MCIR: A Feature Dependence-Aware Explainability Method with Reliability Guarantees

Modern machine-learning models often contain strongly dependent or redundant features, making feature attribution difficult because shared predictive information can be distributed across correlated predictors. Existing methods such as SHAP, LIME, HSIC, MI/CMI, and SAGE may therefore produce unstable rankings under multicollinearity or near-duplicate predictors. We propose the Mutual Correlation Impact Ratio Method (MCIR-M), a dependence-aware global feature-importance approach that quantifies the unique predictive information contributed by each feature beyond a selected dependence neighbourhood. MCIR-M introduces the Mutual Correlation Impact Ratio (MCIR), which conditions each feature on strongly dependent neighbours and computes a normalized ratio of conditional to block-level information. The population score lies in [0,1] and equals zero under exact conditional redundancy. We also introduce a lightweight estimation procedure that computes MCIR using a fraction of the available data and evaluates agreement with full-data explanations. Across controlled synthetic redundancy experiments and the UCI HAR benchmark, MCIR shows dependence-aware ranking behaviour, with its clearest advantage under injected near-duplicate predictors. Comparisons with independent and conditional SHAP, SAGE, HSIC, MI-based scores, and CIR-family baselines are mixed across real-data criteria. Reduced explanation samples lower computational burden in the evaluated configurations, while agreement with full-data explanations is assessed separately through ranking, head-set, and faithfulness diagnostics. Overall, MCIR-M provides a practical dependence-aware diagnostic for global explanation under strong feature dependence.

==> Diabetes_fidelity_delta_rank_summary.csv <==
ratio,method,mean_delta_rank,std_delta_rank,ci95_low,ci95_high,n
0.05,MCIR,0.811111111111111,0.2811711917271025,0.6592592592592593,0.9666666666666665,12
0.05,MI,0.5952550974737048,0.20381907663416365,0.4903596752123506,0.7051159264918785,12
0.05,PCIR,1.0,0.0,1.0,1.0,12
0.1,MCIR,0.7592592592592592,0.3087694461797126,0.5888888888888889,0.9223148148148145,12
0.1,MI,0.595320086596517,0.16004967956512198,0.512498252329042,0.6846508911376249,12
0.1,PCIR,1.0,0.0,1.0,1.0,12
0.3,MCIR,0.3407407407407408,0.09538548799798395,0.28888888888888903,0.39259259259259266,12
0.3,MI,0.3909331614285681,0.11394443151133297,0.32910119868996135,0.45342147730216553,12
0.3,PCIR,1.0,0.0,1.0,1.0,12
0.5,MCIR,0.22962962962962974,0.11344353261273785,0.1703703703703705,0.2925925925925927,12
0.5,MI,0.3158818999897172,0.06626454377008432,0.27891528240591074,0.3518214510317539,12
0.5,PCIR,1.0,0.0,1.0,1.0,12
0.8,MCIR,0.12222222222222234,0.0603022689155527,0.08888888888888902,0.15555555555555567,12
0.8,MI,0.23333333333333342,0.0949924682465353,0.18148148148148158,0.28518518518518526,12
0.8,PCIR,1.0,0.0,1.0,1.0,12


==> Diabetes_paired_ttests.csv <==
ratio,comparison,n_pairs,t_stat,p_value,significant_p_lt_0_01
0.05,MCIR < MI (Delta_rank),12,2.104680353585681,0.9704403931405283,False
0.05,MCIR < PCIR (Delta_rank),12,-2.3271598383260117,0.020034571571184174,False
0.1,MCIR < MI (Delta_rank),12,2.089646547997028,0.9696611268160529,False
0.1,MCIR < PCIR (Delta_rank),12,-2.7008837796213703,0.010312074701613721,False
0.3,MCIR < MI (Delta_rank),12,-1.0343564573859396,0.16158729274024225,False
0.3,MCIR < PCIR (Delta_rank),12,-23.942227614779185,3.8485109853419203e-11,True
0.5,MCIR < MI (Delta_rank),12,-2.0354428962472255,0.0333121911761947,False
0.5,MCIR < PCIR (Delta_rank),12,-23.523961064966212,4.65584675784253e-11,True
0.8,MCIR < MI (Delta_rank),12,-4.380187953915667,0.0005493835631346926,True
0.8,MCIR < PCIR (Delta_rank),12,-50.42449434183383,1.1466770064337015e-14,True


==> Diabetes_redundancy_scores.csv <==
duplicates,repeat,method,original_feature,original_feature_score,runtime_sec
1,0,MCIR,age,9.992271362504561e-05,0.14213299751281738
1,0,MI,age,0.0,0.03838944435119629
1,0,PCIR,age,0.6611916206257006,0.0008466243743896484
1,1,MCIR,age,0.0034520992867865426,0.13347148895263672
1,1,MI,age,0.0,0.03857731819152832
1,1,PCIR,age,0.6611916206257006,0.0008287429809570312
1,2,MCIR,age,0.0011481703830914663,0.12708759307861328
1,2,MI,age,0.0,0.040599822998046875
1,2,PCIR,age,0.6611916206257006,0.0008676052093505859
1,3,MCIR,age,0.022302695216046844,0.12106204032897949
1,3,MI,age,0.0,0.03998708724975586
1,3,PCIR,age,0.6611916206257006,0.0008320808410644531
1,4,MCIR,age,0.004474948968713342,0.12202715873718262
1,4,MI,age,0.0,0.038355112075805664
1,4,PCIR,age,0.6611916206257006,0.0008673667907714844
1,5,MCIR,age,0.0005425641030075823,0.11677432060241699
1,5,MI,age,0.0,0.03964543342590332
1,5,PCIR,age,0.6611916206257006,0.0008223056793212891
1,6,MCIR,age,0.0006815507757328008,0.16379618644714355
1,6,MI,age,0.0,0.060645103454589844
1,6,PCIR,age,0.6611916206257006,0.0011415481567382812
1,7,MCIR,age,0.0008180529849537811,0.18825435638427734
1,7,MI,age,0.0,0.060907602310180664
1,7,PCIR,age,0.6611916206257006,0.0013022422790527344
2,0,MCIR,age,0.009905250346743024,0.18687939643859863
2,0,MI,age,0.0,0.06040668487548828
2,0,PCIR,age,0.6611916206257006,0.0012431144714355469
2,1,MCIR,age,0.010445174099489522,0.18097782135009766
2,1,MI,age,0.0,0.05971026420593262
2,1,PCIR,age,0.6611916206257006,0.0011992454528808594
2,2,MCIR,age,0.00039556722292569585,0.19124484062194824
2,2,MI,age,0.0,0.061949729919433594
2,2,PCIR,age,0.6611916206257006,0.0011446475982666016
2,3,MCIR,age,3.8062054279280014e-05,0.18599152565002441
2,3,MI,age,0.0,0.06833410263061523
2,3,PCIR,age,0.6611916206257006,0.0013015270233154297
2,4,MCIR,age,0.0038683969175012296,0.1872236728668213
2,4,MI,age,0.0,0.06219816207885742
2,4,PCIR,age,0.6611916206257006,0.001325845718383789
2,5,MCIR,age,0.0006022099192543324,0.21543502807617188
2,5,MI,age,0.0,0.06317329406738281
2,5,PCIR,age,0.6611916206257006,0.0012922286987304688
2,6,MCIR,age,0.0016182828880514886,0.20386648178100586
2,6,MI,age,0.0,0.06448101997375488
2,6,PCIR,age,0.6611916206257006,0.0012593269348144531
2,7,MCIR,age,0.0009336873468690892,0.20477986335754395
2,7,MI,age,0.0,0.07352042198181152
2,7,PCIR,age,0.6611916206257006,0.0013074874877929688
4,0,MCIR,age,0.0044694136158370595,0.18523097038269043
4,0,MI,age,0.0,0.04886460304260254
4,0,PCIR,age,0.6611916206257006,0.0008883476257324219
4,1,MCIR,age,0.0032525356043679645,0.15432071685791016
4,1,MI,age,0.0,0.049202680587768555
4,1,PCIR,age,0.6611916206257006,0.0009124279022216797
4,2,MCIR,age,0.011630170349924373,0.15795636177062988
4,2,MI,age,0.0,0.05171847343444824
4,2,PCIR,age,0.6611916206257006,0.0008845329284667969
4,3,MCIR,age,0.00039934297519306005,0.1660928726196289
4,3,MI,age,0.0,0.051215410232543945
4,3,PCIR,age,0.6611916206257006,0.0008931159973144531
4,4,MCIR,age,0.018451196369289175,0.1770780086517334
4,4,MI,age,0.0,0.04772138595581055
4,4,PCIR,age,0.6611916206257006,0.0008854866027832031
4,5,MCIR,age,0.0012549815146486946,0.17210650444030762
4,5,MI,age,0.0,0.05045580863952637
4,5,PCIR,age,0.6611916206257006,0.0009722709655761719
4,6,MCIR,age,0.03051654929038397,0.15628743171691895
4,6,MI,age,0.0,0.05102992057800293
4,6,PCIR,age,0.6611916206257006,0.000986337661743164
4,7,MCIR,age,0.00774075650611021,0.17113471031188965
4,7,MI,age,0.0,0.05549931526184082
4,7,PCIR,age,0.6611916206257006,0.00093841552734375
8,0,MCIR,age,0.0865375849174893,0.23550820350646973
8,0,MI,age,0.0,0.07980871200561523
8,0,PCIR,age,0.6611916206257006,0.0011446475982666016
8,1,MCIR,age,0.16643078588462779,0.21658062934875488
8,1,MI,age,0.0,0.0644526481628418
8,1,PCIR,age,0.6611916206257006,0.0010509490966796875
8,2,MCIR,age,0.2825904090926787,0.21031594276428223
8,2,MI,age,0.0,0.06467437744140625
8,2,PCIR,age,0.6611916206257006,0.0011343955993652344
8,3,MCIR,age,0.013269397098289455,0.20261240005493164
8,3,MI,age,0.0,0.06124544143676758
8,3,PCIR,age,0.6611916206257006,0.0010387897491455078
8,4,MCIR,age,0.008539557169577107,0.22252607345581055
8,4,MI,age,0.0,0.06434249877929688
8,4,PCIR,age,0.6611916206257006,0.0011484622955322266
8,5,MCIR,age,0.020881436301617554,0.19890761375427246
8,5,MI,age,0.0,0.06537008285522461
8,5,PCIR,age,0.6611916206257006,0.0011088848114013672
8,6,MCIR,age,0.0020196377260681925,0.19242334365844727
8,6,MI,age,0.0,0.06026792526245117
8,6,PCIR,age,0.6611916206257006,0.0010266304016113281
8,7,MCIR,age,0.02832585351565912,0.19591403007507324
8,7,MI,age,0.0,0.06874871253967285
8,7,PCIR,age,0.6611916206257006,0.0011072158813476562


==> HouseEnergy-Sim_fidelity_delta_rank_summary.csv <==
ratio,method,mean_delta_rank,std_delta_rank,ci95_low,ci95_high,n
0.05,MCIR,0.4701754385964912,0.15826644179835833,0.39298245614035093,0.5640350877192981,12
0.05,MI,0.35198450760900507,0.13061972138212985,0.2820716607132374,0.4234184847472089,12
0.05,PCIR,0.05789473684210523,0.024378448235133,0.04473684210526313,0.07017543859649121,12
0.1,MCIR,0.31140350877192985,0.06012801475447571,0.2798245614035087,0.34824561403508775,12
0.1,MI,0.25255309613601484,0.07295281326656149,0.2129530211552385,0.2898559182065221,12
0.1,PCIR,0.03859649122807013,0.02430948501851054,0.02631578947368417,0.05263157894736837,12
0.3,MCIR,0.1903508771929824,0.02747067146337837,0.17543859649122806,0.20526315789473673,12
0.3,MI,0.16842051610859543,0.0550977182255324,0.14148603085806133,0.20029693488986136,12
0.3,PCIR,0.019298245614035082,0.012562276661891655,0.012280701754385975,0.02631578947368418,12
0.5,MCIR,0.15701754385964908,0.05146229036690626,0.12807017543859645,0.18508771929824555,12
0.5,MI,0.12157467858703992,0.03614476767880207,0.10172070999479935,0.14125560870090084,12
0.5,PCIR,0.007017543859649126,0.010365599240364856,0.0017543859649122862,0.01315789473684211,12
0.8,MCIR,0.06754385964912275,0.03219755605057601,0.049999999999999954,0.08508771929824556,12
0.8,MI,0.06764446912103421,0.01870435180316679,0.05747222672374492,0.0779427778369645,12
0.8,PCIR,0.0,0.0,0.0,0.0,12


==> HouseEnergy-Sim_paired_ttests.csv <==
ratio,comparison,n_pairs,t_stat,p_value,significant_p_lt_0_01
0.05,MCIR < MI (Delta_rank),12,2.047657728276312,0.9673808282307196,False
0.05,MCIR < PCIR (Delta_rank),12,9.151775670977203,0.9999991103834067,False
0.1,MCIR < MI (Delta_rank),12,2.0848605015175075,0.9694090040142913,False
0.1,MCIR < PCIR (Delta_rank),12,20.502681209634012,0.9999999997952912,False
0.3,MCIR < MI (Delta_rank),12,1.1858365017565213,0.8696648361529464,False
0.3,MCIR < PCIR (Delta_rank),12,20.10299566688032,0.9999999997471124,False
0.5,MCIR < MI (Delta_rank),12,2.0661206399368592,0.9684026812414648,False
0.5,MCIR < PCIR (Delta_rank),12,10.349390808636517,0.9999997380038093,False
0.8,MCIR < MI (Delta_rank),12,-0.009605969268644638,0.49625383322879474,False
0.8,MCIR < PCIR (Delta_rank),12,7.266973708676193,0.9999919551261398,False


==> HouseEnergy-Sim_redundancy_scores.csv <==
duplicates,repeat,method,original_feature,original_feature_score,runtime_sec
1,0,MCIR,Hour,7.298821855023858e-05,4.358751058578491
1,0,MI,Hour,0.15862912784651595,2.376981258392334
1,0,PCIR,Hour,0.46867515417935196,0.0049266815185546875
1,1,MCIR,Hour,0.00027907134045126477,5.717584848403931
1,1,MI,Hour,0.15862912784651595,1.828538417816162
1,1,PCIR,Hour,0.46867515417935196,0.0028753280639648438
1,2,MCIR,Hour,2.9646709662052834e-05,2.697018623352051
1,2,MI,Hour,0.15862912784651595,2.4128334522247314
1,2,PCIR,Hour,0.46867515417935196,0.004972696304321289
1,3,MCIR,Hour,0.0006649956878881472,6.590457916259766
1,3,MI,Hour,0.15862912784651595,1.725234031677246
1,3,PCIR,Hour,0.46867515417935196,0.01022028923034668
1,4,MCIR,Hour,0.000652645549626198,3.5020363330841064
1,4,MI,Hour,0.15862912784651595,1.539017915725708
1,4,PCIR,Hour,0.46867515417935196,0.0027387142181396484
1,5,MCIR,Hour,5.510217563090251e-06,3.3170926570892334
1,5,MI,Hour,0.15862912784651595,1.8132233619689941
1,5,PCIR,Hour,0.46867515417935196,0.005044221878051758
1,6,MCIR,Hour,0.00012994528532519881,2.2692551612854004
1,6,MI,Hour,0.15862912784651595,1.3285129070281982
1,6,PCIR,Hour,0.46867515417935196,0.0051517486572265625
1,7,MCIR,Hour,0.00041057003970035733,1.7104880809783936
1,7,MI,Hour,0.15862912784651595,0.6363599300384521
1,7,PCIR,Hour,0.46867515417935196,0.0016944408416748047
2,0,MCIR,Hour,0.003125693849976579,1.1892714500427246
2,0,MI,Hour,0.15953823932996958,0.6493823528289795
2,0,PCIR,Hour,0.46867515417935196,0.0018994808197021484
2,1,MCIR,Hour,0.0006125418563187056,1.3371269702911377
2,1,MI,Hour,0.15953823932996958,0.6581664085388184
2,1,PCIR,Hour,0.46867515417935196,0.0018999576568603516
2,2,MCIR,Hour,0.0003759643643128567,1.7231512069702148
2,2,MI,Hour,0.15953823932996958,1.097637414932251
2,2,PCIR,Hour,0.46867515417935196,0.0029916763305664062
2,3,MCIR,Hour,0.00020070589446202677,1.972947597503662
2,3,MI,Hour,0.15953823932996958,0.6695261001586914
2,3,PCIR,Hour,0.46867515417935196,0.0019235610961914062
2,4,MCIR,Hour,0.0008089646136951111,1.0730009078979492
2,4,MI,Hour,0.15953823932996958,0.6544609069824219
2,4,PCIR,Hour,0.46867515417935196,0.001909494400024414
2,5,MCIR,Hour,0.0027777357496749076,1.315333604812622
2,5,MI,Hour,0.15953823932996958,0.7330746650695801
2,5,PCIR,Hour,0.46867515417935196,0.001983165740966797
2,6,MCIR,Hour,0.0009598548528591788,0.9827215671539307
2,6,MI,Hour,0.15953823932996958,0.6617178916931152
2,6,PCIR,Hour,0.46867515417935196,0.0019156932830810547
2,7,MCIR,Hour,0.004816980011421736,1.3302946090698242
2,7,MI,Hour,0.15953823932996958,0.6665694713592529
2,7,PCIR,Hour,0.46867515417935196,0.001971721649169922
4,0,MCIR,Hour,0.001327343394047887,1.4476194381713867
4,0,MI,Hour,0.1595880125310858,1.1578092575073242
4,0,PCIR,Hour,0.46867515417935196,0.003192901611328125
4,1,MCIR,Hour,0.0007900176968109219,2.9546029567718506
4,1,MI,Hour,0.1595880125310858,0.7105944156646729
4,1,PCIR,Hour,0.46867515417935196,0.001954317092895508
4,2,MCIR,Hour,0.00029476635174444105,1.3981575965881348
4,2,MI,Hour,0.1595880125310858,0.7002840042114258
4,2,PCIR,Hour,0.46867515417935196,0.0020017623901367188
4,3,MCIR,Hour,0.00010566676752495708,1.7007536888122559
4,3,MI,Hour,0.1595880125310858,0.7159147262573242
4,3,PCIR,Hour,0.46867515417935196,0.002115011215209961
4,4,MCIR,Hour,6.605282395780063e-05,1.453643798828125
4,4,MI,Hour,0.1595880125310858,0.7325923442840576
4,4,PCIR,Hour,0.46867515417935196,0.0020334720611572266
4,5,MCIR,Hour,0.000216553834625416,1.3402528762817383
4,5,MI,Hour,0.1595880125310858,0.8071818351745605
4,5,PCIR,Hour,0.46867515417935196,0.003223896026611328
4,6,MCIR,Hour,2.9820740301473556e-06,3.405247449874878
4,6,MI,Hour,0.1595880125310858,0.716193437576294
4,6,PCIR,Hour,0.46867515417935196,0.0018694400787353516
4,7,MCIR,Hour,8.707475879955317e-05,1.7407948970794678
4,7,MI,Hour,0.1595880125310858,0.7097740173339844
4,7,PCIR,Hour,0.46867515417935196,0.0020415782928466797
8,0,MCIR,Hour,0.0004510035975486629,2.117063045501709
8,0,MI,Hour,0.16013745535419233,0.7926135063171387
8,0,PCIR,Hour,0.46867515417935196,0.002206087112426758
8,1,MCIR,Hour,5.716016208797859e-05,1.6951446533203125
8,1,MI,Hour,0.16013745535419233,0.8321847915649414
8,1,PCIR,Hour,0.46867515417935196,0.002295970916748047
8,2,MCIR,Hour,9.849968865763375e-05,3.3830642700195312
8,2,MI,Hour,0.16013745535419233,1.3689608573913574
8,2,PCIR,Hour,0.46867515417935196,0.004971981048583984
8,3,MCIR,Hour,0.00019305497657325104,2.2832462787628174
8,3,MI,Hour,0.16013745535419233,0.8365516662597656
8,3,PCIR,Hour,0.46867515417935196,0.002300262451171875
8,4,MCIR,Hour,0.0016871202488605876,1.7163376808166504
8,4,MI,Hour,0.16013745535419233,0.8044192790985107
8,4,PCIR,Hour,0.46867515417935196,0.0022399425506591797
8,5,MCIR,Hour,0.00017725969116272385,2.7614996433258057
8,5,MI,Hour,0.16013745535419233,0.8255975246429443
8,5,PCIR,Hour,0.46867515417935196,0.002279996871948242
8,6,MCIR,Hour,0.0011407371268764806,2.525344133377075
8,6,MI,Hour,0.16013745535419233,1.385300636291504
8,6,PCIR,Hour,0.46867515417935196,0.003557443618774414
8,7,MCIR,Hour,3.718241523519717e-05,1.8468332290649414
8,7,MI,Hour,0.16013745535419233,0.8198890686035156
8,7,PCIR,Hour,0.46867515417935196,0.0021889209747314453


==> NO1/cross_method_agreement.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,zone,comparison
0.3771209633278598,0.25396825396825395,0.3333333333333333,NO1,MCIR vs SHAP
-0.20525451559934318,-0.14285714285714285,0.23076923076923078,NO1,MCIR vs MI
-0.21127531472359057,-0.14285714285714285,0.23076923076923078,NO1,MCIR vs HSIC


==> NO1/deletion_curves.csv <==
removed_count,removed_fraction,r2,mae,rmse,zone,method
0,0.0,0.9923859013407548,31.63016082274832,43.00587967222768,NO1,MCIR
3,0.10714285714285714,-0.13475089617521374,430.6078901836474,525.0115438901133,NO1,MCIR
6,0.21428571428571427,-0.7437692949554389,528.1930412798779,650.8233089359674,NO1,MCIR
8,0.2857142857142857,-0.7389110245165456,527.4766946962824,649.9160555997348,NO1,MCIR
11,0.39285714285714285,-0.7469570854280496,529.1117145878773,651.4179234383296,NO1,MCIR
14,0.5,-0.9490971479321779,561.0890569272249,688.0742865944245,NO1,MCIR
17,0.6071428571428571,-0.9026015784745187,552.1265669414598,679.8177689196885,NO1,MCIR
20,0.7142857142857143,-0.8855959428140441,549.6218897908994,676.7728113579639,NO1,MCIR
22,0.7857142857142857,-0.9968543095547093,568.4975517499911,696.4529390822722,NO1,MCIR
25,0.8928571428571429,-1.0416053226860136,574.8077997342946,704.2137169469127,NO1,MCIR
28,1.0,-0.9397880919544825,558.2706701073548,686.4291688872971,NO1,MCIR
0,0.0,0.9923859013407548,31.63016082274832,43.00587967222768,NO1,SHAP
3,0.10714285714285714,-0.6366786747275124,510.5790554718786,630.5220768763008,NO1,SHAP
6,0.21428571428571427,-0.911754935528146,557.1946805696466,681.4510978804807,NO1,SHAP
8,0.2857142857142857,-1.0085364116924969,571.5254057790377,698.4871810262778,NO1,SHAP
11,0.39285714285714285,-1.0091009302048422,570.293007857194,698.5853324065168,NO1,SHAP
14,0.5,-0.9185328656920382,555.2379017705503,682.658036388215,NO1,SHAP
17,0.6071428571428571,-0.8981865656269985,552.3899399257634,679.0285476132642,NO1,SHAP
20,0.7142857142857143,-0.9193226594863642,555.3169750501689,682.798535311519,NO1,SHAP
22,0.7857142857142857,-0.9306043825504466,556.6730007983455,684.8023300821161,NO1,SHAP
25,0.8928571428571429,-0.935782983947258,557.6207640623883,685.7201627002477,NO1,SHAP
28,1.0,-0.9397880919544825,558.2706701073548,686.4291688872971,NO1,SHAP
0,0.0,0.9923859013407548,31.63016082274832,43.00587967222768,NO1,MI
3,0.10714285714285714,-0.8046379769118654,540.43534463494,662.084821635246,NO1,MI
6,0.21428571428571427,-0.80708625633726,538.431284190861,662.5337812782199,NO1,MI
8,0.2857142857142857,-0.7755334736035435,531.7007850629514,656.7241962949457,NO1,MI
11,0.39285714285714285,-0.7837184247573981,532.9393508177873,658.2361573475073,NO1,MI
14,0.5,-0.9556715211333993,561.1809438884395,689.2337590612699,NO1,MI
17,0.6071428571428571,-0.950364842027746,560.3888377314029,688.2980122118422,NO1,MI
20,0.7142857142857143,-1.0073464958275307,569.2685074096959,698.2802482298674,NO1,MI
22,0.7857142857142857,-1.0116836334721508,569.8080590289572,699.0342046178844,NO1,MI
25,0.8928571428571429,-0.9441355068808286,558.8789941015178,687.1979441648053,NO1,MI
28,1.0,-0.9397880919544825,558.2706701073548,686.4291688872971,NO1,MI
0,0.0,0.9923859013407548,31.63016082274832,43.00587967222768,NO1,HSIC
3,0.10714285714285714,-0.8046379769118654,540.43534463494,662.084821635246,NO1,HSIC
6,0.21428571428571427,-0.8202921519706594,540.7598889523294,664.9502197204469,NO1,HSIC
8,0.2857142857142857,-0.7755334736035435,531.7007850629514,656.7241962949457,NO1,HSIC
11,0.39285714285714285,-0.7837184247573981,532.9393508177873,658.2361573475073,NO1,HSIC
14,0.5,-0.9475847531442776,559.8777734682271,687.807280428419,NO1,HSIC
17,0.6071428571428571,-0.9457142238327036,559.5627867395327,687.4769038580454,NO1,HSIC
20,0.7142857142857143,-1.0193128874352864,570.9554810687661,700.358484076052,NO1,HSIC
22,0.7857142857142857,-1.0116836334721508,569.8080590289572,699.0342046178844,NO1,HSIC
25,0.8928571428571429,-0.9441355068808286,558.8789941015178,687.1979441648053,NO1,HSIC
28,1.0,-0.9397880919544825,558.2706701073548,686.4291688872971,NO1,HSIC


==> NO1/deletion_summary.csv <==
zone,method,deletion_auc_r2,final_r2,initial_r2
NO1,MCIR,-0.7021059217003699,-0.9397880919544825,0.9923859013407548
NO1,SHAP,-0.8050534042735777,-0.9397880919544825,0.9923859013407548
NO1,MI,-0.7943147410412685,-0.9397880919544825,0.9923859013407548
NO1,HSIC,-0.7951975467394969,-0.9397880919544825,0.9923859013407548


==> NO1/full_lw_fidelity.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,representation_wasserstein,zone,repetition,seed
0.6940339354132458,0.5343915343915343,0.7777777777777778,64.511488107333,NO1,0,42
0.655719759168035,0.49735449735449727,0.6,42.198675677207255,NO1,1,43
0.6819923371647509,0.5396825396825397,0.6,89.51800391701063,NO1,2,44
0.6666666666666666,0.5185185185185185,0.6,45.48132500930725,NO1,3,45
0.5566502463054187,0.4285714285714285,0.6,97.09027110719381,NO1,4,46
0.7991242474001095,0.6031746031746031,0.7777777777777778,45.09373643548677,NO1,5,47
0.6113847837985769,0.46031746031746035,0.6,77.90064932741842,NO1,6,48
0.7920087575259989,0.6137566137566137,0.7777777777777778,52.998289240644404,NO1,7,49
0.6464148877941982,0.48148148148148145,0.45454545454545453,63.62694371520961,NO1,8,50
0.5599343185550082,0.4074074074074074,0.6,67.24258344592404,NO1,9,51


==> NO1/hsic_aggregate.csv <==
,HSIC
load_lag_1h,0.08823169327376837
load_lag_24h,0.08609622800117542
load_roll_mean_3h,0.0855113891146912
load_lag_2h,0.08493216302689602
load_roll_mean_24h,0.08302129429642058
load_roll_mean_6h,0.0818315075628108
load_lag_3h,0.0808401706495506
load_roll_mean_12h,0.08053370057237345
load_lag_12h,0.0721593112356809
load_lag_6h,0.07111171310338733
cos_month,0.06700785138692372
heating_degree,0.06582533513179503
temperature_2m,0.06243198977522517
load_roll_std_24h,0.029872296658716747
sin_month,0.020098788644198187
load_roll_std_12h,0.012329278905467164
load_roll_std_6h,0.006675492769791978
load_roll_std_3h,0.005851890770016525
surface_pressure,0.005067402706242181
sin_hour,0.0028152995663754256
cooling_degree,0.002748060599335032
relative_humidity_2m,0.002560984018139047
cloud_cover,0.0019593125814127603
wind_speed_10m,0.0015910321589496308
cos_hour,0.0012010408677402197
cos_dow,0.000694464614552911
sin_dow,0.0005072000221490885
precipitation,0.00029546141265004587


==> NO1/hsic_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.0895809048861493,0.08883984338421504,0.08824125039992738,0.0878987784176042,0.08243793999601341,0.09216902979073009,0.08727632956071694,0.0948381866829575,0.08501655921475118,0.08601811040461863
load_lag_2h,0.08654077787521294,0.08557674786440858,0.08601555145176194,0.08465425667870417,0.07794148397481611,0.0887651049375579,0.08282054385523699,0.09229188626192988,0.08113008715353608,0.08358519021579554
load_lag_3h,0.08211483343057635,0.08170395030564963,0.08249783453331891,0.08121404520351419,0.07268707634154134,0.08451396698503172,0.07839453761585746,0.08922519789026044,0.07650010180211157,0.0795501623876443
load_lag_6h,0.07013310148842526,0.0717295927290802,0.07293154782021657,0.07454949338244007,0.06258644481411954,0.0747340449084229,0.06933905404185363,0.08002480451177121,0.0658013516440474,0.06928769569349649
load_lag_12h,0.07156926219052571,0.0738577492461181,0.07095054147694926,0.07403687482857002,0.06628297338887959,0.07392457381911792,0.07065393093618871,0.07920977897711053,0.07050329142830673,0.07060413606504247
load_lag_24h,0.08805779326383834,0.08532971366522278,0.08559574103822162,0.08781272681689675,0.08094091139171769,0.08990599055579047,0.08664270406175209,0.09256870760169879,0.08152458907972363,0.08258340253689186
load_roll_mean_3h,0.08684502391664863,0.08623311854830647,0.08655195977953294,0.08549999925699019,0.07858497154150708,0.08937996355290459,0.08365884786488308,0.09277495636483304,0.08179753644164413,0.08378751387966187
load_roll_std_3h,0.004916476074521285,0.0035287139682213167,0.010964819261990659,0.005499764105374961,0.00572547968370872,0.005158527022744683,0.0028781157610566896,0.004577023258233024,0.006356287050017062,0.008913701514296846
load_roll_mean_6h,0.08250133261044901,0.08275238611745969,0.08324480218730955,0.0825392810499811,0.07416503279340957,0.08570333626748453,0.08018819938985433,0.08990731326491685,0.07749751455633726,0.07981587739090604
load_roll_std_6h,0.004036637433971079,0.008503639482957221,0.010069468728519682,0.00408319202377391,0.004508178597374279,0.0043897957841446435,0.006551821821850916,0.003352583952767706,0.007131687655143115,0.01412792221741723
load_roll_mean_12h,0.08050721401970697,0.08156043900605923,0.08107552152718214,0.08276460424785988,0.07295253094442583,0.0839776556074016,0.0783981107805063,0.08870689655030664,0.07695532325531966,0.07843870978496634
load_roll_std_12h,0.006247890526829776,0.009001663552694952,0.012125382985720596,0.015952042561440075,0.013078168470480343,0.013163066355961978,0.012456440245639211,0.016800421687860275,0.01158600941805837,0.012881703249986047
load_roll_mean_24h,0.08236578441931623,0.083515999128259,0.08325760452233047,0.08458530603094917,0.07702178064209175,0.08646589463260594,0.0809910302826297,0.09153296834522136,0.07947800230857995,0.08099857265222218
load_roll_std_24h,0.027918663445002947,0.02844623207465781,0.025488405236648463,0.031054062418062477,0.022576632133780902,0.03488306151966488,0.02646079082479655,0.03416341819486324,0.03229315042479207,0.03543855031489814
temperature_2m,0.06018321495960322,0.061889283728648915,0.06254866976213785,0.06850082278785773,0.05464683653869881,0.06530504401503553,0.06160438910375009,0.06948806427092882,0.057463863706046336,0.06268970887954439
relative_humidity_2m,0.0015494563591768795,0.003118441923554367,0.0018984162441530563,0.002552430662865545,0.0016951285340156947,0.0024984179767936292,0.0023466800168340826,0.0030246508485242815,0.00196592373541973,0.004960293880053202
wind_speed_10m,0.0013885437925087799,0.001005862596195812,0.0015741466937062149,0.0015506159718499447,0.0014920196445029567,0.0026385601814939387,0.0004479135285973424,0.0015744408348712423,0.002788470564193311,0.0014497477815767629
surface_pressure,0.0048081375109605504,0.004004271955945468,0.0055869994888159535,0.0023147209588089187,0.005502962221744585,0.005572770085940086,0.007212234045827887,0.007945217791916478,0.0039081127974701195,0.003818600204991763
cloud_cover,0.0010611264389243117,0.001384788601834752,0.0013341165498755557,0.0018227709725558581,0.0036995196768512617,0.00034938176987392764,0.0036672094876049983,0.002197558165585027,0.0029483410772726507,0.0011283130737492586
precipitation,0.0002403908515126615,0.0002524848498978071,0.00038688259614357115,0.00012016747721206292,0.00018568650264838988,0.0002538803611979489,0.00022427150853405559,0.00034128665782134427,0.0005822026894564416,0.00036736063207617597
heating_degree,0.06410298895427308,0.0665124044635494,0.06645750664617668,0.07179447317243874,0.05724073761142303,0.06782487943982088,0.06401493757277026,0.0741224057917363,0.06078940921153859,0.0653936084542233
cooling_degree,0.002316732966886376,0.00418308127986883,0.0035514943174824714,0.0024959908738813614,0.0018761965866894298,0.0015895212965674956,0.002089143570399602,0.0028671506570730134,0.0014940773160097881,0.005017217128491959
sin_hour,0.002725758639072388,0.004146823255834421,0.0013339290360600401,0.002766499379786933,0.0028033421066519354,0.004522430736989441,0.0018355799827995194,0.003610904801429033,0.003065376545698367,0.0013423511794321795
cos_hour,0.0006391346450751607,0.0006014804451829741,0.0010232811197586256,0.0015712495351259646,0.002184087320683662,0.001750472903008551,0.0010889157865540265,0.000437486140136481,0.0012922543261505068,0.0014220464557262444
sin_dow,0.0008578623849447391,0.00031091469798125415,0.000825161566222736,0.00045029106488175515,0.0008751082107711525,0.0002544282701650387,0.0001941354539967921,0.00030567940258839784,0.00040970726513331725,0.0005887119048057016
cos_dow,0.0009672915423798918,0.000925465985697083,0.0010337657355590528,0.00017507333308228502,9.518122157835229e-05,0.0005057892206644778,0.00024198168966715414,0.000747095519183615,0.0013952049784724326,0.0008577969192447675
sin_month,0.01985756610143438,0.025376750087416907,0.023118258580950107,0.015139896789691704,0.019506592854870424,0.0180645233783935,0.022038073099806793,0.019512490819667105,0.021899757521139304,0.016473977208611625
cos_month,0.06394680383760151,0.06299462770825058,0.07057886631860323,0.07175204692283652,0.058583224293306646,0.07152428459825545,0.06274476396473788,0.07949759468801468,0.06394897709170887,0.06450732444592187


==> NO1/mcir_aggregate.csv <==
,MCIR
sin_hour,0.5028208311599459
cos_hour,0.2876012748525956
load_lag_1h,0.2281550744449167
load_roll_mean_24h,0.13434617776792424
load_lag_24h,0.1302850669311804
wind_speed_10m,0.09979047219882572
load_roll_std_6h,0.09975910832273585
load_roll_std_12h,0.08683324039975698
cooling_degree,0.08551523145995735
relative_humidity_2m,0.07358653834788498
cloud_cover,0.04386329754250278
heating_degree,0.04128761831825662
cos_dow,0.039584540783954195
temperature_2m,0.03740686902906328
sin_dow,0.03451919915091061
load_lag_2h,0.031134150680460715
precipitation,0.019264773393123578
surface_pressure,0.01755223377634569
cos_month,0.017088999634390832
load_lag_12h,0.014969509726933705
load_roll_mean_3h,0.012468884298129371
load_roll_mean_12h,0.008269538229395799
load_roll_std_3h,0.00819414121489174
load_lag_6h,0.007242971664727406
sin_month,0.006720434074039392
load_roll_mean_6h,0.006590434692098884
load_lag_3h,0.004701630525736358
load_roll_std_24h,0.0037056851597827845


==> NO1/mcir_components_repetitions.csv <==
feature,U_hat,J_hat,MCIR,phi,repetition
sin_hour,0.27275108018368865,0.9853252926052176,0.43360019484199275,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,0
cos_hour,0.11367227418457625,0.7648399215087771,0.25878359968551606,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,0
load_roll_mean_24h,0.2149107961653663,1.7140727888373375,0.2228228356490292,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,0
load_lag_1h,0.2883135891693526,2.317387188991516,0.22129447217101225,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,0
load_roll_std_6h,0.05261369575812447,0.7107882025198045,0.1378400967480162,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,0
load_roll_std_12h,0.05474125691848831,1.057029382751538,0.09847580960536162,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,0
cooling_degree,0.044078273863582276,0.9105888259338144,0.09234271061176559,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,0
relative_humidity_2m,0.020290833646835354,0.4451387207028177,0.08719185731635729,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,0
load_lag_24h,0.09488227681593774,2.352821201647851,0.07752759078112445,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,0
cloud_cover,0.015817641732770442,0.41213106234003116,0.07392307340685197,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,0
cos_dow,0.007242412961576826,0.4052058820674225,0.03511913153171168,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,0
load_roll_mean_6h,0.025081774378932387,1.6935465242712766,0.029188131486757578,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,0
cos_month,0.01392337220725651,1.7234021685956815,0.01602851265379033,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,0
load_lag_2h,0.017291034878489993,2.317387188991523,0.014812349472149529,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,0
wind_speed_10m,0.00016722014111365946,0.034314718857315296,0.009698998720534726,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,0
load_lag_6h,0.007003467230257916,1.7822508220928377,0.007828364332615285,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,0
load_roll_std_3h,0.0026472855032180433,0.878293805900074,0.006010130595681623,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,0
load_roll_std_24h,0.003654260515188071,1.2950590289081205,0.005627509235407515,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,0
load_roll_mean_12h,0.0028562051938099383,1.782250822092843,0.003200038037104526,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,0
surface_pressure,0.0005585441107360037,0.35405853642454244,0.0031501252556301383,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,0
load_roll_mean_3h,0.002949509921228139,2.173071542863319,0.002710920390640335,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,0
heating_degree,0.0012692329346401107,1.066943953935417,0.0023763663475435196,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,0
sin_month,0.001052729713504492,1.8238900837185925,0.001153712550065791,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,0
temperature_2m,0.0005598436006429246,1.0669439539354162,0.0010488835766863185,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,0
sin_dow,0.0001057634683801011,0.25508640538273963,0.0008288927427220856,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,0
load_lag_12h,0.0002708434179718252,1.1638155192196837,0.000465332172362422,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,0
load_lag_3h,0.0003383737162027906,2.173071542863225,0.00031137588323451885,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,0
precipitation,9.754242663176633e-05,0.6671102023005827,0.00029238997119749026,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,0
sin_hour,0.3379591661114402,0.9912836570924615,0.508498763674872,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,1
cos_hour,0.12995265874484244,0.7335955818492248,0.300973709715263,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,1
load_lag_1h,0.38152859760087066,2.2944762464899355,0.28514791252591926,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,1
cooling_degree,0.07724678502476734,0.8720293579551441,0.16274881781454825,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,1
load_roll_mean_24h,0.11533689479545532,1.5186465306762758,0.14117266184895058,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,1
load_roll_std_6h,0.044296143699866355,0.6177238054927541,0.13382117488721781,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,1
sin_dow,0.02252763035338414,0.3511074089241155,0.12058628332581418,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,1
load_roll_std_12h,0.04663044194171967,0.9517126134680431,0.09341566846995403,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,1
load_lag_24h,0.10876007162183118,2.337273481893737,0.08892770212862819,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,1
wind_speed_10m,0.002604032409575877,0.06636296187384505,0.07551532255776047,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,1
precipitation,0.022733745353942233,0.6188147517595479,0.07087147879303854,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,1
temperature_2m,0.0335179763078552,0.9576023268584501,0.06763654462687571,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,1
heating_degree,0.0327327776592038,0.9576023268584466,0.06610444789826274,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,1
load_lag_2h,0.06090111179278517,2.2944762464901256,0.05171240317702856,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,1
load_lag_12h,0.014957859813679492,1.0946377291727218,0.026960921550424094,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,1
surface_pressure,0.00425394218371555,0.3524597737046592,0.023850735165152563,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,1
load_lag_6h,0.015012664981161052,1.5850502365197467,0.018765093506109935,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,1
cos_month,0.0076834740497849765,1.5172689019585963,0.010077001971558943,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,1
relative_humidity_2m,0.0015112776949227794,0.45596623378972456,0.006607003216478312,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,1
load_roll_mean_3h,0.0054618882802297845,2.1831188411989437,0.004991260506556297,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,1
load_roll_mean_12h,0.002078674595214287,1.585050236519761,0.002619414945637901,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,1
sin_month,0.001615841286393238,1.7272967569901123,0.001869199504942026,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,1
load_roll_mean_6h,0.0014085833579383176,1.5308574425401655,0.0018385624090473554,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,1
load_roll_std_24h,0.0009262476576843118,1.2324449822993913,0.001501977077439284,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,1
cloud_cover,0.00022427653613345857,0.43582295094044565,0.001028680023635765,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,1
cos_dow,0.00017009192877682003,0.3669408532469809,0.0009266513625486539,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,1
load_lag_3h,0.00023229368390063277,2.1831188411989704,0.00021278637246142682,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,1
load_roll_std_3h,2.082596661042009e-05,0.805327052023884,5.1719181684280546e-05,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,1
sin_hour,0.3312540978421986,0.9648123553300956,0.511168384971944,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,2
cos_hour,0.12997317197218586,0.7454357425691738,0.29694276540530967,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,2
load_lag_1h,0.37918218002456827,2.441885100207699,0.26882179144153484,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,2
load_lag_24h,0.3297412722835077,2.45655951149989,0.23668749203434258,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,2
load_roll_mean_24h,0.14857910592962853,1.5254798425442084,0.17750761532630774,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,2
wind_speed_10m,0.002390591880334799,0.033228874577693746,0.13422951650057435,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,2
load_roll_std_12h,0.06733771710347729,1.010853237352789,0.124908703463267,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,2
load_roll_std_6h,0.029974302927635924,0.6279414790592113,0.09111896613003018,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,2
cos_dow,0.014638178345558691,0.36840898036791225,0.07643016277537995,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,2
cloud_cover,0.014973613337021739,0.43977911129766467,0.06585386970050766,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,2
cooling_degree,0.028513610585696077,0.9064997159816199,0.06099081109437694,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,2
relative_humidity_2m,0.011237100003009133,0.4089196849922583,0.053490032313226625,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,2
load_roll_std_3h,0.015058787482457103,0.8008753725785516,0.03691177111969704,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,2
heating_degree,0.018192595513701452,1.0187668121011546,0.035088346525630795,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,2
temperature_2m,0.014167421956811478,1.0187668121011564,0.027431411390352677,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,2
load_lag_2h,0.03050007996318292,2.4418851002077275,0.024672595684362194,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,2
load_lag_12h,0.007561565545202473,1.1403906028522686,0.013174008035122819,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,2
sin_month,0.010589918480947657,1.8906469733423128,0.01114003049961025,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,2
sin_dow,0.0010944245663355426,0.2786556261455764,0.007824302898608493,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,2
load_roll_mean_6h,0.005053899765251816,1.474813876151364,0.006830204491913446,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,2
load_lag_6h,0.005164473405439914,1.5853892256305269,0.006493931526574798,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,2
load_roll_mean_12h,0.004974631470704693,1.5853892256305055,0.006255966455087906,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,2
cos_month,0.004272341011108809,1.5231136355598762,0.005594317450393657,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,2
surface_pressure,0.0008505066557966117,0.3097860199684227,0.00547589599355442,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,2
load_roll_std_24h,0.0037248036316360734,1.3636339085309919,0.005448173326434418,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,2
load_lag_3h,0.0008060557855517601,2.075818323379986,0.0007763135149898051,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,2
precipitation,0.00021777794528640105,0.628242839357192,0.0006930520045032015,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,2
load_roll_mean_3h,0.00024278753145896847,2.0758183233800374,0.00023389247087468677,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,2
sin_hour,0.34999408832299816,1.0339844589156544,0.50577964379768,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,3
cos_hour,0.1050829454268042,0.7168338400330647,0.25570215205669383,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,3
load_lag_24h,0.2752805530372763,2.3699971972145697,0.20812979129399017,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,3
load_lag_1h,0.24943944351072775,2.367829546033862,0.19061047565778153,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,3
load_roll_mean_24h,0.15328326319986194,1.5120563682221055,0.18408648939553482,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,3
wind_speed_10m,0.0015727258512675895,0.02735276295659894,0.10874325144264275,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,3
relative_humidity_2m,0.01869034178278338,0.36528312222931314,0.09735225756222866,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,3
load_roll_std_6h,0.03037139642769506,0.6489760266114919,0.0894134441309072,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,3
cooling_degree,0.042668755740352816,0.9211099933310214,0.08854471170165408,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,3
heating_degree,0.04227945352304469,1.0119665395454929,0.08020794729318183,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,3
cos_dow,0.013507234982939015,0.3423353302954453,0.07591691551780477,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,3
temperature_2m,0.031210147084425172,1.0119665395454982,0.05983674191426262,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,3
cloud_cover,0.010575070403729655,0.34595068296254006,0.05932289773673412,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,3
load_roll_std_12h,0.026535482026547486,0.9902566129572179,0.0521945089019819,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,3
load_lag_2h,0.037353707301560825,2.367829546034004,0.031061007305582908,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,3
sin_dow,0.0028534938897404106,0.23508902274771148,0.023984733204181582,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,3
load_roll_mean_3h,0.024466434685280918,2.0691444080008914,0.023372476093875848,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,3
cos_month,0.01742084605342669,1.518544588298604,0.022683903769977646,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,3
load_roll_std_24h,0.006077025628518928,1.217896401789642,0.009929996015252967,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,3
sin_month,0.00798846843445236,1.9845914993319287,0.008018216145580525,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,3
load_roll_mean_6h,0.004692337864807878,1.5608523260718723,0.005994511651949475,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,3
load_lag_12h,0.003076524338002501,1.094428987791618,0.00560639432604353,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,3
precipitation,0.001436500147235933,0.6154373234560777,0.00465735485044568,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,3
load_lag_6h,0.0029585989136748157,1.6648394479446278,0.0035479102751655644,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,3
load_roll_mean_12h,0.0005022271654623666,1.6648394479446402,0.0006031521014198631,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,3
load_roll_std_3h,0.0001746001037511567,0.816845183661508,0.0004274072849166689,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,3
load_lag_3h,0.0001534922846935264,2.0691444080007386,0.00014835204218044602,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,3
surface_pressure,1.9654420628500524e-06,0.29960732986845984,1.3120033948299358e-05,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,3
sin_hour,0.29365015455326604,0.9645244308147221,0.46678761114441025,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,4
cos_hour,0.14330290338797994,0.7447953931041635,0.32271856382115616,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,4
wind_speed_10m,0.008340803261171297,0.047169326818183754,0.300514635769998,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,4
load_lag_1h,0.3051865846431111,2.475743742652435,0.21948524322786966,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,4
load_roll_mean_24h,0.15167125724025404,1.6840264549726358,0.16524644142789496,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,4
cooling_degree,0.06088756314036894,0.8988972455041528,0.12687753044634828,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,4
cloud_cover,0.026932998924268023,0.4250241131246435,0.11918387035517339,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,4
load_lag_24h,0.12822422741387499,2.495933404529122,0.09772600994166215,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,4
load_roll_std_6h,0.028146092417916175,0.6351600942513547,0.08486606331609572,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,4
sin_dow,0.011149142124942928,0.2662008976583994,0.08039762412619308,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,4
load_roll_std_12h,0.029208688650367888,1.0437951362268203,0.054442841624932695,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,4
relative_humidity_2m,0.005443387387457689,0.42029199955988306,0.02557169337737472,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,4
sin_month,0.01733375843112293,2.0239548307366917,0.01698315321322547,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,4
precipitation,0.002944731893040413,0.6377987442323352,0.009191609443602703,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,4
cos_dow,0.0016027876690582919,0.36481690732211103,0.008748370739716483,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,4
load_lag_12h,0.004503344197989216,1.1851593404202374,0.007570791714685712,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,4
cos_month,0.005264880692350633,1.687273686125704,0.006221282983522821,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,4
load_roll_mean_3h,0.004261381594806266,2.285219976854595,0.0037225737428081746,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,4
load_lag_2h,0.0035719824798389676,2.4757437426523587,0.002881426067386806,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,4
heating_degree,0.0011386477744676888,1.069850097240078,0.0021263487217173774,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,4
load_lag_6h,0.0016808774365826091,1.8533159178932817,0.0018122699088369127,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,4
load_lag_3h,0.0011840947743829357,2.2852199768546004,0.001035770351422887,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,4
load_roll_std_3h,0.00023529704953104784,0.7813469265560675,0.0006021044041804698,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,4
surface_pressure,8.944787341064311e-05,0.3291525057212533,0.0005433564734630635,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,4
load_roll_std_24h,0.0003082024801499804,1.3538201457288945,0.0004552042360794022,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,4
temperature_2m,0.0001899350510928263,1.0698500972400806,0.0003550055051419651,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,4
load_roll_mean_6h,9.575902719467475e-05,1.7395637683396252,0.00011008938897327496,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,4
load_roll_mean_12h,5.035596553992718e-05,1.853315917893319,5.434000418609321e-05,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,4
sin_hour,0.40714489663453396,1.131128967340616,0.5293529405516978,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,5
cos_hour,0.14528175471122787,0.8069734884962088,0.30513196067449766,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,5
load_lag_1h,0.2575543957807348,2.351220549838562,0.19745236837177155,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,5
load_roll_std_6h,0.06504556971868272,0.7377211900638514,0.16205347051565333,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,5
load_roll_std_12h,0.08164518061877349,1.1302451229483035,0.13474021597245087,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,5
relative_humidity_2m,0.03272629069629563,0.4955942738677137,0.12388800622706268,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,5
load_lag_24h,0.1543291124040181,2.377298106649665,0.12192088253949647,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,5
load_roll_mean_24h,0.05716201941383597,1.5854464261154808,0.06959908135065747,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,5
cooling_degree,0.031172594570521878,0.9635957466608023,0.06267307327439962,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,5
heating_degree,0.027117803883351884,1.132698040331407,0.0467622580233187,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,5
temperature_2m,0.02146434420218463,1.1326980403314124,0.03719466946734446,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,5
cos_dow,0.008112853709471686,0.4441396265399462,0.035877542141935566,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,5
wind_speed_10m,0.0006527474866588096,0.04721084430929734,0.027275323984939977,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,5
cos_month,0.020304682798722006,1.6048243557376711,0.02498839454251411,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,5
load_lag_2h,0.029383883309039027,2.3512205498386702,0.024686069554349894,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,5
sin_dow,0.004101954686467004,0.37362031223369085,0.021719422155930597,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,5
load_roll_std_3h,0.010157261417945526,0.9735316491837551,0.020651369164531003,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,5
cloud_cover,0.0019060122547273713,0.4723189678220737,0.008038430427763173,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,5
load_lag_6h,0.0068328952172837755,1.758744406807267,0.007740125804119294,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,5
precipitation,0.0018904903588833203,0.6453638706510147,0.005841568547900166,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,5
load_roll_mean_6h,0.0034382247772562443,1.7224594432580567,0.003984274202270834,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,5
load_roll_mean_12h,0.0030118289611371267,1.7587444068072688,0.003419121101987745,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,5
load_lag_3h,0.0028493065696716235,2.1936103734309746,0.0025944537890818784,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,5
sin_month,0.0017141152667333613,1.9280626954947762,0.0017764906876012818,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,5
load_lag_12h,0.0004949681235544835,1.2148494273609058,0.0008145314618531309,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,5
load_roll_std_24h,0.000509635771505305,1.359984104945318,0.000749192379579469,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,5
load_roll_mean_3h,0.0003193353858641951,2.1936103734308965,0.0002911081285611656,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,5
surface_pressure,3.431082961213794e-07,0.40835590843788383,1.6804361134291497e-06,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,5
sin_hour,0.3384840986163583,1.0664847945278775,0.4818385663455528,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,6
cos_hour,0.11077637966658296,0.8184087451116218,0.23843769494916342,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,6
load_lag_1h,0.21976215888636946,2.361310457523608,0.17028746691523727,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,6
load_lag_24h,0.19824105055835364,2.3645717940877766,0.1547058350144382,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,6
relative_humidity_2m,0.024056749251471315,0.3529015891801397,0.12763611677387401,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,6
surface_pressure,0.017889622298827502,0.2823313140017928,0.11917638069660859,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,6
load_roll_std_12h,0.05530157676646762,1.0247884033481993,0.10240179574778867,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,6
cos_dow,0.012343962483217267,0.3292327388421016,0.07227637268773102,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,6
wind_speed_10m,0.0017761532152942127,0.04961038020320496,0.06912913158896983,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,6
load_roll_mean_24h,0.05100309097549049,1.6533831581479026,0.05984921669219358,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,6
load_roll_std_6h,0.020483296312634108,0.6824533982486902,0.05827920628163235,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,6
load_lag_2h,0.06057103517364977,2.361310457523759,0.050019817531358916,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,6
cooling_degree,0.024431843377611843,0.9604758999138889,0.04961245059554945,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,6
load_lag_12h,0.019565290724288937,1.2010413140435245,0.03205830715295972,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,6
temperature_2m,0.011335550838108766,1.0832635221211495,0.02071178592808964,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,6
heating_degree,0.011272670893172158,1.083263522121162,0.020598077916688006,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,6
load_roll_mean_12h,0.014229444480675613,1.902002494759742,0.014851484509037121,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,6
cos_month,0.011671997270182276,1.663940468939452,0.013931619041466363,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,6
load_roll_mean_3h,0.01446003141186746,2.15705174052367,0.013317939694131867,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,6
precipitation,0.0024981306664317764,0.7064085873335546,0.007047840295489553,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,6
load_roll_mean_6h,0.004776406590223322,1.8852807772409346,0.005054245586941995,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,6
cloud_cover,0.0008170404281191133,0.3798008220958524,0.004293232181490986,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,6
load_roll_std_24h,0.0025611791120568224,1.3798273182756624,0.003705440427053101,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,6
load_lag_3h,0.003048871138631549,2.1570517405236487,0.0028228973429948946,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,6
load_lag_6h,0.0010943331138967157,1.9020024947597438,0.0011500551079362904,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,6
sin_month,0.0007680557096615633,1.81971507818447,0.000843793271535169,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,6
load_roll_std_3h,0.00035525851821130303,1.00017579093391,0.000710139917008749,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,6
sin_dow,6.637203773114519e-05,0.2087418359484643,0.0006357224974176603,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,6
sin_hour,0.3902865168161167,1.003433867012426,0.5600643017704909,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,7
cos_hour,0.14981261432744256,0.7455385675567119,0.3346454829314698,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,7
load_roll_mean_24h,0.16831577850037202,1.6279824854618399,0.18740292954367943,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,7
load_lag_1h,0.20529503151867617,2.2704785581382296,0.1658431387880877,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,7
load_lag_24h,0.15543500271894106,2.280051153245793,0.127641869232774,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,7
relative_humidity_2m,0.026540015163534426,0.5374821438231281,0.09410983146909312,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,7
load_roll_std_6h,0.026226042930214716,0.6181768058162036,0.08139642145044283,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,7
load_roll_std_12h,0.030992849824563812,1.0285300951642489,0.05850340470897695,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,7
cos_dow,0.011870798711383482,0.4837194289194975,0.04790570132155606,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,7
cooling_degree,0.021063714386404794,0.8893887291616078,0.04627087232435771,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,7
load_roll_mean_12h,0.037727171439503014,1.6955985690166777,0.04353154235114963,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,7
heating_degree,0.01974485422500692,1.0357837880666025,0.03741225663405927,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,7
cos_month,0.026570610895184865,1.6470699321491367,0.03175187289243533,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,7
temperature_2m,0.014877191066838717,1.035783788066607,0.028319679444284655,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,7
precipitation,0.0077975701080561085,0.5970652118729889,0.02578293900814174,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,7
load_lag_6h,0.018663706540437645,1.6955985690166777,0.021774622012693076,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,7
load_lag_2h,0.017089134637150498,2.27047855813826,0.014940877763854903,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,7
load_lag_12h,0.007033807596313606,1.1789374720521097,0.011861682853565814,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,7
cloud_cover,0.0029884528399459365,0.5106456772865164,0.011636504136553956,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,7
load_lag_3h,0.010146728207440305,2.080002268271695,0.009709095595129832,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,7
sin_month,0.006907518582927383,1.9099879793772478,0.007206985034163705,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,7
wind_speed_10m,0.0001107124310134644,0.053513894596993405,0.004129165215351299,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,7
load_roll_mean_3h,0.0026042021249426694,2.080002268271624,0.0025009065917737027,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,7
load_roll_mean_6h,0.0017725902918644914,1.5637238846783,0.0022645727029162095,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,7
surface_pressure,0.00035999248221017896,0.4437309848456068,0.0016212555561309744,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,7
sin_dow,0.00023399857184297707,0.3922362519975876,0.001192439791313972,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,7
load_roll_std_24h,0.0007345551031535314,1.2657058871570044,0.001160031026555982,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,7
load_roll_std_3h,0.00024018869357527925,0.8090076436290072,0.0005936097298794746,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,7
sin_hour,0.3349577909381427,0.9297316246154725,0.5297075895768695,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,8
cos_hour,0.12775367924058964,0.7430210000805058,0.2934253424552803,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,8
load_lag_1h,0.38410864857327764,2.337158365433421,0.2823013299292005,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,8
cooling_degree,0.061680739040646325,0.8774206569185159,0.13136119125378998,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,8
temperature_2m,0.06709036833511993,0.984583180362752,0.1275878211792771,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,8
heating_degree,0.0585942671208541,0.9845831803627458,0.11233806340847927,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,8
load_roll_std_6h,0.03596570816717661,0.6175982781223066,0.1100602509369184,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,8
load_lag_24h,0.12827068690189722,2.3320134934945376,0.10427306562710043,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,8
load_roll_mean_24h,0.07979726118646559,1.5727946036501024,0.09657225463149316,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,8
cloud_cover,0.019057907072093285,0.520733555693227,0.07061210999692635,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,8
load_roll_mean_3h,0.07664466393507065,2.185157501776997,0.06777309271073328,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,8
precipitation,0.01586241758102212,0.5596397084383188,0.055125487340038186,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,8
wind_speed_10m,0.001555303387395397,0.058084532490213725,0.05215652808257685,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,8
load_lag_2h,0.056724961372189596,2.3371583654334476,0.047391583989920306,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,8
load_lag_12h,0.025415610118654574,1.1123195885136523,0.044677549133062176,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,8
relative_humidity_2m,0.008532435418469497,0.4893523286059114,0.034274740000084326,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,8
load_roll_std_12h,0.014485988244968943,0.960012741727712,0.02973013263008571,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,8
load_lag_3h,0.028712969892064934,2.1851575017769616,0.025939159729086014,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,8
cos_dow,0.00449025547495475,0.39794235373185827,0.02231556475408371,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,8
cos_month,0.008149328427247561,1.5783335640657254,0.010273452636406109,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,8
sin_month,0.008420673975527156,1.7033389834130448,0.00983861716705437,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,8
sin_dow,0.0013838757175038366,0.3272626083454564,0.008421667564462498,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,8
load_roll_std_3h,0.0018308740226420774,0.8169184899207611,0.004472367499191458,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,8
load_roll_mean_12h,0.0034494731236887253,1.7609894787274651,0.003909994301667082,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,8
load_lag_6h,0.002319887240309343,1.7609894787274811,0.002631287833075253,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,8
load_roll_std_24h,0.0009298981149481669,1.2208053802017078,0.0015222579415557335,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,8
load_roll_mean_6h,0.0003628591350410489,1.7297066285455358,0.000419473480834018,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,8
surface_pressure,1.5264857862633528e-05,0.3836353093380852,7.957688005355138e-05,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,8
sin_hour,0.32788419687546594,0.9799636359925017,0.5014103149239489,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m,9
load_lag_1h,0.3659315840581792,2.2450069761448983,0.2803065454207526,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,9
cos_hour,0.1405411621197108,0.9033986058140924,0.269251476831607,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h,9
wind_speed_10m,0.003101687275760144,0.02554961265975908,0.21651284812490898,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour,9
load_roll_std_12h,0.06597319767813255,1.0380022280923376,0.11951932287277049,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h,9
relative_humidity_2m,0.02014643360680515,0.4497749596871965,0.08574384522307005,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour,9
load_lag_24h,0.10036069067227708,2.2524744744375145,0.08531043071824702,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,9
sin_dow,0.01397389893870709,0.3371251056332636,0.07960090320246194,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h,9
load_lag_2h,0.056576814956317924,2.2450069761449303,0.049163376258613105,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,9
load_roll_std_6h,0.017325216904451973,0.693569735072991,0.04874198883044455,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h,9
load_roll_mean_24h,0.032814580770605346,1.6413025554957361,0.039202251813501246,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,9
cooling_degree,0.016900121778574147,0.9851780807717363,0.03373014548278363,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month,9
cos_month,0.02479585097104677,1.6654670371693312,0.029339638401843025,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,9
cloud_cover,0.00488132110863895,0.38972340372360637,0.024740307459390418,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month,9
surface_pressure,0.003660583845417742,0.3351222072349149,0.021610211272801865,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h,9
cos_dow,0.004054395814148464,0.39482373984751273,0.02032899500707408,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree,9
precipitation,0.004333364192398839,0.6550335991913356,0.013144013676878542,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree,9
load_roll_std_3h,0.005463939320126476,0.9438953620655557,0.011510793252146634,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,9
load_roll_mean_6h,0.008487604677344598,1.6524460322770356,0.010220281519384656,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,9
heating_degree,0.005067298050942689,1.0225664215200077,0.00986207041368465,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,9
sin_month,0.007356202098931012,1.7495286258268052,0.00837414266661532,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,9
load_roll_std_24h,0.004776647162371883,1.3684012017703688,0.006957069932469973,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h,9
load_lag_12h,0.0038880029672924248,1.191394706051991,0.006505578869257615,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,9
load_roll_mean_3h,0.006159746131220805,2.127206594484882,0.005774672651338363,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,9
load_roll_mean_12h,0.0035661186214910943,1.6744776526619596,0.004250328486680119,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,9
temperature_2m,0.002021587581510534,1.022566421520005,0.0039461472583176335,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h,9
load_lag_3h,0.0036929561446776018,2.1272065944848446,0.0034661006367818774,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,9
load_lag_6h,0.0005745901056145995,1.6744776526619454,0.0006860563401476343,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,9


==> NO1/mcir_full_components.csv <==
feature,U_hat,J_hat,MCIR,phi
sin_hour,0.3119719377847328,0.9523106254223466,0.49351615985806224,load_roll_std_12h|relative_humidity_2m|load_roll_std_6h|cooling_degree|temperature_2m
cos_hour,0.12061518669755662,0.7321090278513611,0.28289377653327413,relative_humidity_2m|load_roll_std_12h|cooling_degree|load_lag_6h|load_roll_std_3h
load_lag_1h,0.41414658331574145,2.5794958221098927,0.2766840705924984,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h
load_roll_mean_24h,0.09706425953501092,1.6846157953780851,0.10895812552579243,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h
cooling_degree,0.046721096099010144,0.8856641700364047,0.10021843500951379,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|cos_month
load_lag_24h,0.13200051917555103,2.5608286376357707,0.09803853975783425,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h
load_roll_std_12h,0.04686716739331542,0.9529041912389706,0.09375577123439695,load_roll_std_24h|load_lag_12h|temperature_2m|heating_degree|load_roll_mean_24h
relative_humidity_2m,0.017881143297241473,0.4216511482263432,0.08136441231773295,cooling_degree|cloud_cover|sin_hour|load_roll_std_24h|cos_hour
load_roll_std_6h,0.024284112211197847,0.6212609051119267,0.07523599922402484,load_roll_std_3h|temperature_2m|load_lag_12h|heating_degree|load_roll_std_12h
load_lag_3h,0.07464749305930096,2.451994012944523,0.05908831378090089,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h
load_lag_2h,0.07481905225452723,2.57949582210985,0.05637541572564482,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h
load_roll_mean_6h,0.05040731947157304,1.9110539182248463,0.05139772176254927,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h
heating_degree,0.02246589677515428,0.9482101115212007,0.04628917699240232,temperature_2m|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h
load_lag_6h,0.042987410005154124,1.8633650154238328,0.045099121685729916,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h
temperature_2m,0.0205862068060432,0.9482101115212114,0.04249852402739888,heating_degree|load_lag_12h|load_roll_mean_12h|load_roll_mean_24h|load_lag_6h
cloud_cover,0.007640574451987916,0.4205903457258877,0.03568436603697008,relative_humidity_2m|surface_pressure|precipitation|load_roll_std_24h|sin_month
load_lag_12h,0.017836802507235468,1.094950921690649,0.032057870731980846,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m
sin_dow,0.004386972704266759,0.29339942522914,0.02946388911455793,load_roll_std_6h|load_roll_std_12h|wind_speed_10m|load_roll_std_3h|load_roll_std_24h
cos_dow,0.004849215080435009,0.37776177512869535,0.025348017723089915,wind_speed_10m|load_roll_std_24h|cloud_cover|relative_humidity_2m|cooling_degree
cos_month,0.020724775022602893,1.6370279046825367,0.025003458328041017,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h
precipitation,0.006943152110338038,0.612870245139119,0.02240400785510488,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|heating_degree
load_roll_mean_12h,0.020931659174739287,1.863365015423783,0.022216946468049243,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h
wind_speed_10m,0.0003181868408170971,0.030158979676028097,0.020880342707792758,surface_pressure|precipitation|cloud_cover|cos_dow|sin_hour
surface_pressure,0.002076639874026186,0.3464392322326719,0.011917046196337497,cloud_cover|relative_humidity_2m|wind_speed_10m|precipitation|load_roll_std_24h
load_roll_std_3h,0.0026069967771839503,0.8003829501686734,0.006493223949065779,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h
load_roll_mean_3h,0.0045724466466949875,2.4519940129446898,0.0037226321550083764,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h
sin_month,0.0027386607915349075,1.8316258910142125,0.00298595040864584,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h
load_roll_std_24h,0.0005198293849085573,1.2196441470017794,0.0008520647961562434,load_roll_mean_24h|load_roll_mean_12h|cos_month|load_roll_mean_6h|load_lag_6h


==> NO1/mcir_full_scores.csv <==
,MCIR
sin_hour,0.49351615985806224
cos_hour,0.28289377653327413
load_lag_1h,0.2766840705924984
load_roll_mean_24h,0.10895812552579243
cooling_degree,0.10021843500951379
load_lag_24h,0.09803853975783425
load_roll_std_12h,0.09375577123439695
relative_humidity_2m,0.08136441231773295
load_roll_std_6h,0.07523599922402484
load_lag_3h,0.05908831378090089
load_lag_2h,0.05637541572564482
load_roll_mean_6h,0.05139772176254927
heating_degree,0.04628917699240232
load_lag_6h,0.045099121685729916
temperature_2m,0.04249852402739888
cloud_cover,0.03568436603697008
load_lag_12h,0.032057870731980846
sin_dow,0.02946388911455793
cos_dow,0.025348017723089915
cos_month,0.025003458328041017
precipitation,0.02240400785510488
load_roll_mean_12h,0.022216946468049243
wind_speed_10m,0.020880342707792758
surface_pressure,0.011917046196337497
load_roll_std_3h,0.006493223949065779
load_roll_mean_3h,0.0037226321550083764
sin_month,0.00298595040864584
load_roll_std_24h,0.0008520647961562434


==> NO1/mcir_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.22129447217101225,0.28514791252591926,0.26882179144153484,0.19061047565778153,0.21948524322786966,0.19745236837177155,0.17028746691523727,0.1658431387880877,0.2823013299292005,0.2803065454207526
load_lag_2h,0.014812349472149529,0.05171240317702856,0.024672595684362194,0.031061007305582908,0.002881426067386806,0.024686069554349894,0.050019817531358916,0.014940877763854903,0.047391583989920306,0.049163376258613105
load_lag_3h,0.00031137588323451885,0.00021278637246142682,0.0007763135149898051,0.00014835204218044602,0.001035770351422887,0.0025944537890818784,0.0028228973429948946,0.009709095595129832,0.025939159729086014,0.0034661006367818774
load_lag_6h,0.007828364332615285,0.018765093506109935,0.006493931526574798,0.0035479102751655644,0.0018122699088369127,0.007740125804119294,0.0011500551079362904,0.021774622012693076,0.002631287833075253,0.0006860563401476343
load_lag_12h,0.000465332172362422,0.026960921550424094,0.013174008035122819,0.00560639432604353,0.007570791714685712,0.0008145314618531309,0.03205830715295972,0.011861682853565814,0.044677549133062176,0.006505578869257615
load_lag_24h,0.07752759078112445,0.08892770212862819,0.23668749203434258,0.20812979129399017,0.09772600994166215,0.12192088253949647,0.1547058350144382,0.127641869232774,0.10427306562710043,0.08531043071824702
load_roll_mean_3h,0.002710920390640335,0.004991260506556297,0.00023389247087468677,0.023372476093875848,0.0037225737428081746,0.0002911081285611656,0.013317939694131867,0.0025009065917737027,0.06777309271073328,0.005774672651338363
load_roll_std_3h,0.006010130595681623,5.1719181684280546e-05,0.03691177111969704,0.0004274072849166689,0.0006021044041804698,0.020651369164531003,0.000710139917008749,0.0005936097298794746,0.004472367499191458,0.011510793252146634
load_roll_mean_6h,0.029188131486757578,0.0018385624090473554,0.006830204491913446,0.005994511651949475,0.00011008938897327496,0.003984274202270834,0.005054245586941995,0.0022645727029162095,0.000419473480834018,0.010220281519384656
load_roll_std_6h,0.1378400967480162,0.13382117488721781,0.09111896613003018,0.0894134441309072,0.08486606331609572,0.16205347051565333,0.05827920628163235,0.08139642145044283,0.1100602509369184,0.04874198883044455
load_roll_mean_12h,0.003200038037104526,0.002619414945637901,0.006255966455087906,0.0006031521014198631,5.434000418609321e-05,0.003419121101987745,0.014851484509037121,0.04353154235114963,0.003909994301667082,0.004250328486680119
load_roll_std_12h,0.09847580960536162,0.09341566846995403,0.124908703463267,0.0521945089019819,0.054442841624932695,0.13474021597245087,0.10240179574778867,0.05850340470897695,0.02973013263008571,0.11951932287277049
load_roll_mean_24h,0.2228228356490292,0.14117266184895058,0.17750761532630774,0.18408648939553482,0.16524644142789496,0.06959908135065747,0.05984921669219358,0.18740292954367943,0.09657225463149316,0.039202251813501246
load_roll_std_24h,0.005627509235407515,0.001501977077439284,0.005448173326434418,0.009929996015252967,0.0004552042360794022,0.000749192379579469,0.003705440427053101,0.001160031026555982,0.0015222579415557335,0.006957069932469973
temperature_2m,0.0010488835766863185,0.06763654462687571,0.027431411390352677,0.05983674191426262,0.0003550055051419651,0.03719466946734446,0.02071178592808964,0.028319679444284655,0.1275878211792771,0.0039461472583176335
relative_humidity_2m,0.08719185731635729,0.006607003216478312,0.053490032313226625,0.09735225756222866,0.02557169337737472,0.12388800622706268,0.12763611677387401,0.09410983146909312,0.034274740000084326,0.08574384522307005
wind_speed_10m,0.009698998720534726,0.07551532255776047,0.13422951650057435,0.10874325144264275,0.300514635769998,0.027275323984939977,0.06912913158896983,0.004129165215351299,0.05215652808257685,0.21651284812490898
surface_pressure,0.0031501252556301383,0.023850735165152563,0.00547589599355442,1.3120033948299358e-05,0.0005433564734630635,1.6804361134291497e-06,0.11917638069660859,0.0016212555561309744,7.957688005355138e-05,0.021610211272801865
cloud_cover,0.07392307340685197,0.001028680023635765,0.06585386970050766,0.05932289773673412,0.11918387035517339,0.008038430427763173,0.004293232181490986,0.011636504136553956,0.07061210999692635,0.024740307459390418
precipitation,0.00029238997119749026,0.07087147879303854,0.0006930520045032015,0.00465735485044568,0.009191609443602703,0.005841568547900166,0.007047840295489553,0.02578293900814174,0.055125487340038186,0.013144013676878542
heating_degree,0.0023763663475435196,0.06610444789826274,0.035088346525630795,0.08020794729318183,0.0021263487217173774,0.0467622580233187,0.020598077916688006,0.03741225663405927,0.11233806340847927,0.00986207041368465
cooling_degree,0.09234271061176559,0.16274881781454825,0.06099081109437694,0.08854471170165408,0.12687753044634828,0.06267307327439962,0.04961245059554945,0.04627087232435771,0.13136119125378998,0.03373014548278363
sin_hour,0.43360019484199275,0.508498763674872,0.511168384971944,0.50577964379768,0.46678761114441025,0.5293529405516978,0.4818385663455528,0.5600643017704909,0.5297075895768695,0.5014103149239489
cos_hour,0.25878359968551606,0.300973709715263,0.29694276540530967,0.25570215205669383,0.32271856382115616,0.30513196067449766,0.23843769494916342,0.3346454829314698,0.2934253424552803,0.269251476831607
sin_dow,0.0008288927427220856,0.12058628332581418,0.007824302898608493,0.023984733204181582,0.08039762412619308,0.021719422155930597,0.0006357224974176603,0.001192439791313972,0.008421667564462498,0.07960090320246194
cos_dow,0.03511913153171168,0.0009266513625486539,0.07643016277537995,0.07591691551780477,0.008748370739716483,0.035877542141935566,0.07227637268773102,0.04790570132155606,0.02231556475408371,0.02032899500707408
sin_month,0.001153712550065791,0.001869199504942026,0.01114003049961025,0.008018216145580525,0.01698315321322547,0.0017764906876012818,0.000843793271535169,0.007206985034163705,0.00983861716705437,0.00837414266661532
cos_month,0.01602851265379033,0.010077001971558943,0.005594317450393657,0.022683903769977646,0.006221282983522821,0.02498839454251411,0.013931619041466363,0.03175187289243533,0.010273452636406109,0.029339638401843025


==> NO1/metadata.json <==
{
  "zone": "NO1",
  "n_total": 8736,
  "n_train": 6988,
  "n_test": 1748,
  "n_features": 28,
  "test_r2": 0.9923859013407548,
  "test_mae": 31.63016082274832,
  "test_rmse": 43.00587967222768,
  "model_fit_seconds": 1.0343190280000272,
  "model_class": "XGBRegressor",
  "model_params": {
    "objective": "reg:squarederror",
    "base_score": null,
    "booster": null,
    "callbacks": null,
    "colsample_bylevel": null,
    "colsample_bynode": null,
    "colsample_bytree": 0.8,
    "device": "cuda",
    "early_stopping_rounds": null,
    "enable_categorical": true,
    "eval_metric": "rmse",
    "feature_types": null,
    "feature_weights": null,
    "gamma": null,
    "grow_policy": null,
    "importance_type": null,
    "interaction_constraints": null,
    "learning_rate": 0.05,
    "max_bin": null,
    "max_cat_threshold": null,
    "max_cat_to_onehot": null,
    "max_delta_step": null,
    "max_depth": 6,
    "max_leaves": null,
    "min_child_weight": null,
    "missing": NaN,
    "monotone_constraints": null,
    "multi_strategy": null,
    "n_estimators": 500,
    "n_jobs": 4,
    "num_parallel_tree": null,
    "random_state": 42,
    "reg_alpha": null,
    "reg_lambda": null,
    "sampling_method": null,
    "scale_pos_weight": null,
    "subsample": 0.8,
    "tree_method": "hist",
    "validate_parameters": null,
    "verbosity": null
  },
  "split": "chronological_80_20",
  "explanation_n": 200,
  "repetitions": 10,
  "phi_size": 5,
  "top_k": 8,
  "mcir_target": "fixed_model_prediction_Q",
  "mcir_formula": "clip_[0,1](2*U_pos/(U_pos+J_pos))",
  "target_definition": "aggregated hourly residential electricity demand (Demand_MWh)",
  "target_source": "Hofmann, Bjarghov, and Nessa (2023), Zenodo record 8423312, demand_areas.csv",
  "deletion_replacement": "training_feature_means",
  "full_mcir_seconds": 0.14783728199995494,
  "feature_names": [
    "load_lag_1h",
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_6h",
    "load_lag_12h",
    "load_lag_24h",
    "load_roll_mean_3h",
    "load_roll_std_3h",
    "load_roll_mean_6h",
    "load_roll_std_6h",
    "load_roll_mean_12h",
    "load_roll_std_12h",
    "load_roll_mean_24h",
    "load_roll_std_24h",
    "temperature_2m",
    "relative_humidity_2m",
    "wind_speed_10m",
    "surface_pressure",
    "cloud_cover",
    "precipitation",
    "heating_degree",
    "cooling_degree",
    "sin_hour",
    "cos_hour",
    "sin_dow",
    "cos_dow",
    "sin_month",
    "cos_month"
  ]
}

==> NO1/mi_aggregate.csv <==
,MI
load_lag_1h,2.2372883379514343
load_lag_24h,1.989641866050727
load_roll_mean_3h,1.6510342852095607
load_lag_2h,1.6102099453241643
load_roll_mean_12h,1.3888713264195343
load_roll_mean_6h,1.350532886989368
load_roll_mean_24h,1.3179246104788687
load_lag_3h,1.2981114838487646
load_lag_12h,0.9987882461944626
load_lag_6h,0.9973901604899342
cos_month,0.9545804552733635
temperature_2m,0.8897928413968103
heating_degree,0.8792974329518829
sin_month,0.6322593766182709
load_roll_std_24h,0.4215899653711199
load_roll_std_12h,0.16403850438209458
surface_pressure,0.1409609274890339
relative_humidity_2m,0.12882537676660516
sin_hour,0.12216537120437398
cooling_degree,0.11904945668433975
load_roll_std_6h,0.08592955653435941
load_roll_std_3h,0.0844287233347912
cos_hour,0.07638942804257139
cloud_cover,0.0435906568923051
wind_speed_10m,0.03522406969324017
sin_dow,0.021759380319620013
precipitation,0.018594830244622763
cos_dow,0.009018794013270348


==> NO1/mi_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,2.2453046838099713,2.194058393122077,2.206095698649939,2.1747938899858186,2.2490921769434964,2.2874968899451713,2.221176870731187,2.1983209324988,2.2297852128717452,2.366758630956138
load_lag_2h,1.6194608106774377,1.5506819977071546,1.592288978197582,1.5825337481878416,1.5667749374435935,1.682609768276786,1.5743849488540893,1.6103726144358643,1.5332795974628768,1.7897120519984182
load_lag_3h,1.3366316564632013,1.2999805629623937,1.2594998476593733,1.2976202547970987,1.2360964189417691,1.3591303169864344,1.2848361643412884,1.305457510172542,1.209190548234199,1.3926715579293463
load_lag_6h,0.930728939289613,1.054207369312381,0.978633909396784,1.0180607662344396,0.8784590809777937,1.0737857492452538,0.9463723678367786,1.0980403541812604,1.0779446974353597,0.9176683709896816
load_lag_12h,0.9979857137518118,1.0665795256425818,0.9416803981444652,0.9741183100095823,0.9613863056712963,0.987914352173481,0.9702593398530825,1.0732308207548553,1.0519538892951381,0.9627738066483311
load_lag_24h,1.9060986246432665,2.048811145125139,2.072741891551658,2.042215968646303,2.0123236488965923,2.088713238310976,1.9622633289924822,1.943301116390129,2.0128589302026687,1.8070907677480545
load_roll_mean_3h,1.6921577781577395,1.5940201162682905,1.631070775675699,1.6437755144588215,1.601560166964095,1.7002080803205337,1.6231090943957973,1.6260797232755837,1.556372304679949,1.8419892978990968
load_roll_std_3h,0.07866215485229056,0.015599622060372464,0.05441336804321306,0.17725427683297434,0.08194876054694333,0.14865407453084556,0.013692182459910995,0.0,0.12627074340811406,0.14779205061324774
load_roll_mean_6h,1.3313472337632009,1.4478698187259944,1.3905797754309495,1.3965468840844277,1.2564902406128775,1.366242380070803,1.308505427656999,1.3907309696417371,1.2715194319035574,1.3454967080031324
load_roll_std_6h,0.12186130400170869,0.11072088837247751,0.09730351333367837,0.006134213875087724,0.15362755860273003,0.016535885693711894,0.0,0.01905597775500789,0.12805090740712188,0.20600531630207009
load_roll_mean_12h,1.2825958129169068,1.5195429558469953,1.3483021923792862,1.4502322787343052,1.3038282079549388,1.4053082218701385,1.3802485261838555,1.4302517134736537,1.3707951364991424,1.3976082183361216
load_roll_std_12h,0.07197600060211684,0.09035780132944016,0.19730145401301025,0.28485560451158287,0.23772293800973543,0.17155939979637047,0.2187125364119522,0.09408798418367326,0.09280372575966878,0.1810075992033955
load_roll_mean_24h,1.320540859323514,1.2688885829257206,1.3091246208231078,1.247105561408406,1.3109300749582329,1.3378162340910107,1.3933339333026131,1.3986951133907053,1.2706108010408195,1.3222003235245583
load_roll_std_24h,0.3002861398490393,0.40441538209285044,0.3782737219430321,0.4390544117637494,0.4302172760126135,0.4016731521215955,0.3723277751172449,0.5612287362458996,0.417794021421209,0.5106290371439659
temperature_2m,0.9289154958749477,0.8943633952878631,0.7853862625238057,0.9459668875956182,0.9084660521698456,0.9473939387228594,0.9373793120196687,0.8803488799265642,0.7973638390964455,0.8723443507504847
relative_humidity_2m,0.0217512425627433,0.0,0.19705512725674978,0.18333595952314496,0.16649642132080045,0.07694672062738084,0.12624885877529568,0.11955453150160755,0.2286646183420964,0.16820028775623275
wind_speed_10m,0.0,0.012089278379128654,0.0,0.0731561653968158,0.08477374243260405,0.04164849154357375,0.019252763183239097,0.060853458088892864,0.06046679790814746,0.0
surface_pressure,0.13399799737083917,0.17150423333170917,0.1484727786045057,0.06678911416478162,0.23235429933007312,0.13088171956704509,0.10493167551487792,0.24602022940365043,0.1015151072351963,0.07314212036766055
cloud_cover,0.0007719285594847136,0.0,0.036481727492903016,0.004113024151312317,0.04559226575416675,0.0,0.1231719453954101,0.10880925403351815,0.020565408840862442,0.09640101469539353
precipitation,0.011482934992974814,0.0,0.05425994769548992,0.008842202901265805,0.0009337377926634804,0.025344982568458407,0.0007426949488031909,0.03823544424059033,0.0417480368390204,0.004358320466961274
heating_degree,0.9401708139784133,0.8725934225436731,0.8216729069150328,0.9307728572593756,0.8661568215859266,0.9253915219933755,0.9347108859815325,0.8597421768212117,0.7813205452173242,0.8604423772229643
cooling_degree,0.1306805355513465,0.1666424829429909,0.13209426263423096,0.08835545494730912,0.10178793462240177,0.08168813509037842,0.126449459117002,0.10931544238818325,0.07752269266678269,0.17595816688277188
sin_hour,0.08953768723496491,0.09170447560488926,0.08791723061078383,0.10967110650416512,0.21385125246170844,0.13243158601730043,0.1106226645782189,0.1395488544163883,0.1775317921688666,0.06883706244645404
cos_hour,0.012440466620156965,0.1572910924900599,0.053179846093635685,0.08213024190332519,0.07125683828392848,0.0502229099301954,0.03528876793854918,0.022122765643860287,0.19363277307529758,0.08632857844670516
sin_dow,0.0,0.0,0.0,0.0,0.016596975801348446,0.00021537655604264572,0.015488218003812282,0.00975376980883258,0.0938017805201028,0.0817376825060614
cos_dow,0.0,0.0,0.010665020238965539,0.0,0.0,0.0,0.02056128256170897,0.05362630355813813,0.0,0.005335333773890838
sin_month,0.6083705024041652,0.620258133792781,0.6734911797851977,0.5627307515254194,0.6198893517651265,0.5504697167125365,0.732639868387837,0.7600031757220949,0.6018268011386678,0.5929142849488818
cos_month,0.8777541007738439,0.8374217629254517,1.0068458956292423,0.968603658634499,0.9367731549892342,0.9789769299582136,0.9675593220714418,1.1054508900832214,0.9138504692778595,0.9525683683906279


==> NO1/phi.json <==
{
  "load_lag_1h": [
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_24h",
    "load_lag_3h",
    "load_roll_mean_6h"
  ],
  "load_lag_2h": [
    "load_roll_mean_3h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_lag_24h"
  ],
  "load_lag_3h": [
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_1h",
    "load_roll_mean_12h"
  ],
  "load_lag_6h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_24h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_lag_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "heating_degree",
    "load_roll_mean_6h",
    "temperature_2m"
  ],
  "load_lag_24h": [
    "load_lag_1h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_24h",
    "load_roll_mean_6h"
  ],
  "load_roll_mean_3h": [
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_roll_mean_12h"
  ],
  "load_roll_std_3h": [
    "load_roll_std_6h",
    "temperature_2m",
    "heating_degree",
    "load_lag_12h",
    "load_roll_mean_12h"
  ],
  "load_roll_mean_6h": [
    "load_lag_3h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_12h",
    "load_lag_6h"
  ],
  "load_roll_std_6h": [
    "load_roll_std_3h",
    "temperature_2m",
    "load_lag_12h",
    "heating_degree",
    "load_roll_std_12h"
  ],
  "load_roll_mean_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_6h",
    "load_lag_6h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_roll_std_12h": [
    "load_roll_std_24h",
    "load_lag_12h",
    "temperature_2m",
    "heating_degree",
    "load_roll_mean_24h"
  ],
  "load_roll_mean_24h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_12h",
    "load_lag_6h"
  ],
  "load_roll_std_24h": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "cos_month",
    "load_roll_mean_6h",
    "load_lag_6h"
  ],
  "temperature_2m": [
    "heating_degree",
    "load_lag_12h",
    "load_roll_mean_12h",
    "load_roll_mean_24h",
    "load_lag_6h"
  ],
  "relative_humidity_2m": [
    "cooling_degree",
    "cloud_cover",
    "sin_hour",
    "load_roll_std_24h",
    "cos_hour"
  ],
  "wind_speed_10m": [
    "surface_pressure",
    "precipitation",
    "cloud_cover",
    "cos_dow",
    "sin_hour"
  ],
  "surface_pressure": [
    "cloud_cover",
    "relative_humidity_2m",
    "wind_speed_10m",
    "precipitation",
    "load_roll_std_24h"
  ],
  "cloud_cover": [
    "relative_humidity_2m",
    "surface_pressure",
    "precipitation",
    "load_roll_std_24h",
    "sin_month"
  ],
  "precipitation": [
    "relative_humidity_2m",
    "cloud_cover",
    "surface_pressure",
    "wind_speed_10m",
    "heating_degree"
  ],
  "heating_degree": [
    "temperature_2m",
    "load_lag_12h",
    "load_roll_mean_12h",
    "load_roll_mean_24h",
    "load_lag_6h"
  ],
  "cooling_degree": [
    "temperature_2m",
    "relative_humidity_2m",
    "heating_degree",
    "load_lag_12h",
    "cos_month"
  ],
  "sin_hour": [
    "load_roll_std_12h",
    "relative_humidity_2m",
    "load_roll_std_6h",
    "cooling_degree",
    "temperature_2m"
  ],
  "cos_hour": [
    "relative_humidity_2m",
    "load_roll_std_12h",
    "cooling_degree",
    "load_lag_6h",
    "load_roll_std_3h"
  ],
  "sin_dow": [
    "load_roll_std_6h",
    "load_roll_std_12h",
    "wind_speed_10m",
    "load_roll_std_3h",
    "load_roll_std_24h"
  ],
  "cos_dow": [
    "wind_speed_10m",
    "load_roll_std_24h",
    "cloud_cover",
    "relative_humidity_2m",
    "cooling_degree"
  ],
  "sin_month": [
    "load_roll_mean_24h",
    "load_lag_24h",
    "load_roll_mean_12h",
    "load_lag_12h",
    "load_roll_mean_6h"
  ],
  "cos_month": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_12h"
  ]
}

==> NO1/runtime_repetitions.csv <==
zone,repetition,method,seconds
NO1,0,MCIR,0.06671793300006357
NO1,0,TreeSHAP,0.2544520899999725
NO1,0,Marginal MI,0.05362143199999991
NO1,0,HSIC,0.10123647900002197
NO1,1,MCIR,0.07632660299998406
NO1,1,TreeSHAP,0.26807685000005677
NO1,1,Marginal MI,0.052008959999966464
NO1,1,HSIC,0.1138753129999941
NO1,2,MCIR,0.07427399700009119
NO1,2,TreeSHAP,0.14940872100009983
NO1,2,Marginal MI,0.054668018000029406
NO1,2,HSIC,0.104223587999968
NO1,3,MCIR,0.08425702800002455
NO1,3,TreeSHAP,0.2780676030000677
NO1,3,Marginal MI,0.05289858900005129
NO1,3,HSIC,0.10578593899992939
NO1,4,MCIR,0.08059639000009611
NO1,4,TreeSHAP,0.27470060099994953
NO1,4,Marginal MI,0.055281836999938605
NO1,4,HSIC,0.10907633500005431
NO1,5,MCIR,0.07258984999998574
NO1,5,TreeSHAP,0.1767500519999885
NO1,5,Marginal MI,0.05494217800003298
NO1,5,HSIC,0.10684822499990787
NO1,6,MCIR,0.07667967299994416
NO1,6,TreeSHAP,0.2718483669999614
NO1,6,Marginal MI,0.05318523899995853
NO1,6,HSIC,0.10855500799993933
NO1,7,MCIR,0.08658118799996828
NO1,7,TreeSHAP,0.1718642019999379
NO1,7,Marginal MI,0.06746775199997046
NO1,7,HSIC,0.10740718599993215
NO1,8,MCIR,0.07708970299995599
NO1,8,TreeSHAP,0.26838103799991586
NO1,8,Marginal MI,0.05682405699997162
NO1,8,HSIC,0.17975055600004453
NO1,9,MCIR,0.13374154199993882
NO1,9,TreeSHAP,0.3952264729999797
NO1,9,Marginal MI,0.07586646300001121
NO1,9,HSIC,0.593677441000068


==> NO1/shap_aggregate.csv <==
,SHAP
load_lag_1h,515.37305
load_lag_24h,125.13981
cos_hour,25.038029
sin_hour,11.947092
temperature_2m,11.3281355
load_roll_mean_3h,10.818708
heating_degree,6.7123756
load_roll_mean_12h,6.3832273
load_lag_2h,5.8400183
load_roll_mean_24h,5.5610185
load_roll_std_6h,5.1227536
load_lag_3h,4.7581625
load_roll_std_3h,3.451868
sin_dow,3.2374527
load_lag_12h,2.9066014
load_roll_std_24h,2.7652252
load_roll_std_12h,2.151841
relative_humidity_2m,1.9746561
cloud_cover,1.6444162
load_lag_6h,1.6428106
wind_speed_10m,1.5648941
surface_pressure,1.287364
load_roll_mean_6h,0.9224064
sin_month,0.8871535
cos_dow,0.85544825
cos_month,0.59064496
precipitation,0.19759393
cooling_degree,0.17393363


==> NO1/shap_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,492.44574,526.0823,514.6433,521.4249,474.7839,540.35236,504.8111,567.27997,517.4786,494.42862
load_lag_2h,5.4708447,6.1658974,5.88503,5.660257,6.0578456,5.993719,5.382779,6.0096917,5.7465596,6.027559
load_lag_3h,4.5747137,4.5209193,4.6053514,4.6790156,4.814971,4.7951574,4.7146807,4.9385347,4.7829175,5.155367
load_lag_6h,1.6168147,1.7297455,1.5371968,1.7549562,1.4783299,1.5885273,1.6394987,1.820206,1.659589,1.603242
load_lag_12h,3.0958986,2.8550632,2.620005,3.1113284,2.715475,2.9789498,3.1284754,2.8012784,2.7494276,3.010113
load_lag_24h,118.38609,128.00772,124.68356,130.91998,117.51803,131.97375,120.48559,138.60529,123.82638,116.99165
load_roll_mean_3h,10.226396,11.813364,10.909459,11.312067,10.643472,11.010327,10.563782,10.950824,10.218403,10.538998
load_roll_std_3h,2.911986,3.241809,3.7905514,3.4484732,3.57175,3.7698278,3.9317663,3.3614717,3.3413377,3.1497083
load_roll_mean_6h,0.8628034,1.031069,0.9438425,0.9816906,0.9610631,0.9160254,0.89640445,0.9227668,0.9214613,0.7869375
load_roll_std_6h,5.0160832,5.3791156,5.081744,5.451068,4.900777,5.049538,5.0127864,5.089886,5.1187973,5.12774
load_roll_mean_12h,6.370013,6.381417,6.5565114,6.383045,6.386568,6.596994,6.0904694,6.7146044,6.2566137,6.0960426
load_roll_std_12h,2.046426,2.3901474,1.7984315,2.306,2.019367,2.3320458,2.1380987,2.3591187,2.0714707,2.057304
load_roll_mean_24h,5.5076947,5.374206,5.617428,5.690297,5.3748255,5.6220045,5.620485,5.7480745,5.477264,5.5779057
load_roll_std_24h,2.6604567,2.6456568,2.6673443,2.638998,2.8577354,2.8847303,2.932337,2.9004214,2.7050545,2.759517
temperature_2m,10.3375025,11.348471,11.030305,12.13459,10.57786,11.112524,11.754883,11.688515,11.569364,11.7273445
relative_humidity_2m,1.8827634,1.8983531,1.990104,1.8675351,1.8125525,2.0270896,2.1368892,2.0374994,1.9462487,2.1475265
wind_speed_10m,1.4081237,1.5205883,1.506578,1.6872194,1.5684551,1.6306319,1.509005,1.5903996,1.6810266,1.5469146
surface_pressure,1.2665477,1.2963618,1.259383,1.28019,1.1855649,1.3859841,1.3939292,1.3134775,1.2073653,1.2848369
cloud_cover,1.5843692,1.7590477,1.5562015,1.4364924,1.9639348,1.7191907,1.567488,1.5932142,1.6753904,1.5888345
precipitation,0.16716728,0.20679425,0.20711942,0.16581087,0.22588137,0.24183655,0.16192684,0.1968657,0.25681478,0.14572217
heating_degree,6.46938,6.5051136,6.454043,7.070319,6.5092726,6.6417375,6.8646255,7.1584883,6.8201013,6.6306734
cooling_degree,0.17276864,0.18115962,0.19561543,0.16729648,0.16940682,0.14359964,0.15927978,0.17977923,0.17734548,0.193085
sin_hour,11.820163,12.305922,11.251394,12.407992,11.157804,11.670855,12.596452,12.657528,12.145583,11.457236
cos_hour,24.484516,24.180447,25.311373,25.795998,24.419914,24.079762,26.716866,26.464546,24.12038,24.806507
sin_dow,3.0232253,3.420497,3.6249502,3.1592731,3.4982815,3.1203704,3.0906396,3.3094385,3.1955478,2.9323063
cos_dow,0.86431277,0.9366494,0.8457023,0.97644967,0.70728797,0.84688604,0.8169641,0.8266853,0.9076576,0.8258871
sin_month,0.8692774,0.9078745,0.80051047,0.95241606,0.82813776,0.90959704,0.9041095,0.96064264,0.8215177,0.9174517
cos_month,0.6164445,0.5751886,0.5225543,0.5500638,0.5379882,0.5905483,0.5976525,0.6987476,0.57807547,0.63918704


==> NO1/top_features.csv <==
zone,method,rank,feature,score
NO1,MCIR,1,sin_hour,0.5028208311599459
NO1,MCIR,2,cos_hour,0.2876012748525956
NO1,MCIR,3,load_lag_1h,0.2281550744449167
NO1,MCIR,4,load_roll_mean_24h,0.13434617776792424
NO1,MCIR,5,load_lag_24h,0.1302850669311804
NO1,MCIR,6,wind_speed_10m,0.09979047219882572
NO1,MCIR,7,load_roll_std_6h,0.09975910832273585
NO1,MCIR,8,load_roll_std_12h,0.08683324039975698
NO1,SHAP,1,load_lag_1h,515.373046875
NO1,SHAP,2,load_lag_24h,125.13980865478516
NO1,SHAP,3,cos_hour,25.038028717041016
NO1,SHAP,4,sin_hour,11.947092056274414
NO1,SHAP,5,temperature_2m,11.32813549041748
NO1,SHAP,6,load_roll_mean_3h,10.818708419799805
NO1,SHAP,7,heating_degree,6.712375640869141
NO1,SHAP,8,load_roll_mean_12h,6.383227348327637
NO1,MI,1,load_lag_1h,2.2372883379514343
NO1,MI,2,load_lag_24h,1.989641866050727
NO1,MI,3,load_roll_mean_3h,1.6510342852095607
NO1,MI,4,load_lag_2h,1.6102099453241643
NO1,MI,5,load_roll_mean_12h,1.3888713264195343
NO1,MI,6,load_roll_mean_6h,1.350532886989368
NO1,MI,7,load_roll_mean_24h,1.3179246104788687
NO1,MI,8,load_lag_3h,1.2981114838487646
NO1,HSIC,1,load_lag_1h,0.08823169327376837
NO1,HSIC,2,load_lag_24h,0.08609622800117542
NO1,HSIC,3,load_roll_mean_3h,0.0855113891146912
NO1,HSIC,4,load_lag_2h,0.08493216302689602
NO1,HSIC,5,load_roll_mean_24h,0.08302129429642058
NO1,HSIC,6,load_roll_mean_6h,0.0818315075628108
NO1,HSIC,7,load_lag_3h,0.0808401706495506
NO1,HSIC,8,load_roll_mean_12h,0.08053370057237345


==> NO1_target.csv <==
time,target_residential_demand_mwh
2021-01-02 00:00:00,2335.0
2021-01-02 01:00:00,2241.0
2021-01-02 02:00:00,2181.0
2021-01-02 03:00:00,2149.0
2021-01-02 04:00:00,2144.0
2021-01-02 05:00:00,2161.0
2021-01-02 06:00:00,2196.0
2021-01-02 07:00:00,2258.0
2021-01-02 08:00:00,2364.0
2021-01-02 09:00:00,2516.0
2021-01-02 10:00:00,2653.0
2021-01-02 11:00:00,2730.0
2021-01-02 12:00:00,2755.0
2021-01-02 13:00:00,2757.0
2021-01-02 14:00:00,2772.0
2021-01-02 15:00:00,2843.0
2021-01-02 16:00:00,2943.0
2021-01-02 17:00:00,2996.0
2021-01-02 18:00:00,3000.0
2021-01-02 19:00:00,2946.0
2021-01-02 20:00:00,2838.0
2021-01-02 21:00:00,2737.0
2021-01-02 22:00:00,2645.0
2021-01-02 23:00:00,2528.0
2021-01-03 00:00:00,2402.0
2021-01-03 01:00:00,2297.0
2021-01-03 02:00:00,2231.0
2021-01-03 03:00:00,2206.0
2021-01-03 04:00:00,2206.0
2021-01-03 05:00:00,2230.0
2021-01-03 06:00:00,2279.0
2021-01-03 07:00:00,2356.0
2021-01-03 08:00:00,2477.0
2021-01-03 09:00:00,2664.0
2021-01-03 10:00:00,2818.0
2021-01-03 11:00:00,2873.0
2021-01-03 12:00:00,2862.0
2021-01-03 13:00:00,2839.0
2021-01-03 14:00:00,2887.0
2021-01-03 15:00:00,3052.0
2021-01-03 16:00:00,3248.0
2021-01-03 17:00:00,3317.0
2021-01-03 18:00:00,3298.0
2021-01-03 19:00:00,3266.0
2021-01-03 20:00:00,3222.0
2021-01-03 21:00:00,3154.0
2021-01-03 22:00:00,3035.0
2021-01-03 23:00:00,2872.0
2021-01-04 00:00:00,2716.0
2021-01-04 01:00:00,2623.0
2021-01-04 02:00:00,2572.0
2021-01-04 03:00:00,2550.0
2021-01-04 04:00:00,2554.0
2021-01-04 05:00:00,2608.0
2021-01-04 06:00:00,2778.0
2021-01-04 07:00:00,2993.0
2021-01-04 08:00:00,3095.0
2021-01-04 09:00:00,3106.0
2021-01-04 10:00:00,3101.0
2021-01-04 11:00:00,3075.0
2021-01-04 12:00:00,3027.0
2021-01-04 13:00:00,2995.0
2021-01-04 14:00:00,3026.0
2021-01-04 15:00:00,3167.0
2021-01-04 16:00:00,3410.0
2021-01-04 17:00:00,3500.0
2021-01-04 18:00:00,3488.0
2021-01-04 19:00:00,3449.0
2021-01-04 20:00:00,3402.0
2021-01-04 21:00:00,3312.0
2021-01-04 22:00:00,3154.0
2021-01-04 23:00:00,2969.0
2021-01-05 00:00:00,2780.0
2021-01-05 01:00:00,2670.0
2021-01-05 02:00:00,2621.0
2021-01-05 03:00:00,2605.0
2021-01-05 04:00:00,2618.0
2021-01-05 05:00:00,2675.0
2021-01-05 06:00:00,2861.0
2021-01-05 07:00:00,3105.0
2021-01-05 08:00:00,3197.0
2021-01-05 09:00:00,3190.0
2021-01-05 10:00:00,3178.0
2021-01-05 11:00:00,3165.0
2021-01-05 12:00:00,3130.0
2021-01-05 13:00:00,3106.0
2021-01-05 14:00:00,3145.0
2021-01-05 15:00:00,3286.0
2021-01-05 16:00:00,3538.0
2021-01-05 17:00:00,3630.0
2021-01-05 18:00:00,3629.0
2021-01-05 19:00:00,3588.0
2021-01-05 20:00:00,3564.0
2021-01-05 21:00:00,3487.0
2021-01-05 22:00:00,3368.0
2021-01-05 23:00:00,3187.0
2021-01-06 00:00:00,3014.0
2021-01-06 01:00:00,2921.0
2021-01-06 02:00:00,2889.0
2021-01-06 03:00:00,2885.0
2021-01-06 04:00:00,2899.0
2021-01-06 05:00:00,2957.0
2021-01-06 06:00:00,3130.0
2021-01-06 07:00:00,3373.0
2021-01-06 08:00:00,3483.0
2021-01-06 09:00:00,3470.0
2021-01-06 10:00:00,3463.0
2021-01-06 11:00:00,3456.0
2021-01-06 12:00:00,3435.0
2021-01-06 13:00:00,3426.0
2021-01-06 14:00:00,3454.0
2021-01-06 15:00:00,3567.0
2021-01-06 16:00:00,3783.0
2021-01-06 17:00:00,3850.0
2021-01-06 18:00:00,3811.0
2021-01-06 19:00:00,3748.0
2021-01-06 20:00:00,3677.0
2021-01-06 21:00:00,3596.0
2021-01-06 22:00:00,3440.0
2021-01-06 23:00:00,3260.0
2021-01-07 00:00:00,3054.0
2021-01-07 01:00:00,2927.0
2021-01-07 02:00:00,2876.0
2021-01-07 03:00:00,2853.0
2021-01-07 04:00:00,2851.0
2021-01-07 05:00:00,2887.0
2021-01-07 06:00:00,3046.0
2021-01-07 07:00:00,3271.0
2021-01-07 08:00:00,3342.0
2021-01-07 09:00:00,3324.0
2021-01-07 10:00:00,3304.0
2021-01-07 11:00:00,3302.0
2021-01-07 12:00:00,3293.0
2021-01-07 13:00:00,3280.0
2021-01-07 14:00:00,3307.0
2021-01-07 15:00:00,3415.0
2021-01-07 16:00:00,3611.0
2021-01-07 17:00:00,3660.0
2021-01-07 18:00:00,3625.0
2021-01-07 19:00:00,3570.0
2021-01-07 20:00:00,3512.0
2021-01-07 21:00:00,3439.0
2021-01-07 22:00:00,3298.0
2021-01-07 23:00:00,3112.0
2021-01-08 00:00:00,2928.0
2021-01-08 01:00:00,2812.0
2021-01-08 02:00:00,2761.0
2021-01-08 03:00:00,2746.0
2021-01-08 04:00:00,2753.0
2021-01-08 05:00:00,2806.0
2021-01-08 06:00:00,2961.0
2021-01-08 07:00:00,3195.0
2021-01-08 08:00:00,3292.0
2021-01-08 09:00:00,3280.0
2021-01-08 10:00:00,3265.0
2021-01-08 11:00:00,3263.0
2021-01-08 12:00:00,3246.0
2021-01-08 13:00:00,3241.0
2021-01-08 14:00:00,3263.0
2021-01-08 15:00:00,3346.0
2021-01-08 16:00:00,3510.0
2021-01-08 17:00:00,3591.0
2021-01-08 18:00:00,3598.0
2021-01-08 19:00:00,3529.0
2021-01-08 20:00:00,3422.0
2021-01-08 21:00:00,3314.0
2021-01-08 22:00:00,3191.0
2021-01-08 23:00:00,3072.0
2021-01-09 00:00:00,2947.0
2021-01-09 01:00:00,2845.0
2021-01-09 02:00:00,2785.0
2021-01-09 03:00:00,2755.0
2021-01-09 04:00:00,2753.0
2021-01-09 05:00:00,2773.0
2021-01-09 06:00:00,2812.0
2021-01-09 07:00:00,2905.0
2021-01-09 08:00:00,3047.0
2021-01-09 09:00:00,3231.0
2021-01-09 10:00:00,3357.0
2021-01-09 11:00:00,3394.0
2021-01-09 12:00:00,3371.0
2021-01-09 13:00:00,3330.0
2021-01-09 14:00:00,3338.0
2021-01-09 15:00:00,3423.0
2021-01-09 16:00:00,3555.0
2021-01-09 17:00:00,3634.0
2021-01-09 18:00:00,3659.0
2021-01-09 19:00:00,3585.0
2021-01-09 20:00:00,3454.0
2021-01-09 21:00:00,3302.0
2021-01-09 22:00:00,3161.0
2021-01-09 23:00:00,3019.0
2021-01-10 00:00:00,2871.0
2021-01-10 01:00:00,2746.0
2021-01-10 02:00:00,2657.0
2021-01-10 03:00:00,2614.0
2021-01-10 04:00:00,2594.0
2021-01-10 05:00:00,2601.0
2021-01-10 06:00:00,2646.0
2021-01-10 07:00:00,2721.0
2021-01-10 08:00:00,2862.0
2021-01-10 09:00:00,3063.0
2021-01-10 10:00:00,3209.0
2021-01-10 11:00:00,3245.0
2021-01-10 12:00:00,3193.0
2021-01-10 13:00:00,3159.0
2021-01-10 14:00:00,3193.0
2021-01-10 15:00:00,3318.0
2021-01-10 16:00:00,3502.0
2021-01-10 17:00:00,3566.0
2021-01-10 18:00:00,3554.0
2021-01-10 19:00:00,3500.0
2021-01-10 20:00:00,3425.0
2021-01-10 21:00:00,3322.0
2021-01-10 22:00:00,3179.0
2021-01-10 23:00:00,2988.0
2021-01-11 00:00:00,2812.0
2021-01-11 01:00:00,2710.0
2021-01-11 02:00:00,2672.0
2021-01-11 03:00:00,2665.0
2021-01-11 04:00:00,2678.0
2021-01-11 05:00:00,2725.0
2021-01-11 06:00:00,2889.0
2021-01-11 07:00:00,3122.0
2021-01-11 08:00:00,3190.0
2021-01-11 09:00:00,3181.0
2021-01-11 10:00:00,3160.0
2021-01-11 11:00:00,3158.0
2021-01-11 12:00:00,3142.0
2021-01-11 13:00:00,3126.0
2021-01-11 14:00:00,3139.0
2021-01-11 15:00:00,3243.0
2021-01-11 16:00:00,3452.0
2021-01-11 17:00:00,3532.0
2021-01-11 18:00:00,3511.0
2021-01-11 19:00:00,3482.0
2021-01-11 20:00:00,3440.0
2021-01-11 21:00:00,3395.0
2021-01-11 22:00:00,3279.0
2021-01-11 23:00:00,3121.0
2021-01-12 00:00:00,2960.0
2021-01-12 01:00:00,2880.0
2021-01-12 02:00:00,2856.0
2021-01-12 03:00:00,2856.0
2021-01-12 04:00:00,2873.0
2021-01-12 05:00:00,2932.0
2021-01-12 06:00:00,3097.0
2021-01-12 07:00:00,3336.0
2021-01-12 08:00:00,3417.0
2021-01-12 09:00:00,3392.0
2021-01-12 10:00:00,3349.0
2021-01-12 11:00:00,3317.0
2021-01-12 12:00:00,3273.0
2021-01-12 13:00:00,3236.0
2021-01-12 14:00:00,3250.0
2021-01-12 15:00:00,3344.0
2021-01-12 16:00:00,3542.0
2021-01-12 17:00:00,3608.0
2021-01-12 18:00:00,3581.0
2021-01-12 19:00:00,3521.0
2021-01-12 20:00:00,3479.0
2021-01-12 21:00:00,3409.0
2021-01-12 22:00:00,3267.0
2021-01-12 23:00:00,3082.0
2021-01-13 00:00:00,2903.0
2021-01-13 01:00:00,2801.0
2021-01-13 02:00:00,2759.0
2021-01-13 03:00:00,2748.0
2021-01-13 04:00:00,2755.0
2021-01-13 05:00:00,2801.0
2021-01-13 06:00:00,2975.0
2021-01-13 07:00:00,3210.0
2021-01-13 08:00:00,3274.0
2021-01-13 09:00:00,3254.0
2021-01-13 10:00:00,3218.0
2021-01-13 11:00:00,3194.0
2021-01-13 12:00:00,3159.0
2021-01-13 13:00:00,3146.0
2021-01-13 14:00:00,3166.0
2021-01-13 15:00:00,3256.0
2021-01-13 16:00:00,3466.0
2021-01-13 17:00:00,3542.0
2021-01-13 18:00:00,3544.0
2021-01-13 19:00:00,3500.0
2021-01-13 20:00:00,3463.0
2021-01-13 21:00:00,3405.0
2021-01-13 22:00:00,3279.0
2021-01-13 23:00:00,3110.0
2021-01-14 00:00:00,2947.0
2021-01-14 01:00:00,2843.0
2021-01-14 02:00:00,2800.0
2021-01-14 03:00:00,2789.0
2021-01-14 04:00:00,2798.0
2021-01-14 05:00:00,2856.0
2021-01-14 06:00:00,3033.0
2021-01-14 07:00:00,3270.0
2021-01-14 08:00:00,3343.0
2021-01-14 09:00:00,3322.0
2021-01-14 10:00:00,3276.0
2021-01-14 11:00:00,3261.0
2021-01-14 12:00:00,3236.0
2021-01-14 13:00:00,3225.0
2021-01-14 14:00:00,3247.0
2021-01-14 15:00:00,3345.0
2021-01-14 16:00:00,3553.0
2021-01-14 17:00:00,3637.0
2021-01-14 18:00:00,3621.0
2021-01-14 19:00:00,3587.0
2021-01-14 20:00:00,3559.0
2021-01-14 21:00:00,3494.0
2021-01-14 22:00:00,3373.0
2021-01-14 23:00:00,3208.0
2021-01-15 00:00:00,3062.0
2021-01-15 01:00:00,2991.0
2021-01-15 02:00:00,2950.0
2021-01-15 03:00:00,2960.0
2021-01-15 04:00:00,2984.0
2021-01-15 05:00:00,3045.0
2021-01-15 06:00:00,3221.0
2021-01-15 07:00:00,3470.0
2021-01-15 08:00:00,3570.0
2021-01-15 09:00:00,3568.0
2021-01-15 10:00:00,3543.0
2021-01-15 11:00:00,3484.0
2021-01-15 12:00:00,3403.0
2021-01-15 13:00:00,3343.0
2021-01-15 14:00:00,3353.0
2021-01-15 15:00:00,3443.0
2021-01-15 16:00:00,3664.0
2021-01-15 17:00:00,3804.0
2021-01-15 18:00:00,3836.0
2021-01-15 19:00:00,3776.0
2021-01-15 20:00:00,3690.0
2021-01-15 21:00:00,3593.0
2021-01-15 22:00:00,3496.0
2021-01-15 23:00:00,3383.0
2021-01-16 00:00:00,3262.0
2021-01-16 01:00:00,3161.0
2021-01-16 02:00:00,3112.0
2021-01-16 03:00:00,3095.0
2021-01-16 04:00:00,3099.0
2021-01-16 05:00:00,3122.0
2021-01-16 06:00:00,3174.0
2021-01-16 07:00:00,3272.0
2021-01-16 08:00:00,3434.0
2021-01-16 09:00:00,3622.0
2021-01-16 10:00:00,3725.0
2021-01-16 11:00:00,3720.0
2021-01-16 12:00:00,3633.0
2021-01-16 13:00:00,3549.0
2021-01-16 14:00:00,3510.0
2021-01-16 15:00:00,3586.0
2021-01-16 16:00:00,3770.0
2021-01-16 17:00:00,3887.0
2021-01-16 18:00:00,3935.0
2021-01-16 19:00:00,3871.0
2021-01-16 20:00:00,3736.0
2021-01-16 21:00:00,3607.0
2021-01-16 22:00:00,3506.0
2021-01-16 23:00:00,3387.0
2021-01-17 00:00:00,3256.0
2021-01-17 01:00:00,3146.0
2021-01-17 02:00:00,3071.0
2021-01-17 03:00:00,3037.0
2021-01-17 04:00:00,3031.0
2021-01-17 05:00:00,3035.0
2021-01-17 06:00:00,3061.0
2021-01-17 07:00:00,3120.0
2021-01-17 08:00:00,3242.0
2021-01-17 09:00:00,3428.0
2021-01-17 10:00:00,3571.0
2021-01-17 11:00:00,3622.0
2021-01-17 12:00:00,3605.0
2021-01-17 13:00:00,3575.0
2021-01-17 14:00:00,3568.0
2021-01-17 15:00:00,3627.0
2021-01-17 16:00:00,3754.0
2021-01-17 17:00:00,3799.0
2021-01-17 18:00:00,3770.0
2021-01-17 19:00:00,3697.0
2021-01-17 20:00:00,3626.0
2021-01-17 21:00:00,3510.0
2021-01-17 22:00:00,3341.0
2021-01-17 23:00:00,3152.0
2021-01-18 00:00:00,2971.0
2021-01-18 01:00:00,2859.0
2021-01-18 02:00:00,2804.0
2021-01-18 03:00:00,2786.0
2021-01-18 04:00:00,2792.0
2021-01-18 05:00:00,2834.0
2021-01-18 06:00:00,3013.0
2021-01-18 07:00:00,3243.0
2021-01-18 08:00:00,3312.0
2021-01-18 09:00:00,3278.0
2021-01-18 10:00:00,3249.0
2021-01-18 11:00:00,3233.0
2021-01-18 12:00:00,3207.0
2021-01-18 13:00:00,3200.0
2021-01-18 14:00:00,3223.0
2021-01-18 15:00:00,3325.0
2021-01-18 16:00:00,3515.0
2021-01-18 17:00:00,3577.0
2021-01-18 18:00:00,3550.0
2021-01-18 19:00:00,3483.0
2021-01-18 20:00:00,3438.0
2021-01-18 21:00:00,3349.0
2021-01-18 22:00:00,3208.0
2021-01-18 23:00:00,3010.0
2021-01-19 00:00:00,2821.0
2021-01-19 01:00:00,2717.0
2021-01-19 02:00:00,2668.0
2021-01-19 03:00:00,2639.0
2021-01-19 04:00:00,2632.0
2021-01-19 05:00:00,2672.0
2021-01-19 06:00:00,2840.0
2021-01-19 07:00:00,3064.0
2021-01-19 08:00:00,3112.0
2021-01-19 09:00:00,3079.0
2021-01-19 10:00:00,3038.0
2021-01-19 11:00:00,3023.0
2021-01-19 12:00:00,2994.0
2021-01-19 13:00:00,2963.0
2021-01-19 14:00:00,2993.0
2021-01-19 15:00:00,3084.0
2021-01-19 16:00:00,3282.0
2021-01-19 17:00:00,3361.0
2021-01-19 18:00:00,3340.0
2021-01-19 19:00:00,3286.0
2021-01-19 20:00:00,3234.0
2021-01-19 21:00:00,3160.0
2021-01-19 22:00:00,3021.0
2021-01-19 23:00:00,2823.0
2021-01-20 00:00:00,2634.0
2021-01-20 01:00:00,2514.0
2021-01-20 02:00:00,2462.0
2021-01-20 03:00:00,2443.0
2021-01-20 04:00:00,2440.0
2021-01-20 05:00:00,2486.0
2021-01-20 06:00:00,2654.0
2021-01-20 07:00:00,2880.0
2021-01-20 08:00:00,2929.0
2021-01-20 09:00:00,2893.0
2021-01-20 10:00:00,2861.0
2021-01-20 11:00:00,2852.0
2021-01-20 12:00:00,2824.0
2021-01-20 13:00:00,2812.0
2021-01-20 14:00:00,2834.0
2021-01-20 15:00:00,2934.0
2021-01-20 16:00:00,3130.0
2021-01-20 17:00:00,3189.0
2021-01-20 18:00:00,3165.0
2021-01-20 19:00:00,3147.0
2021-01-20 20:00:00,3094.0
2021-01-20 21:00:00,3005.0
2021-01-20 22:00:00,2864.0
2021-01-20 23:00:00,2672.0
2021-01-21 00:00:00,2482.0
2021-01-21 01:00:00,2367.0
2021-01-21 02:00:00,2306.0
2021-01-21 03:00:00,2283.0
2021-01-21 04:00:00,2272.0
2021-01-21 05:00:00,2301.0
2021-01-21 06:00:00,2462.0
2021-01-21 07:00:00,2676.0
2021-01-21 08:00:00,2730.0
2021-01-21 09:00:00,2696.0
2021-01-21 10:00:00,2665.0
2021-01-21 11:00:00,2663.0
2021-01-21 12:00:00,2648.0
2021-01-21 13:00:00,2646.0
2021-01-21 14:00:00,2683.0
2021-01-21 15:00:00,2763.0
2021-01-21 16:00:00,2968.0
2021-01-21 17:00:00,3056.0
2021-01-21 18:00:00,3048.0
2021-01-21 19:00:00,3011.0
2021-01-21 20:00:00,2952.0
2021-01-21 21:00:00,2879.0
2021-01-21 22:00:00,2744.0
2021-01-21 23:00:00,2566.0
2021-01-22 00:00:00,2388.0
2021-01-22 01:00:00,2283.0
2021-01-22 02:00:00,2232.0
2021-01-22 03:00:00,2209.0
2021-01-22 04:00:00,2210.0
2021-01-22 05:00:00,2249.0
2021-01-22 06:00:00,2394.0
2021-01-22 07:00:00,2614.0
2021-01-22 08:00:00,2674.0
2021-01-22 09:00:00,2661.0
2021-01-22 10:00:00,2649.0
2021-01-22 11:00:00,2642.0
2021-01-22 12:00:00,2628.0
2021-01-22 13:00:00,2620.0
2021-01-22 14:00:00,2641.0
2021-01-22 15:00:00,2729.0
2021-01-22 16:00:00,2878.0
2021-01-22 17:00:00,2969.0
2021-01-22 18:00:00,2973.0
2021-01-22 19:00:00,2896.0
2021-01-22 20:00:00,2784.0
2021-01-22 21:00:00,2665.0
2021-01-22 22:00:00,2563.0
2021-01-22 23:00:00,2447.0
2021-01-23 00:00:00,2319.0
2021-01-23 01:00:00,2214.0
2021-01-23 02:00:00,2148.0
2021-01-23 03:00:00,2120.0
2021-01-23 04:00:00,2115.0
2021-01-23 05:00:00,2131.0
2021-01-23 06:00:00,2178.0
2021-01-23 07:00:00,2258.0
2021-01-23 08:00:00,2417.0
2021-01-23 09:00:00,2581.0
2021-01-23 10:00:00,2674.0
2021-01-23 11:00:00,2674.0
2021-01-23 12:00:00,2635.0
2021-01-23 13:00:00,2588.0
2021-01-23 14:00:00,2570.0
2021-01-23 15:00:00,2628.0
2021-01-23 16:00:00,2795.0
2021-01-23 17:00:00,2950.0
2021-01-23 18:00:00,2999.0
2021-01-23 19:00:00,2943.0
2021-01-23 20:00:00,2832.0
2021-01-23 21:00:00,2721.0
2021-01-23 22:00:00,2628.0
2021-01-23 23:00:00,2533.0
2021-01-24 00:00:00,2421.0
2021-01-24 01:00:00,2328.0
2021-01-24 02:00:00,2268.0
2021-01-24 03:00:00,2245.0
2021-01-24 04:00:00,2244.0
2021-01-24 05:00:00,2257.0
2021-01-24 06:00:00,2301.0
2021-01-24 07:00:00,2374.0
2021-01-24 08:00:00,2508.0
2021-01-24 09:00:00,2700.0
2021-01-24 10:00:00,2845.0
2021-01-24 11:00:00,2914.0
2021-01-24 12:00:00,2937.0
2021-01-24 13:00:00,2928.0
2021-01-24 14:00:00,2957.0
2021-01-24 15:00:00,3013.0
2021-01-24 16:00:00,3135.0
2021-01-24 17:00:00,3195.0
2021-01-24 18:00:00,3170.0
2021-01-24 19:00:00,3092.0
2021-01-24 20:00:00,3041.0
2021-01-24 21:00:00,2945.0
2021-01-24 22:00:00,2838.0
2021-01-24 23:00:00,2680.0
2021-01-25 00:00:00,2524.0
2021-01-25 01:00:00,2429.0
2021-01-25 02:00:00,2394.0
2021-01-25 03:00:00,2396.0
2021-01-25 04:00:00,2416.0
2021-01-25 05:00:00,2481.0
2021-01-25 06:00:00,2656.0
2021-01-25 07:00:00,2891.0
2021-01-25 08:00:00,3005.0
2021-01-25 09:00:00,3012.0
2021-01-25 10:00:00,3011.0
2021-01-25 11:00:00,2998.0
2021-01-25 12:00:00,2972.0
2021-01-25 13:00:00,2940.0
2021-01-25 14:00:00,2957.0
2021-01-25 15:00:00,3064.0
2021-01-25 16:00:00,3316.0
2021-01-25 17:00:00,3450.0
2021-01-25 18:00:00,3465.0
2021-01-25 19:00:00,3439.0
2021-01-25 20:00:00,3403.0
2021-01-25 21:00:00,3337.0
2021-01-25 22:00:00,3232.0
2021-01-25 23:00:00,3074.0
2021-01-26 00:00:00,2921.0
2021-01-26 01:00:00,2837.0
2021-01-26 02:00:00,2807.0
2021-01-26 03:00:00,2806.0
2021-01-26 04:00:00,2823.0
2021-01-26 05:00:00,2889.0
2021-01-26 06:00:00,3064.0
2021-01-26 07:00:00,3313.0
2021-01-26 08:00:00,3419.0
2021-01-26 09:00:00,3394.0
2021-01-26 10:00:00,3331.0
2021-01-26 11:00:00,3252.0
2021-01-26 12:00:00,3161.0
2021-01-26 13:00:00,3086.0
2021-01-26 14:00:00,3076.0
2021-01-26 15:00:00,3190.0
2021-01-26 16:00:00,3459.0
2021-01-26 17:00:00,3608.0
2021-01-26 18:00:00,3621.0
2021-01-26 19:00:00,3588.0
2021-01-26 20:00:00,3543.0
2021-01-26 21:00:00,3481.0
2021-01-26 22:00:00,3362.0
2021-01-26 23:00:00,3197.0
2021-01-27 00:00:00,3036.0
2021-01-27 01:00:00,2951.0
2021-01-27 02:00:00,2925.0
2021-01-27 03:00:00,2926.0
2021-01-27 04:00:00,2938.0
2021-01-27 05:00:00,2992.0
2021-01-27 06:00:00,3161.0
2021-01-27 07:00:00,3403.0
2021-01-27 08:00:00,3508.0
2021-01-27 09:00:00,3494.0
2021-01-27 10:00:00,3430.0
2021-01-27 11:00:00,3351.0
2021-01-27 12:00:00,3261.0
2021-01-27 13:00:00,3197.0
2021-01-27 14:00:00,3193.0
2021-01-27 15:00:00,3295.0
2021-01-27 16:00:00,3538.0
2021-01-27 17:00:00,3672.0
2021-01-27 18:00:00,3680.0
2021-01-27 19:00:00,3637.0
2021-01-27 20:00:00,3605.0
2021-01-27 21:00:00,3524.0
2021-01-27 22:00:00,3398.0
2021-01-27 23:00:00,3236.0
2021-01-28 00:00:00,3060.0
2021-01-28 01:00:00,2978.0
2021-01-28 02:00:00,2955.0
2021-01-28 03:00:00,2954.0
2021-01-28 04:00:00,2975.0
2021-01-28 05:00:00,3044.0
2021-01-28 06:00:00,3211.0
2021-01-28 07:00:00,3458.0
2021-01-28 08:00:00,3560.0
2021-01-28 09:00:00,3538.0
2021-01-28 10:00:00,3487.0
2021-01-28 11:00:00,3401.0
2021-01-28 12:00:00,3311.0
2021-01-28 13:00:00,3229.0
2021-01-28 14:00:00,3209.0
2021-01-28 15:00:00,3316.0
2021-01-28 16:00:00,3576.0
2021-01-28 17:00:00,3739.0
2021-01-28 18:00:00,3751.0
2021-01-28 19:00:00,3721.0
2021-01-28 20:00:00,3695.0
2021-01-28 21:00:00,3625.0
2021-01-28 22:00:00,3508.0
2021-01-28 23:00:00,3350.0
2021-01-29 00:00:00,3191.0
2021-01-29 01:00:00,3111.0
2021-01-29 02:00:00,3076.0
2021-01-29 03:00:00,3076.0
2021-01-29 04:00:00,3097.0
2021-01-29 05:00:00,3157.0
2021-01-29 06:00:00,3316.0
2021-01-29 07:00:00,3560.0
2021-01-29 08:00:00,3674.0
2021-01-29 09:00:00,3676.0
2021-01-29 10:00:00,3632.0
2021-01-29 11:00:00,3574.0
2021-01-29 12:00:00,3490.0
2021-01-29 13:00:00,3415.0
2021-01-29 14:00:00,3404.0
2021-01-29 15:00:00,3479.0
2021-01-29 16:00:00,3673.0
2021-01-29 17:00:00,3854.0
2021-01-29 18:00:00,3892.0
2021-01-29 19:00:00,3845.0
2021-01-29 20:00:00,3737.0
2021-01-29 21:00:00,3624.0
2021-01-29 22:00:00,3538.0
2021-01-29 23:00:00,3427.0
2021-01-30 00:00:00,3309.0
2021-01-30 01:00:00,3218.0
2021-01-30 02:00:00,3168.0
2021-01-30 03:00:00,3159.0
2021-01-30 04:00:00,3165.0
2021-01-30 05:00:00,3190.0
2021-01-30 06:00:00,3239.0
2021-01-30 07:00:00,3341.0
2021-01-30 08:00:00,3512.0
2021-01-30 09:00:00,3705.0
2021-01-30 10:00:00,3788.0
2021-01-30 11:00:00,3772.0
2021-01-30 12:00:00,3685.0
2021-01-30 13:00:00,3582.0
2021-01-30 14:00:00,3526.0
2021-01-30 15:00:00,3557.0
2021-01-30 16:00:00,3704.0
2021-01-30 17:00:00,3874.0
2021-01-30 18:00:00,3934.0
2021-01-30 19:00:00,3864.0
2021-01-30 20:00:00,3725.0
2021-01-30 21:00:00,3602.0
2021-01-30 22:00:00,3494.0
2021-01-30 23:00:00,3372.0
2021-01-31 00:00:00,3263.0
2021-01-31 01:00:00,3182.0
2021-01-31 02:00:00,3135.0
2021-01-31 03:00:00,3122.0
2021-01-31 04:00:00,3124.0
2021-01-31 05:00:00,3144.0
2021-01-31 06:00:00,3187.0
2021-01-31 07:00:00,3273.0
2021-01-31 08:00:00,3417.0
2021-01-31 09:00:00,3612.0
2021-01-31 10:00:00,3726.0
2021-01-31 11:00:00,3713.0
2021-01-31 12:00:00,3622.0
2021-01-31 13:00:00,3523.0
2021-01-31 14:00:00,3464.0
2021-01-31 15:00:00,3534.0
2021-01-31 16:00:00,3731.0
2021-01-31 17:00:00,3876.0
2021-01-31 18:00:00,3885.0
2021-01-31 19:00:00,3838.0
2021-01-31 20:00:00,3775.0
2021-01-31 21:00:00,3683.0
2021-01-31 22:00:00,3547.0
2021-01-31 23:00:00,3378.0
2021-02-01 00:00:00,3220.0
2021-02-01 01:00:00,3134.0
2021-02-01 02:00:00,3095.0
2021-02-01 03:00:00,3087.0
2021-02-01 04:00:00,3096.0
2021-02-01 05:00:00,3165.0
2021-02-01 06:00:00,3328.0
2021-02-01 07:00:00,3566.0
2021-02-01 08:00:00,3655.0
2021-02-01 09:00:00,3640.0
2021-02-01 10:00:00,3583.0
2021-02-01 11:00:00,3539.0
2021-02-01 12:00:00,3475.0
2021-02-01 13:00:00,3424.0
2021-02-01 14:00:00,3414.0
2021-02-01 15:00:00,3500.0
2021-02-01 16:00:00,3703.0
2021-02-01 17:00:00,3814.0
2021-02-01 18:00:00,3826.0
2021-02-01 19:00:00,3793.0
2021-02-01 20:00:00,3767.0
2021-02-01 21:00:00,3672.0
2021-02-01 22:00:00,3548.0
2021-02-01 23:00:00,3357.0
2021-02-02 00:00:00,3191.0
2021-02-02 01:00:00,3098.0
2021-02-02 02:00:00,3068.0
2021-02-02 03:00:00,3054.0
2021-02-02 04:00:00,3061.0
2021-02-02 05:00:00,3116.0
2021-02-02 06:00:00,3283.0
2021-02-02 07:00:00,3504.0
2021-02-02 08:00:00,3590.0
2021-02-02 09:00:00,3551.0
2021-02-02 10:00:00,3511.0
2021-02-02 11:00:00,3488.0
2021-02-02 12:00:00,3450.0
2021-02-02 13:00:00,3430.0
2021-02-02 14:00:00,3429.0
2021-02-02 15:00:00,3518.0
2021-02-02 16:00:00,3706.0
2021-02-02 17:00:00,3807.0
2021-02-02 18:00:00,3791.0
2021-02-02 19:00:00,3746.0
2021-02-02 20:00:00,3686.0
2021-02-02 21:00:00,3610.0
2021-02-02 22:00:00,3458.0
2021-02-02 23:00:00,3269.0
2021-02-03 00:00:00,3088.0
2021-02-03 01:00:00,2990.0
2021-02-03 02:00:00,2950.0
2021-02-03 03:00:00,2937.0
2021-02-03 04:00:00,2948.0
2021-02-03 05:00:00,3001.0
2021-02-03 06:00:00,3179.0
2021-02-03 07:00:00,3421.0
2021-02-03 08:00:00,3489.0
2021-02-03 09:00:00,3452.0
2021-02-03 10:00:00,3377.0
2021-02-03 11:00:00,3303.0
2021-02-03 12:00:00,3218.0
2021-02-03 13:00:00,3161.0
2021-02-03 14:00:00,3156.0
2021-02-03 15:00:00,3257.0
2021-02-03 16:00:00,3506.0
2021-02-03 17:00:00,3699.0
2021-02-03 18:00:00,3744.0
2021-02-03 19:00:00,3746.0
2021-02-03 20:00:00,3721.0
2021-02-03 21:00:00,3667.0
2021-02-03 22:00:00,3564.0
2021-02-03 23:00:00,3386.0
2021-02-04 00:00:00,3244.0
2021-02-04 01:00:00,3162.0
2021-02-04 02:00:00,3129.0
2021-02-04 03:00:00,3125.0
2021-02-04 04:00:00,3136.0
2021-02-04 05:00:00,3185.0
2021-02-04 06:00:00,3351.0
2021-02-04 07:00:00,3590.0
2021-02-04 08:00:00,3658.0
2021-02-04 09:00:00,3620.0
2021-02-04 10:00:00,3541.0
2021-02-04 11:00:00,3458.0
2021-02-04 12:00:00,3357.0
2021-02-04 13:00:00,3276.0
2021-02-04 14:00:00,3275.0
2021-02-04 15:00:00,3376.0
2021-02-04 16:00:00,3598.0
2021-02-04 17:00:00,3780.0
2021-02-04 18:00:00,3837.0
2021-02-04 19:00:00,3847.0
2021-02-04 20:00:00,3831.0
2021-02-04 21:00:00,3773.0
2021-02-04 22:00:00,3654.0
2021-02-04 23:00:00,3493.0
2021-02-05 00:00:00,3334.0
2021-02-05 01:00:00,3240.0
2021-02-05 02:00:00,3200.0
2021-02-05 03:00:00,3190.0
2021-02-05 04:00:00,3202.0
2021-02-05 05:00:00,3257.0
2021-02-05 06:00:00,3423.0
2021-02-05 07:00:00,3648.0
2021-02-05 08:00:00,3720.0
2021-02-05 09:00:00,3683.0
2021-02-05 10:00:00,3589.0
2021-02-05 11:00:00,3493.0
2021-02-05 12:00:00,3403.0
2021-02-05 13:00:00,3333.0
2021-02-05 14:00:00,3321.0
2021-02-05 15:00:00,3390.0
2021-02-05 16:00:00,3557.0
2021-02-05 17:00:00,3747.0
2021-02-05 18:00:00,3810.0
2021-02-05 19:00:00,3777.0
2021-02-05 20:00:00,3676.0
2021-02-05 21:00:00,3571.0
2021-02-05 22:00:00,3468.0
2021-02-05 23:00:00,3356.0
2021-02-06 00:00:00,3232.0
2021-02-06 01:00:00,3132.0
2021-02-06 02:00:00,3078.0
2021-02-06 03:00:00,3061.0
2021-02-06 04:00:00,3063.0
2021-02-06 05:00:00,3084.0
2021-02-06 06:00:00,3141.0
2021-02-06 07:00:00,3249.0
2021-02-06 08:00:00,3413.0
2021-02-06 09:00:00,3585.0
2021-02-06 10:00:00,3633.0
2021-02-06 11:00:00,3578.0
2021-02-06 12:00:00,3480.0
2021-02-06 13:00:00,3353.0
2021-02-06 14:00:00,3306.0
2021-02-06 15:00:00,3332.0
2021-02-06 16:00:00,3477.0
2021-02-06 17:00:00,3697.0
2021-02-06 18:00:00,3786.0
2021-02-06 19:00:00,3728.0
2021-02-06 20:00:00,3610.0
2021-02-06 21:00:00,3492.0
2021-02-06 22:00:00,3384.0
2021-02-06 23:00:00,3286.0
2021-02-07 00:00:00,3189.0
2021-02-07 01:00:00,3113.0
2021-02-07 02:00:00,3072.0
2021-02-07 03:00:00,3060.0
2021-02-07 04:00:00,3055.0
2021-02-07 05:00:00,3065.0
2021-02-07 06:00:00,3094.0
2021-02-07 07:00:00,3167.0
2021-02-07 08:00:00,3310.0
2021-02-07 09:00:00,3478.0
2021-02-07 10:00:00,3571.0
2021-02-07 11:00:00,3564.0
2021-02-07 12:00:00,3504.0
2021-02-07 13:00:00,3409.0
2021-02-07 14:00:00,3368.0
2021-02-07 15:00:00,3422.0
2021-02-07 16:00:00,3568.0
2021-02-07 17:00:00,3749.0
2021-02-07 18:00:00,3794.0
2021-02-07 19:00:00,3780.0
2021-02-07 20:00:00,3730.0
2021-02-07 21:00:00,3634.0
2021-02-07 22:00:00,3521.0
2021-02-07 23:00:00,3356.0
2021-02-08 00:00:00,3194.0
2021-02-08 01:00:00,3102.0
2021-02-08 02:00:00,3056.0
2021-02-08 03:00:00,3033.0
2021-02-08 04:00:00,3028.0
2021-02-08 05:00:00,3073.0
2021-02-08 06:00:00,3239.0
2021-02-08 07:00:00,3469.0
2021-02-08 08:00:00,3518.0
2021-02-08 09:00:00,3474.0
2021-02-08 10:00:00,3391.0
2021-02-08 11:00:00,3321.0
2021-02-08 12:00:00,3225.0
2021-02-08 13:00:00,3152.0
2021-02-08 14:00:00,3160.0
2021-02-08 15:00:00,3250.0
2021-02-08 16:00:00,3465.0
2021-02-08 17:00:00,3611.0
2021-02-08 18:00:00,3634.0
2021-02-08 19:00:00,3606.0
2021-02-08 20:00:00,3562.0
2021-02-08 21:00:00,3487.0
2021-02-08 22:00:00,3351.0
2021-02-08 23:00:00,3172.0
2021-02-09 00:00:00,3010.0
2021-02-09 01:00:00,2905.0
2021-02-09 02:00:00,2882.0
2021-02-09 03:00:00,2880.0
2021-02-09 04:00:00,2897.0
2021-02-09 05:00:00,2955.0
2021-02-09 06:00:00,3135.0
2021-02-09 07:00:00,3381.0
2021-02-09 08:00:00,3434.0
2021-02-09 09:00:00,3395.0
2021-02-09 10:00:00,3331.0
2021-02-09 11:00:00,3275.0
2021-02-09 12:00:00,3194.0
2021-02-09 13:00:00,3105.0
2021-02-09 14:00:00,3083.0
2021-02-09 15:00:00,3168.0
2021-02-09 16:00:00,3402.0
2021-02-09 17:00:00,3580.0
2021-02-09 18:00:00,3653.0
2021-02-09 19:00:00,3659.0
2021-02-09 20:00:00,3651.0
2021-02-09 21:00:00,3605.0
2021-02-09 22:00:00,3489.0
2021-02-09 23:00:00,3332.0
2021-02-10 00:00:00,3171.0
2021-02-10 01:00:00,3086.0
2021-02-10 02:00:00,3065.0
2021-02-10 03:00:00,3078.0
2021-02-10 04:00:00,3098.0
2021-02-10 05:00:00,3161.0
2021-02-10 06:00:00,3351.0
2021-02-10 07:00:00,3594.0
2021-02-10 08:00:00,3636.0
2021-02-10 09:00:00,3593.0
2021-02-10 10:00:00,3499.0
2021-02-10 11:00:00,3425.0
2021-02-10 12:00:00,3326.0
2021-02-10 13:00:00,3236.0
2021-02-10 14:00:00,3211.0
2021-02-10 15:00:00,3284.0
2021-02-10 16:00:00,3484.0
2021-02-10 17:00:00,3666.0
2021-02-10 18:00:00,3715.0
2021-02-10 19:00:00,3711.0
2021-02-10 20:00:00,3694.0
2021-02-10 21:00:00,3651.0
2021-02-10 22:00:00,3538.0
2021-02-10 23:00:00,3373.0
2021-02-11 00:00:00,3227.0
2021-02-11 01:00:00,3143.0
2021-02-11 02:00:00,3116.0
2021-02-11 03:00:00,3119.0
2021-02-11 04:00:00,3145.0
2021-02-11 05:00:00,3210.0
2021-02-11 06:00:00,3393.0
2021-02-11 07:00:00,3648.0
2021-02-11 08:00:00,3716.0
2021-02-11 09:00:00,3655.0
2021-02-11 10:00:00,3538.0
2021-02-11 11:00:00,3426.0
2021-02-11 12:00:00,3326.0
2021-02-11 13:00:00,3231.0
2021-02-11 14:00:00,3192.0
2021-02-11 15:00:00,3261.0
2021-02-11 16:00:00,3468.0
2021-02-11 17:00:00,3663.0
2021-02-11 18:00:00,3744.0
2021-02-11 19:00:00,3755.0
2021-02-11 20:00:00,3749.0
2021-02-11 21:00:00,3711.0
2021-02-11 22:00:00,3593.0
2021-02-11 23:00:00,3432.0
2021-02-12 00:00:00,3286.0
2021-02-12 01:00:00,3204.0
2021-02-12 02:00:00,3180.0
2021-02-12 03:00:00,3195.0
2021-02-12 04:00:00,3215.0
2021-02-12 05:00:00,3267.0
2021-02-12 06:00:00,3435.0
2021-02-12 07:00:00,3664.0
2021-02-12 08:00:00,3710.0
2021-02-12 09:00:00,3663.0
2021-02-12 10:00:00,3562.0
2021-02-12 11:00:00,3467.0
2021-02-12 12:00:00,3384.0
2021-02-12 13:00:00,3279.0
2021-02-12 14:00:00,3232.0
2021-02-12 15:00:00,3252.0
2021-02-12 16:00:00,3402.0
2021-02-12 17:00:00,3610.0
2021-02-12 18:00:00,3715.0
2021-02-12 19:00:00,3705.0
2021-02-12 20:00:00,3623.0
2021-02-12 21:00:00,3524.0
2021-02-12 22:00:00,3454.0
2021-02-12 23:00:00,3361.0
2021-02-13 00:00:00,3261.0
2021-02-13 01:00:00,3192.0
2021-02-13 02:00:00,3158.0
2021-02-13 03:00:00,3155.0
2021-02-13 04:00:00,3178.0
2021-02-13 05:00:00,3213.0
2021-02-13 06:00:00,3270.0
2021-02-13 07:00:00,3378.0
2021-02-13 08:00:00,3558.0
2021-02-13 09:00:00,3696.0
2021-02-13 10:00:00,3725.0
2021-02-13 11:00:00,3654.0
2021-02-13 12:00:00,3525.0
2021-02-13 13:00:00,3403.0
2021-02-13 14:00:00,3323.0
2021-02-13 15:00:00,3297.0
2021-02-13 16:00:00,3422.0
2021-02-13 17:00:00,3634.0
2021-02-13 18:00:00,3763.0
2021-02-13 19:00:00,3732.0
2021-02-13 20:00:00,3624.0
2021-02-13 21:00:00,3527.0
2021-02-13 22:00:00,3446.0
2021-02-13 23:00:00,3360.0
2021-02-14 00:00:00,3261.0
2021-02-14 01:00:00,3202.0
2021-02-14 02:00:00,3172.0
2021-02-14 03:00:00,3173.0
2021-02-14 04:00:00,3188.0
2021-02-14 05:00:00,3219.0
2021-02-14 06:00:00,3270.0
2021-02-14 07:00:00,3365.0
2021-02-14 08:00:00,3523.0
2021-02-14 09:00:00,3691.0
2021-02-14 10:00:00,3742.0
2021-02-14 11:00:00,3684.0
2021-02-14 12:00:00,3578.0
2021-02-14 13:00:00,3450.0
2021-02-14 14:00:00,3384.0
2021-02-14 15:00:00,3402.0
2021-02-14 16:00:00,3526.0
2021-02-14 17:00:00,3702.0
2021-02-14 18:00:00,3775.0
2021-02-14 19:00:00,3783.0
2021-02-14 20:00:00,3768.0
2021-02-14 21:00:00,3697.0
2021-02-14 22:00:00,3599.0
2021-02-14 23:00:00,3425.0
2021-02-15 00:00:00,3268.0
2021-02-15 01:00:00,3177.0
2021-02-15 02:00:00,3135.0
2021-02-15 03:00:00,3121.0
2021-02-15 04:00:00,3122.0
2021-02-15 05:00:00,3165.0
2021-02-15 06:00:00,3322.0
2021-02-15 07:00:00,3538.0
2021-02-15 08:00:00,3584.0
2021-02-15 09:00:00,3547.0
2021-02-15 10:00:00,3510.0
2021-02-15 11:00:00,3496.0
2021-02-15 12:00:00,3480.0
2021-02-15 13:00:00,3420.0
2021-02-15 14:00:00,3418.0
2021-02-15 15:00:00,3492.0
2021-02-15 16:00:00,3632.0
2021-02-15 17:00:00,3723.0
2021-02-15 18:00:00,3738.0
2021-02-15 19:00:00,3680.0
2021-02-15 20:00:00,3622.0
2021-02-15 21:00:00,3527.0
2021-02-15 22:00:00,3378.0
2021-02-15 23:00:00,3172.0
2021-02-16 00:00:00,2987.0
2021-02-16 01:00:00,2889.0
2021-02-16 02:00:00,2834.0
2021-02-16 03:00:00,2815.0
2021-02-16 04:00:00,2809.0
2021-02-16 05:00:00,2850.0
2021-02-16 06:00:00,3014.0
2021-02-16 07:00:00,3233.0
2021-02-16 08:00:00,3259.0
2021-02-16 09:00:00,3206.0
2021-02-16 10:00:00,3154.0
2021-02-16 11:00:00,3125.0
2021-02-16 12:00:00,3098.0
2021-02-16 13:00:00,3068.0
2021-02-16 14:00:00,3094.0
2021-02-16 15:00:00,3183.0
2021-02-16 16:00:00,3353.0
2021-02-16 17:00:00,3455.0
2021-02-16 18:00:00,3456.0
2021-02-16 19:00:00,3414.0
2021-02-16 20:00:00,3367.0
2021-02-16 21:00:00,3278.0
2021-02-16 22:00:00,3134.0
2021-02-16 23:00:00,2937.0
2021-02-17 00:00:00,2771.0
2021-02-17 01:00:00,2674.0
2021-02-17 02:00:00,2633.0
2021-02-17 03:00:00,2627.0
2021-02-17 04:00:00,2636.0
2021-02-17 05:00:00,2689.0
2021-02-17 06:00:00,2865.0
2021-02-17 07:00:00,3108.0
2021-02-17 08:00:00,3144.0
2021-02-17 09:00:00,3101.0
2021-02-17 10:00:00,3059.0
2021-02-17 11:00:00,3026.0
2021-02-17 12:00:00,2996.0
2021-02-17 13:00:00,2953.0
2021-02-17 14:00:00,2972.0
2021-02-17 15:00:00,3033.0
2021-02-17 16:00:00,3211.0
2021-02-17 17:00:00,3332.0
2021-02-17 18:00:00,3364.0
2021-02-17 19:00:00,3330.0
2021-02-17 20:00:00,3284.0
2021-02-17 21:00:00,3214.0
2021-02-17 22:00:00,3090.0
2021-02-17 23:00:00,2898.0
2021-02-18 00:00:00,2719.0
2021-02-18 01:00:00,2623.0
2021-02-18 02:00:00,2589.0
2021-02-18 03:00:00,2571.0
2021-02-18 04:00:00,2576.0
2021-02-18 05:00:00,2619.0
2021-02-18 06:00:00,2785.0
2021-02-18 07:00:00,3014.0
2021-02-18 08:00:00,3071.0
2021-02-18 09:00:00,3035.0
2021-02-18 10:00:00,2986.0
2021-02-18 11:00:00,2960.0
2021-02-18 12:00:00,2928.0
2021-02-18 13:00:00,2890.0
2021-02-18 14:00:00,2904.0
2021-02-18 15:00:00,2980.0
2021-02-18 16:00:00,3141.0
2021-02-18 17:00:00,3262.0
2021-02-18 18:00:00,3284.0
2021-02-18 19:00:00,3257.0
2021-02-18 20:00:00,3211.0
2021-02-18 21:00:00,3144.0
2021-02-18 22:00:00,3012.0
2021-02-18 23:00:00,2832.0
2021-02-19 00:00:00,2646.0
2021-02-19 01:00:00,2536.0
2021-02-19 02:00:00,2482.0
2021-02-19 03:00:00,2454.0
2021-02-19 04:00:00,2447.0
2021-02-19 05:00:00,2487.0
2021-02-19 06:00:00,2654.0
2021-02-19 07:00:00,2865.0
2021-02-19 08:00:00,2907.0
2021-02-19 09:00:00,2869.0
2021-02-19 10:00:00,2819.0
2021-02-19 11:00:00,2785.0
2021-02-19 12:00:00,2728.0
2021-02-19 13:00:00,2692.0
2021-02-19 14:00:00,2702.0
2021-02-19 15:00:00,2754.0
2021-02-19 16:00:00,2877.0
2021-02-19 17:00:00,3017.0
2021-02-19 18:00:00,3087.0
2021-02-19 19:00:00,3040.0
2021-02-19 20:00:00,2926.0
2021-02-19 21:00:00,2808.0
2021-02-19 22:00:00,2695.0
2021-02-19 23:00:00,2578.0
2021-02-20 00:00:00,2448.0
2021-02-20 01:00:00,2338.0
2021-02-20 02:00:00,2278.0
2021-02-20 03:00:00,2242.0
2021-02-20 04:00:00,2229.0
2021-02-20 05:00:00,2234.0
2021-02-20 06:00:00,2265.0
2021-02-20 07:00:00,2348.0
2021-02-20 08:00:00,2499.0
2021-02-20 09:00:00,2680.0
2021-02-20 10:00:00,2793.0
2021-02-20 11:00:00,2817.0
2021-02-20 12:00:00,2773.0
2021-02-20 13:00:00,2752.0
2021-02-20 14:00:00,2734.0
2021-02-20 15:00:00,2726.0
2021-02-20 16:00:00,2765.0
2021-02-20 17:00:00,2863.0
2021-02-20 18:00:00,2921.0
2021-02-20 19:00:00,2849.0
2021-02-20 20:00:00,2704.0
2021-02-20 21:00:00,2575.0
2021-02-20 22:00:00,2482.0
2021-02-20 23:00:00,2390.0
2021-02-21 00:00:00,2280.0
2021-02-21 01:00:00,2186.0
2021-02-21 02:00:00,2130.0
2021-02-21 03:00:00,2098.0
2021-02-21 04:00:00,2085.0
2021-02-21 05:00:00,2089.0
2021-02-21 06:00:00,2120.0
2021-02-21 07:00:00,2182.0
2021-02-21 08:00:00,2298.0
2021-02-21 09:00:00,2472.0
2021-02-21 10:00:00,2597.0
2021-02-21 11:00:00,2647.0
2021-02-21 12:00:00,2659.0
2021-02-21 13:00:00,2630.0
2021-02-21 14:00:00,2629.0
2021-02-21 15:00:00,2647.0
2021-02-21 16:00:00,2704.0
2021-02-21 17:00:00,2780.0
2021-02-21 18:00:00,2812.0
2021-02-21 19:00:00,2769.0
2021-02-21 20:00:00,2688.0
2021-02-21 21:00:00,2600.0
2021-02-21 22:00:00,2479.0
2021-02-21 23:00:00,2325.0
2021-02-22 00:00:00,2174.0
2021-02-22 01:00:00,2081.0
2021-02-22 02:00:00,2041.0
2021-02-22 03:00:00,2030.0
2021-02-22 04:00:00,2035.0
2021-02-22 05:00:00,2082.0
2021-02-22 06:00:00,2225.0
2021-02-22 07:00:00,2387.0
2021-02-22 08:00:00,2464.0
2021-02-22 09:00:00,2462.0
2021-02-22 10:00:00,2443.0
2021-02-22 11:00:00,2431.0
2021-02-22 12:00:00,2413.0
2021-02-22 13:00:00,2391.0
2021-02-22 14:00:00,2400.0
2021-02-22 15:00:00,2466.0
2021-02-22 16:00:00,2619.0
2021-02-22 17:00:00,2706.0
2021-02-22 18:00:00,2738.0
2021-02-22 19:00:00,2700.0
2021-02-22 20:00:00,2647.0
2021-02-22 21:00:00,2575.0
2021-02-22 22:00:00,2453.0
2021-02-22 23:00:00,2298.0
2021-02-23 00:00:00,2144.0
2021-02-23 01:00:00,2055.0
2021-02-23 02:00:00,2011.0
2021-02-23 03:00:00,1990.0
2021-02-23 04:00:00,1996.0
2021-02-23 05:00:00,2045.0
2021-02-23 06:00:00,2187.0
2021-02-23 07:00:00,2364.0
2021-02-23 08:00:00,2428.0
2021-02-23 09:00:00,2420.0
2021-02-23 10:00:00,2389.0
2021-02-23 11:00:00,2369.0
2021-02-23 12:00:00,2336.0
2021-02-23 13:00:00,2316.0
2021-02-23 14:00:00,2317.0
2021-02-23 15:00:00,2393.0
2021-02-23 16:00:00,2555.0
2021-02-23 17:00:00,2700.0
2021-02-23 18:00:00,2762.0
2021-02-23 19:00:00,2748.0
2021-02-23 20:00:00,2708.0
2021-02-23 21:00:00,2639.0
2021-02-23 22:00:00,2527.0
2021-02-23 23:00:00,2366.0
2021-02-24 00:00:00,2203.0
2021-02-24 01:00:00,2098.0
2021-02-24 02:00:00,2045.0
2021-02-24 03:00:00,2020.0
2021-02-24 04:00:00,2009.0
2021-02-24 05:00:00,2044.0
2021-02-24 06:00:00,2171.0
2021-02-24 07:00:00,2328.0
2021-02-24 08:00:00,2388.0
2021-02-24 09:00:00,2389.0
2021-02-24 10:00:00,2365.0
2021-02-24 11:00:00,2339.0
2021-02-24 12:00:00,2296.0
2021-02-24 13:00:00,2251.0
2021-02-24 14:00:00,2247.0
2021-02-24 15:00:00,2308.0
2021-02-24 16:00:00,2451.0
2021-02-24 17:00:00,2563.0
2021-02-24 18:00:00,2616.0
2021-02-24 19:00:00,2594.0
2021-02-24 20:00:00,2550.0
2021-02-24 21:00:00,2478.0
2021-02-24 22:00:00,2374.0
2021-02-24 23:00:00,2219.0
2021-02-25 00:00:00,2070.0
2021-02-25 01:00:00,1977.0
2021-02-25 02:00:00,1931.0
2021-02-25 03:00:00,1907.0
2021-02-25 04:00:00,1906.0
2021-02-25 05:00:00,1949.0
2021-02-25 06:00:00,2075.0
2021-02-25 07:00:00,2237.0
2021-02-25 08:00:00,2314.0
2021-02-25 09:00:00,2325.0
2021-02-25 10:00:00,2307.0
2021-02-25 11:00:00,2296.0
2021-02-25 12:00:00,2255.0
2021-02-25 13:00:00,2221.0
2021-02-25 14:00:00,2219.0
2021-02-25 15:00:00,2270.0
2021-02-25 16:00:00,2390.0
2021-02-25 17:00:00,2489.0
2021-02-25 18:00:00,2571.0
2021-02-25 19:00:00,2572.0
2021-02-25 20:00:00,2545.0
2021-02-25 21:00:00,2494.0
2021-02-25 22:00:00,2398.0
2021-02-25 23:00:00,2264.0
2021-02-26 00:00:00,2124.0
2021-02-26 01:00:00,2043.0
2021-02-26 02:00:00,2008.0
2021-02-26 03:00:00,1993.0
2021-02-26 04:00:00,2000.0
2021-02-26 05:00:00,2046.0
2021-02-26 06:00:00,2177.0
2021-02-26 07:00:00,2324.0
2021-02-26 08:00:00,2378.0
2021-02-26 09:00:00,2351.0
2021-02-26 10:00:00,2265.0
2021-02-26 11:00:00,2159.0
2021-02-26 12:00:00,2065.0
2021-02-26 13:00:00,1998.0
2021-02-26 14:00:00,1971.0
2021-02-26 15:00:00,2005.0
2021-02-26 16:00:00,2101.0
2021-02-26 17:00:00,2248.0
2021-02-26 18:00:00,2391.0
2021-02-26 19:00:00,2406.0
2021-02-26 20:00:00,2360.0
2021-02-26 21:00:00,2287.0
2021-02-26 22:00:00,2239.0
2021-02-26 23:00:00,2170.0
2021-02-27 00:00:00,2079.0
2021-02-27 01:00:00,2017.0
2021-02-27 02:00:00,1984.0
2021-02-27 03:00:00,1976.0
2021-02-27 04:00:00,1987.0
2021-02-27 05:00:00,2017.0
2021-02-27 06:00:00,2081.0
2021-02-27 07:00:00,2169.0
2021-02-27 08:00:00,2290.0
2021-02-27 09:00:00,2398.0
2021-02-27 10:00:00,2419.0
2021-02-27 11:00:00,2408.0
2021-02-27 12:00:00,2374.0
2021-02-27 13:00:00,2338.0
2021-02-27 14:00:00,2250.0
2021-02-27 15:00:00,2223.0
2021-02-27 16:00:00,2255.0
2021-02-27 17:00:00,2400.0
2021-02-27 18:00:00,2569.0
2021-02-27 19:00:00,2568.0
2021-02-27 20:00:00,2475.0
2021-02-27 21:00:00,2387.0
2021-02-27 22:00:00,2315.0
2021-02-27 23:00:00,2219.0
2021-02-28 00:00:00,2120.0
2021-02-28 01:00:00,2040.0
2021-02-28 02:00:00,1995.0
2021-02-28 03:00:00,1975.0
2021-02-28 04:00:00,1973.0
2021-02-28 05:00:00,1998.0
2021-02-28 06:00:00,2045.0
2021-02-28 07:00:00,2114.0
2021-02-28 08:00:00,2223.0
2021-02-28 09:00:00,2309.0
2021-02-28 10:00:00,2338.0
2021-02-28 11:00:00,2284.0
2021-02-28 12:00:00,2194.0
2021-02-28 13:00:00,2112.0
2021-02-28 14:00:00,2077.0
2021-02-28 15:00:00,2089.0
2021-02-28 16:00:00,2184.0
2021-02-28 17:00:00,2318.0
2021-02-28 18:00:00,2464.0
2021-02-28 19:00:00,2507.0
2021-02-28 20:00:00,2497.0
2021-02-28 21:00:00,2442.0
2021-02-28 22:00:00,2354.0
2021-02-28 23:00:00,2218.0
2021-03-01 00:00:00,2082.0
2021-03-01 01:00:00,2004.0
2021-03-01 02:00:00,1984.0
2021-03-01 03:00:00,1986.0
2021-03-01 04:00:00,2007.0
2021-03-01 05:00:00,2068.0
2021-03-01 06:00:00,2242.0
2021-03-01 07:00:00,2460.0
2021-03-01 08:00:00,2513.0
2021-03-01 09:00:00,2456.0
2021-03-01 10:00:00,2354.0
2021-03-01 11:00:00,2270.0
2021-03-01 12:00:00,2228.0
2021-03-01 13:00:00,2199.0
2021-03-01 14:00:00,2213.0
2021-03-01 15:00:00,2300.0
2021-03-01 16:00:00,2468.0
2021-03-01 17:00:00,2567.0
2021-03-01 18:00:00,2621.0
2021-03-01 19:00:00,2613.0
2021-03-01 20:00:00,2580.0
2021-03-01 21:00:00,2522.0
2021-03-01 22:00:00,2401.0
2021-03-01 23:00:00,2224.0
2021-03-02 00:00:00,2058.0
2021-03-02 01:00:00,1961.0
2021-03-02 02:00:00,1920.0
2021-03-02 03:00:00,1908.0
2021-03-02 04:00:00,1916.0
2021-03-02 05:00:00,1974.0
2021-03-02 06:00:00,2146.0
2021-03-02 07:00:00,2361.0
2021-03-02 08:00:00,2383.0
2021-03-02 09:00:00,2276.0
2021-03-02 10:00:00,2159.0
2021-03-02 11:00:00,2076.0
2021-03-02 12:00:00,1998.0
2021-03-02 13:00:00,1928.0
2021-03-02 14:00:00,1891.0
2021-03-02 15:00:00,1936.0
2021-03-02 16:00:00,2088.0
2021-03-02 17:00:00,2236.0
2021-03-02 18:00:00,2390.0
2021-03-02 19:00:00,2439.0
2021-03-02 20:00:00,2442.0
2021-03-02 21:00:00,2409.0
2021-03-02 22:00:00,2321.0
2021-03-02 23:00:00,2175.0
2021-03-03 00:00:00,2037.0
2021-03-03 01:00:00,1966.0
2021-03-03 02:00:00,1948.0
2021-03-03 03:00:00,1953.0
2021-03-03 04:00:00,1973.0
2021-03-03 05:00:00,2037.0
2021-03-03 06:00:00,2222.0
2021-03-03 07:00:00,2444.0
2021-03-03 08:00:00,2510.0
2021-03-03 09:00:00,2469.0
2021-03-03 10:00:00,2412.0
2021-03-03 11:00:00,2373.0
2021-03-03 12:00:00,2337.0
2021-03-03 13:00:00,2293.0
2021-03-03 14:00:00,2267.0
2021-03-03 15:00:00,2346.0
2021-03-03 16:00:00,2507.0
2021-03-03 17:00:00,2643.0
2021-03-03 18:00:00,2732.0
2021-03-03 19:00:00,2753.0
2021-03-03 20:00:00,2731.0
2021-03-03 21:00:00,2667.0
2021-03-03 22:00:00,2545.0
2021-03-03 23:00:00,2361.0
2021-03-04 00:00:00,2192.0
2021-03-04 01:00:00,2104.0
2021-03-04 02:00:00,2065.0
2021-03-04 03:00:00,2063.0
2021-03-04 04:00:00,2098.0
2021-03-04 05:00:00,2165.0
2021-03-04 06:00:00,2343.0
2021-03-04 07:00:00,2568.0
2021-03-04 08:00:00,2581.0
2021-03-04 09:00:00,2485.0
2021-03-04 10:00:00,2380.0
2021-03-04 11:00:00,2294.0
2021-03-04 12:00:00,2226.0
2021-03-04 13:00:00,2160.0
2021-03-04 14:00:00,2123.0
2021-03-04 15:00:00,2185.0
2021-03-04 16:00:00,2327.0
2021-03-04 17:00:00,2474.0
2021-03-04 18:00:00,2629.0
2021-03-04 19:00:00,2677.0
2021-03-04 20:00:00,2673.0
2021-03-04 21:00:00,2640.0
2021-03-04 22:00:00,2549.0
2021-03-04 23:00:00,2410.0
2021-03-05 00:00:00,2267.0
2021-03-05 01:00:00,2186.0
2021-03-05 02:00:00,2167.0
2021-03-05 03:00:00,2167.0
2021-03-05 04:00:00,2188.0
2021-03-05 05:00:00,2243.0
2021-03-05 06:00:00,2408.0
2021-03-05 07:00:00,2620.0
2021-03-05 08:00:00,2653.0
2021-03-05 09:00:00,2569.0
2021-03-05 10:00:00,2466.0
2021-03-05 11:00:00,2372.0
2021-03-05 12:00:00,2287.0
2021-03-05 13:00:00,2221.0
2021-03-05 14:00:00,2165.0
2021-03-05 15:00:00,2194.0
2021-03-05 16:00:00,2309.0
2021-03-05 17:00:00,2476.0
2021-03-05 18:00:00,2658.0
2021-03-05 19:00:00,2695.0
2021-03-05 20:00:00,2634.0
2021-03-05 21:00:00,2546.0
2021-03-05 22:00:00,2464.0
2021-03-05 23:00:00,2365.0
2021-03-06 00:00:00,2262.0
2021-03-06 01:00:00,2181.0
2021-03-06 02:00:00,2139.0
2021-03-06 03:00:00,2120.0
2021-03-06 04:00:00,2125.0
2021-03-06 05:00:00,2152.0
2021-03-06 06:00:00,2198.0
2021-03-06 07:00:00,2282.0
2021-03-06 08:00:00,2422.0
2021-03-06 09:00:00,2570.0
2021-03-06 10:00:00,2644.0
2021-03-06 11:00:00,2648.0
2021-03-06 12:00:00,2626.0
2021-03-06 13:00:00,2557.0
2021-03-06 14:00:00,2522.0
2021-03-06 15:00:00,2534.0
2021-03-06 16:00:00,2581.0
2021-03-06 17:00:00,2658.0
2021-03-06 18:00:00,2742.0
2021-03-06 19:00:00,2709.0
2021-03-06 20:00:00,2573.0
2021-03-06 21:00:00,2441.0
2021-03-06 22:00:00,2349.0
2021-03-06 23:00:00,2251.0
2021-03-07 00:00:00,2156.0
2021-03-07 01:00:00,2087.0
2021-03-07 02:00:00,2056.0
2021-03-07 03:00:00,2055.0
2021-03-07 04:00:00,2071.0
2021-03-07 05:00:00,2107.0
2021-03-07 06:00:00,2164.0
2021-03-07 07:00:00,2238.0
2021-03-07 08:00:00,2356.0
2021-03-07 09:00:00,2476.0
2021-03-07 10:00:00,2543.0
2021-03-07 11:00:00,2522.0
2021-03-07 12:00:00,2475.0
2021-03-07 13:00:00,2406.0
2021-03-07 14:00:00,2341.0
2021-03-07 15:00:00,2329.0
2021-03-07 16:00:00,2412.0
2021-03-07 17:00:00,2568.0
2021-03-07 18:00:00,2735.0
2021-03-07 19:00:00,2786.0
2021-03-07 20:00:00,2770.0
2021-03-07 21:00:00,2708.0
2021-03-07 22:00:00,2605.0
2021-03-07 23:00:00,2451.0
2021-03-08 00:00:00,2311.0
2021-03-08 01:00:00,2238.0
2021-03-08 02:00:00,2216.0
2021-03-08 03:00:00,2222.0
2021-03-08 04:00:00,2251.0
2021-03-08 05:00:00,2333.0
2021-03-08 06:00:00,2532.0
2021-03-08 07:00:00,2776.0
2021-03-08 08:00:00,2777.0
2021-03-08 09:00:00,2648.0
2021-03-08 10:00:00,2513.0
2021-03-08 11:00:00,2407.0
2021-03-08 12:00:00,2314.0
2021-03-08 13:00:00,2237.0
2021-03-08 14:00:00,2238.0
2021-03-08 15:00:00,2319.0
2021-03-08 16:00:00,2480.0
2021-03-08 17:00:00,2615.0
2021-03-08 18:00:00,2764.0
2021-03-08 19:00:00,2810.0
2021-03-08 20:00:00,2802.0
2021-03-08 21:00:00,2748.0
2021-03-08 22:00:00,2633.0
2021-03-08 23:00:00,2459.0
2021-03-09 00:00:00,2304.0
2021-03-09 01:00:00,2223.0
2021-03-09 02:00:00,2189.0
2021-03-09 03:00:00,2176.0
2021-03-09 04:00:00,2186.0
2021-03-09 05:00:00,2243.0
2021-03-09 06:00:00,2419.0
2021-03-09 07:00:00,2640.0
2021-03-09 08:00:00,2641.0
2021-03-09 09:00:00,2511.0
2021-03-09 10:00:00,2367.0
2021-03-09 11:00:00,2263.0
2021-03-09 12:00:00,2175.0
2021-03-09 13:00:00,2107.0
2021-03-09 14:00:00,2113.0
2021-03-09 15:00:00,2203.0
2021-03-09 16:00:00,2388.0
2021-03-09 17:00:00,2508.0
2021-03-09 18:00:00,2617.0
2021-03-09 19:00:00,2644.0
2021-03-09 20:00:00,2630.0
2021-03-09 21:00:00,2581.0
2021-03-09 22:00:00,2468.0
2021-03-09 23:00:00,2312.0
2021-03-10 00:00:00,2165.0
2021-03-10 01:00:00,2100.0
2021-03-10 02:00:00,2096.0
2021-03-10 03:00:00,2107.0
2021-03-10 04:00:00,2136.0
2021-03-10 05:00:00,2210.0
2021-03-10 06:00:00,2402.0
2021-03-10 07:00:00,2645.0
2021-03-10 08:00:00,2728.0
2021-03-10 09:00:00,2702.0
2021-03-10 10:00:00,2683.0
2021-03-10 11:00:00,2675.0
2021-03-10 12:00:00,2661.0
2021-03-10 13:00:00,2646.0
2021-03-10 14:00:00,2664.0
2021-03-10 15:00:00,2765.0
2021-03-10 16:00:00,2940.0
2021-03-10 17:00:00,3019.0
2021-03-10 18:00:00,3061.0
2021-03-10 19:00:00,3043.0
2021-03-10 20:00:00,2996.0
2021-03-10 21:00:00,2921.0
2021-03-10 22:00:00,2794.0
2021-03-10 23:00:00,2605.0
2021-03-11 00:00:00,2446.0
2021-03-11 01:00:00,2355.0
2021-03-11 02:00:00,2319.0
2021-03-11 03:00:00,2310.0
2021-03-11 04:00:00,2319.0
2021-03-11 05:00:00,2368.0
2021-03-11 06:00:00,2529.0
2021-03-11 07:00:00,2726.0
2021-03-11 08:00:00,2766.0
2021-03-11 09:00:00,2733.0
2021-03-11 10:00:00,2688.0
2021-03-11 11:00:00,2661.0
2021-03-11 12:00:00,2625.0
2021-03-11 13:00:00,2595.0
2021-03-11 14:00:00,2598.0
2021-03-11 15:00:00,2664.0
2021-03-11 16:00:00,2804.0
2021-03-11 17:00:00,2882.0
2021-03-11 18:00:00,2941.0
2021-03-11 19:00:00,2919.0
2021-03-11 20:00:00,2868.0
2021-03-11 21:00:00,2778.0
2021-03-11 22:00:00,2632.0
2021-03-11 23:00:00,2455.0
2021-03-12 00:00:00,2286.0
2021-03-12 01:00:00,2182.0
2021-03-12 02:00:00,2136.0
2021-03-12 03:00:00,2122.0
2021-03-12 04:00:00,2136.0
2021-03-12 05:00:00,2193.0
2021-03-12 06:00:00,2362.0
2021-03-12 07:00:00,2576.0
2021-03-12 08:00:00,2611.0
2021-03-12 09:00:00,2512.0
2021-03-12 10:00:00,2404.0
2021-03-12 11:00:00,2308.0
2021-03-12 12:00:00,2212.0
2021-03-12 13:00:00,2159.0
2021-03-12 14:00:00,2152.0
2021-03-12 15:00:00,2207.0
2021-03-12 16:00:00,2355.0
2021-03-12 17:00:00,2487.0
2021-03-12 18:00:00,2607.0
2021-03-12 19:00:00,2635.0
2021-03-12 20:00:00,2563.0
2021-03-12 21:00:00,2470.0
2021-03-12 22:00:00,2386.0
2021-03-12 23:00:00,2292.0
2021-03-13 00:00:00,2187.0
2021-03-13 01:00:00,2110.0
2021-03-13 02:00:00,2082.0
2021-03-13 03:00:00,2078.0
2021-03-13 04:00:00,2090.0
2021-03-13 05:00:00,2123.0
2021-03-13 06:00:00,2177.0
2021-03-13 07:00:00,2274.0
2021-03-13 08:00:00,2420.0
2021-03-13 09:00:00,2545.0
2021-03-13 10:00:00,2583.0
2021-03-13 11:00:00,2555.0
2021-03-13 12:00:00,2481.0
2021-03-13 13:00:00,2428.0
2021-03-13 14:00:00,2401.0
2021-03-13 15:00:00,2407.0
2021-03-13 16:00:00,2470.0
2021-03-13 17:00:00,2588.0
2021-03-13 18:00:00,2713.0
2021-03-13 19:00:00,2704.0
2021-03-13 20:00:00,2577.0
2021-03-13 21:00:00,2458.0
2021-03-13 22:00:00,2370.0
2021-03-13 23:00:00,2276.0
2021-03-14 00:00:00,2171.0
2021-03-14 01:00:00,2090.0
2021-03-14 02:00:00,2046.0
2021-03-14 03:00:00,2030.0
2021-03-14 04:00:00,2032.0
2021-03-14 05:00:00,2055.0
2021-03-14 06:00:00,2100.0
2021-03-14 07:00:00,2183.0
2021-03-14 08:00:00,2319.0
2021-03-14 09:00:00,2431.0
2021-03-14 10:00:00,2487.0
2021-03-14 11:00:00,2426.0
2021-03-14 12:00:00,2333.0
2021-03-14 13:00:00,2267.0
2021-03-14 14:00:00,2228.0
2021-03-14 15:00:00,2268.0
2021-03-14 16:00:00,2369.0
2021-03-14 17:00:00,2494.0
2021-03-14 18:00:00,2605.0
2021-03-14 19:00:00,2626.0
2021-03-14 20:00:00,2584.0
2021-03-14 21:00:00,2495.0
2021-03-14 22:00:00,2380.0
2021-03-14 23:00:00,2221.0
2021-03-15 00:00:00,2081.0
2021-03-15 01:00:00,2008.0
2021-03-15 02:00:00,1991.0
2021-03-15 03:00:00,2001.0
2021-03-15 04:00:00,2028.0
2021-03-15 05:00:00,2100.0
2021-03-15 06:00:00,2281.0
2021-03-15 07:00:00,2485.0
2021-03-15 08:00:00,2479.0
2021-03-15 09:00:00,2352.0
2021-03-15 10:00:00,2230.0
2021-03-15 11:00:00,2141.0
2021-03-15 12:00:00,2066.0
2021-03-15 13:00:00,2010.0
2021-03-15 14:00:00,1997.0
2021-03-15 15:00:00,2073.0
2021-03-15 16:00:00,2242.0
2021-03-15 17:00:00,2356.0
2021-03-15 18:00:00,2447.0
2021-03-15 19:00:00,2498.0
2021-03-15 20:00:00,2508.0
2021-03-15 21:00:00,2450.0
2021-03-15 22:00:00,2349.0
2021-03-15 23:00:00,2201.0
2021-03-16 00:00:00,2065.0
2021-03-16 01:00:00,1991.0
2021-03-16 02:00:00,1968.0
2021-03-16 03:00:00,1971.0
2021-03-16 04:00:00,1995.0
2021-03-16 05:00:00,2059.0
2021-03-16 06:00:00,2233.0
2021-03-16 07:00:00,2439.0
2021-03-16 08:00:00,2457.0
2021-03-16 09:00:00,2368.0
2021-03-16 10:00:00,2283.0
2021-03-16 11:00:00,2216.0
2021-03-16 12:00:00,2141.0
2021-03-16 13:00:00,2085.0
2021-03-16 14:00:00,2084.0
2021-03-16 15:00:00,2158.0
2021-03-16 16:00:00,2330.0
2021-03-16 17:00:00,2436.0
2021-03-16 18:00:00,2540.0
2021-03-16 19:00:00,2603.0
2021-03-16 20:00:00,2588.0
2021-03-16 21:00:00,2526.0
2021-03-16 22:00:00,2415.0
2021-03-16 23:00:00,2258.0
2021-03-17 00:00:00,2124.0
2021-03-17 01:00:00,2062.0
2021-03-17 02:00:00,2055.0
2021-03-17 03:00:00,2071.0
2021-03-17 04:00:00,2108.0
2021-03-17 05:00:00,2191.0
2021-03-17 06:00:00,2381.0
2021-03-17 07:00:00,2586.0
2021-03-17 08:00:00,2575.0
2021-03-17 09:00:00,2449.0
2021-03-17 10:00:00,2326.0
2021-03-17 11:00:00,2245.0
2021-03-17 12:00:00,2173.0
2021-03-17 13:00:00,2136.0
2021-03-17 14:00:00,2104.0
2021-03-17 15:00:00,2146.0
2021-03-17 16:00:00,2282.0
2021-03-17 17:00:00,2395.0
2021-03-17 18:00:00,2516.0
2021-03-17 19:00:00,2632.0
2021-03-17 20:00:00,2642.0
2021-03-17 21:00:00,2594.0
2021-03-17 22:00:00,2492.0
2021-03-17 23:00:00,2338.0
2021-03-18 00:00:00,2186.0
2021-03-18 01:00:00,2098.0
2021-03-18 02:00:00,2070.0
2021-03-18 03:00:00,2069.0
2021-03-18 04:00:00,2086.0
2021-03-18 05:00:00,2156.0
2021-03-18 06:00:00,2328.0
2021-03-18 07:00:00,2529.0
2021-03-18 08:00:00,2530.0
2021-03-18 09:00:00,2410.0
2021-03-18 10:00:00,2312.0
2021-03-18 11:00:00,2244.0
2021-03-18 12:00:00,2201.0
2021-03-18 13:00:00,2144.0
2021-03-18 14:00:00,2137.0
2021-03-18 15:00:00,2195.0
2021-03-18 16:00:00,2329.0
2021-03-18 17:00:00,2393.0
2021-03-18 18:00:00,2491.0
2021-03-18 19:00:00,2556.0
2021-03-18 20:00:00,2534.0
2021-03-18 21:00:00,2466.0
2021-03-18 22:00:00,2347.0
2021-03-18 23:00:00,2195.0
2021-03-19 00:00:00,2047.0
2021-03-19 01:00:00,1974.0
2021-03-19 02:00:00,1951.0
2021-03-19 03:00:00,1954.0
2021-03-19 04:00:00,1978.0
2021-03-19 05:00:00,2046.0
2021-03-19 06:00:00,2225.0
2021-03-19 07:00:00,2433.0
2021-03-19 08:00:00,2467.0
2021-03-19 09:00:00,2394.0
2021-03-19 10:00:00,2327.0
2021-03-19 11:00:00,2298.0
2021-03-19 12:00:00,2254.0
2021-03-19 13:00:00,2205.0
2021-03-19 14:00:00,2200.0
2021-03-19 15:00:00,2268.0
2021-03-19 16:00:00,2408.0
2021-03-19 17:00:00,2532.0
2021-03-19 18:00:00,2635.0
2021-03-19 19:00:00,2667.0
2021-03-19 20:00:00,2578.0
2021-03-19 21:00:00,2477.0
2021-03-19 22:00:00,2379.0
2021-03-19 23:00:00,2281.0
2021-03-20 00:00:00,2171.0
2021-03-20 01:00:00,2096.0
2021-03-20 02:00:00,2062.0
2021-03-20 03:00:00,2055.0
2021-03-20 04:00:00,2067.0
2021-03-20 05:00:00,2096.0
2021-03-20 06:00:00,2145.0
2021-03-20 07:00:00,2237.0
2021-03-20 08:00:00,2360.0
2021-03-20 09:00:00,2447.0
2021-03-20 10:00:00,2445.0
2021-03-20 11:00:00,2387.0
2021-03-20 12:00:00,2307.0
2021-03-20 13:00:00,2278.0
2021-03-20 14:00:00,2274.0
2021-03-20 15:00:00,2278.0
2021-03-20 16:00:00,2352.0
2021-03-20 17:00:00,2464.0
2021-03-20 18:00:00,2543.0
2021-03-20 19:00:00,2551.0
2021-03-20 20:00:00,2421.0
2021-03-20 21:00:00,2309.0
2021-03-20 22:00:00,2216.0
2021-03-20 23:00:00,2117.0
2021-03-21 00:00:00,2005.0
2021-03-21 01:00:00,1927.0
2021-03-21 02:00:00,1891.0
2021-03-21 03:00:00,1888.0
2021-03-21 04:00:00,1901.0
2021-03-21 05:00:00,1933.0
2021-03-21 06:00:00,1975.0
2021-03-21 07:00:00,2041.0
2021-03-21 08:00:00,2119.0
2021-03-21 09:00:00,2229.0
2021-03-21 10:00:00,2282.0
2021-03-21 11:00:00,2264.0
2021-03-21 12:00:00,2219.0
2021-03-21 13:00:00,2200.0
2021-03-21 14:00:00,2194.0
2021-03-21 15:00:00,2236.0
2021-03-21 16:00:00,2308.0
2021-03-21 17:00:00,2363.0
2021-03-21 18:00:00,2473.0
2021-03-21 19:00:00,2540.0
2021-03-21 20:00:00,2507.0
2021-03-21 21:00:00,2420.0
2021-03-21 22:00:00,2304.0
2021-03-21 23:00:00,2136.0
2021-03-22 00:00:00,1984.0
2021-03-22 01:00:00,1900.0
2021-03-22 02:00:00,1867.0
2021-03-22 03:00:00,1864.0
2021-03-22 04:00:00,1885.0
2021-03-22 05:00:00,1953.0
2021-03-22 06:00:00,2126.0
2021-03-22 07:00:00,2321.0
2021-03-22 08:00:00,2296.0
2021-03-22 09:00:00,2169.0
2021-03-22 10:00:00,2057.0
2021-03-22 11:00:00,1976.0
2021-03-22 12:00:00,1908.0
2021-03-22 13:00:00,1844.0
2021-03-22 14:00:00,1823.0
2021-03-22 15:00:00,1876.0
2021-03-22 16:00:00,2009.0
2021-03-22 17:00:00,2107.0
2021-03-22 18:00:00,2199.0
2021-03-22 19:00:00,2280.0
2021-03-22 20:00:00,2272.0
2021-03-22 21:00:00,2204.0
2021-03-22 22:00:00,2096.0
2021-03-22 23:00:00,1954.0
2021-03-23 00:00:00,1816.0
2021-03-23 01:00:00,1749.0
2021-03-23 02:00:00,1734.0
2021-03-23 03:00:00,1746.0
2021-03-23 04:00:00,1778.0
2021-03-23 05:00:00,1853.0
2021-03-23 06:00:00,2019.0
2021-03-23 07:00:00,2205.0
2021-03-23 08:00:00,2183.0
2021-03-23 09:00:00,2055.0
2021-03-23 10:00:00,1947.0
2021-03-23 11:00:00,1879.0
2021-03-23 12:00:00,1808.0
2021-03-23 13:00:00,1748.0
2021-03-23 14:00:00,1731.0
2021-03-23 15:00:00,1787.0
2021-03-23 16:00:00,1924.0
2021-03-23 17:00:00,2013.0
2021-03-23 18:00:00,2108.0
2021-03-23 19:00:00,2226.0
2021-03-23 20:00:00,2232.0
2021-03-23 21:00:00,2179.0
2021-03-23 22:00:00,2068.0
2021-03-23 23:00:00,1904.0
2021-03-24 00:00:00,1756.0
2021-03-24 01:00:00,1682.0
2021-03-24 02:00:00,1661.0
2021-03-24 03:00:00,1663.0
2021-03-24 04:00:00,1682.0
2021-03-24 05:00:00,1745.0
2021-03-24 06:00:00,1898.0
2021-03-24 07:00:00,2087.0
2021-03-24 08:00:00,2095.0
2021-03-24 09:00:00,1998.0
2021-03-24 10:00:00,1908.0
2021-03-24 11:00:00,1854.0
2021-03-24 12:00:00,1796.0
2021-03-24 13:00:00,1744.0
2021-03-24 14:00:00,1729.0
2021-03-24 15:00:00,1787.0
2021-03-24 16:00:00,1925.0
2021-03-24 17:00:00,2011.0
2021-03-24 18:00:00,2102.0
2021-03-24 19:00:00,2206.0
2021-03-24 20:00:00,2225.0
2021-03-24 21:00:00,2171.0
2021-03-24 22:00:00,2070.0
2021-03-24 23:00:00,1920.0
2021-03-25 00:00:00,1781.0
2021-03-25 01:00:00,1713.0
2021-03-25 02:00:00,1696.0
2021-03-25 03:00:00,1705.0
2021-03-25 04:00:00,1734.0
2021-03-25 05:00:00,1802.0
2021-03-25 06:00:00,1952.0
2021-03-25 07:00:00,2152.0
2021-03-25 08:00:00,2194.0
2021-03-25 09:00:00,2135.0
2021-03-25 10:00:00,2055.0
2021-03-25 11:00:00,1981.0
2021-03-25 12:00:00,1896.0
2021-03-25 13:00:00,1828.0
2021-03-25 14:00:00,1828.0
2021-03-25 15:00:00,1899.0
2021-03-25 16:00:00,2049.0
2021-03-25 17:00:00,2140.0
2021-03-25 18:00:00,2220.0
2021-03-25 19:00:00,2298.0
2021-03-25 20:00:00,2299.0
2021-03-25 21:00:00,2242.0
2021-03-25 22:00:00,2140.0
2021-03-25 23:00:00,1995.0
2021-03-26 00:00:00,1856.0
2021-03-26 01:00:00,1782.0
2021-03-26 02:00:00,1759.0
2021-03-26 03:00:00,1760.0
2021-03-26 04:00:00,1772.0
2021-03-26 05:00:00,1820.0
2021-03-26 06:00:00,1962.0
2021-03-26 07:00:00,2172.0
2021-03-26 08:00:00,2238.0
2021-03-26 09:00:00,2206.0
2021-03-26 10:00:00,2175.0
2021-03-26 11:00:00,2165.0
2021-03-26 12:00:00,2157.0
2021-03-26 13:00:00,2159.0
2021-03-26 14:00:00,2191.0
2021-03-26 15:00:00,2265.0
2021-03-26 16:00:00,2374.0
2021-03-26 17:00:00,2453.0
2021-03-26 18:00:00,2487.0
2021-03-26 19:00:00,2460.0
2021-03-26 20:00:00,2345.0
2021-03-26 21:00:00,2229.0
2021-03-26 22:00:00,2117.0
2021-03-26 23:00:00,1995.0
2021-03-27 00:00:00,1864.0
2021-03-27 01:00:00,1761.0
2021-03-27 02:00:00,1703.0
2021-03-27 03:00:00,1672.0
2021-03-27 04:00:00,1667.0
2021-03-27 05:00:00,1678.0
2021-03-27 06:00:00,1711.0
2021-03-27 07:00:00,1805.0
2021-03-27 08:00:00,1967.0
2021-03-27 09:00:00,2139.0
2021-03-27 10:00:00,2248.0
2021-03-27 11:00:00,2293.0
2021-03-27 12:00:00,2301.0
2021-03-27 13:00:00,2278.0
2021-03-27 14:00:00,2241.0
2021-03-27 15:00:00,2217.0
2021-03-27 16:00:00,2209.0
2021-03-27 17:00:00,2232.0
2021-03-27 18:00:00,2306.0
2021-03-27 19:00:00,2373.0
2021-03-27 20:00:00,2306.0
2021-03-27 21:00:00,2224.0
2021-03-27 22:00:00,2154.0
2021-03-27 23:00:00,2093.0
2021-03-28 00:00:00,2003.0
2021-03-28 01:00:00,1938.0
2021-03-28 02:00:00,1923.5
2021-03-28 03:00:00,1909.0
2021-03-28 04:00:00,1914.0
2021-03-28 05:00:00,1937.0
2021-03-28 06:00:00,1970.0
2021-03-28 07:00:00,2007.0
2021-03-28 08:00:00,2057.0
2021-03-28 09:00:00,2130.0
2021-03-28 10:00:00,2193.0
2021-03-28 11:00:00,2187.0
2021-03-28 12:00:00,2136.0
2021-03-28 13:00:00,2098.0
2021-03-28 14:00:00,2111.0
2021-03-28 15:00:00,2185.0
2021-03-28 16:00:00,2279.0
2021-03-28 17:00:00,2331.0
2021-03-28 18:00:00,2343.0
2021-03-28 19:00:00,2327.0
2021-03-28 20:00:00,2301.0
2021-03-28 21:00:00,2224.0
2021-03-28 22:00:00,2127.0
2021-03-28 23:00:00,1999.0
2021-03-29 00:00:00,1862.0
2021-03-29 01:00:00,1763.0
2021-03-29 02:00:00,1713.0
2021-03-29 03:00:00,1693.0
2021-03-29 04:00:00,1694.0
2021-03-29 05:00:00,1719.0
2021-03-29 06:00:00,1791.0
2021-03-29 07:00:00,1889.0
2021-03-29 08:00:00,1995.0
2021-03-29 09:00:00,2064.0
2021-03-29 10:00:00,2094.0
2021-03-29 11:00:00,2082.0
2021-03-29 12:00:00,2042.0
2021-03-29 13:00:00,1993.0
2021-03-29 14:00:00,1952.0
2021-03-29 15:00:00,1927.0
2021-03-29 16:00:00,1940.0
2021-03-29 17:00:00,1937.0
2021-03-29 18:00:00,1942.0
2021-03-29 19:00:00,1982.0
2021-03-29 20:00:00,2046.0
2021-03-29 21:00:00,2018.0
2021-03-29 22:00:00,1940.0
2021-03-29 23:00:00,1834.0
2021-03-30 00:00:00,1709.0
2021-03-30 01:00:00,1612.0
2021-03-30 02:00:00,1559.0
2021-03-30 03:00:00,1540.0
2021-03-30 04:00:00,1546.0
2021-03-30 05:00:00,1573.0
2021-03-30 06:00:00,1643.0
2021-03-30 07:00:00,1730.0
2021-03-30 08:00:00,1813.0
2021-03-30 09:00:00,1838.0
2021-03-30 10:00:00,1813.0
2021-03-30 11:00:00,1763.0
2021-03-30 12:00:00,1692.0
2021-03-30 13:00:00,1628.0
2021-03-30 14:00:00,1589.0
2021-03-30 15:00:00,1606.0
2021-03-30 16:00:00,1676.0
2021-03-30 17:00:00,1733.0
2021-03-30 18:00:00,1776.0
2021-03-30 19:00:00,1806.0
2021-03-30 20:00:00,1861.0
2021-03-30 21:00:00,1830.0
2021-03-30 22:00:00,1747.0
2021-03-30 23:00:00,1646.0
2021-03-31 00:00:00,1522.0
2021-03-31 01:00:00,1433.0
2021-03-31 02:00:00,1389.0
2021-03-31 03:00:00,1372.0
2021-03-31 04:00:00,1374.0
2021-03-31 05:00:00,1408.0
2021-03-31 06:00:00,1476.0
2021-03-31 07:00:00,1565.0
2021-03-31 08:00:00,1688.0
2021-03-31 09:00:00,1801.0
2021-03-31 10:00:00,1872.0
2021-03-31 11:00:00,1903.0
2021-03-31 12:00:00,1901.0
2021-03-31 13:00:00,1888.0
2021-03-31 14:00:00,1890.0
2021-03-31 15:00:00,1918.0
2021-03-31 16:00:00,1970.0
2021-03-31 17:00:00,2012.0
2021-03-31 18:00:00,2040.0
2021-03-31 19:00:00,2044.0
2021-03-31 20:00:00,2065.0
2021-03-31 21:00:00,2043.0
2021-03-31 22:00:00,1985.0
2021-03-31 23:00:00,1920.0
2021-04-01 00:00:00,1830.0
2021-04-01 01:00:00,1760.0
2021-04-01 02:00:00,1729.0
2021-04-01 03:00:00,1728.0
2021-04-01 04:00:00,1741.0
2021-04-01 05:00:00,1775.0
2021-04-01 06:00:00,1827.0
2021-04-01 07:00:00,1886.0
2021-04-01 08:00:00,1960.0
2021-04-01 09:00:00,2057.0
2021-04-01 10:00:00,2111.0
2021-04-01 11:00:00,2074.0
2021-04-01 12:00:00,1984.0
2021-04-01 13:00:00,1899.0
2021-04-01 14:00:00,1840.0
2021-04-01 15:00:00,1814.0
2021-04-01 16:00:00,1814.0
2021-04-01 17:00:00,1838.0
2021-04-01 18:00:00,1878.0
2021-04-01 19:00:00,1922.0
2021-04-01 20:00:00,1976.0
2021-04-01 21:00:00,1955.0
2021-04-01 22:00:00,1900.0
2021-04-01 23:00:00,1830.0
2021-04-02 00:00:00,1751.0
2021-04-02 01:00:00,1683.0
2021-04-02 02:00:00,1648.0
2021-04-02 03:00:00,1642.0
2021-04-02 04:00:00,1650.0
2021-04-02 05:00:00,1671.0
2021-04-02 06:00:00,1709.0
2021-04-02 07:00:00,1761.0
2021-04-02 08:00:00,1849.0
2021-04-02 09:00:00,1937.0
2021-04-02 10:00:00,1973.0
2021-04-02 11:00:00,1954.0
2021-04-02 12:00:00,1909.0
2021-04-02 13:00:00,1867.0
2021-04-02 14:00:00,1850.0
2021-04-02 15:00:00,1852.0
2021-04-02 16:00:00,1869.0
2021-04-02 17:00:00,1898.0
2021-04-02 18:00:00,1950.0
2021-04-02 19:00:00,1994.0
2021-04-02 20:00:00,2035.0
2021-04-02 21:00:00,2013.0
2021-04-02 22:00:00,1956.0
2021-04-02 23:00:00,1896.0
2021-04-03 00:00:00,1819.0
2021-04-03 01:00:00,1763.0
2021-04-03 02:00:00,1732.0
2021-04-03 03:00:00,1735.0
2021-04-03 04:00:00,1748.0
2021-04-03 05:00:00,1779.0
2021-04-03 06:00:00,1822.0
2021-04-03 07:00:00,1875.0
2021-04-03 08:00:00,1959.0
2021-04-03 09:00:00,2074.0
2021-04-03 10:00:00,2121.0
2021-04-03 11:00:00,2096.0
2021-04-03 12:00:00,2028.0
2021-04-03 13:00:00,1961.0
2021-04-03 14:00:00,1911.0
2021-04-03 15:00:00,1891.0
2021-04-03 16:00:00,1910.0
2021-04-03 17:00:00,1936.0
2021-04-03 18:00:00,1963.0
2021-04-03 19:00:00,1977.0
2021-04-03 20:00:00,1998.0
2021-04-03 21:00:00,1975.0
2021-04-03 22:00:00,1925.0
2021-04-03 23:00:00,1865.0
2021-04-04 00:00:00,1789.0
2021-04-04 01:00:00,1722.0
2021-04-04 02:00:00,1685.0
2021-04-04 03:00:00,1677.0
2021-04-04 04:00:00,1686.0
2021-04-04 05:00:00,1706.0
2021-04-04 06:00:00,1735.0
2021-04-04 07:00:00,1781.0
2021-04-04 08:00:00,1846.0
2021-04-04 09:00:00,1923.0
2021-04-04 10:00:00,1969.0
2021-04-04 11:00:00,1965.0
2021-04-04 12:00:00,1954.0
2021-04-04 13:00:00,1948.0
2021-04-04 14:00:00,1985.0
2021-04-04 15:00:00,2047.0
2021-04-04 16:00:00,2089.0
2021-04-04 17:00:00,2113.0
2021-04-04 18:00:00,2123.0
2021-04-04 19:00:00,2129.0
2021-04-04 20:00:00,2162.0
2021-04-04 21:00:00,2131.0
2021-04-04 22:00:00,2055.0
2021-04-04 23:00:00,1962.0
2021-04-05 00:00:00,1875.0
2021-04-05 01:00:00,1803.0
2021-04-05 02:00:00,1773.0
2021-04-05 03:00:00,1793.0
2021-04-05 04:00:00,1819.0
2021-04-05 05:00:00,1857.0
2021-04-05 06:00:00,1903.0
2021-04-05 07:00:00,1971.0
2021-04-05 08:00:00,2067.0
2021-04-05 09:00:00,2202.0
2021-04-05 10:00:00,2298.0
2021-04-05 11:00:00,2295.0
2021-04-05 12:00:00,2259.0
2021-04-05 13:00:00,2226.0
2021-04-05 14:00:00,2191.0
2021-04-05 15:00:00,2196.0
2021-04-05 16:00:00,2224.0
2021-04-05 17:00:00,2239.0
2021-04-05 18:00:00,2258.0
2021-04-05 19:00:00,2289.0
2021-04-05 20:00:00,2354.0
2021-04-05 21:00:00,2344.0
2021-04-05 22:00:00,2258.0
2021-04-05 23:00:00,2111.0
2021-04-06 00:00:00,1964.0
2021-04-06 01:00:00,1879.0
2021-04-06 02:00:00,1844.0
2021-04-06 03:00:00,1833.0
2021-04-06 04:00:00,1839.0
2021-04-06 05:00:00,1892.0
2021-04-06 06:00:00,2034.0
2021-04-06 07:00:00,2244.0
2021-04-06 08:00:00,2295.0
2021-04-06 09:00:00,2230.0
2021-04-06 10:00:00,2154.0
2021-04-06 11:00:00,2125.0
2021-04-06 12:00:00,2081.0
2021-04-06 13:00:00,2030.0
2021-04-06 14:00:00,1990.0
2021-04-06 15:00:00,2019.0
2021-04-06 16:00:00,2151.0
2021-04-06 17:00:00,2216.0
2021-04-06 18:00:00,2305.0
2021-04-06 19:00:00,2372.0
2021-04-06 20:00:00,2408.0
2021-04-06 21:00:00,2373.0
2021-04-06 22:00:00,2262.0
2021-04-06 23:00:00,2103.0
2021-04-07 00:00:00,1948.0
2021-04-07 01:00:00,1865.0
2021-04-07 02:00:00,1834.0
2021-04-07 03:00:00,1834.0
2021-04-07 04:00:00,1853.0
2021-04-07 05:00:00,1910.0
2021-04-07 06:00:00,2059.0
2021-04-07 07:00:00,2266.0
2021-04-07 08:00:00,2307.0
2021-04-07 09:00:00,2223.0
2021-04-07 10:00:00,2137.0
2021-04-07 11:00:00,2082.0
2021-04-07 12:00:00,2019.0
2021-04-07 13:00:00,1958.0
2021-04-07 14:00:00,1920.0
2021-04-07 15:00:00,1965.0
2021-04-07 16:00:00,2093.0
2021-04-07 17:00:00,2145.0
2021-04-07 18:00:00,2193.0
2021-04-07 19:00:00,2253.0
2021-04-07 20:00:00,2320.0
2021-04-07 21:00:00,2323.0
2021-04-07 22:00:00,2232.0
2021-04-07 23:00:00,2080.0
2021-04-08 00:00:00,1934.0
2021-04-08 01:00:00,1859.0
2021-04-08 02:00:00,1831.0
2021-04-08 03:00:00,1830.0
2021-04-08 04:00:00,1856.0
2021-04-08 05:00:00,1923.0
2021-04-08 06:00:00,2085.0
2021-04-08 07:00:00,2292.0
2021-04-08 08:00:00,2310.0
2021-04-08 09:00:00,2198.0
2021-04-08 10:00:00,2094.0
2021-04-08 11:00:00,2023.0
2021-04-08 12:00:00,1959.0
2021-04-08 13:00:00,1906.0
2021-04-08 14:00:00,1928.0
2021-04-08 15:00:00,2045.0
2021-04-08 16:00:00,2251.0
2021-04-08 17:00:00,2366.0
2021-04-08 18:00:00,2431.0
2021-04-08 19:00:00,2453.0
2021-04-08 20:00:00,2479.0
2021-04-08 21:00:00,2435.0
2021-04-08 22:00:00,2304.0
2021-04-08 23:00:00,2124.0
2021-04-09 00:00:00,1939.0
2021-04-09 01:00:00,1822.0
2021-04-09 02:00:00,1761.0
2021-04-09 03:00:00,1740.0
2021-04-09 04:00:00,1754.0
2021-04-09 05:00:00,1815.0
2021-04-09 06:00:00,1960.0
2021-04-09 07:00:00,2173.0
2021-04-09 08:00:00,2240.0
2021-04-09 09:00:00,2158.0
2021-04-09 10:00:00,2070.0
2021-04-09 11:00:00,2026.0
2021-04-09 12:00:00,1969.0
2021-04-09 13:00:00,1902.0
2021-04-09 14:00:00,1899.0
2021-04-09 15:00:00,1943.0
2021-04-09 16:00:00,2029.0
2021-04-09 17:00:00,2082.0
2021-04-09 18:00:00,2127.0
2021-04-09 19:00:00,2160.0
2021-04-09 20:00:00,2191.0
2021-04-09 21:00:00,2176.0
2021-04-09 22:00:00,2117.0
2021-04-09 23:00:00,2040.0
2021-04-10 00:00:00,1935.0
2021-04-10 01:00:00,1857.0
2021-04-10 02:00:00,1823.0
2021-04-10 03:00:00,1818.0
2021-04-10 04:00:00,1830.0
2021-04-10 05:00:00,1863.0
2021-04-10 06:00:00,1905.0
2021-04-10 07:00:00,1969.0
2021-04-10 08:00:00,2056.0
2021-04-10 09:00:00,2147.0
2021-04-10 10:00:00,2185.0
2021-04-10 11:00:00,2163.0
2021-04-10 12:00:00,2107.0
2021-04-10 13:00:00,2042.0
2021-04-10 14:00:00,1988.0
2021-04-10 15:00:00,1968.0
2021-04-10 16:00:00,1980.0
2021-04-10 17:00:00,2032.0
2021-04-10 18:00:00,2110.0
2021-04-10 19:00:00,2147.0
2021-04-10 20:00:00,2144.0
2021-04-10 21:00:00,2118.0
2021-04-10 22:00:00,2061.0
2021-04-10 23:00:00,1990.0
2021-04-11 00:00:00,1908.0
2021-04-11 01:00:00,1846.0
2021-04-11 02:00:00,1820.0
2021-04-11 03:00:00,1821.0
2021-04-11 04:00:00,1846.0
2021-04-11 05:00:00,1888.0
2021-04-11 06:00:00,1926.0
2021-04-11 07:00:00,1988.0
2021-04-11 08:00:00,2070.0
2021-04-11 09:00:00,2170.0
2021-04-11 10:00:00,2231.0
2021-04-11 11:00:00,2224.0
2021-04-11 12:00:00,2163.0
2021-04-11 13:00:00,2114.0
2021-04-11 14:00:00,2092.0
2021-04-11 15:00:00,2126.0
2021-04-11 16:00:00,2217.0
2021-04-11 17:00:00,2317.0
2021-04-11 18:00:00,2374.0
2021-04-11 19:00:00,2390.0
2021-04-11 20:00:00,2401.0
2021-04-11 21:00:00,2357.0
2021-04-11 22:00:00,2252.0
2021-04-11 23:00:00,2092.0
2021-04-12 00:00:00,1935.0
2021-04-12 01:00:00,1844.0
2021-04-12 02:00:00,1807.0
2021-04-12 03:00:00,1798.0
2021-04-12 04:00:00,1811.0
2021-04-12 05:00:00,1867.0
2021-04-12 06:00:00,2025.0
2021-04-12 07:00:00,2267.0
2021-04-12 08:00:00,2350.0
2021-04-12 09:00:00,2320.0
2021-04-12 10:00:00,2285.0
2021-04-12 11:00:00,2259.0
2021-04-12 12:00:00,2211.0
2021-04-12 13:00:00,2168.0
2021-04-12 14:00:00,2163.0
2021-04-12 15:00:00,2236.0
2021-04-12 16:00:00,2389.0
2021-04-12 17:00:00,2443.0
2021-04-12 18:00:00,2457.0
2021-04-12 19:00:00,2469.0
2021-04-12 20:00:00,2492.0
2021-04-12 21:00:00,2465.0
2021-04-12 22:00:00,2353.0
2021-04-12 23:00:00,2188.0
2021-04-13 00:00:00,2018.0
2021-04-13 01:00:00,1931.0
2021-04-13 02:00:00,1900.0
2021-04-13 03:00:00,1897.0
2021-04-13 04:00:00,1910.0
2021-04-13 05:00:00,1952.0
2021-04-13 06:00:00,2092.0
2021-04-13 07:00:00,2293.0
2021-04-13 08:00:00,2300.0
2021-04-13 09:00:00,2196.0
2021-04-13 10:00:00,2090.0
2021-04-13 11:00:00,2041.0
2021-04-13 12:00:00,1983.0
2021-04-13 13:00:00,1941.0
2021-04-13 14:00:00,1945.0
2021-04-13 15:00:00,2013.0
2021-04-13 16:00:00,2147.0
2021-04-13 17:00:00,2217.0
2021-04-13 18:00:00,2230.0
2021-04-13 19:00:00,2267.0
2021-04-13 20:00:00,2339.0
2021-04-13 21:00:00,2365.0
2021-04-13 22:00:00,2289.0
2021-04-13 23:00:00,2142.0
2021-04-14 00:00:00,1996.0
2021-04-14 01:00:00,1918.0
2021-04-14 02:00:00,1897.0
2021-04-14 03:00:00,1911.0
2021-04-14 04:00:00,1945.0
2021-04-14 05:00:00,2007.0
2021-04-14 06:00:00,2154.0
2021-04-14 07:00:00,2346.0
2021-04-14 08:00:00,2344.0
2021-04-14 09:00:00,2210.0
2021-04-14 10:00:00,2090.0
2021-04-14 11:00:00,2005.0
2021-04-14 12:00:00,1931.0
2021-04-14 13:00:00,1864.0
2021-04-14 14:00:00,1841.0
2021-04-14 15:00:00,1899.0
2021-04-14 16:00:00,2045.0
2021-04-14 17:00:00,2106.0
2021-04-14 18:00:00,2158.0
2021-04-14 19:00:00,2209.0
2021-04-14 20:00:00,2265.0
2021-04-14 21:00:00,2262.0
2021-04-14 22:00:00,2157.0
2021-04-14 23:00:00,1995.0
2021-04-15 00:00:00,1826.0
2021-04-15 01:00:00,1737.0
2021-04-15 02:00:00,1706.0
2021-04-15 03:00:00,1699.0
2021-04-15 04:00:00,1717.0
2021-04-15 05:00:00,1765.0
2021-04-15 06:00:00,1904.0
2021-04-15 07:00:00,2107.0
2021-04-15 08:00:00,2130.0
2021-04-15 09:00:00,2023.0
2021-04-15 10:00:00,1918.0
2021-04-15 11:00:00,1854.0
2021-04-15 12:00:00,1797.0
2021-04-15 13:00:00,1750.0
2021-04-15 14:00:00,1734.0
2021-04-15 15:00:00,1776.0
2021-04-15 16:00:00,1875.0
2021-04-15 17:00:00,1911.0
2021-04-15 18:00:00,1931.0
2021-04-15 19:00:00,1978.0
2021-04-15 20:00:00,2060.0
2021-04-15 21:00:00,2106.0
2021-04-15 22:00:00,2041.0
2021-04-15 23:00:00,1911.0
2021-04-16 00:00:00,1755.0
2021-04-16 01:00:00,1673.0
2021-04-16 02:00:00,1649.0
2021-04-16 03:00:00,1658.0
2021-04-16 04:00:00,1688.0
2021-04-16 05:00:00,1744.0
2021-04-16 06:00:00,1891.0
2021-04-16 07:00:00,2095.0
2021-04-16 08:00:00,2124.0
2021-04-16 09:00:00,2034.0
2021-04-16 10:00:00,1943.0
2021-04-16 11:00:00,1869.0
2021-04-16 12:00:00,1799.0
2021-04-16 13:00:00,1740.0
2021-04-16 14:00:00,1715.0
2021-04-16 15:00:00,1728.0
2021-04-16 16:00:00,1797.0
2021-04-16 17:00:00,1848.0
2021-04-16 18:00:00,1900.0
2021-04-16 19:00:00,1952.0
2021-04-16 20:00:00,1968.0
2021-04-16 21:00:00,1929.0
2021-04-16 22:00:00,1850.0
2021-04-16 23:00:00,1755.0
2021-04-17 00:00:00,1637.0
2021-04-17 01:00:00,1549.0
2021-04-17 02:00:00,1506.0
2021-04-17 03:00:00,1500.0
2021-04-17 04:00:00,1516.0
2021-04-17 05:00:00,1535.0
2021-04-17 06:00:00,1569.0
2021-04-17 07:00:00,1638.0
2021-04-17 08:00:00,1740.0
2021-04-17 09:00:00,1851.0
2021-04-17 10:00:00,1894.0
2021-04-17 11:00:00,1865.0
2021-04-17 12:00:00,1798.0
2021-04-17 13:00:00,1721.0
2021-04-17 14:00:00,1664.0
2021-04-17 15:00:00,1628.0
2021-04-17 16:00:00,1634.0
2021-04-17 17:00:00,1685.0
2021-04-17 18:00:00,1754.0
2021-04-17 19:00:00,1801.0
2021-04-17 20:00:00,1806.0
2021-04-17 21:00:00,1775.0
2021-04-17 22:00:00,1713.0
2021-04-17 23:00:00,1630.0
2021-04-18 00:00:00,1536.0
2021-04-18 01:00:00,1463.0
2021-04-18 02:00:00,1433.0
2021-04-18 03:00:00,1437.0
2021-04-18 04:00:00,1459.0
2021-04-18 05:00:00,1486.0
2021-04-18 06:00:00,1518.0
2021-04-18 07:00:00,1560.0
2021-04-18 08:00:00,1640.0
2021-04-18 09:00:00,1756.0
2021-04-18 10:00:00,1822.0
2021-04-18 11:00:00,1805.0
2021-04-18 12:00:00,1732.0
2021-04-18 13:00:00,1655.0
2021-04-18 14:00:00,1598.0
2021-04-18 15:00:00,1578.0
2021-04-18 16:00:00,1601.0
2021-04-18 17:00:00,1644.0
2021-04-18 18:00:00,1704.0
2021-04-18 19:00:00,1775.0
2021-04-18 20:00:00,1846.0
2021-04-18 21:00:00,1853.0
2021-04-18 22:00:00,1767.0
2021-04-18 23:00:00,1611.0
2021-04-19 00:00:00,1455.0
2021-04-19 01:00:00,1375.0
2021-04-19 02:00:00,1352.0
2021-04-19 03:00:00,1363.0
2021-04-19 04:00:00,1391.0
2021-04-19 05:00:00,1444.0
2021-04-19 06:00:00,1593.0
2021-04-19 07:00:00,1781.0
2021-04-19 08:00:00,1786.0
2021-04-19 09:00:00,1686.0
2021-04-19 10:00:00,1599.0
2021-04-19 11:00:00,1537.0
2021-04-19 12:00:00,1481.0
2021-04-19 13:00:00,1428.0
2021-04-19 14:00:00,1410.0
2021-04-19 15:00:00,1452.0
2021-04-19 16:00:00,1558.0
2021-04-19 17:00:00,1593.0
2021-04-19 18:00:00,1619.0
2021-04-19 19:00:00,1671.0
2021-04-19 20:00:00,1758.0
2021-04-19 21:00:00,1792.0
2021-04-19 22:00:00,1715.0
2021-04-19 23:00:00,1561.0
2021-04-20 00:00:00,1408.0
2021-04-20 01:00:00,1331.0
2021-04-20 02:00:00,1312.0
2021-04-20 03:00:00,1328.0
2021-04-20 04:00:00,1363.0
2021-04-20 05:00:00,1419.0
2021-04-20 06:00:00,1575.0
2021-04-20 07:00:00,1757.0
2021-04-20 08:00:00,1757.0
2021-04-20 09:00:00,1651.0
2021-04-20 10:00:00,1560.0
2021-04-20 11:00:00,1506.0
2021-04-20 12:00:00,1453.0
2021-04-20 13:00:00,1405.0
2021-04-20 14:00:00,1395.0
2021-04-20 15:00:00,1451.0
2021-04-20 16:00:00,1576.0
2021-04-20 17:00:00,1630.0
2021-04-20 18:00:00,1672.0
2021-04-20 19:00:00,1740.0
2021-04-20 20:00:00,1803.0
2021-04-20 21:00:00,1814.0
2021-04-20 22:00:00,1718.0
2021-04-20 23:00:00,1553.0
2021-04-21 00:00:00,1387.0
2021-04-21 01:00:00,1295.0
2021-04-21 02:00:00,1258.0
2021-04-21 03:00:00,1255.0
2021-04-21 04:00:00,1266.0
2021-04-21 05:00:00,1300.0
2021-04-21 06:00:00,1441.0
2021-04-21 07:00:00,1663.0
2021-04-21 08:00:00,1701.0
2021-04-21 09:00:00,1646.0
2021-04-21 10:00:00,1639.0
2021-04-21 11:00:00,1657.0
2021-04-21 12:00:00,1654.0
2021-04-21 13:00:00,1656.0
2021-04-21 14:00:00,1686.0
2021-04-21 15:00:00,1781.0
2021-04-21 16:00:00,1946.0
2021-04-21 17:00:00,2010.0
2021-04-21 18:00:00,2028.0
2021-04-21 19:00:00,2030.0
2021-04-21 20:00:00,2059.0
2021-04-21 21:00:00,2077.0
2021-04-21 22:00:00,2007.0
2021-04-21 23:00:00,1865.0
2021-04-22 00:00:00,1716.0
2021-04-22 01:00:00,1629.0
2021-04-22 02:00:00,1594.0
2021-04-22 03:00:00,1592.0
2021-04-22 04:00:00,1609.0
2021-04-22 05:00:00,1649.0
2021-04-22 06:00:00,1780.0
2021-04-22 07:00:00,1952.0
2021-04-22 08:00:00,1951.0
2021-04-22 09:00:00,1860.0
2021-04-22 10:00:00,1778.0
2021-04-22 11:00:00,1734.0
2021-04-22 12:00:00,1684.0
2021-04-22 13:00:00,1646.0
2021-04-22 14:00:00,1642.0
2021-04-22 15:00:00,1702.0
2021-04-22 16:00:00,1824.0
2021-04-22 17:00:00,1866.0
2021-04-22 18:00:00,1883.0
2021-04-22 19:00:00,1919.0
2021-04-22 20:00:00,1991.0
2021-04-22 21:00:00,2040.0
2021-04-22 22:00:00,1992.0
2021-04-22 23:00:00,1852.0
2021-04-23 00:00:00,1696.0
2021-04-23 01:00:00,1609.0
2021-04-23 02:00:00,1581.0
2021-04-23 03:00:00,1589.0
2021-04-23 04:00:00,1614.0
2021-04-23 05:00:00,1658.0
2021-04-23 06:00:00,1795.0
2021-04-23 07:00:00,1970.0
2021-04-23 08:00:00,1971.0
2021-04-23 09:00:00,1886.0
2021-04-23 10:00:00,1810.0
2021-04-23 11:00:00,1764.0
2021-04-23 12:00:00,1711.0
2021-04-23 13:00:00,1676.0
2021-04-23 14:00:00,1678.0
2021-04-23 15:00:00,1722.0
2021-04-23 16:00:00,1827.0
2021-04-23 17:00:00,1901.0
2021-04-23 18:00:00,1947.0
2021-04-23 19:00:00,1965.0
2021-04-23 20:00:00,1970.0
2021-04-23 21:00:00,1965.0
2021-04-23 22:00:00,1921.0
2021-04-23 23:00:00,1843.0
2021-04-24 00:00:00,1740.0
2021-04-24 01:00:00,1668.0
2021-04-24 02:00:00,1637.0
2021-04-24 03:00:00,1642.0
2021-04-24 04:00:00,1661.0
2021-04-24 05:00:00,1678.0
2021-04-24 06:00:00,1705.0
2021-04-24 07:00:00,1751.0
2021-04-24 08:00:00,1852.0
2021-04-24 09:00:00,1966.0
2021-04-24 10:00:00,2019.0
2021-04-24 11:00:00,2010.0
2021-04-24 12:00:00,1970.0
2021-04-24 13:00:00,1932.0
2021-04-24 14:00:00,1904.0
2021-04-24 15:00:00,1898.0
2021-04-24 16:00:00,1929.0
2021-04-24 17:00:00,1989.0
2021-04-24 18:00:00,2054.0
2021-04-24 19:00:00,2063.0
2021-04-24 20:00:00,2030.0
2021-04-24 21:00:00,2004.0
2021-04-24 22:00:00,1958.0
2021-04-24 23:00:00,1886.0
2021-04-25 00:00:00,1790.0
2021-04-25 01:00:00,1717.0
2021-04-25 02:00:00,1684.0
2021-04-25 03:00:00,1683.0
2021-04-25 04:00:00,1697.0
2021-04-25 05:00:00,1705.0
2021-04-25 06:00:00,1724.0
2021-04-25 07:00:00,1758.0
2021-04-25 08:00:00,1831.0
2021-04-25 09:00:00,1973.0
2021-04-25 10:00:00,2084.0
2021-04-25 11:00:00,2116.0
2021-04-25 12:00:00,2079.0
2021-04-25 13:00:00,2035.0
2021-04-25 14:00:00,2010.0
2021-04-25 15:00:00,2011.0
2021-04-25 16:00:00,2039.0
2021-04-25 17:00:00,2084.0
2021-04-25 18:00:00,2121.0
2021-04-25 19:00:00,2149.0
2021-04-25 20:00:00,2185.0
2021-04-25 21:00:00,2184.0
2021-04-25 22:00:00,2109.0
2021-04-25 23:00:00,1961.0
2021-04-26 00:00:00,1806.0
2021-04-26 01:00:00,1722.0
2021-04-26 02:00:00,1692.0
2021-04-26 03:00:00,1695.0
2021-04-26 04:00:00,1717.0
2021-04-26 05:00:00,1757.0
2021-04-26 06:00:00,1894.0
2021-04-26 07:00:00,2060.0
2021-04-26 08:00:00,2054.0
2021-04-26 09:00:00,1959.0
2021-04-26 10:00:00,1881.0
2021-04-26 11:00:00,1825.0
2021-04-26 12:00:00,1768.0
2021-04-26 13:00:00,1712.0
2021-04-26 14:00:00,1690.0
2021-04-26 15:00:00,1728.0
2021-04-26 16:00:00,1832.0
2021-04-26 17:00:00,1861.0
2021-04-26 18:00:00,1869.0
2021-04-26 19:00:00,1899.0
2021-04-26 20:00:00,1977.0
2021-04-26 21:00:00,2039.0
2021-04-26 22:00:00,1997.0
2021-04-26 23:00:00,1849.0
2021-04-27 00:00:00,1705.0
2021-04-27 01:00:00,1633.0
2021-04-27 02:00:00,1620.0
2021-04-27 03:00:00,1635.0
2021-04-27 04:00:00,1662.0
2021-04-27 05:00:00,1703.0
2021-04-27 06:00:00,1842.0
2021-04-27 07:00:00,2007.0
2021-04-27 08:00:00,1992.0
2021-04-27 09:00:00,1885.0
2021-04-27 10:00:00,1791.0
2021-04-27 11:00:00,1736.0
2021-04-27 12:00:00,1679.0
2021-04-27 13:00:00,1632.0
2021-04-27 14:00:00,1637.0
2021-04-27 15:00:00,1708.0
2021-04-27 16:00:00,1843.0
2021-04-27 17:00:00,1890.0
2021-04-27 18:00:00,1913.0
2021-04-27 19:00:00,1938.0
2021-04-27 20:00:00,2000.0
2021-04-27 21:00:00,2053.0
2021-04-27 22:00:00,2007.0
2021-04-27 23:00:00,1856.0
2021-04-28 00:00:00,1709.0
2021-04-28 01:00:00,1633.0
2021-04-28 02:00:00,1611.0
2021-04-28 03:00:00,1622.0
2021-04-28 04:00:00,1648.0
2021-04-28 05:00:00,1694.0
2021-04-28 06:00:00,1835.0
2021-04-28 07:00:00,2004.0
2021-04-28 08:00:00,2006.0
2021-04-28 09:00:00,1894.0
2021-04-28 10:00:00,1793.0
2021-04-28 11:00:00,1733.0
2021-04-28 12:00:00,1682.0
2021-04-28 13:00:00,1644.0
2021-04-28 14:00:00,1645.0
2021-04-28 15:00:00,1710.0
2021-04-28 16:00:00,1839.0
2021-04-28 17:00:00,1891.0
2021-04-28 18:00:00,1913.0
2021-04-28 19:00:00,1947.0
2021-04-28 20:00:00,2011.0
2021-04-28 21:00:00,2048.0
2021-04-28 22:00:00,1983.0
2021-04-28 23:00:00,1836.0
2021-04-29 00:00:00,1682.0
2021-04-29 01:00:00,1592.0
2021-04-29 02:00:00,1564.0
2021-04-29 03:00:00,1569.0
2021-04-29 04:00:00,1588.0
2021-04-29 05:00:00,1628.0
2021-04-29 06:00:00,1767.0
2021-04-29 07:00:00,1936.0
2021-04-29 08:00:00,1940.0
2021-04-29 09:00:00,1847.0
2021-04-29 10:00:00,1761.0
2021-04-29 11:00:00,1703.0
2021-04-29 12:00:00,1670.0
2021-04-29 13:00:00,1637.0
2021-04-29 14:00:00,1634.0
2021-04-29 15:00:00,1694.0
2021-04-29 16:00:00,1825.0
2021-04-29 17:00:00,1864.0
2021-04-29 18:00:00,1882.0
2021-04-29 19:00:00,1912.0
2021-04-29 20:00:00,1970.0
2021-04-29 21:00:00,2018.0
2021-04-29 22:00:00,1980.0
2021-04-29 23:00:00,1841.0
2021-04-30 00:00:00,1680.0
2021-04-30 01:00:00,1588.0
2021-04-30 02:00:00,1550.0
2021-04-30 03:00:00,1552.0
2021-04-30 04:00:00,1575.0
2021-04-30 05:00:00,1617.0
2021-04-30 06:00:00,1749.0
2021-04-30 07:00:00,1924.0
2021-04-30 08:00:00,1932.0
2021-04-30 09:00:00,1837.0
2021-04-30 10:00:00,1754.0
2021-04-30 11:00:00,1700.0
2021-04-30 12:00:00,1653.0
2021-04-30 13:00:00,1619.0
2021-04-30 14:00:00,1611.0
2021-04-30 15:00:00,1633.0
2021-04-30 16:00:00,1704.0
2021-04-30 17:00:00,1771.0
2021-04-30 18:00:00,1824.0
2021-04-30 19:00:00,1850.0
2021-04-30 20:00:00,1860.0
2021-04-30 21:00:00,1859.0
2021-04-30 22:00:00,1815.0
2021-04-30 23:00:00,1741.0
2021-05-01 00:00:00,1637.0
2021-05-01 01:00:00,1554.0
2021-05-01 02:00:00,1516.0
2021-05-01 03:00:00,1518.0
2021-05-01 04:00:00,1531.0
2021-05-01 05:00:00,1541.0
2021-05-01 06:00:00,1571.0
2021-05-01 07:00:00,1614.0
2021-05-01 08:00:00,1706.0
2021-05-01 09:00:00,1820.0
2021-05-01 10:00:00,1881.0
2021-05-01 11:00:00,1876.0
2021-05-01 12:00:00,1825.0
2021-05-01 13:00:00,1768.0
2021-05-01 14:00:00,1735.0
2021-05-01 15:00:00,1726.0
2021-05-01 16:00:00,1753.0
2021-05-01 17:00:00,1806.0
2021-05-01 18:00:00,1852.0
2021-05-01 19:00:00,1862.0
2021-05-01 20:00:00,1827.0
2021-05-01 21:00:00,1793.0
2021-05-01 22:00:00,1744.0
2021-05-01 23:00:00,1668.0
2021-05-02 00:00:00,1576.0
2021-05-02 01:00:00,1505.0
2021-05-02 02:00:00,1469.0
2021-05-02 03:00:00,1469.0
2021-05-02 04:00:00,1480.0
2021-05-02 05:00:00,1487.0
2021-05-02 06:00:00,1512.0
2021-05-02 07:00:00,1543.0
2021-05-02 08:00:00,1623.0
2021-05-02 09:00:00,1737.0
2021-05-02 10:00:00,1804.0
2021-05-02 11:00:00,1804.0
2021-05-02 12:00:00,1770.0
2021-05-02 13:00:00,1745.0
2021-05-02 14:00:00,1735.0
2021-05-02 15:00:00,1737.0
2021-05-02 16:00:00,1763.0
2021-05-02 17:00:00,1805.0
2021-05-02 18:00:00,1838.0
2021-05-02 19:00:00,1852.0
2021-05-02 20:00:00,1883.0
2021-05-02 21:00:00,1895.0
2021-05-02 22:00:00,1828.0
2021-05-02 23:00:00,1677.0
2021-05-03 00:00:00,1510.0
2021-05-03 01:00:00,1421.0
2021-05-03 02:00:00,1394.0
2021-05-03 03:00:00,1395.0
2021-05-03 04:00:00,1413.0
2021-05-03 05:00:00,1447.0
2021-05-03 06:00:00,1590.0
2021-05-03 07:00:00,1781.0
2021-05-03 08:00:00,1799.0
2021-05-03 09:00:00,1721.0
2021-05-03 10:00:00,1658.0
2021-05-03 11:00:00,1639.0
2021-05-03 12:00:00,1628.0
2021-05-03 13:00:00,1620.0
2021-05-03 14:00:00,1644.0
2021-05-03 15:00:00,1727.0
2021-05-03 16:00:00,1845.0
2021-05-03 17:00:00,1911.0
2021-05-03 18:00:00,1925.0
2021-05-03 19:00:00,1934.0
2021-05-03 20:00:00,1983.0
2021-05-03 21:00:00,2003.0
2021-05-03 22:00:00,1930.0
2021-05-03 23:00:00,1765.0
2021-05-04 00:00:00,1603.0
2021-05-04 01:00:00,1521.0
2021-05-04 02:00:00,1495.0
2021-05-04 03:00:00,1493.0
2021-05-04 04:00:00,1497.0
2021-05-04 05:00:00,1525.0
2021-05-04 06:00:00,1653.0
2021-05-04 07:00:00,1864.0
2021-05-04 08:00:00,1916.0
2021-05-04 09:00:00,1868.0
2021-05-04 10:00:00,1803.0
2021-05-04 11:00:00,1765.0
2021-05-04 12:00:00,1731.0
2021-05-04 13:00:00,1702.0
2021-05-04 14:00:00,1730.0
2021-05-04 15:00:00,1827.0
2021-05-04 16:00:00,1981.0
2021-05-04 17:00:00,2056.0
2021-05-04 18:00:00,2087.0
2021-05-04 19:00:00,2115.0
2021-05-04 20:00:00,2138.0
2021-05-04 21:00:00,2128.0
2021-05-04 22:00:00,2040.0
2021-05-04 23:00:00,1867.0
2021-05-05 00:00:00,1702.0
2021-05-05 01:00:00,1610.0
2021-05-05 02:00:00,1573.0
2021-05-05 03:00:00,1574.0
2021-05-05 04:00:00,1585.0
2021-05-05 05:00:00,1621.0
2021-05-05 06:00:00,1775.0
2021-05-05 07:00:00,2019.0
2021-05-05 08:00:00,2084.0
2021-05-05 09:00:00,2057.0
2021-05-05 10:00:00,2017.0
2021-05-05 11:00:00,1985.0
2021-05-05 12:00:00,1960.0
2021-05-05 13:00:00,1948.0
2021-05-05 14:00:00,1976.0
2021-05-05 15:00:00,2073.0
2021-05-05 16:00:00,2232.0
2021-05-05 17:00:00,2298.0
2021-05-05 18:00:00,2320.0
2021-05-05 19:00:00,2330.0
2021-05-05 20:00:00,2346.0
2021-05-05 21:00:00,2332.0
2021-05-05 22:00:00,2232.0
2021-05-05 23:00:00,2055.0
2021-05-06 00:00:00,1879.0
2021-05-06 01:00:00,1782.0
2021-05-06 02:00:00,1739.0
2021-05-06 03:00:00,1728.0
2021-05-06 04:00:00,1730.0
2021-05-06 05:00:00,1755.0
2021-05-06 06:00:00,1896.0
2021-05-06 07:00:00,2084.0
2021-05-06 08:00:00,2087.0
2021-05-06 09:00:00,1980.0
2021-05-06 10:00:00,1874.0
2021-05-06 11:00:00,1812.0
2021-05-06 12:00:00,1771.0
2021-05-06 13:00:00,1729.0
2021-05-06 14:00:00,1716.0
2021-05-06 15:00:00,1759.0
2021-05-06 16:00:00,1874.0
2021-05-06 17:00:00,1914.0
2021-05-06 18:00:00,1929.0
2021-05-06 19:00:00,1963.0
2021-05-06 20:00:00,2016.0
2021-05-06 21:00:00,2071.0
2021-05-06 22:00:00,2038.0
2021-05-06 23:00:00,1899.0
2021-05-07 00:00:00,1739.0
2021-05-07 01:00:00,1652.0
2021-05-07 02:00:00,1627.0
2021-05-07 03:00:00,1636.0
2021-05-07 04:00:00,1650.0
2021-05-07 05:00:00,1678.0
2021-05-07 06:00:00,1799.0
2021-05-07 07:00:00,1960.0
2021-05-07 08:00:00,1952.0
2021-05-07 09:00:00,1852.0
2021-05-07 10:00:00,1768.0
2021-05-07 11:00:00,1718.0
2021-05-07 12:00:00,1680.0
2021-05-07 13:00:00,1647.0
2021-05-07 14:00:00,1640.0
2021-05-07 15:00:00,1671.0
2021-05-07 16:00:00,1747.0
2021-05-07 17:00:00,1804.0
2021-05-07 18:00:00,1849.0
2021-05-07 19:00:00,1862.0
2021-05-07 20:00:00,1850.0
2021-05-07 21:00:00,1855.0
2021-05-07 22:00:00,1822.0
2021-05-07 23:00:00,1748.0
2021-05-08 00:00:00,1643.0
2021-05-08 01:00:00,1563.0
2021-05-08 02:00:00,1528.0
2021-05-08 03:00:00,1527.0
2021-05-08 04:00:00,1539.0
2021-05-08 05:00:00,1550.0
2021-05-08 06:00:00,1569.0
2021-05-08 07:00:00,1604.0
2021-05-08 08:00:00,1702.0
2021-05-08 09:00:00,1814.0
2021-05-08 10:00:00,1846.0
2021-05-08 11:00:00,1810.0
2021-05-08 12:00:00,1749.0
2021-05-08 13:00:00,1691.0
2021-05-08 14:00:00,1656.0
2021-05-08 15:00:00,1656.0
2021-05-08 16:00:00,1693.0
2021-05-08 17:00:00,1745.0
2021-05-08 18:00:00,1809.0
2021-05-08 19:00:00,1832.0
2021-05-08 20:00:00,1812.0
2021-05-08 21:00:00,1792.0
2021-05-08 22:00:00,1748.0
2021-05-08 23:00:00,1667.0
2021-05-09 00:00:00,1553.0
2021-05-09 01:00:00,1465.0
2021-05-09 02:00:00,1415.0
2021-05-09 03:00:00,1399.0
2021-05-09 04:00:00,1386.0
2021-05-09 05:00:00,1377.0
2021-05-09 06:00:00,1400.0
2021-05-09 07:00:00,1471.0
2021-05-09 08:00:00,1607.0
2021-05-09 09:00:00,1797.0
2021-05-09 10:00:00,1961.0
2021-05-09 11:00:00,2051.0
2021-05-09 12:00:00,2085.0
2021-05-09 13:00:00,2093.0
2021-05-09 14:00:00,2098.0
2021-05-09 15:00:00,2123.0
2021-05-09 16:00:00,2159.0
2021-05-09 17:00:00,2173.0
2021-05-09 18:00:00,2173.0
2021-05-09 19:00:00,2151.0
2021-05-09 20:00:00,2121.0
2021-05-09 21:00:00,2071.0
2021-05-09 22:00:00,1950.0
2021-05-09 23:00:00,1774.0
2021-05-10 00:00:00,1599.0
2021-05-10 01:00:00,1491.0
2021-05-10 02:00:00,1440.0
2021-05-10 03:00:00,1426.0
2021-05-10 04:00:00,1416.0
2021-05-10 05:00:00,1436.0
2021-05-10 06:00:00,1574.0
2021-05-10 07:00:00,1787.0
2021-05-10 08:00:00,1844.0
2021-05-10 09:00:00,1803.0
2021-05-10 10:00:00,1761.0
2021-05-10 11:00:00,1747.0
2021-05-10 12:00:00,1732.0
2021-05-10 13:00:00,1713.0
2021-05-10 14:00:00,1732.0
2021-05-10 15:00:00,1814.0
2021-05-10 16:00:00,1953.0
2021-05-10 17:00:00,2009.0
2021-05-10 18:00:00,2007.0
2021-05-10 19:00:00,1989.0
2021-05-10 20:00:00,1989.0
2021-05-10 21:00:00,1977.0
2021-05-10 22:00:00,1878.0
2021-05-10 23:00:00,1692.0
2021-05-11 00:00:00,1512.0
2021-05-11 01:00:00,1404.0
2021-05-11 02:00:00,1365.0
2021-05-11 03:00:00,1351.0
2021-05-11 04:00:00,1342.0
2021-05-11 05:00:00,1361.0
2021-05-11 06:00:00,1494.0
2021-05-11 07:00:00,1694.0
2021-05-11 08:00:00,1729.0
2021-05-11 09:00:00,1666.0
2021-05-11 10:00:00,1607.0
2021-05-11 11:00:00,1572.0
2021-05-11 12:00:00,1538.0
2021-05-11 13:00:00,1507.0
2021-05-11 14:00:00,1512.0
2021-05-11 15:00:00,1566.0
2021-05-11 16:00:00,1692.0
2021-05-11 17:00:00,1761.0
2021-05-11 18:00:00,1786.0
2021-05-11 19:00:00,1779.0
2021-05-11 20:00:00,1796.0
2021-05-11 21:00:00,1826.0
2021-05-11 22:00:00,1790.0
2021-05-11 23:00:00,1633.0
2021-05-12 00:00:00,1454.0
2021-05-12 01:00:00,1341.0
2021-05-12 02:00:00,1290.0
2021-05-12 03:00:00,1275.0
2021-05-12 04:00:00,1265.0
2021-05-12 05:00:00,1282.0
2021-05-12 06:00:00,1422.0
2021-05-12 07:00:00,1639.0
2021-05-12 08:00:00,1697.0
2021-05-12 09:00:00,1674.0
2021-05-12 10:00:00,1654.0
2021-05-12 11:00:00,1657.0
2021-05-12 12:00:00,1648.0
2021-05-12 13:00:00,1635.0
2021-05-12 14:00:00,1646.0
2021-05-12 15:00:00,1697.0
2021-05-12 16:00:00,1799.0
2021-05-12 17:00:00,1854.0
2021-05-12 18:00:00,1875.0
2021-05-12 19:00:00,1879.0
2021-05-12 20:00:00,1873.0
2021-05-12 21:00:00,1855.0
2021-05-12 22:00:00,1784.0
2021-05-12 23:00:00,1662.0
2021-05-13 00:00:00,1515.0
2021-05-13 01:00:00,1402.0
2021-05-13 02:00:00,1340.0
2021-05-13 03:00:00,1307.0
2021-05-13 04:00:00,1291.0
2021-05-13 05:00:00,1280.0
2021-05-13 06:00:00,1304.0
2021-05-13 07:00:00,1361.0
2021-05-13 08:00:00,1473.0
2021-05-13 09:00:00,1602.0
2021-05-13 10:00:00,1672.0
2021-05-13 11:00:00,1663.0
2021-05-13 12:00:00,1601.0
2021-05-13 13:00:00,1527.0
2021-05-13 14:00:00,1469.0
2021-05-13 15:00:00,1452.0
2021-05-13 16:00:00,1475.0
2021-05-13 17:00:00,1497.0
2021-05-13 18:00:00,1523.0
2021-05-13 19:00:00,1533.0
2021-05-13 20:00:00,1538.0
2021-05-13 21:00:00,1515.0
2021-05-13 22:00:00,1456.0
2021-05-13 23:00:00,1342.0
2021-05-14 00:00:00,1206.0
2021-05-14 01:00:00,1111.0
2021-05-14 02:00:00,1064.0
2021-05-14 03:00:00,1046.0
2021-05-14 04:00:00,1042.0
2021-05-14 05:00:00,1051.0
2021-05-14 06:00:00,1122.0
2021-05-14 07:00:00,1233.0
2021-05-14 08:00:00,1326.0
2021-05-14 09:00:00,1377.0
2021-05-14 10:00:00,1379.0
2021-05-14 11:00:00,1373.0
2021-05-14 12:00:00,1345.0
2021-05-14 13:00:00,1321.0
2021-05-14 14:00:00,1324.0
2021-05-14 15:00:00,1351.0
2021-05-14 16:00:00,1398.0
2021-05-14 17:00:00,1438.0
2021-05-14 18:00:00,1487.0
2021-05-14 19:00:00,1514.0
2021-05-14 20:00:00,1508.0
2021-05-14 21:00:00,1475.0
2021-05-14 22:00:00,1419.0
2021-05-14 23:00:00,1331.0
2021-05-15 00:00:00,1219.0
2021-05-15 01:00:00,1125.0
2021-05-15 02:00:00,1074.0
2021-05-15 03:00:00,1050.0
2021-05-15 04:00:00,1039.0
2021-05-15 05:00:00,1031.0
2021-05-15 06:00:00,1051.0
2021-05-15 07:00:00,1120.0
2021-05-15 08:00:00,1261.0
2021-05-15 09:00:00,1416.0
2021-05-15 10:00:00,1509.0
2021-05-15 11:00:00,1536.0
2021-05-15 12:00:00,1541.0
2021-05-15 13:00:00,1541.0
2021-05-15 14:00:00,1542.0
2021-05-15 15:00:00,1558.0
2021-05-15 16:00:00,1606.0
2021-05-15 17:00:00,1662.0
2021-05-15 18:00:00,1708.0
2021-05-15 19:00:00,1699.0
2021-05-15 20:00:00,1639.0
2021-05-15 21:00:00,1589.0
2021-05-15 22:00:00,1536.0
2021-05-15 23:00:00,1448.0
2021-05-16 00:00:00,1343.0
2021-05-16 01:00:00,1248.0
2021-05-16 02:00:00,1195.0
2021-05-16 03:00:00,1169.0
2021-05-16 04:00:00,1155.0
2021-05-16 05:00:00,1146.0
2021-05-16 06:00:00,1171.0
2021-05-16 07:00:00,1228.0
2021-05-16 08:00:00,1344.0
2021-05-16 09:00:00,1508.0
2021-05-16 10:00:00,1644.0
2021-05-16 11:00:00,1709.0
2021-05-16 12:00:00,1721.0
2021-05-16 13:00:00,1708.0
2021-05-16 14:00:00,1700.0
2021-05-16 15:00:00,1709.0
2021-05-16 16:00:00,1730.0
2021-05-16 17:00:00,1756.0
2021-05-16 18:00:00,1780.0
2021-05-16 19:00:00,1787.0
2021-05-16 20:00:00,1793.0
2021-05-16 21:00:00,1763.0
2021-05-16 22:00:00,1712.0
2021-05-16 23:00:00,1591.0
2021-05-17 00:00:00,1437.0
2021-05-17 01:00:00,1302.0
2021-05-17 02:00:00,1226.0
2021-05-17 03:00:00,1194.0
2021-05-17 04:00:00,1174.0
2021-05-17 05:00:00,1169.0
2021-05-17 06:00:00,1205.0
2021-05-17 07:00:00,1332.0
2021-05-17 08:00:00,1587.0
2021-05-17 09:00:00,1815.0
2021-05-17 10:00:00,1902.0
2021-05-17 11:00:00,1881.0
2021-05-17 12:00:00,1829.0
2021-05-17 13:00:00,1782.0
2021-05-17 14:00:00,1739.0
2021-05-17 15:00:00,1712.0
2021-05-17 16:00:00,1684.0
2021-05-17 17:00:00,1667.0
2021-05-17 18:00:00,1682.0
2021-05-17 19:00:00,1709.0
2021-05-17 20:00:00,1734.0
2021-05-17 21:00:00,1742.0
2021-05-17 22:00:00,1706.0
2021-05-17 23:00:00,1581.0
2021-05-18 00:00:00,1429.0
2021-05-18 01:00:00,1323.0
2021-05-18 02:00:00,1276.0
2021-05-18 03:00:00,1257.0
2021-05-18 04:00:00,1249.0
2021-05-18 05:00:00,1272.0
2021-05-18 06:00:00,1385.0
2021-05-18 07:00:00,1558.0
2021-05-18 08:00:00,1586.0
2021-05-18 09:00:00,1531.0
2021-05-18 10:00:00,1484.0
2021-05-18 11:00:00,1456.0
2021-05-18 12:00:00,1420.0
2021-05-18 13:00:00,1394.0
2021-05-18 14:00:00,1405.0
2021-05-18 15:00:00,1478.0
2021-05-18 16:00:00,1600.0
2021-05-18 17:00:00,1653.0
2021-05-18 18:00:00,1667.0
2021-05-18 19:00:00,1665.0
2021-05-18 20:00:00,1685.0
2021-05-18 21:00:00,1699.0
2021-05-18 22:00:00,1665.0
2021-05-18 23:00:00,1528.0
2021-05-19 00:00:00,1356.0
2021-05-19 01:00:00,1245.0
2021-05-19 02:00:00,1200.0
2021-05-19 03:00:00,1183.0
2021-05-19 04:00:00,1176.0
2021-05-19 05:00:00,1200.0
2021-05-19 06:00:00,1331.0
2021-05-19 07:00:00,1525.0
2021-05-19 08:00:00,1556.0
2021-05-19 09:00:00,1489.0
2021-05-19 10:00:00,1429.0
2021-05-19 11:00:00,1391.0
2021-05-19 12:00:00,1350.0
2021-05-19 13:00:00,1318.0
2021-05-19 14:00:00,1317.0
2021-05-19 15:00:00,1375.0
2021-05-19 16:00:00,1494.0
2021-05-19 17:00:00,1533.0
2021-05-19 18:00:00,1531.0
2021-05-19 19:00:00,1564.0
2021-05-19 20:00:00,1603.0
2021-05-19 21:00:00,1628.0
2021-05-19 22:00:00,1605.0
2021-05-19 23:00:00,1469.0
2021-05-20 00:00:00,1291.0
2021-05-20 01:00:00,1178.0
2021-05-20 02:00:00,1131.0
2021-05-20 03:00:00,1118.0
2021-05-20 04:00:00,1113.0
2021-05-20 05:00:00,1138.0
2021-05-20 06:00:00,1261.0
2021-05-20 07:00:00,1458.0
2021-05-20 08:00:00,1487.0
2021-05-20 09:00:00,1421.0
2021-05-20 10:00:00,1360.0
2021-05-20 11:00:00,1333.0
2021-05-20 12:00:00,1314.0
2021-05-20 13:00:00,1296.0
2021-05-20 14:00:00,1301.0
2021-05-20 15:00:00,1356.0
2021-05-20 16:00:00,1474.0
2021-05-20 17:00:00,1523.0
2021-05-20 18:00:00,1538.0
2021-05-20 19:00:00,1561.0
2021-05-20 20:00:00,1593.0
2021-05-20 21:00:00,1610.0
2021-05-20 22:00:00,1588.0
2021-05-20 23:00:00,1476.0
2021-05-21 00:00:00,1304.0
2021-05-21 01:00:00,1197.0
2021-05-21 02:00:00,1149.0
2021-05-21 03:00:00,1138.0
2021-05-21 04:00:00,1131.0
2021-05-21 05:00:00,1152.0
2021-05-21 06:00:00,1272.0
2021-05-21 07:00:00,1476.0
2021-05-21 08:00:00,1529.0
2021-05-21 09:00:00,1473.0
2021-05-21 10:00:00,1411.0
2021-05-21 11:00:00,1374.0
2021-05-21 12:00:00,1341.0
2021-05-21 13:00:00,1311.0
2021-05-21 14:00:00,1317.0
2021-05-21 15:00:00,1365.0
2021-05-21 16:00:00,1455.0
2021-05-21 17:00:00,1520.0
2021-05-21 18:00:00,1553.0
2021-05-21 19:00:00,1555.0
2021-05-21 20:00:00,1525.0
2021-05-21 21:00:00,1501.0
2021-05-21 22:00:00,1489.0
2021-05-21 23:00:00,1426.0
2021-05-22 00:00:00,1319.0
2021-05-22 01:00:00,1215.0
2021-05-22 02:00:00,1157.0
2021-05-22 03:00:00,1131.0
2021-05-22 04:00:00,1118.0
2021-05-22 05:00:00,1111.0
2021-05-22 06:00:00,1129.0
2021-05-22 07:00:00,1188.0
2021-05-22 08:00:00,1304.0
2021-05-22 09:00:00,1435.0
2021-05-22 10:00:00,1523.0
2021-05-22 11:00:00,1547.0
2021-05-22 12:00:00,1544.0
2021-05-22 13:00:00,1520.0
2021-05-22 14:00:00,1494.0
2021-05-22 15:00:00,1503.0
2021-05-22 16:00:00,1559.0
2021-05-22 17:00:00,1606.0
2021-05-22 18:00:00,1629.0
2021-05-22 19:00:00,1607.0
2021-05-22 20:00:00,1537.0
2021-05-22 21:00:00,1470.0
2021-05-22 22:00:00,1424.0
2021-05-22 23:00:00,1374.0
2021-05-23 00:00:00,1293.0
2021-05-23 01:00:00,1228.0
2021-05-23 02:00:00,1149.0
2021-05-23 03:00:00,1116.0
2021-05-23 04:00:00,1093.0
2021-05-23 05:00:00,1082.0
2021-05-23 06:00:00,1094.0
2021-05-23 07:00:00,1135.0
2021-05-23 08:00:00,1223.0
2021-05-23 09:00:00,1359.0
2021-05-23 10:00:00,1486.0
2021-05-23 11:00:00,1562.0
2021-05-23 12:00:00,1580.0
2021-05-23 13:00:00,1561.0
2021-05-23 14:00:00,1551.0
2021-05-23 15:00:00,1564.0
2021-05-23 16:00:00,1607.0
2021-05-23 17:00:00,1640.0
2021-05-23 18:00:00,1663.0
2021-05-23 19:00:00,1650.0
2021-05-23 20:00:00,1622.0
2021-05-23 21:00:00,1571.0
2021-05-23 22:00:00,1523.0
2021-05-23 23:00:00,1428.0
2021-05-24 00:00:00,1304.0
2021-05-24 01:00:00,1207.0
2021-05-24 02:00:00,1147.0
2021-05-24 03:00:00,1122.0
2021-05-24 04:00:00,1111.0
2021-05-24 05:00:00,1108.0
2021-05-24 06:00:00,1134.0
2021-05-24 07:00:00,1192.0
2021-05-24 08:00:00,1305.0
2021-05-24 09:00:00,1458.0
2021-05-24 10:00:00,1587.0
2021-05-24 11:00:00,1636.0
2021-05-24 12:00:00,1614.0
2021-05-24 13:00:00,1574.0
2021-05-24 14:00:00,1553.0
2021-05-24 15:00:00,1573.0
2021-05-24 16:00:00,1634.0
2021-05-24 17:00:00,1701.0
2021-05-24 18:00:00,1752.0
2021-05-24 19:00:00,1754.0
2021-05-24 20:00:00,1735.0
2021-05-24 21:00:00,1712.0
2021-05-24 22:00:00,1647.0
2021-05-24 23:00:00,1496.0
2021-05-25 00:00:00,1316.0
2021-05-25 01:00:00,1210.0
2021-05-25 02:00:00,1160.0
2021-05-25 03:00:00,1144.0
2021-05-25 04:00:00,1132.0
2021-05-25 05:00:00,1157.0
2021-05-25 06:00:00,1295.0
2021-05-25 07:00:00,1500.0
2021-05-25 08:00:00,1530.0
2021-05-25 09:00:00,1473.0
2021-05-25 10:00:00,1436.0
2021-05-25 11:00:00,1420.0
2021-05-25 12:00:00,1392.0
2021-05-25 13:00:00,1361.0
2021-05-25 14:00:00,1370.0
2021-05-25 15:00:00,1456.0
2021-05-25 16:00:00,1580.0
2021-05-25 17:00:00,1629.0
2021-05-25 18:00:00,1651.0
2021-05-25 19:00:00,1681.0
2021-05-25 20:00:00,1705.0
2021-05-25 21:00:00,1693.0
2021-05-25 22:00:00,1640.0
2021-05-25 23:00:00,1486.0
2021-05-26 00:00:00,1309.0
2021-05-26 01:00:00,1197.0
2021-05-26 02:00:00,1151.0
2021-05-26 03:00:00,1137.0
2021-05-26 04:00:00,1136.0
2021-05-26 05:00:00,1167.0
2021-05-26 06:00:00,1312.0
2021-05-26 07:00:00,1527.0
2021-05-26 08:00:00,1573.0
2021-05-26 09:00:00,1539.0
2021-05-26 10:00:00,1512.0
2021-05-26 11:00:00,1509.0
2021-05-26 12:00:00,1499.0
2021-05-26 13:00:00,1485.0
2021-05-26 14:00:00,1497.0
2021-05-26 15:00:00,1562.0
2021-05-26 16:00:00,1695.0
2021-05-26 17:00:00,1748.0
2021-05-26 18:00:00,1756.0
2021-05-26 19:00:00,1754.0
2021-05-26 20:00:00,1763.0
2021-05-26 21:00:00,1747.0
2021-05-26 22:00:00,1690.0
2021-05-26 23:00:00,1560.0
2021-05-27 00:00:00,1391.0
2021-05-27 01:00:00,1271.0
2021-05-27 02:00:00,1224.0
2021-05-27 03:00:00,1212.0
2021-05-27 04:00:00,1200.0
2021-05-27 05:00:00,1224.0
2021-05-27 06:00:00,1335.0
2021-05-27 07:00:00,1497.0
2021-05-27 08:00:00,1504.0
2021-05-27 09:00:00,1431.0
2021-05-27 10:00:00,1379.0
2021-05-27 11:00:00,1354.0
2021-05-27 12:00:00,1326.0
2021-05-27 13:00:00,1295.0
2021-05-27 14:00:00,1291.0
2021-05-27 15:00:00,1336.0
2021-05-27 16:00:00,1425.0
2021-05-27 17:00:00,1458.0
2021-05-27 18:00:00,1459.0
2021-05-27 19:00:00,1484.0
2021-05-27 20:00:00,1538.0
2021-05-27 21:00:00,1570.0
2021-05-27 22:00:00,1558.0
2021-05-27 23:00:00,1447.0
2021-05-28 00:00:00,1284.0
2021-05-28 01:00:00,1174.0
2021-05-28 02:00:00,1129.0
2021-05-28 03:00:00,1119.0
2021-05-28 04:00:00,1112.0
2021-05-28 05:00:00,1137.0
2021-05-28 06:00:00,1240.0
2021-05-28 07:00:00,1403.0
2021-05-28 08:00:00,1425.0
2021-05-28 09:00:00,1358.0
2021-05-28 10:00:00,1297.0
2021-05-28 11:00:00,1259.0
2021-05-28 12:00:00,1222.0
2021-05-28 13:00:00,1187.0
2021-05-28 14:00:00,1187.0
2021-05-28 15:00:00,1211.0
2021-05-28 16:00:00,1267.0
2021-05-28 17:00:00,1302.0
2021-05-28 18:00:00,1313.0
2021-05-28 19:00:00,1314.0
2021-05-28 20:00:00,1305.0
2021-05-28 21:00:00,1296.0
2021-05-28 22:00:00,1289.0
2021-05-28 23:00:00,1245.0
2021-05-29 00:00:00,1133.0
2021-05-29 01:00:00,1026.0
2021-05-29 02:00:00,963.0
2021-05-29 03:00:00,933.0
2021-05-29 04:00:00,911.0
2021-05-29 05:00:00,905.0
2021-05-29 06:00:00,914.0
2021-05-29 07:00:00,974.0
2021-05-29 08:00:00,1107.0
2021-05-29 09:00:00,1246.0
2021-05-29 10:00:00,1306.0
2021-05-29 11:00:00,1293.0
2021-05-29 12:00:00,1250.0
2021-05-29 13:00:00,1205.0
2021-05-29 14:00:00,1168.0
2021-05-29 15:00:00,1153.0
2021-05-29 16:00:00,1166.0
2021-05-29 17:00:00,1198.0
2021-05-29 18:00:00,1224.0
2021-05-29 19:00:00,1227.0
2021-05-29 20:00:00,1212.0
2021-05-29 21:00:00,1191.0
2021-05-29 22:00:00,1187.0
2021-05-29 23:00:00,1156.0
2021-05-30 00:00:00,1062.0
2021-05-30 01:00:00,963.0
2021-05-30 02:00:00,901.0
2021-05-30 03:00:00,867.0
2021-05-30 04:00:00,842.0
2021-05-30 05:00:00,834.0
2021-05-30 06:00:00,836.0
2021-05-30 07:00:00,872.0
2021-05-30 08:00:00,975.0
2021-05-30 09:00:00,1114.0
2021-05-30 10:00:00,1204.0
2021-05-30 11:00:00,1216.0
2021-05-30 12:00:00,1188.0
2021-05-30 13:00:00,1153.0
2021-05-30 14:00:00,1131.0
2021-05-30 15:00:00,1136.0
2021-05-30 16:00:00,1168.0
2021-05-30 17:00:00,1211.0
2021-05-30 18:00:00,1261.0
2021-05-30 19:00:00,1304.0
2021-05-30 20:00:00,1345.0
2021-05-30 21:00:00,1359.0
2021-05-30 22:00:00,1328.0
2021-05-30 23:00:00,1212.0
2021-05-31 00:00:00,1027.0
2021-05-31 01:00:00,903.0
2021-05-31 02:00:00,845.0
2021-05-31 03:00:00,819.0
2021-05-31 04:00:00,799.0
2021-05-31 05:00:00,819.0
2021-05-31 06:00:00,935.0
2021-05-31 07:00:00,1111.0
2021-05-31 08:00:00,1143.0
2021-05-31 09:00:00,1092.0
2021-05-31 10:00:00,1049.0
2021-05-31 11:00:00,1030.0
2021-05-31 12:00:00,1011.0
2021-05-31 13:00:00,994.0
2021-05-31 14:00:00,1008.0
2021-05-31 15:00:00,1069.0
2021-05-31 16:00:00,1180.0
2021-05-31 17:00:00,1228.0
2021-05-31 18:00:00,1237.0
2021-05-31 19:00:00,1263.0
2021-05-31 20:00:00,1308.0
2021-05-31 21:00:00,1327.0
2021-05-31 22:00:00,1292.0
2021-05-31 23:00:00,1177.0
2021-06-01 00:00:00,993.0
2021-06-01 01:00:00,871.0
2021-06-01 02:00:00,817.0
2021-06-01 03:00:00,794.0
2021-06-01 04:00:00,776.0
2021-06-01 05:00:00,793.0
2021-06-01 06:00:00,910.0
2021-06-01 07:00:00,1094.0
2021-06-01 08:00:00,1125.0
2021-06-01 09:00:00,1077.0
2021-06-01 10:00:00,1031.0
2021-06-01 11:00:00,1014.0
2021-06-01 12:00:00,995.0
2021-06-01 13:00:00,977.0
2021-06-01 14:00:00,987.0
2021-06-01 15:00:00,1045.0
2021-06-01 16:00:00,1152.0
2021-06-01 17:00:00,1190.0
2021-06-01 18:00:00,1197.0
2021-06-01 19:00:00,1225.0
2021-06-01 20:00:00,1265.0
2021-06-01 21:00:00,1294.0
2021-06-01 22:00:00,1281.0
2021-06-01 23:00:00,1170.0
2021-06-02 00:00:00,992.0
2021-06-02 01:00:00,866.0
2021-06-02 02:00:00,811.0
2021-06-02 03:00:00,788.0
2021-06-02 04:00:00,769.0
2021-06-02 05:00:00,789.0
2021-06-02 06:00:00,904.0
2021-06-02 07:00:00,1080.0
2021-06-02 08:00:00,1119.0
2021-06-02 09:00:00,1074.0
2021-06-02 10:00:00,1035.0
2021-06-02 11:00:00,1013.0
2021-06-02 12:00:00,994.0
2021-06-02 13:00:00,981.0
2021-06-02 14:00:00,989.0
2021-06-02 15:00:00,1044.0
2021-06-02 16:00:00,1147.0
2021-06-02 17:00:00,1185.0
2021-06-02 18:00:00,1194.0
2021-06-02 19:00:00,1216.0
2021-06-02 20:00:00,1251.0
2021-06-02 21:00:00,1275.0
2021-06-02 22:00:00,1261.0
2021-06-02 23:00:00,1165.0
2021-06-03 00:00:00,981.0
2021-06-03 01:00:00,854.0
2021-06-03 02:00:00,795.0
2021-06-03 03:00:00,769.0
2021-06-03 04:00:00,748.0
2021-06-03 05:00:00,763.0
2021-06-03 06:00:00,875.0
2021-06-03 07:00:00,1052.0
2021-06-03 08:00:00,1091.0
2021-06-03 09:00:00,1052.0
2021-06-03 10:00:00,1016.0
2021-06-03 11:00:00,1000.0
2021-06-03 12:00:00,982.0
2021-06-03 13:00:00,966.0
2021-06-03 14:00:00,977.0
2021-06-03 15:00:00,1032.0
2021-06-03 16:00:00,1132.0
2021-06-03 17:00:00,1170.0
2021-06-03 18:00:00,1181.0
2021-06-03 19:00:00,1201.0
2021-06-03 20:00:00,1233.0
2021-06-03 21:00:00,1266.0
2021-06-03 22:00:00,1266.0
2021-06-03 23:00:00,1171.0
2021-06-04 00:00:00,998.0
2021-06-04 01:00:00,869.0
2021-06-04 02:00:00,809.0
2021-06-04 03:00:00,781.0
2021-06-04 04:00:00,760.0
2021-06-04 05:00:00,772.0
2021-06-04 06:00:00,875.0
2021-06-04 07:00:00,1051.0
2021-06-04 08:00:00,1098.0
2021-06-04 09:00:00,1062.0
2021-06-04 10:00:00,1027.0
2021-06-04 11:00:00,1009.0
2021-06-04 12:00:00,993.0
2021-06-04 13:00:00,987.0
2021-06-04 14:00:00,1004.0
2021-06-04 15:00:00,1041.0
2021-06-04 16:00:00,1109.0
2021-06-04 17:00:00,1152.0
2021-06-04 18:00:00,1165.0
2021-06-04 19:00:00,1157.0
2021-06-04 20:00:00,1146.0
2021-06-04 21:00:00,1134.0
2021-06-04 22:00:00,1130.0
2021-06-04 23:00:00,1091.0
2021-06-05 00:00:00,978.0
2021-06-05 01:00:00,870.0
2021-06-05 02:00:00,801.0
2021-06-05 03:00:00,763.0
2021-06-05 04:00:00,735.0
2021-06-05 05:00:00,725.0
2021-06-05 06:00:00,737.0
2021-06-05 07:00:00,800.0
2021-06-05 08:00:00,929.0
2021-06-05 09:00:00,1062.0
2021-06-05 10:00:00,1119.0
2021-06-05 11:00:00,1114.0
2021-06-05 12:00:00,1084.0
2021-06-05 13:00:00,1054.0
2021-06-05 14:00:00,1029.0
2021-06-05 15:00:00,1026.0
2021-06-05 16:00:00,1052.0
2021-06-05 17:00:00,1087.0
2021-06-05 18:00:00,1122.0
2021-06-05 19:00:00,1130.0
2021-06-05 20:00:00,1113.0
2021-06-05 21:00:00,1083.0
2021-06-05 22:00:00,1065.0
2021-06-05 23:00:00,1032.0
2021-06-06 00:00:00,939.0
2021-06-06 01:00:00,841.0
2021-06-06 02:00:00,775.0
2021-06-06 03:00:00,734.0
2021-06-06 04:00:00,701.0
2021-06-06 05:00:00,689.0
2021-06-06 06:00:00,694.0
2021-06-06 07:00:00,737.0
2021-06-06 08:00:00,842.0
2021-06-06 09:00:00,980.0
2021-06-06 10:00:00,1076.0
2021-06-06 11:00:00,1107.0
2021-06-06 12:00:00,1099.0
2021-06-06 13:00:00,1088.0
2021-06-06 14:00:00,1082.0
2021-06-06 15:00:00,1099.0
2021-06-06 16:00:00,1145.0
2021-06-06 17:00:00,1204.0
2021-06-06 18:00:00,1250.0
2021-06-06 19:00:00,1269.0
2021-06-06 20:00:00,1279.0
2021-06-06 21:00:00,1270.0
2021-06-06 22:00:00,1222.0
2021-06-06 23:00:00,1115.0
2021-06-07 00:00:00,946.0
2021-06-07 01:00:00,824.0
2021-06-07 02:00:00,764.0
2021-06-07 03:00:00,735.0
2021-06-07 04:00:00,711.0
2021-06-07 05:00:00,724.0
2021-06-07 06:00:00,838.0
2021-06-07 07:00:00,1018.0
2021-06-07 08:00:00,1052.0
2021-06-07 09:00:00,1004.0
2021-06-07 10:00:00,970.0
2021-06-07 11:00:00,961.0
2021-06-07 12:00:00,949.0
2021-06-07 13:00:00,942.0
2021-06-07 14:00:00,965.0
2021-06-07 15:00:00,1040.0
2021-06-07 16:00:00,1178.0
2021-06-07 17:00:00,1242.0
2021-06-07 18:00:00,1258.0
2021-06-07 19:00:00,1269.0
2021-06-07 20:00:00,1272.0
2021-06-07 21:00:00,1272.0
2021-06-07 22:00:00,1228.0
2021-06-07 23:00:00,1103.0
2021-06-08 00:00:00,928.0
2021-06-08 01:00:00,814.0
2021-06-08 02:00:00,761.0
2021-06-08 03:00:00,734.0
2021-06-08 04:00:00,707.0
2021-06-08 05:00:00,721.0
2021-06-08 06:00:00,843.0
2021-06-08 07:00:00,1031.0
2021-06-08 08:00:00,1070.0
2021-06-08 09:00:00,1025.0
2021-06-08 10:00:00,997.0
2021-06-08 11:00:00,989.0
2021-06-08 12:00:00,973.0
2021-06-08 13:00:00,957.0
2021-06-08 14:00:00,968.0
2021-06-08 15:00:00,1031.0
2021-06-08 16:00:00,1141.0
2021-06-08 17:00:00,1184.0
2021-06-08 18:00:00,1190.0
2021-06-08 19:00:00,1229.0
2021-06-08 20:00:00,1261.0
2021-06-08 21:00:00,1275.0
2021-06-08 22:00:00,1243.0
2021-06-08 23:00:00,1138.0
2021-06-09 00:00:00,957.0
2021-06-09 01:00:00,830.0
2021-06-09 02:00:00,771.0
2021-06-09 03:00:00,742.0
2021-06-09 04:00:00,719.0
2021-06-09 05:00:00,740.0
2021-06-09 06:00:00,856.0
2021-06-09 07:00:00,1044.0
2021-06-09 08:00:00,1075.0
2021-06-09 09:00:00,1028.0
2021-06-09 10:00:00,994.0
2021-06-09 11:00:00,975.0
2021-06-09 12:00:00,958.0
2021-06-09 13:00:00,946.0
2021-06-09 14:00:00,956.0
2021-06-09 15:00:00,1014.0
2021-06-09 16:00:00,1116.0
2021-06-09 17:00:00,1154.0
2021-06-09 18:00:00,1159.0
2021-06-09 19:00:00,1185.0
2021-06-09 20:00:00,1221.0
2021-06-09 21:00:00,1253.0
2021-06-09 22:00:00,1236.0
2021-06-09 23:00:00,1138.0
2021-06-10 00:00:00,959.0
2021-06-10 01:00:00,830.0
2021-06-10 02:00:00,771.0
2021-06-10 03:00:00,737.0
2021-06-10 04:00:00,707.0
2021-06-10 05:00:00,721.0
2021-06-10 06:00:00,835.0
2021-06-10 07:00:00,1024.0
2021-06-10 08:00:00,1063.0
2021-06-10 09:00:00,1025.0
2021-06-10 10:00:00,997.0
2021-06-10 11:00:00,984.0
2021-06-10 12:00:00,971.0
2021-06-10 13:00:00,956.0
2021-06-10 14:00:00,963.0
2021-06-10 15:00:00,1018.0
2021-06-10 16:00:00,1117.0
2021-06-10 17:00:00,1156.0
2021-06-10 18:00:00,1158.0
2021-06-10 19:00:00,1177.0
2021-06-10 20:00:00,1203.0
2021-06-10 21:00:00,1222.0
2021-06-10 22:00:00,1209.0
2021-06-10 23:00:00,1122.0
2021-06-11 00:00:00,954.0
2021-06-11 01:00:00,826.0
2021-06-11 02:00:00,761.0
2021-06-11 03:00:00,726.0
2021-06-11 04:00:00,700.0
2021-06-11 05:00:00,713.0
2021-06-11 06:00:00,815.0
2021-06-11 07:00:00,999.0
2021-06-11 08:00:00,1049.0
2021-06-11 09:00:00,1018.0
2021-06-11 10:00:00,988.0
2021-06-11 11:00:00,980.0
2021-06-11 12:00:00,971.0
2021-06-11 13:00:00,971.0
2021-06-11 14:00:00,992.0
2021-06-11 15:00:00,1041.0
2021-06-11 16:00:00,1130.0
2021-06-11 17:00:00,1198.0
2021-06-11 18:00:00,1228.0
2021-06-11 19:00:00,1220.0
2021-06-11 20:00:00,1197.0
2021-06-11 21:00:00,1149.0
2021-06-11 22:00:00,1109.0
2021-06-11 23:00:00,1048.0
2021-06-12 00:00:00,940.0
2021-06-12 01:00:00,843.0
2021-06-12 02:00:00,782.0
2021-06-12 03:00:00,746.0
2021-06-12 04:00:00,720.0
2021-06-12 05:00:00,715.0
2021-06-12 06:00:00,731.0
2021-06-12 07:00:00,803.0
2021-06-12 08:00:00,938.0
2021-06-12 09:00:00,1076.0
2021-06-12 10:00:00,1141.0
2021-06-12 11:00:00,1144.0
2021-06-12 12:00:00,1119.0
2021-06-12 13:00:00,1085.0
2021-06-12 14:00:00,1066.0
2021-06-12 15:00:00,1063.0
2021-06-12 16:00:00,1084.0
2021-06-12 17:00:00,1120.0
2021-06-12 18:00:00,1150.0
2021-06-12 19:00:00,1145.0
2021-06-12 20:00:00,1132.0
2021-06-12 21:00:00,1099.0
2021-06-12 22:00:00,1078.0
2021-06-12 23:00:00,1047.0
2021-06-13 00:00:00,968.0
2021-06-13 01:00:00,879.0
2021-06-13 02:00:00,822.0
2021-06-13 03:00:00,788.0
2021-06-13 04:00:00,765.0
2021-06-13 05:00:00,757.0
2021-06-13 06:00:00,757.0
2021-06-13 07:00:00,795.0
2021-06-13 08:00:00,895.0
2021-06-13 09:00:00,1032.0
2021-06-13 10:00:00,1128.0
2021-06-13 11:00:00,1155.0
2021-06-13 12:00:00,1135.0
2021-06-13 13:00:00,1114.0
2021-06-13 14:00:00,1116.0
2021-06-13 15:00:00,1133.0
2021-06-13 16:00:00,1166.0
2021-06-13 17:00:00,1212.0
2021-06-13 18:00:00,1261.0
2021-06-13 19:00:00,1280.0
2021-06-13 20:00:00,1295.0
2021-06-13 21:00:00,1282.0
2021-06-13 22:00:00,1231.0
2021-06-13 23:00:00,1134.0
2021-06-14 00:00:00,966.0
2021-06-14 01:00:00,846.0
2021-06-14 02:00:00,782.0
2021-06-14 03:00:00,754.0
2021-06-14 04:00:00,729.0
2021-06-14 05:00:00,747.0
2021-06-14 06:00:00,862.0
2021-06-14 07:00:00,1042.0
2021-06-14 08:00:00,1076.0
2021-06-14 09:00:00,1037.0
2021-06-14 10:00:00,1014.0
2021-06-14 11:00:00,1029.0
2021-06-14 12:00:00,1055.0
2021-06-14 13:00:00,1071.0
2021-06-14 14:00:00,1106.0
2021-06-14 15:00:00,1185.0
2021-06-14 16:00:00,1316.0
2021-06-14 17:00:00,1342.0
2021-06-14 18:00:00,1312.0
2021-06-14 19:00:00,1293.0
2021-06-14 20:00:00,1302.0
2021-06-14 21:00:00,1308.0
2021-06-14 22:00:00,1271.0
2021-06-14 23:00:00,1181.0
2021-06-15 00:00:00,1024.0
2021-06-15 01:00:00,911.0
2021-06-15 02:00:00,858.0
2021-06-15 03:00:00,835.0
2021-06-15 04:00:00,822.0
2021-06-15 05:00:00,838.0
2021-06-15 06:00:00,942.0
2021-06-15 07:00:00,1108.0
2021-06-15 08:00:00,1129.0
2021-06-15 09:00:00,1079.0
2021-06-15 10:00:00,1040.0
2021-06-15 11:00:00,1019.0
2021-06-15 12:00:00,1000.0
2021-06-15 13:00:00,985.0
2021-06-15 14:00:00,998.0
2021-06-15 15:00:00,1055.0
2021-06-15 16:00:00,1153.0
2021-06-15 17:00:00,1189.0
2021-06-15 18:00:00,1188.0
2021-06-15 19:00:00,1203.0
2021-06-15 20:00:00,1250.0
2021-06-15 21:00:00,1276.0
2021-06-15 22:00:00,1254.0
2021-06-15 23:00:00,1165.0
2021-06-16 00:00:00,1006.0
2021-06-16 01:00:00,890.0
2021-06-16 02:00:00,833.0
2021-06-16 03:00:00,808.0
2021-06-16 04:00:00,784.0
2021-06-16 05:00:00,799.0
2021-06-16 06:00:00,909.0
2021-06-16 07:00:00,1089.0
2021-06-16 08:00:00,1131.0
2021-06-16 09:00:00,1087.0
2021-06-16 10:00:00,1048.0
2021-06-16 11:00:00,1031.0
2021-06-16 12:00:00,1014.0
2021-06-16 13:00:00,1004.0
2021-06-16 14:00:00,1018.0
2021-06-16 15:00:00,1080.0
2021-06-16 16:00:00,1192.0
2021-06-16 17:00:00,1236.0
2021-06-16 18:00:00,1246.0
2021-06-16 19:00:00,1257.0
2021-06-16 20:00:00,1282.0
2021-06-16 21:00:00,1298.0
2021-06-16 22:00:00,1265.0
2021-06-16 23:00:00,1162.0
2021-06-17 00:00:00,997.0
2021-06-17 01:00:00,879.0
2021-06-17 02:00:00,821.0
2021-06-17 03:00:00,794.0
2021-06-17 04:00:00,770.0
2021-06-17 05:00:00,782.0
2021-06-17 06:00:00,889.0
2021-06-17 07:00:00,1060.0
2021-06-17 08:00:00,1090.0
2021-06-17 09:00:00,1043.0
2021-06-17 10:00:00,999.0
2021-06-17 11:00:00,982.0
2021-06-17 12:00:00,962.0
2021-06-17 13:00:00,948.0
2021-06-17 14:00:00,962.0
2021-06-17 15:00:00,1025.0
2021-06-17 16:00:00,1134.0
2021-06-17 17:00:00,1187.0
2021-06-17 18:00:00,1191.0
2021-06-17 19:00:00,1213.0
2021-06-17 20:00:00,1255.0
2021-06-17 21:00:00,1261.0
2021-06-17 22:00:00,1197.0
2021-06-17 23:00:00,1065.0
2021-06-18 00:00:00,903.0
2021-06-18 01:00:00,798.0
2021-06-18 02:00:00,740.0
2021-06-18 03:00:00,713.0
2021-06-18 04:00:00,693.0
2021-06-18 05:00:00,701.0
2021-06-18 06:00:00,803.0
2021-06-18 07:00:00,988.0
2021-06-18 08:00:00,1043.0
2021-06-18 09:00:00,1019.0
2021-06-18 10:00:00,996.0
2021-06-18 11:00:00,992.0
2021-06-18 12:00:00,986.0
2021-06-18 13:00:00,979.0
2021-06-18 14:00:00,993.0
2021-06-18 15:00:00,1037.0
2021-06-18 16:00:00,1118.0
2021-06-18 17:00:00,1173.0
2021-06-18 18:00:00,1188.0
2021-06-18 19:00:00,1168.0
2021-06-18 20:00:00,1139.0
2021-06-18 21:00:00,1119.0
2021-06-18 22:00:00,1090.0
2021-06-18 23:00:00,1046.0
2021-06-19 00:00:00,943.0
2021-06-19 01:00:00,838.0
2021-06-19 02:00:00,769.0
2021-06-19 03:00:00,730.0
2021-06-19 04:00:00,699.0
2021-06-19 05:00:00,688.0
2021-06-19 06:00:00,704.0
2021-06-19 07:00:00,768.0
2021-06-19 08:00:00,898.0
2021-06-19 09:00:00,1052.0
2021-06-19 10:00:00,1155.0
2021-06-19 11:00:00,1192.0
2021-06-19 12:00:00,1186.0
2021-06-19 13:00:00,1162.0
2021-06-19 14:00:00,1142.0
2021-06-19 15:00:00,1142.0
2021-06-19 16:00:00,1171.0
2021-06-19 17:00:00,1213.0
2021-06-19 18:00:00,1240.0
2021-06-19 19:00:00,1229.0
2021-06-19 20:00:00,1188.0
2021-06-19 21:00:00,1148.0
2021-06-19 22:00:00,1101.0
2021-06-19 23:00:00,1045.0
2021-06-20 00:00:00,948.0
2021-06-20 01:00:00,857.0
2021-06-20 02:00:00,795.0
2021-06-20 03:00:00,760.0
2021-06-20 04:00:00,730.0
2021-06-20 05:00:00,713.0
2021-06-20 06:00:00,719.0
2021-06-20 07:00:00,763.0
2021-06-20 08:00:00,870.0
2021-06-20 09:00:00,1016.0
2021-06-20 10:00:00,1132.0
2021-06-20 11:00:00,1188.0
2021-06-20 12:00:00,1197.0
2021-06-20 13:00:00,1188.0
2021-06-20 14:00:00,1185.0
2021-06-20 15:00:00,1202.0
2021-06-20 16:00:00,1247.0
2021-06-20 17:00:00,1313.0
2021-06-20 18:00:00,1353.0
2021-06-20 19:00:00,1348.0
2021-06-20 20:00:00,1334.0
2021-06-20 21:00:00,1290.0
2021-06-20 22:00:00,1218.0
2021-06-20 23:00:00,1096.0
2021-06-21 00:00:00,945.0
2021-06-21 01:00:00,843.0
2021-06-21 02:00:00,794.0
2021-06-21 03:00:00,766.0
2021-06-21 04:00:00,745.0
2021-06-21 05:00:00,758.0
2021-06-21 06:00:00,860.0
2021-06-21 07:00:00,1015.0
2021-06-21 08:00:00,1074.0
2021-06-21 09:00:00,1069.0
2021-06-21 10:00:00,1063.0
2021-06-21 11:00:00,1071.0
2021-06-21 12:00:00,1068.0
2021-06-21 13:00:00,1052.0
2021-06-21 14:00:00,1047.0
2021-06-21 15:00:00,1104.0
2021-06-21 16:00:00,1234.0
2021-06-21 17:00:00,1299.0
2021-06-21 18:00:00,1307.0
2021-06-21 19:00:00,1300.0
2021-06-21 20:00:00,1313.0
2021-06-21 21:00:00,1302.0
2021-06-21 22:00:00,1262.0
2021-06-21 23:00:00,1152.0
2021-06-22 00:00:00,983.0
2021-06-22 01:00:00,865.0
2021-06-22 02:00:00,807.0
2021-06-22 03:00:00,780.0
2021-06-22 04:00:00,766.0
2021-06-22 05:00:00,782.0
2021-06-22 06:00:00,881.0
2021-06-22 07:00:00,1035.0
2021-06-22 08:00:00,1100.0
2021-06-22 09:00:00,1094.0
2021-06-22 10:00:00,1088.0
2021-06-22 11:00:00,1094.0
2021-06-22 12:00:00,1084.0
2021-06-22 13:00:00,1066.0
2021-06-22 14:00:00,1064.0
2021-06-22 15:00:00,1113.0
2021-06-22 16:00:00,1225.0
2021-06-22 17:00:00,1276.0
2021-06-22 18:00:00,1280.0
2021-06-22 19:00:00,1276.0
2021-06-22 20:00:00,1287.0
2021-06-22 21:00:00,1294.0
2021-06-22 22:00:00,1265.0
2021-06-22 23:00:00,1181.0
2021-06-23 00:00:00,1027.0
2021-06-23 01:00:00,908.0
2021-06-23 02:00:00,850.0
2021-06-23 03:00:00,820.0
2021-06-23 04:00:00,799.0
2021-06-23 05:00:00,812.0
2021-06-23 06:00:00,901.0
2021-06-23 07:00:00,1034.0
2021-06-23 08:00:00,1084.0
2021-06-23 09:00:00,1058.0
2021-06-23 10:00:00,1033.0
2021-06-23 11:00:00,1019.0
2021-06-23 12:00:00,1001.0
2021-06-23 13:00:00,977.0
2021-06-23 14:00:00,970.0
2021-06-23 15:00:00,1008.0
2021-06-23 16:00:00,1094.0
2021-06-23 17:00:00,1135.0
2021-06-23 18:00:00,1133.0
2021-06-23 19:00:00,1128.0
2021-06-23 20:00:00,1147.0
2021-06-23 21:00:00,1163.0
2021-06-23 22:00:00,1162.0
2021-06-23 23:00:00,1111.0
2021-06-24 00:00:00,974.0
2021-06-24 01:00:00,850.0
2021-06-24 02:00:00,784.0
2021-06-24 03:00:00,748.0
2021-06-24 04:00:00,721.0
2021-06-24 05:00:00,732.0
2021-06-24 06:00:00,816.0
2021-06-24 07:00:00,950.0
2021-06-24 08:00:00,1012.0
2021-06-24 09:00:00,1005.0
2021-06-24 10:00:00,990.0
2021-06-24 11:00:00,981.0
2021-06-24 12:00:00,966.0
2021-06-24 13:00:00,951.0
2021-06-24 14:00:00,949.0
2021-06-24 15:00:00,992.0
2021-06-24 16:00:00,1078.0
2021-06-24 17:00:00,1118.0
2021-06-24 18:00:00,1127.0
2021-06-24 19:00:00,1145.0
2021-06-24 20:00:00,1175.0
2021-06-24 21:00:00,1200.0
2021-06-24 22:00:00,1191.0
2021-06-24 23:00:00,1117.0
2021-06-25 00:00:00,964.0
2021-06-25 01:00:00,847.0
2021-06-25 02:00:00,782.0
2021-06-25 03:00:00,750.0
2021-06-25 04:00:00,725.0
2021-06-25 05:00:00,731.0
2021-06-25 06:00:00,810.0
2021-06-25 07:00:00,943.0
2021-06-25 08:00:00,1018.0
2021-06-25 09:00:00,1024.0
2021-06-25 10:00:00,1019.0
2021-06-25 11:00:00,1016.0
2021-06-25 12:00:00,1006.0
2021-06-25 13:00:00,993.0
2021-06-25 14:00:00,989.0
2021-06-25 15:00:00,1012.0
2021-06-25 16:00:00,1072.0
2021-06-25 17:00:00,1110.0
2021-06-25 18:00:00,1116.0
2021-06-25 19:00:00,1109.0
2021-06-25 20:00:00,1096.0
2021-06-25 21:00:00,1086.0
2021-06-25 22:00:00,1077.0
2021-06-25 23:00:00,1042.0
2021-06-26 00:00:00,943.0
2021-06-26 01:00:00,843.0
2021-06-26 02:00:00,779.0
2021-06-26 03:00:00,737.0
2021-06-26 04:00:00,706.0
2021-06-26 05:00:00,695.0
2021-06-26 06:00:00,708.0
2021-06-26 07:00:00,764.0
2021-06-26 08:00:00,876.0
2021-06-26 09:00:00,999.0
2021-06-26 10:00:00,1063.0
2021-06-26 11:00:00,1072.0
2021-06-26 12:00:00,1041.0
2021-06-26 13:00:00,1007.0
2021-06-26 14:00:00,983.0
2021-06-26 15:00:00,979.0
2021-06-26 16:00:00,1004.0
2021-06-26 17:00:00,1045.0
2021-06-26 18:00:00,1080.0
2021-06-26 19:00:00,1082.0
2021-06-26 20:00:00,1069.0
2021-06-26 21:00:00,1038.0
2021-06-26 22:00:00,1007.0
2021-06-26 23:00:00,969.0
2021-06-27 00:00:00,887.0
2021-06-27 01:00:00,798.0
2021-06-27 02:00:00,739.0
2021-06-27 03:00:00,703.0
2021-06-27 04:00:00,671.0
2021-06-27 05:00:00,655.0
2021-06-27 06:00:00,661.0
2021-06-27 07:00:00,701.0
2021-06-27 08:00:00,791.0
2021-06-27 09:00:00,918.0
2021-06-27 10:00:00,1025.0
2021-06-27 11:00:00,1078.0
2021-06-27 12:00:00,1093.0
2021-06-27 13:00:00,1090.0
2021-06-27 14:00:00,1087.0
2021-06-27 15:00:00,1096.0
2021-06-27 16:00:00,1124.0
2021-06-27 17:00:00,1164.0
2021-06-27 18:00:00,1203.0
2021-06-27 19:00:00,1217.0
2021-06-27 20:00:00,1232.0
2021-06-27 21:00:00,1219.0
2021-06-27 22:00:00,1171.0
2021-06-27 23:00:00,1075.0
2021-06-28 00:00:00,927.0
2021-06-28 01:00:00,820.0
2021-06-28 02:00:00,761.0
2021-06-28 03:00:00,730.0
2021-06-28 04:00:00,706.0
2021-06-28 05:00:00,714.0
2021-06-28 06:00:00,793.0
2021-06-28 07:00:00,919.0
2021-06-28 08:00:00,987.0
2021-06-28 09:00:00,993.0
2021-06-28 10:00:00,994.0
2021-06-28 11:00:00,995.0
2021-06-28 12:00:00,988.0
2021-06-28 13:00:00,969.0
2021-06-28 14:00:00,963.0
2021-06-28 15:00:00,995.0
2021-06-28 16:00:00,1082.0
2021-06-28 17:00:00,1123.0
2021-06-28 18:00:00,1133.0
2021-06-28 19:00:00,1138.0
2021-06-28 20:00:00,1152.0
2021-06-28 21:00:00,1175.0
2021-06-28 22:00:00,1162.0
2021-06-28 23:00:00,1082.0
2021-06-29 00:00:00,941.0
2021-06-29 01:00:00,814.0
2021-06-29 02:00:00,749.0
2021-06-29 03:00:00,717.0
2021-06-29 04:00:00,692.0
2021-06-29 05:00:00,699.0
2021-06-29 06:00:00,776.0
2021-06-29 07:00:00,900.0
2021-06-29 08:00:00,969.0
2021-06-29 09:00:00,977.0
2021-06-29 10:00:00,977.0
2021-06-29 11:00:00,979.0
2021-06-29 12:00:00,968.0
2021-06-29 13:00:00,951.0
2021-06-29 14:00:00,948.0
2021-06-29 15:00:00,988.0
2021-06-29 16:00:00,1080.0
2021-06-29 17:00:00,1124.0
2021-06-29 18:00:00,1130.0
2021-06-29 19:00:00,1122.0
2021-06-29 20:00:00,1145.0
2021-06-29 21:00:00,1167.0
2021-06-29 22:00:00,1150.0
2021-06-29 23:00:00,1065.0
2021-06-30 00:00:00,930.0
2021-06-30 01:00:00,811.0
2021-06-30 02:00:00,753.0
2021-06-30 03:00:00,724.0
2021-06-30 04:00:00,700.0
2021-06-30 05:00:00,710.0
2021-06-30 06:00:00,786.0
2021-06-30 07:00:00,904.0
2021-06-30 08:00:00,966.0
2021-06-30 09:00:00,967.0
2021-06-30 10:00:00,957.0
2021-06-30 11:00:00,954.0
2021-06-30 12:00:00,943.0
2021-06-30 13:00:00,924.0
2021-06-30 14:00:00,922.0
2021-06-30 15:00:00,961.0
2021-06-30 16:00:00,1043.0
2021-06-30 17:00:00,1082.0
2021-06-30 18:00:00,1089.0
2021-06-30 19:00:00,1092.0
2021-06-30 20:00:00,1108.0
2021-06-30 21:00:00,1125.0
2021-06-30 22:00:00,1134.0
2021-06-30 23:00:00,1074.0
2021-07-01 00:00:00,939.0
2021-07-01 01:00:00,823.0
2021-07-01 02:00:00,760.0
2021-07-01 03:00:00,729.0
2021-07-01 04:00:00,708.0
2021-07-01 05:00:00,716.0
2021-07-01 06:00:00,785.0
2021-07-01 07:00:00,894.0
2021-07-01 08:00:00,957.0
2021-07-01 09:00:00,958.0
2021-07-01 10:00:00,951.0
2021-07-01 11:00:00,945.0
2021-07-01 12:00:00,933.0
2021-07-01 13:00:00,922.0
2021-07-01 14:00:00,924.0
2021-07-01 15:00:00,963.0
2021-07-01 16:00:00,1045.0
2021-07-01 17:00:00,1092.0
2021-07-01 18:00:00,1108.0
2021-07-01 19:00:00,1117.0
2021-07-01 20:00:00,1129.0
2021-07-01 21:00:00,1131.0
2021-07-01 22:00:00,1103.0
2021-07-01 23:00:00,1031.0
2021-07-02 00:00:00,899.0
2021-07-02 01:00:00,792.0
2021-07-02 02:00:00,732.0
2021-07-02 03:00:00,701.0
2021-07-02 04:00:00,675.0
2021-07-02 05:00:00,681.0
2021-07-02 06:00:00,748.0
2021-07-02 07:00:00,856.0
2021-07-02 08:00:00,926.0
2021-07-02 09:00:00,940.0
2021-07-02 10:00:00,937.0
2021-07-02 11:00:00,938.0
2021-07-02 12:00:00,928.0
2021-07-02 13:00:00,919.0
2021-07-02 14:00:00,921.0
2021-07-02 15:00:00,949.0
2021-07-02 16:00:00,1007.0
2021-07-02 17:00:00,1048.0
2021-07-02 18:00:00,1058.0
2021-07-02 19:00:00,1045.0
2021-07-02 20:00:00,1023.0
2021-07-02 21:00:00,1011.0
2021-07-02 22:00:00,999.0
2021-07-02 23:00:00,979.0
2021-07-03 00:00:00,891.0
2021-07-03 01:00:00,794.0
2021-07-03 02:00:00,726.0
2021-07-03 03:00:00,687.0
2021-07-03 04:00:00,657.0
2021-07-03 05:00:00,646.0
2021-07-03 06:00:00,656.0
2021-07-03 07:00:00,708.0
2021-07-03 08:00:00,815.0
2021-07-03 09:00:00,925.0
2021-07-03 10:00:00,973.0
2021-07-03 11:00:00,971.0
2021-07-03 12:00:00,944.0
2021-07-03 13:00:00,918.0
2021-07-03 14:00:00,902.0
2021-07-03 15:00:00,905.0
2021-07-03 16:00:00,930.0
2021-07-03 17:00:00,971.0
2021-07-03 18:00:00,1001.0
2021-07-03 19:00:00,988.0
2021-07-03 20:00:00,987.0
2021-07-03 21:00:00,963.0
2021-07-03 22:00:00,947.0
2021-07-03 23:00:00,927.0
2021-07-04 00:00:00,848.0
2021-07-04 01:00:00,761.0
2021-07-04 02:00:00,699.0
2021-07-04 03:00:00,660.0
2021-07-04 04:00:00,626.0
2021-07-04 05:00:00,608.0
2021-07-04 06:00:00,610.0
2021-07-04 07:00:00,644.0
2021-07-04 08:00:00,724.0
2021-07-04 09:00:00,834.0
2021-07-04 10:00:00,920.0
2021-07-04 11:00:00,964.0
2021-07-04 12:00:00,979.0
2021-07-04 13:00:00,979.0
2021-07-04 14:00:00,979.0
2021-07-04 15:00:00,995.0
2021-07-04 16:00:00,1021.0
2021-07-04 17:00:00,1035.0
2021-07-04 18:00:00,1055.0
2021-07-04 19:00:00,1063.0
2021-07-04 20:00:00,1072.0
2021-07-04 21:00:00,1068.0
2021-07-04 22:00:00,1047.0
2021-07-04 23:00:00,986.0
2021-07-05 00:00:00,860.0
2021-07-05 01:00:00,757.0
2021-07-05 02:00:00,696.0
2021-07-05 03:00:00,664.0
2021-07-05 04:00:00,640.0
2021-07-05 05:00:00,640.0
2021-07-05 06:00:00,694.0
2021-07-05 07:00:00,778.0
2021-07-05 08:00:00,848.0
2021-07-05 09:00:00,883.0
2021-07-05 10:00:00,897.0
2021-07-05 11:00:00,901.0
2021-07-05 12:00:00,900.0
2021-07-05 13:00:00,893.0
2021-07-05 14:00:00,896.0
2021-07-05 15:00:00,933.0
2021-07-05 16:00:00,1007.0
2021-07-05 17:00:00,1045.0
2021-07-05 18:00:00,1056.0
2021-07-05 19:00:00,1061.0
2021-07-05 20:00:00,1070.0
2021-07-05 21:00:00,1075.0
2021-07-05 22:00:00,1043.0
2021-07-05 23:00:00,962.0
2021-07-06 00:00:00,835.0
2021-07-06 01:00:00,736.0
2021-07-06 02:00:00,682.0
2021-07-06 03:00:00,653.0
2021-07-06 04:00:00,627.0
2021-07-06 05:00:00,626.0
2021-07-06 06:00:00,683.0
2021-07-06 07:00:00,768.0
2021-07-06 08:00:00,838.0
2021-07-06 09:00:00,879.0
2021-07-06 10:00:00,901.0
2021-07-06 11:00:00,908.0
2021-07-06 12:00:00,902.0
2021-07-06 13:00:00,892.0
2021-07-06 14:00:00,889.0
2021-07-06 15:00:00,919.0
2021-07-06 16:00:00,987.0
2021-07-06 17:00:00,1027.0
2021-07-06 18:00:00,1051.0
2021-07-06 19:00:00,1079.0
2021-07-06 20:00:00,1113.0
2021-07-06 21:00:00,1099.0
2021-07-06 22:00:00,1055.0
2021-07-06 23:00:00,966.0
2021-07-07 00:00:00,850.0
2021-07-07 01:00:00,745.0
2021-07-07 02:00:00,690.0
2021-07-07 03:00:00,663.0
2021-07-07 04:00:00,641.0
2021-07-07 05:00:00,640.0
2021-07-07 06:00:00,691.0
2021-07-07 07:00:00,776.0
2021-07-07 08:00:00,846.0
2021-07-07 09:00:00,886.0
2021-07-07 10:00:00,905.0
2021-07-07 11:00:00,913.0
2021-07-07 12:00:00,906.0
2021-07-07 13:00:00,896.0
2021-07-07 14:00:00,898.0
2021-07-07 15:00:00,934.0
2021-07-07 16:00:00,1005.0
2021-07-07 17:00:00,1041.0
2021-07-07 18:00:00,1056.0
2021-07-07 19:00:00,1060.0
2021-07-07 20:00:00,1075.0
2021-07-07 21:00:00,1059.0
2021-07-07 22:00:00,1029.0
2021-07-07 23:00:00,975.0
2021-07-08 00:00:00,881.0
2021-07-08 01:00:00,772.0
2021-07-08 02:00:00,712.0
2021-07-08 03:00:00,682.0
2021-07-08 04:00:00,653.0
2021-07-08 05:00:00,651.0
2021-07-08 06:00:00,704.0
2021-07-08 07:00:00,784.0
2021-07-08 08:00:00,852.0
2021-07-08 09:00:00,890.0
2021-07-08 10:00:00,905.0
2021-07-08 11:00:00,910.0
2021-07-08 12:00:00,902.0
2021-07-08 13:00:00,890.0
2021-07-08 14:00:00,889.0
2021-07-08 15:00:00,920.0
2021-07-08 16:00:00,987.0
2021-07-08 17:00:00,1018.0
2021-07-08 18:00:00,1026.0
2021-07-08 19:00:00,1026.0
2021-07-08 20:00:00,1035.0
2021-07-08 21:00:00,1043.0
2021-07-08 22:00:00,1037.0
2021-07-08 23:00:00,991.0
2021-07-09 00:00:00,872.0
2021-07-09 01:00:00,771.0
2021-07-09 02:00:00,719.0
2021-07-09 03:00:00,684.0
2021-07-09 04:00:00,658.0
2021-07-09 05:00:00,661.0
2021-07-09 06:00:00,712.0
2021-07-09 07:00:00,788.0
2021-07-09 08:00:00,856.0
2021-07-09 09:00:00,897.0
2021-07-09 10:00:00,911.0
2021-07-09 11:00:00,916.0
2021-07-09 12:00:00,908.0
2021-07-09 13:00:00,897.0
2021-07-09 14:00:00,895.0
2021-07-09 15:00:00,917.0
2021-07-09 16:00:00,971.0
2021-07-09 17:00:00,1019.0
2021-07-09 18:00:00,1032.0
2021-07-09 19:00:00,1018.0
2021-07-09 20:00:00,997.0
2021-07-09 21:00:00,977.0
2021-07-09 22:00:00,963.0
2021-07-09 23:00:00,933.0
2021-07-10 00:00:00,846.0
2021-07-10 01:00:00,759.0
2021-07-10 02:00:00,700.0
2021-07-10 03:00:00,667.0
2021-07-10 04:00:00,642.0
2021-07-10 05:00:00,627.0
2021-07-10 06:00:00,632.0
2021-07-10 07:00:00,675.0
2021-07-10 08:00:00,765.0
2021-07-10 09:00:00,880.0
2021-07-10 10:00:00,966.0
2021-07-10 11:00:00,1018.0
2021-07-10 12:00:00,1037.0
2021-07-10 13:00:00,1034.0
2021-07-10 14:00:00,1027.0
2021-07-10 15:00:00,1033.0
2021-07-10 16:00:00,1061.0
2021-07-10 17:00:00,1093.0
2021-07-10 18:00:00,1120.0
2021-07-10 19:00:00,1106.0
2021-07-10 20:00:00,1074.0
2021-07-10 21:00:00,1030.0
2021-07-10 22:00:00,991.0
2021-07-10 23:00:00,940.0
2021-07-11 00:00:00,859.0
2021-07-11 01:00:00,783.0
2021-07-11 02:00:00,733.0
2021-07-11 03:00:00,703.0
2021-07-11 04:00:00,674.0
2021-07-11 05:00:00,655.0
2021-07-11 06:00:00,658.0
2021-07-11 07:00:00,690.0
2021-07-11 08:00:00,766.0
2021-07-11 09:00:00,870.0
2021-07-11 10:00:00,945.0
2021-07-11 11:00:00,974.0
2021-07-11 12:00:00,968.0
2021-07-11 13:00:00,949.0
2021-07-11 14:00:00,934.0
2021-07-11 15:00:00,939.0
2021-07-11 16:00:00,962.0
2021-07-11 17:00:00,984.0
2021-07-11 18:00:00,1011.0
2021-07-11 19:00:00,1031.0
2021-07-11 20:00:00,1052.0
2021-07-11 21:00:00,1025.0
2021-07-11 22:00:00,996.0
2021-07-11 23:00:00,942.0
2021-07-12 00:00:00,868.0
2021-07-12 01:00:00,772.0
2021-07-12 02:00:00,705.0
2021-07-12 03:00:00,671.0
2021-07-12 04:00:00,645.0
2021-07-12 05:00:00,640.0
2021-07-12 06:00:00,679.0
2021-07-12 07:00:00,740.0
2021-07-12 08:00:00,811.0
2021-07-12 09:00:00,872.0
2021-07-12 10:00:00,901.0
2021-07-12 11:00:00,906.0
2021-07-12 12:00:00,894.0
2021-07-12 13:00:00,877.0
2021-07-12 14:00:00,868.0
2021-07-12 15:00:00,885.0
2021-07-12 16:00:00,930.0
2021-07-12 17:00:00,955.0
2021-07-12 18:00:00,970.0
2021-07-12 19:00:00,976.0
2021-07-12 20:00:00,986.0
2021-07-12 21:00:00,995.0
2021-07-12 22:00:00,1000.0
2021-07-12 23:00:00,955.0
2021-07-13 00:00:00,840.0
2021-07-13 01:00:00,745.0
2021-07-13 02:00:00,691.0
2021-07-13 03:00:00,664.0
2021-07-13 04:00:00,641.0
2021-07-13 05:00:00,642.0
2021-07-13 06:00:00,677.0
2021-07-13 07:00:00,733.0
2021-07-13 08:00:00,798.0
2021-07-13 09:00:00,845.0
2021-07-13 10:00:00,866.0
2021-07-13 11:00:00,866.0
2021-07-13 12:00:00,852.0
2021-07-13 13:00:00,839.0
2021-07-13 14:00:00,834.0
2021-07-13 15:00:00,858.0
2021-07-13 16:00:00,906.0
2021-07-13 17:00:00,931.0
2021-07-13 18:00:00,950.0
2021-07-13 19:00:00,957.0
2021-07-13 20:00:00,967.0
2021-07-13 21:00:00,978.0
2021-07-13 22:00:00,988.0
2021-07-13 23:00:00,939.0
2021-07-14 00:00:00,824.0
2021-07-14 01:00:00,724.0
2021-07-14 02:00:00,665.0
2021-07-14 03:00:00,634.0
2021-07-14 04:00:00,606.0
2021-07-14 05:00:00,601.0
2021-07-14 06:00:00,637.0
2021-07-14 07:00:00,695.0
2021-07-14 08:00:00,763.0
2021-07-14 09:00:00,820.0
2021-07-14 10:00:00,855.0
2021-07-14 11:00:00,870.0
2021-07-14 12:00:00,870.0
2021-07-14 13:00:00,867.0
2021-07-14 14:00:00,866.0
2021-07-14 15:00:00,899.0
2021-07-14 16:00:00,949.0
2021-07-14 17:00:00,973.0
2021-07-14 18:00:00,991.0
2021-07-14 19:00:00,990.0
2021-07-14 20:00:00,985.0
2021-07-14 21:00:00,982.0
2021-07-14 22:00:00,977.0
2021-07-14 23:00:00,929.0
2021-07-15 00:00:00,817.0
2021-07-15 01:00:00,724.0
2021-07-15 02:00:00,670.0
2021-07-15 03:00:00,641.0
2021-07-15 04:00:00,616.0
2021-07-15 05:00:00,608.0
2021-07-15 06:00:00,641.0
2021-07-15 07:00:00,700.0
2021-07-15 08:00:00,768.0
2021-07-15 09:00:00,826.0
2021-07-15 10:00:00,854.0
2021-07-15 11:00:00,857.0
2021-07-15 12:00:00,845.0
2021-07-15 13:00:00,831.0
2021-07-15 14:00:00,828.0
2021-07-15 15:00:00,849.0
2021-07-15 16:00:00,890.0
2021-07-15 17:00:00,917.0
2021-07-15 18:00:00,934.0
2021-07-15 19:00:00,941.0
2021-07-15 20:00:00,952.0
2021-07-15 21:00:00,962.0
2021-07-15 22:00:00,967.0
2021-07-15 23:00:00,935.0
2021-07-16 00:00:00,830.0
2021-07-16 01:00:00,735.0
2021-07-16 02:00:00,678.0
2021-07-16 03:00:00,648.0
2021-07-16 04:00:00,619.0
2021-07-16 05:00:00,613.0
2021-07-16 06:00:00,646.0
2021-07-16 07:00:00,700.0
2021-07-16 08:00:00,767.0
2021-07-16 09:00:00,823.0
2021-07-16 10:00:00,845.0
2021-07-16 11:00:00,850.0
2021-07-16 12:00:00,844.0
2021-07-16 13:00:00,835.0
2021-07-16 14:00:00,832.0
2021-07-16 15:00:00,844.0
2021-07-16 16:00:00,876.0
2021-07-16 17:00:00,905.0
2021-07-16 18:00:00,926.0
2021-07-16 19:00:00,930.0
2021-07-16 20:00:00,926.0
2021-07-16 21:00:00,919.0
2021-07-16 22:00:00,920.0
2021-07-16 23:00:00,896.0
2021-07-17 00:00:00,812.0
2021-07-17 01:00:00,728.0
2021-07-17 02:00:00,671.0
2021-07-17 03:00:00,641.0
2021-07-17 04:00:00,612.0
2021-07-17 05:00:00,595.0
2021-07-17 06:00:00,602.0
2021-07-17 07:00:00,640.0
2021-07-17 08:00:00,719.0
2021-07-17 09:00:00,808.0
2021-07-17 10:00:00,857.0
2021-07-17 11:00:00,867.0
2021-07-17 12:00:00,858.0
2021-07-17 13:00:00,841.0
2021-07-17 14:00:00,830.0
2021-07-17 15:00:00,837.0
2021-07-17 16:00:00,860.0
2021-07-17 17:00:00,891.0
2021-07-17 18:00:00,922.0
2021-07-17 19:00:00,930.0
2021-07-17 20:00:00,924.0
2021-07-17 21:00:00,906.0
2021-07-17 22:00:00,893.0
2021-07-17 23:00:00,861.0
2021-07-18 00:00:00,788.0
2021-07-18 01:00:00,715.0
2021-07-18 02:00:00,666.0
2021-07-18 03:00:00,638.0
2021-07-18 04:00:00,612.0
2021-07-18 05:00:00,595.0
2021-07-18 06:00:00,600.0
2021-07-18 07:00:00,629.0
2021-07-18 08:00:00,699.0
2021-07-18 09:00:00,792.0
2021-07-18 10:00:00,859.0
2021-07-18 11:00:00,886.0
2021-07-18 12:00:00,888.0
2021-07-18 13:00:00,886.0
2021-07-18 14:00:00,885.0
2021-07-18 15:00:00,896.0
2021-07-18 16:00:00,921.0
2021-07-18 17:00:00,944.0
2021-07-18 18:00:00,960.0
2021-07-18 19:00:00,968.0
2021-07-18 20:00:00,976.0
2021-07-18 21:00:00,979.0
2021-07-18 22:00:00,981.0
2021-07-18 23:00:00,931.0
2021-07-19 00:00:00,830.0
2021-07-19 01:00:00,744.0
2021-07-19 02:00:00,695.0
2021-07-19 03:00:00,672.0
2021-07-19 04:00:00,655.0
2021-07-19 05:00:00,654.0
2021-07-19 06:00:00,685.0
2021-07-19 07:00:00,737.0
2021-07-19 08:00:00,802.0
2021-07-19 09:00:00,863.0
2021-07-19 10:00:00,889.0
2021-07-19 11:00:00,889.0
2021-07-19 12:00:00,872.0
2021-07-19 13:00:00,852.0
2021-07-19 14:00:00,842.0
2021-07-19 15:00:00,860.0
2021-07-19 16:00:00,902.0
2021-07-19 17:00:00,931.0
2021-07-19 18:00:00,950.0
2021-07-19 19:00:00,957.0
2021-07-19 20:00:00,971.0
2021-07-19 21:00:00,980.0
2021-07-19 22:00:00,976.0
2021-07-19 23:00:00,922.0
2021-07-20 00:00:00,814.0
2021-07-20 01:00:00,726.0
2021-07-20 02:00:00,675.0
2021-07-20 03:00:00,650.0
2021-07-20 04:00:00,632.0
2021-07-20 05:00:00,625.0
2021-07-20 06:00:00,655.0
2021-07-20 07:00:00,709.0
2021-07-20 08:00:00,782.0
2021-07-20 09:00:00,847.0
2021-07-20 10:00:00,872.0
2021-07-20 11:00:00,871.0
2021-07-20 12:00:00,853.0
2021-07-20 13:00:00,836.0
2021-07-20 14:00:00,828.0
2021-07-20 15:00:00,845.0
2021-07-20 16:00:00,883.0
2021-07-20 17:00:00,909.0
2021-07-20 18:00:00,926.0
2021-07-20 19:00:00,931.0
2021-07-20 20:00:00,938.0
2021-07-20 21:00:00,944.0
2021-07-20 22:00:00,953.0
2021-07-20 23:00:00,903.0
2021-07-21 00:00:00,805.0
2021-07-21 01:00:00,721.0
2021-07-21 02:00:00,675.0
2021-07-21 03:00:00,653.0
2021-07-21 04:00:00,636.0
2021-07-21 05:00:00,633.0
2021-07-21 06:00:00,665.0
2021-07-21 07:00:00,717.0
2021-07-21 08:00:00,785.0
2021-07-21 09:00:00,845.0
2021-07-21 10:00:00,872.0
2021-07-21 11:00:00,872.0
2021-07-21 12:00:00,856.0
2021-07-21 13:00:00,839.0
2021-07-21 14:00:00,827.0
2021-07-21 15:00:00,842.0
2021-07-21 16:00:00,877.0
2021-07-21 17:00:00,903.0
2021-07-21 18:00:00,919.0
2021-07-21 19:00:00,926.0
2021-07-21 20:00:00,936.0
2021-07-21 21:00:00,948.0
2021-07-21 22:00:00,956.0
2021-07-21 23:00:00,909.0
2021-07-22 00:00:00,808.0
2021-07-22 01:00:00,721.0
2021-07-22 02:00:00,670.0
2021-07-22 03:00:00,644.0
2021-07-22 04:00:00,626.0
2021-07-22 05:00:00,617.0
2021-07-22 06:00:00,645.0
2021-07-22 07:00:00,694.0
2021-07-22 08:00:00,762.0
2021-07-22 09:00:00,819.0
2021-07-22 10:00:00,847.0
2021-07-22 11:00:00,844.0
2021-07-22 12:00:00,831.0
2021-07-22 13:00:00,817.0
2021-07-22 14:00:00,814.0
2021-07-22 15:00:00,831.0
2021-07-22 16:00:00,869.0
2021-07-22 17:00:00,899.0
2021-07-22 18:00:00,919.0
2021-07-22 19:00:00,925.0
2021-07-22 20:00:00,933.0
2021-07-22 21:00:00,943.0
2021-07-22 22:00:00,954.0
2021-07-22 23:00:00,906.0
2021-07-23 00:00:00,806.0
2021-07-23 01:00:00,718.0
2021-07-23 02:00:00,664.0
2021-07-23 03:00:00,638.0
2021-07-23 04:00:00,618.0
2021-07-23 05:00:00,608.0
2021-07-23 06:00:00,635.0
2021-07-23 07:00:00,685.0
2021-07-23 08:00:00,758.0
2021-07-23 09:00:00,821.0
2021-07-23 10:00:00,849.0
2021-07-23 11:00:00,853.0
2021-07-23 12:00:00,840.0
2021-07-23 13:00:00,829.0
2021-07-23 14:00:00,822.0
2021-07-23 15:00:00,834.0
2021-07-23 16:00:00,865.0
2021-07-23 17:00:00,894.0
2021-07-23 18:00:00,915.0
2021-07-23 19:00:00,918.0
2021-07-23 20:00:00,912.0
2021-07-23 21:00:00,908.0
2021-07-23 22:00:00,917.0
2021-07-23 23:00:00,882.0
2021-07-24 00:00:00,799.0
2021-07-24 01:00:00,721.0
2021-07-24 02:00:00,670.0
2021-07-24 03:00:00,644.0
2021-07-24 04:00:00,622.0
2021-07-24 05:00:00,604.0
2021-07-24 06:00:00,610.0
2021-07-24 07:00:00,644.0
2021-07-24 08:00:00,722.0
2021-07-24 09:00:00,811.0
2021-07-24 10:00:00,857.0
2021-07-24 11:00:00,863.0
2021-07-24 12:00:00,849.0
2021-07-24 13:00:00,831.0
2021-07-24 14:00:00,820.0
2021-07-24 15:00:00,823.0
2021-07-24 16:00:00,844.0
2021-07-24 17:00:00,877.0
2021-07-24 18:00:00,907.0
2021-07-24 19:00:00,916.0
2021-07-24 20:00:00,905.0
2021-07-24 21:00:00,892.0
2021-07-24 22:00:00,895.0
2021-07-24 23:00:00,861.0
2021-07-25 00:00:00,784.0
2021-07-25 01:00:00,711.0
2021-07-25 02:00:00,662.0
2021-07-25 03:00:00,637.0
2021-07-25 04:00:00,612.0
2021-07-25 05:00:00,590.0
2021-07-25 06:00:00,591.0
2021-07-25 07:00:00,619.0
2021-07-25 08:00:00,689.0
2021-07-25 09:00:00,781.0
2021-07-25 10:00:00,839.0
2021-07-25 11:00:00,864.0
2021-07-25 12:00:00,860.0
2021-07-25 13:00:00,851.0
2021-07-25 14:00:00,847.0
2021-07-25 15:00:00,859.0
2021-07-25 16:00:00,884.0
2021-07-25 17:00:00,915.0
2021-07-25 18:00:00,941.0
2021-07-25 19:00:00,959.0
2021-07-25 20:00:00,968.0
2021-07-25 21:00:00,973.0
2021-07-25 22:00:00,986.0
2021-07-25 23:00:00,929.0
2021-07-26 00:00:00,816.0
2021-07-26 01:00:00,720.0
2021-07-26 02:00:00,661.0
2021-07-26 03:00:00,633.0
2021-07-26 04:00:00,614.0
2021-07-26 05:00:00,600.0
2021-07-26 06:00:00,629.0
2021-07-26 07:00:00,682.0
2021-07-26 08:00:00,753.0
2021-07-26 09:00:00,819.0
2021-07-26 10:00:00,847.0
2021-07-26 11:00:00,859.0
2021-07-26 12:00:00,853.0
2021-07-26 13:00:00,845.0
2021-07-26 14:00:00,847.0
2021-07-26 15:00:00,877.0
2021-07-26 16:00:00,933.0
2021-07-26 17:00:00,971.0
2021-07-26 18:00:00,994.0
2021-07-26 19:00:00,1009.0
2021-07-26 20:00:00,1011.0
2021-07-26 21:00:00,996.0
2021-07-26 22:00:00,969.0
2021-07-26 23:00:00,888.0
2021-07-27 00:00:00,779.0
2021-07-27 01:00:00,692.0
2021-07-27 02:00:00,641.0
2021-07-27 03:00:00,616.0
2021-07-27 04:00:00,600.0
2021-07-27 05:00:00,588.0
2021-07-27 06:00:00,613.0
2021-07-27 07:00:00,667.0
2021-07-27 08:00:00,743.0
2021-07-27 09:00:00,821.0
2021-07-27 10:00:00,880.0
2021-07-27 11:00:00,910.0
2021-07-27 12:00:00,920.0
2021-07-27 13:00:00,916.0
2021-07-27 14:00:00,924.0
2021-07-27 15:00:00,954.0
2021-07-27 16:00:00,1009.0
2021-07-27 17:00:00,1039.0
2021-07-27 18:00:00,1048.0
2021-07-27 19:00:00,1037.0
2021-07-27 20:00:00,1031.0
2021-07-27 21:00:00,1011.0
2021-07-27 22:00:00,979.0
2021-07-27 23:00:00,896.0
2021-07-28 00:00:00,787.0
2021-07-28 01:00:00,703.0
2021-07-28 02:00:00,656.0
2021-07-28 03:00:00,630.0
2021-07-28 04:00:00,617.0
2021-07-28 05:00:00,606.0
2021-07-28 06:00:00,630.0
2021-07-28 07:00:00,688.0
2021-07-28 08:00:00,767.0
2021-07-28 09:00:00,846.0
2021-07-28 10:00:00,891.0
2021-07-28 11:00:00,916.0
2021-07-28 12:00:00,920.0
2021-07-28 13:00:00,910.0
2021-07-28 14:00:00,909.0
2021-07-28 15:00:00,931.0
2021-07-28 16:00:00,979.0
2021-07-28 17:00:00,1008.0
2021-07-28 18:00:00,1023.0
2021-07-28 19:00:00,1015.0
2021-07-28 20:00:00,1011.0
2021-07-28 21:00:00,1011.0
2021-07-28 22:00:00,1007.0
2021-07-28 23:00:00,929.0
2021-07-29 00:00:00,821.0
2021-07-29 01:00:00,731.0
2021-07-29 02:00:00,678.0
2021-07-29 03:00:00,651.0
2021-07-29 04:00:00,632.0
2021-07-29 05:00:00,620.0
2021-07-29 06:00:00,646.0
2021-07-29 07:00:00,700.0
2021-07-29 08:00:00,778.0
2021-07-29 09:00:00,859.0
2021-07-29 10:00:00,906.0
2021-07-29 11:00:00,942.0
2021-07-29 12:00:00,950.0
2021-07-29 13:00:00,950.0
2021-07-29 14:00:00,959.0
2021-07-29 15:00:00,992.0
2021-07-29 16:00:00,1050.0
2021-07-29 17:00:00,1085.0
2021-07-29 18:00:00,1101.0
2021-07-29 19:00:00,1097.0
2021-07-29 20:00:00,1087.0
2021-07-29 21:00:00,1075.0
2021-07-29 22:00:00,1051.0
2021-07-29 23:00:00,973.0
2021-07-30 00:00:00,863.0
2021-07-30 01:00:00,778.0
2021-07-30 02:00:00,726.0
2021-07-30 03:00:00,699.0
2021-07-30 04:00:00,684.0
2021-07-30 05:00:00,674.0
2021-07-30 06:00:00,700.0
2021-07-30 07:00:00,757.0
2021-07-30 08:00:00,837.0
2021-07-30 09:00:00,911.0
2021-07-30 10:00:00,945.0
2021-07-30 11:00:00,946.0
2021-07-30 12:00:00,924.0
2021-07-30 13:00:00,900.0
2021-07-30 14:00:00,890.0
2021-07-30 15:00:00,895.0
2021-07-30 16:00:00,926.0
2021-07-30 17:00:00,954.0
2021-07-30 18:00:00,977.0
2021-07-30 19:00:00,979.0
2021-07-30 20:00:00,975.0
2021-07-30 21:00:00,974.0
2021-07-30 22:00:00,976.0
2021-07-30 23:00:00,921.0
2021-07-31 00:00:00,830.0
2021-07-31 01:00:00,747.0
2021-07-31 02:00:00,692.0
2021-07-31 03:00:00,661.0
2021-07-31 04:00:00,642.0
2021-07-31 05:00:00,625.0
2021-07-31 06:00:00,626.0
2021-07-31 07:00:00,663.0
2021-07-31 08:00:00,749.0
2021-07-31 09:00:00,859.0
2021-07-31 10:00:00,945.0
2021-07-31 11:00:00,987.0
2021-07-31 12:00:00,997.0
2021-07-31 13:00:00,992.0
2021-07-31 14:00:00,994.0
2021-07-31 15:00:00,997.0
2021-07-31 16:00:00,1027.0
2021-07-31 17:00:00,1066.0
2021-07-31 18:00:00,1100.0
2021-07-31 19:00:00,1105.0
2021-07-31 20:00:00,1078.0
2021-07-31 21:00:00,1047.0
2021-07-31 22:00:00,1013.0
2021-07-31 23:00:00,947.0
2021-08-01 00:00:00,863.0
2021-08-01 01:00:00,789.0
2021-08-01 02:00:00,735.0
2021-08-01 03:00:00,702.0
2021-08-01 04:00:00,685.0
2021-08-01 05:00:00,666.0
2021-08-01 06:00:00,666.0
2021-08-01 07:00:00,700.0
2021-08-01 08:00:00,786.0
2021-08-01 09:00:00,910.0
2021-08-01 10:00:00,1005.0
2021-08-01 11:00:00,1074.0
2021-08-01 12:00:00,1097.0
2021-08-01 13:00:00,1100.0
2021-08-01 14:00:00,1094.0
2021-08-01 15:00:00,1106.0
2021-08-01 16:00:00,1131.0
2021-08-01 17:00:00,1156.0
2021-08-01 18:00:00,1180.0
2021-08-01 19:00:00,1187.0
2021-08-01 20:00:00,1182.0
2021-08-01 21:00:00,1168.0
2021-08-01 22:00:00,1139.0
2021-08-01 23:00:00,1037.0
2021-08-02 00:00:00,912.0
2021-08-02 01:00:00,824.0
2021-08-02 02:00:00,778.0
2021-08-02 03:00:00,760.0
2021-08-02 04:00:00,750.0
2021-08-02 05:00:00,751.0
2021-08-02 06:00:00,814.0
2021-08-02 07:00:00,904.0
2021-08-02 08:00:00,961.0
2021-08-02 09:00:00,984.0
2021-08-02 10:00:00,991.0
2021-08-02 11:00:00,991.0
2021-08-02 12:00:00,976.0
2021-08-02 13:00:00,960.0
2021-08-02 14:00:00,959.0
2021-08-02 15:00:00,986.0
2021-08-02 16:00:00,1061.0
2021-08-02 17:00:00,1094.0
2021-08-02 18:00:00,1104.0
2021-08-02 19:00:00,1111.0
2021-08-02 20:00:00,1133.0
2021-08-02 21:00:00,1152.0
2021-08-02 22:00:00,1148.0
2021-08-02 23:00:00,1050.0
2021-08-03 00:00:00,921.0
2021-08-03 01:00:00,830.0
2021-08-03 02:00:00,785.0
2021-08-03 03:00:00,765.0
2021-08-03 04:00:00,760.0
2021-08-03 05:00:00,765.0
2021-08-03 06:00:00,809.0
2021-08-03 07:00:00,898.0
2021-08-03 08:00:00,967.0
2021-08-03 09:00:00,998.0
2021-08-03 10:00:00,1011.0
2021-08-03 11:00:00,1009.0
2021-08-03 12:00:00,1001.0
2021-08-03 13:00:00,977.0
2021-08-03 14:00:00,968.0
2021-08-03 15:00:00,997.0
2021-08-03 16:00:00,1075.0
2021-08-03 17:00:00,1117.0
2021-08-03 18:00:00,1128.0
2021-08-03 19:00:00,1125.0
2021-08-03 20:00:00,1139.0
2021-08-03 21:00:00,1155.0
2021-08-03 22:00:00,1148.0
2021-08-03 23:00:00,1047.0
2021-08-04 00:00:00,917.0
2021-08-04 01:00:00,831.0
2021-08-04 02:00:00,785.0
2021-08-04 03:00:00,765.0
2021-08-04 04:00:00,758.0
2021-08-04 05:00:00,757.0
2021-08-04 06:00:00,821.0
2021-08-04 07:00:00,904.0
2021-08-04 08:00:00,953.0
2021-08-04 09:00:00,967.0
2021-08-04 10:00:00,967.0
2021-08-04 11:00:00,958.0
2021-08-04 12:00:00,943.0
2021-08-04 13:00:00,927.0
2021-08-04 14:00:00,930.0
2021-08-04 15:00:00,977.0
2021-08-04 16:00:00,1059.0
2021-08-04 17:00:00,1090.0
2021-08-04 18:00:00,1092.0
2021-08-04 19:00:00,1092.0
2021-08-04 20:00:00,1102.0
2021-08-04 21:00:00,1125.0
2021-08-04 22:00:00,1121.0
2021-08-04 23:00:00,1028.0
2021-08-05 00:00:00,896.0
2021-08-05 01:00:00,805.0
2021-08-05 02:00:00,760.0
2021-08-05 03:00:00,741.0
2021-08-05 04:00:00,732.0
2021-08-05 05:00:00,728.0
2021-08-05 06:00:00,779.0
2021-08-05 07:00:00,867.0
2021-08-05 08:00:00,930.0
2021-08-05 09:00:00,956.0
2021-08-05 10:00:00,965.0
2021-08-05 11:00:00,965.0
2021-08-05 12:00:00,956.0
2021-08-05 13:00:00,942.0
2021-08-05 14:00:00,940.0
2021-08-05 15:00:00,973.0
2021-08-05 16:00:00,1045.0
2021-08-05 17:00:00,1074.0
2021-08-05 18:00:00,1081.0
2021-08-05 19:00:00,1084.0
2021-08-05 20:00:00,1104.0
2021-08-05 21:00:00,1140.0
2021-08-05 22:00:00,1130.0
2021-08-05 23:00:00,1037.0
2021-08-06 00:00:00,905.0
2021-08-06 01:00:00,813.0
2021-08-06 02:00:00,765.0
2021-08-06 03:00:00,743.0
2021-08-06 04:00:00,730.0
2021-08-06 05:00:00,727.0
2021-08-06 06:00:00,778.0
2021-08-06 07:00:00,867.0
2021-08-06 08:00:00,938.0
2021-08-06 09:00:00,974.0
2021-08-06 10:00:00,988.0
2021-08-06 11:00:00,992.0
2021-08-06 12:00:00,990.0
2021-08-06 13:00:00,983.0
2021-08-06 14:00:00,980.0
2021-08-06 15:00:00,995.0
2021-08-06 16:00:00,1050.0
2021-08-06 17:00:00,1081.0
2021-08-06 18:00:00,1096.0
2021-08-06 19:00:00,1092.0
2021-08-06 20:00:00,1077.0
2021-08-06 21:00:00,1072.0
2021-08-06 22:00:00,1065.0
2021-08-06 23:00:00,990.0
2021-08-07 00:00:00,890.0
2021-08-07 01:00:00,805.0
2021-08-07 02:00:00,753.0
2021-08-07 03:00:00,724.0
2021-08-07 04:00:00,708.0
2021-08-07 05:00:00,691.0
2021-08-07 06:00:00,697.0
2021-08-07 07:00:00,745.0
2021-08-07 08:00:00,849.0
2021-08-07 09:00:00,974.0
2021-08-07 10:00:00,1054.0
2021-08-07 11:00:00,1075.0
2021-08-07 12:00:00,1063.0
2021-08-07 13:00:00,1042.0
2021-08-07 14:00:00,1018.0
2021-08-07 15:00:00,1025.0
2021-08-07 16:00:00,1054.0
2021-08-07 17:00:00,1107.0
2021-08-07 18:00:00,1155.0
2021-08-07 19:00:00,1158.0
2021-08-07 20:00:00,1131.0
2021-08-07 21:00:00,1105.0
2021-08-07 22:00:00,1067.0
2021-08-07 23:00:00,993.0
2021-08-08 00:00:00,904.0
2021-08-08 01:00:00,825.0
2021-08-08 02:00:00,773.0
2021-08-08 03:00:00,747.0
2021-08-08 04:00:00,733.0
2021-08-08 05:00:00,715.0
2021-08-08 06:00:00,712.0
2021-08-08 07:00:00,743.0
2021-08-08 08:00:00,828.0
2021-08-08 09:00:00,951.0
2021-08-08 10:00:00,1047.0
2021-08-08 11:00:00,1083.0
2021-08-08 12:00:00,1076.0
2021-08-08 13:00:00,1057.0
2021-08-08 14:00:00,1047.0
2021-08-08 15:00:00,1059.0
2021-08-08 16:00:00,1099.0
2021-08-08 17:00:00,1138.0
2021-08-08 18:00:00,1175.0
2021-08-08 19:00:00,1185.0
2021-08-08 20:00:00,1193.0
2021-08-08 21:00:00,1197.0
2021-08-08 22:00:00,1164.0
2021-08-08 23:00:00,1037.0
2021-08-09 00:00:00,893.0
2021-08-09 01:00:00,796.0
2021-08-09 02:00:00,748.0
2021-08-09 03:00:00,722.0
2021-08-09 04:00:00,710.0
2021-08-09 05:00:00,716.0
2021-08-09 06:00:00,794.0
2021-08-09 07:00:00,916.0
2021-08-09 08:00:00,960.0
2021-08-09 09:00:00,962.0
2021-08-09 10:00:00,964.0
2021-08-09 11:00:00,970.0
2021-08-09 12:00:00,961.0
2021-08-09 13:00:00,950.0
2021-08-09 14:00:00,950.0
2021-08-09 15:00:00,997.0
2021-08-09 16:00:00,1104.0
2021-08-09 17:00:00,1150.0
2021-08-09 18:00:00,1157.0
2021-08-09 19:00:00,1162.0
2021-08-09 20:00:00,1185.0
2021-08-09 21:00:00,1203.0
2021-08-09 22:00:00,1160.0
2021-08-09 23:00:00,1029.0
2021-08-10 00:00:00,872.0
2021-08-10 01:00:00,771.0
2021-08-10 02:00:00,724.0
2021-08-10 03:00:00,700.0
2021-08-10 04:00:00,687.0
2021-08-10 05:00:00,689.0
2021-08-10 06:00:00,766.0
2021-08-10 07:00:00,893.0
2021-08-10 08:00:00,941.0
2021-08-10 09:00:00,940.0
2021-08-10 10:00:00,938.0
2021-08-10 11:00:00,938.0
2021-08-10 12:00:00,928.0
2021-08-10 13:00:00,914.0
2021-08-10 14:00:00,914.0
2021-08-10 15:00:00,965.0
2021-08-10 16:00:00,1075.0
2021-08-10 17:00:00,1121.0
2021-08-10 18:00:00,1127.0
2021-08-10 19:00:00,1136.0
2021-08-10 20:00:00,1162.0
2021-08-10 21:00:00,1197.0
2021-08-10 22:00:00,1168.0
2021-08-10 23:00:00,1039.0
2021-08-11 00:00:00,880.0
2021-08-11 01:00:00,784.0
2021-08-11 02:00:00,736.0
2021-08-11 03:00:00,713.0
2021-08-11 04:00:00,700.0
2021-08-11 05:00:00,705.0
2021-08-11 06:00:00,787.0
2021-08-11 07:00:00,916.0
2021-08-11 08:00:00,963.0
2021-08-11 09:00:00,956.0
2021-08-11 10:00:00,948.0
2021-08-11 11:00:00,942.0
2021-08-11 12:00:00,926.0
2021-08-11 13:00:00,908.0
2021-08-11 14:00:00,909.0
2021-08-11 15:00:00,959.0
2021-08-11 16:00:00,1070.0
2021-08-11 17:00:00,1122.0
2021-08-11 18:00:00,1131.0
2021-08-11 19:00:00,1129.0
2021-08-11 20:00:00,1146.0
2021-08-11 21:00:00,1181.0
2021-08-11 22:00:00,1159.0
2021-08-11 23:00:00,1035.0
2021-08-12 00:00:00,886.0
2021-08-12 01:00:00,783.0
2021-08-12 02:00:00,731.0
2021-08-12 03:00:00,705.0
2021-08-12 04:00:00,690.0
2021-08-12 05:00:00,691.0
2021-08-12 06:00:00,767.0
2021-08-12 07:00:00,898.0
2021-08-12 08:00:00,946.0
2021-08-12 09:00:00,952.0
2021-08-12 10:00:00,953.0
2021-08-12 11:00:00,955.0
2021-08-12 12:00:00,947.0
2021-08-12 13:00:00,932.0
2021-08-12 14:00:00,930.0
2021-08-12 15:00:00,975.0
2021-08-12 16:00:00,1072.0
2021-08-12 17:00:00,1122.0
2021-08-12 18:00:00,1134.0
2021-08-12 19:00:00,1146.0
2021-08-12 20:00:00,1174.0
2021-08-12 21:00:00,1199.0
2021-08-12 22:00:00,1157.0
2021-08-12 23:00:00,1030.0
2021-08-13 00:00:00,880.0
2021-08-13 01:00:00,780.0
2021-08-13 02:00:00,724.0
2021-08-13 03:00:00,694.0
2021-08-13 04:00:00,679.0
2021-08-13 05:00:00,682.0
2021-08-13 06:00:00,752.0
2021-08-13 07:00:00,875.0
2021-08-13 08:00:00,937.0
2021-08-13 09:00:00,954.0
2021-08-13 10:00:00,961.0
2021-08-13 11:00:00,974.0
2021-08-13 12:00:00,974.0
2021-08-13 13:00:00,968.0
2021-08-13 14:00:00,974.0
2021-08-13 15:00:00,1010.0
2021-08-13 16:00:00,1090.0
2021-08-13 17:00:00,1163.0
2021-08-13 18:00:00,1207.0
2021-08-13 19:00:00,1198.0
2021-08-13 20:00:00,1167.0
2021-08-13 21:00:00,1145.0
2021-08-13 22:00:00,1093.0
2021-08-13 23:00:00,1007.0
2021-08-14 00:00:00,900.0
2021-08-14 01:00:00,811.0
2021-08-14 02:00:00,763.0
2021-08-14 03:00:00,738.0
2021-08-14 04:00:00,728.0
2021-08-14 05:00:00,716.0
2021-08-14 06:00:00,725.0
2021-08-14 07:00:00,783.0
2021-08-14 08:00:00,902.0
2021-08-14 09:00:00,1036.0
2021-08-14 10:00:00,1110.0
2021-08-14 11:00:00,1121.0
2021-08-14 12:00:00,1101.0
2021-08-14 13:00:00,1080.0
2021-08-14 14:00:00,1057.0
2021-08-14 15:00:00,1067.0
2021-08-14 16:00:00,1103.0
2021-08-14 17:00:00,1142.0
2021-08-14 18:00:00,1189.0
2021-08-14 19:00:00,1189.0
2021-08-14 20:00:00,1158.0
2021-08-14 21:00:00,1136.0
2021-08-14 22:00:00,1088.0
2021-08-14 23:00:00,1011.0
2021-08-15 00:00:00,918.0
2021-08-15 01:00:00,839.0
2021-08-15 02:00:00,786.0
2021-08-15 03:00:00,758.0
2021-08-15 04:00:00,744.0
2021-08-15 05:00:00,731.0
2021-08-15 06:00:00,729.0
2021-08-15 07:00:00,774.0
2021-08-15 08:00:00,872.0
2021-08-15 09:00:00,1005.0
2021-08-15 10:00:00,1106.0
2021-08-15 11:00:00,1139.0
2021-08-15 12:00:00,1127.0
2021-08-15 13:00:00,1114.0
2021-08-15 14:00:00,1116.0
2021-08-15 15:00:00,1136.0
2021-08-15 16:00:00,1180.0
2021-08-15 17:00:00,1236.0
2021-08-15 18:00:00,1275.0
2021-08-15 19:00:00,1300.0
2021-08-15 20:00:00,1315.0
2021-08-15 21:00:00,1310.0
2021-08-15 22:00:00,1238.0
2021-08-15 23:00:00,1085.0
2021-08-16 00:00:00,931.0
2021-08-16 01:00:00,837.0
2021-08-16 02:00:00,791.0
2021-08-16 03:00:00,768.0
2021-08-16 04:00:00,762.0
2021-08-16 05:00:00,779.0
2021-08-16 06:00:00,890.0
2021-08-16 07:00:00,1052.0
2021-08-16 08:00:00,1069.0
2021-08-16 09:00:00,1036.0
2021-08-16 10:00:00,1010.0
2021-08-16 11:00:00,1001.0
2021-08-16 12:00:00,984.0
2021-08-16 13:00:00,975.0
2021-08-16 14:00:00,986.0
2021-08-16 15:00:00,1050.0
2021-08-16 16:00:00,1183.0
2021-08-16 17:00:00,1236.0
2021-08-16 18:00:00,1237.0
2021-08-16 19:00:00,1238.0
2021-08-16 20:00:00,1272.0
2021-08-16 21:00:00,1299.0
2021-08-16 22:00:00,1233.0
2021-08-16 23:00:00,1083.0
2021-08-17 00:00:00,922.0
2021-08-17 01:00:00,821.0
2021-08-17 02:00:00,774.0
2021-08-17 03:00:00,754.0
2021-08-17 04:00:00,749.0
2021-08-17 05:00:00,764.0
2021-08-17 06:00:00,869.0
2021-08-17 07:00:00,1028.0
2021-08-17 08:00:00,1039.0
2021-08-17 09:00:00,1012.0
2021-08-17 10:00:00,991.0
2021-08-17 11:00:00,982.0
2021-08-17 12:00:00,969.0
2021-08-17 13:00:00,957.0
2021-08-17 14:00:00,972.0
2021-08-17 15:00:00,1044.0
2021-08-17 16:00:00,1178.0
2021-08-17 17:00:00,1229.0
2021-08-17 18:00:00,1236.0
2021-08-17 19:00:00,1245.0
2021-08-17 20:00:00,1273.0
2021-08-17 21:00:00,1311.0
2021-08-17 22:00:00,1249.0
2021-08-17 23:00:00,1088.0
2021-08-18 00:00:00,922.0
2021-08-18 01:00:00,826.0
2021-08-18 02:00:00,784.0
2021-08-18 03:00:00,764.0
2021-08-18 04:00:00,757.0
2021-08-18 05:00:00,778.0
2021-08-18 06:00:00,901.0
2021-08-18 07:00:00,1079.0
2021-08-18 08:00:00,1069.0
2021-08-18 09:00:00,1013.0
2021-08-18 10:00:00,974.0
2021-08-18 11:00:00,964.0
2021-08-18 12:00:00,957.0
2021-08-18 13:00:00,957.0
2021-08-18 14:00:00,981.0
2021-08-18 15:00:00,1057.0
2021-08-18 16:00:00,1180.0
2021-08-18 17:00:00,1235.0
2021-08-18 18:00:00,1236.0
2021-08-18 19:00:00,1239.0
2021-08-18 20:00:00,1277.0
2021-08-18 21:00:00,1318.0
2021-08-18 22:00:00,1253.0
2021-08-18 23:00:00,1095.0
2021-08-19 00:00:00,937.0
2021-08-19 01:00:00,844.0
2021-08-19 02:00:00,806.0
2021-08-19 03:00:00,789.0
2021-08-19 04:00:00,787.0
2021-08-19 05:00:00,809.0
2021-08-19 06:00:00,933.0
2021-08-19 07:00:00,1113.0
2021-08-19 08:00:00,1109.0
2021-08-19 09:00:00,1053.0
2021-08-19 10:00:00,1017.0
2021-08-19 11:00:00,997.0
2021-08-19 12:00:00,976.0
2021-08-19 13:00:00,961.0
2021-08-19 14:00:00,977.0
2021-08-19 15:00:00,1043.0
2021-08-19 16:00:00,1159.0
2021-08-19 17:00:00,1203.0
2021-08-19 18:00:00,1219.0
2021-08-19 19:00:00,1241.0
2021-08-19 20:00:00,1277.0
2021-08-19 21:00:00,1320.0
2021-08-19 22:00:00,1262.0
2021-08-19 23:00:00,1112.0
2021-08-20 00:00:00,954.0
2021-08-20 01:00:00,860.0
2021-08-20 02:00:00,820.0
2021-08-20 03:00:00,805.0
2021-08-20 04:00:00,807.0
2021-08-20 05:00:00,833.0
2021-08-20 06:00:00,955.0
2021-08-20 07:00:00,1137.0
2021-08-20 08:00:00,1135.0
2021-08-20 09:00:00,1085.0
2021-08-20 10:00:00,1046.0
2021-08-20 11:00:00,1025.0
2021-08-20 12:00:00,1004.0
2021-08-20 13:00:00,992.0
2021-08-20 14:00:00,1011.0
2021-08-20 15:00:00,1054.0
2021-08-20 16:00:00,1136.0
2021-08-20 17:00:00,1188.0
2021-08-20 18:00:00,1207.0
2021-08-20 19:00:00,1214.0
2021-08-20 20:00:00,1208.0
2021-08-20 21:00:00,1214.0
2021-08-20 22:00:00,1162.0
2021-08-20 23:00:00,1070.0
2021-08-21 00:00:00,956.0
2021-08-21 01:00:00,877.0
2021-08-21 02:00:00,835.0
2021-08-21 03:00:00,816.0
2021-08-21 04:00:00,810.0
2021-08-21 05:00:00,812.0
2021-08-21 06:00:00,830.0
2021-08-21 07:00:00,895.0
2021-08-21 08:00:00,1017.0
2021-08-21 09:00:00,1143.0
2021-08-21 10:00:00,1201.0
2021-08-21 11:00:00,1191.0
2021-08-21 12:00:00,1151.0
2021-08-21 13:00:00,1110.0
2021-08-21 14:00:00,1077.0
2021-08-21 15:00:00,1069.0
2021-08-21 16:00:00,1091.0
2021-08-21 17:00:00,1129.0
2021-08-21 18:00:00,1162.0
2021-08-21 19:00:00,1171.0
2021-08-21 20:00:00,1160.0
2021-08-21 21:00:00,1160.0
2021-08-21 22:00:00,1111.0
2021-08-21 23:00:00,1036.0
2021-08-22 00:00:00,945.0
2021-08-22 01:00:00,870.0
2021-08-22 02:00:00,826.0
2021-08-22 03:00:00,804.0
2021-08-22 04:00:00,799.0
2021-08-22 05:00:00,798.0
2021-08-22 06:00:00,797.0
2021-08-22 07:00:00,841.0
2021-08-22 08:00:00,944.0
2021-08-22 09:00:00,1077.0
2021-08-22 10:00:00,1168.0
2021-08-22 11:00:00,1190.0
2021-08-22 12:00:00,1168.0
2021-08-22 13:00:00,1135.0
2021-08-22 14:00:00,1114.0
2021-08-22 15:00:00,1115.0
2021-08-22 16:00:00,1142.0
2021-08-22 17:00:00,1181.0
2021-08-22 18:00:00,1223.0
2021-08-22 19:00:00,1267.0
2021-08-22 20:00:00,1316.0
2021-08-22 21:00:00,1345.0
2021-08-22 22:00:00,1259.0
2021-08-22 23:00:00,1099.0
2021-08-23 00:00:00,945.0
2021-08-23 01:00:00,857.0
2021-08-23 02:00:00,819.0
2021-08-23 03:00:00,806.0
2021-08-23 04:00:00,806.0
2021-08-23 05:00:00,837.0
2021-08-23 06:00:00,972.0
2021-08-23 07:00:00,1152.0
2021-08-23 08:00:00,1134.0
2021-08-23 09:00:00,1064.0
2021-08-23 10:00:00,1017.0
2021-08-23 11:00:00,990.0
2021-08-23 12:00:00,964.0
2021-08-23 13:00:00,941.0
2021-08-23 14:00:00,945.0
2021-08-23 15:00:00,1008.0
2021-08-23 16:00:00,1130.0
2021-08-23 17:00:00,1177.0
2021-08-23 18:00:00,1183.0
2021-08-23 19:00:00,1205.0
2021-08-23 20:00:00,1271.0
2021-08-23 21:00:00,1323.0
2021-08-23 22:00:00,1237.0
2021-08-23 23:00:00,1067.0
2021-08-24 00:00:00,901.0
2021-08-24 01:00:00,810.0
2021-08-24 02:00:00,767.0
2021-08-24 03:00:00,743.0
2021-08-24 04:00:00,734.0
2021-08-24 05:00:00,761.0
2021-08-24 06:00:00,882.0
2021-08-24 07:00:00,1062.0
2021-08-24 08:00:00,1057.0
2021-08-24 09:00:00,1010.0
2021-08-24 10:00:00,977.0
2021-08-24 11:00:00,960.0
2021-08-24 12:00:00,942.0
2021-08-24 13:00:00,930.0
2021-08-24 14:00:00,948.0
2021-08-24 15:00:00,1034.0
2021-08-24 16:00:00,1184.0
2021-08-24 17:00:00,1249.0
2021-08-24 18:00:00,1266.0
2021-08-24 19:00:00,1279.0
2021-08-24 20:00:00,1314.0
2021-08-24 21:00:00,1326.0
2021-08-24 22:00:00,1232.0
2021-08-24 23:00:00,1062.0
2021-08-25 00:00:00,897.0
2021-08-25 01:00:00,799.0
2021-08-25 02:00:00,753.0
2021-08-25 03:00:00,735.0
2021-08-25 04:00:00,731.0
2021-08-25 05:00:00,751.0
2021-08-25 06:00:00,868.0
2021-08-25 07:00:00,1044.0
2021-08-25 08:00:00,1035.0
2021-08-25 09:00:00,985.0
2021-08-25 10:00:00,956.0
2021-08-25 11:00:00,942.0
2021-08-25 12:00:00,935.0
2021-08-25 13:00:00,930.0
2021-08-25 14:00:00,953.0
2021-08-25 15:00:00,1028.0
2021-08-25 16:00:00,1157.0
2021-08-25 17:00:00,1205.0
2021-08-25 18:00:00,1215.0
2021-08-25 19:00:00,1237.0
2021-08-25 20:00:00,1294.0
2021-08-25 21:00:00,1330.0
2021-08-25 22:00:00,1256.0
2021-08-25 23:00:00,1100.0
2021-08-26 00:00:00,939.0
2021-08-26 01:00:00,847.0
2021-08-26 02:00:00,807.0
2021-08-26 03:00:00,785.0
2021-08-26 04:00:00,778.0
2021-08-26 05:00:00,806.0
2021-08-26 06:00:00,929.0
2021-08-26 07:00:00,1123.0
2021-08-26 08:00:00,1132.0
2021-08-26 09:00:00,1089.0
2021-08-26 10:00:00,1055.0
2021-08-26 11:00:00,1039.0
2021-08-26 12:00:00,1024.0
2021-08-26 13:00:00,1010.0
2021-08-26 14:00:00,1027.0
2021-08-26 15:00:00,1103.0
2021-08-26 16:00:00,1239.0
2021-08-26 17:00:00,1301.0
2021-08-26 18:00:00,1319.0
2021-08-26 19:00:00,1339.0
2021-08-26 20:00:00,1384.0
2021-08-26 21:00:00,1388.0
2021-08-26 22:00:00,1298.0
2021-08-26 23:00:00,1141.0
2021-08-27 00:00:00,981.0
2021-08-27 01:00:00,888.0
2021-08-27 02:00:00,842.0
2021-08-27 03:00:00,819.0
2021-08-27 04:00:00,808.0
2021-08-27 05:00:00,826.0
2021-08-27 06:00:00,938.0
2021-08-27 07:00:00,1126.0
2021-08-27 08:00:00,1144.0
2021-08-27 09:00:00,1103.0
2021-08-27 10:00:00,1073.0
2021-08-27 11:00:00,1062.0
2021-08-27 12:00:00,1053.0
2021-08-27 13:00:00,1051.0
2021-08-27 14:00:00,1072.0
2021-08-27 15:00:00,1127.0
2021-08-27 16:00:00,1225.0
2021-08-27 17:00:00,1290.0
2021-08-27 18:00:00,1313.0
2021-08-27 19:00:00,1300.0
2021-08-27 20:00:00,1288.0
2021-08-27 21:00:00,1265.0
2021-08-27 22:00:00,1185.0
2021-08-27 23:00:00,1088.0
2021-08-28 00:00:00,977.0
2021-08-28 01:00:00,889.0
2021-08-28 02:00:00,838.0
2021-08-28 03:00:00,814.0
2021-08-28 04:00:00,803.0
2021-08-28 05:00:00,799.0
2021-08-28 06:00:00,808.0
2021-08-28 07:00:00,879.0
2021-08-28 08:00:00,1015.0
2021-08-28 09:00:00,1148.0
2021-08-28 10:00:00,1206.0
2021-08-28 11:00:00,1196.0
2021-08-28 12:00:00,1151.0
2021-08-28 13:00:00,1106.0
2021-08-28 14:00:00,1073.0
2021-08-28 15:00:00,1066.0
2021-08-28 16:00:00,1094.0
2021-08-28 17:00:00,1143.0
2021-08-28 18:00:00,1191.0
2021-08-28 19:00:00,1196.0
2021-08-28 20:00:00,1175.0
2021-08-28 21:00:00,1150.0
2021-08-28 22:00:00,1085.0
2021-08-28 23:00:00,1006.0
2021-08-29 00:00:00,913.0
2021-08-29 01:00:00,840.0
2021-08-29 02:00:00,794.0
2021-08-29 03:00:00,772.0
2021-08-29 04:00:00,765.0
2021-08-29 05:00:00,764.0
2021-08-29 06:00:00,766.0
2021-08-29 07:00:00,816.0
2021-08-29 08:00:00,923.0
2021-08-29 09:00:00,1054.0
2021-08-29 10:00:00,1137.0
2021-08-29 11:00:00,1148.0
2021-08-29 12:00:00,1118.0
2021-08-29 13:00:00,1084.0
2021-08-29 14:00:00,1068.0
2021-08-29 15:00:00,1076.0
2021-08-29 16:00:00,1109.0
2021-08-29 17:00:00,1149.0
2021-08-29 18:00:00,1187.0
2021-08-29 19:00:00,1224.0
2021-08-29 20:00:00,1292.0
2021-08-29 21:00:00,1318.0
2021-08-29 22:00:00,1215.0
2021-08-29 23:00:00,1049.0
2021-08-30 00:00:00,896.0
2021-08-30 01:00:00,807.0
2021-08-30 02:00:00,764.0
2021-08-30 03:00:00,746.0
2021-08-30 04:00:00,741.0
2021-08-30 05:00:00,773.0
2021-08-30 06:00:00,901.0
2021-08-30 07:00:00,1083.0
2021-08-30 08:00:00,1071.0
2021-08-30 09:00:00,1013.0
2021-08-30 10:00:00,971.0
2021-08-30 11:00:00,948.0
2021-08-30 12:00:00,925.0
2021-08-30 13:00:00,905.0
2021-08-30 14:00:00,917.0
2021-08-30 15:00:00,981.0
2021-08-30 16:00:00,1103.0
2021-08-30 17:00:00,1151.0
2021-08-30 18:00:00,1158.0
2021-08-30 19:00:00,1189.0
2021-08-30 20:00:00,1266.0
2021-08-30 21:00:00,1290.0
2021-08-30 22:00:00,1201.0
2021-08-30 23:00:00,1036.0
2021-08-31 00:00:00,875.0
2021-08-31 01:00:00,788.0
2021-08-31 02:00:00,751.0
2021-08-31 03:00:00,735.0
2021-08-31 04:00:00,732.0
2021-08-31 05:00:00,762.0
2021-08-31 06:00:00,888.0
2021-08-31 07:00:00,1065.0
2021-08-31 08:00:00,1054.0
2021-08-31 09:00:00,999.0
2021-08-31 10:00:00,960.0
2021-08-31 11:00:00,940.0
2021-08-31 12:00:00,919.0
2021-08-31 13:00:00,902.0
2021-08-31 14:00:00,914.0
2021-08-31 15:00:00,983.0
2021-08-31 16:00:00,1105.0
2021-08-31 17:00:00,1144.0
2021-08-31 18:00:00,1148.0
2021-08-31 19:00:00,1178.0
2021-08-31 20:00:00,1262.0
2021-08-31 21:00:00,1298.0
2021-08-31 22:00:00,1205.0
2021-08-31 23:00:00,1039.0
2021-09-01 00:00:00,881.0
2021-09-01 01:00:00,791.0
2021-09-01 02:00:00,751.0
2021-09-01 03:00:00,737.0
2021-09-01 04:00:00,730.0
2021-09-01 05:00:00,761.0
2021-09-01 06:00:00,894.0
2021-09-01 07:00:00,1073.0
2021-09-01 08:00:00,1066.0
2021-09-01 09:00:00,1008.0
2021-09-01 10:00:00,971.0
2021-09-01 11:00:00,949.0
2021-09-01 12:00:00,931.0
2021-09-01 13:00:00,914.0
2021-09-01 14:00:00,926.0
2021-09-01 15:00:00,994.0
2021-09-01 16:00:00,1117.0
2021-09-01 17:00:00,1163.0
2021-09-01 18:00:00,1173.0
2021-09-01 19:00:00,1205.0
2021-09-01 20:00:00,1279.0
2021-09-01 21:00:00,1293.0
2021-09-01 22:00:00,1199.0
2021-09-01 23:00:00,1047.0
2021-09-02 00:00:00,890.0
2021-09-02 01:00:00,798.0
2021-09-02 02:00:00,763.0
2021-09-02 03:00:00,744.0
2021-09-02 04:00:00,740.0
2021-09-02 05:00:00,771.0
2021-09-02 06:00:00,902.0
2021-09-02 07:00:00,1084.0
2021-09-02 08:00:00,1079.0
2021-09-02 09:00:00,1021.0
2021-09-02 10:00:00,978.0
2021-09-02 11:00:00,955.0
2021-09-02 12:00:00,932.0
2021-09-02 13:00:00,915.0
2021-09-02 14:00:00,921.0
2021-09-02 15:00:00,990.0
2021-09-02 16:00:00,1103.0
2021-09-02 17:00:00,1143.0
2021-09-02 18:00:00,1150.0
2021-09-02 19:00:00,1183.0
2021-09-02 20:00:00,1262.0
2021-09-02 21:00:00,1285.0
2021-09-02 22:00:00,1194.0
2021-09-02 23:00:00,1048.0
2021-09-03 00:00:00,893.0
2021-09-03 01:00:00,804.0
2021-09-03 02:00:00,764.0
2021-09-03 03:00:00,748.0
2021-09-03 04:00:00,746.0
2021-09-03 05:00:00,771.0
2021-09-03 06:00:00,890.0
2021-09-03 07:00:00,1074.0
2021-09-03 08:00:00,1091.0
2021-09-03 09:00:00,1052.0
2021-09-03 10:00:00,1022.0
2021-09-03 11:00:00,1007.0
2021-09-03 12:00:00,992.0
2021-09-03 13:00:00,981.0
2021-09-03 14:00:00,996.0
2021-09-03 15:00:00,1051.0
2021-09-03 16:00:00,1151.0
2021-09-03 17:00:00,1222.0
2021-09-03 18:00:00,1256.0
2021-09-03 19:00:00,1266.0
2021-09-03 20:00:00,1271.0
2021-09-03 21:00:00,1234.0
2021-09-03 22:00:00,1165.0
2021-09-03 23:00:00,1069.0
2021-09-04 00:00:00,967.0
2021-09-04 01:00:00,886.0
2021-09-04 02:00:00,844.0
2021-09-04 03:00:00,828.0
2021-09-04 04:00:00,823.0
2021-09-04 05:00:00,828.0
2021-09-04 06:00:00,847.0
2021-09-04 07:00:00,925.0
2021-09-04 08:00:00,1068.0
2021-09-04 09:00:00,1203.0
2021-09-04 10:00:00,1261.0
2021-09-04 11:00:00,1254.0
2021-09-04 12:00:00,1215.0
2021-09-04 13:00:00,1171.0
2021-09-04 14:00:00,1144.0
2021-09-04 15:00:00,1143.0
2021-09-04 16:00:00,1176.0
2021-09-04 17:00:00,1225.0
2021-09-04 18:00:00,1266.0
2021-09-04 19:00:00,1281.0
2021-09-04 20:00:00,1287.0
2021-09-04 21:00:00,1246.0
2021-09-04 22:00:00,1182.0
2021-09-04 23:00:00,1109.0
2021-09-05 00:00:00,1013.0
2021-09-05 01:00:00,937.0
2021-09-05 02:00:00,891.0
2021-09-05 03:00:00,868.0
2021-09-05 04:00:00,860.0
2021-09-05 05:00:00,857.0
2021-09-05 06:00:00,865.0
2021-09-05 07:00:00,915.0
2021-09-05 08:00:00,1035.0
2021-09-05 09:00:00,1184.0
2021-09-05 10:00:00,1278.0
2021-09-05 11:00:00,1301.0
2021-09-05 12:00:00,1275.0
2021-09-05 13:00:00,1233.0
2021-09-05 14:00:00,1204.0
2021-09-05 15:00:00,1212.0
2021-09-05 16:00:00,1249.0
2021-09-05 17:00:00,1280.0
2021-09-05 18:00:00,1317.0
2021-09-05 19:00:00,1358.0
2021-09-05 20:00:00,1421.0
2021-09-05 21:00:00,1394.0
2021-09-05 22:00:00,1287.0
2021-09-05 23:00:00,1123.0
2021-09-06 00:00:00,968.0
2021-09-06 01:00:00,882.0
2021-09-06 02:00:00,845.0
2021-09-06 03:00:00,829.0
2021-09-06 04:00:00,825.0
2021-09-06 05:00:00,858.0
2021-09-06 06:00:00,998.0
2021-09-06 07:00:00,1190.0
2021-09-06 08:00:00,1195.0
2021-09-06 09:00:00,1150.0
2021-09-06 10:00:00,1117.0
2021-09-06 11:00:00,1090.0
2021-09-06 12:00:00,1059.0
2021-09-06 13:00:00,1032.0
2021-09-06 14:00:00,1034.0
2021-09-06 15:00:00,1094.0
2021-09-06 16:00:00,1220.0
2021-09-06 17:00:00,1269.0
2021-09-06 18:00:00,1272.0
2021-09-06 19:00:00,1308.0
2021-09-06 20:00:00,1390.0
2021-09-06 21:00:00,1389.0
2021-09-06 22:00:00,1287.0
2021-09-06 23:00:00,1119.0
2021-09-07 00:00:00,959.0
2021-09-07 01:00:00,859.0
2021-09-07 02:00:00,819.0
2021-09-07 03:00:00,801.0
2021-09-07 04:00:00,795.0
2021-09-07 05:00:00,825.0
2021-09-07 06:00:00,957.0
2021-09-07 07:00:00,1137.0
2021-09-07 08:00:00,1131.0
2021-09-07 09:00:00,1084.0
2021-09-07 10:00:00,1054.0
2021-09-07 11:00:00,1033.0
2021-09-07 12:00:00,1013.0
2021-09-07 13:00:00,995.0
2021-09-07 14:00:00,1002.0
2021-09-07 15:00:00,1072.0
2021-09-07 16:00:00,1205.0
2021-09-07 17:00:00,1256.0
2021-09-07 18:00:00,1264.0
2021-09-07 19:00:00,1292.0
2021-09-07 20:00:00,1368.0
2021-09-07 21:00:00,1349.0
2021-09-07 22:00:00,1248.0
2021-09-07 23:00:00,1081.0
2021-09-08 00:00:00,912.0
2021-09-08 01:00:00,818.0
2021-09-08 02:00:00,777.0
2021-09-08 03:00:00,758.0
2021-09-08 04:00:00,748.0
2021-09-08 05:00:00,782.0
2021-09-08 06:00:00,915.0
2021-09-08 07:00:00,1096.0
2021-09-08 08:00:00,1089.0
2021-09-08 09:00:00,1032.0
2021-09-08 10:00:00,992.0
2021-09-08 11:00:00,966.0
2021-09-08 12:00:00,944.0
2021-09-08 13:00:00,925.0
2021-09-08 14:00:00,934.0
2021-09-08 15:00:00,1000.0
2021-09-08 16:00:00,1118.0
2021-09-08 17:00:00,1158.0
2021-09-08 18:00:00,1163.0
2021-09-08 19:00:00,1202.0
2021-09-08 20:00:00,1297.0
2021-09-08 21:00:00,1303.0
2021-09-08 22:00:00,1201.0
2021-09-08 23:00:00,1035.0
2021-09-09 00:00:00,878.0
2021-09-09 01:00:00,784.0
2021-09-09 02:00:00,746.0
2021-09-09 03:00:00,725.0
2021-09-09 04:00:00,714.0
2021-09-09 05:00:00,737.0
2021-09-09 06:00:00,865.0
2021-09-09 07:00:00,1043.0
2021-09-09 08:00:00,1045.0
2021-09-09 09:00:00,1001.0
2021-09-09 10:00:00,969.0
2021-09-09 11:00:00,949.0
2021-09-09 12:00:00,928.0
2021-09-09 13:00:00,910.0
2021-09-09 14:00:00,922.0
2021-09-09 15:00:00,989.0
2021-09-09 16:00:00,1109.0
2021-09-09 17:00:00,1160.0
2021-09-09 18:00:00,1172.0
2021-09-09 19:00:00,1217.0
2021-09-09 20:00:00,1304.0
2021-09-09 21:00:00,1294.0
2021-09-09 22:00:00,1200.0
2021-09-09 23:00:00,1035.0
2021-09-10 00:00:00,876.0
2021-09-10 01:00:00,780.0
2021-09-10 02:00:00,734.0
2021-09-10 03:00:00,712.0
2021-09-10 04:00:00,704.0
2021-09-10 05:00:00,732.0
2021-09-10 06:00:00,852.0
2021-09-10 07:00:00,1027.0
2021-09-10 08:00:00,1042.0
2021-09-10 09:00:00,1013.0
2021-09-10 10:00:00,992.0
2021-09-10 11:00:00,984.0
2021-09-10 12:00:00,969.0
2021-09-10 13:00:00,960.0
2021-09-10 14:00:00,972.0
2021-09-10 15:00:00,1021.0
2021-09-10 16:00:00,1111.0
2021-09-10 17:00:00,1177.0
2021-09-10 18:00:00,1201.0
2021-09-10 19:00:00,1217.0
2021-09-10 20:00:00,1229.0
2021-09-10 21:00:00,1178.0
2021-09-10 22:00:00,1103.0
2021-09-10 23:00:00,1007.0
2021-09-11 00:00:00,897.0
2021-09-11 01:00:00,807.0
2021-09-11 02:00:00,755.0
2021-09-11 03:00:00,729.0
2021-09-11 04:00:00,716.0
2021-09-11 05:00:00,710.0
2021-09-11 06:00:00,727.0
2021-09-11 07:00:00,791.0
2021-09-11 08:00:00,934.0
2021-09-11 09:00:00,1084.0
2021-09-11 10:00:00,1163.0
2021-09-11 11:00:00,1177.0
2021-09-11 12:00:00,1165.0
2021-09-11 13:00:00,1153.0
2021-09-11 14:00:00,1151.0
2021-09-11 15:00:00,1170.0
2021-09-11 16:00:00,1208.0
2021-09-11 17:00:00,1251.0
2021-09-11 18:00:00,1291.0
2021-09-11 19:00:00,1289.0
2021-09-11 20:00:00,1239.0
2021-09-11 21:00:00,1159.0
2021-09-11 22:00:00,1085.0
2021-09-11 23:00:00,1000.0
2021-09-12 00:00:00,903.0
2021-09-12 01:00:00,821.0
2021-09-12 02:00:00,766.0
2021-09-12 03:00:00,741.0
2021-09-12 04:00:00,720.0
2021-09-12 05:00:00,713.0
2021-09-12 06:00:00,722.0
2021-09-12 07:00:00,763.0
2021-09-12 08:00:00,883.0
2021-09-12 09:00:00,1038.0
2021-09-12 10:00:00,1148.0
2021-09-12 11:00:00,1185.0
2021-09-12 12:00:00,1180.0
2021-09-12 13:00:00,1166.0
2021-09-12 14:00:00,1182.0
2021-09-12 15:00:00,1219.0
2021-09-12 16:00:00,1254.0
2021-09-12 17:00:00,1298.0
2021-09-12 18:00:00,1325.0
2021-09-12 19:00:00,1350.0
2021-09-12 20:00:00,1392.0
2021-09-12 21:00:00,1346.0
2021-09-12 22:00:00,1246.0
2021-09-12 23:00:00,1098.0
2021-09-13 00:00:00,956.0
2021-09-13 01:00:00,874.0
2021-09-13 02:00:00,843.0
2021-09-13 03:00:00,830.0
2021-09-13 04:00:00,831.0
2021-09-13 05:00:00,869.0
2021-09-13 06:00:00,1004.0
2021-09-13 07:00:00,1179.0
2021-09-13 08:00:00,1193.0
2021-09-13 09:00:00,1138.0
2021-09-13 10:00:00,1093.0
2021-09-13 11:00:00,1064.0
2021-09-13 12:00:00,1037.0
2021-09-13 13:00:00,1011.0
2021-09-13 14:00:00,1013.0
2021-09-13 15:00:00,1073.0
2021-09-13 16:00:00,1194.0
2021-09-13 17:00:00,1251.0
2021-09-13 18:00:00,1280.0
2021-09-13 19:00:00,1348.0
2021-09-13 20:00:00,1437.0
2021-09-13 21:00:00,1405.0
2021-09-13 22:00:00,1311.0
2021-09-13 23:00:00,1167.0
2021-09-14 00:00:00,1013.0
2021-09-14 01:00:00,917.0
2021-09-14 02:00:00,875.0
2021-09-14 03:00:00,862.0
2021-09-14 04:00:00,864.0
2021-09-14 05:00:00,902.0
2021-09-14 06:00:00,1047.0
2021-09-14 07:00:00,1231.0
2021-09-14 08:00:00,1221.0
2021-09-14 09:00:00,1160.0
2021-09-14 10:00:00,1110.0
2021-09-14 11:00:00,1080.0
2021-09-14 12:00:00,1048.0
2021-09-14 13:00:00,1022.0
2021-09-14 14:00:00,1025.0
2021-09-14 15:00:00,1085.0
2021-09-14 16:00:00,1210.0
2021-09-14 17:00:00,1263.0
2021-09-14 18:00:00,1281.0
2021-09-14 19:00:00,1345.0
2021-09-14 20:00:00,1441.0
2021-09-14 21:00:00,1432.0
2021-09-14 22:00:00,1345.0
2021-09-14 23:00:00,1179.0
2021-09-15 00:00:00,1016.0
2021-09-15 01:00:00,930.0
2021-09-15 02:00:00,895.0
2021-09-15 03:00:00,884.0
2021-09-15 04:00:00,887.0
2021-09-15 05:00:00,929.0
2021-09-15 06:00:00,1074.0
2021-09-15 07:00:00,1258.0
2021-09-15 08:00:00,1246.0
2021-09-15 09:00:00,1183.0
2021-09-15 10:00:00,1138.0
2021-09-15 11:00:00,1108.0
2021-09-15 12:00:00,1083.0
2021-09-15 13:00:00,1062.0
2021-09-15 14:00:00,1071.0
2021-09-15 15:00:00,1139.0
2021-09-15 16:00:00,1276.0
2021-09-15 17:00:00,1344.0
2021-09-15 18:00:00,1373.0
2021-09-15 19:00:00,1425.0
2021-09-15 20:00:00,1483.0
2021-09-15 21:00:00,1444.0
2021-09-15 22:00:00,1347.0
2021-09-15 23:00:00,1183.0
2021-09-16 00:00:00,1015.0
2021-09-16 01:00:00,921.0
2021-09-16 02:00:00,878.0
2021-09-16 03:00:00,860.0
2021-09-16 04:00:00,855.0
2021-09-16 05:00:00,885.0
2021-09-16 06:00:00,1026.0
2021-09-16 07:00:00,1219.0
2021-09-16 08:00:00,1228.0
2021-09-16 09:00:00,1194.0
2021-09-16 10:00:00,1178.0
2021-09-16 11:00:00,1175.0
2021-09-16 12:00:00,1165.0
2021-09-16 13:00:00,1159.0
2021-09-16 14:00:00,1188.0
2021-09-16 15:00:00,1278.0
2021-09-16 16:00:00,1424.0
2021-09-16 17:00:00,1493.0
2021-09-16 18:00:00,1519.0
2021-09-16 19:00:00,1563.0
2021-09-16 20:00:00,1608.0
2021-09-16 21:00:00,1567.0
2021-09-16 22:00:00,1468.0
2021-09-16 23:00:00,1310.0
2021-09-17 00:00:00,1149.0
2021-09-17 01:00:00,1053.0
2021-09-17 02:00:00,1009.0
2021-09-17 03:00:00,989.0
2021-09-17 04:00:00,984.0
2021-09-17 05:00:00,1010.0
2021-09-17 06:00:00,1147.0
2021-09-17 07:00:00,1341.0
2021-09-17 08:00:00,1359.0
2021-09-17 09:00:00,1323.0
2021-09-17 10:00:00,1297.0
2021-09-17 11:00:00,1281.0
2021-09-17 12:00:00,1267.0
2021-09-17 13:00:00,1265.0
2021-09-17 14:00:00,1292.0
2021-09-17 15:00:00,1359.0
2021-09-17 16:00:00,1473.0
2021-09-17 17:00:00,1554.0
2021-09-17 18:00:00,1598.0
2021-09-17 19:00:00,1613.0
2021-09-17 20:00:00,1589.0
2021-09-17 21:00:00,1519.0
2021-09-17 22:00:00,1431.0
2021-09-17 23:00:00,1330.0
2021-09-18 00:00:00,1216.0
2021-09-18 01:00:00,1129.0
2021-09-18 02:00:00,1076.0
2021-09-18 03:00:00,1049.0
2021-09-18 04:00:00,1038.0
2021-09-18 05:00:00,1039.0
2021-09-18 06:00:00,1068.0
2021-09-18 07:00:00,1141.0
2021-09-18 08:00:00,1289.0
2021-09-18 09:00:00,1433.0
2021-09-18 10:00:00,1497.0
2021-09-18 11:00:00,1486.0
2021-09-18 12:00:00,1445.0
2021-09-18 13:00:00,1422.0
2021-09-18 14:00:00,1411.0
2021-09-18 15:00:00,1427.0
2021-09-18 16:00:00,1466.0
2021-09-18 17:00:00,1527.0
2021-09-18 18:00:00,1591.0
2021-09-18 19:00:00,1606.0
2021-09-18 20:00:00,1549.0
2021-09-18 21:00:00,1465.0
2021-09-18 22:00:00,1389.0
2021-09-18 23:00:00,1299.0
2021-09-19 00:00:00,1195.0
2021-09-19 01:00:00,1117.0
2021-09-19 02:00:00,1070.0
2021-09-19 03:00:00,1046.0
2021-09-19 04:00:00,1038.0
2021-09-19 05:00:00,1037.0
2021-09-19 06:00:00,1054.0
2021-09-19 07:00:00,1103.0
2021-09-19 08:00:00,1229.0
2021-09-19 09:00:00,1380.0
2021-09-19 10:00:00,1480.0
2021-09-19 11:00:00,1509.0
2021-09-19 12:00:00,1506.0
2021-09-19 13:00:00,1494.0
2021-09-19 14:00:00,1505.0
2021-09-19 15:00:00,1538.0
2021-09-19 16:00:00,1589.0
2021-09-19 17:00:00,1636.0
2021-09-19 18:00:00,1687.0
2021-09-19 19:00:00,1741.0
2021-09-19 20:00:00,1751.0
2021-09-19 21:00:00,1673.0
2021-09-19 22:00:00,1557.0
2021-09-19 23:00:00,1394.0
2021-09-20 00:00:00,1233.0
2021-09-20 01:00:00,1148.0
2021-09-20 02:00:00,1103.0
2021-09-20 03:00:00,1085.0
2021-09-20 04:00:00,1081.0
2021-09-20 05:00:00,1119.0
2021-09-20 06:00:00,1276.0
2021-09-20 07:00:00,1471.0
2021-09-20 08:00:00,1476.0
2021-09-20 09:00:00,1427.0
2021-09-20 10:00:00,1393.0
2021-09-20 11:00:00,1372.0
2021-09-20 12:00:00,1354.0
2021-09-20 13:00:00,1340.0
2021-09-20 14:00:00,1366.0
2021-09-20 15:00:00,1455.0
2021-09-20 16:00:00,1620.0
2021-09-20 17:00:00,1700.0
2021-09-20 18:00:00,1727.0
2021-09-20 19:00:00,1767.0
2021-09-20 20:00:00,1795.0
2021-09-20 21:00:00,1746.0
2021-09-20 22:00:00,1635.0
2021-09-20 23:00:00,1464.0
2021-09-21 00:00:00,1293.0
2021-09-21 01:00:00,1198.0
2021-09-21 02:00:00,1155.0
2021-09-21 03:00:00,1133.0
2021-09-21 04:00:00,1124.0
2021-09-21 05:00:00,1158.0
2021-09-21 06:00:00,1308.0
2021-09-21 07:00:00,1493.0
2021-09-21 08:00:00,1479.0
2021-09-21 09:00:00,1414.0
2021-09-21 10:00:00,1362.0
2021-09-21 11:00:00,1317.0
2021-09-21 12:00:00,1278.0
2021-09-21 13:00:00,1246.0
2021-09-21 14:00:00,1243.0
2021-09-21 15:00:00,1311.0
2021-09-21 16:00:00,1426.0
2021-09-21 17:00:00,1480.0
2021-09-21 18:00:00,1515.0
2021-09-21 19:00:00,1596.0
2021-09-21 20:00:00,1661.0
2021-09-21 21:00:00,1634.0
2021-09-21 22:00:00,1529.0
2021-09-21 23:00:00,1370.0
2021-09-22 00:00:00,1198.0
2021-09-22 01:00:00,1107.0
2021-09-22 02:00:00,1071.0
2021-09-22 03:00:00,1060.0
2021-09-22 04:00:00,1058.0
2021-09-22 05:00:00,1099.0
2021-09-22 06:00:00,1260.0
2021-09-22 07:00:00,1453.0
2021-09-22 08:00:00,1422.0
2021-09-22 09:00:00,1333.0
2021-09-22 10:00:00,1260.0
2021-09-22 11:00:00,1211.0
2021-09-22 12:00:00,1167.0
2021-09-22 13:00:00,1134.0
2021-09-22 14:00:00,1134.0
2021-09-22 15:00:00,1194.0
2021-09-22 16:00:00,1318.0
2021-09-22 17:00:00,1383.0
2021-09-22 18:00:00,1423.0
2021-09-22 19:00:00,1494.0
2021-09-22 20:00:00,1545.0
2021-09-22 21:00:00,1504.0
2021-09-22 22:00:00,1403.0
2021-09-22 23:00:00,1240.0
2021-09-23 00:00:00,1076.0
2021-09-23 01:00:00,983.0
2021-09-23 02:00:00,942.0
2021-09-23 03:00:00,927.0
2021-09-23 04:00:00,918.0
2021-09-23 05:00:00,947.0
2021-09-23 06:00:00,1094.0
2021-09-23 07:00:00,1294.0
2021-09-23 08:00:00,1294.0
2021-09-23 09:00:00,1248.0
2021-09-23 10:00:00,1233.0
2021-09-23 11:00:00,1227.0
2021-09-23 12:00:00,1194.0
2021-09-23 13:00:00,1167.0
2021-09-23 14:00:00,1198.0
2021-09-23 15:00:00,1280.0
2021-09-23 16:00:00,1386.0
2021-09-23 17:00:00,1422.0
2021-09-23 18:00:00,1447.0
2021-09-23 19:00:00,1532.0
2021-09-23 20:00:00,1598.0
2021-09-23 21:00:00,1573.0
2021-09-23 22:00:00,1491.0
2021-09-23 23:00:00,1353.0
2021-09-24 00:00:00,1214.0
2021-09-24 01:00:00,1125.0
2021-09-24 02:00:00,1082.0
2021-09-24 03:00:00,1068.0
2021-09-24 04:00:00,1073.0
2021-09-24 05:00:00,1118.0
2021-09-24 06:00:00,1269.0
2021-09-24 07:00:00,1470.0
2021-09-24 08:00:00,1482.0
2021-09-24 09:00:00,1440.0
2021-09-24 10:00:00,1403.0
2021-09-24 11:00:00,1378.0
2021-09-24 12:00:00,1386.0
2021-09-24 13:00:00,1404.0
2021-09-24 14:00:00,1424.0
2021-09-24 15:00:00,1455.0
2021-09-24 16:00:00,1539.0
2021-09-24 17:00:00,1595.0
2021-09-24 18:00:00,1613.0
2021-09-24 19:00:00,1635.0
2021-09-24 20:00:00,1602.0
2021-09-24 21:00:00,1527.0
2021-09-24 22:00:00,1455.0
2021-09-24 23:00:00,1357.0
2021-09-25 00:00:00,1248.0
2021-09-25 01:00:00,1159.0
2021-09-25 02:00:00,1115.0
2021-09-25 03:00:00,1092.0
2021-09-25 04:00:00,1089.0
2021-09-25 05:00:00,1102.0
2021-09-25 06:00:00,1144.0
2021-09-25 07:00:00,1223.0
2021-09-25 08:00:00,1355.0
2021-09-25 09:00:00,1455.0
2021-09-25 10:00:00,1470.0
2021-09-25 11:00:00,1431.0
2021-09-25 12:00:00,1364.0
2021-09-25 13:00:00,1304.0
2021-09-25 14:00:00,1261.0
2021-09-25 15:00:00,1247.0
2021-09-25 16:00:00,1274.0
2021-09-25 17:00:00,1338.0
2021-09-25 18:00:00,1426.0
2021-09-25 19:00:00,1489.0
2021-09-25 20:00:00,1451.0
2021-09-25 21:00:00,1384.0
2021-09-25 22:00:00,1325.0
2021-09-25 23:00:00,1254.0
2021-09-26 00:00:00,1173.0
2021-09-26 01:00:00,1111.0
2021-09-26 02:00:00,1077.0
2021-09-26 03:00:00,1068.0
2021-09-26 04:00:00,1065.0
2021-09-26 05:00:00,1073.0
2021-09-26 06:00:00,1094.0
2021-09-26 07:00:00,1141.0
2021-09-26 08:00:00,1259.0
2021-09-26 09:00:00,1406.0
2021-09-26 10:00:00,1495.0
2021-09-26 11:00:00,1509.0
2021-09-26 12:00:00,1480.0
2021-09-26 13:00:00,1442.0
2021-09-26 14:00:00,1409.0
2021-09-26 15:00:00,1411.0
2021-09-26 16:00:00,1446.0
2021-09-26 17:00:00,1481.0
2021-09-26 18:00:00,1544.0
2021-09-26 19:00:00,1630.0
2021-09-26 20:00:00,1635.0
2021-09-26 21:00:00,1571.0
2021-09-26 22:00:00,1456.0
2021-09-26 23:00:00,1299.0
2021-09-27 00:00:00,1146.0
2021-09-27 01:00:00,1061.0
2021-09-27 02:00:00,1023.0
2021-09-27 03:00:00,1009.0
2021-09-27 04:00:00,1002.0
2021-09-27 05:00:00,1033.0
2021-09-27 06:00:00,1180.0
2021-09-27 07:00:00,1373.0
2021-09-27 08:00:00,1366.0
2021-09-27 09:00:00,1316.0
2021-09-27 10:00:00,1289.0
2021-09-27 11:00:00,1278.0
2021-09-27 12:00:00,1258.0
2021-09-27 13:00:00,1247.0
2021-09-27 14:00:00,1272.0
2021-09-27 15:00:00,1374.0
2021-09-27 16:00:00,1551.0
2021-09-27 17:00:00,1625.0
2021-09-27 18:00:00,1646.0
2021-09-27 19:00:00,1655.0
2021-09-27 20:00:00,1642.0
2021-09-27 21:00:00,1589.0
2021-09-27 22:00:00,1486.0
2021-09-27 23:00:00,1325.0
2021-09-28 00:00:00,1157.0
2021-09-28 01:00:00,1064.0
2021-09-28 02:00:00,1024.0
2021-09-28 03:00:00,1001.0
2021-09-28 04:00:00,989.0
2021-09-28 05:00:00,1020.0
2021-09-28 06:00:00,1166.0
2021-09-28 07:00:00,1346.0
2021-09-28 08:00:00,1327.0
2021-09-28 09:00:00,1273.0
2021-09-28 10:00:00,1238.0
2021-09-28 11:00:00,1213.0
2021-09-28 12:00:00,1183.0
2021-09-28 13:00:00,1153.0
2021-09-28 14:00:00,1156.0
2021-09-28 15:00:00,1215.0
2021-09-28 16:00:00,1337.0
2021-09-28 17:00:00,1396.0
2021-09-28 18:00:00,1440.0
2021-09-28 19:00:00,1537.0
2021-09-28 20:00:00,1589.0
2021-09-28 21:00:00,1557.0
2021-09-28 22:00:00,1462.0
2021-09-28 23:00:00,1307.0
2021-09-29 00:00:00,1144.0
2021-09-29 01:00:00,1051.0
2021-09-29 02:00:00,1014.0
2021-09-29 03:00:00,1006.0
2021-09-29 04:00:00,1003.0
2021-09-29 05:00:00,1041.0
2021-09-29 06:00:00,1194.0
2021-09-29 07:00:00,1381.0
2021-09-29 08:00:00,1368.0
2021-09-29 09:00:00,1323.0
2021-09-29 10:00:00,1304.0
2021-09-29 11:00:00,1294.0
2021-09-29 12:00:00,1280.0
2021-09-29 13:00:00,1271.0
2021-09-29 14:00:00,1298.0
2021-09-29 15:00:00,1387.0
2021-09-29 16:00:00,1526.0
2021-09-29 17:00:00,1589.0
2021-09-29 18:00:00,1615.0
2021-09-29 19:00:00,1654.0
2021-09-29 20:00:00,1660.0
2021-09-29 21:00:00,1609.0
2021-09-29 22:00:00,1510.0
2021-09-29 23:00:00,1354.0
2021-09-30 00:00:00,1196.0
2021-09-30 01:00:00,1106.0
2021-09-30 02:00:00,1064.0
2021-09-30 03:00:00,1038.0
2021-09-30 04:00:00,1027.0
2021-09-30 05:00:00,1059.0
2021-09-30 06:00:00,1207.0
2021-09-30 07:00:00,1401.0
2021-09-30 08:00:00,1394.0
2021-09-30 09:00:00,1356.0
2021-09-30 10:00:00,1340.0
2021-09-30 11:00:00,1340.0
2021-09-30 12:00:00,1336.0
2021-09-30 13:00:00,1336.0
2021-09-30 14:00:00,1368.0
2021-09-30 15:00:00,1453.0
2021-09-30 16:00:00,1591.0
2021-09-30 17:00:00,1659.0
2021-09-30 18:00:00,1687.0
2021-09-30 19:00:00,1713.0
2021-09-30 20:00:00,1711.0
2021-09-30 21:00:00,1663.0
2021-09-30 22:00:00,1567.0
2021-09-30 23:00:00,1413.0
2021-10-01 00:00:00,1252.0
2021-10-01 01:00:00,1155.0
2021-10-01 02:00:00,1110.0
2021-10-01 03:00:00,1090.0
2021-10-01 04:00:00,1079.0
2021-10-01 05:00:00,1104.0
2021-10-01 06:00:00,1239.0
2021-10-01 07:00:00,1431.0
2021-10-01 08:00:00,1441.0
2021-10-01 09:00:00,1414.0
2021-10-01 10:00:00,1396.0
2021-10-01 11:00:00,1390.0
2021-10-01 12:00:00,1379.0
2021-10-01 13:00:00,1366.0
2021-10-01 14:00:00,1389.0
2021-10-01 15:00:00,1454.0
2021-10-01 16:00:00,1570.0
2021-10-01 17:00:00,1664.0
2021-10-01 18:00:00,1704.0
2021-10-01 19:00:00,1686.0
2021-10-01 20:00:00,1612.0
2021-10-01 21:00:00,1525.0
2021-10-01 22:00:00,1439.0
2021-10-01 23:00:00,1338.0
2021-10-02 00:00:00,1223.0
2021-10-02 01:00:00,1124.0
2021-10-02 02:00:00,1059.0
2021-10-02 03:00:00,1027.0
2021-10-02 04:00:00,1013.0
2021-10-02 05:00:00,1014.0
2021-10-02 06:00:00,1044.0
2021-10-02 07:00:00,1114.0
2021-10-02 08:00:00,1250.0
2021-10-02 09:00:00,1403.0
2021-10-02 10:00:00,1489.0
2021-10-02 11:00:00,1502.0
2021-10-02 12:00:00,1463.0
2021-10-02 13:00:00,1430.0
2021-10-02 14:00:00,1406.0
2021-10-02 15:00:00,1408.0
2021-10-02 16:00:00,1457.0
2021-10-02 17:00:00,1524.0
2021-10-02 18:00:00,1592.0
2021-10-02 19:00:00,1608.0
2021-10-02 20:00:00,1521.0
2021-10-02 21:00:00,1442.0
2021-10-02 22:00:00,1377.0
2021-10-02 23:00:00,1306.0
2021-10-03 00:00:00,1226.0
2021-10-03 01:00:00,1154.0
2021-10-03 02:00:00,1106.0
2021-10-03 03:00:00,1077.0
2021-10-03 04:00:00,1058.0
2021-10-03 05:00:00,1047.0
2021-10-03 06:00:00,1062.0
2021-10-03 07:00:00,1111.0
2021-10-03 08:00:00,1216.0
2021-10-03 09:00:00,1370.0
2021-10-03 10:00:00,1493.0
2021-10-03 11:00:00,1554.0
2021-10-03 12:00:00,1567.0
2021-10-03 13:00:00,1567.0
2021-10-03 14:00:00,1568.0
2021-10-03 15:00:00,1583.0
2021-10-03 16:00:00,1604.0
2021-10-03 17:00:00,1614.0
2021-10-03 18:00:00,1630.0
2021-10-03 19:00:00,1632.0
2021-10-03 20:00:00,1598.0
2021-10-03 21:00:00,1534.0
2021-10-03 22:00:00,1444.0
2021-10-03 23:00:00,1316.0
2021-10-04 00:00:00,1187.0
2021-10-04 01:00:00,1104.0
2021-10-04 02:00:00,1065.0
2021-10-04 03:00:00,1046.0
2021-10-04 04:00:00,1038.0
2021-10-04 05:00:00,1069.0
2021-10-04 06:00:00,1183.0
2021-10-04 07:00:00,1310.0
2021-10-04 08:00:00,1338.0
2021-10-04 09:00:00,1318.0
2021-10-04 10:00:00,1293.0
2021-10-04 11:00:00,1269.0
2021-10-04 12:00:00,1249.0
2021-10-04 13:00:00,1237.0
2021-10-04 14:00:00,1247.0
2021-10-04 15:00:00,1310.0
2021-10-04 16:00:00,1430.0
2021-10-04 17:00:00,1501.0
2021-10-04 18:00:00,1559.0
2021-10-04 19:00:00,1608.0
2021-10-04 20:00:00,1589.0
2021-10-04 21:00:00,1541.0
2021-10-04 22:00:00,1461.0
2021-10-04 23:00:00,1327.0
2021-10-05 00:00:00,1175.0
2021-10-05 01:00:00,1086.0
2021-10-05 02:00:00,1046.0
2021-10-05 03:00:00,1026.0
2021-10-05 04:00:00,1017.0
2021-10-05 05:00:00,1052.0
2021-10-05 06:00:00,1170.0
2021-10-05 07:00:00,1295.0
2021-10-05 08:00:00,1324.0
2021-10-05 09:00:00,1310.0
2021-10-05 10:00:00,1288.0
2021-10-05 11:00:00,1266.0
2021-10-05 12:00:00,1242.0
2021-10-05 13:00:00,1232.0
2021-10-05 14:00:00,1246.0
2021-10-05 15:00:00,1301.0
2021-10-05 16:00:00,1423.0
2021-10-05 17:00:00,1504.0
2021-10-05 18:00:00,1566.0
2021-10-05 19:00:00,1606.0
2021-10-05 20:00:00,1588.0
2021-10-05 21:00:00,1545.0
2021-10-05 22:00:00,1459.0
2021-10-05 23:00:00,1323.0
2021-10-06 00:00:00,1187.0
2021-10-06 01:00:00,1101.0
2021-10-06 02:00:00,1065.0
2021-10-06 03:00:00,1051.0
2021-10-06 04:00:00,1044.0
2021-10-06 05:00:00,1077.0
2021-10-06 06:00:00,1195.0
2021-10-06 07:00:00,1327.0
2021-10-06 08:00:00,1369.0
2021-10-06 09:00:00,1372.0
2021-10-06 10:00:00,1375.0
2021-10-06 11:00:00,1380.0
2021-10-06 12:00:00,1368.0
2021-10-06 13:00:00,1357.0
2021-10-06 14:00:00,1369.0
2021-10-06 15:00:00,1433.0
2021-10-06 16:00:00,1548.0
2021-10-06 17:00:00,1608.0
2021-10-06 18:00:00,1648.0
2021-10-06 19:00:00,1677.0
2021-10-06 20:00:00,1666.0
2021-10-06 21:00:00,1622.0
2021-10-06 22:00:00,1538.0
2021-10-06 23:00:00,1404.0
2021-10-07 00:00:00,1260.0
2021-10-07 01:00:00,1172.0
2021-10-07 02:00:00,1129.0
2021-10-07 03:00:00,1110.0
2021-10-07 04:00:00,1107.0
2021-10-07 05:00:00,1140.0
2021-10-07 06:00:00,1254.0
2021-10-07 07:00:00,1378.0
2021-10-07 08:00:00,1420.0
2021-10-07 09:00:00,1412.0
2021-10-07 10:00:00,1389.0
2021-10-07 11:00:00,1363.0
2021-10-07 12:00:00,1334.0
2021-10-07 13:00:00,1324.0
2021-10-07 14:00:00,1318.0
2021-10-07 15:00:00,1368.0
2021-10-07 16:00:00,1476.0
2021-10-07 17:00:00,1550.0
2021-10-07 18:00:00,1614.0
2021-10-07 19:00:00,1645.0
2021-10-07 20:00:00,1624.0
2021-10-07 21:00:00,1573.0
2021-10-07 22:00:00,1495.0
2021-10-07 23:00:00,1362.0
2021-10-08 00:00:00,1219.0
2021-10-08 01:00:00,1126.0
2021-10-08 02:00:00,1078.0
2021-10-08 03:00:00,1053.0
2021-10-08 04:00:00,1042.0
2021-10-08 05:00:00,1064.0
2021-10-08 06:00:00,1158.0
2021-10-08 07:00:00,1274.0
2021-10-08 08:00:00,1324.0
2021-10-08 09:00:00,1343.0
2021-10-08 10:00:00,1349.0
2021-10-08 11:00:00,1351.0
2021-10-08 12:00:00,1348.0
2021-10-08 13:00:00,1346.0
2021-10-08 14:00:00,1355.0
2021-10-08 15:00:00,1405.0
2021-10-08 16:00:00,1493.0
2021-10-08 17:00:00,1557.0
2021-10-08 18:00:00,1609.0
2021-10-08 19:00:00,1597.0
2021-10-08 20:00:00,1529.0
2021-10-08 21:00:00,1443.0
2021-10-08 22:00:00,1362.0
2021-10-08 23:00:00,1277.0
2021-10-09 00:00:00,1172.0
2021-10-09 01:00:00,1090.0
2021-10-09 02:00:00,1039.0
2021-10-09 03:00:00,1010.0
2021-10-09 04:00:00,995.0
2021-10-09 05:00:00,993.0
2021-10-09 06:00:00,1017.0
2021-10-09 07:00:00,1076.0
2021-10-09 08:00:00,1189.0
2021-10-09 09:00:00,1318.0
2021-10-09 10:00:00,1393.0
2021-10-09 11:00:00,1411.0
2021-10-09 12:00:00,1395.0
2021-10-09 13:00:00,1367.0
2021-10-09 14:00:00,1344.0
2021-10-09 15:00:00,1350.0
2021-10-09 16:00:00,1403.0
2021-10-09 17:00:00,1484.0
2021-10-09 18:00:00,1580.0
2021-10-09 19:00:00,1584.0
2021-10-09 20:00:00,1495.0
2021-10-09 21:00:00,1413.0
2021-10-09 22:00:00,1349.0
2021-10-09 23:00:00,1275.0
2021-10-10 00:00:00,1187.0
2021-10-10 01:00:00,1115.0
2021-10-10 02:00:00,1072.0
2021-10-10 03:00:00,1050.0
2021-10-10 04:00:00,1041.0
2021-10-10 05:00:00,1041.0
2021-10-10 06:00:00,1059.0
2021-10-10 07:00:00,1108.0
2021-10-10 08:00:00,1205.0
2021-10-10 09:00:00,1349.0
2021-10-10 10:00:00,1467.0
2021-10-10 11:00:00,1521.0
2021-10-10 12:00:00,1544.0
2021-10-10 13:00:00,1559.0
2021-10-10 14:00:00,1587.0
2021-10-10 15:00:00,1621.0
2021-10-10 16:00:00,1667.0
2021-10-10 17:00:00,1695.0
2021-10-10 18:00:00,1755.0
2021-10-10 19:00:00,1779.0
2021-10-10 20:00:00,1746.0
2021-10-10 21:00:00,1681.0
2021-10-10 22:00:00,1590.0
2021-10-10 23:00:00,1448.0
2021-10-11 00:00:00,1306.0
2021-10-11 01:00:00,1227.0
2021-10-11 02:00:00,1199.0
2021-10-11 03:00:00,1198.0
2021-10-11 04:00:00,1209.0
2021-10-11 05:00:00,1261.0
2021-10-11 06:00:00,1430.0
2021-10-11 07:00:00,1632.0
2021-10-11 08:00:00,1619.0
2021-10-11 09:00:00,1540.0
2021-10-11 10:00:00,1464.0
2021-10-11 11:00:00,1399.0
2021-10-11 12:00:00,1350.0
2021-10-11 13:00:00,1318.0
2021-10-11 14:00:00,1337.0
2021-10-11 15:00:00,1419.0
2021-10-11 16:00:00,1580.0
2021-10-11 17:00:00,1689.0
2021-10-11 18:00:00,1778.0
2021-10-11 19:00:00,1837.0
2021-10-11 20:00:00,1852.0
2021-10-11 21:00:00,1815.0
2021-10-11 22:00:00,1723.0
2021-10-11 23:00:00,1592.0
2021-10-12 00:00:00,1450.0
2021-10-12 01:00:00,1375.0
2021-10-12 02:00:00,1350.0
2021-10-12 03:00:00,1347.0
2021-10-12 04:00:00,1359.0
2021-10-12 05:00:00,1416.0
2021-10-12 06:00:00,1593.0
2021-10-12 07:00:00,1796.0
2021-10-12 08:00:00,1786.0
2021-10-12 09:00:00,1699.0
2021-10-12 10:00:00,1605.0
2021-10-12 11:00:00,1525.0
2021-10-12 12:00:00,1457.0
2021-10-12 13:00:00,1412.0
2021-10-12 14:00:00,1402.0
2021-10-12 15:00:00,1454.0
2021-10-12 16:00:00,1593.0
2021-10-12 17:00:00,1704.0
2021-10-12 18:00:00,1821.0
2021-10-12 19:00:00,1901.0
2021-10-12 20:00:00,1930.0
2021-10-12 21:00:00,1908.0
2021-10-12 22:00:00,1830.0
2021-10-12 23:00:00,1696.0
2021-10-13 00:00:00,1545.0
2021-10-13 01:00:00,1469.0
2021-10-13 02:00:00,1445.0
2021-10-13 03:00:00,1447.0
2021-10-13 04:00:00,1463.0
2021-10-13 05:00:00,1511.0
2021-10-13 06:00:00,1670.0
2021-10-13 07:00:00,1871.0
2021-10-13 08:00:00,1859.0
2021-10-13 09:00:00,1792.0
2021-10-13 10:00:00,1712.0
2021-10-13 11:00:00,1651.0
2021-10-13 12:00:00,1620.0
2021-10-13 13:00:00,1601.0
2021-10-13 14:00:00,1613.0
2021-10-13 15:00:00,1699.0
2021-10-13 16:00:00,1865.0
2021-10-13 17:00:00,1977.0
2021-10-13 18:00:00,2045.0
2021-10-13 19:00:00,2066.0
2021-10-13 20:00:00,2040.0
2021-10-13 21:00:00,2000.0
2021-10-13 22:00:00,1901.0
2021-10-13 23:00:00,1743.0
2021-10-14 00:00:00,1578.0
2021-10-14 01:00:00,1478.0
2021-10-14 02:00:00,1433.0
2021-10-14 03:00:00,1409.0
2021-10-14 04:00:00,1397.0
2021-10-14 05:00:00,1429.0
2021-10-14 06:00:00,1577.0
2021-10-14 07:00:00,1765.0
2021-10-14 08:00:00,1756.0
2021-10-14 09:00:00,1714.0
2021-10-14 10:00:00,1666.0
2021-10-14 11:00:00,1629.0
2021-10-14 12:00:00,1575.0
2021-10-14 13:00:00,1525.0
2021-10-14 14:00:00,1502.0
2021-10-14 15:00:00,1568.0
2021-10-14 16:00:00,1707.0
2021-10-14 17:00:00,1783.0
2021-10-14 18:00:00,1846.0
2021-10-14 19:00:00,1878.0
2021-10-14 20:00:00,1873.0
2021-10-14 21:00:00,1828.0
2021-10-14 22:00:00,1734.0
2021-10-14 23:00:00,1575.0
2021-10-15 00:00:00,1413.0
2021-10-15 01:00:00,1311.0
2021-10-15 02:00:00,1272.0
2021-10-15 03:00:00,1262.0
2021-10-15 04:00:00,1267.0
2021-10-15 05:00:00,1311.0
2021-10-15 06:00:00,1459.0
2021-10-15 07:00:00,1657.0
2021-10-15 08:00:00,1670.0
2021-10-15 09:00:00,1619.0
2021-10-15 10:00:00,1552.0
2021-10-15 11:00:00,1499.0
2021-10-15 12:00:00,1471.0
2021-10-15 13:00:00,1480.0
2021-10-15 14:00:00,1531.0
2021-10-15 15:00:00,1605.0
2021-10-15 16:00:00,1696.0
2021-10-15 17:00:00,1787.0
2021-10-15 18:00:00,1904.0
2021-10-15 19:00:00,1928.0
2021-10-15 20:00:00,1878.0
2021-10-15 21:00:00,1817.0
2021-10-15 22:00:00,1751.0
2021-10-15 23:00:00,1668.0
2021-10-16 00:00:00,1564.0
2021-10-16 01:00:00,1481.0
2021-10-16 02:00:00,1436.0
2021-10-16 03:00:00,1417.0
2021-10-16 04:00:00,1415.0
2021-10-16 05:00:00,1430.0
2021-10-16 06:00:00,1471.0
2021-10-16 07:00:00,1554.0
2021-10-16 08:00:00,1702.0
2021-10-16 09:00:00,1829.0
2021-10-16 10:00:00,1854.0
2021-10-16 11:00:00,1802.0
2021-10-16 12:00:00,1731.0
2021-10-16 13:00:00,1681.0
2021-10-16 14:00:00,1651.0
2021-10-16 15:00:00,1652.0
2021-10-16 16:00:00,1707.0
2021-10-16 17:00:00,1804.0
2021-10-16 18:00:00,1932.0
2021-10-16 19:00:00,1942.0
2021-10-16 20:00:00,1857.0
2021-10-16 21:00:00,1785.0
2021-10-16 22:00:00,1728.0
2021-10-16 23:00:00,1665.0
2021-10-17 00:00:00,1586.0
2021-10-17 01:00:00,1526.0
2021-10-17 02:00:00,1496.0
2021-10-17 03:00:00,1482.0
2021-10-17 04:00:00,1487.0
2021-10-17 05:00:00,1512.0
2021-10-17 06:00:00,1561.0
2021-10-17 07:00:00,1646.0
2021-10-17 08:00:00,1784.0
2021-10-17 09:00:00,1926.0
2021-10-17 10:00:00,1972.0
2021-10-17 11:00:00,1923.0
2021-10-17 12:00:00,1847.0
2021-10-17 13:00:00,1786.0
2021-10-17 14:00:00,1748.0
2021-10-17 15:00:00,1757.0
2021-10-17 16:00:00,1813.0
2021-10-17 17:00:00,1911.0
2021-10-17 18:00:00,2062.0
2021-10-17 19:00:00,2133.0
2021-10-17 20:00:00,2131.0
2021-10-17 21:00:00,2084.0
2021-10-17 22:00:00,1992.0
2021-10-17 23:00:00,1847.0
2021-10-18 00:00:00,1702.0
2021-10-18 01:00:00,1629.0
2021-10-18 02:00:00,1610.0
2021-10-18 03:00:00,1610.0
2021-10-18 04:00:00,1625.0
2021-10-18 05:00:00,1693.0
2021-10-18 06:00:00,1887.0
2021-10-18 07:00:00,2105.0
2021-10-18 08:00:00,2077.0
2021-10-18 09:00:00,1980.0
2021-10-18 10:00:00,1879.0
2021-10-18 11:00:00,1793.0
2021-10-18 12:00:00,1724.0
2021-10-18 13:00:00,1676.0
2021-10-18 14:00:00,1677.0
2021-10-18 15:00:00,1752.0
2021-10-18 16:00:00,1928.0
2021-10-18 17:00:00,2058.0
2021-10-18 18:00:00,2159.0
2021-10-18 19:00:00,2194.0
2021-10-18 20:00:00,2189.0
2021-10-18 21:00:00,2146.0
2021-10-18 22:00:00,2037.0
2021-10-18 23:00:00,1860.0
2021-10-19 00:00:00,1697.0
2021-10-19 01:00:00,1598.0
2021-10-19 02:00:00,1561.0
2021-10-19 03:00:00,1557.0
2021-10-19 04:00:00,1558.0
2021-10-19 05:00:00,1614.0
2021-10-19 06:00:00,1797.0
2021-10-19 07:00:00,1990.0
2021-10-19 08:00:00,1958.0
2021-10-19 09:00:00,1895.0
2021-10-19 10:00:00,1868.0
2021-10-19 11:00:00,1860.0
2021-10-19 12:00:00,1845.0
2021-10-19 13:00:00,1840.0
2021-10-19 14:00:00,1871.0
2021-10-19 15:00:00,1963.0
2021-10-19 16:00:00,2124.0
2021-10-19 17:00:00,2210.0
2021-10-19 18:00:00,2239.0
2021-10-19 19:00:00,2230.0
2021-10-19 20:00:00,2205.0
2021-10-19 21:00:00,2151.0
2021-10-19 22:00:00,2042.0
2021-10-19 23:00:00,1873.0
2021-10-20 00:00:00,1701.0
2021-10-20 01:00:00,1604.0
2021-10-20 02:00:00,1561.0
2021-10-20 03:00:00,1539.0
2021-10-20 04:00:00,1531.0
2021-10-20 05:00:00,1558.0
2021-10-20 06:00:00,1708.0
2021-10-20 07:00:00,1882.0
2021-10-20 08:00:00,1848.0
2021-10-20 09:00:00,1775.0
2021-10-20 10:00:00,1733.0
2021-10-20 11:00:00,1701.0
2021-10-20 12:00:00,1666.0
2021-10-20 13:00:00,1636.0
2021-10-20 14:00:00,1619.0
2021-10-20 15:00:00,1657.0
2021-10-20 16:00:00,1775.0
2021-10-20 17:00:00,1859.0
2021-10-20 18:00:00,1931.0
2021-10-20 19:00:00,1950.0
2021-10-20 20:00:00,1946.0
2021-10-20 21:00:00,1923.0
2021-10-20 22:00:00,1830.0
2021-10-20 23:00:00,1684.0
2021-10-21 00:00:00,1523.0
2021-10-21 01:00:00,1428.0
2021-10-21 02:00:00,1390.0
2021-10-21 03:00:00,1381.0
2021-10-21 04:00:00,1375.0
2021-10-21 05:00:00,1406.0
2021-10-21 06:00:00,1563.0
2021-10-21 07:00:00,1757.0
2021-10-21 08:00:00,1739.0
2021-10-21 09:00:00,1669.0
2021-10-21 10:00:00,1604.0
2021-10-21 11:00:00,1548.0
2021-10-21 12:00:00,1492.0
2021-10-21 13:00:00,1451.0
2021-10-21 14:00:00,1449.0
2021-10-21 15:00:00,1515.0
2021-10-21 16:00:00,1654.0
2021-10-21 17:00:00,1777.0
2021-10-21 18:00:00,1901.0
2021-10-21 19:00:00,1956.0
2021-10-21 20:00:00,1979.0
2021-10-21 21:00:00,1968.0
2021-10-21 22:00:00,1891.0
2021-10-21 23:00:00,1750.0
2021-10-22 00:00:00,1600.0
2021-10-22 01:00:00,1510.0
2021-10-22 02:00:00,1474.0
2021-10-22 03:00:00,1465.0
2021-10-22 04:00:00,1470.0
2021-10-22 05:00:00,1517.0
2021-10-22 06:00:00,1684.0
2021-10-22 07:00:00,1903.0
2021-10-22 08:00:00,1914.0
2021-10-22 09:00:00,1853.0
2021-10-22 10:00:00,1764.0
2021-10-22 11:00:00,1693.0
2021-10-22 12:00:00,1641.0
2021-10-22 13:00:00,1596.0
2021-10-22 14:00:00,1587.0
2021-10-22 15:00:00,1632.0
2021-10-22 16:00:00,1763.0
2021-10-22 17:00:00,1910.0
2021-10-22 18:00:00,1998.0
2021-10-22 19:00:00,1991.0
2021-10-22 20:00:00,1931.0
2021-10-22 21:00:00,1862.0
2021-10-22 22:00:00,1789.0
2021-10-22 23:00:00,1712.0
2021-10-23 00:00:00,1623.0
2021-10-23 01:00:00,1545.0
2021-10-23 02:00:00,1500.0
2021-10-23 03:00:00,1479.0
2021-10-23 04:00:00,1481.0
2021-10-23 05:00:00,1502.0
2021-10-23 06:00:00,1556.0
2021-10-23 07:00:00,1660.0
2021-10-23 08:00:00,1821.0
2021-10-23 09:00:00,1956.0
2021-10-23 10:00:00,1968.0
2021-10-23 11:00:00,1905.0
2021-10-23 12:00:00,1816.0
2021-10-23 13:00:00,1732.0
2021-10-23 14:00:00,1681.0
2021-10-23 15:00:00,1685.0
2021-10-23 16:00:00,1753.0
2021-10-23 17:00:00,1883.0
2021-10-23 18:00:00,2026.0
2021-10-23 19:00:00,2019.0
2021-10-23 20:00:00,1921.0
2021-10-23 21:00:00,1839.0
2021-10-23 22:00:00,1768.0
2021-10-23 23:00:00,1680.0
2021-10-24 00:00:00,1595.0
2021-10-24 01:00:00,1517.0
2021-10-24 02:00:00,1466.0
2021-10-24 03:00:00,1439.0
2021-10-24 04:00:00,1431.0
2021-10-24 05:00:00,1427.0
2021-10-24 06:00:00,1451.0
2021-10-24 07:00:00,1502.0
2021-10-24 08:00:00,1613.0
2021-10-24 09:00:00,1764.0
2021-10-24 10:00:00,1863.0
2021-10-24 11:00:00,1887.0
2021-10-24 12:00:00,1873.0
2021-10-24 13:00:00,1849.0
2021-10-24 14:00:00,1845.0
2021-10-24 15:00:00,1872.0
2021-10-24 16:00:00,1911.0
2021-10-24 17:00:00,1976.0
2021-10-24 18:00:00,2013.0
2021-10-24 19:00:00,1985.0
2021-10-24 20:00:00,1949.0
2021-10-24 21:00:00,1867.0
2021-10-24 22:00:00,1761.0
2021-10-24 23:00:00,1602.0
2021-10-25 00:00:00,1439.0
2021-10-25 01:00:00,1335.0
2021-10-25 02:00:00,1283.0
2021-10-25 03:00:00,1260.0
2021-10-25 04:00:00,1253.0
2021-10-25 05:00:00,1292.0
2021-10-25 06:00:00,1453.0
2021-10-25 07:00:00,1640.0
2021-10-25 08:00:00,1617.0
2021-10-25 09:00:00,1569.0
2021-10-25 10:00:00,1544.0
2021-10-25 11:00:00,1536.0
2021-10-25 12:00:00,1527.0
2021-10-25 13:00:00,1524.0
2021-10-25 14:00:00,1547.0
2021-10-25 15:00:00,1622.0
2021-10-25 16:00:00,1756.0
2021-10-25 17:00:00,1844.0
2021-10-25 18:00:00,1891.0
2021-10-25 19:00:00,1882.0
2021-10-25 20:00:00,1863.0
2021-10-25 21:00:00,1817.0
2021-10-25 22:00:00,1715.0
2021-10-25 23:00:00,1553.0
2021-10-26 00:00:00,1401.0
2021-10-26 01:00:00,1305.0
2021-10-26 02:00:00,1260.0
2021-10-26 03:00:00,1242.0
2021-10-26 04:00:00,1249.0
2021-10-26 05:00:00,1304.0
2021-10-26 06:00:00,1483.0
2021-10-26 07:00:00,1691.0
2021-10-26 08:00:00,1685.0
2021-10-26 09:00:00,1621.0
2021-10-26 10:00:00,1552.0
2021-10-26 11:00:00,1487.0
2021-10-26 12:00:00,1433.0
2021-10-26 13:00:00,1390.0
2021-10-26 14:00:00,1389.0
2021-10-26 15:00:00,1454.0
2021-10-26 16:00:00,1609.0
2021-10-26 17:00:00,1762.0
2021-10-26 18:00:00,1870.0
2021-10-26 19:00:00,1904.0
2021-10-26 20:00:00,1924.0
2021-10-26 21:00:00,1908.0
2021-10-26 22:00:00,1824.0
2021-10-26 23:00:00,1680.0
2021-10-27 00:00:00,1530.0
2021-10-27 01:00:00,1434.0
2021-10-27 02:00:00,1388.0
2021-10-27 03:00:00,1365.0
2021-10-27 04:00:00,1354.0
2021-10-27 05:00:00,1373.0
2021-10-27 06:00:00,1511.0
2021-10-27 07:00:00,1684.0
2021-10-27 08:00:00,1648.0
2021-10-27 09:00:00,1574.0
2021-10-27 10:00:00,1529.0
2021-10-27 11:00:00,1498.0
2021-10-27 12:00:00,1433.0
2021-10-27 13:00:00,1374.0
2021-10-27 14:00:00,1363.0
2021-10-27 15:00:00,1428.0
2021-10-27 16:00:00,1592.0
2021-10-27 17:00:00,1729.0
2021-10-27 18:00:00,1809.0
2021-10-27 19:00:00,1821.0
2021-10-27 20:00:00,1820.0
2021-10-27 21:00:00,1795.0
2021-10-27 22:00:00,1696.0
2021-10-27 23:00:00,1544.0
2021-10-28 00:00:00,1383.0
2021-10-28 01:00:00,1286.0
2021-10-28 02:00:00,1239.0
2021-10-28 03:00:00,1216.0
2021-10-28 04:00:00,1207.0
2021-10-28 05:00:00,1238.0
2021-10-28 06:00:00,1379.0
2021-10-28 07:00:00,1563.0
2021-10-28 08:00:00,1547.0
2021-10-28 09:00:00,1491.0
2021-10-28 10:00:00,1468.0
2021-10-28 11:00:00,1458.0
2021-10-28 12:00:00,1440.0
2021-10-28 13:00:00,1428.0
2021-10-28 14:00:00,1443.0
2021-10-28 15:00:00,1521.0
2021-10-28 16:00:00,1661.0
2021-10-28 17:00:00,1755.0
2021-10-28 18:00:00,1793.0
2021-10-28 19:00:00,1779.0
2021-10-28 20:00:00,1767.0
2021-10-28 21:00:00,1728.0
2021-10-28 22:00:00,1642.0
2021-10-28 23:00:00,1505.0
2021-10-29 00:00:00,1340.0
2021-10-29 01:00:00,1240.0
2021-10-29 02:00:00,1188.0
2021-10-29 03:00:00,1169.0
2021-10-29 04:00:00,1152.0
2021-10-29 05:00:00,1180.0
2021-10-29 06:00:00,1328.0
2021-10-29 07:00:00,1517.0
2021-10-29 08:00:00,1522.0
2021-10-29 09:00:00,1481.0
2021-10-29 10:00:00,1455.0
2021-10-29 11:00:00,1440.0
2021-10-29 12:00:00,1429.0
2021-10-29 13:00:00,1420.0
2021-10-29 14:00:00,1449.0
2021-10-29 15:00:00,1525.0
2021-10-29 16:00:00,1662.0
2021-10-29 17:00:00,1774.0
2021-10-29 18:00:00,1815.0
2021-10-29 19:00:00,1776.0
2021-10-29 20:00:00,1701.0
2021-10-29 21:00:00,1625.0
2021-10-29 22:00:00,1545.0
2021-10-29 23:00:00,1464.0
2021-10-30 00:00:00,1350.0
2021-10-30 01:00:00,1254.0
2021-10-30 02:00:00,1198.0
2021-10-30 03:00:00,1171.0
2021-10-30 04:00:00,1155.0
2021-10-30 05:00:00,1152.0
2021-10-30 06:00:00,1186.0
2021-10-30 07:00:00,1255.0
2021-10-30 08:00:00,1393.0
2021-10-30 09:00:00,1539.0
2021-10-30 10:00:00,1617.0
2021-10-30 11:00:00,1606.0
2021-10-30 12:00:00,1554.0
2021-10-30 13:00:00,1502.0
2021-10-30 14:00:00,1483.0
2021-10-30 15:00:00,1506.0
2021-10-30 16:00:00,1588.0
2021-10-30 17:00:00,1721.0
2021-10-30 18:00:00,1799.0
2021-10-30 19:00:00,1746.0
2021-10-30 20:00:00,1638.0
2021-10-30 21:00:00,1556.0
2021-10-30 22:00:00,1493.0
2021-10-30 23:00:00,1421.0
2021-10-31 00:00:00,1328.0
2021-10-31 01:00:00,1218.5
2021-10-31 02:00:00,1160.0
2021-10-31 03:00:00,1147.0
2021-10-31 04:00:00,1145.0
2021-10-31 05:00:00,1163.0
2021-10-31 06:00:00,1205.0
2021-10-31 07:00:00,1295.0
2021-10-31 08:00:00,1448.0
2021-10-31 09:00:00,1593.0
2021-10-31 10:00:00,1654.0
2021-10-31 11:00:00,1637.0
2021-10-31 12:00:00,1593.0
2021-10-31 13:00:00,1561.0
2021-10-31 14:00:00,1573.0
2021-10-31 15:00:00,1642.0
2021-10-31 16:00:00,1765.0
2021-10-31 17:00:00,1818.0
2021-10-31 18:00:00,1801.0
2021-10-31 19:00:00,1782.0
2021-10-31 20:00:00,1771.0
2021-10-31 21:00:00,1727.0
2021-10-31 22:00:00,1625.0
2021-10-31 23:00:00,1475.0
2021-11-01 00:00:00,1335.0
2021-11-01 01:00:00,1262.0
2021-11-01 02:00:00,1234.0
2021-11-01 03:00:00,1231.0
2021-11-01 04:00:00,1235.0
2021-11-01 05:00:00,1271.0
2021-11-01 06:00:00,1427.0
2021-11-01 07:00:00,1599.0
2021-11-01 08:00:00,1561.0
2021-11-01 09:00:00,1499.0
2021-11-01 10:00:00,1460.0
2021-11-01 11:00:00,1435.0
2021-11-01 12:00:00,1423.0
2021-11-01 13:00:00,1413.0
2021-11-01 14:00:00,1433.0
2021-11-01 15:00:00,1538.0
2021-11-01 16:00:00,1751.0
2021-11-01 17:00:00,1861.0
2021-11-01 18:00:00,1868.0
2021-11-01 19:00:00,1847.0
2021-11-01 20:00:00,1826.0
2021-11-01 21:00:00,1777.0
2021-11-01 22:00:00,1673.0
2021-11-01 23:00:00,1511.0
2021-11-02 00:00:00,1355.0
2021-11-02 01:00:00,1259.0
2021-11-02 02:00:00,1217.0
2021-11-02 03:00:00,1196.0
2021-11-02 04:00:00,1197.0
2021-11-02 05:00:00,1250.0
2021-11-02 06:00:00,1424.0
2021-11-02 07:00:00,1608.0
2021-11-02 08:00:00,1577.0
2021-11-02 09:00:00,1522.0
2021-11-02 10:00:00,1489.0
2021-11-02 11:00:00,1469.0
2021-11-02 12:00:00,1454.0
2021-11-02 13:00:00,1453.0
2021-11-02 14:00:00,1487.0
2021-11-02 15:00:00,1595.0
2021-11-02 16:00:00,1805.0
2021-11-02 17:00:00,1907.0
2021-11-02 18:00:00,1912.0
2021-11-02 19:00:00,1896.0
2021-11-02 20:00:00,1877.0
2021-11-02 21:00:00,1831.0
2021-11-02 22:00:00,1740.0
2021-11-02 23:00:00,1579.0
2021-11-03 00:00:00,1415.0
2021-11-03 01:00:00,1329.0
2021-11-03 02:00:00,1294.0
2021-11-03 03:00:00,1274.0
2021-11-03 04:00:00,1274.0
2021-11-03 05:00:00,1324.0
2021-11-03 06:00:00,1495.0
2021-11-03 07:00:00,1689.0
2021-11-03 08:00:00,1661.0
2021-11-03 09:00:00,1602.0
2021-11-03 10:00:00,1556.0
2021-11-03 11:00:00,1534.0
2021-11-03 12:00:00,1525.0
2021-11-03 13:00:00,1523.0
2021-11-03 14:00:00,1565.0
2021-11-03 15:00:00,1674.0
2021-11-03 16:00:00,1867.0
2021-11-03 17:00:00,1970.0
2021-11-03 18:00:00,1973.0
2021-11-03 19:00:00,1963.0
2021-11-03 20:00:00,1948.0
2021-11-03 21:00:00,1916.0
2021-11-03 22:00:00,1834.0
2021-11-03 23:00:00,1684.0
2021-11-04 00:00:00,1511.0
2021-11-04 01:00:00,1432.0
2021-11-04 02:00:00,1403.0
2021-11-04 03:00:00,1390.0
2021-11-04 04:00:00,1397.0
2021-11-04 05:00:00,1459.0
2021-11-04 06:00:00,1642.0
2021-11-04 07:00:00,1843.0
2021-11-04 08:00:00,1837.0
2021-11-04 09:00:00,1779.0
2021-11-04 10:00:00,1723.0
2021-11-04 11:00:00,1678.0
2021-11-04 12:00:00,1640.0
2021-11-04 13:00:00,1619.0
2021-11-04 14:00:00,1633.0
2021-11-04 15:00:00,1745.0
2021-11-04 16:00:00,1967.0
2021-11-04 17:00:00,2094.0
2021-11-04 18:00:00,2114.0
2021-11-04 19:00:00,2110.0
2021-11-04 20:00:00,2100.0
2021-11-04 21:00:00,2060.0
2021-11-04 22:00:00,1974.0
2021-11-04 23:00:00,1837.0
2021-11-05 00:00:00,1696.0
2021-11-05 01:00:00,1618.0
2021-11-05 02:00:00,1587.0
2021-11-05 03:00:00,1579.0
2021-11-05 04:00:00,1585.0
2021-11-05 05:00:00,1630.0
2021-11-05 06:00:00,1794.0
2021-11-05 07:00:00,2009.0
2021-11-05 08:00:00,2017.0
2021-11-05 09:00:00,1967.0
2021-11-05 10:00:00,1924.0
2021-11-05 11:00:00,1896.0
2021-11-05 12:00:00,1876.0
2021-11-05 13:00:00,1853.0
2021-11-05 14:00:00,1842.0
2021-11-05 15:00:00,1912.0
2021-11-05 16:00:00,2113.0
2021-11-05 17:00:00,2258.0
2021-11-05 18:00:00,2284.0
2021-11-05 19:00:00,2236.0
2021-11-05 20:00:00,2155.0
2021-11-05 21:00:00,2076.0
2021-11-05 22:00:00,1982.0
2021-11-05 23:00:00,1887.0
2021-11-06 00:00:00,1787.0
2021-11-06 01:00:00,1718.0
2021-11-06 02:00:00,1674.0
2021-11-06 03:00:00,1659.0
2021-11-06 04:00:00,1655.0
2021-11-06 05:00:00,1672.0
2021-11-06 06:00:00,1725.0
2021-11-06 07:00:00,1827.0
2021-11-06 08:00:00,1978.0
2021-11-06 09:00:00,2086.0
2021-11-06 10:00:00,2086.0
2021-11-06 11:00:00,2041.0
2021-11-06 12:00:00,1998.0
2021-11-06 13:00:00,1977.0
2021-11-06 14:00:00,1975.0
2021-11-06 15:00:00,2035.0
2021-11-06 16:00:00,2169.0
2021-11-06 17:00:00,2248.0
2021-11-06 18:00:00,2253.0
2021-11-06 19:00:00,2185.0
2021-11-06 20:00:00,2071.0
2021-11-06 21:00:00,1988.0
2021-11-06 22:00:00,1915.0
2021-11-06 23:00:00,1829.0
2021-11-07 00:00:00,1732.0
2021-11-07 01:00:00,1657.0
2021-11-07 02:00:00,1614.0
2021-11-07 03:00:00,1595.0
2021-11-07 04:00:00,1585.0
2021-11-07 05:00:00,1585.0
2021-11-07 06:00:00,1610.0
2021-11-07 07:00:00,1680.0
2021-11-07 08:00:00,1809.0
2021-11-07 09:00:00,1973.0
2021-11-07 10:00:00,2092.0
2021-11-07 11:00:00,2142.0
2021-11-07 12:00:00,2138.0
2021-11-07 13:00:00,2138.0
2021-11-07 14:00:00,2162.0
2021-11-07 15:00:00,2225.0
2021-11-07 16:00:00,2314.0
2021-11-07 17:00:00,2345.0
2021-11-07 18:00:00,2337.0
2021-11-07 19:00:00,2307.0
2021-11-07 20:00:00,2259.0
2021-11-07 21:00:00,2187.0
2021-11-07 22:00:00,2069.0
2021-11-07 23:00:00,1912.0
2021-11-08 00:00:00,1768.0
2021-11-08 01:00:00,1687.0
2021-11-08 02:00:00,1650.0
2021-11-08 03:00:00,1633.0
2021-11-08 04:00:00,1636.0
2021-11-08 05:00:00,1691.0
2021-11-08 06:00:00,1867.0
2021-11-08 07:00:00,2062.0
2021-11-08 08:00:00,2037.0
2021-11-08 09:00:00,1978.0
2021-11-08 10:00:00,1943.0
2021-11-08 11:00:00,1931.0
2021-11-08 12:00:00,1923.0
2021-11-08 13:00:00,1923.0
2021-11-08 14:00:00,1960.0
2021-11-08 15:00:00,2071.0
2021-11-08 16:00:00,2248.0
2021-11-08 17:00:00,2302.0
2021-11-08 18:00:00,2301.0
2021-11-08 19:00:00,2301.0
2021-11-08 20:00:00,2279.0
2021-11-08 21:00:00,2243.0
2021-11-08 22:00:00,2138.0
2021-11-08 23:00:00,1977.0
2021-11-09 00:00:00,1823.0
2021-11-09 01:00:00,1730.0
2021-11-09 02:00:00,1685.0
2021-11-09 03:00:00,1668.0
2021-11-09 04:00:00,1669.0
2021-11-09 05:00:00,1702.0
2021-11-09 06:00:00,1845.0
2021-11-09 07:00:00,2016.0
2021-11-09 08:00:00,1974.0
2021-11-09 09:00:00,1900.0
2021-11-09 10:00:00,1860.0
2021-11-09 11:00:00,1830.0
2021-11-09 12:00:00,1802.0
2021-11-09 13:00:00,1780.0
2021-11-09 14:00:00,1794.0
2021-11-09 15:00:00,1888.0
2021-11-09 16:00:00,2070.0
2021-11-09 17:00:00,2144.0
2021-11-09 18:00:00,2141.0
2021-11-09 19:00:00,2128.0
2021-11-09 20:00:00,2118.0
2021-11-09 21:00:00,2080.0
2021-11-09 22:00:00,1984.0
2021-11-09 23:00:00,1824.0
2021-11-10 00:00:00,1641.0
2021-11-10 01:00:00,1538.0
2021-11-10 02:00:00,1491.0
2021-11-10 03:00:00,1465.0
2021-11-10 04:00:00,1466.0
2021-11-10 05:00:00,1515.0
2021-11-10 06:00:00,1682.0
2021-11-10 07:00:00,1882.0
2021-11-10 08:00:00,1860.0
2021-11-10 09:00:00,1801.0
2021-11-10 10:00:00,1745.0
2021-11-10 11:00:00,1680.0
2021-11-10 12:00:00,1620.0
2021-11-10 13:00:00,1596.0
2021-11-10 14:00:00,1620.0
2021-11-10 15:00:00,1739.0
2021-11-10 16:00:00,1978.0
2021-11-10 17:00:00,2102.0
2021-11-10 18:00:00,2129.0
2021-11-10 19:00:00,2142.0
2021-11-10 20:00:00,2152.0
2021-11-10 21:00:00,2131.0
2021-11-10 22:00:00,2049.0
2021-11-10 23:00:00,1914.0
2021-11-11 00:00:00,1765.0
2021-11-11 01:00:00,1682.0
2021-11-11 02:00:00,1644.0
2021-11-11 03:00:00,1629.0
2021-11-11 04:00:00,1632.0
2021-11-11 05:00:00,1668.0
2021-11-11 06:00:00,1819.0
2021-11-11 07:00:00,2003.0
2021-11-11 08:00:00,1975.0
2021-11-11 09:00:00,1906.0
2021-11-11 10:00:00,1832.0
2021-11-11 11:00:00,1763.0
2021-11-11 12:00:00,1695.0
2021-11-11 13:00:00,1650.0
2021-11-11 14:00:00,1663.0
2021-11-11 15:00:00,1791.0
2021-11-11 16:00:00,2021.0
2021-11-11 17:00:00,2127.0
2021-11-11 18:00:00,2150.0
2021-11-11 19:00:00,2151.0
2021-11-11 20:00:00,2154.0
2021-11-11 21:00:00,2125.0
2021-11-11 22:00:00,2058.0
2021-11-11 23:00:00,1923.0
2021-11-12 00:00:00,1760.0
2021-11-12 01:00:00,1673.0
2021-11-12 02:00:00,1642.0
2021-11-12 03:00:00,1633.0
2021-11-12 04:00:00,1644.0
2021-11-12 05:00:00,1701.0
2021-11-12 06:00:00,1878.0
2021-11-12 07:00:00,2098.0
2021-11-12 08:00:00,2114.0
2021-11-12 09:00:00,2057.0
2021-11-12 10:00:00,1975.0
2021-11-12 11:00:00,1932.0
2021-11-12 12:00:00,1902.0
2021-11-12 13:00:00,1899.0
2021-11-12 14:00:00,1953.0
2021-11-12 15:00:00,2068.0
2021-11-12 16:00:00,2251.0
2021-11-12 17:00:00,2347.0
2021-11-12 18:00:00,2356.0
2021-11-12 19:00:00,2292.0
2021-11-12 20:00:00,2208.0
2021-11-12 21:00:00,2126.0
2021-11-12 22:00:00,2043.0
2021-11-12 23:00:00,1952.0
2021-11-13 00:00:00,1850.0
2021-11-13 01:00:00,1765.0
2021-11-13 02:00:00,1713.0
2021-11-13 03:00:00,1678.0
2021-11-13 04:00:00,1659.0
2021-11-13 05:00:00,1665.0
2021-11-13 06:00:00,1699.0
2021-11-13 07:00:00,1782.0
2021-11-13 08:00:00,1929.0
2021-11-13 09:00:00,2081.0
2021-11-13 10:00:00,2163.0
2021-11-13 11:00:00,2177.0
2021-11-13 12:00:00,2157.0
2021-11-13 13:00:00,2135.0
2021-11-13 14:00:00,2125.0
2021-11-13 15:00:00,2163.0
2021-11-13 16:00:00,2257.0
2021-11-13 17:00:00,2318.0
2021-11-13 18:00:00,2309.0
2021-11-13 19:00:00,2241.0
2021-11-13 20:00:00,2145.0
2021-11-13 21:00:00,2067.0
2021-11-13 22:00:00,1996.0
2021-11-13 23:00:00,1928.0
2021-11-14 00:00:00,1839.0
2021-11-14 01:00:00,1776.0
2021-11-14 02:00:00,1742.0
2021-11-14 03:00:00,1728.0
2021-11-14 04:00:00,1728.0
2021-11-14 05:00:00,1742.0
2021-11-14 06:00:00,1775.0
2021-11-14 07:00:00,1848.0
2021-11-14 08:00:00,1977.0
2021-11-14 09:00:00,2143.0
2021-11-14 10:00:00,2249.0
2021-11-14 11:00:00,2286.0
2021-11-14 12:00:00,2295.0
2021-11-14 13:00:00,2296.0
2021-11-14 14:00:00,2317.0
2021-11-14 15:00:00,2385.0
2021-11-14 16:00:00,2469.0
2021-11-14 17:00:00,2486.0
2021-11-14 18:00:00,2470.0
2021-11-14 19:00:00,2443.0
2021-11-14 20:00:00,2407.0
2021-11-14 21:00:00,2335.0
2021-11-14 22:00:00,2225.0
2021-11-14 23:00:00,2065.0
2021-11-15 00:00:00,1909.0
2021-11-15 01:00:00,1823.0
2021-11-15 02:00:00,1782.0
2021-11-15 03:00:00,1758.0
2021-11-15 04:00:00,1750.0
2021-11-15 05:00:00,1793.0
2021-11-15 06:00:00,1953.0
2021-11-15 07:00:00,2143.0
2021-11-15 08:00:00,2125.0
2021-11-15 09:00:00,2064.0
2021-11-15 10:00:00,2024.0
2021-11-15 11:00:00,1998.0
2021-11-15 12:00:00,1982.0
2021-11-15 13:00:00,1965.0
2021-11-15 14:00:00,1986.0
2021-11-15 15:00:00,2087.0
2021-11-15 16:00:00,2262.0
2021-11-15 17:00:00,2320.0
2021-11-15 18:00:00,2312.0
2021-11-15 19:00:00,2280.0
2021-11-15 20:00:00,2251.0
2021-11-15 21:00:00,2193.0
2021-11-15 22:00:00,2086.0
2021-11-15 23:00:00,1912.0
2021-11-16 00:00:00,1727.0
2021-11-16 01:00:00,1628.0
2021-11-16 02:00:00,1580.0
2021-11-16 03:00:00,1560.0
2021-11-16 04:00:00,1549.0
2021-11-16 05:00:00,1586.0
2021-11-16 06:00:00,1740.0
2021-11-16 07:00:00,1923.0
2021-11-16 08:00:00,1901.0
2021-11-16 09:00:00,1835.0
2021-11-16 10:00:00,1786.0
2021-11-16 11:00:00,1756.0
2021-11-16 12:00:00,1743.0
2021-11-16 13:00:00,1742.0
2021-11-16 14:00:00,1784.0
2021-11-16 15:00:00,1906.0
2021-11-16 16:00:00,2089.0
2021-11-16 17:00:00,2155.0
2021-11-16 18:00:00,2154.0
2021-11-16 19:00:00,2137.0
2021-11-16 20:00:00,2123.0
2021-11-16 21:00:00,2065.0
2021-11-16 22:00:00,1962.0
2021-11-16 23:00:00,1811.0
2021-11-17 00:00:00,1641.0
2021-11-17 01:00:00,1544.0
2021-11-17 02:00:00,1501.0
2021-11-17 03:00:00,1488.0
2021-11-17 04:00:00,1481.0
2021-11-17 05:00:00,1519.0
2021-11-17 06:00:00,1660.0
2021-11-17 07:00:00,1837.0
2021-11-17 08:00:00,1837.0
2021-11-17 09:00:00,1795.0
2021-11-17 10:00:00,1774.0
2021-11-17 11:00:00,1755.0
2021-11-17 12:00:00,1713.0
2021-11-17 13:00:00,1667.0
2021-11-17 14:00:00,1680.0
2021-11-17 15:00:00,1803.0
2021-11-17 16:00:00,2037.0
2021-11-17 17:00:00,2153.0
2021-11-17 18:00:00,2185.0
2021-11-17 19:00:00,2200.0
2021-11-17 20:00:00,2209.0
2021-11-17 21:00:00,2183.0
2021-11-17 22:00:00,2106.0
2021-11-17 23:00:00,1974.0
2021-11-18 00:00:00,1828.0
2021-11-18 01:00:00,1747.0
2021-11-18 02:00:00,1714.0
2021-11-18 03:00:00,1703.0
2021-11-18 04:00:00,1712.0
2021-11-18 05:00:00,1767.0
2021-11-18 06:00:00,1932.0
2021-11-18 07:00:00,2129.0
2021-11-18 08:00:00,2116.0
2021-11-18 09:00:00,2060.0
2021-11-18 10:00:00,2030.0
2021-11-18 11:00:00,2015.0
2021-11-18 12:00:00,1995.0
2021-11-18 13:00:00,1982.0
2021-11-18 14:00:00,2001.0
2021-11-18 15:00:00,2093.0
2021-11-18 16:00:00,2265.0
2021-11-18 17:00:00,2326.0
2021-11-18 18:00:00,2316.0
2021-11-18 19:00:00,2305.0
2021-11-18 20:00:00,2288.0
2021-11-18 21:00:00,2237.0
2021-11-18 22:00:00,2152.0
2021-11-18 23:00:00,1998.0
2021-11-19 00:00:00,1839.0
2021-11-19 01:00:00,1741.0
2021-11-19 02:00:00,1689.0
2021-11-19 03:00:00,1661.0
2021-11-19 04:00:00,1653.0
2021-11-19 05:00:00,1693.0
2021-11-19 06:00:00,1840.0
2021-11-19 07:00:00,2034.0
2021-11-19 08:00:00,2031.0
2021-11-19 09:00:00,1976.0
2021-11-19 10:00:00,1917.0
2021-11-19 11:00:00,1836.0
2021-11-19 12:00:00,1743.0
2021-11-19 13:00:00,1699.0
2021-11-19 14:00:00,1709.0
2021-11-19 15:00:00,1785.0
2021-11-19 16:00:00,1969.0
2021-11-19 17:00:00,2059.0
2021-11-19 18:00:00,2062.0
2021-11-19 19:00:00,2031.0
2021-11-19 20:00:00,1972.0
2021-11-19 21:00:00,1907.0
2021-11-19 22:00:00,1836.0
2021-11-19 23:00:00,1755.0
2021-11-20 00:00:00,1663.0
2021-11-20 01:00:00,1585.0
2021-11-20 02:00:00,1539.0
2021-11-20 03:00:00,1520.0
2021-11-20 04:00:00,1516.0
2021-11-20 05:00:00,1529.0
2021-11-20 06:00:00,1571.0
2021-11-20 07:00:00,1659.0
2021-11-20 08:00:00,1807.0
2021-11-20 09:00:00,1962.0
2021-11-20 10:00:00,2054.0
2021-11-20 11:00:00,2067.0
2021-11-20 12:00:00,2047.0
2021-11-20 13:00:00,2026.0
2021-11-20 14:00:00,2036.0
2021-11-20 15:00:00,2095.0
2021-11-20 16:00:00,2187.0
2021-11-20 17:00:00,2239.0
2021-11-20 18:00:00,2247.0
2021-11-20 19:00:00,2187.0
2021-11-20 20:00:00,2084.0
2021-11-20 21:00:00,1999.0
2021-11-20 22:00:00,1932.0
2021-11-20 23:00:00,1851.0
2021-11-21 00:00:00,1770.0
2021-11-21 01:00:00,1706.0
2021-11-21 02:00:00,1673.0
2021-11-21 03:00:00,1657.0
2021-11-21 04:00:00,1662.0
2021-11-21 05:00:00,1686.0
2021-11-21 06:00:00,1734.0
2021-11-21 07:00:00,1815.0
2021-11-21 08:00:00,1948.0
2021-11-21 09:00:00,2100.0
2021-11-21 10:00:00,2170.0
2021-11-21 11:00:00,2159.0
2021-11-21 12:00:00,2115.0
2021-11-21 13:00:00,2100.0
2021-11-21 14:00:00,2120.0
2021-11-21 15:00:00,2235.0
2021-11-21 16:00:00,2395.0
2021-11-21 17:00:00,2461.0
2021-11-21 18:00:00,2480.0
2021-11-21 19:00:00,2482.0
2021-11-21 20:00:00,2463.0
2021-11-21 21:00:00,2414.0
2021-11-21 22:00:00,2321.0
2021-11-21 23:00:00,2180.0
2021-11-22 00:00:00,2018.0
2021-11-22 01:00:00,1938.0
2021-11-22 02:00:00,1908.0
2021-11-22 03:00:00,1905.0
2021-11-22 04:00:00,1927.0
2021-11-22 05:00:00,1984.0
2021-11-22 06:00:00,2155.0
2021-11-22 07:00:00,2346.0
2021-11-22 08:00:00,2314.0
2021-11-22 09:00:00,2241.0
2021-11-22 10:00:00,2199.0
2021-11-22 11:00:00,2174.0
2021-11-22 12:00:00,2129.0
2021-11-22 13:00:00,2092.0
2021-11-22 14:00:00,2095.0
2021-11-22 15:00:00,2217.0
2021-11-22 16:00:00,2440.0
2021-11-22 17:00:00,2538.0
2021-11-22 18:00:00,2545.0
2021-11-22 19:00:00,2541.0
2021-11-22 20:00:00,2536.0
2021-11-22 21:00:00,2500.0
2021-11-22 22:00:00,2420.0
2021-11-22 23:00:00,2272.0
2021-11-23 00:00:00,2096.0
2021-11-23 01:00:00,2002.0
2021-11-23 02:00:00,1957.0
2021-11-23 03:00:00,1929.0
2021-11-23 04:00:00,1924.0
2021-11-23 05:00:00,1967.0
2021-11-23 06:00:00,2138.0
2021-11-23 07:00:00,2332.0
2021-11-23 08:00:00,2312.0
2021-11-23 09:00:00,2253.0
2021-11-23 10:00:00,2203.0
2021-11-23 11:00:00,2149.0
2021-11-23 12:00:00,2111.0
2021-11-23 13:00:00,2079.0
2021-11-23 14:00:00,2084.0
2021-11-23 15:00:00,2200.0
2021-11-23 16:00:00,2411.0
2021-11-23 17:00:00,2491.0
2021-11-23 18:00:00,2486.0
2021-11-23 19:00:00,2466.0
2021-11-23 20:00:00,2450.0
2021-11-23 21:00:00,2413.0
2021-11-23 22:00:00,2318.0
2021-11-23 23:00:00,2151.0
2021-11-24 00:00:00,1970.0
2021-11-24 01:00:00,1864.0
2021-11-24 02:00:00,1810.0
2021-11-24 03:00:00,1778.0
2021-11-24 04:00:00,1766.0
2021-11-24 05:00:00,1806.0
2021-11-24 06:00:00,1966.0
2021-11-24 07:00:00,2159.0
2021-11-24 08:00:00,2139.0
2021-11-24 09:00:00,2083.0
2021-11-24 10:00:00,2043.0
2021-11-24 11:00:00,2010.0
2021-11-24 12:00:00,1978.0
2021-11-24 13:00:00,1958.0
2021-11-24 14:00:00,1977.0
2021-11-24 15:00:00,2092.0
2021-11-24 16:00:00,2283.0
2021-11-24 17:00:00,2351.0
2021-11-24 18:00:00,2345.0
2021-11-24 19:00:00,2332.0
2021-11-24 20:00:00,2323.0
2021-11-24 21:00:00,2285.0
2021-11-24 22:00:00,2184.0
2021-11-24 23:00:00,2051.0
2021-11-25 00:00:00,1893.0
2021-11-25 01:00:00,1797.0
2021-11-25 02:00:00,1751.0
2021-11-25 03:00:00,1736.0
2021-11-25 04:00:00,1747.0
2021-11-25 05:00:00,1812.0
2021-11-25 06:00:00,1989.0
2021-11-25 07:00:00,2203.0
2021-11-25 08:00:00,2210.0
2021-11-25 09:00:00,2159.0
2021-11-25 10:00:00,2115.0
2021-11-25 11:00:00,2067.0
2021-11-25 12:00:00,2023.0
2021-11-25 13:00:00,1996.0
2021-11-25 14:00:00,2033.0
2021-11-25 15:00:00,2198.0
2021-11-25 16:00:00,2428.0
2021-11-25 17:00:00,2523.0
2021-11-25 18:00:00,2548.0
2021-11-25 19:00:00,2560.0
2021-11-25 20:00:00,2568.0
2021-11-25 21:00:00,2547.0
2021-11-25 22:00:00,2480.0
2021-11-25 23:00:00,2357.0
2021-11-26 00:00:00,2214.0
2021-11-26 01:00:00,2117.0
2021-11-26 02:00:00,2069.0
2021-11-26 03:00:00,2048.0
2021-11-26 04:00:00,2049.0
2021-11-26 05:00:00,2098.0
2021-11-26 06:00:00,2253.0
2021-11-26 07:00:00,2459.0
2021-11-26 08:00:00,2487.0
2021-11-26 09:00:00,2455.0
2021-11-26 10:00:00,2411.0
2021-11-26 11:00:00,2372.0
2021-11-26 12:00:00,2331.0
2021-11-26 13:00:00,2308.0
2021-11-26 14:00:00,2358.0
2021-11-26 15:00:00,2485.0
2021-11-26 16:00:00,2652.0
2021-11-26 17:00:00,2737.0
2021-11-26 18:00:00,2742.0
2021-11-26 19:00:00,2700.0
2021-11-26 20:00:00,2636.0
2021-11-26 21:00:00,2573.0
2021-11-26 22:00:00,2509.0
2021-11-26 23:00:00,2426.0
2021-11-27 00:00:00,2314.0
2021-11-27 01:00:00,2230.0
2021-11-27 02:00:00,2169.0
2021-11-27 03:00:00,2144.0
2021-11-27 04:00:00,2127.0
2021-11-27 05:00:00,2136.0
2021-11-27 06:00:00,2177.0
2021-11-27 07:00:00,2273.0
2021-11-27 08:00:00,2430.0
2021-11-27 09:00:00,2602.0
2021-11-27 10:00:00,2694.0
2021-11-27 11:00:00,2709.0
2021-11-27 12:00:00,2694.0
2021-11-27 13:00:00,2677.0
2021-11-27 14:00:00,2676.0
2021-11-27 15:00:00,2728.0
2021-11-27 16:00:00,2797.0
2021-11-27 17:00:00,2838.0
2021-11-27 18:00:00,2838.0
2021-11-27 19:00:00,2783.0
2021-11-27 20:00:00,2680.0
2021-11-27 21:00:00,2593.0
2021-11-27 22:00:00,2516.0
2021-11-27 23:00:00,2426.0
2021-11-28 00:00:00,2321.0
2021-11-28 01:00:00,2253.0
2021-11-28 02:00:00,2206.0
2021-11-28 03:00:00,2181.0
2021-11-28 04:00:00,2171.0
2021-11-28 05:00:00,2175.0
2021-11-28 06:00:00,2204.0
2021-11-28 07:00:00,2275.0
2021-11-28 08:00:00,2399.0
2021-11-28 09:00:00,2571.0
2021-11-28 10:00:00,2690.0
2021-11-28 11:00:00,2711.0
2021-11-28 12:00:00,2693.0
2021-11-28 13:00:00,2680.0
2021-11-28 14:00:00,2699.0
2021-11-28 15:00:00,2789.0
2021-11-28 16:00:00,2883.0
2021-11-28 17:00:00,2900.0
2021-11-28 18:00:00,2903.0
2021-11-28 19:00:00,2888.0
2021-11-28 20:00:00,2862.0
2021-11-28 21:00:00,2811.0
2021-11-28 22:00:00,2714.0
2021-11-28 23:00:00,2575.0
2021-11-29 00:00:00,2425.0
2021-11-29 01:00:00,2350.0
2021-11-29 02:00:00,2326.0
2021-11-29 03:00:00,2327.0
2021-11-29 04:00:00,2340.0
2021-11-29 05:00:00,2400.0
2021-11-29 06:00:00,2583.0
2021-11-29 07:00:00,2792.0
2021-11-29 08:00:00,2793.0
2021-11-29 09:00:00,2727.0
2021-11-29 10:00:00,2669.0
2021-11-29 11:00:00,2611.0
2021-11-29 12:00:00,2570.0
2021-11-29 13:00:00,2564.0
2021-11-29 14:00:00,2619.0
2021-11-29 15:00:00,2755.0
2021-11-29 16:00:00,2935.0
2021-11-29 17:00:00,2988.0
2021-11-29 18:00:00,2988.0
2021-11-29 19:00:00,2978.0
2021-11-29 20:00:00,2964.0
2021-11-29 21:00:00,2930.0
2021-11-29 22:00:00,2840.0
2021-11-29 23:00:00,2692.0
2021-11-30 00:00:00,2542.0
2021-11-30 01:00:00,2441.0
2021-11-30 02:00:00,2402.0
2021-11-30 03:00:00,2383.0
2021-11-30 04:00:00,2383.0
2021-11-30 05:00:00,2423.0
2021-11-30 06:00:00,2578.0
2021-11-30 07:00:00,2762.0
2021-11-30 08:00:00,2744.0
2021-11-30 09:00:00,2687.0
2021-11-30 10:00:00,2657.0
2021-11-30 11:00:00,2634.0
2021-11-30 12:00:00,2608.0
2021-11-30 13:00:00,2589.0
2021-11-30 14:00:00,2618.0
2021-11-30 15:00:00,2738.0
2021-11-30 16:00:00,2937.0
2021-11-30 17:00:00,3017.0
2021-11-30 18:00:00,3027.0
2021-11-30 19:00:00,3034.0
2021-11-30 20:00:00,3039.0
2021-11-30 21:00:00,3026.0
2021-11-30 22:00:00,2953.0
2021-11-30 23:00:00,2821.0
2021-12-01 00:00:00,2677.0
2021-12-01 01:00:00,2594.0
2021-12-01 02:00:00,2565.0
2021-12-01 03:00:00,2560.0
2021-12-01 04:00:00,2563.0
2021-12-01 05:00:00,2623.0
2021-12-01 06:00:00,2792.0
2021-12-01 07:00:00,2991.0
2021-12-01 08:00:00,2975.0
2021-12-01 09:00:00,2923.0
2021-12-01 10:00:00,2894.0
2021-12-01 11:00:00,2867.0
2021-12-01 12:00:00,2846.0
2021-12-01 13:00:00,2843.0
2021-12-01 14:00:00,2873.0
2021-12-01 15:00:00,2985.0
2021-12-01 16:00:00,3152.0
2021-12-01 17:00:00,3217.0
2021-12-01 18:00:00,3207.0
2021-12-01 19:00:00,3182.0
2021-12-01 20:00:00,3161.0
2021-12-01 21:00:00,3135.0
2021-12-01 22:00:00,3045.0
2021-12-01 23:00:00,2889.0
2021-12-02 00:00:00,2735.0
2021-12-02 01:00:00,2646.0
2021-12-02 02:00:00,2614.0
2021-12-02 03:00:00,2596.0
2021-12-02 04:00:00,2595.0
2021-12-02 05:00:00,2638.0
2021-12-02 06:00:00,2803.0
2021-12-02 07:00:00,2995.0
2021-12-02 08:00:00,2991.0
2021-12-02 09:00:00,2938.0
2021-12-02 10:00:00,2875.0
2021-12-02 11:00:00,2808.0
2021-12-02 12:00:00,2767.0
2021-12-02 13:00:00,2740.0
2021-12-02 14:00:00,2776.0
2021-12-02 15:00:00,2909.0
2021-12-02 16:00:00,3089.0
2021-12-02 17:00:00,3155.0
2021-12-02 18:00:00,3156.0
2021-12-02 19:00:00,3133.0
2021-12-02 20:00:00,3127.0
2021-12-02 21:00:00,3091.0
2021-12-02 22:00:00,3013.0
2021-12-02 23:00:00,2872.0
2021-12-03 00:00:00,2718.0
2021-12-03 01:00:00,2640.0
2021-12-03 02:00:00,2605.0
2021-12-03 03:00:00,2593.0
2021-12-03 04:00:00,2596.0
2021-12-03 05:00:00,2638.0
2021-12-03 06:00:00,2801.0
2021-12-03 07:00:00,3004.0
2021-12-03 08:00:00,3026.0
2021-12-03 09:00:00,2999.0
2021-12-03 10:00:00,2972.0
2021-12-03 11:00:00,2951.0
2021-12-03 12:00:00,2930.0
2021-12-03 13:00:00,2937.0
2021-12-03 14:00:00,2987.0
2021-12-03 15:00:00,3094.0
2021-12-03 16:00:00,3231.0
2021-12-03 17:00:00,3298.0
2021-12-03 18:00:00,3276.0
2021-12-03 19:00:00,3218.0
2021-12-03 20:00:00,3142.0
2021-12-03 21:00:00,3060.0
2021-12-03 22:00:00,2970.0
2021-12-03 23:00:00,2879.0
2021-12-04 00:00:00,2753.0
2021-12-04 01:00:00,2647.0
2021-12-04 02:00:00,2576.0
2021-12-04 03:00:00,2536.0
2021-12-04 04:00:00,2518.0
2021-12-04 05:00:00,2523.0
2021-12-04 06:00:00,2554.0
2021-12-04 07:00:00,2636.0
2021-12-04 08:00:00,2774.0
2021-12-04 09:00:00,2932.0
2021-12-04 10:00:00,3019.0
2021-12-04 11:00:00,3044.0
2021-12-04 12:00:00,3020.0
2021-12-04 13:00:00,3003.0
2021-12-04 14:00:00,3000.0
2021-12-04 15:00:00,3041.0
2021-12-04 16:00:00,3108.0
2021-12-04 17:00:00,3154.0
2021-12-04 18:00:00,3144.0
2021-12-04 19:00:00,3066.0
2021-12-04 20:00:00,2958.0
2021-12-04 21:00:00,2866.0
2021-12-04 22:00:00,2804.0
2021-12-04 23:00:00,2717.0
2021-12-05 00:00:00,2617.0
2021-12-05 01:00:00,2556.0
2021-12-05 02:00:00,2496.0
2021-12-05 03:00:00,2459.0
2021-12-05 04:00:00,2436.0
2021-12-05 05:00:00,2430.0
2021-12-05 06:00:00,2452.0
2021-12-05 07:00:00,2517.0
2021-12-05 08:00:00,2644.0
2021-12-05 09:00:00,2814.0
2021-12-05 10:00:00,2942.0
2021-12-05 11:00:00,3016.0
2021-12-05 12:00:00,3011.0
2021-12-05 13:00:00,3000.0
2021-12-05 14:00:00,3011.0
2021-12-05 15:00:00,3084.0
2021-12-05 16:00:00,3162.0
2021-12-05 17:00:00,3184.0
2021-12-05 18:00:00,3191.0
2021-12-05 19:00:00,3171.0
2021-12-05 20:00:00,3133.0
2021-12-05 21:00:00,3076.0
2021-12-05 22:00:00,2986.0
2021-12-05 23:00:00,2839.0
2021-12-06 00:00:00,2696.0
2021-12-06 01:00:00,2613.0
2021-12-06 02:00:00,2582.0
2021-12-06 03:00:00,2567.0
2021-12-06 04:00:00,2575.0
2021-12-06 05:00:00,2635.0
2021-12-06 06:00:00,2807.0
2021-12-06 07:00:00,3003.0
2021-12-06 08:00:00,3010.0
2021-12-06 09:00:00,2965.0
2021-12-06 10:00:00,2937.0
2021-12-06 11:00:00,2917.0
2021-12-06 12:00:00,2905.0
2021-12-06 13:00:00,2907.0
2021-12-06 14:00:00,2948.0
2021-12-06 15:00:00,3071.0
2021-12-06 16:00:00,3257.0
2021-12-06 17:00:00,3316.0
2021-12-06 18:00:00,3298.0
2021-12-06 19:00:00,3277.0
2021-12-06 20:00:00,3258.0
2021-12-06 21:00:00,3218.0
2021-12-06 22:00:00,3130.0
2021-12-06 23:00:00,2970.0
2021-12-07 00:00:00,2821.0
2021-12-07 01:00:00,2726.0
2021-12-07 02:00:00,2680.0
2021-12-07 03:00:00,2658.0
2021-12-07 04:00:00,2653.0
2021-12-07 05:00:00,2698.0
2021-12-07 06:00:00,2853.0
2021-12-07 07:00:00,3043.0
2021-12-07 08:00:00,3044.0
2021-12-07 09:00:00,2995.0
2021-12-07 10:00:00,2965.0
2021-12-07 11:00:00,2953.0
2021-12-07 12:00:00,2941.0
2021-12-07 13:00:00,2939.0
2021-12-07 14:00:00,2970.0
2021-12-07 15:00:00,3082.0
2021-12-07 16:00:00,3240.0
2021-12-07 17:00:00,3274.0
2021-12-07 18:00:00,3259.0
2021-12-07 19:00:00,3216.0
2021-12-07 20:00:00,3213.0
2021-12-07 21:00:00,3163.0
2021-12-07 22:00:00,3082.0
2021-12-07 23:00:00,2931.0
2021-12-08 00:00:00,2768.0
2021-12-08 01:00:00,2673.0
2021-12-08 02:00:00,2613.0
2021-12-08 03:00:00,2591.0
2021-12-08 04:00:00,2584.0
2021-12-08 05:00:00,2610.0
2021-12-08 06:00:00,2755.0
2021-12-08 07:00:00,2939.0
2021-12-08 08:00:00,2951.0
2021-12-08 09:00:00,2901.0
2021-12-08 10:00:00,2864.0
2021-12-08 11:00:00,2854.0
2021-12-08 12:00:00,2840.0
2021-12-08 13:00:00,2829.0
2021-12-08 14:00:00,2857.0
2021-12-08 15:00:00,2944.0
2021-12-08 16:00:00,3072.0
2021-12-08 17:00:00,3104.0
2021-12-08 18:00:00,3084.0
2021-12-08 19:00:00,3052.0
2021-12-08 20:00:00,3023.0
2021-12-08 21:00:00,2964.0
2021-12-08 22:00:00,2869.0
2021-12-08 23:00:00,2704.0
2021-12-09 00:00:00,2542.0
2021-12-09 01:00:00,2446.0
2021-12-09 02:00:00,2386.0
2021-12-09 03:00:00,2345.0
2021-12-09 04:00:00,2330.0
2021-12-09 05:00:00,2363.0
2021-12-09 06:00:00,2504.0
2021-12-09 07:00:00,2685.0
2021-12-09 08:00:00,2710.0
2021-12-09 09:00:00,2656.0
2021-12-09 10:00:00,2618.0
2021-12-09 11:00:00,2609.0
2021-12-09 12:00:00,2594.0
2021-12-09 13:00:00,2583.0
2021-12-09 14:00:00,2614.0
2021-12-09 15:00:00,2701.0
2021-12-09 16:00:00,2836.0
2021-12-09 17:00:00,2872.0
2021-12-09 18:00:00,2864.0
2021-12-09 19:00:00,2839.0
2021-12-09 20:00:00,2821.0
2021-12-09 21:00:00,2776.0
2021-12-09 22:00:00,2676.0
2021-12-09 23:00:00,2545.0
2021-12-10 00:00:00,2380.0
2021-12-10 01:00:00,2290.0
2021-12-10 02:00:00,2244.0
2021-12-10 03:00:00,2212.0
2021-12-10 04:00:00,2198.0
2021-12-10 05:00:00,2228.0
2021-12-10 06:00:00,2368.0
2021-12-10 07:00:00,2550.0
2021-12-10 08:00:00,2578.0
2021-12-10 09:00:00,2551.0
2021-12-10 10:00:00,2524.0
2021-12-10 11:00:00,2520.0
2021-12-10 12:00:00,2508.0
2021-12-10 13:00:00,2502.0
2021-12-10 14:00:00,2533.0
2021-12-10 15:00:00,2623.0
2021-12-10 16:00:00,2742.0
2021-12-10 17:00:00,2805.0
2021-12-10 18:00:00,2801.0
2021-12-10 19:00:00,2752.0
2021-12-10 20:00:00,2679.0
2021-12-10 21:00:00,2592.0
2021-12-10 22:00:00,2512.0
2021-12-10 23:00:00,2411.0
2021-12-11 00:00:00,2297.0
2021-12-11 01:00:00,2204.0
2021-12-11 02:00:00,2140.0
2021-12-11 03:00:00,2103.0
2021-12-11 04:00:00,2081.0
2021-12-11 05:00:00,2076.0
2021-12-11 06:00:00,2103.0
2021-12-11 07:00:00,2175.0
2021-12-11 08:00:00,2310.0
2021-12-11 09:00:00,2456.0
2021-12-11 10:00:00,2549.0
2021-12-11 11:00:00,2580.0
2021-12-11 12:00:00,2573.0
2021-12-11 13:00:00,2560.0
2021-12-11 14:00:00,2552.0
2021-12-11 15:00:00,2589.0
2021-12-11 16:00:00,2659.0
2021-12-11 17:00:00,2682.0
2021-12-11 18:00:00,2689.0
2021-12-11 19:00:00,2629.0
2021-12-11 20:00:00,2512.0
2021-12-11 21:00:00,2414.0
2021-12-11 22:00:00,2354.0
2021-12-11 23:00:00,2263.0
2021-12-12 00:00:00,2169.0
2021-12-12 01:00:00,2089.0
2021-12-12 02:00:00,2036.0
2021-12-12 03:00:00,2007.0
2021-12-12 04:00:00,1997.0
2021-12-12 05:00:00,2005.0
2021-12-12 06:00:00,2029.0
2021-12-12 07:00:00,2089.0
2021-12-12 08:00:00,2207.0
2021-12-12 09:00:00,2373.0
2021-12-12 10:00:00,2504.0
2021-12-12 11:00:00,2567.0
2021-12-12 12:00:00,2583.0
2021-12-12 13:00:00,2585.0
2021-12-12 14:00:00,2561.0
2021-12-12 15:00:00,2599.0
2021-12-12 16:00:00,2656.0
2021-12-12 17:00:00,2655.0
2021-12-12 18:00:00,2646.0
2021-12-12 19:00:00,2624.0
2021-12-12 20:00:00,2593.0
2021-12-12 21:00:00,2527.0
2021-12-12 22:00:00,2426.0
2021-12-12 23:00:00,2275.0
2021-12-13 00:00:00,2120.0
2021-12-13 01:00:00,2017.0
2021-12-13 02:00:00,1967.0
2021-12-13 03:00:00,1951.0
2021-12-13 04:00:00,1941.0
2021-12-13 05:00:00,1978.0
2021-12-13 06:00:00,2130.0
2021-12-13 07:00:00,2320.0
2021-12-13 08:00:00,2332.0
2021-12-13 09:00:00,2297.0
2021-12-13 10:00:00,2283.0
2021-12-13 11:00:00,2276.0
2021-12-13 12:00:00,2265.0
2021-12-13 13:00:00,2255.0
2021-12-13 14:00:00,2282.0
2021-12-13 15:00:00,2377.0
2021-12-13 16:00:00,2520.0
2021-12-13 17:00:00,2563.0
2021-12-13 18:00:00,2541.0
2021-12-13 19:00:00,2520.0
2021-12-13 20:00:00,2466.0
2021-12-13 21:00:00,2437.0
2021-12-13 22:00:00,2367.0
2021-12-13 23:00:00,2221.0
2021-12-14 00:00:00,2067.0
2021-12-14 01:00:00,1974.0
2021-12-14 02:00:00,1928.0
2021-12-14 03:00:00,1898.0
2021-12-14 04:00:00,1899.0
2021-12-14 05:00:00,1952.0
2021-12-14 06:00:00,2108.0
2021-12-14 07:00:00,2303.0
2021-12-14 08:00:00,2348.0
2021-12-14 09:00:00,2318.0
2021-12-14 10:00:00,2290.0
2021-12-14 11:00:00,2280.0
2021-12-14 12:00:00,2267.0
2021-12-14 13:00:00,2269.0
2021-12-14 14:00:00,2306.0
2021-12-14 15:00:00,2417.0
2021-12-14 16:00:00,2553.0
2021-12-14 17:00:00,2601.0
2021-12-14 18:00:00,2593.0
2021-12-14 19:00:00,2564.0
2021-12-14 20:00:00,2531.0
2021-12-14 21:00:00,2479.0
2021-12-14 22:00:00,2373.0
2021-12-14 23:00:00,2228.0
2021-12-15 00:00:00,2059.0
2021-12-15 01:00:00,1952.0
2021-12-15 02:00:00,1902.0
2021-12-15 03:00:00,1876.0
2021-12-15 04:00:00,1864.0
2021-12-15 05:00:00,1891.0
2021-12-15 06:00:00,2018.0
2021-12-15 07:00:00,2201.0
2021-12-15 08:00:00,2251.0
2021-12-15 09:00:00,2225.0
2021-12-15 10:00:00,2203.0
2021-12-15 11:00:00,2186.0
2021-12-15 12:00:00,2153.0
2021-12-15 13:00:00,2134.0
2021-12-15 14:00:00,2167.0
2021-12-15 15:00:00,2288.0
2021-12-15 16:00:00,2457.0
2021-12-15 17:00:00,2516.0
2021-12-15 18:00:00,2498.0
2021-12-15 19:00:00,2475.0
2021-12-15 20:00:00,2469.0
2021-12-15 21:00:00,2422.0
2021-12-15 22:00:00,2344.0
2021-12-15 23:00:00,2214.0
2021-12-16 00:00:00,2052.0
2021-12-16 01:00:00,1947.0
2021-12-16 02:00:00,1897.0
2021-12-16 03:00:00,1870.0
2021-12-16 04:00:00,1862.0
2021-12-16 05:00:00,1892.0
2021-12-16 06:00:00,2014.0
2021-12-16 07:00:00,2191.0
2021-12-16 08:00:00,2257.0
2021-12-16 09:00:00,2233.0
2021-12-16 10:00:00,2192.0
2021-12-16 11:00:00,2168.0
2021-12-16 12:00:00,2121.0
2021-12-16 13:00:00,2078.0
2021-12-16 14:00:00,2101.0
2021-12-16 15:00:00,2225.0
2021-12-16 16:00:00,2405.0
2021-12-16 17:00:00,2465.0
2021-12-16 18:00:00,2476.0
2021-12-16 19:00:00,2475.0
2021-12-16 20:00:00,2475.0
2021-12-16 21:00:00,2445.0
2021-12-16 22:00:00,2396.0
2021-12-16 23:00:00,2281.0
2021-12-17 00:00:00,2134.0
2021-12-17 01:00:00,2041.0
2021-12-17 02:00:00,2005.0
2021-12-17 03:00:00,1988.0
2021-12-17 04:00:00,1982.0
2021-12-17 05:00:00,2015.0
2021-12-17 06:00:00,2127.0
2021-12-17 07:00:00,2295.0
2021-12-17 08:00:00,2399.0
2021-12-17 09:00:00,2395.0
2021-12-17 10:00:00,2369.0
2021-12-17 11:00:00,2327.0
2021-12-17 12:00:00,2273.0
2021-12-17 13:00:00,2241.0
2021-12-17 14:00:00,2268.0
2021-12-17 15:00:00,2382.0
2021-12-17 16:00:00,2539.0
2021-12-17 17:00:00,2612.0
2021-12-17 18:00:00,2620.0
2021-12-17 19:00:00,2580.0
2021-12-17 20:00:00,2525.0
2021-12-17 21:00:00,2439.0
2021-12-17 22:00:00,2381.0
2021-12-17 23:00:00,2292.0
2021-12-18 00:00:00,2169.0
2021-12-18 01:00:00,2069.0
2021-12-18 02:00:00,2003.0
2021-12-18 03:00:00,1968.0
2021-12-18 04:00:00,1956.0
2021-12-18 05:00:00,1957.0
2021-12-18 06:00:00,1984.0
2021-12-18 07:00:00,2055.0
2021-12-18 08:00:00,2198.0
2021-12-18 09:00:00,2361.0
2021-12-18 10:00:00,2438.0
2021-12-18 11:00:00,2428.0
2021-12-18 12:00:00,2396.0
2021-12-18 13:00:00,2363.0
2021-12-18 14:00:00,2364.0
2021-12-18 15:00:00,2402.0
2021-12-18 16:00:00,2474.0
2021-12-18 17:00:00,2513.0
2021-12-18 18:00:00,2521.0
2021-12-18 19:00:00,2455.0
2021-12-18 20:00:00,2369.0
2021-12-18 21:00:00,2288.0
2021-12-18 22:00:00,2229.0
2021-12-18 23:00:00,2161.0
2021-12-19 00:00:00,2053.0
2021-12-19 01:00:00,1973.0
2021-12-19 02:00:00,1921.0
2021-12-19 03:00:00,1900.0
2021-12-19 04:00:00,1893.0
2021-12-19 05:00:00,1899.0
2021-12-19 06:00:00,1926.0
2021-12-19 07:00:00,1984.0
2021-12-19 08:00:00,2096.0
2021-12-19 09:00:00,2263.0
2021-12-19 10:00:00,2380.0
2021-12-19 11:00:00,2413.0
2021-12-19 12:00:00,2388.0
2021-12-19 13:00:00,2357.0
2021-12-19 14:00:00,2357.0
2021-12-19 15:00:00,2438.0
2021-12-19 16:00:00,2557.0
2021-12-19 17:00:00,2581.0
2021-12-19 18:00:00,2548.0
2021-12-19 19:00:00,2513.0
2021-12-19 20:00:00,2504.0
2021-12-19 21:00:00,2444.0
2021-12-19 22:00:00,2358.0
2021-12-19 23:00:00,2231.0
2021-12-20 00:00:00,2096.0
2021-12-20 01:00:00,2008.0
2021-12-20 02:00:00,1962.0
2021-12-20 03:00:00,1947.0
2021-12-20 04:00:00,1944.0
2021-12-20 05:00:00,1984.0
2021-12-20 06:00:00,2102.0
2021-12-20 07:00:00,2252.0
2021-12-20 08:00:00,2335.0
2021-12-20 09:00:00,2335.0
2021-12-20 10:00:00,2311.0
2021-12-20 11:00:00,2278.0
2021-12-20 12:00:00,2227.0
2021-12-20 13:00:00,2193.0
2021-12-20 14:00:00,2215.0
2021-12-20 15:00:00,2337.0
2021-12-20 16:00:00,2503.0
2021-12-20 17:00:00,2546.0
2021-12-20 18:00:00,2533.0
2021-12-20 19:00:00,2528.0
2021-12-20 20:00:00,2536.0
2021-12-20 21:00:00,2522.0
2021-12-20 22:00:00,2490.0
2021-12-20 23:00:00,2415.0
2021-12-21 00:00:00,2296.0
2021-12-21 01:00:00,2227.0
2021-12-21 02:00:00,2188.0
2021-12-21 03:00:00,2177.0
2021-12-21 04:00:00,2167.0
2021-12-21 05:00:00,2201.0
2021-12-21 06:00:00,2313.0
2021-12-21 07:00:00,2448.0
2021-12-21 08:00:00,2537.0
2021-12-21 09:00:00,2539.0
2021-12-21 10:00:00,2527.0
2021-12-21 11:00:00,2515.0
2021-12-21 12:00:00,2493.0
2021-12-21 13:00:00,2467.0
2021-12-21 14:00:00,2472.0
2021-12-21 15:00:00,2555.0
2021-12-21 16:00:00,2652.0
2021-12-21 17:00:00,2657.0
2021-12-21 18:00:00,2641.0
2021-12-21 19:00:00,2617.0
2021-12-21 20:00:00,2600.0
2021-12-21 21:00:00,2578.0
2021-12-21 22:00:00,2528.0
2021-12-21 23:00:00,2433.0
2021-12-22 00:00:00,2330.0
2021-12-22 01:00:00,2242.0
2021-12-22 02:00:00,2181.0
2021-12-22 03:00:00,2145.0
2021-12-22 04:00:00,2123.0
2021-12-22 05:00:00,2146.0
2021-12-22 06:00:00,2239.0
2021-12-22 07:00:00,2349.0
2021-12-22 08:00:00,2429.0
2021-12-22 09:00:00,2469.0
2021-12-22 10:00:00,2492.0
2021-12-22 11:00:00,2508.0
2021-12-22 12:00:00,2495.0
2021-12-22 13:00:00,2498.0
2021-12-22 14:00:00,2509.0
2021-12-22 15:00:00,2565.0
2021-12-22 16:00:00,2656.0
2021-12-22 17:00:00,2675.0
2021-12-22 18:00:00,2657.0
2021-12-22 19:00:00,2624.0
2021-12-22 20:00:00,2595.0
2021-12-22 21:00:00,2563.0
2021-12-22 22:00:00,2512.0
2021-12-22 23:00:00,2438.0
2021-12-23 00:00:00,2301.0
2021-12-23 01:00:00,2195.0
2021-12-23 02:00:00,2135.0
2021-12-23 03:00:00,2101.0
2021-12-23 04:00:00,2082.0
2021-12-23 05:00:00,2103.0
2021-12-23 06:00:00,2165.0
2021-12-23 07:00:00,2275.0
2021-12-23 08:00:00,2394.0
2021-12-23 09:00:00,2506.0
2021-12-23 10:00:00,2565.0
2021-12-23 11:00:00,2587.0
2021-12-23 12:00:00,2583.0
2021-12-23 13:00:00,2579.0
2021-12-23 14:00:00,2598.0
2021-12-23 15:00:00,2676.0
2021-12-23 16:00:00,2761.0
2021-12-23 17:00:00,2792.0
2021-12-23 18:00:00,2780.0
2021-12-23 19:00:00,2761.0
2021-12-23 20:00:00,2724.0
2021-12-23 21:00:00,2660.0
2021-12-23 22:00:00,2615.0
2021-12-23 23:00:00,2553.0
2021-12-24 00:00:00,2447.0
2021-12-24 01:00:00,2343.0
2021-12-24 02:00:00,2282.0
2021-12-24 03:00:00,2253.0
2021-12-24 04:00:00,2254.0
2021-12-24 05:00:00,2285.0
2021-12-24 06:00:00,2360.0
2021-12-24 07:00:00,2474.0
2021-12-24 08:00:00,2644.0
2021-12-24 09:00:00,2846.0
2021-12-24 10:00:00,2965.0
2021-12-24 11:00:00,2973.0
2021-12-24 12:00:00,2944.0
2021-12-24 13:00:00,2982.0
2021-12-24 14:00:00,3059.0
2021-12-24 15:00:00,3184.0
2021-12-24 16:00:00,3285.0
2021-12-24 17:00:00,3043.0
2021-12-24 18:00:00,2869.0
2021-12-24 19:00:00,2777.0
2021-12-24 20:00:00,2689.0
2021-12-24 21:00:00,2645.0
2021-12-24 22:00:00,2657.0
2021-12-24 23:00:00,2676.0
2021-12-25 00:00:00,2655.0
2021-12-25 01:00:00,2585.0
2021-12-25 02:00:00,2522.0
2021-12-25 03:00:00,2488.0
2021-12-25 04:00:00,2488.0
2021-12-25 05:00:00,2498.0
2021-12-25 06:00:00,2525.0
2021-12-25 07:00:00,2572.0
2021-12-25 08:00:00,2659.0
2021-12-25 09:00:00,2792.0
2021-12-25 10:00:00,2891.0
2021-12-25 11:00:00,2897.0
2021-12-25 12:00:00,2852.0
2021-12-25 13:00:00,2795.0
2021-12-25 14:00:00,2784.0
2021-12-25 15:00:00,2850.0
2021-12-25 16:00:00,2914.0
2021-12-25 17:00:00,2895.0
2021-12-25 18:00:00,2858.0
2021-12-25 19:00:00,2809.0
2021-12-25 20:00:00,2770.0
2021-12-25 21:00:00,2727.0
2021-12-25 22:00:00,2686.0
2021-12-25 23:00:00,2627.0
2021-12-26 00:00:00,2548.0
2021-12-26 01:00:00,2480.0
2021-12-26 02:00:00,2437.0
2021-12-26 03:00:00,2418.0
2021-12-26 04:00:00,2414.0
2021-12-26 05:00:00,2414.0
2021-12-26 06:00:00,2436.0
2021-12-26 07:00:00,2484.0
2021-12-26 08:00:00,2572.0
2021-12-26 09:00:00,2719.0
2021-12-26 10:00:00,2829.0
2021-12-26 11:00:00,2851.0
2021-12-26 12:00:00,2817.0
2021-12-26 13:00:00,2783.0
2021-12-26 14:00:00,2792.0
2021-12-26 15:00:00,2870.0
2021-12-26 16:00:00,2955.0
2021-12-26 17:00:00,2945.0
2021-12-26 18:00:00,2920.0
2021-12-26 19:00:00,2892.0
2021-12-26 20:00:00,2865.0
2021-12-26 21:00:00,2841.0
2021-12-26 22:00:00,2798.0
2021-12-26 23:00:00,2725.0
2021-12-27 00:00:00,2648.0
2021-12-27 01:00:00,2578.0
2021-12-27 02:00:00,2542.0
2021-12-27 03:00:00,2532.0
2021-12-27 04:00:00,2540.0
2021-12-27 05:00:00,2577.0
2021-12-27 06:00:00,2633.0
2021-12-27 07:00:00,2712.0
2021-12-27 08:00:00,2804.0
2021-12-27 09:00:00,2915.0
2021-12-27 10:00:00,2991.0
2021-12-27 11:00:00,2997.0
2021-12-27 12:00:00,2976.0
2021-12-27 13:00:00,2958.0
2021-12-27 14:00:00,2955.0
2021-12-27 15:00:00,3026.0
2021-12-27 16:00:00,3099.0
2021-12-27 17:00:00,3095.0
2021-12-27 18:00:00,3068.0
2021-12-27 19:00:00,3021.0
2021-12-27 20:00:00,2964.0
2021-12-27 21:00:00,2915.0
2021-12-27 22:00:00,2856.0
2021-12-27 23:00:00,2766.0
2021-12-28 00:00:00,2660.0
2021-12-28 01:00:00,2564.0
2021-12-28 02:00:00,2502.0
2021-12-28 03:00:00,2482.0
2021-12-28 04:00:00,2469.0
2021-12-28 05:00:00,2485.0
2021-12-28 06:00:00,2526.0
2021-12-28 07:00:00,2581.0
2021-12-28 08:00:00,2659.0
2021-12-28 09:00:00,2749.0
2021-12-28 10:00:00,2821.0
2021-12-28 11:00:00,2844.0
2021-12-28 12:00:00,2824.0
2021-12-28 13:00:00,2806.0
2021-12-28 14:00:00,2816.0
2021-12-28 15:00:00,2880.0
2021-12-28 16:00:00,2967.0
2021-12-28 17:00:00,2984.0
2021-12-28 18:00:00,2948.0
2021-12-28 19:00:00,2898.0
2021-12-28 20:00:00,2865.0
2021-12-28 21:00:00,2813.0
2021-12-28 22:00:00,2757.0
2021-12-28 23:00:00,2675.0
2021-12-29 00:00:00,2587.0
2021-12-29 01:00:00,2503.0
2021-12-29 02:00:00,2452.0
2021-12-29 03:00:00,2425.0
2021-12-29 04:00:00,2415.0
2021-12-29 05:00:00,2432.0
2021-12-29 06:00:00,2494.0
2021-12-29 07:00:00,2575.0
2021-12-29 08:00:00,2675.0
2021-12-29 09:00:00,2788.0
2021-12-29 10:00:00,2861.0
2021-12-29 11:00:00,2874.0
2021-12-29 12:00:00,2860.0
2021-12-29 13:00:00,2838.0
2021-12-29 14:00:00,2851.0
2021-12-29 15:00:00,2925.0
2021-12-29 16:00:00,3004.0
2021-12-29 17:00:00,3025.0
2021-12-29 18:00:00,2992.0
2021-12-29 19:00:00,2942.0
2021-12-29 20:00:00,2900.0
2021-12-29 21:00:00,2846.0
2021-12-29 22:00:00,2766.0
2021-12-29 23:00:00,2684.0
2021-12-30 00:00:00,2578.0
2021-12-30 01:00:00,2495.0
2021-12-30 02:00:00,2434.0
2021-12-30 03:00:00,2388.0
2021-12-30 04:00:00,2371.0
2021-12-30 05:00:00,2367.0
2021-12-30 06:00:00,2391.0
2021-12-30 07:00:00,2438.0
2021-12-30 08:00:00,2512.0
2021-12-30 09:00:00,2601.0
2021-12-30 10:00:00,2667.0
2021-12-30 11:00:00,2680.0
2021-12-30 12:00:00,2660.0
2021-12-30 13:00:00,2638.0
2021-12-30 14:00:00,2634.0
2021-12-30 15:00:00,2685.0
2021-12-30 16:00:00,2762.0
2021-12-30 17:00:00,2776.0
2021-12-30 18:00:00,2759.0
2021-12-30 19:00:00,2709.0
2021-12-30 20:00:00,2663.0
2021-12-30 21:00:00,2600.0
2021-12-30 22:00:00,2534.0
2021-12-30 23:00:00,2439.0
2021-12-31 00:00:00,2335.0
2021-12-31 01:00:00,2243.0
2021-12-31 02:00:00,2185.0
2021-12-31 03:00:00,2158.0
2021-12-31 04:00:00,2151.0
2021-12-31 05:00:00,2161.0
2021-12-31 06:00:00,2194.0
2021-12-31 07:00:00,2255.0
2021-12-31 08:00:00,2344.0
2021-12-31 09:00:00,2483.0
2021-12-31 10:00:00,2611.0
2021-12-31 11:00:00,2675.0
2021-12-31 12:00:00,2695.0
2021-12-31 13:00:00,2721.0
2021-12-31 14:00:00,2784.0
2021-12-31 15:00:00,2908.0
2021-12-31 16:00:00,3055.0
2021-12-31 17:00:00,3086.0
2021-12-31 18:00:00,2981.0
2021-12-31 19:00:00,2792.0
2021-12-31 20:00:00,2649.0
2021-12-31 21:00:00,2547.0
2021-12-31 22:00:00,2456.0
2021-12-31 23:00:00,2387.0


==> NO1_weather_hourly.csv <==
time,temperature_2m,relative_humidity_2m,wind_speed_10m,surface_pressure,cloud_cover,precipitation
2021-01-01 00:00:00,-0.4,88.0,7.5,1001.2,100.0,0.2
2021-01-01 01:00:00,-0.5,89.0,7.4,1001.4,100.0,0.3
2021-01-01 02:00:00,-0.6,90.0,8.0,1001.9,100.0,0.3
2021-01-01 03:00:00,-0.6,90.0,8.9,1002.1,100.0,0.2
2021-01-01 04:00:00,-0.7,90.0,9.0,1002.3,99.0,0.1
2021-01-01 05:00:00,-0.6,89.0,9.4,1002.5,99.0,0.0
2021-01-01 06:00:00,-0.6,88.0,9.8,1002.7,100.0,0.0
2021-01-01 07:00:00,-0.5,88.0,9.7,1002.8,100.0,0.1
2021-01-01 08:00:00,-0.6,89.0,9.4,1003.3,100.0,0.2
2021-01-01 09:00:00,-0.7,89.0,8.9,1003.7,100.0,0.2
2021-01-01 10:00:00,-0.8,90.0,9.2,1004.3,100.0,0.2
2021-01-01 11:00:00,-0.7,90.0,9.3,1004.7,100.0,0.2
2021-01-01 12:00:00,-0.5,90.0,9.3,1005.1,100.0,0.2
2021-01-01 13:00:00,-0.4,91.0,8.8,1005.3,99.0,0.3
2021-01-01 14:00:00,-0.3,92.0,7.0,1005.5,100.0,0.5
2021-01-01 15:00:00,0.2,92.0,7.7,1005.6,99.0,0.1
2021-01-01 16:00:00,0.2,93.0,7.9,1006.1,96.0,0.0
2021-01-01 17:00:00,0.2,94.0,7.9,1006.1,92.0,0.0
2021-01-01 18:00:00,0.1,95.0,8.4,1006.5,91.0,0.0
2021-01-01 19:00:00,0.2,95.0,7.9,1006.9,93.0,0.0
2021-01-01 20:00:00,0.2,95.0,7.1,1007.2,98.0,0.0
2021-01-01 21:00:00,0.3,95.0,7.1,1007.6,100.0,0.0
2021-01-01 22:00:00,0.3,95.0,7.7,1008.2,91.0,0.0
2021-01-01 23:00:00,0.3,95.0,8.4,1008.6,98.0,0.0
2021-01-02 00:00:00,0.3,95.0,8.7,1008.9,94.0,0.0
2021-01-02 01:00:00,0.3,95.0,9.0,1009.1,100.0,0.0
2021-01-02 02:00:00,0.4,94.0,10.1,1009.5,98.0,0.0
2021-01-02 03:00:00,-0.2,94.0,10.6,1009.8,89.0,0.2
2021-01-02 04:00:00,-0.4,92.0,11.0,1010.1,100.0,0.0
2021-01-02 05:00:00,-0.4,91.0,10.8,1010.4,100.0,0.0
2021-01-02 06:00:00,-0.5,90.0,10.1,1010.8,99.0,0.0
2021-01-02 07:00:00,-0.5,89.0,10.3,1011.0,100.0,0.0
2021-01-02 08:00:00,-0.7,90.0,9.6,1011.2,85.0,0.0
2021-01-02 09:00:00,-1.0,91.0,8.8,1012.1,87.0,0.0
2021-01-02 10:00:00,-0.6,90.0,8.4,1012.8,95.0,0.0
2021-01-02 11:00:00,-0.3,90.0,8.7,1013.4,100.0,0.1
2021-01-02 12:00:00,0.0,89.0,8.9,1014.0,96.0,0.1
2021-01-02 13:00:00,0.2,88.0,8.9,1014.4,96.0,0.0
2021-01-02 14:00:00,0.2,87.0,9.5,1015.0,75.0,0.0
2021-01-02 15:00:00,0.1,87.0,9.3,1015.3,98.0,0.0
2021-01-02 16:00:00,-0.2,87.0,10.5,1016.0,97.0,0.0
2021-01-02 17:00:00,-1.2,91.0,10.2,1016.5,62.0,0.0
2021-01-02 18:00:00,-0.9,90.0,9.5,1017.4,99.0,0.0
2021-01-02 19:00:00,-0.6,89.0,8.9,1018.0,100.0,0.0
2021-01-02 20:00:00,-0.4,89.0,9.0,1018.9,88.0,0.0
2021-01-02 21:00:00,-0.5,90.0,9.4,1019.7,93.0,0.0
2021-01-02 22:00:00,-0.3,90.0,9.0,1020.5,98.0,0.0
2021-01-02 23:00:00,-0.1,90.0,8.5,1021.2,97.0,0.0
2021-01-03 00:00:00,-0.1,91.0,7.8,1022.1,99.0,0.0
2021-01-03 01:00:00,0.0,91.0,8.2,1022.6,97.0,0.0
2021-01-03 02:00:00,0.2,91.0,9.2,1023.0,100.0,0.0
2021-01-03 03:00:00,0.1,92.0,9.0,1023.6,98.0,0.0
2021-01-03 04:00:00,0.2,92.0,8.8,1024.1,96.0,0.0
2021-01-03 05:00:00,0.0,93.0,8.3,1024.6,91.0,0.0
2021-01-03 06:00:00,-0.1,93.0,8.9,1025.2,92.0,0.0
2021-01-03 07:00:00,-0.2,92.0,8.9,1025.7,95.0,0.0
2021-01-03 08:00:00,-0.3,93.0,7.7,1026.1,83.0,0.0
2021-01-03 09:00:00,-0.8,93.0,6.7,1026.8,14.0,0.0
2021-01-03 10:00:00,-1.3,92.0,5.5,1027.3,6.0,0.0
2021-01-03 11:00:00,-1.7,93.0,4.3,1027.6,0.0,0.0
2021-01-03 12:00:00,-1.4,90.0,6.8,1028.1,0.0,0.0
2021-01-03 13:00:00,-1.2,86.0,6.4,1028.3,0.0,0.0
2021-01-03 14:00:00,-1.9,83.0,6.9,1028.8,0.0,0.0
2021-01-03 15:00:00,-2.2,81.0,9.3,1029.2,1.0,0.0
2021-01-03 16:00:00,-3.1,82.0,10.5,1029.2,0.0,0.0
2021-01-03 17:00:00,-3.9,80.0,11.7,1029.6,1.0,0.0
2021-01-03 18:00:00,-4.6,81.0,12.3,1030.0,1.0,0.0
2021-01-03 19:00:00,-5.0,81.0,11.5,1030.3,1.0,0.0
2021-01-03 20:00:00,-5.4,81.0,10.7,1030.6,1.0,0.0
2021-01-03 21:00:00,-5.6,81.0,10.7,1031.1,1.0,0.0
2021-01-03 22:00:00,-5.8,80.0,10.4,1031.2,1.0,0.0
2021-01-03 23:00:00,-6.0,81.0,10.4,1031.4,0.0,0.0
2021-01-04 00:00:00,-6.1,81.0,10.9,1031.5,0.0,0.0
2021-01-04 01:00:00,-6.2,81.0,11.2,1031.4,1.0,0.0
2021-01-04 02:00:00,-5.8,79.0,11.2,1032.0,1.0,0.0
2021-01-04 03:00:00,-5.8,79.0,10.7,1031.6,3.0,0.0
2021-01-04 04:00:00,-5.9,79.0,11.0,1031.5,1.0,0.0
2021-01-04 05:00:00,-6.0,79.0,10.2,1031.4,0.0,0.0
2021-01-04 06:00:00,-6.0,77.0,10.3,1031.2,7.0,0.0
2021-01-04 07:00:00,-5.9,76.0,10.5,1031.4,5.0,0.0
2021-01-04 08:00:00,-5.9,77.0,10.8,1031.3,3.0,0.0
2021-01-04 09:00:00,-6.0,79.0,10.9,1031.7,3.0,0.0
2021-01-04 10:00:00,-6.2,79.0,11.2,1031.9,2.0,0.0
2021-01-04 11:00:00,-6.2,78.0,11.5,1032.3,10.0,0.0
2021-01-04 12:00:00,-5.6,75.0,13.0,1032.3,22.0,0.0
2021-01-04 13:00:00,-5.0,73.0,13.0,1032.3,31.0,0.0
2021-01-04 14:00:00,-4.0,76.0,13.0,1032.0,25.0,0.0
2021-01-04 15:00:00,-3.7,75.0,13.3,1031.7,67.0,0.0
2021-01-04 16:00:00,-3.6,75.0,13.7,1031.6,75.0,0.0
2021-01-04 17:00:00,-3.9,77.0,13.7,1031.4,72.0,0.0
2021-01-04 18:00:00,-3.9,77.0,13.5,1031.4,65.0,0.0
2021-01-04 19:00:00,-4.0,77.0,13.7,1031.4,59.0,0.0
2021-01-04 20:00:00,-4.0,77.0,13.9,1031.8,67.0,0.0
2021-01-04 21:00:00,-3.9,76.0,14.1,1031.9,82.0,0.0
2021-01-04 22:00:00,-3.9,75.0,14.2,1032.0,88.0,0.0
2021-01-04 23:00:00,-3.8,75.0,14.5,1032.0,91.0,0.0
2021-01-05 00:00:00,-3.7,74.0,14.2,1032.1,91.0,0.0
2021-01-05 01:00:00,-3.8,74.0,13.7,1031.9,98.0,0.0
2021-01-05 02:00:00,-3.2,74.0,13.5,1031.6,92.0,0.0
2021-01-05 03:00:00,-3.4,74.0,13.1,1031.4,99.0,0.0
2021-01-05 04:00:00,-3.5,74.0,13.5,1031.3,95.0,0.0
2021-01-05 05:00:00,-3.9,74.0,13.6,1031.0,93.0,0.0
2021-01-05 06:00:00,-4.3,75.0,13.7,1031.0,72.0,0.0
2021-01-05 07:00:00,-4.8,77.0,13.5,1031.1,56.0,0.0
2021-01-05 08:00:00,-5.2,78.0,12.8,1031.2,50.0,0.0
2021-01-05 09:00:00,-5.4,79.0,12.0,1031.2,56.0,0.0
2021-01-05 10:00:00,-5.3,78.0,11.3,1031.5,72.0,0.0
2021-01-05 11:00:00,-4.9,76.0,11.8,1031.5,83.0,0.0
2021-01-05 12:00:00,-4.5,74.0,11.6,1031.5,84.0,0.0
2021-01-05 13:00:00,-4.1,73.0,11.1,1031.3,90.0,0.0
2021-01-05 14:00:00,-4.1,74.0,11.2,1031.0,94.0,0.0
2021-01-05 15:00:00,-4.2,75.0,11.2,1030.6,73.0,0.0
2021-01-05 16:00:00,-4.5,76.0,11.3,1030.3,80.0,0.0
2021-01-05 17:00:00,-4.9,79.0,11.0,1030.1,82.0,0.0
2021-01-05 18:00:00,-5.2,80.0,10.8,1029.9,74.0,0.0
2021-01-05 19:00:00,-5.6,82.0,10.2,1029.7,65.0,0.0
2021-01-05 20:00:00,-6.0,82.0,10.0,1029.9,60.0,0.0
2021-01-05 21:00:00,-6.4,83.0,10.8,1029.9,62.0,0.0
2021-01-05 22:00:00,-6.7,83.0,10.8,1029.7,63.0,0.0
2021-01-05 23:00:00,-7.0,83.0,10.3,1029.5,63.0,0.0
2021-01-06 00:00:00,-7.1,82.0,10.0,1029.3,63.0,0.0
2021-01-06 01:00:00,-7.2,81.0,10.2,1029.0,61.0,0.0
2021-01-06 02:00:00,-6.3,80.0,10.9,1028.5,56.0,0.0
2021-01-06 03:00:00,-6.9,82.0,11.6,1028.0,71.0,0.0
2021-01-06 04:00:00,-7.3,81.0,12.1,1027.7,65.0,0.0
2021-01-06 05:00:00,-7.7,81.0,12.2,1027.2,58.0,0.0
2021-01-06 06:00:00,-8.2,82.0,12.4,1026.7,53.0,0.0
2021-01-06 07:00:00,-8.6,82.0,12.3,1026.5,43.0,0.0
2021-01-06 08:00:00,-8.9,81.0,12.0,1026.4,46.0,0.0
2021-01-06 09:00:00,-9.0,81.0,12.4,1026.1,70.0,0.0
2021-01-06 10:00:00,-8.7,80.0,12.7,1025.9,81.0,0.0
2021-01-06 11:00:00,-8.4,78.0,12.0,1025.7,87.0,0.0
2021-01-06 12:00:00,-7.9,75.0,11.5,1025.6,85.0,0.0
2021-01-06 13:00:00,-7.5,73.0,11.8,1025.0,81.0,0.0
2021-01-06 14:00:00,-8.6,75.0,12.7,1024.4,94.0,0.0
2021-01-06 15:00:00,-8.3,74.0,12.4,1023.6,97.0,0.0
2021-01-06 16:00:00,-8.1,75.0,12.6,1023.1,100.0,0.0
2021-01-06 17:00:00,-7.8,75.0,12.9,1022.8,100.0,0.0
2021-01-06 18:00:00,-7.4,75.0,13.8,1022.2,100.0,0.0
2021-01-06 19:00:00,-7.3,76.0,13.2,1021.9,98.0,0.0
2021-01-06 20:00:00,-7.2,77.0,13.4,1021.5,98.0,0.0
2021-01-06 21:00:00,-7.1,78.0,13.2,1021.1,98.0,0.0
2021-01-06 22:00:00,-6.6,77.0,13.4,1020.7,96.0,0.0
2021-01-06 23:00:00,-6.6,79.0,13.0,1020.5,95.0,0.0
2021-01-07 00:00:00,-6.4,79.0,13.4,1020.2,96.0,0.0
2021-01-07 01:00:00,-6.5,80.0,13.0,1019.6,98.0,0.0
2021-01-07 02:00:00,-6.2,79.0,13.4,1019.5,96.0,0.0
2021-01-07 03:00:00,-6.2,79.0,13.9,1019.0,100.0,0.0
2021-01-07 04:00:00,-6.2,78.0,13.9,1018.6,100.0,0.0
2021-01-07 05:00:00,-6.3,78.0,13.8,1018.1,99.0,0.0
2021-01-07 06:00:00,-6.4,79.0,13.0,1017.8,94.0,0.0
2021-01-07 07:00:00,-6.7,79.0,11.8,1017.4,96.0,0.0
2021-01-07 08:00:00,-6.6,78.0,11.3,1017.0,98.0,0.0
2021-01-07 09:00:00,-6.5,78.0,10.9,1017.0,97.0,0.0
2021-01-07 10:00:00,-6.3,77.0,10.5,1016.9,94.0,0.0
2021-01-07 11:00:00,-6.0,76.0,10.9,1016.8,87.0,0.0
2021-01-07 12:00:00,-5.6,75.0,11.3,1016.6,96.0,0.0
2021-01-07 13:00:00,-5.3,73.0,11.4,1016.2,98.0,0.0
2021-01-07 14:00:00,-5.1,75.0,11.2,1015.6,98.0,0.0
2021-01-07 15:00:00,-5.1,72.0,11.5,1015.2,99.0,0.0
2021-01-07 16:00:00,-5.3,73.0,11.4,1014.8,96.0,0.0
2021-01-07 17:00:00,-5.5,73.0,12.0,1014.6,97.0,0.0
2021-01-07 18:00:00,-5.5,73.0,11.2,1014.5,92.0,0.0
2021-01-07 19:00:00,-5.7,75.0,10.8,1014.5,94.0,0.0
2021-01-07 20:00:00,-5.8,75.0,10.5,1014.6,99.0,0.0
2021-01-07 21:00:00,-6.0,75.0,9.5,1014.8,99.0,0.0
2021-01-07 22:00:00,-6.1,75.0,9.1,1014.6,98.0,0.0
2021-01-07 23:00:00,-6.4,76.0,10.8,1014.8,99.0,0.0
2021-01-08 00:00:00,-6.4,75.0,10.8,1014.7,99.0,0.0
2021-01-08 01:00:00,-6.5,74.0,10.9,1014.7,98.0,0.0
2021-01-08 02:00:00,-5.7,76.0,9.8,1014.8,94.0,0.0
2021-01-08 03:00:00,-5.4,71.0,9.8,1014.8,100.0,0.0
2021-01-08 04:00:00,-5.1,69.0,9.5,1014.8,100.0,0.0
2021-01-08 05:00:00,-5.0,70.0,10.2,1015.1,100.0,0.0
2021-01-08 06:00:00,-5.1,71.0,10.2,1015.1,99.0,0.0
2021-01-08 07:00:00,-5.0,71.0,9.7,1015.2,99.0,0.0
2021-01-08 08:00:00,-5.8,76.0,9.7,1015.4,98.0,0.0
2021-01-08 09:00:00,-5.8,76.0,9.7,1015.8,98.0,0.0
2021-01-08 10:00:00,-6.1,77.0,9.4,1016.4,99.0,0.0
2021-01-08 11:00:00,-5.9,76.0,8.4,1017.3,98.0,0.0
2021-01-08 12:00:00,-5.5,74.0,9.1,1017.8,99.0,0.0
2021-01-08 13:00:00,-4.8,70.0,10.1,1017.8,99.0,0.0
2021-01-08 14:00:00,-4.6,69.0,9.7,1017.7,93.0,0.0
2021-01-08 15:00:00,-4.6,70.0,8.3,1017.5,37.0,0.0
2021-01-08 16:00:00,-5.4,75.0,7.9,1017.9,60.0,0.0
2021-01-08 17:00:00,-6.0,78.0,9.4,1018.4,52.0,0.0
2021-01-08 18:00:00,-6.3,76.0,8.6,1018.7,45.0,0.0
2021-01-08 19:00:00,-6.0,74.0,7.3,1018.8,84.0,0.0
2021-01-08 20:00:00,-5.7,73.0,7.6,1019.1,100.0,0.0
2021-01-08 21:00:00,-5.4,72.0,8.4,1019.6,100.0,0.0
2021-01-08 22:00:00,-5.2,70.0,8.4,1019.7,100.0,0.0
2021-01-08 23:00:00,-5.0,69.0,7.6,1019.8,96.0,0.0
2021-01-09 00:00:00,-4.9,70.0,6.8,1020.0,95.0,0.0
2021-01-09 01:00:00,-4.9,70.0,6.5,1020.1,99.0,0.0
2021-01-09 02:00:00,-7.3,81.0,6.2,1020.6,96.0,0.0
2021-01-09 03:00:00,-6.9,78.0,7.2,1020.6,88.0,0.0
2021-01-09 04:00:00,-6.5,75.0,6.6,1020.6,83.0,0.0
2021-01-09 05:00:00,-6.3,74.0,5.4,1020.6,87.0,0.0
2021-01-09 06:00:00,-5.7,72.0,5.2,1020.4,87.0,0.0
2021-01-09 07:00:00,-5.6,72.0,4.0,1020.3,91.0,0.0
2021-01-09 08:00:00,-5.5,73.0,4.3,1020.1,90.0,0.0
2021-01-09 09:00:00,-5.2,73.0,4.0,1020.3,93.0,0.0
2021-01-09 10:00:00,-5.2,73.0,3.0,1020.1,94.0,0.0
2021-01-09 11:00:00,-5.3,74.0,1.8,1020.1,61.0,0.0
2021-01-09 12:00:00,-4.8,72.0,2.3,1019.9,25.0,0.0
2021-01-09 13:00:00,-4.6,72.0,2.9,1019.5,6.0,0.0
2021-01-09 14:00:00,-5.7,75.0,2.1,1019.2,10.0,0.0
2021-01-09 15:00:00,-5.2,78.0,3.7,1018.3,69.0,0.0
2021-01-09 16:00:00,-5.3,84.0,6.1,1017.9,98.0,0.0
2021-01-09 17:00:00,-5.5,84.0,7.8,1017.3,99.0,0.0
2021-01-09 18:00:00,-5.7,80.0,9.3,1016.6,99.0,0.0
2021-01-09 19:00:00,-6.6,85.0,9.0,1015.7,98.0,0.0
2021-01-09 20:00:00,-5.7,88.0,10.5,1014.7,100.0,0.0
2021-01-09 21:00:00,-5.2,87.0,12.5,1014.0,99.0,0.0
2021-01-09 22:00:00,-4.8,83.0,13.6,1013.0,100.0,0.0
2021-01-09 23:00:00,-3.4,79.0,16.4,1012.2,100.0,0.1
2021-01-10 00:00:00,-2.3,83.0,16.7,1011.1,100.0,0.2
2021-01-10 01:00:00,-1.0,87.0,15.5,1010.1,100.0,0.2
2021-01-10 02:00:00,-0.3,84.0,16.9,1009.6,100.0,0.0
2021-01-10 03:00:00,0.1,87.0,14.2,1008.8,100.0,0.1
2021-01-10 04:00:00,0.2,91.0,11.7,1008.3,100.0,0.2
2021-01-10 05:00:00,-0.3,94.0,6.7,1007.6,100.0,0.3
2021-01-10 06:00:00,-1.2,94.0,3.7,1007.1,66.0,0.2
2021-01-10 07:00:00,-2.0,90.0,6.5,1006.7,2.0,0.0
2021-01-10 08:00:00,-4.0,85.0,7.6,1007.1,1.0,0.0
2021-01-10 09:00:00,-5.2,79.0,5.4,1007.6,1.0,0.0
2021-01-10 10:00:00,-6.5,78.0,6.7,1007.7,2.0,0.0
2021-01-10 11:00:00,-3.3,65.0,4.3,1008.0,3.0,0.0
2021-01-10 12:00:00,-4.3,74.0,4.8,1008.4,3.0,0.0
2021-01-10 13:00:00,-3.3,71.0,3.2,1008.5,2.0,0.0
2021-01-10 14:00:00,-3.3,78.0,4.3,1008.6,1.0,0.0
2021-01-10 15:00:00,-3.5,82.0,3.3,1008.4,48.0,0.0
2021-01-10 16:00:00,-4.4,88.0,4.1,1008.6,95.0,0.0
2021-01-10 17:00:00,-5.4,88.0,5.2,1008.5,58.0,0.1
2021-01-10 18:00:00,-4.6,79.0,3.0,1008.3,93.0,0.1
2021-01-10 19:00:00,-4.3,73.0,3.4,1007.8,91.0,0.1
2021-01-10 20:00:00,-5.1,76.0,5.1,1007.3,94.0,0.1
2021-01-10 21:00:00,-5.5,78.0,4.5,1007.1,77.0,0.0
2021-01-10 22:00:00,-4.7,79.0,7.1,1006.4,88.0,0.0
2021-01-10 23:00:00,-5.0,86.0,6.3,1005.7,75.0,0.0
2021-01-11 00:00:00,-5.6,88.0,4.4,1005.2,87.0,0.0
2021-01-11 01:00:00,-5.9,91.0,5.1,1004.6,74.0,0.0
2021-01-11 02:00:00,-4.6,91.0,6.9,1003.6,42.0,0.0
2021-01-11 03:00:00,-4.5,92.0,6.2,1002.8,62.0,0.1
2021-01-11 04:00:00,-3.4,93.0,1.4,1002.4,66.0,0.0
2021-01-11 05:00:00,-4.7,94.0,3.5,1001.8,64.0,0.0
2021-01-11 06:00:00,-4.9,93.0,4.3,1001.3,96.0,0.0
2021-01-11 07:00:00,-4.5,90.0,6.3,1000.3,78.0,0.0
2021-01-11 08:00:00,-4.9,90.0,7.9,1000.2,100.0,0.0
2021-01-11 09:00:00,-5.2,86.0,9.7,999.5,100.0,0.0
2021-01-11 10:00:00,-5.5,86.0,10.2,999.2,99.0,0.1
2021-01-11 11:00:00,-5.6,85.0,12.0,998.3,100.0,0.1
2021-01-11 12:00:00,-5.3,85.0,12.0,997.4,100.0,0.2
2021-01-11 13:00:00,-4.7,85.0,12.3,996.3,100.0,0.3
2021-01-11 14:00:00,-4.3,84.0,14.3,994.5,100.0,0.4
2021-01-11 15:00:00,-3.9,84.0,15.0,993.1,97.0,0.5
2021-01-11 16:00:00,-3.8,84.0,14.6,992.7,98.0,0.2
2021-01-11 17:00:00,-3.8,83.0,13.9,991.8,100.0,0.1
2021-01-11 18:00:00,-3.7,82.0,13.0,991.2,99.0,0.1
2021-01-11 19:00:00,-3.9,82.0,12.3,990.8,100.0,0.1
2021-01-11 20:00:00,-4.3,80.0,12.6,990.4,84.0,0.1
2021-01-11 21:00:00,-5.1,79.0,11.3,990.3,24.0,0.0
2021-01-11 22:00:00,-6.3,81.0,10.2,990.2,1.0,0.0
2021-01-11 23:00:00,-7.4,83.0,8.6,990.2,0.0,0.0
2021-01-12 00:00:00,-7.8,82.0,6.6,990.2,0.0,0.0
2021-01-12 01:00:00,-7.9,80.0,5.1,990.3,0.0,0.0
2021-01-12 02:00:00,-9.6,82.0,8.2,990.2,6.0,0.0
2021-01-12 03:00:00,-8.3,81.0,4.3,990.1,8.0,0.0
2021-01-12 04:00:00,-8.3,80.0,5.0,989.8,10.0,0.0
2021-01-12 05:00:00,-8.4,80.0,5.4,989.4,24.0,0.0
2021-01-12 06:00:00,-8.4,82.0,4.7,989.2,22.0,0.0
2021-01-12 07:00:00,-8.0,82.0,6.1,988.8,59.0,0.0
2021-01-12 08:00:00,-7.9,83.0,6.1,988.5,100.0,0.0
2021-01-12 09:00:00,-7.1,79.0,5.0,988.4,96.0,0.0
2021-01-12 10:00:00,-6.7,74.0,7.6,988.2,68.0,0.0
2021-01-12 11:00:00,-6.6,74.0,5.4,988.3,88.0,0.0
2021-01-12 12:00:00,-6.2,72.0,7.1,988.4,99.0,0.0
2021-01-12 13:00:00,-5.1,69.0,8.4,988.4,96.0,0.0
2021-01-12 14:00:00,-5.7,84.0,5.1,988.0,98.0,0.0
2021-01-12 15:00:00,-4.6,79.0,4.5,988.0,99.0,0.0
2021-01-12 16:00:00,-4.5,80.0,4.7,987.6,99.0,0.0
2021-01-12 17:00:00,-4.4,75.0,6.3,987.5,100.0,0.2
2021-01-12 18:00:00,-4.4,74.0,5.5,987.5,99.0,0.3
2021-01-12 19:00:00,-4.7,76.0,5.8,987.5,98.0,0.1
2021-01-12 20:00:00,-5.1,81.0,6.4,988.1,99.0,0.1
2021-01-12 21:00:00,-5.6,84.0,5.9,988.8,100.0,0.1
2021-01-12 22:00:00,-4.6,84.0,4.1,989.8,99.0,0.1
2021-01-12 23:00:00,-5.0,80.0,10.1,991.2,16.0,0.0
2021-01-13 00:00:00,-6.1,77.0,14.2,992.5,11.0,0.0
2021-01-13 01:00:00,-6.6,79.0,18.8,993.4,60.0,0.0
2021-01-13 02:00:00,-6.9,78.0,16.6,993.9,74.0,0.0
2021-01-13 03:00:00,-7.2,78.0,17.6,995.3,99.0,0.0
2021-01-13 04:00:00,-7.1,79.0,18.7,996.4,99.0,0.0
2021-01-13 05:00:00,-6.1,77.0,18.7,997.3,100.0,0.0
2021-01-13 06:00:00,-5.3,77.0,20.2,998.4,99.0,0.1
2021-01-13 07:00:00,-5.0,79.0,21.7,999.7,100.0,0.4
2021-01-13 08:00:00,-4.4,79.0,24.5,1000.9,100.0,0.8
2021-01-13 09:00:00,-3.9,74.0,27.6,1002.5,99.0,0.4
2021-01-13 10:00:00,-4.0,74.0,26.9,1004.3,97.0,0.0
2021-01-13 11:00:00,-3.3,72.0,24.8,1005.5,90.0,0.0
2021-01-13 12:00:00,-2.9,67.0,25.0,1007.1,75.0,0.0
2021-01-13 13:00:00,-3.0,64.0,24.2,1008.6,97.0,0.0
2021-01-13 14:00:00,-3.2,71.0,23.4,1009.4,76.0,0.0
2021-01-13 15:00:00,-2.8,69.0,23.7,1010.3,100.0,0.0
2021-01-13 16:00:00,-2.6,67.0,22.1,1011.1,94.0,0.0
2021-01-13 17:00:00,-2.5,64.0,22.3,1012.2,94.0,0.0
2021-01-13 18:00:00,-2.9,63.0,22.0,1013.3,60.0,0.0
2021-01-13 19:00:00,-3.9,66.0,19.9,1014.4,93.0,0.0
2021-01-13 20:00:00,-4.4,67.0,18.8,1015.6,92.0,0.0
2021-01-13 21:00:00,-4.8,66.0,19.0,1016.8,82.0,0.0
2021-01-13 22:00:00,-5.1,66.0,19.7,1017.7,63.0,0.0
2021-01-13 23:00:00,-5.6,66.0,19.0,1018.7,3.0,0.0
2021-01-14 00:00:00,-6.4,67.0,18.2,1019.7,0.0,0.0
2021-01-14 01:00:00,-6.9,67.0,17.7,1020.2,1.0,0.0
2021-01-14 02:00:00,-6.4,65.0,17.4,1020.4,0.0,0.0
2021-01-14 03:00:00,-6.7,65.0,17.2,1020.8,1.0,0.0
2021-01-14 04:00:00,-7.1,66.0,16.8,1021.5,5.0,0.0
2021-01-14 05:00:00,-7.4,67.0,15.6,1022.1,0.0,0.0
2021-01-14 06:00:00,-7.9,68.0,15.1,1022.8,2.0,0.0
2021-01-14 07:00:00,-8.4,69.0,13.9,1023.1,7.0,0.0
2021-01-14 08:00:00,-8.9,71.0,12.5,1023.4,0.0,0.0
2021-01-14 09:00:00,-9.5,73.0,12.3,1023.9,0.0,0.0
2021-01-14 10:00:00,-9.8,74.0,12.2,1024.4,0.0,0.0
2021-01-14 11:00:00,-10.0,73.0,11.7,1024.9,0.0,0.0
2021-01-14 12:00:00,-9.5,70.0,11.2,1025.3,0.0,0.0
2021-01-14 13:00:00,-8.7,66.0,10.5,1025.3,0.0,0.0
2021-01-14 14:00:00,-6.7,64.0,8.7,1025.0,0.0,0.0
2021-01-14 15:00:00,-5.9,61.0,8.7,1025.0,52.0,0.0
2021-01-14 16:00:00,-6.0,63.0,9.0,1024.9,69.0,0.0
2021-01-14 17:00:00,-7.1,68.0,9.7,1025.2,51.0,0.0
2021-01-14 18:00:00,-7.9,71.0,8.9,1025.1,5.0,0.0
2021-01-14 19:00:00,-8.5,72.0,7.4,1025.0,0.0,0.0
2021-01-14 20:00:00,-8.9,72.0,6.4,1024.9,0.0,0.0
2021-01-14 21:00:00,-9.3,74.0,6.9,1025.4,0.0,0.0
2021-01-14 22:00:00,-9.7,76.0,6.6,1025.4,0.0,0.0
2021-01-14 23:00:00,-10.1,76.0,6.2,1025.7,24.0,0.0
2021-01-15 00:00:00,-10.3,76.0,6.1,1025.5,6.0,0.0
2021-01-15 01:00:00,-10.5,75.0,7.7,1025.6,16.0,0.0
2021-01-15 02:00:00,-9.9,75.0,5.6,1025.6,13.0,0.0
2021-01-15 03:00:00,-9.6,72.0,7.0,1025.7,10.0,0.0
2021-01-15 04:00:00,-9.7,72.0,6.7,1025.8,40.0,0.0
2021-01-15 05:00:00,-9.9,72.0,6.8,1025.8,78.0,0.0
2021-01-15 06:00:00,-10.1,73.0,6.9,1025.8,9.0,0.0
2021-01-15 07:00:00,-10.3,73.0,6.6,1026.0,40.0,0.0
2021-01-15 08:00:00,-10.4,74.0,5.6,1026.2,27.0,0.0
2021-01-15 09:00:00,-10.5,73.0,4.6,1026.4,15.0,0.0
2021-01-15 10:00:00,-10.6,73.0,4.1,1026.6,2.0,0.0
2021-01-15 11:00:00,-10.1,70.0,3.9,1026.8,2.0,0.0
2021-01-15 12:00:00,-9.2,66.0,4.0,1026.9,3.0,0.0
2021-01-15 13:00:00,-8.2,61.0,2.4,1026.9,1.0,0.0
2021-01-15 14:00:00,-9.2,69.0,5.1,1027.2,1.0,0.0
2021-01-15 15:00:00,-7.8,63.0,4.5,1026.9,2.0,0.0
2021-01-15 16:00:00,-8.2,67.0,3.7,1026.6,9.0,0.0
2021-01-15 17:00:00,-9.4,74.0,4.7,1026.6,1.0,0.0
2021-01-15 18:00:00,-9.7,74.0,4.6,1026.7,0.0,0.0
2021-01-15 19:00:00,-10.0,74.0,4.3,1026.5,0.0,0.0
2021-01-15 20:00:00,-10.3,75.0,4.1,1026.4,0.0,0.0
2021-01-15 21:00:00,-10.5,74.0,4.2,1026.4,0.0,0.0
2021-01-15 22:00:00,-10.9,75.0,4.2,1026.2,0.0,0.0
2021-01-15 23:00:00,-11.0,75.0,3.9,1026.1,0.0,0.0
2021-01-16 00:00:00,-10.9,74.0,4.4,1026.0,0.0,0.0
2021-01-16 01:00:00,-10.9,74.0,5.4,1025.9,0.0,0.0
2021-01-16 02:00:00,-12.1,77.0,7.2,1026.1,0.0,0.0
2021-01-16 03:00:00,-11.5,75.0,4.8,1025.5,0.0,0.0
2021-01-16 04:00:00,-11.7,75.0,4.7,1025.0,0.0,0.0
2021-01-16 05:00:00,-11.7,76.0,4.7,1024.6,0.0,0.0
2021-01-16 06:00:00,-11.3,75.0,5.4,1023.9,1.0,0.0
2021-01-16 07:00:00,-11.4,76.0,5.4,1023.4,1.0,0.0
2021-01-16 08:00:00,-11.6,77.0,4.9,1022.9,0.0,0.0
2021-01-16 09:00:00,-11.9,78.0,5.0,1022.7,0.0,0.0
2021-01-16 10:00:00,-11.9,78.0,4.3,1022.5,0.0,0.0
2021-01-16 11:00:00,-11.1,76.0,5.0,1022.1,1.0,0.0
2021-01-16 12:00:00,-10.0,72.0,5.3,1021.6,0.0,0.0
2021-01-16 13:00:00,-8.7,68.0,3.3,1021.3,1.0,0.0
2021-01-16 14:00:00,-9.4,73.0,5.2,1021.0,1.0,0.0
2021-01-16 15:00:00,-8.0,69.0,6.9,1020.1,14.0,0.0
2021-01-16 16:00:00,-8.3,75.0,6.9,1019.6,18.0,0.0
2021-01-16 17:00:00,-9.0,79.0,6.9,1019.3,23.0,0.0
2021-01-16 18:00:00,-9.0,80.0,6.4,1019.0,37.0,0.0
2021-01-16 19:00:00,-8.9,80.0,6.9,1018.6,60.0,0.0
2021-01-16 20:00:00,-8.7,81.0,6.9,1018.6,94.0,0.0
2021-01-16 21:00:00,-8.6,80.0,8.4,1018.4,97.0,0.0
2021-01-16 22:00:00,-8.5,79.0,8.0,1018.2,98.0,0.0
2021-01-16 23:00:00,-8.3,80.0,7.8,1018.0,99.0,0.0
2021-01-17 00:00:00,-8.0,80.0,6.4,1017.8,99.0,0.0
2021-01-17 01:00:00,-7.8,80.0,7.2,1017.5,100.0,0.0
2021-01-17 02:00:00,-8.9,78.0,8.7,1018.1,98.0,0.0
2021-01-17 03:00:00,-9.2,80.0,9.0,1017.7,97.0,0.0
2021-01-17 04:00:00,-9.0,80.0,8.0,1017.5,98.0,0.0
2021-01-17 05:00:00,-8.8,80.0,7.3,1017.3,98.0,0.0
2021-01-17 06:00:00,-8.5,80.0,7.2,1017.0,99.0,0.0
2021-01-17 07:00:00,-8.1,79.0,5.4,1017.0,100.0,0.0
2021-01-17 08:00:00,-7.8,78.0,4.8,1017.0,100.0,0.0
2021-01-17 09:00:00,-7.5,78.0,3.8,1017.2,100.0,0.0
2021-01-17 10:00:00,-7.3,78.0,2.8,1017.3,99.0,0.0
2021-01-17 11:00:00,-6.8,76.0,1.5,1017.4,100.0,0.0
2021-01-17 12:00:00,-6.2,75.0,1.8,1017.4,100.0,0.0
2021-01-17 13:00:00,-5.7,79.0,1.5,1017.1,100.0,0.0
2021-01-17 14:00:00,-6.0,80.0,1.3,1017.3,99.0,0.0
2021-01-17 15:00:00,-5.5,80.0,2.8,1016.9,100.0,0.0
2021-01-17 16:00:00,-5.4,82.0,3.3,1016.7,100.0,0.0
2021-01-17 17:00:00,-5.4,84.0,3.1,1016.4,99.0,0.0
2021-01-17 18:00:00,-5.3,85.0,4.6,1016.0,100.0,0.0
2021-01-17 19:00:00,-5.2,86.0,5.3,1015.4,100.0,0.1
2021-01-17 20:00:00,-4.9,85.0,5.3,1015.0,99.0,0.1
2021-01-17 21:00:00,-4.7,86.0,5.0,1014.8,99.0,0.1
2021-01-17 22:00:00,-4.3,86.0,6.5,1014.1,100.0,0.1
2021-01-17 23:00:00,-3.9,88.0,7.2,1013.5,99.0,0.1
2021-01-18 00:00:00,-3.8,89.0,6.8,1013.1,97.0,0.1
2021-01-18 01:00:00,-3.8,90.0,6.8,1012.6,91.0,0.0
2021-01-18 02:00:00,-3.9,91.0,4.7,1012.4,82.0,0.0
2021-01-18 03:00:00,-3.9,91.0,4.9,1011.8,83.0,0.0
2021-01-18 04:00:00,-4.3,92.0,4.1,1011.5,77.0,0.0
2021-01-18 05:00:00,-5.3,94.0,4.7,1011.0,88.0,0.0
2021-01-18 06:00:00,-5.6,94.0,4.7,1010.8,100.0,0.0
2021-01-18 07:00:00,-5.1,92.0,3.5,1010.4,96.0,0.0
2021-01-18 08:00:00,-4.3,88.0,2.5,1009.9,98.0,0.0
2021-01-18 09:00:00,-5.4,89.0,3.1,1009.8,99.0,0.0
2021-01-18 10:00:00,-4.9,88.0,2.1,1009.6,97.0,0.0
2021-01-18 11:00:00,-4.2,87.0,1.1,1009.1,99.0,0.0
2021-01-18 12:00:00,-3.2,83.0,0.7,1009.0,100.0,0.0
2021-01-18 13:00:00,-2.6,82.0,0.7,1008.3,99.0,0.0
2021-01-18 14:00:00,-3.5,83.0,2.9,1008.4,99.0,0.0
2021-01-18 15:00:00,-3.1,82.0,4.0,1007.7,100.0,0.0
2021-01-18 16:00:00,-2.7,83.0,5.6,1007.0,100.0,0.0
2021-01-18 17:00:00,-2.5,86.0,7.2,1006.7,100.0,0.0
2021-01-18 18:00:00,-2.1,88.0,8.4,1006.2,100.0,0.1
2021-01-18 19:00:00,-1.6,91.0,7.6,1005.7,100.0,0.1
2021-01-18 20:00:00,-1.2,95.0,5.4,1005.3,100.0,0.1
2021-01-18 21:00:00,-0.8,96.0,6.8,1005.2,99.0,0.1
2021-01-18 22:00:00,-0.5,95.0,8.8,1004.9,93.0,0.0
2021-01-18 23:00:00,-0.6,95.0,9.3,1004.8,99.0,0.0
2021-01-19 00:00:00,-0.6,94.0,9.1,1004.6,100.0,0.2
2021-01-19 01:00:00,-0.6,92.0,8.4,1004.2,100.0,0.3
2021-01-19 02:00:00,-1.2,91.0,9.9,1003.5,100.0,0.3
2021-01-19 03:00:00,-1.4,93.0,9.5,1002.7,100.0,0.7
2021-01-19 04:00:00,-1.3,92.0,8.6,1002.2,100.0,0.7
2021-01-19 05:00:00,-1.3,92.0,8.0,1001.5,100.0,0.4
2021-01-19 06:00:00,-1.3,91.0,6.8,1001.1,100.0,0.2
2021-01-19 07:00:00,-1.3,92.0,6.2,1000.8,100.0,0.1
2021-01-19 08:00:00,-1.4,92.0,6.1,1000.3,100.0,0.0
2021-01-19 09:00:00,-1.4,93.0,6.0,1000.1,100.0,0.0
2021-01-19 10:00:00,-1.3,93.0,5.2,1000.0,99.0,0.0
2021-01-19 11:00:00,-1.2,92.0,5.6,999.8,100.0,0.0
2021-01-19 12:00:00,-0.8,92.0,4.4,999.6,99.0,0.0
2021-01-19 13:00:00,-0.3,92.0,4.1,999.4,97.0,0.0
2021-01-19 14:00:00,-0.2,93.0,8.3,998.8,100.0,0.0
2021-01-19 15:00:00,-0.4,93.0,9.3,998.3,99.0,0.2
2021-01-19 16:00:00,-0.5,93.0,10.1,998.0,99.0,0.1
2021-01-19 17:00:00,-0.3,93.0,11.0,997.7,100.0,0.1
2021-01-19 18:00:00,-0.2,91.0,11.1,997.6,100.0,0.1
2021-01-19 19:00:00,-0.2,90.0,10.2,997.6,99.0,0.1
2021-01-19 20:00:00,-0.4,90.0,9.8,997.5,100.0,0.2
2021-01-19 21:00:00,-0.4,91.0,10.0,997.3,100.0,0.3
2021-01-19 22:00:00,-0.6,92.0,10.4,997.3,100.0,0.3
2021-01-19 23:00:00,-0.7,92.0,10.7,997.2,100.0,0.3
2021-01-20 00:00:00,-0.7,92.0,10.0,997.0,100.0,0.2
2021-01-20 01:00:00,-0.8,92.0,10.5,996.8,100.0,0.2
2021-01-20 02:00:00,-0.4,93.0,9.7,996.6,100.0,0.1
2021-01-20 03:00:00,-0.3,92.0,10.3,996.2,100.0,0.1
2021-01-20 04:00:00,-0.4,92.0,10.6,995.8,100.0,0.0
2021-01-20 05:00:00,-0.5,92.0,11.0,995.4,100.0,0.0
2021-01-20 06:00:00,-0.5,92.0,11.5,995.0,100.0,0.0
2021-01-20 07:00:00,-0.4,92.0,11.7,994.4,100.0,0.0
2021-01-20 08:00:00,-0.3,92.0,11.8,994.0,100.0,0.0
2021-01-20 09:00:00,-0.2,92.0,12.1,993.6,100.0,0.0
2021-01-20 10:00:00,-0.1,92.0,13.7,992.8,100.0,0.0
2021-01-20 11:00:00,0.2,91.0,13.0,992.4,100.0,0.0
2021-01-20 12:00:00,0.4,91.0,14.1,991.7,100.0,0.2
2021-01-20 13:00:00,0.6,90.0,13.3,991.2,100.0,0.4
2021-01-20 14:00:00,0.8,90.0,15.5,989.7,100.0,0.5
2021-01-20 15:00:00,1.0,90.0,17.8,988.4,100.0,0.6
2021-01-20 16:00:00,1.0,90.0,17.9,987.3,100.0,0.6
2021-01-20 17:00:00,1.1,90.0,17.4,986.4,100.0,0.5
2021-01-20 18:00:00,1.2,90.0,14.8,985.8,100.0,0.3
2021-01-20 19:00:00,1.1,91.0,13.5,985.7,100.0,0.7
2021-01-20 20:00:00,0.9,92.0,12.7,985.2,100.0,0.8
2021-01-20 21:00:00,1.0,92.0,12.6,984.8,100.0,0.3
2021-01-20 22:00:00,0.9,92.0,12.6,984.4,100.0,0.2
2021-01-20 23:00:00,0.9,93.0,12.0,984.0,100.0,0.3
2021-01-21 00:00:00,0.9,93.0,13.3,983.5,100.0,0.5
2021-01-21 01:00:00,0.7,98.0,10.9,982.6,100.0,0.8
2021-01-21 02:00:00,1.0,93.0,10.4,981.9,100.0,1.2
2021-01-21 03:00:00,0.3,98.0,5.9,981.0,100.0,0.4
2021-01-21 04:00:00,0.3,99.0,8.4,980.3,100.0,0.4
2021-01-21 05:00:00,2.3,99.0,10.2,979.9,100.0,0.8
2021-01-21 06:00:00,3.0,98.0,13.4,979.6,100.0,1.3
2021-01-21 07:00:00,3.4,98.0,16.2,979.3,100.0,1.0
2021-01-21 08:00:00,3.1,98.0,18.3,979.0,100.0,0.9
2021-01-21 09:00:00,2.7,98.0,19.5,978.8,100.0,0.9
2021-01-21 10:00:00,2.8,97.0,18.5,978.4,100.0,0.6
2021-01-21 11:00:00,2.8,98.0,16.6,977.6,100.0,0.5
2021-01-21 12:00:00,3.0,97.0,16.1,976.7,100.0,0.7
2021-01-21 13:00:00,3.3,97.0,17.9,975.3,100.0,1.5
2021-01-21 14:00:00,2.5,97.0,19.0,973.8,100.0,2.2
2021-01-21 15:00:00,1.8,100.0,21.9,972.8,100.0,2.9
2021-01-21 16:00:00,3.3,95.0,26.7,972.5,100.0,1.1
2021-01-21 17:00:00,2.3,98.0,28.1,972.7,97.0,0.5
2021-01-21 18:00:00,1.7,98.0,27.8,972.9,95.0,0.6
2021-01-21 19:00:00,1.9,93.0,28.5,973.3,94.0,0.5
2021-01-21 20:00:00,1.6,95.0,26.5,973.4,99.0,0.7
2021-01-21 21:00:00,1.6,96.0,25.4,973.2,96.0,0.8
2021-01-21 22:00:00,1.4,98.0,24.5,972.7,97.0,0.9
2021-01-21 23:00:00,1.8,98.0,27.5,972.0,100.0,0.8
2021-01-22 00:00:00,1.7,99.0,28.8,970.9,100.0,1.4
2021-01-22 01:00:00,2.1,99.0,32.7,970.2,100.0,2.1
2021-01-22 02:00:00,3.5,92.0,36.7,969.7,100.0,1.7
2021-01-22 03:00:00,3.6,91.0,37.2,969.8,93.0,0.4
2021-01-22 04:00:00,3.1,93.0,36.5,970.2,100.0,1.2
2021-01-22 05:00:00,3.4,89.0,37.1,970.7,100.0,0.6
2021-01-22 06:00:00,3.3,88.0,36.4,971.2,100.0,0.2
2021-01-22 07:00:00,3.4,87.0,34.6,971.2,92.0,0.1
2021-01-22 08:00:00,3.3,87.0,29.3,971.4,98.0,0.1
2021-01-22 09:00:00,3.2,88.0,27.3,971.4,100.0,0.1
2021-01-22 10:00:00,3.0,90.0,24.5,971.2,100.0,0.1
2021-01-22 11:00:00,2.8,91.0,21.5,971.0,100.0,0.1
2021-01-22 12:00:00,2.3,94.0,19.0,970.9,100.0,0.2
2021-01-22 13:00:00,2.1,95.0,17.6,970.8,100.0,0.4
2021-01-22 14:00:00,2.0,96.0,18.4,970.4,100.0,0.4
2021-01-22 15:00:00,2.0,96.0,18.4,969.7,100.0,0.2
2021-01-22 16:00:00,2.0,95.0,18.4,969.3,100.0,0.1
2021-01-22 17:00:00,1.4,97.0,17.6,969.0,99.0,0.8
2021-01-22 18:00:00,1.2,99.0,15.9,968.7,100.0,1.0
2021-01-22 19:00:00,1.1,99.0,14.8,968.5,100.0,0.4
2021-01-22 20:00:00,1.5,99.0,11.7,968.7,100.0,0.1
2021-01-22 21:00:00,1.7,99.0,12.1,969.6,100.0,0.0
2021-01-22 22:00:00,1.1,100.0,10.5,970.4,100.0,0.0
2021-01-22 23:00:00,0.7,100.0,7.1,971.3,100.0,0.0
2021-01-23 00:00:00,0.5,100.0,7.6,972.0,100.0,0.0
2021-01-23 01:00:00,0.2,100.0,8.3,973.0,100.0,0.1
2021-01-23 02:00:00,0.5,99.0,9.8,973.8,100.0,0.0
2021-01-23 03:00:00,0.3,100.0,8.9,974.9,100.0,0.0
2021-01-23 04:00:00,0.3,99.0,11.5,975.9,100.0,0.0
2021-01-23 05:00:00,0.8,95.0,14.1,976.8,97.0,0.0
2021-01-23 06:00:00,1.0,93.0,17.5,977.6,58.0,0.0
2021-01-23 07:00:00,0.8,92.0,17.8,978.5,85.0,0.0
2021-01-23 08:00:00,0.9,92.0,17.6,979.6,95.0,0.0
2021-01-23 09:00:00,0.7,91.0,17.9,980.7,100.0,0.0
2021-01-23 10:00:00,0.7,89.0,20.4,982.1,100.0,0.0
2021-01-23 11:00:00,0.8,87.0,19.9,983.3,95.0,0.0
2021-01-23 12:00:00,1.1,85.0,17.7,984.5,21.0,0.0
2021-01-23 13:00:00,1.7,82.0,18.6,985.4,2.0,0.0
2021-01-23 14:00:00,1.5,80.0,19.2,986.5,1.0,0.0
2021-01-23 15:00:00,1.7,78.0,18.2,987.0,71.0,0.0
2021-01-23 16:00:00,1.3,79.0,16.3,987.6,0.0,0.0
2021-01-23 17:00:00,0.3,83.0,14.4,988.1,0.0,0.0
2021-01-23 18:00:00,-0.5,87.0,12.0,988.5,19.0,0.0
2021-01-23 19:00:00,-1.0,88.0,11.5,989.0,2.0,0.0
2021-01-23 20:00:00,-1.4,89.0,10.1,989.2,2.0,0.0
2021-01-23 21:00:00,-1.6,89.0,8.3,989.4,98.0,0.0
2021-01-23 22:00:00,-1.9,89.0,7.7,989.8,98.0,0.0
2021-01-23 23:00:00,-1.8,88.0,6.2,990.0,94.0,0.0
2021-01-24 00:00:00,-1.9,88.0,4.7,990.2,98.0,0.0
2021-01-24 01:00:00,-1.6,90.0,3.9,990.3,99.0,0.0
2021-01-24 02:00:00,-1.1,94.0,4.7,990.7,96.0,0.1
2021-01-24 03:00:00,-0.6,95.0,2.4,990.8,98.0,0.2
2021-01-24 04:00:00,-0.6,96.0,2.1,991.1,100.0,0.1
2021-01-24 05:00:00,-0.6,96.0,1.5,991.3,100.0,0.2
2021-01-24 06:00:00,-0.7,95.0,3.1,991.3,98.0,0.3
2021-01-24 07:00:00,-1.1,95.0,3.4,991.4,100.0,0.1
2021-01-24 08:00:00,-0.8,94.0,3.9,991.5,100.0,0.1
2021-01-24 09:00:00,-1.0,94.0,3.9,991.9,100.0,0.1
2021-01-24 10:00:00,-0.7,95.0,4.5,992.5,100.0,0.0
2021-01-24 11:00:00,0.0,95.0,3.2,992.7,100.0,0.0
2021-01-24 12:00:00,0.5,93.0,1.1,993.1,100.0,0.0
2021-01-24 13:00:00,0.6,93.0,2.9,993.6,100.0,0.0
2021-01-24 14:00:00,0.3,92.0,6.5,994.3,100.0,0.0
2021-01-24 15:00:00,0.2,91.0,6.3,994.6,100.0,0.1
2021-01-24 16:00:00,0.0,91.0,6.9,994.6,100.0,0.1
2021-01-24 17:00:00,-0.2,91.0,7.2,995.1,100.0,0.1
2021-01-24 18:00:00,-0.3,90.0,7.4,995.4,100.0,0.1
2021-01-24 19:00:00,-0.4,90.0,8.4,995.5,100.0,0.1
2021-01-24 20:00:00,-0.6,89.0,9.6,995.9,100.0,0.1
2021-01-24 21:00:00,-0.8,87.0,10.2,996.0,99.0,0.1
2021-01-24 22:00:00,-1.1,86.0,11.0,996.0,100.0,0.0
2021-01-24 23:00:00,-1.3,85.0,10.7,996.2,100.0,0.0
2021-01-25 00:00:00,-1.6,85.0,9.6,996.3,100.0,0.0
2021-01-25 01:00:00,-1.7,85.0,9.4,996.3,100.0,0.0
2021-01-25 02:00:00,-1.8,86.0,9.9,996.5,100.0,0.0
2021-01-25 03:00:00,-2.3,86.0,9.2,996.6,100.0,0.0
2021-01-25 04:00:00,-2.6,86.0,8.0,996.7,100.0,0.0
2021-01-25 05:00:00,-2.7,85.0,7.6,997.0,100.0,0.0
2021-01-25 06:00:00,-2.8,83.0,8.4,997.1,100.0,0.0
2021-01-25 07:00:00,-3.1,82.0,7.3,997.2,100.0,0.0
2021-01-25 08:00:00,-3.7,82.0,7.1,997.4,100.0,0.0
2021-01-25 09:00:00,-4.1,82.0,8.1,997.6,100.0,0.0
2021-01-25 10:00:00,-4.7,82.0,7.4,998.2,99.0,0.0
2021-01-25 11:00:00,-4.7,77.0,7.5,998.5,99.0,0.0
2021-01-25 12:00:00,-4.3,71.0,7.2,998.6,99.0,0.0
2021-01-25 13:00:00,-3.9,66.0,6.6,998.8,100.0,0.0
2021-01-25 14:00:00,-4.0,69.0,8.8,999.6,96.0,0.0
2021-01-25 15:00:00,-3.8,67.0,8.2,999.9,82.0,0.0
2021-01-25 16:00:00,-3.8,67.0,7.3,1000.1,97.0,0.0
2021-01-25 17:00:00,-4.0,68.0,7.2,1000.5,100.0,0.0
2021-01-25 18:00:00,-4.7,72.0,7.4,1000.8,100.0,0.0
2021-01-25 19:00:00,-5.4,75.0,6.3,1001.0,95.0,0.0
2021-01-25 20:00:00,-5.9,76.0,5.0,1001.3,96.0,0.0
2021-01-25 21:00:00,-6.1,75.0,5.4,1001.8,94.0,0.0
2021-01-25 22:00:00,-6.4,74.0,3.8,1002.3,83.0,0.0
2021-01-25 23:00:00,-6.6,74.0,2.5,1002.9,79.0,0.0
2021-01-26 00:00:00,-6.8,73.0,2.9,1003.3,69.0,0.0
2021-01-26 01:00:00,-7.1,73.0,3.6,1003.5,47.0,0.0
2021-01-26 02:00:00,-7.5,69.0,5.2,1003.8,30.0,0.0
2021-01-26 03:00:00,-7.9,69.0,5.4,1004.2,21.0,0.0
2021-01-26 04:00:00,-8.1,68.0,6.5,1004.5,10.0,0.0
2021-01-26 05:00:00,-8.4,67.0,5.8,1004.9,8.0,0.0
2021-01-26 06:00:00,-8.5,67.0,4.7,1005.4,8.0,0.0
2021-01-26 07:00:00,-8.6,66.0,4.1,1005.6,1.0,0.0
2021-01-26 08:00:00,-8.7,66.0,3.6,1005.9,0.0,0.0
2021-01-26 09:00:00,-8.9,67.0,3.5,1006.1,0.0,0.0
2021-01-26 10:00:00,-9.1,68.0,4.0,1006.5,0.0,0.0
2021-01-26 11:00:00,-8.5,64.0,3.8,1006.7,0.0,0.0
2021-01-26 12:00:00,-7.3,59.0,1.4,1006.9,0.0,0.0
2021-01-26 13:00:00,-5.9,55.0,1.1,1007.2,2.0,0.0
2021-01-26 14:00:00,-5.2,58.0,1.3,1007.4,28.0,0.0
2021-01-26 15:00:00,-4.7,57.0,1.4,1007.3,7.0,0.0
2021-01-26 16:00:00,-4.7,58.0,2.6,1007.4,0.0,0.0
2021-01-26 17:00:00,-5.6,63.0,3.1,1007.5,0.0,0.0
2021-01-26 18:00:00,-6.8,68.0,3.2,1007.4,0.0,0.0
2021-01-26 19:00:00,-7.4,69.0,5.5,1007.2,22.0,0.0
2021-01-26 20:00:00,-7.4,69.0,3.6,1007.6,60.0,0.0
2021-01-26 21:00:00,-7.2,66.0,5.6,1007.6,23.0,0.0
2021-01-26 22:00:00,-7.3,67.0,5.6,1007.4,5.0,0.0
2021-01-26 23:00:00,-7.7,69.0,4.1,1007.4,2.0,0.0
2021-01-27 00:00:00,-8.2,72.0,3.6,1007.5,1.0,0.0
2021-01-27 01:00:00,-8.8,74.0,3.9,1007.4,4.0,0.0
2021-01-27 02:00:00,-9.0,75.0,6.7,1007.6,9.0,0.0
2021-01-27 03:00:00,-9.3,74.0,8.2,1007.5,0.0,0.0
2021-01-27 04:00:00,-9.5,73.0,7.5,1007.5,1.0,0.0
2021-01-27 05:00:00,-9.6,72.0,7.2,1007.3,0.0,0.0
2021-01-27 06:00:00,-9.7,72.0,7.4,1007.1,0.0,0.0
2021-01-27 07:00:00,-9.9,71.0,6.5,1006.7,0.0,0.0
2021-01-27 08:00:00,-9.8,71.0,5.5,1006.5,0.0,0.0
2021-01-27 09:00:00,-9.8,70.0,5.1,1006.5,0.0,0.0
2021-01-27 10:00:00,-9.9,70.0,4.8,1006.6,0.0,0.0
2021-01-27 11:00:00,-9.1,66.0,3.6,1006.7,0.0,0.0
2021-01-27 12:00:00,-7.9,60.0,3.3,1006.6,0.0,0.0
2021-01-27 13:00:00,-6.4,54.0,3.4,1006.4,2.0,0.0
2021-01-27 14:00:00,-4.8,60.0,4.5,1006.0,3.0,0.0
2021-01-27 15:00:00,-3.9,58.0,4.3,1005.7,10.0,0.0
2021-01-27 16:00:00,-3.9,59.0,5.4,1005.4,3.0,0.0
2021-01-27 17:00:00,-5.1,65.0,5.9,1005.5,12.0,0.0
2021-01-27 18:00:00,-6.2,70.0,6.5,1005.7,7.0,0.0
2021-01-27 19:00:00,-7.0,73.0,5.8,1005.9,3.0,0.0
2021-01-27 20:00:00,-7.5,75.0,5.5,1005.9,3.0,0.0
2021-01-27 21:00:00,-8.0,75.0,5.6,1005.8,1.0,0.0
2021-01-27 22:00:00,-8.4,75.0,5.0,1005.7,0.0,0.0
2021-01-27 23:00:00,-8.5,74.0,5.8,1005.5,0.0,0.0
2021-01-28 00:00:00,-8.6,74.0,5.8,1005.5,0.0,0.0
2021-01-28 01:00:00,-8.9,75.0,5.5,1005.6,0.0,0.0
2021-01-28 02:00:00,-9.4,78.0,5.0,1005.6,0.0,0.0
2021-01-28 03:00:00,-9.2,75.0,5.3,1005.4,0.0,0.0
2021-01-28 04:00:00,-9.6,74.0,5.7,1005.1,14.0,0.0
2021-01-28 05:00:00,-9.7,73.0,5.2,1004.9,79.0,0.0
2021-01-28 06:00:00,-9.9,73.0,5.6,1004.9,76.0,0.0
2021-01-28 07:00:00,-10.2,73.0,5.5,1004.4,3.0,0.0
2021-01-28 08:00:00,-10.5,72.0,6.6,1004.3,3.0,0.0
2021-01-28 09:00:00,-10.8,72.0,6.1,1004.1,6.0,0.0
2021-01-28 10:00:00,-10.8,70.0,5.9,1004.1,0.0,0.0
2021-01-28 11:00:00,-9.9,65.0,6.1,1003.9,0.0,0.0
2021-01-28 12:00:00,-8.4,57.0,4.2,1003.9,0.0,0.0
2021-01-28 13:00:00,-6.9,50.0,2.6,1003.9,0.0,0.0
2021-01-28 14:00:00,-6.8,57.0,3.3,1004.0,0.0,0.0
2021-01-28 15:00:00,-6.1,54.0,2.3,1003.6,7.0,0.0
2021-01-28 16:00:00,-6.2,54.0,1.5,1003.3,2.0,0.0
2021-01-28 17:00:00,-7.2,59.0,3.7,1003.2,0.0,0.0
2021-01-28 18:00:00,-8.6,66.0,4.8,1003.2,19.0,0.0
2021-01-28 19:00:00,-8.7,67.0,4.8,1003.3,25.0,0.0
2021-01-28 20:00:00,-9.0,69.0,5.5,1003.1,49.0,0.0
2021-01-28 21:00:00,-9.3,72.0,4.8,1003.1,96.0,0.0
2021-01-28 22:00:00,-9.4,72.0,7.2,1002.9,95.0,0.0
2021-01-28 23:00:00,-9.6,71.0,6.5,1002.8,95.0,0.0
2021-01-29 00:00:00,-9.8,71.0,6.6,1003.1,97.0,0.0
2021-01-29 01:00:00,-9.8,70.0,6.8,1003.1,91.0,0.0
2021-01-29 02:00:00,-10.1,74.0,7.0,1003.2,56.0,0.0
2021-01-29 03:00:00,-10.3,74.0,7.4,1003.0,43.0,0.0
2021-01-29 04:00:00,-10.8,74.0,7.9,1002.7,2.0,0.0
2021-01-29 05:00:00,-11.4,75.0,8.9,1002.4,2.0,0.0
2021-01-29 06:00:00,-11.8,74.0,9.3,1002.4,4.0,0.0
2021-01-29 07:00:00,-12.1,74.0,9.0,1002.2,4.0,0.0
2021-01-29 08:00:00,-12.2,75.0,9.4,1002.2,5.0,0.0
2021-01-29 09:00:00,-12.3,75.0,8.9,1002.0,4.0,0.0
2021-01-29 10:00:00,-12.4,74.0,8.9,1002.2,4.0,0.0
2021-01-29 11:00:00,-11.7,70.0,10.0,1002.3,6.0,0.0
2021-01-29 12:00:00,-10.6,68.0,9.2,1002.7,6.0,0.0
2021-01-29 13:00:00,-9.5,66.0,8.0,1002.8,5.0,0.0
2021-01-29 14:00:00,-8.6,73.0,7.0,1002.6,3.0,0.0
2021-01-29 15:00:00,-8.2,73.0,6.4,1002.4,61.0,0.0
2021-01-29 16:00:00,-8.2,75.0,5.4,1002.3,63.0,0.0
2021-01-29 17:00:00,-8.4,77.0,5.1,1002.4,75.0,0.0
2021-01-29 18:00:00,-8.6,79.0,5.6,1002.3,84.0,0.0
2021-01-29 19:00:00,-8.9,80.0,4.9,1002.4,84.0,0.0
2021-01-29 20:00:00,-9.1,81.0,4.3,1002.4,84.0,0.0
2021-01-29 21:00:00,-9.2,81.0,2.3,1002.5,88.0,0.0
2021-01-29 22:00:00,-9.5,82.0,2.0,1002.5,90.0,0.0
2021-01-29 23:00:00,-9.2,80.0,2.2,1002.3,94.0,0.0
2021-01-30 00:00:00,-9.6,85.0,1.9,1002.0,90.0,0.0
2021-01-30 01:00:00,-9.5,87.0,3.6,1001.7,95.0,0.0
2021-01-30 02:00:00,-9.1,87.0,4.8,1001.5,98.0,0.0
2021-01-30 03:00:00,-10.1,85.0,4.5,1001.2,58.0,0.0
2021-01-30 04:00:00,-10.7,84.0,2.6,1000.8,53.0,0.0
2021-01-30 05:00:00,-11.2,82.0,2.3,1000.5,48.0,0.0
2021-01-30 06:00:00,-11.2,81.0,3.1,1000.3,49.0,0.0
2021-01-30 07:00:00,-11.5,83.0,2.6,999.8,38.0,0.0
2021-01-30 08:00:00,-11.9,84.0,2.3,999.6,44.0,0.0
2021-01-30 09:00:00,-12.2,85.0,1.6,999.2,46.0,0.0
2021-01-30 10:00:00,-12.3,83.0,2.9,999.1,52.0,0.0
2021-01-30 11:00:00,-11.8,76.0,2.9,999.1,58.0,0.0
2021-01-30 12:00:00,-10.4,68.0,1.3,999.1,22.0,0.0
2021-01-30 13:00:00,-8.5,60.0,2.9,999.1,21.0,0.0
2021-01-30 14:00:00,-9.0,67.0,2.2,998.9,18.0,0.0
2021-01-30 15:00:00,-7.4,61.0,3.3,998.6,48.0,0.0
2021-01-30 16:00:00,-7.2,63.0,5.1,998.3,55.0,0.0
2021-01-30 17:00:00,-8.1,71.0,5.9,998.0,9.0,0.0
2021-01-30 18:00:00,-9.3,78.0,4.6,997.7,0.0,0.0
2021-01-30 19:00:00,-10.1,81.0,4.8,997.4,34.0,0.0
2021-01-30 20:00:00,-10.6,82.0,5.4,997.5,48.0,0.0
2021-01-30 21:00:00,-9.3,75.0,3.6,997.5,52.0,0.0
2021-01-30 22:00:00,-8.8,74.0,3.9,997.5,89.0,0.0
2021-01-30 23:00:00,-10.0,79.0,4.4,997.5,100.0,0.0
2021-01-31 00:00:00,-9.6,81.0,3.7,997.4,98.0,0.0
2021-01-31 01:00:00,-8.9,81.0,4.2,997.3,95.0,0.0
2021-01-31 02:00:00,-9.5,77.0,5.5,997.0,86.0,0.0
2021-01-31 03:00:00,-10.9,81.0,6.0,996.9,8.0,0.0
2021-01-31 04:00:00,-9.6,77.0,4.3,996.7,29.0,0.0
2021-01-31 05:00:00,-10.8,80.0,5.1,996.5,42.0,0.0
2021-01-31 06:00:00,-8.5,72.0,3.4,996.3,44.0,0.0
2021-01-31 07:00:00,-11.2,80.0,5.0,995.9,59.0,0.0
2021-01-31 08:00:00,-10.9,80.0,4.6,996.0,66.0,0.0
2021-01-31 09:00:00,-9.4,74.0,4.1,996.2,65.0,0.0
2021-01-31 10:00:00,-10.5,77.0,4.3,996.3,64.0,0.0
2021-01-31 11:00:00,-9.1,74.0,2.3,996.3,64.0,0.0
2021-01-31 12:00:00,-7.7,72.0,3.6,996.4,18.0,0.0
2021-01-31 13:00:00,-6.3,70.0,3.7,996.4,0.0,0.0
2021-01-31 14:00:00,-7.2,78.0,3.0,996.5,0.0,0.0
2021-01-31 15:00:00,-6.2,74.0,6.1,996.2,1.0,0.0
2021-01-31 16:00:00,-6.4,75.0,5.1,996.0,0.0,0.0
2021-01-31 17:00:00,-8.3,81.0,5.8,995.6,0.0,0.0
2021-01-31 18:00:00,-8.1,78.0,6.0,995.7,1.0,0.0
2021-01-31 19:00:00,-7.3,78.0,4.7,995.8,26.0,0.0
2021-01-31 20:00:00,-7.4,78.0,1.1,995.6,28.0,0.0
2021-01-31 21:00:00,-7.8,84.0,4.0,995.9,58.0,0.0
2021-01-31 22:00:00,-10.2,88.0,1.3,995.8,89.0,0.0
2021-01-31 23:00:00,-11.1,89.0,1.1,996.2,97.0,0.0
2021-02-01 00:00:00,-10.4,85.0,1.6,996.3,99.0,0.0
2021-02-01 01:00:00,-11.8,88.0,5.8,996.0,98.0,0.0
2021-02-01 02:00:00,-12.8,79.0,8.2,996.6,99.0,0.0
2021-02-01 03:00:00,-12.9,76.0,10.1,996.6,97.0,0.0
2021-02-01 04:00:00,-12.5,74.0,10.5,996.6,96.0,0.0
2021-02-01 05:00:00,-11.9,73.0,11.0,996.5,95.0,0.0
2021-02-01 06:00:00,-11.6,75.0,10.4,996.6,98.0,0.1
2021-02-01 07:00:00,-11.1,73.0,9.9,996.6,99.0,0.1
2021-02-01 08:00:00,-11.1,73.0,10.0,997.0,87.0,0.1
2021-02-01 09:00:00,-11.0,71.0,9.4,997.5,93.0,0.0
2021-02-01 10:00:00,-10.9,70.0,8.9,997.9,94.0,0.0
2021-02-01 11:00:00,-10.3,67.0,7.7,998.4,10.0,0.0
2021-02-01 12:00:00,-9.4,64.0,7.7,999.0,24.0,0.0
2021-02-01 13:00:00,-8.2,60.0,7.1,999.2,39.0,0.0
2021-02-01 14:00:00,-8.1,67.0,6.4,999.7,24.0,0.0
2021-02-01 15:00:00,-7.1,64.0,5.4,999.7,53.0,0.0
2021-02-01 16:00:00,-6.6,63.0,3.9,999.9,70.0,0.0
2021-02-01 17:00:00,-7.3,67.0,5.7,1000.2,79.0,0.0
2021-02-01 18:00:00,-8.1,71.0,8.4,1000.5,84.0,0.0
2021-02-01 19:00:00,-8.6,70.0,9.7,1000.8,79.0,0.0
2021-02-01 20:00:00,-9.2,72.0,10.0,1001.3,71.0,0.0
2021-02-01 21:00:00,-9.9,73.0,10.6,1001.7,40.0,0.0
2021-02-01 22:00:00,-10.6,74.0,9.9,1002.0,27.0,0.0
2021-02-01 23:00:00,-11.1,74.0,9.2,1002.4,41.0,0.0
2021-02-02 00:00:00,-11.4,73.0,9.4,1002.6,64.0,0.0
2021-02-02 01:00:00,-11.4,72.0,9.9,1002.6,65.0,0.0
2021-02-02 02:00:00,-11.0,74.0,11.5,1002.6,61.0,0.0
2021-02-02 03:00:00,-10.9,74.0,11.5,1002.8,24.0,0.0
2021-02-02 04:00:00,-11.1,74.0,11.5,1002.9,49.0,0.0
2021-02-02 05:00:00,-11.4,75.0,11.8,1002.9,49.0,0.0
2021-02-02 06:00:00,-11.6,76.0,11.8,1003.0,56.0,0.0
2021-02-02 07:00:00,-11.7,76.0,11.8,1002.9,35.0,0.0
2021-02-02 08:00:00,-11.7,76.0,12.3,1003.3,21.0,0.0
2021-02-02 09:00:00,-11.9,76.0,12.0,1003.5,27.0,0.0
2021-02-02 10:00:00,-11.7,74.0,11.8,1004.0,71.0,0.0
2021-02-02 11:00:00,-10.9,70.0,11.7,1004.2,60.0,0.0
2021-02-02 12:00:00,-9.7,66.0,11.5,1004.7,32.0,0.0
2021-02-02 13:00:00,-8.4,62.0,11.0,1004.6,32.0,0.0
2021-02-02 14:00:00,-6.9,68.0,11.8,1004.4,4.0,0.0
2021-02-02 15:00:00,-6.1,66.0,12.7,1004.3,65.0,0.0
2021-02-02 16:00:00,-6.3,68.0,13.0,1004.2,55.0,0.0
2021-02-02 17:00:00,-7.1,72.0,13.5,1004.6,26.0,0.0
2021-02-02 18:00:00,-8.3,77.0,13.2,1005.1,35.0,0.0
2021-02-02 19:00:00,-8.7,78.0,12.9,1005.3,66.0,0.0
2021-02-02 20:00:00,-8.1,75.0,12.9,1005.7,97.0,0.0
2021-02-02 21:00:00,-7.5,72.0,13.5,1006.1,94.0,0.1
2021-02-02 22:00:00,-7.3,72.0,14.2,1006.4,97.0,0.1
2021-02-02 23:00:00,-7.4,72.0,14.1,1006.8,99.0,0.1
2021-02-03 00:00:00,-7.4,72.0,14.3,1007.2,98.0,0.1
2021-02-03 01:00:00,-7.4,71.0,14.7,1007.6,100.0,0.1
2021-02-03 02:00:00,-7.1,73.0,14.7,1007.5,100.0,0.1
2021-02-03 03:00:00,-7.4,71.0,15.3,1007.8,100.0,0.1
2021-02-03 04:00:00,-7.8,70.0,15.5,1008.1,98.0,0.1
2021-02-03 05:00:00,-8.4,71.0,14.3,1008.5,79.0,0.0
2021-02-03 06:00:00,-9.5,75.0,14.1,1009.1,22.0,0.0
2021-02-03 07:00:00,-10.4,77.0,14.1,1009.2,19.0,0.0
2021-02-03 08:00:00,-10.7,76.0,14.3,1009.7,3.0,0.0
2021-02-03 09:00:00,-11.1,75.0,14.5,1010.5,4.0,0.0
2021-02-03 10:00:00,-11.3,75.0,14.3,1010.9,3.0,0.0
2021-02-03 11:00:00,-10.6,70.0,14.0,1011.3,0.0,0.0
2021-02-03 12:00:00,-9.6,64.0,14.1,1011.5,1.0,0.0
2021-02-03 13:00:00,-8.6,59.0,13.3,1011.8,0.0,0.0
2021-02-03 14:00:00,-6.7,59.0,12.9,1011.3,0.0,0.0
2021-02-03 15:00:00,-6.2,56.0,12.3,1011.3,0.0,0.0
2021-02-03 16:00:00,-6.5,56.0,12.3,1011.4,0.0,0.0
2021-02-03 17:00:00,-7.7,60.0,14.2,1011.8,0.0,0.0
2021-02-03 18:00:00,-9.2,66.0,15.9,1012.1,0.0,0.0
2021-02-03 19:00:00,-10.0,69.0,16.3,1012.6,0.0,0.0
2021-02-03 20:00:00,-10.5,69.0,16.1,1013.4,0.0,0.0
2021-02-03 21:00:00,-10.8,69.0,16.3,1014.1,4.0,0.0
2021-02-03 22:00:00,-11.1,69.0,16.6,1014.6,6.0,0.0
2021-02-03 23:00:00,-11.3,68.0,16.9,1015.3,8.0,0.0
2021-02-04 00:00:00,-11.6,68.0,16.8,1015.8,10.0,0.0
2021-02-04 01:00:00,-11.9,67.0,16.5,1016.2,11.0,0.0
2021-02-04 02:00:00,-11.7,66.0,16.2,1016.6,1.0,0.0
2021-02-04 03:00:00,-11.9,64.0,15.6,1017.0,3.0,0.0
2021-02-04 04:00:00,-12.0,64.0,14.2,1017.4,0.0,0.0
2021-02-04 05:00:00,-12.2,64.0,13.7,1018.0,5.0,0.0
2021-02-04 06:00:00,-12.4,65.0,13.4,1018.6,28.0,0.0
2021-02-04 07:00:00,-12.3,64.0,13.8,1019.3,66.0,0.0
2021-02-04 08:00:00,-11.9,61.0,13.2,1019.9,76.0,0.0
2021-02-04 09:00:00,-11.9,61.0,12.9,1020.8,58.0,0.0
2021-02-04 10:00:00,-12.1,61.0,11.3,1021.5,33.0,0.0
2021-02-04 11:00:00,-11.3,57.0,9.4,1022.0,14.0,0.0
2021-02-04 12:00:00,-10.1,52.0,8.7,1022.5,1.0,0.0
2021-02-04 13:00:00,-8.9,49.0,9.3,1022.7,1.0,0.0
2021-02-04 14:00:00,-8.6,52.0,11.2,1022.6,1.0,0.0
2021-02-04 15:00:00,-7.9,50.0,11.6,1022.6,0.0,0.0
2021-02-04 16:00:00,-8.0,51.0,11.3,1022.7,0.0,0.0
2021-02-04 17:00:00,-8.8,55.0,9.7,1022.8,0.0,0.0
2021-02-04 18:00:00,-10.0,61.0,8.4,1023.1,0.0,0.0
2021-02-04 19:00:00,-10.8,66.0,8.2,1023.4,0.0,0.0
2021-02-04 20:00:00,-11.3,68.0,8.0,1023.7,0.0,0.0
2021-02-04 21:00:00,-11.6,68.0,7.9,1024.0,0.0,0.0
2021-02-04 22:00:00,-11.8,67.0,7.5,1024.3,0.0,0.0
2021-02-04 23:00:00,-12.0,67.0,7.1,1024.6,36.0,0.0
2021-02-05 00:00:00,-12.0,68.0,6.9,1024.9,2.0,0.0
2021-02-05 01:00:00,-12.0,68.0,7.2,1025.0,36.0,0.0
2021-02-05 02:00:00,-12.4,71.0,6.8,1025.6,66.0,0.0
2021-02-05 03:00:00,-10.9,66.0,8.4,1025.7,89.0,0.0
2021-02-05 04:00:00,-10.1,66.0,9.6,1025.6,64.0,0.0
2021-02-05 05:00:00,-10.2,67.0,10.3,1025.7,8.0,0.0
2021-02-05 06:00:00,-10.8,69.0,9.3,1025.8,0.0,0.0
2021-02-05 07:00:00,-11.0,70.0,9.2,1026.2,12.0,0.0
2021-02-05 08:00:00,-11.1,70.0,9.4,1026.5,8.0,0.0
2021-02-05 09:00:00,-11.1,70.0,9.0,1027.1,17.0,0.0
2021-02-05 10:00:00,-10.8,67.0,9.8,1027.6,20.0,0.0
2021-02-05 11:00:00,-9.6,62.0,10.4,1028.2,18.0,0.0
2021-02-05 12:00:00,-8.2,56.0,10.2,1028.3,2.0,0.0
2021-02-05 13:00:00,-6.8,53.0,10.3,1028.2,0.0,0.0
2021-02-05 14:00:00,-6.3,57.0,13.0,1028.0,0.0,0.0
2021-02-05 15:00:00,-5.9,57.0,13.1,1027.9,50.0,0.0
2021-02-05 16:00:00,-6.1,59.0,12.4,1027.8,27.0,0.0
2021-02-05 17:00:00,-6.9,63.0,12.7,1027.9,1.0,0.0
2021-02-05 18:00:00,-8.2,70.0,11.5,1028.2,0.0,0.0
2021-02-05 19:00:00,-9.1,74.0,10.4,1028.4,0.0,0.0
2021-02-05 20:00:00,-9.5,74.0,9.7,1028.6,0.0,0.0
2021-02-05 21:00:00,-9.7,73.0,8.4,1028.7,4.0,0.0
2021-02-05 22:00:00,-9.8,73.0,6.9,1028.6,63.0,0.0
2021-02-05 23:00:00,-9.1,70.0,9.7,1029.2,93.0,0.0
2021-02-06 00:00:00,-7.9,65.0,11.2,1029.5,83.0,0.0
2021-02-06 01:00:00,-8.1,65.0,13.5,1029.7,30.0,0.0
2021-02-06 02:00:00,-8.7,69.0,14.3,1029.9,3.0,0.0
2021-02-06 03:00:00,-9.1,70.0,14.3,1030.1,1.0,0.0
2021-02-06 04:00:00,-9.4,71.0,14.0,1030.1,0.0,0.0
2021-02-06 05:00:00,-9.8,72.0,13.6,1030.3,0.0,0.0
2021-02-06 06:00:00,-10.1,73.0,13.2,1030.7,0.0,0.0
2021-02-06 07:00:00,-10.4,73.0,13.0,1031.0,0.0,0.0
2021-02-06 08:00:00,-10.6,73.0,12.2,1031.1,1.0,0.0
2021-02-06 09:00:00,-10.9,74.0,11.5,1031.6,1.0,0.0
2021-02-06 10:00:00,-10.9,72.0,10.2,1031.8,14.0,0.0
2021-02-06 11:00:00,-9.7,67.0,9.5,1031.7,1.0,0.0
2021-02-06 12:00:00,-8.3,61.0,8.3,1031.6,1.0,0.0
2021-02-06 13:00:00,-6.8,56.0,7.3,1031.3,0.0,0.0
2021-02-06 14:00:00,-6.5,59.0,8.0,1031.3,0.0,0.0
2021-02-06 15:00:00,-5.4,56.0,8.0,1030.8,0.0,0.0
2021-02-06 16:00:00,-5.3,55.0,7.4,1030.3,0.0,0.0
2021-02-06 17:00:00,-6.3,58.0,6.7,1029.9,0.0,0.0
2021-02-06 18:00:00,-7.8,65.0,7.2,1029.6,0.0,0.0
2021-02-06 19:00:00,-8.9,69.0,7.0,1029.4,0.0,0.0
2021-02-06 20:00:00,-9.6,71.0,6.6,1029.5,0.0,0.0
2021-02-06 21:00:00,-10.0,70.0,6.1,1029.6,0.0,0.0
2021-02-06 22:00:00,-10.1,70.0,6.4,1029.5,3.0,0.0
2021-02-06 23:00:00,-10.2,70.0,7.2,1029.5,14.0,0.0
2021-02-07 00:00:00,-10.2,69.0,9.2,1029.7,36.0,0.0
2021-02-07 01:00:00,-10.2,68.0,11.0,1029.8,16.0,0.0
2021-02-07 02:00:00,-8.5,64.0,12.5,1029.5,7.0,0.0
2021-02-07 03:00:00,-8.8,66.0,15.1,1029.4,17.0,0.0
2021-02-07 04:00:00,-9.2,68.0,14.8,1029.3,3.0,0.0
2021-02-07 05:00:00,-9.0,67.0,14.8,1029.1,5.0,0.0
2021-02-07 06:00:00,-9.4,69.0,15.2,1029.2,6.0,0.0
2021-02-07 07:00:00,-9.6,70.0,15.7,1029.2,32.0,0.0
2021-02-07 08:00:00,-9.7,70.0,16.9,1029.1,19.0,0.0
2021-02-07 09:00:00,-9.9,69.0,16.3,1029.3,46.0,0.0
2021-02-07 10:00:00,-9.7,67.0,14.8,1029.5,42.0,0.0
2021-02-07 11:00:00,-9.0,63.0,14.0,1029.7,19.0,0.0
2021-02-07 12:00:00,-8.0,58.0,13.3,1029.6,5.0,0.0
2021-02-07 13:00:00,-6.9,54.0,12.2,1029.2,0.0,0.0
2021-02-07 14:00:00,-7.0,60.0,13.2,1028.9,0.0,0.0
2021-02-07 15:00:00,-6.2,55.0,13.3,1028.6,0.0,0.0
2021-02-07 16:00:00,-6.3,56.0,13.2,1028.1,0.0,0.0
2021-02-07 17:00:00,-7.1,60.0,12.9,1027.6,0.0,0.0
2021-02-07 18:00:00,-8.4,66.0,12.6,1027.6,0.0,0.0
2021-02-07 19:00:00,-9.3,71.0,11.7,1027.5,0.0,0.0
2021-02-07 20:00:00,-9.7,72.0,11.5,1027.6,0.0,0.0
2021-02-07 21:00:00,-9.9,72.0,11.7,1027.4,0.0,0.0
2021-02-07 22:00:00,-10.0,71.0,12.5,1027.0,0.0,0.0
2021-02-07 23:00:00,-9.9,70.0,13.0,1027.0,0.0,0.0
2021-02-08 00:00:00,-9.9,69.0,11.8,1026.7,0.0,0.0
2021-02-08 01:00:00,-10.1,69.0,11.0,1026.3,0.0,0.0
2021-02-08 02:00:00,-10.1,70.0,9.2,1026.2,0.0,0.0
2021-02-08 03:00:00,-10.0,68.0,9.2,1025.9,0.0,0.0
2021-02-08 04:00:00,-10.3,68.0,9.9,1025.5,0.0,0.0
2021-02-08 05:00:00,-10.4,68.0,10.5,1025.0,0.0,0.0
2021-02-08 06:00:00,-10.4,68.0,11.5,1024.6,0.0,0.0
2021-02-08 07:00:00,-10.3,67.0,12.5,1024.4,0.0,0.0
2021-02-08 08:00:00,-10.3,66.0,13.7,1024.3,0.0,0.0
2021-02-08 09:00:00,-10.4,66.0,13.5,1024.5,0.0,0.0
2021-02-08 10:00:00,-10.1,64.0,14.0,1024.7,0.0,0.0
2021-02-08 11:00:00,-9.0,59.0,14.8,1024.6,0.0,0.0
2021-02-08 12:00:00,-7.7,53.0,15.5,1024.3,0.0,0.0
2021-02-08 13:00:00,-6.4,50.0,15.6,1023.8,0.0,0.0
2021-02-08 14:00:00,-5.3,54.0,14.6,1023.0,0.0,0.0
2021-02-08 15:00:00,-4.4,53.0,15.2,1022.3,1.0,0.0
2021-02-08 16:00:00,-4.4,54.0,14.8,1021.6,0.0,0.0
2021-02-08 17:00:00,-5.2,58.0,14.8,1021.5,0.0,0.0
2021-02-08 18:00:00,-6.7,64.0,15.6,1021.5,1.0,0.0
2021-02-08 19:00:00,-7.6,68.0,16.9,1021.5,0.0,0.0
2021-02-08 20:00:00,-8.3,72.0,17.5,1021.7,0.0,0.0
2021-02-08 21:00:00,-8.7,75.0,16.7,1022.0,3.0,0.0
2021-02-08 22:00:00,-9.1,76.0,16.2,1022.1,1.0,0.0
2021-02-08 23:00:00,-9.3,77.0,16.2,1022.1,0.0,0.0
2021-02-09 00:00:00,-9.5,78.0,17.1,1021.9,40.0,0.0
2021-02-09 01:00:00,-9.4,76.0,17.5,1021.8,52.0,0.0
2021-02-09 02:00:00,-8.0,75.0,19.0,1021.2,2.0,0.0
2021-02-09 03:00:00,-7.7,72.0,19.1,1020.9,72.0,0.0
2021-02-09 04:00:00,-7.8,70.0,18.7,1020.7,47.0,0.0
2021-02-09 05:00:00,-8.3,70.0,17.9,1020.7,51.0,0.0
2021-02-09 06:00:00,-8.5,69.0,17.1,1020.9,65.0,0.0
2021-02-09 07:00:00,-8.6,67.0,17.1,1020.8,34.0,0.0
2021-02-09 08:00:00,-9.4,69.0,16.6,1020.8,17.0,0.0
2021-02-09 09:00:00,-9.8,70.0,15.4,1021.1,23.0,0.0
2021-02-09 10:00:00,-9.6,67.0,15.1,1020.9,12.0,0.0
2021-02-09 11:00:00,-8.5,60.0,14.3,1021.0,15.0,0.0
2021-02-09 12:00:00,-7.2,52.0,14.3,1020.8,4.0,0.0
2021-02-09 13:00:00,-5.9,46.0,14.7,1020.3,1.0,0.0
2021-02-09 14:00:00,-5.4,47.0,15.6,1020.0,0.0,0.0
2021-02-09 15:00:00,-4.8,44.0,15.7,1019.5,10.0,0.0
2021-02-09 16:00:00,-5.0,45.0,14.7,1019.2,30.0,0.0
2021-02-09 17:00:00,-5.8,49.0,14.2,1019.0,58.0,0.0
2021-02-09 18:00:00,-7.3,57.0,12.4,1018.9,75.0,0.0
2021-02-09 19:00:00,-8.5,64.0,10.2,1019.0,85.0,0.0
2021-02-09 20:00:00,-9.3,68.0,9.6,1019.4,91.0,0.0
2021-02-09 21:00:00,-9.8,70.0,8.7,1019.5,93.0,0.0
2021-02-09 22:00:00,-10.1,69.0,7.1,1019.0,93.0,0.0
2021-02-09 23:00:00,-10.4,68.0,5.4,1018.8,88.0,0.0
2021-02-10 00:00:00,-10.6,67.0,6.5,1018.9,83.0,0.0
2021-02-10 01:00:00,-10.9,68.0,5.7,1018.4,81.0,0.0
2021-02-10 02:00:00,-11.4,72.0,5.6,1018.6,78.0,0.0
2021-02-10 03:00:00,-11.5,70.0,5.4,1018.5,78.0,0.0
2021-02-10 04:00:00,-11.7,69.0,5.4,1018.0,55.0,0.0
2021-02-10 05:00:00,-12.1,70.0,7.1,1017.7,43.0,0.0
2021-02-10 06:00:00,-12.3,69.0,7.7,1017.4,99.0,0.0
2021-02-10 07:00:00,-12.1,67.0,8.2,1017.3,76.0,0.0
2021-02-10 08:00:00,-12.1,65.0,8.2,1017.4,12.0,0.0
2021-02-10 09:00:00,-11.8,61.0,8.7,1018.1,52.0,0.0
2021-02-10 10:00:00,-10.1,54.0,12.3,1018.8,61.0,0.0
2021-02-10 11:00:00,-8.8,56.0,13.6,1019.4,20.0,0.0
2021-02-10 12:00:00,-7.4,57.0,16.3,1020.0,42.0,0.0
2021-02-10 13:00:00,-6.4,57.0,18.0,1020.6,73.0,0.0
2021-02-10 14:00:00,-5.2,58.0,16.3,1020.6,14.0,0.0
2021-02-10 15:00:00,-4.9,57.0,16.8,1020.9,0.0,0.0
2021-02-10 16:00:00,-5.3,58.0,16.6,1021.5,0.0,0.0
2021-02-10 17:00:00,-6.0,60.0,16.3,1022.0,75.0,0.0
2021-02-10 18:00:00,-6.9,63.0,16.2,1022.7,15.0,0.0
2021-02-10 19:00:00,-7.8,66.0,17.0,1023.4,2.0,0.0
2021-02-10 20:00:00,-8.4,68.0,16.9,1024.2,0.0,0.0
2021-02-10 21:00:00,-9.2,71.0,16.8,1025.3,0.0,0.0
2021-02-10 22:00:00,-9.9,72.0,16.5,1026.0,0.0,0.0
2021-02-10 23:00:00,-10.4,72.0,15.5,1026.9,0.0,0.0
2021-02-11 00:00:00,-10.8,73.0,14.3,1027.7,0.0,0.0
2021-02-11 01:00:00,-11.1,72.0,13.0,1028.5,0.0,0.0
2021-02-11 02:00:00,-10.5,66.0,17.4,1029.1,0.0,0.0
2021-02-11 03:00:00,-10.9,67.0,15.9,1029.5,0.0,0.0
2021-02-11 04:00:00,-11.4,67.0,14.5,1030.0,0.0,0.0
2021-02-11 05:00:00,-11.7,67.0,13.0,1030.7,0.0,0.0
2021-02-11 06:00:00,-12.0,67.0,11.4,1031.3,0.0,0.0
2021-02-11 07:00:00,-12.2,67.0,9.9,1031.8,0.0,0.0
2021-02-11 08:00:00,-12.6,68.0,7.4,1032.1,0.0,0.0
2021-02-11 09:00:00,-13.0,67.0,4.8,1032.6,0.0,0.0
2021-02-11 10:00:00,-12.5,64.0,5.5,1033.3,0.0,0.0
2021-02-11 11:00:00,-11.0,56.0,4.6,1033.6,8.0,0.0
2021-02-11 12:00:00,-8.8,45.0,4.2,1033.6,0.0,0.0
2021-02-11 13:00:00,-6.9,36.0,5.5,1033.6,0.0,0.0
2021-02-11 14:00:00,-6.5,36.0,8.5,1034.2,0.0,0.0
2021-02-11 15:00:00,-5.4,33.0,10.4,1034.3,0.0,0.0
2021-02-11 16:00:00,-5.4,33.0,10.4,1034.4,0.0,0.0
2021-02-11 17:00:00,-6.2,38.0,9.7,1034.7,0.0,0.0
2021-02-11 18:00:00,-8.2,47.0,8.0,1035.1,0.0,0.0
2021-02-11 19:00:00,-9.2,54.0,8.4,1035.6,0.0,0.0
2021-02-11 20:00:00,-9.8,57.0,8.2,1036.2,0.0,0.0
2021-02-11 21:00:00,-10.2,57.0,7.4,1036.5,0.0,0.0
2021-02-11 22:00:00,-10.6,57.0,6.7,1036.8,0.0,0.0
2021-02-11 23:00:00,-11.0,58.0,6.5,1037.2,0.0,0.0
2021-02-12 00:00:00,-11.3,59.0,6.2,1037.4,0.0,0.0
2021-02-12 01:00:00,-11.6,60.0,7.1,1037.8,0.0,0.0
2021-02-12 02:00:00,-12.7,68.0,7.8,1038.3,0.0,0.0
2021-02-12 03:00:00,-11.9,63.0,6.0,1038.5,0.0,0.0
2021-02-12 04:00:00,-12.0,62.0,5.8,1038.5,0.0,0.0
2021-02-12 05:00:00,-12.4,62.0,4.7,1038.2,0.0,0.0
2021-02-12 06:00:00,-11.8,55.0,5.5,1038.3,0.0,0.0
2021-02-12 07:00:00,-12.0,53.0,5.8,1038.5,15.0,0.0
2021-02-12 08:00:00,-12.7,58.0,5.4,1038.2,64.0,0.0
2021-02-12 09:00:00,-11.4,61.0,5.5,1037.8,70.0,0.0
2021-02-12 10:00:00,-10.2,47.0,5.5,1038.4,31.0,0.0
2021-02-12 11:00:00,-8.5,38.0,5.1,1038.3,23.0,0.0
2021-02-12 12:00:00,-6.7,35.0,3.8,1038.4,15.0,0.0
2021-02-12 13:00:00,-4.7,29.0,5.8,1038.1,21.0,0.0
2021-02-12 14:00:00,-3.8,30.0,8.0,1038.9,21.0,0.0
2021-02-12 15:00:00,-3.5,30.0,9.0,1038.7,32.0,0.0
2021-02-12 16:00:00,-3.6,31.0,8.0,1038.4,13.0,0.0
2021-02-12 17:00:00,-4.8,33.0,7.4,1038.4,14.0,0.0
2021-02-12 18:00:00,-7.0,42.0,5.8,1038.7,29.0,0.0
2021-02-12 19:00:00,-8.0,46.0,5.8,1038.8,46.0,0.0
2021-02-12 20:00:00,-8.8,49.0,5.8,1038.9,36.0,0.0
2021-02-12 21:00:00,-9.9,52.0,7.0,1039.0,37.0,0.0
2021-02-12 22:00:00,-10.4,54.0,7.0,1039.0,14.0,0.0
2021-02-12 23:00:00,-10.9,56.0,7.0,1039.2,1.0,0.0
2021-02-13 00:00:00,-10.5,54.0,5.5,1039.3,0.0,0.0
2021-02-13 01:00:00,-9.4,50.0,4.2,1039.3,0.0,0.0
2021-02-13 02:00:00,-11.8,61.0,8.6,1039.9,0.0,0.0
2021-02-13 03:00:00,-11.7,58.0,6.3,1039.7,0.0,0.0
2021-02-13 04:00:00,-12.2,58.0,7.0,1039.5,0.0,0.0
2021-02-13 05:00:00,-12.5,59.0,6.1,1039.4,0.0,0.0
2021-02-13 06:00:00,-12.5,57.0,5.6,1039.4,0.0,0.0
2021-02-13 07:00:00,-13.1,59.0,5.4,1039.2,0.0,0.0
2021-02-13 08:00:00,-13.0,65.0,5.3,1038.7,0.0,0.0
2021-02-13 09:00:00,-13.2,73.0,5.5,1038.6,0.0,0.0
2021-02-13 10:00:00,-12.0,75.0,3.3,1038.7,0.0,0.0
2021-02-13 11:00:00,-9.8,60.0,2.9,1038.6,0.0,0.0
2021-02-13 12:00:00,-8.2,51.0,4.3,1038.4,0.0,0.0
2021-02-13 13:00:00,-6.6,44.0,4.7,1038.0,0.0,0.0
2021-02-13 14:00:00,-6.2,40.0,4.7,1038.1,0.0,0.0
2021-02-13 15:00:00,-5.3,37.0,5.8,1037.8,0.0,0.0
2021-02-13 16:00:00,-5.4,37.0,6.5,1037.5,0.0,0.0
2021-02-13 17:00:00,-6.6,42.0,6.2,1037.2,0.0,0.0
2021-02-13 18:00:00,-9.1,54.0,5.5,1037.1,0.0,0.0
2021-02-13 19:00:00,-10.8,67.0,6.4,1037.1,0.0,0.0
2021-02-13 20:00:00,-10.7,65.0,5.3,1036.9,0.0,0.0
2021-02-13 21:00:00,-8.2,51.0,2.9,1036.8,0.0,0.0
2021-02-13 22:00:00,-8.1,52.0,1.9,1036.8,4.0,0.0
2021-02-13 23:00:00,-8.1,54.0,3.3,1036.5,10.0,0.0
2021-02-14 00:00:00,-10.0,63.0,5.1,1036.5,20.0,0.0
2021-02-14 01:00:00,-11.1,63.0,5.1,1036.2,7.0,0.0
2021-02-14 02:00:00,-12.6,64.0,7.5,1036.7,0.0,0.0
2021-02-14 03:00:00,-12.9,63.0,6.9,1036.5,0.0,0.0
2021-02-14 04:00:00,-13.1,65.0,6.7,1036.1,0.0,0.0
2021-02-14 05:00:00,-12.8,65.0,7.0,1036.1,15.0,0.0
2021-02-14 06:00:00,-13.0,73.0,6.2,1036.4,43.0,0.0
2021-02-14 07:00:00,-11.1,69.0,3.6,1035.9,56.0,0.0
2021-02-14 08:00:00,-11.3,70.0,2.5,1035.5,61.0,0.0
2021-02-14 09:00:00,-14.2,70.0,5.4,1035.6,35.0,0.0
2021-02-14 10:00:00,-12.7,60.0,5.6,1035.7,17.0,0.0
2021-02-14 11:00:00,-10.9,54.0,3.3,1035.8,6.0,0.0
2021-02-14 12:00:00,-8.9,52.0,1.0,1035.7,0.0,0.0
2021-02-14 13:00:00,-7.1,51.0,2.4,1035.5,0.0,0.0
2021-02-14 14:00:00,-6.4,54.0,2.6,1035.7,0.0,0.0
2021-02-14 15:00:00,-5.5,50.0,4.4,1035.4,1.0,0.0
2021-02-14 16:00:00,-5.6,52.0,5.4,1034.8,2.0,0.0
2021-02-14 17:00:00,-6.4,59.0,4.5,1034.2,6.0,0.0
2021-02-14 18:00:00,-8.6,72.0,6.0,1033.7,6.0,0.0
2021-02-14 19:00:00,-9.7,77.0,6.9,1033.5,8.0,0.0
2021-02-14 20:00:00,-6.5,67.0,3.8,1033.4,50.0,0.0
2021-02-14 21:00:00,-6.3,62.0,4.5,1033.3,68.0,0.0
2021-02-14 22:00:00,-6.1,60.0,4.3,1032.9,94.0,0.0
2021-02-14 23:00:00,-8.9,71.0,6.0,1032.9,98.0,0.0
2021-02-15 00:00:00,-9.0,73.0,5.8,1032.4,99.0,0.0
2021-02-15 01:00:00,-8.2,71.0,4.7,1031.8,100.0,0.0
2021-02-15 02:00:00,-9.1,60.0,4.8,1031.4,98.0,0.0
2021-02-15 03:00:00,-9.0,64.0,7.0,1030.9,99.0,0.0
2021-02-15 04:00:00,-9.0,67.0,7.8,1030.1,100.0,0.0
2021-02-15 05:00:00,-8.8,70.0,9.1,1029.3,100.0,0.0
2021-02-15 06:00:00,-9.2,75.0,9.8,1028.6,100.0,0.0
2021-02-15 07:00:00,-9.1,76.0,9.7,1027.9,100.0,0.0
2021-02-15 08:00:00,-9.3,78.0,10.1,1027.4,100.0,0.0
2021-02-15 09:00:00,-9.4,78.0,9.4,1027.2,100.0,0.0
2021-02-15 10:00:00,-8.9,75.0,9.2,1026.6,100.0,0.0
2021-02-15 11:00:00,-7.7,72.0,8.1,1025.8,100.0,0.1
2021-02-15 12:00:00,-6.5,71.0,7.8,1025.2,100.0,0.2
2021-02-15 13:00:00,-4.9,72.0,5.8,1024.7,100.0,0.3
2021-02-15 14:00:00,-5.3,74.0,7.7,1024.5,100.0,0.4
2021-02-15 15:00:00,-4.2,76.0,7.2,1023.7,100.0,0.3
2021-02-15 16:00:00,-3.3,80.0,6.3,1022.6,100.0,0.4
2021-02-15 17:00:00,-2.8,86.0,6.9,1021.8,100.0,0.3
2021-02-15 18:00:00,-2.5,86.0,8.9,1021.3,100.0,0.4
2021-02-15 19:00:00,-2.6,86.0,8.7,1020.9,100.0,0.4
2021-02-15 20:00:00,-2.7,85.0,7.7,1020.5,100.0,0.4
2021-02-15 21:00:00,-2.8,84.0,7.9,1020.1,100.0,0.3
2021-02-15 22:00:00,-2.8,84.0,8.4,1019.5,100.0,0.2
2021-02-15 23:00:00,-2.9,84.0,6.8,1019.3,100.0,0.1
2021-02-16 00:00:00,-3.1,84.0,5.8,1019.1,100.0,0.1
2021-02-16 01:00:00,-3.2,85.0,4.8,1018.8,100.0,0.1
2021-02-16 02:00:00,-3.2,89.0,7.2,1018.6,100.0,0.1
2021-02-16 03:00:00,-2.7,88.0,4.8,1018.1,100.0,0.1
2021-02-16 04:00:00,-2.9,90.0,5.0,1017.8,100.0,0.1
2021-02-16 05:00:00,-3.3,92.0,5.9,1017.4,100.0,0.1
2021-02-16 06:00:00,-2.3,91.0,3.1,1016.9,100.0,0.1
2021-02-16 07:00:00,-2.2,91.0,1.5,1016.4,99.0,0.1
2021-02-16 08:00:00,-2.1,90.0,2.5,1016.1,100.0,0.0
2021-02-16 09:00:00,-2.6,90.0,5.0,1015.7,100.0,0.1
2021-02-16 10:00:00,-2.6,89.0,5.9,1015.7,100.0,0.0
2021-02-16 11:00:00,-2.5,86.0,5.5,1015.7,100.0,0.0
2021-02-16 12:00:00,-2.3,85.0,5.7,1015.2,100.0,0.0
2021-02-16 13:00:00,-1.9,83.0,5.2,1015.1,100.0,0.0
2021-02-16 14:00:00,-1.1,84.0,5.1,1015.2,100.0,0.0
2021-02-16 15:00:00,-1.1,84.0,6.5,1014.7,100.0,0.0
2021-02-16 16:00:00,-1.2,85.0,7.2,1014.3,100.0,0.0
2021-02-16 17:00:00,-1.3,86.0,8.7,1013.8,100.0,0.0
2021-02-16 18:00:00,-1.6,88.0,7.3,1013.5,100.0,0.0
2021-02-16 19:00:00,-1.8,88.0,9.0,1012.9,100.0,0.0
2021-02-16 20:00:00,-1.7,88.0,9.5,1012.7,100.0,0.0
2021-02-16 21:00:00,-1.6,87.0,10.5,1012.7,100.0,0.1
2021-02-16 22:00:00,-1.6,85.0,10.5,1012.4,100.0,0.2
2021-02-16 23:00:00,-1.7,85.0,10.5,1012.3,100.0,0.3
2021-02-17 00:00:00,-1.8,87.0,10.3,1012.2,100.0,0.3
2021-02-17 01:00:00,-1.9,87.0,12.1,1012.1,100.0,0.4
2021-02-17 02:00:00,-2.0,85.0,13.7,1012.2,100.0,0.4
2021-02-17 03:00:00,-2.2,84.0,14.2,1012.1,100.0,0.4
2021-02-17 04:00:00,-2.5,83.0,15.3,1012.1,100.0,0.4
2021-02-17 05:00:00,-2.9,82.0,16.7,1011.9,100.0,0.4
2021-02-17 06:00:00,-3.1,81.0,16.3,1011.9,100.0,0.5
2021-02-17 07:00:00,-3.4,84.0,14.4,1012.1,100.0,0.8
2021-02-17 08:00:00,-3.5,85.0,14.3,1012.1,100.0,0.9
2021-02-17 09:00:00,-3.6,85.0,15.0,1012.4,100.0,0.8
2021-02-17 10:00:00,-3.5,85.0,14.8,1012.8,100.0,0.8
2021-02-17 11:00:00,-3.3,86.0,14.6,1013.3,100.0,0.7
2021-02-17 12:00:00,-3.0,85.0,12.7,1013.5,100.0,0.6
2021-02-17 13:00:00,-2.7,85.0,11.5,1014.1,100.0,0.6
2021-02-17 14:00:00,-2.5,85.0,13.1,1014.2,100.0,0.5
2021-02-17 15:00:00,-2.2,84.0,11.6,1014.4,100.0,0.4
2021-02-17 16:00:00,-2.0,85.0,11.3,1014.8,100.0,0.5
2021-02-17 17:00:00,-2.0,85.0,11.5,1015.0,100.0,0.4
2021-02-17 18:00:00,-2.1,86.0,11.5,1015.2,100.0,0.5
2021-02-17 19:00:00,-2.2,86.0,12.0,1015.5,100.0,0.5
2021-02-17 20:00:00,-2.3,85.0,12.4,1015.6,100.0,0.2
2021-02-17 21:00:00,-2.5,84.0,13.8,1015.6,100.0,0.1
2021-02-17 22:00:00,-2.6,85.0,13.1,1015.9,100.0,0.1
2021-02-17 23:00:00,-2.7,85.0,13.6,1016.0,100.0,0.1
2021-02-18 00:00:00,-2.7,85.0,15.5,1015.6,100.0,0.1
2021-02-18 01:00:00,-2.7,85.0,12.8,1016.0,100.0,0.0
2021-02-18 02:00:00,-2.8,86.0,12.2,1016.6,100.0,0.1
2021-02-18 03:00:00,-2.9,87.0,12.4,1016.2,100.0,0.3
2021-02-18 04:00:00,-2.9,88.0,11.6,1016.1,100.0,0.5
2021-02-18 05:00:00,-3.0,88.0,10.4,1016.2,100.0,0.3
2021-02-18 06:00:00,-3.0,88.0,10.6,1016.1,100.0,0.2
2021-02-18 07:00:00,-3.0,87.0,11.8,1015.6,100.0,0.1
2021-02-18 08:00:00,-3.1,87.0,11.5,1015.1,100.0,0.1
2021-02-18 09:00:00,-3.1,87.0,10.9,1015.2,100.0,0.0
2021-02-18 10:00:00,-3.0,87.0,10.5,1015.1,100.0,0.1
2021-02-18 11:00:00,-2.9,86.0,10.0,1014.8,100.0,0.1
2021-02-18 12:00:00,-2.8,86.0,10.3,1014.6,100.0,0.1
2021-02-18 13:00:00,-2.5,86.0,10.0,1014.0,100.0,0.4
2021-02-18 14:00:00,-2.8,87.0,10.5,1014.1,100.0,0.4
2021-02-18 15:00:00,-2.5,86.0,9.8,1013.4,100.0,0.3
2021-02-18 16:00:00,-2.3,86.0,10.0,1012.6,100.0,0.2
2021-02-18 17:00:00,-2.2,86.0,9.8,1011.9,100.0,0.2
2021-02-18 18:00:00,-2.1,87.0,9.7,1011.2,100.0,0.2
2021-02-18 19:00:00,-2.1,89.0,10.1,1010.5,100.0,0.2
2021-02-18 20:00:00,-2.0,89.0,10.6,1009.7,100.0,0.2
2021-02-18 21:00:00,-1.7,90.0,11.3,1009.0,100.0,0.4
2021-02-18 22:00:00,-1.3,90.0,11.4,1008.3,100.0,0.3
2021-02-18 23:00:00,-1.0,91.0,10.7,1007.8,100.0,0.3
2021-02-19 00:00:00,-0.7,90.0,10.4,1007.1,100.0,0.1
2021-02-19 01:00:00,-0.4,91.0,10.4,1006.5,100.0,0.0
2021-02-19 02:00:00,-0.8,91.0,11.7,1006.1,100.0,0.1
2021-02-19 03:00:00,-0.6,92.0,13.3,1005.2,100.0,0.1
2021-02-19 04:00:00,-0.3,93.0,11.5,1004.5,100.0,0.1
2021-02-19 05:00:00,0.0,93.0,12.8,1003.9,100.0,0.1
2021-02-19 06:00:00,0.2,93.0,12.6,1003.5,100.0,0.4
2021-02-19 07:00:00,0.3,93.0,11.9,1003.2,100.0,0.6
2021-02-19 08:00:00,0.4,92.0,10.8,1002.8,100.0,0.6
2021-02-19 09:00:00,0.5,93.0,8.0,1003.5,100.0,0.5
2021-02-19 10:00:00,0.5,94.0,6.3,1004.0,100.0,0.7
2021-02-19 11:00:00,0.6,93.0,5.0,1003.9,100.0,0.4
2021-02-19 12:00:00,0.8,93.0,3.7,1004.2,100.0,0.2
2021-02-19 13:00:00,1.1,92.0,3.3,1005.0,100.0,0.0
2021-02-19 14:00:00,1.4,89.0,6.0,1006.2,100.0,0.0
2021-02-19 15:00:00,1.4,87.0,5.4,1006.8,100.0,0.0
2021-02-19 16:00:00,1.3,87.0,5.9,1007.3,100.0,0.0
2021-02-19 17:00:00,1.1,89.0,3.4,1007.3,92.0,0.0
2021-02-19 18:00:00,0.3,91.0,6.2,1007.1,98.0,0.0
2021-02-19 19:00:00,-0.2,93.0,8.2,1007.6,98.0,0.0
2021-02-19 20:00:00,-0.8,94.0,8.4,1007.9,100.0,0.0
2021-02-19 21:00:00,-0.6,94.0,8.4,1008.4,100.0,0.0
2021-02-19 22:00:00,0.5,94.0,10.8,1008.4,100.0,0.0
2021-02-19 23:00:00,0.9,96.0,9.7,1008.3,100.0,0.0
2021-02-20 00:00:00,1.3,97.0,9.7,1008.3,100.0,0.0
2021-02-20 01:00:00,1.9,98.0,13.0,1008.1,100.0,0.0
2021-02-20 02:00:00,1.8,97.0,12.3,1008.3,100.0,0.1
2021-02-20 03:00:00,2.3,95.0,15.9,1007.7,100.0,0.0
2021-02-20 04:00:00,2.4,95.0,16.9,1007.2,100.0,0.0
2021-02-20 05:00:00,2.5,94.0,17.9,1006.8,100.0,0.1
2021-02-20 06:00:00,2.7,93.0,18.8,1006.6,100.0,0.2
2021-02-20 07:00:00,2.9,92.0,20.2,1006.3,100.0,0.2
2021-02-20 08:00:00,2.9,93.0,20.2,1006.2,100.0,0.2
2021-02-20 09:00:00,2.8,93.0,20.5,1006.3,100.0,0.3
2021-02-20 10:00:00,2.9,93.0,21.0,1006.5,100.0,0.2
2021-02-20 11:00:00,2.9,94.0,20.6,1006.3,100.0,0.1
2021-02-20 12:00:00,3.3,94.0,20.1,1006.4,100.0,0.1
2021-02-20 13:00:00,3.5,94.0,18.7,1006.9,100.0,0.1
2021-02-20 14:00:00,3.4,93.0,17.7,1006.9,100.0,0.1
2021-02-20 15:00:00,3.6,94.0,15.5,1007.0,100.0,0.3
2021-02-20 16:00:00,2.8,99.0,13.7,1007.4,100.0,0.5
2021-02-20 17:00:00,3.0,99.0,15.5,1006.7,100.0,0.1
2021-02-20 18:00:00,2.6,99.0,10.6,1007.3,100.0,0.0
2021-02-20 19:00:00,2.4,99.0,10.6,1007.6,100.0,0.0
2021-02-20 20:00:00,2.1,99.0,9.4,1008.2,100.0,0.0
2021-02-20 21:00:00,1.2,100.0,7.3,1008.5,100.0,0.0
2021-02-20 22:00:00,2.0,99.0,9.0,1008.4,100.0,0.2
2021-02-20 23:00:00,1.9,99.0,9.0,1008.7,100.0,0.2
2021-02-21 00:00:00,2.2,99.0,9.7,1008.8,100.0,0.3
2021-02-21 01:00:00,1.8,99.0,8.7,1008.6,100.0,0.5
2021-02-21 02:00:00,2.1,96.0,9.4,1008.5,100.0,0.2
2021-02-21 03:00:00,2.0,99.0,10.1,1008.4,100.0,0.0
2021-02-21 04:00:00,2.1,99.0,10.5,1007.7,100.0,0.0
2021-02-21 05:00:00,2.0,99.0,10.1,1007.3,100.0,0.0
2021-02-21 06:00:00,2.0,99.0,10.5,1007.0,100.0,0.0
2021-02-21 07:00:00,2.0,99.0,11.0,1006.6,100.0,0.0
2021-02-21 08:00:00,1.9,99.0,10.9,1006.9,100.0,0.0
2021-02-21 09:00:00,2.0,99.0,11.3,1006.5,100.0,0.0
2021-02-21 10:00:00,2.4,99.0,9.7,1006.7,100.0,0.2
2021-02-21 11:00:00,3.0,99.0,10.9,1007.3,100.0,0.1
2021-02-21 12:00:00,3.7,96.0,13.7,1007.6,100.0,0.0
2021-02-21 13:00:00,4.0,97.0,13.3,1007.8,100.0,0.0
2021-02-21 14:00:00,3.7,97.0,10.4,1008.9,100.0,0.0
2021-02-21 15:00:00,4.1,96.0,12.3,1009.0,100.0,0.0
2021-02-21 16:00:00,3.9,97.0,11.5,1009.6,100.0,0.0
2021-02-21 17:00:00,3.4,98.0,11.2,1009.8,100.0,0.0
2021-02-21 18:00:00,2.3,99.0,8.6,1010.4,100.0,0.0
2021-02-21 19:00:00,1.7,100.0,7.3,1010.4,100.0,0.0
2021-02-21 20:00:00,1.2,100.0,6.5,1010.8,100.0,0.0
2021-02-21 21:00:00,0.9,100.0,6.5,1011.5,100.0,0.0
2021-02-21 22:00:00,0.6,100.0,7.6,1011.5,100.0,0.0
2021-02-21 23:00:00,1.3,100.0,6.5,1012.1,100.0,0.0
2021-02-22 00:00:00,0.7,100.0,7.1,1012.8,100.0,0.0
2021-02-22 01:00:00,0.2,100.0,8.0,1013.4,100.0,0.0
2021-02-22 02:00:00,1.8,100.0,6.2,1014.4,100.0,0.0
2021-02-22 03:00:00,1.4,100.0,4.7,1014.7,100.0,0.0
2021-02-22 04:00:00,1.3,100.0,5.4,1015.0,100.0,0.0
2021-02-22 05:00:00,1.3,100.0,4.8,1015.3,100.0,0.0
2021-02-22 06:00:00,2.1,99.0,2.2,1015.5,100.0,0.0
2021-02-22 07:00:00,1.2,100.0,3.8,1015.7,100.0,0.0
2021-02-22 08:00:00,0.7,100.0,3.6,1015.5,100.0,0.0
2021-02-22 09:00:00,0.8,100.0,4.9,1015.8,100.0,0.0
2021-02-22 10:00:00,1.6,100.0,3.8,1016.2,100.0,0.0
2021-02-22 11:00:00,2.9,97.0,4.9,1016.4,100.0,0.0
2021-02-22 12:00:00,3.6,96.0,2.7,1016.4,100.0,0.0
2021-02-22 13:00:00,4.0,94.0,3.6,1016.4,100.0,0.0
2021-02-22 14:00:00,4.1,95.0,3.6,1016.1,100.0,0.0
2021-02-22 15:00:00,4.4,92.0,5.9,1015.6,100.0,0.0
2021-02-22 16:00:00,3.4,98.0,5.2,1015.1,99.0,0.0
2021-02-22 17:00:00,3.2,96.0,6.1,1015.1,100.0,0.0
2021-02-22 18:00:00,2.9,99.0,6.1,1014.4,100.0,0.0
2021-02-22 19:00:00,3.0,99.0,8.2,1014.2,98.0,0.0
2021-02-22 20:00:00,2.8,99.0,8.7,1014.4,100.0,0.0
2021-02-22 21:00:00,2.7,99.0,8.1,1013.9,100.0,0.0
2021-02-22 22:00:00,2.7,99.0,8.7,1013.7,99.0,0.0
2021-02-22 23:00:00,2.5,99.0,8.3,1013.4,96.0,0.0
2021-02-23 00:00:00,2.1,99.0,6.6,1013.5,100.0,0.0
2021-02-23 01:00:00,1.9,100.0,8.1,1013.3,100.0,0.0
2021-02-23 02:00:00,2.2,99.0,8.4,1013.5,100.0,0.0
2021-02-23 03:00:00,2.0,100.0,7.3,1013.3,100.0,0.1
2021-02-23 04:00:00,1.8,99.0,7.2,1013.2,100.0,0.0
2021-02-23 05:00:00,1.7,99.0,7.6,1013.3,100.0,0.0
2021-02-23 06:00:00,1.6,100.0,9.4,1013.6,100.0,0.0
2021-02-23 07:00:00,1.3,100.0,7.3,1014.3,100.0,0.0
2021-02-23 08:00:00,0.6,100.0,4.7,1015.0,100.0,0.0
2021-02-23 09:00:00,0.4,100.0,5.2,1016.3,100.0,0.0
2021-02-23 10:00:00,1.0,99.0,6.2,1017.0,100.0,0.0
2021-02-23 11:00:00,1.5,98.0,5.1,1018.1,100.0,0.0
2021-02-23 12:00:00,2.6,96.0,0.4,1019.2,100.0,0.0
2021-02-23 13:00:00,4.0,92.0,1.3,1019.3,100.0,0.0
2021-02-23 14:00:00,4.0,91.0,4.0,1020.0,100.0,0.0
2021-02-23 15:00:00,4.1,92.0,7.8,1020.5,100.0,0.0
2021-02-23 16:00:00,3.9,96.0,10.2,1021.0,95.0,0.0
2021-02-23 17:00:00,3.3,95.0,7.6,1020.5,92.0,0.0
2021-02-23 18:00:00,0.2,98.0,6.2,1020.2,100.0,0.0
2021-02-23 19:00:00,1.5,97.0,9.6,1019.9,100.0,0.0
2021-02-23 20:00:00,1.5,98.0,11.9,1020.5,100.0,0.0
2021-02-23 21:00:00,1.4,98.0,13.6,1019.5,99.0,0.0
2021-02-23 22:00:00,1.8,99.0,14.4,1018.5,100.0,0.0
2021-02-23 23:00:00,2.1,99.0,13.0,1018.2,100.0,0.0
2021-02-24 00:00:00,2.5,99.0,13.7,1017.5,100.0,0.1
2021-02-24 01:00:00,2.9,99.0,16.5,1015.9,100.0,0.0
2021-02-24 02:00:00,3.5,98.0,21.0,1015.0,100.0,0.2
2021-02-24 03:00:00,3.3,99.0,19.8,1015.3,100.0,0.9
2021-02-24 04:00:00,3.7,99.0,23.1,1013.7,100.0,0.9
2021-02-24 05:00:00,4.1,97.0,23.4,1012.1,100.0,0.1
2021-02-24 06:00:00,4.1,97.0,24.2,1011.3,99.0,0.0
2021-02-24 07:00:00,4.2,99.0,21.3,1010.9,100.0,0.1
2021-02-24 08:00:00,4.5,99.0,21.5,1010.3,100.0,0.1
2021-02-24 09:00:00,4.6,99.0,21.2,1010.5,100.0,0.0
2021-02-24 10:00:00,5.2,97.0,23.5,1009.4,95.0,0.0
2021-02-24 11:00:00,5.9,97.0,22.9,1009.9,99.0,0.0
2021-02-24 12:00:00,6.5,97.0,21.3,1010.0,99.0,0.0
2021-02-24 13:00:00,7.0,96.0,22.2,1010.0,98.0,0.0
2021-02-24 14:00:00,5.6,97.0,17.7,1010.9,80.0,0.0
2021-02-24 15:00:00,6.4,95.0,17.7,1010.9,68.0,0.0
2021-02-24 16:00:00,6.6,94.0,18.2,1010.7,58.0,0.0
2021-02-24 17:00:00,6.4,94.0,18.2,1010.6,56.0,0.0
2021-02-24 18:00:00,5.6,96.0,17.1,1010.3,56.0,0.0
2021-02-24 19:00:00,5.3,97.0,18.2,1010.2,98.0,0.0
2021-02-24 20:00:00,5.1,97.0,17.2,1010.3,75.0,0.0
2021-02-24 21:00:00,4.7,98.0,15.9,1010.6,98.0,0.0
2021-02-24 22:00:00,4.7,99.0,15.8,1010.2,100.0,0.0
2021-02-24 23:00:00,4.7,99.0,15.7,1010.0,100.0,0.0
2021-02-25 00:00:00,4.7,99.0,16.2,1009.9,100.0,0.0
2021-02-25 01:00:00,4.6,99.0,15.7,1009.5,100.0,0.0
2021-02-25 02:00:00,3.8,99.0,15.0,1010.6,100.0,0.0
2021-02-25 03:00:00,4.1,99.0,15.7,1010.3,100.0,0.0
2021-02-25 04:00:00,4.2,99.0,14.5,1009.7,100.0,0.0
2021-02-25 05:00:00,4.3,99.0,13.3,1009.0,100.0,0.0
2021-02-25 06:00:00,4.2,99.0,12.3,1008.6,100.0,0.1
2021-02-25 07:00:00,4.2,99.0,13.5,1008.3,100.0,0.3
2021-02-25 08:00:00,4.2,99.0,12.5,1007.6,100.0,0.3
2021-02-25 09:00:00,4.1,100.0,11.7,1007.7,100.0,0.1
2021-02-25 10:00:00,4.3,100.0,12.0,1007.2,100.0,0.1
2021-02-25 11:00:00,5.0,99.0,13.6,1007.0,100.0,0.0
2021-02-25 12:00:00,5.0,100.0,12.4,1006.8,100.0,0.0
2021-02-25 13:00:00,5.4,99.0,12.6,1006.8,100.0,0.0
2021-02-25 14:00:00,4.3,96.0,12.5,1007.9,99.0,0.0
2021-02-25 15:00:00,5.6,92.0,15.0,1007.5,95.0,0.0
2021-02-25 16:00:00,6.3,93.0,15.9,1007.2,4.0,0.0
2021-02-25 17:00:00,6.6,91.0,16.5,1006.6,9.0,0.0
2021-02-25 18:00:00,5.8,92.0,17.2,1005.8,42.0,0.0
2021-02-25 19:00:00,5.1,90.0,17.8,1006.0,0.0,0.0
2021-02-25 20:00:00,3.9,88.0,16.9,1006.5,1.0,0.0
2021-02-25 21:00:00,2.9,89.0,15.2,1006.6,0.0,0.0
2021-02-25 22:00:00,2.3,89.0,17.2,1006.5,23.0,0.0
2021-02-25 23:00:00,2.2,86.0,19.1,1006.4,46.0,0.0
2021-02-26 00:00:00,2.0,88.0,18.6,1006.4,48.0,0.0
2021-02-26 01:00:00,2.0,90.0,17.7,1006.4,4.0,0.0
2021-02-26 02:00:00,1.8,92.0,14.8,1007.4,0.0,0.0
2021-02-26 03:00:00,1.7,91.0,13.4,1007.3,94.0,0.0
2021-02-26 04:00:00,1.6,90.0,12.8,1007.6,92.0,0.0
2021-02-26 05:00:00,1.6,88.0,11.7,1007.9,89.0,0.0
2021-02-26 06:00:00,1.5,85.0,9.2,1008.7,50.0,0.0
2021-02-26 07:00:00,1.9,80.0,8.4,1009.4,22.0,0.0
2021-02-26 08:00:00,2.6,74.0,11.0,1009.9,0.0,0.0
2021-02-26 09:00:00,2.9,71.0,10.0,1011.0,35.0,0.0
2021-02-26 10:00:00,3.9,71.0,9.3,1012.3,34.0,0.0
2021-02-26 11:00:00,5.7,67.0,9.0,1013.3,2.0,0.0
2021-02-26 12:00:00,7.6,61.0,9.8,1014.7,0.0,0.0
2021-02-26 13:00:00,8.8,55.0,10.9,1015.7,0.0,0.0
2021-02-26 14:00:00,10.8,49.0,11.9,1016.5,0.0,0.0
2021-02-26 15:00:00,10.8,49.0,15.0,1017.2,17.0,0.0
2021-02-26 16:00:00,9.9,54.0,13.8,1017.9,7.0,0.0
2021-02-26 17:00:00,8.8,57.0,14.2,1018.9,35.0,0.0
2021-02-26 18:00:00,7.0,61.0,13.2,1019.8,12.0,0.0
2021-02-26 19:00:00,4.7,67.0,12.9,1021.1,6.0,0.0
2021-02-26 20:00:00,3.8,70.0,12.0,1022.1,10.0,0.0
2021-02-26 21:00:00,3.0,73.0,10.9,1023.4,4.0,0.0
2021-02-26 22:00:00,2.3,75.0,8.7,1024.0,4.0,0.0
2021-02-26 23:00:00,1.6,77.0,7.1,1024.9,3.0,0.0
2021-02-27 00:00:00,0.8,79.0,5.9,1026.0,2.0,0.0
2021-02-27 01:00:00,-0.1,81.0,6.1,1026.6,2.0,0.0
2021-02-27 02:00:00,-0.2,78.0,6.2,1027.2,1.0,0.0
2021-02-27 03:00:00,1.0,75.0,4.5,1027.7,0.0,0.0
2021-02-27 04:00:00,1.1,75.0,1.8,1027.7,29.0,0.0
2021-02-27 05:00:00,1.0,76.0,3.4,1027.7,18.0,0.0
2021-02-27 06:00:00,0.9,80.0,1.8,1027.9,4.0,0.0
2021-02-27 07:00:00,1.3,77.0,2.3,1027.9,4.0,0.0
2021-02-27 08:00:00,-0.2,84.0,5.4,1028.2,89.0,0.0
2021-02-27 09:00:00,-0.3,86.0,7.3,1028.4,45.0,0.0
2021-02-27 10:00:00,0.9,82.0,5.8,1028.8,95.0,0.0
2021-02-27 11:00:00,2.0,78.0,5.2,1028.7,93.0,0.0
2021-02-27 12:00:00,4.0,72.0,6.5,1028.5,85.0,0.0
2021-02-27 13:00:00,5.3,69.0,5.8,1028.4,82.0,0.0
2021-02-27 14:00:00,5.1,70.0,5.2,1028.3,76.0,0.0
2021-02-27 15:00:00,6.4,65.0,5.4,1027.8,68.0,0.0
2021-02-27 16:00:00,6.9,66.0,5.0,1027.9,33.0,0.0
2021-02-27 17:00:00,5.7,72.0,6.3,1027.4,0.0,0.0
2021-02-27 18:00:00,3.7,79.0,9.0,1027.0,0.0,0.0
2021-02-27 19:00:00,2.1,84.0,9.0,1027.0,1.0,0.0
2021-02-27 20:00:00,0.9,86.0,5.8,1027.1,1.0,0.0
2021-02-27 21:00:00,0.8,84.0,6.3,1027.1,83.0,0.0
2021-02-27 22:00:00,1.3,82.0,6.4,1027.1,1.0,0.0
2021-02-27 23:00:00,1.3,83.0,6.4,1027.1,1.0,0.0
2021-02-28 00:00:00,0.3,85.0,6.6,1027.6,61.0,0.0
2021-02-28 01:00:00,1.3,82.0,4.3,1027.8,0.0,0.0
2021-02-28 02:00:00,1.1,82.0,6.7,1028.2,0.0,0.0
2021-02-28 03:00:00,2.2,79.0,6.3,1028.1,0.0,0.0
2021-02-28 04:00:00,2.1,79.0,7.4,1028.0,0.0,0.0
2021-02-28 05:00:00,0.8,82.0,6.5,1028.0,5.0,0.0
2021-02-28 06:00:00,1.7,79.0,7.3,1028.1,0.0,0.0
2021-02-28 07:00:00,1.7,79.0,5.8,1027.9,1.0,0.0
2021-02-28 08:00:00,-0.2,84.0,6.8,1027.8,0.0,0.0
2021-02-28 09:00:00,1.6,81.0,5.6,1028.0,0.0,0.0
2021-02-28 10:00:00,4.1,75.0,8.6,1027.9,3.0,0.0
2021-02-28 11:00:00,6.9,66.0,7.8,1028.0,3.0,0.0
2021-02-28 12:00:00,8.6,58.0,4.3,1028.0,12.0,0.0
2021-02-28 13:00:00,9.2,59.0,4.8,1027.9,21.0,0.0
2021-02-28 14:00:00,9.9,49.0,6.1,1028.2,44.0,0.0
2021-02-28 15:00:00,10.0,56.0,4.9,1027.5,44.0,0.0
2021-02-28 16:00:00,9.7,62.0,6.2,1027.1,51.0,0.0
2021-02-28 17:00:00,8.5,66.0,6.4,1026.7,37.0,0.0
2021-02-28 18:00:00,5.0,78.0,8.4,1026.6,1.0,0.0
2021-02-28 19:00:00,5.0,70.0,6.8,1026.6,14.0,0.0
2021-02-28 20:00:00,2.6,75.0,8.6,1026.9,0.0,0.0
2021-02-28 21:00:00,1.9,77.0,7.4,1027.0,0.0,0.0
2021-02-28 22:00:00,0.1,84.0,7.3,1027.0,0.0,0.0
2021-02-28 23:00:00,-0.5,86.0,7.2,1026.9,0.0,0.0
2021-03-01 00:00:00,-1.3,89.0,6.8,1026.9,0.0,0.0
2021-03-01 01:00:00,-1.0,87.0,4.0,1026.6,3.0,0.0
2021-03-01 02:00:00,-0.9,85.0,3.6,1026.7,18.0,0.0
2021-03-01 03:00:00,-1.4,86.0,3.6,1026.0,55.0,0.0
2021-03-01 04:00:00,-2.3,90.0,3.9,1025.3,65.0,0.0
2021-03-01 05:00:00,-1.8,88.0,4.1,1025.0,90.0,0.0
2021-03-01 06:00:00,-1.4,83.0,5.2,1024.7,80.0,0.0
2021-03-01 07:00:00,-0.7,77.0,5.8,1024.3,59.0,0.0
2021-03-01 08:00:00,-0.4,74.0,4.7,1024.3,39.0,0.0
2021-03-01 09:00:00,0.8,69.0,5.1,1024.8,38.0,0.0
2021-03-01 10:00:00,1.9,70.0,6.8,1025.2,83.0,0.0
2021-03-01 11:00:00,4.1,64.0,5.8,1025.5,7.0,0.0
2021-03-01 12:00:00,5.8,58.0,7.0,1025.7,100.0,0.0
2021-03-01 13:00:00,7.1,56.0,8.2,1025.5,100.0,0.0
2021-03-01 14:00:00,7.4,52.0,9.7,1025.9,100.0,0.0
2021-03-01 15:00:00,7.4,53.0,9.7,1025.7,100.0,0.0
2021-03-01 16:00:00,7.1,56.0,9.4,1025.2,100.0,0.0
2021-03-01 17:00:00,6.4,60.0,8.8,1024.7,100.0,0.0
2021-03-01 18:00:00,5.0,64.0,10.8,1024.2,100.0,0.0
2021-03-01 19:00:00,3.5,71.0,10.8,1023.7,100.0,0.0
2021-03-01 20:00:00,3.1,74.0,10.8,1023.5,100.0,0.0
2021-03-01 21:00:00,2.9,76.0,9.0,1023.7,100.0,0.0
2021-03-01 22:00:00,2.7,79.0,8.3,1023.8,100.0,0.0
2021-03-01 23:00:00,2.1,82.0,7.1,1024.0,100.0,0.0
2021-03-02 00:00:00,1.6,84.0,6.4,1024.1,100.0,0.0
2021-03-02 01:00:00,1.4,85.0,6.6,1024.3,100.0,0.0
2021-03-02 02:00:00,1.1,87.0,6.6,1025.2,100.0,0.0
2021-03-02 03:00:00,1.5,87.0,7.4,1025.4,99.0,0.0
2021-03-02 04:00:00,1.3,86.0,6.9,1025.6,100.0,0.0
2021-03-02 05:00:00,1.6,83.0,4.8,1025.8,100.0,0.0
2021-03-02 06:00:00,1.1,83.0,4.8,1026.1,100.0,0.0
2021-03-02 07:00:00,4.0,71.0,1.9,1026.4,0.0,0.0
2021-03-02 08:00:00,2.4,76.0,4.3,1026.5,0.0,0.0
2021-03-02 09:00:00,2.2,80.0,4.7,1026.9,0.0,0.0
2021-03-02 10:00:00,3.9,76.0,2.6,1027.5,20.0,0.0
2021-03-02 11:00:00,5.0,77.0,1.8,1028.1,33.0,0.0
2021-03-02 12:00:00,6.6,74.0,3.3,1028.4,87.0,0.0
2021-03-02 13:00:00,7.3,70.0,7.3,1028.7,88.0,0.0
2021-03-02 14:00:00,8.0,62.0,4.0,1028.6,88.0,0.0
2021-03-02 15:00:00,8.6,60.0,2.7,1028.0,50.0,0.0
2021-03-02 16:00:00,8.7,60.0,3.4,1027.5,4.0,0.0
2021-03-02 17:00:00,8.2,74.0,1.5,1027.2,3.0,0.0
2021-03-02 18:00:00,5.7,77.0,6.5,1026.7,3.0,0.0
2021-03-02 19:00:00,4.1,81.0,6.9,1026.6,4.0,0.0
2021-03-02 20:00:00,2.4,87.0,6.1,1026.8,5.0,0.0
2021-03-02 21:00:00,1.4,86.0,6.5,1026.8,5.0,0.0
2021-03-02 22:00:00,0.6,86.0,7.1,1026.6,4.0,0.0
2021-03-02 23:00:00,0.0,89.0,6.8,1026.5,3.0,0.0
2021-03-03 00:00:00,-0.5,91.0,6.8,1026.3,3.0,0.0
2021-03-03 01:00:00,-0.9,92.0,5.5,1025.9,4.0,0.0
2021-03-03 02:00:00,-3.6,96.0,7.1,1026.2,3.0,0.0
2021-03-03 03:00:00,-2.0,94.0,3.8,1025.6,29.0,0.0
2021-03-03 04:00:00,-2.4,94.0,4.4,1025.1,75.0,0.0
2021-03-03 05:00:00,-1.9,96.0,4.3,1024.4,61.0,0.0
2021-03-03 06:00:00,-2.1,99.0,4.7,1023.9,57.0,0.0
2021-03-03 07:00:00,-2.4,98.0,3.6,1023.2,100.0,0.0
2021-03-03 08:00:00,-2.7,98.0,3.7,1022.5,100.0,0.0
2021-03-03 09:00:00,-2.3,98.0,5.1,1022.1,100.0,0.0
2021-03-03 10:00:00,-1.7,97.0,3.5,1021.8,100.0,0.0
2021-03-03 11:00:00,-0.3,93.0,4.2,1021.3,87.0,0.0
2021-03-03 12:00:00,1.3,84.0,4.3,1020.5,30.0,0.0
2021-03-03 13:00:00,3.2,74.0,5.1,1019.8,7.0,0.0
2021-03-03 14:00:00,3.3,75.0,6.1,1019.7,37.0,0.0
2021-03-03 15:00:00,4.6,67.0,6.2,1018.6,20.0,0.0
2021-03-03 16:00:00,5.2,64.0,6.0,1017.6,57.0,0.0
2021-03-03 17:00:00,4.7,68.0,4.3,1016.7,21.0,0.0
2021-03-03 18:00:00,2.9,76.0,6.6,1015.8,9.0,0.0
2021-03-03 19:00:00,-0.5,85.0,8.0,1015.1,0.0,0.0
2021-03-03 20:00:00,-1.6,88.0,6.6,1015.0,1.0,0.0
2021-03-03 21:00:00,-2.0,88.0,4.7,1015.0,1.0,0.0
2021-03-03 22:00:00,-1.0,84.0,3.0,1014.8,23.0,0.0
2021-03-03 23:00:00,0.7,78.0,14.0,1015.6,67.0,0.0
2021-03-04 00:00:00,1.3,75.0,17.6,1016.0,98.0,0.0
2021-03-04 01:00:00,1.6,71.0,16.6,1016.8,100.0,0.1
2021-03-04 02:00:00,0.8,70.0,7.0,1017.8,100.0,0.0
2021-03-04 03:00:00,0.6,71.0,6.1,1018.1,100.0,0.0
2021-03-04 04:00:00,0.4,69.0,9.4,1018.2,1.0,0.0
2021-03-04 05:00:00,-0.7,59.0,15.1,1018.4,0.0,0.0
2021-03-04 06:00:00,-1.3,60.0,12.7,1018.7,0.0,0.0
2021-03-04 07:00:00,-2.0,64.0,10.6,1018.7,0.0,0.0
2021-03-04 08:00:00,-2.3,65.0,10.2,1018.7,0.0,0.0
2021-03-04 09:00:00,-1.6,62.0,9.8,1019.1,0.0,0.0
2021-03-04 10:00:00,0.3,53.0,9.3,1019.6,0.0,0.0
2021-03-04 11:00:00,1.5,47.0,12.6,1019.6,0.0,0.0
2021-03-04 12:00:00,2.3,43.0,13.2,1019.6,0.0,0.0
2021-03-04 13:00:00,3.0,41.0,11.5,1019.4,0.0,0.0
2021-03-04 14:00:00,3.1,43.0,11.0,1019.2,0.0,0.0
2021-03-04 15:00:00,3.9,42.0,14.5,1018.7,27.0,0.0
2021-03-04 16:00:00,4.3,40.0,12.7,1018.2,23.0,0.0
2021-03-04 17:00:00,3.8,47.0,10.9,1017.9,34.0,0.0
2021-03-04 18:00:00,2.2,53.0,10.8,1017.9,31.0,0.0
2021-03-04 19:00:00,0.3,59.0,9.7,1018.0,4.0,0.0
2021-03-04 20:00:00,-0.7,63.0,9.6,1018.4,3.0,0.0
2021-03-04 21:00:00,-1.0,65.0,10.9,1018.8,0.0,0.0
2021-03-04 22:00:00,-1.2,64.0,11.9,1019.0,0.0,0.0
2021-03-04 23:00:00,-1.7,66.0,10.7,1019.4,0.0,0.0
2021-03-05 00:00:00,-2.0,67.0,11.1,1019.5,0.0,0.0
2021-03-05 01:00:00,-2.2,69.0,10.3,1019.7,0.0,0.0
2021-03-05 02:00:00,-4.4,76.0,9.6,1020.0,0.0,0.0
2021-03-05 03:00:00,-2.2,69.0,9.3,1020.2,0.0,0.0
2021-03-05 04:00:00,-2.5,71.0,8.7,1020.2,0.0,0.0
2021-03-05 05:00:00,-2.6,71.0,9.7,1020.4,0.0,0.0
2021-03-05 06:00:00,-2.7,71.0,10.2,1020.8,16.0,0.0
2021-03-05 07:00:00,-2.8,71.0,9.8,1021.1,8.0,0.0
2021-03-05 08:00:00,-3.0,72.0,9.5,1021.3,56.0,0.0
2021-03-05 09:00:00,-2.4,69.0,9.0,1021.8,47.0,0.0
2021-03-05 10:00:00,-0.7,62.0,8.2,1022.4,1.0,0.0
2021-03-05 11:00:00,1.0,55.0,7.9,1022.4,10.0,0.0
2021-03-05 12:00:00,2.3,51.0,9.5,1022.6,21.0,0.0
2021-03-05 13:00:00,3.1,47.0,8.5,1022.4,0.0,0.0
2021-03-05 14:00:00,3.0,49.0,8.3,1022.7,0.0,0.0
2021-03-05 15:00:00,3.3,47.0,10.1,1022.4,0.0,0.0
2021-03-05 16:00:00,3.4,44.0,7.4,1022.1,1.0,0.0
2021-03-05 17:00:00,3.2,46.0,5.6,1021.8,3.0,0.0
2021-03-05 18:00:00,1.9,53.0,7.9,1021.5,3.0,0.0
2021-03-05 19:00:00,0.3,57.0,11.6,1021.1,11.0,0.0
2021-03-05 20:00:00,-0.6,61.0,11.6,1021.2,21.0,0.0
2021-03-05 21:00:00,-1.1,66.0,10.1,1021.0,11.0,0.0
2021-03-05 22:00:00,-1.6,68.0,8.7,1020.5,2.0,0.0
2021-03-05 23:00:00,-1.8,69.0,7.6,1020.4,7.0,0.0
2021-03-06 00:00:00,-1.9,71.0,8.5,1020.0,66.0,0.0
2021-03-06 01:00:00,-2.0,74.0,8.0,1019.6,0.0,0.0
2021-03-06 02:00:00,-4.4,82.0,9.8,1019.7,1.0,0.0
2021-03-06 03:00:00,-2.1,78.0,8.1,1019.1,11.0,0.0
2021-03-06 04:00:00,-2.0,78.0,8.5,1018.1,0.0,0.0
2021-03-06 05:00:00,-1.7,77.0,8.9,1017.3,63.0,0.0
2021-03-06 06:00:00,-1.3,76.0,10.2,1016.7,3.0,0.0
2021-03-06 07:00:00,-1.3,78.0,10.3,1015.7,1.0,0.0
2021-03-06 08:00:00,-1.0,77.0,10.5,1014.9,1.0,0.0
2021-03-06 09:00:00,0.2,73.0,12.2,1014.4,0.0,0.0
2021-03-06 10:00:00,2.4,66.0,13.7,1013.8,3.0,0.0
2021-03-06 11:00:00,4.5,58.0,15.0,1012.9,100.0,0.0
2021-03-06 12:00:00,5.7,53.0,16.9,1012.1,100.0,0.0
2021-03-06 13:00:00,6.3,53.0,16.7,1011.4,100.0,0.0
2021-03-06 14:00:00,5.5,57.0,16.8,1011.7,100.0,0.0
2021-03-06 15:00:00,5.8,55.0,16.6,1010.4,100.0,0.0
2021-03-06 16:00:00,5.6,56.0,17.9,1009.3,100.0,0.0
2021-03-06 17:00:00,5.2,59.0,15.9,1008.2,100.0,0.0
2021-03-06 18:00:00,4.5,62.0,14.1,1007.4,100.0,0.0
2021-03-06 19:00:00,3.6,64.0,12.0,1007.0,100.0,0.0
2021-03-06 20:00:00,3.4,63.0,11.5,1006.7,100.0,0.0
2021-03-06 21:00:00,4.7,57.0,17.3,1006.4,100.0,0.0
2021-03-06 22:00:00,5.2,55.0,18.9,1005.8,100.0,0.0
2021-03-06 23:00:00,3.6,64.0,12.8,1005.8,99.0,0.0
2021-03-07 00:00:00,1.2,78.0,6.6,1006.3,99.0,0.0
2021-03-07 01:00:00,1.1,82.0,16.4,1007.5,100.0,0.2
2021-03-07 02:00:00,1.0,65.0,14.6,1008.3,88.0,0.2
2021-03-07 03:00:00,0.9,66.0,8.5,1009.1,66.0,0.2
2021-03-07 04:00:00,0.3,72.0,4.0,1009.1,43.0,0.1
2021-03-07 05:00:00,-1.0,77.0,4.0,1009.3,3.0,0.0
2021-03-07 06:00:00,-1.8,86.0,10.6,1009.6,3.0,0.0
2021-03-07 07:00:00,-1.4,80.0,12.2,1009.8,42.0,0.0
2021-03-07 08:00:00,-1.7,72.0,10.7,1010.7,60.0,0.0
2021-03-07 09:00:00,-0.7,64.0,10.1,1012.1,77.0,0.0
2021-03-07 10:00:00,0.8,46.0,9.4,1013.0,61.0,0.0
2021-03-07 11:00:00,1.5,37.0,12.2,1013.4,93.0,0.0
2021-03-07 12:00:00,2.1,39.0,13.8,1013.6,81.0,0.0
2021-03-07 13:00:00,3.0,39.0,13.8,1014.0,20.0,0.0
2021-03-07 14:00:00,3.6,37.0,13.7,1014.7,0.0,0.0
2021-03-07 15:00:00,4.2,37.0,13.1,1014.9,0.0,0.0
2021-03-07 16:00:00,4.3,37.0,12.8,1015.1,0.0,0.0
2021-03-07 17:00:00,3.8,42.0,11.3,1015.4,2.0,0.0
2021-03-07 18:00:00,2.3,48.0,9.1,1015.9,0.0,0.0
2021-03-07 19:00:00,-0.2,54.0,9.0,1016.5,0.0,0.0
2021-03-07 20:00:00,-1.4,56.0,9.1,1017.5,0.0,0.0
2021-03-07 21:00:00,-2.1,57.0,8.2,1018.1,0.0,0.0
2021-03-07 22:00:00,-2.5,59.0,5.9,1018.6,17.0,0.0
2021-03-07 23:00:00,-3.6,66.0,5.4,1019.0,1.0,0.0
2021-03-08 00:00:00,-3.6,65.0,5.1,1019.6,0.0,0.0
2021-03-08 01:00:00,-3.9,67.0,4.7,1020.0,8.0,0.0
2021-03-08 02:00:00,-5.1,71.0,9.4,1020.5,10.0,0.0
2021-03-08 03:00:00,-3.3,69.0,5.2,1020.7,40.0,0.0
2021-03-08 04:00:00,-3.5,70.0,5.5,1020.6,86.0,0.0
2021-03-08 05:00:00,-3.6,71.0,5.2,1020.6,59.0,0.0
2021-03-08 06:00:00,-4.0,72.0,4.1,1020.9,61.0,0.0
2021-03-08 07:00:00,-4.4,73.0,2.6,1021.1,73.0,0.0
2021-03-08 08:00:00,-4.8,74.0,2.5,1021.3,67.0,0.0
2021-03-08 09:00:00,-3.9,71.0,3.1,1021.5,46.0,0.0
2021-03-08 10:00:00,-2.2,63.0,2.1,1021.6,38.0,0.0
2021-03-08 11:00:00,-0.9,60.0,3.3,1021.3,40.0,0.0
2021-03-08 12:00:00,0.4,56.0,4.3,1021.0,61.0,0.0
2021-03-08 13:00:00,1.5,49.0,5.9,1020.8,66.0,0.0
2021-03-08 14:00:00,1.7,42.0,7.1,1020.9,78.0,0.0
2021-03-08 15:00:00,2.3,42.0,7.4,1020.1,92.0,0.0
2021-03-08 16:00:00,2.4,42.0,9.0,1019.3,95.0,0.0
2021-03-08 17:00:00,1.9,51.0,10.7,1018.7,99.0,0.0
2021-03-08 18:00:00,0.7,59.0,12.3,1018.1,83.0,0.0
2021-03-08 19:00:00,-1.1,70.0,13.8,1017.6,23.0,0.0
2021-03-08 20:00:00,-1.9,74.0,13.0,1017.3,92.0,0.0
2021-03-08 21:00:00,-2.2,74.0,11.3,1016.9,86.0,0.0
2021-03-08 22:00:00,-2.6,74.0,10.5,1016.5,98.0,0.0
2021-03-08 23:00:00,-2.8,74.0,9.7,1016.0,96.0,0.0
2021-03-09 00:00:00,-2.7,73.0,7.9,1015.6,98.0,0.0
2021-03-09 01:00:00,-2.7,73.0,4.7,1015.3,98.0,0.0
2021-03-09 02:00:00,-3.6,73.0,5.1,1015.5,99.0,0.0
2021-03-09 03:00:00,-2.6,75.0,1.8,1015.4,98.0,0.2
2021-03-09 04:00:00,-2.4,78.0,3.4,1014.9,99.0,0.1
2021-03-09 05:00:00,-2.2,81.0,4.4,1014.4,71.0,0.1
2021-03-09 06:00:00,-2.5,86.0,2.4,1014.1,65.0,0.0
2021-03-09 07:00:00,-3.4,87.0,3.5,1014.2,64.0,0.1
2021-03-09 08:00:00,-2.9,80.0,3.7,1014.4,73.0,0.3
2021-03-09 09:00:00,-2.1,73.0,5.9,1014.5,67.0,0.2
2021-03-09 10:00:00,-0.8,65.0,4.8,1014.6,48.0,0.0
2021-03-09 11:00:00,1.0,58.0,5.4,1014.8,34.0,0.0
2021-03-09 12:00:00,2.8,53.0,5.1,1014.8,5.0,0.0
2021-03-09 13:00:00,4.2,51.0,3.3,1014.8,10.0,0.0
2021-03-09 14:00:00,5.7,50.0,3.6,1014.6,10.0,0.0
2021-03-09 15:00:00,6.4,47.0,3.3,1014.4,51.0,0.0
2021-03-09 16:00:00,6.3,48.0,3.5,1014.4,48.0,0.0
2021-03-09 17:00:00,5.7,52.0,3.9,1014.7,35.0,0.0
2021-03-09 18:00:00,4.1,73.0,4.0,1015.0,38.0,0.0
2021-03-09 19:00:00,1.8,74.0,5.5,1015.2,39.0,0.0
2021-03-09 20:00:00,1.3,73.0,9.1,1016.0,36.0,0.0
2021-03-09 21:00:00,0.5,73.0,11.0,1016.4,30.0,0.0
2021-03-09 22:00:00,0.1,72.0,12.1,1016.8,70.0,0.0
2021-03-09 23:00:00,-0.1,71.0,14.7,1017.6,91.0,0.0
2021-03-10 00:00:00,-1.3,72.0,14.6,1018.5,98.0,0.0
2021-03-10 01:00:00,-2.3,72.0,14.0,1019.2,99.0,0.0
2021-03-10 02:00:00,-1.7,75.0,13.8,1019.0,99.0,0.0
2021-03-10 03:00:00,-2.1,75.0,12.4,1019.2,100.0,0.1
2021-03-10 04:00:00,-2.5,75.0,12.6,1018.9,100.0,0.1
2021-03-10 05:00:00,-2.9,73.0,12.9,1018.4,100.0,0.2
2021-03-10 06:00:00,-3.2,69.0,12.6,1018.4,99.0,0.1
2021-03-10 07:00:00,-3.4,68.0,13.6,1018.1,100.0,0.0
2021-03-10 08:00:00,-3.5,67.0,11.3,1018.1,100.0,0.0
2021-03-10 09:00:00,-3.3,65.0,12.6,1017.8,100.0,0.0
2021-03-10 10:00:00,-3.1,65.0,12.2,1017.7,100.0,0.1
2021-03-10 11:00:00,-3.0,67.0,12.1,1016.9,100.0,0.2
2021-03-10 12:00:00,-2.6,67.0,12.1,1016.2,100.0,0.2
2021-03-10 13:00:00,-1.9,65.0,13.1,1015.3,100.0,0.1
2021-03-10 14:00:00,-1.1,67.0,15.0,1014.7,100.0,0.0
2021-03-10 15:00:00,-1.2,67.0,15.1,1013.6,100.0,0.0
2021-03-10 16:00:00,-1.1,68.0,16.1,1012.5,100.0,0.0
2021-03-10 17:00:00,-1.1,71.0,17.8,1011.3,100.0,0.1
2021-03-10 18:00:00,-1.4,76.0,17.9,1010.2,100.0,0.1
2021-03-10 19:00:00,-1.7,78.0,19.5,1008.7,100.0,0.1
2021-03-10 20:00:00,-1.2,77.0,20.3,1007.5,100.0,0.0
2021-03-10 21:00:00,-0.9,79.0,19.6,1006.7,100.0,0.1
2021-03-10 22:00:00,-0.8,81.0,18.8,1005.2,100.0,0.3
2021-03-10 23:00:00,-0.7,83.0,19.6,1003.5,100.0,0.9
2021-03-11 00:00:00,-0.7,85.0,21.9,1001.7,100.0,1.4
2021-03-11 01:00:00,-0.6,85.0,23.8,999.8,100.0,1.1
2021-03-11 02:00:00,-0.6,87.0,23.5,998.1,100.0,1.1
2021-03-11 03:00:00,-0.5,85.0,23.2,996.2,100.0,1.4
2021-03-11 04:00:00,-0.6,85.0,24.7,994.0,100.0,1.5
2021-03-11 05:00:00,-0.6,87.0,26.5,991.6,100.0,1.9
2021-03-11 06:00:00,-0.5,87.0,26.5,989.7,100.0,2.1
2021-03-11 07:00:00,-0.4,88.0,26.5,988.0,100.0,2.4
2021-03-11 08:00:00,-0.2,88.0,25.7,986.4,100.0,2.3
2021-03-11 09:00:00,0.0,89.0,24.7,984.8,100.0,2.5
2021-03-11 10:00:00,0.2,89.0,22.8,983.5,100.0,2.5
2021-03-11 11:00:00,0.3,90.0,19.0,982.0,100.0,2.6
2021-03-11 12:00:00,0.4,90.0,17.1,980.3,98.0,4.2
2021-03-11 13:00:00,0.7,89.0,17.3,978.9,99.0,2.3
2021-03-11 14:00:00,0.7,88.0,16.8,978.6,100.0,1.2
2021-03-11 15:00:00,0.7,88.0,17.2,977.4,99.0,1.6
2021-03-11 16:00:00,0.7,89.0,16.4,976.3,100.0,1.3
2021-03-11 17:00:00,0.9,90.0,16.2,975.3,100.0,0.8
2021-03-11 18:00:00,1.0,90.0,15.3,974.4,100.0,0.5
2021-03-11 19:00:00,1.0,92.0,13.0,973.7,100.0,0.4
2021-03-11 20:00:00,1.0,93.0,11.2,973.6,100.0,1.1
2021-03-11 21:00:00,0.9,95.0,9.7,973.5,100.0,1.1
2021-03-11 22:00:00,0.8,96.0,6.1,973.4,100.0,0.9
2021-03-11 23:00:00,0.7,96.0,5.1,973.7,100.0,0.6
2021-03-12 00:00:00,0.5,97.0,6.5,973.9,100.0,0.3
2021-03-12 01:00:00,0.3,96.0,5.5,974.2,100.0,0.1
2021-03-12 02:00:00,0.2,97.0,4.0,975.7,100.0,0.1
2021-03-12 03:00:00,-0.1,97.0,2.7,976.4,100.0,0.3
2021-03-12 04:00:00,-0.9,97.0,3.3,976.6,99.0,0.0
2021-03-12 05:00:00,-1.9,97.0,4.4,976.9,97.0,0.0
2021-03-12 06:00:00,-3.2,98.0,6.3,977.4,96.0,0.0
2021-03-12 07:00:00,-4.2,98.0,7.9,978.0,94.0,0.0
2021-03-12 08:00:00,-3.6,95.0,6.8,978.4,74.0,0.0
2021-03-12 09:00:00,-2.8,93.0,5.4,979.0,84.0,0.0
2021-03-12 10:00:00,-2.1,90.0,6.3,979.4,89.0,0.0
2021-03-12 11:00:00,0.8,82.0,4.3,979.9,88.0,0.0
2021-03-12 12:00:00,3.0,72.0,6.2,979.9,80.0,0.0
2021-03-12 13:00:00,4.1,68.0,9.6,980.1,45.0,0.0
2021-03-12 14:00:00,3.9,78.0,13.1,981.6,35.0,0.0
2021-03-12 15:00:00,4.0,77.0,11.5,981.4,97.0,0.0
2021-03-12 16:00:00,4.4,75.0,13.7,981.4,87.0,0.0
2021-03-12 17:00:00,4.2,76.0,13.7,981.5,97.0,0.0
2021-03-12 18:00:00,3.3,80.0,12.2,981.5,94.0,0.0
2021-03-12 19:00:00,2.6,83.0,13.7,981.4,94.0,0.1
2021-03-12 20:00:00,2.1,83.0,14.0,981.7,79.0,0.0
2021-03-12 21:00:00,1.3,86.0,13.2,982.1,92.0,0.0
2021-03-12 22:00:00,0.8,88.0,11.7,982.4,70.0,0.1
2021-03-12 23:00:00,-0.1,90.0,9.7,982.6,37.0,0.0
2021-03-13 00:00:00,-0.7,92.0,11.6,982.8,45.0,0.0
2021-03-13 01:00:00,-1.3,93.0,10.9,982.8,79.0,0.0
2021-03-13 02:00:00,-1.8,93.0,8.3,983.7,6.0,0.0
2021-03-13 03:00:00,-2.9,93.0,6.0,983.8,47.0,0.0
2021-03-13 04:00:00,-2.6,92.0,7.6,983.8,7.0,0.0
2021-03-13 05:00:00,-3.0,92.0,6.7,983.8,0.0,0.0
2021-03-13 06:00:00,-4.7,94.0,7.4,983.8,1.0,0.0
2021-03-13 07:00:00,-5.9,96.0,9.6,984.0,67.0,0.0
2021-03-13 08:00:00,-5.7,98.0,9.1,984.2,88.0,0.0
2021-03-13 09:00:00,-3.8,97.0,7.2,984.5,94.0,0.0
2021-03-13 10:00:00,-1.6,96.0,4.5,984.8,100.0,0.0
2021-03-13 11:00:00,-0.7,93.0,4.7,984.9,89.0,0.0
2021-03-13 12:00:00,0.5,90.0,2.3,984.7,55.0,0.0
2021-03-13 13:00:00,1.6,86.0,3.1,984.4,33.0,0.0
2021-03-13 14:00:00,2.0,86.0,1.4,985.2,62.0,0.0
2021-03-13 15:00:00,2.1,84.0,3.0,985.2,55.0,0.0
2021-03-13 16:00:00,2.1,84.0,3.6,985.2,65.0,0.0
2021-03-13 17:00:00,3.7,70.0,1.1,985.1,24.0,0.0
2021-03-13 18:00:00,3.4,72.0,3.3,985.2,26.0,0.0
2021-03-13 19:00:00,0.2,84.0,7.5,985.4,52.0,0.0
2021-03-13 20:00:00,-0.3,89.0,7.1,985.9,84.0,0.0
2021-03-13 21:00:00,-0.6,90.0,3.4,986.4,92.0,0.0
2021-03-13 22:00:00,-3.5,94.0,4.7,986.4,50.0,0.0
2021-03-13 23:00:00,-4.0,94.0,5.0,986.5,47.0,0.0
2021-03-14 00:00:00,-4.7,95.0,5.6,986.7,73.0,0.0
2021-03-14 01:00:00,-6.6,94.0,5.9,987.1,86.0,0.0
2021-03-14 02:00:00,-4.7,88.0,6.1,987.7,94.0,0.0
2021-03-14 03:00:00,-4.6,89.0,6.5,988.1,90.0,0.0
2021-03-14 04:00:00,-5.5,89.0,4.9,988.4,80.0,0.0
2021-03-14 05:00:00,-6.2,88.0,3.1,988.8,93.0,0.0
2021-03-14 06:00:00,-7.6,94.0,2.7,989.1,95.0,0.0
2021-03-14 07:00:00,-8.8,93.0,1.5,989.5,78.0,0.0
2021-03-14 08:00:00,-8.8,93.0,0.4,989.8,91.0,0.0
2021-03-14 09:00:00,-7.7,94.0,1.8,990.3,99.0,0.0
2021-03-14 10:00:00,-4.3,91.0,1.1,991.0,30.0,0.0
2021-03-14 11:00:00,-1.3,86.0,1.3,991.1,15.0,0.0
2021-03-14 12:00:00,0.9,80.0,2.9,991.1,6.0,0.0
2021-03-14 13:00:00,1.7,81.0,2.7,991.1,43.0,0.0
2021-03-14 14:00:00,3.7,72.0,7.0,991.1,89.0,0.0
2021-03-14 15:00:00,3.9,70.0,6.7,990.9,97.0,0.0
2021-03-14 16:00:00,4.0,71.0,8.1,990.9,95.0,0.0
2021-03-14 17:00:00,3.5,75.0,7.3,990.9,87.0,0.0
2021-03-14 18:00:00,2.6,84.0,8.2,990.9,98.0,0.0
2021-03-14 19:00:00,1.8,93.0,9.4,991.0,98.0,0.0
2021-03-14 20:00:00,1.5,96.0,8.9,991.4,98.0,0.0
2021-03-14 21:00:00,1.5,96.0,6.4,991.7,100.0,0.0
2021-03-14 22:00:00,1.3,97.0,3.8,992.2,100.0,0.0
2021-03-14 23:00:00,1.4,96.0,3.8,992.5,100.0,0.0
2021-03-15 00:00:00,1.3,96.0,6.6,993.2,100.0,0.0
2021-03-15 01:00:00,1.2,96.0,7.9,993.7,99.0,0.0
2021-03-15 02:00:00,1.4,94.0,11.5,994.0,97.0,0.0
2021-03-15 03:00:00,1.1,94.0,12.2,994.5,41.0,0.0
2021-03-15 04:00:00,-0.2,93.0,12.2,995.3,17.0,0.0
2021-03-15 05:00:00,-0.9,88.0,11.8,996.1,1.0,0.0
2021-03-15 06:00:00,-1.7,89.0,10.3,997.1,0.0,0.0
2021-03-15 07:00:00,-2.5,86.0,9.9,998.1,0.0,0.0
2021-03-15 08:00:00,-2.8,84.0,10.9,999.2,19.0,0.0
2021-03-15 09:00:00,-1.8,80.0,10.2,1000.4,28.0,0.0
2021-03-15 10:00:00,0.3,75.0,8.2,1001.2,0.0,0.0
2021-03-15 11:00:00,2.3,68.0,7.6,1002.0,0.0,0.0
2021-03-15 12:00:00,3.6,63.0,9.4,1002.6,0.0,0.0
2021-03-15 13:00:00,4.4,59.0,10.9,1003.0,0.0,0.0
2021-03-15 14:00:00,6.1,57.0,15.8,1003.0,7.0,0.0
2021-03-15 15:00:00,5.8,58.0,12.5,1003.6,80.0,0.0
2021-03-15 16:00:00,5.8,57.0,9.4,1004.1,76.0,0.0
2021-03-15 17:00:00,4.5,64.0,5.9,1004.6,41.0,0.0
2021-03-15 18:00:00,2.0,70.0,7.8,1005.3,4.0,0.0
2021-03-15 19:00:00,-0.8,75.0,8.1,1006.1,16.0,0.0
2021-03-15 20:00:00,-1.1,79.0,5.8,1007.0,9.0,0.0
2021-03-15 21:00:00,-1.4,81.0,7.3,1007.8,5.0,0.0
2021-03-15 22:00:00,-0.6,78.0,10.7,1008.5,1.0,0.0
2021-03-15 23:00:00,-0.4,78.0,10.0,1009.3,0.0,0.0
2021-03-16 00:00:00,-1.1,79.0,8.9,1010.0,0.0,0.0
2021-03-16 01:00:00,-1.8,80.0,8.3,1010.6,0.0,0.0
2021-03-16 02:00:00,-1.6,81.0,9.7,1011.3,0.0,0.0
2021-03-16 03:00:00,-1.7,82.0,9.5,1011.9,0.0,0.0
2021-03-16 04:00:00,-2.2,83.0,8.8,1012.2,7.0,0.0
2021-03-16 05:00:00,-3.4,84.0,7.2,1012.7,23.0,0.0
2021-03-16 06:00:00,-5.2,87.0,8.2,1013.3,24.0,0.0
2021-03-16 07:00:00,-6.1,88.0,8.2,1013.7,4.0,0.0
2021-03-16 08:00:00,-6.6,89.0,8.1,1014.3,39.0,0.0
2021-03-16 09:00:00,-5.2,90.0,7.5,1014.9,24.0,0.0
2021-03-16 10:00:00,-1.8,88.0,4.1,1015.4,3.0,0.0
2021-03-16 11:00:00,0.8,82.0,3.1,1016.0,6.0,0.0
2021-03-16 12:00:00,2.3,71.0,3.3,1016.2,8.0,0.0
2021-03-16 13:00:00,2.9,68.0,3.1,1016.0,8.0,0.0
2021-03-16 14:00:00,4.5,56.0,7.0,1016.2,7.0,0.0
2021-03-16 15:00:00,3.8,60.0,4.1,1016.0,57.0,0.0
2021-03-16 16:00:00,3.5,61.0,3.7,1016.0,67.0,0.0
2021-03-16 17:00:00,2.9,66.0,5.3,1016.2,53.0,0.0
2021-03-16 18:00:00,3.2,59.0,6.4,1016.5,37.0,0.0
2021-03-16 19:00:00,0.8,70.0,6.4,1016.9,47.0,0.0
2021-03-16 20:00:00,-0.4,77.0,7.3,1017.5,56.0,0.0
2021-03-16 21:00:00,-1.3,82.0,7.9,1018.2,33.0,0.0
2021-03-16 22:00:00,-2.2,83.0,6.5,1018.6,28.0,0.0
2021-03-16 23:00:00,-4.3,85.0,7.3,1019.1,31.0,0.0
2021-03-17 00:00:00,-4.8,86.0,8.0,1019.4,21.0,0.0
2021-03-17 01:00:00,-4.6,86.0,7.1,1019.9,8.0,0.0
2021-03-17 02:00:00,-1.2,81.0,9.0,1020.4,2.0,0.0
2021-03-17 03:00:00,-2.1,81.0,8.6,1020.8,2.0,0.0
2021-03-17 04:00:00,-2.7,81.0,7.1,1021.2,0.0,0.0
2021-03-17 05:00:00,-3.3,79.0,6.8,1021.4,0.0,0.0
2021-03-17 06:00:00,-3.5,77.0,7.4,1021.7,0.0,0.0
2021-03-17 07:00:00,-3.7,76.0,8.4,1022.1,0.0,0.0
2021-03-17 08:00:00,-3.8,76.0,8.7,1022.7,0.0,0.0
2021-03-17 09:00:00,-2.6,72.0,8.2,1023.2,0.0,0.0
2021-03-17 10:00:00,-0.8,65.0,6.5,1023.5,0.0,0.0
2021-03-17 11:00:00,1.1,59.0,6.8,1023.5,0.0,0.0
2021-03-17 12:00:00,2.6,54.0,7.2,1023.8,2.0,0.0
2021-03-17 13:00:00,3.7,51.0,6.1,1023.8,92.0,0.0
2021-03-17 14:00:00,3.7,50.0,4.7,1023.6,98.0,0.0
2021-03-17 15:00:00,3.7,50.0,8.9,1023.7,97.0,0.0
2021-03-17 16:00:00,3.8,50.0,9.8,1023.4,1.0,0.0
2021-03-17 17:00:00,4.0,49.0,8.0,1023.4,0.0,0.0
2021-03-17 18:00:00,3.3,59.0,4.3,1022.7,0.0,0.0
2021-03-17 19:00:00,1.0,65.0,5.7,1023.0,58.0,0.0
2021-03-17 20:00:00,-1.2,71.0,5.7,1023.2,49.0,0.0
2021-03-17 21:00:00,-1.7,74.0,4.6,1023.4,64.0,0.0
2021-03-17 22:00:00,-2.0,73.0,4.6,1023.1,82.0,0.0
2021-03-17 23:00:00,-2.2,71.0,5.0,1023.1,97.0,0.0
2021-03-18 00:00:00,-2.3,69.0,5.8,1023.0,99.0,0.0
2021-03-18 01:00:00,-2.1,67.0,6.0,1023.0,99.0,0.0
2021-03-18 02:00:00,-1.6,68.0,6.5,1023.3,99.0,0.0
2021-03-18 03:00:00,-0.9,69.0,7.3,1022.9,99.0,0.0
2021-03-18 04:00:00,-1.2,73.0,5.2,1022.3,97.0,0.0
2021-03-18 05:00:00,-1.6,75.0,4.3,1022.1,96.0,0.0
2021-03-18 06:00:00,-2.3,78.0,3.8,1021.9,85.0,0.0
2021-03-18 07:00:00,-2.5,75.0,4.0,1021.7,56.0,0.0
2021-03-18 08:00:00,-2.2,73.0,3.6,1021.4,77.0,0.0
2021-03-18 09:00:00,-0.8,69.0,2.7,1021.3,76.0,0.0
2021-03-18 10:00:00,1.4,63.0,3.3,1021.0,52.0,0.0
2021-03-18 11:00:00,3.8,55.0,5.4,1020.7,51.0,0.0
2021-03-18 12:00:00,5.5,49.0,7.4,1020.2,91.0,0.0
2021-03-18 13:00:00,6.0,51.0,9.2,1019.8,95.0,0.0
2021-03-18 14:00:00,6.3,49.0,10.4,1019.9,96.0,0.0
2021-03-18 15:00:00,6.6,48.0,10.2,1019.5,91.0,0.0
2021-03-18 16:00:00,6.8,48.0,9.9,1019.2,64.0,0.0
2021-03-18 17:00:00,6.5,51.0,8.7,1018.8,10.0,0.0
2021-03-18 18:00:00,5.7,62.0,5.3,1018.4,18.0,0.0
2021-03-18 19:00:00,3.7,65.0,5.7,1018.3,29.0,0.0
2021-03-18 20:00:00,2.6,68.0,9.8,1019.1,82.0,0.0
2021-03-18 21:00:00,1.7,75.0,11.0,1019.7,28.0,0.0
2021-03-18 22:00:00,1.2,77.0,13.4,1020.4,13.0,0.0
2021-03-18 23:00:00,1.5,77.0,15.6,1021.3,14.0,0.0
2021-03-19 00:00:00,1.0,79.0,17.1,1022.3,1.0,0.0
2021-03-19 01:00:00,-0.3,87.0,17.1,1023.6,1.0,0.0
2021-03-19 02:00:00,0.2,86.0,14.1,1024.1,88.0,0.0
2021-03-19 03:00:00,0.4,88.0,10.5,1025.4,97.0,0.0
2021-03-19 04:00:00,0.4,87.0,8.7,1026.0,100.0,0.0
2021-03-19 05:00:00,0.0,84.0,7.5,1026.9,97.0,0.0
2021-03-19 06:00:00,-0.3,80.0,6.9,1027.6,88.0,0.0
2021-03-19 07:00:00,-0.9,80.0,6.7,1028.4,93.0,0.0
2021-03-19 08:00:00,-1.1,81.0,5.4,1028.7,89.0,0.0
2021-03-19 09:00:00,-0.9,73.0,3.5,1029.3,77.0,0.0
2021-03-19 10:00:00,-0.5,61.0,3.6,1029.3,55.0,0.0
2021-03-19 11:00:00,0.2,55.0,5.0,1029.2,54.0,0.0
2021-03-19 12:00:00,0.7,52.0,7.1,1028.9,68.0,0.0
2021-03-19 13:00:00,1.3,53.0,7.9,1028.3,51.0,0.0
2021-03-19 14:00:00,0.9,54.0,8.7,1027.6,100.0,0.0
2021-03-19 15:00:00,1.7,55.0,10.2,1026.9,97.0,0.0
2021-03-19 16:00:00,2.1,56.0,10.8,1025.7,96.0,0.0
2021-03-19 17:00:00,2.1,57.0,10.9,1024.6,70.0,0.0
2021-03-19 18:00:00,1.6,61.0,12.3,1023.8,81.0,0.0
2021-03-19 19:00:00,0.5,65.0,13.0,1023.4,91.0,0.0
2021-03-19 20:00:00,-0.1,69.0,13.0,1023.2,74.0,0.0
2021-03-19 21:00:00,-0.3,72.0,13.4,1022.6,27.0,0.0
2021-03-19 22:00:00,-1.0,80.0,11.3,1022.3,59.0,0.0
2021-03-19 23:00:00,-0.8,82.0,10.0,1021.5,47.0,0.0
2021-03-20 00:00:00,-1.0,85.0,7.9,1020.9,66.0,0.0
2021-03-20 01:00:00,-1.4,88.0,6.8,1019.9,86.0,0.0
2021-03-20 02:00:00,-2.7,92.0,6.8,1019.5,87.0,0.0
2021-03-20 03:00:00,-2.1,93.0,3.5,1018.7,65.0,0.0
2021-03-20 04:00:00,-2.4,94.0,3.0,1017.8,94.0,0.0
2021-03-20 05:00:00,-2.0,94.0,4.3,1016.8,91.0,0.0
2021-03-20 06:00:00,-2.1,93.0,3.3,1016.1,94.0,0.0
2021-03-20 07:00:00,-1.6,92.0,3.3,1015.4,96.0,0.0
2021-03-20 08:00:00,-1.5,92.0,4.0,1014.8,93.0,0.0
2021-03-20 09:00:00,-0.7,92.0,3.2,1014.2,86.0,0.0
2021-03-20 10:00:00,1.1,85.0,3.3,1013.4,42.0,0.0
2021-03-20 11:00:00,3.0,77.0,3.6,1012.6,21.0,0.0
2021-03-20 12:00:00,5.2,71.0,5.6,1011.4,13.0,0.0
2021-03-20 13:00:00,6.9,67.0,7.3,1010.2,61.0,0.0
2021-03-20 14:00:00,7.7,55.0,6.8,1008.8,91.0,0.0
2021-03-20 15:00:00,8.3,54.0,9.4,1007.1,100.0,0.0
2021-03-20 16:00:00,7.8,58.0,11.6,1006.0,100.0,0.0
2021-03-20 17:00:00,8.4,56.0,10.7,1005.0,85.0,0.0
2021-03-20 18:00:00,7.9,53.0,12.8,1004.1,100.0,0.0
2021-03-20 19:00:00,5.6,62.0,9.2,1003.0,100.0,0.0
2021-03-20 20:00:00,4.3,69.0,6.4,1002.2,98.0,0.0
2021-03-20 21:00:00,3.2,73.0,6.9,1001.6,53.0,0.0
2021-03-20 22:00:00,2.7,74.0,7.5,1001.0,98.0,0.0
2021-03-20 23:00:00,3.2,73.0,9.4,1001.0,30.0,0.0
2021-03-21 00:00:00,2.6,74.0,12.7,1001.7,0.0,0.0
2021-03-21 01:00:00,2.3,76.0,13.8,1003.0,5.0,0.0
2021-03-21 02:00:00,3.0,70.0,13.4,1004.8,1.0,0.0
2021-03-21 03:00:00,2.1,70.0,8.2,1005.7,0.0,0.0
2021-03-21 04:00:00,1.2,68.0,7.2,1006.1,0.0,0.0
2021-03-21 05:00:00,0.1,72.0,6.3,1006.4,0.0,0.0
2021-03-21 06:00:00,-1.3,78.0,6.0,1006.5,0.0,0.0
2021-03-21 07:00:00,-1.6,78.0,7.0,1006.7,21.0,0.0
2021-03-21 08:00:00,-0.2,73.0,5.5,1007.1,54.0,0.0
2021-03-21 09:00:00,1.2,70.0,3.4,1007.8,41.0,0.0
2021-03-21 10:00:00,3.3,60.0,3.8,1008.6,33.0,0.0
2021-03-21 11:00:00,5.0,54.0,7.6,1008.7,40.0,0.0
2021-03-21 12:00:00,6.2,44.0,11.5,1009.2,42.0,0.0
2021-03-21 13:00:00,6.9,39.0,13.6,1009.6,93.0,0.0
2021-03-21 14:00:00,6.9,36.0,18.8,1010.3,96.0,0.0
2021-03-21 15:00:00,6.8,36.0,16.9,1010.3,98.0,0.0
2021-03-21 16:00:00,6.6,37.0,15.5,1010.5,97.0,0.0
2021-03-21 17:00:00,6.1,43.0,12.3,1010.9,97.0,0.0
2021-03-21 18:00:00,5.2,47.0,10.4,1011.0,72.0,0.0
2021-03-21 19:00:00,3.5,55.0,8.9,1010.9,47.0,0.0
2021-03-21 20:00:00,1.5,62.0,7.6,1011.2,48.0,0.0
2021-03-21 21:00:00,0.9,65.0,8.9,1011.9,75.0,0.0
2021-03-21 22:00:00,0.8,67.0,10.6,1012.1,86.0,0.0
2021-03-21 23:00:00,0.6,69.0,7.4,1012.1,85.0,0.0
2021-03-22 00:00:00,-0.1,73.0,4.7,1012.3,93.0,0.0
2021-03-22 01:00:00,0.8,72.0,5.5,1012.1,93.0,0.0
2021-03-22 02:00:00,1.4,70.0,5.6,1012.4,78.0,0.0
2021-03-22 03:00:00,1.6,72.0,5.4,1012.0,86.0,0.0
2021-03-22 04:00:00,1.2,75.0,5.1,1011.7,76.0,0.0
2021-03-22 05:00:00,0.4,79.0,4.3,1011.4,92.0,0.0
2021-03-22 06:00:00,0.5,80.0,4.7,1011.1,19.0,0.0
2021-03-22 07:00:00,-0.2,83.0,3.9,1011.0,42.0,0.0
2021-03-22 08:00:00,0.3,84.0,4.4,1010.8,34.0,0.0
2021-03-22 09:00:00,1.6,83.0,5.2,1010.8,30.0,0.0
2021-03-22 10:00:00,3.5,76.0,5.5,1010.8,8.0,0.0
2021-03-22 11:00:00,5.5,67.0,7.1,1010.5,12.0,0.0
2021-03-22 12:00:00,7.2,60.0,8.4,1010.2,24.0,0.0
2021-03-22 13:00:00,8.7,56.0,7.4,1010.0,16.0,0.0
2021-03-22 14:00:00,10.1,49.0,8.9,1010.1,32.0,0.0
2021-03-22 15:00:00,11.2,46.0,9.0,1009.8,55.0,0.0
2021-03-22 16:00:00,11.2,47.0,9.4,1009.5,46.0,0.0
2021-03-22 17:00:00,11.0,50.0,9.7,1009.2,17.0,0.0
2021-03-22 18:00:00,9.7,60.0,7.4,1009.1,18.0,0.0
2021-03-22 19:00:00,7.3,68.0,7.4,1009.3,50.0,0.0
2021-03-22 20:00:00,4.6,76.0,6.3,1009.9,6.0,0.0
2021-03-22 21:00:00,2.5,78.0,7.4,1010.4,1.0,0.0
2021-03-22 22:00:00,2.3,80.0,5.6,1010.9,100.0,0.0
2021-03-22 23:00:00,1.7,84.0,6.4,1011.0,79.0,0.0
2021-03-23 00:00:00,2.1,81.0,6.0,1011.1,3.0,0.0
2021-03-23 01:00:00,1.8,82.0,6.4,1011.5,0.0,0.0
2021-03-23 02:00:00,4.3,70.0,5.9,1011.9,0.0,0.0
2021-03-23 03:00:00,2.4,77.0,4.1,1011.8,25.0,0.0
2021-03-23 04:00:00,3.1,73.0,3.8,1011.7,54.0,0.0
2021-03-23 05:00:00,3.0,75.0,2.9,1011.6,88.0,0.0
2021-03-23 06:00:00,2.4,78.0,1.5,1011.8,98.0,0.0
2021-03-23 07:00:00,2.3,79.0,1.5,1012.1,78.0,0.0
2021-03-23 08:00:00,2.4,79.0,1.8,1012.2,1.0,0.0
2021-03-23 09:00:00,2.9,82.0,4.3,1012.5,44.0,0.0
2021-03-23 10:00:00,4.1,82.0,4.6,1012.9,22.0,0.0
2021-03-23 11:00:00,6.0,77.0,3.6,1012.9,73.0,0.0
2021-03-23 12:00:00,8.1,69.0,5.0,1012.6,88.0,0.0
2021-03-23 13:00:00,9.7,64.0,7.3,1012.1,83.0,0.0
2021-03-23 14:00:00,10.4,55.0,7.9,1012.0,84.0,0.0
2021-03-23 15:00:00,11.3,50.0,11.8,1011.5,86.0,0.0
2021-03-23 16:00:00,11.1,51.0,14.7,1010.7,81.0,0.0
2021-03-23 17:00:00,10.4,58.0,14.1,1010.2,81.0,0.0
2021-03-23 18:00:00,8.3,67.0,15.6,1009.9,49.0,0.0
2021-03-23 19:00:00,6.0,74.0,16.6,1009.6,33.0,0.0
2021-03-23 20:00:00,4.1,83.0,16.2,1009.3,27.0,0.0
2021-03-23 21:00:00,3.1,92.0,14.0,1009.1,28.0,0.0
2021-03-23 22:00:00,2.9,96.0,11.5,1008.4,82.0,0.0
2021-03-23 23:00:00,3.2,97.0,10.1,1007.7,57.0,0.0
2021-03-24 00:00:00,3.1,97.0,12.5,1007.0,59.0,0.0
2021-03-24 01:00:00,2.7,94.0,15.4,1006.7,86.0,0.0
2021-03-24 02:00:00,2.9,92.0,19.9,1006.5,67.0,0.0
2021-03-24 03:00:00,3.2,90.0,21.2,1006.1,55.0,0.0
2021-03-24 04:00:00,3.2,90.0,20.7,1006.0,43.0,0.0
2021-03-24 05:00:00,3.1,89.0,19.3,1005.8,46.0,0.0
2021-03-24 06:00:00,2.7,88.0,18.9,1005.6,37.0,0.0
2021-03-24 07:00:00,2.3,89.0,18.8,1005.5,85.0,0.0
2021-03-24 08:00:00,2.8,89.0,17.9,1005.3,76.0,0.0
2021-03-24 09:00:00,4.0,88.0,15.6,1005.4,90.0,0.0
2021-03-24 10:00:00,5.4,84.0,17.1,1005.5,68.0,0.0
2021-03-24 11:00:00,6.9,78.0,17.0,1005.5,64.0,0.0
2021-03-24 12:00:00,8.5,71.0,17.2,1005.5,84.0,0.0
2021-03-24 13:00:00,10.0,62.0,18.0,1005.3,85.0,0.0
2021-03-24 14:00:00,9.6,61.0,15.7,1006.3,85.0,0.0
2021-03-24 15:00:00,10.5,54.0,16.0,1006.0,90.0,0.0
2021-03-24 16:00:00,10.6,48.0,16.1,1005.7,59.0,0.0
2021-03-24 17:00:00,10.4,45.0,15.5,1005.5,38.0,0.0
2021-03-24 18:00:00,9.4,48.0,13.8,1005.3,59.0,0.0
2021-03-24 19:00:00,7.4,59.0,12.7,1005.2,93.0,0.0
2021-03-24 20:00:00,5.5,74.0,12.8,1005.5,76.0,0.0
2021-03-24 21:00:00,4.4,80.0,12.1,1005.6,2.0,0.0
2021-03-24 22:00:00,3.7,77.0,11.9,1005.6,0.0,0.0
2021-03-24 23:00:00,3.1,75.0,11.4,1005.7,1.0,0.0
2021-03-25 00:00:00,2.4,79.0,10.6,1005.9,0.0,0.0
2021-03-25 01:00:00,1.7,82.0,9.9,1005.9,0.0,0.0
2021-03-25 02:00:00,1.5,83.0,10.0,1006.4,0.0,0.0
2021-03-25 03:00:00,1.5,83.0,10.0,1006.1,0.0,0.0
2021-03-25 04:00:00,1.1,85.0,10.2,1006.4,0.0,0.0
2021-03-25 05:00:00,0.7,85.0,9.7,1006.0,0.0,0.0
2021-03-25 06:00:00,0.4,89.0,11.2,1006.2,66.0,0.0
2021-03-25 07:00:00,0.3,92.0,10.8,1006.1,80.0,0.0
2021-03-25 08:00:00,0.9,90.0,12.2,1006.0,82.0,0.0
2021-03-25 09:00:00,2.6,88.0,13.9,1005.8,91.0,0.0
2021-03-25 10:00:00,3.9,89.0,19.7,1005.8,99.0,0.0
2021-03-25 11:00:00,5.4,80.0,17.1,1005.7,87.0,0.0
2021-03-25 12:00:00,7.1,72.0,15.5,1005.7,71.0,0.0
2021-03-25 13:00:00,8.5,61.0,17.1,1005.7,30.0,0.0
2021-03-25 14:00:00,8.0,55.0,17.4,1006.5,31.0,0.0
2021-03-25 15:00:00,8.4,53.0,14.3,1006.6,91.0,0.0
2021-03-25 16:00:00,8.8,50.0,12.3,1006.5,96.0,0.0
2021-03-25 17:00:00,8.8,52.0,15.8,1006.4,94.0,0.0
2021-03-25 18:00:00,8.5,52.0,14.8,1006.3,91.0,0.0
2021-03-25 19:00:00,7.0,62.0,13.8,1006.4,67.0,0.0
2021-03-25 20:00:00,5.5,65.0,12.4,1006.9,44.0,0.0
2021-03-25 21:00:00,4.1,70.0,10.4,1007.3,70.0,0.0
2021-03-25 22:00:00,3.4,76.0,11.2,1007.7,61.0,0.0
2021-03-25 23:00:00,2.9,82.0,10.1,1008.0,53.0,0.0
2021-03-26 00:00:00,2.4,83.0,7.9,1008.1,5.0,0.0
2021-03-26 01:00:00,1.9,85.0,9.5,1008.5,3.0,0.0
2021-03-26 02:00:00,1.4,85.0,8.6,1009.0,1.0,0.0
2021-03-26 03:00:00,1.6,88.0,10.1,1009.0,2.0,0.0
2021-03-26 04:00:00,1.4,93.0,10.9,1008.6,6.0,0.0
2021-03-26 05:00:00,1.4,96.0,11.5,1008.5,81.0,0.0
2021-03-26 06:00:00,1.9,98.0,11.9,1008.4,100.0,0.0
2021-03-26 07:00:00,2.4,99.0,12.0,1008.2,100.0,0.0
2021-03-26 08:00:00,2.8,100.0,12.8,1008.3,100.0,0.0
2021-03-26 09:00:00,3.1,98.0,15.9,1008.6,100.0,0.0
2021-03-26 10:00:00,3.9,95.0,16.3,1008.6,100.0,0.0
2021-03-26 11:00:00,4.6,92.0,18.9,1008.3,100.0,0.0
2021-03-26 12:00:00,5.4,90.0,18.0,1008.1,100.0,0.0
2021-03-26 13:00:00,6.1,89.0,20.2,1007.8,100.0,0.2
2021-03-26 14:00:00,6.3,86.0,19.1,1008.0,100.0,0.0
2021-03-26 15:00:00,5.8,86.0,17.3,1007.7,100.0,0.0
2021-03-26 16:00:00,5.6,86.0,19.7,1007.2,100.0,0.0
2021-03-26 17:00:00,5.3,90.0,19.0,1006.7,100.0,0.0
2021-03-26 18:00:00,5.2,93.0,18.9,1006.0,100.0,0.0
2021-03-26 19:00:00,5.2,94.0,18.9,1005.5,100.0,0.0
2021-03-26 20:00:00,5.3,94.0,19.1,1005.4,100.0,0.1
2021-03-26 21:00:00,5.5,92.0,22.7,1005.0,100.0,0.3
2021-03-26 22:00:00,5.3,93.0,24.4,1004.4,100.0,0.3
2021-03-26 23:00:00,5.2,95.0,23.2,1004.0,100.0,0.2
2021-03-27 00:00:00,5.1,97.0,21.1,1003.6,100.0,0.2
2021-03-27 01:00:00,5.5,96.0,21.3,1003.2,100.0,0.1
2021-03-27 02:00:00,5.7,96.0,20.7,1002.9,100.0,0.0
2021-03-27 03:00:00,5.7,95.0,20.1,1002.4,100.0,0.1
2021-03-27 04:00:00,5.5,96.0,20.0,1001.9,100.0,0.1
2021-03-27 05:00:00,5.6,95.0,18.5,1001.7,100.0,0.0
2021-03-27 06:00:00,5.5,95.0,17.3,1001.5,100.0,0.2
2021-03-27 07:00:00,5.2,97.0,17.9,1001.4,100.0,0.5
2021-03-27 08:00:00,5.1,97.0,15.6,1001.3,100.0,0.4
2021-03-27 09:00:00,5.1,99.0,13.6,1001.4,100.0,0.6
2021-03-27 10:00:00,5.1,99.0,9.5,1001.7,100.0,0.7
2021-03-27 11:00:00,5.2,99.0,8.9,1001.8,100.0,0.8
2021-03-27 12:00:00,5.0,99.0,8.1,1002.0,100.0,1.2
2021-03-27 13:00:00,4.6,98.0,5.4,1002.2,100.0,1.0
2021-03-27 14:00:00,3.6,95.0,5.0,1003.4,100.0,0.8
2021-03-27 15:00:00,3.8,92.0,3.6,1003.6,99.0,0.3
2021-03-27 16:00:00,4.2,92.0,6.9,1004.1,100.0,0.0
2021-03-27 17:00:00,4.1,93.0,4.7,1004.3,100.0,0.0
2021-03-27 18:00:00,4.5,90.0,4.7,1004.5,100.0,0.0
2021-03-27 19:00:00,3.6,94.0,5.0,1005.0,100.0,0.0
2021-03-27 20:00:00,1.3,95.0,7.6,1005.7,25.0,0.0
2021-03-27 21:00:00,3.5,88.0,5.8,1006.1,0.0,0.0
2021-03-27 22:00:00,3.3,89.0,5.1,1006.4,0.0,0.0
2021-03-27 23:00:00,-1.1,97.0,8.3,1007.0,0.0,0.0
2021-03-28 00:00:00,-1.5,89.0,9.3,1007.5,0.0,0.0
2021-03-28 01:00:00,-0.3,80.0,7.7,1007.7,0.0,0.0
2021-03-28 02:00:00,-0.8,82.0,8.1,1008.9,0.0,0.0
2021-03-28 03:00:00,1.3,77.0,4.6,1009.2,0.0,0.0
2021-03-28 04:00:00,1.2,78.0,5.1,1009.2,1.0,0.0
2021-03-28 05:00:00,1.0,77.0,4.0,1009.2,26.0,0.0
2021-03-28 06:00:00,1.3,77.0,0.8,1009.1,49.0,0.0
2021-03-28 07:00:00,1.2,76.0,2.5,1009.1,32.0,0.0
2021-03-28 08:00:00,-0.2,83.0,3.6,1009.0,54.0,0.0
2021-03-28 09:00:00,1.2,84.0,5.2,1009.3,67.0,0.0
2021-03-28 10:00:00,2.2,85.0,5.2,1009.1,82.0,0.0
2021-03-28 11:00:00,3.8,77.0,8.3,1008.7,39.0,0.0
2021-03-28 12:00:00,5.5,65.0,10.0,1008.0,43.0,0.0
2021-03-28 13:00:00,7.1,59.0,15.8,1007.4,45.0,0.0
2021-03-28 14:00:00,7.3,62.0,18.7,1007.2,100.0,0.0
2021-03-28 15:00:00,6.0,77.0,20.0,1007.0,100.0,0.0
2021-03-28 16:00:00,5.1,89.0,18.0,1006.5,100.0,0.2
2021-03-28 17:00:00,5.0,93.0,18.1,1005.8,100.0,0.2
2021-03-28 18:00:00,4.7,94.0,14.8,1005.1,100.0,0.1
2021-03-28 19:00:00,4.5,96.0,15.3,1004.3,100.0,0.1
2021-03-28 20:00:00,4.5,98.0,14.0,1003.9,100.0,0.1
2021-03-28 21:00:00,4.5,98.0,10.9,1004.3,100.0,0.0
2021-03-28 22:00:00,4.4,99.0,10.2,1004.1,100.0,0.0
2021-03-28 23:00:00,4.3,99.0,9.4,1004.4,100.0,0.0
2021-03-29 00:00:00,4.1,99.0,9.0,1004.6,100.0,0.0
2021-03-29 01:00:00,3.7,99.0,9.5,1005.0,100.0,0.0
2021-03-29 02:00:00,3.2,99.0,8.7,1005.7,100.0,0.0
2021-03-29 03:00:00,2.8,100.0,8.6,1005.4,100.0,0.0
2021-03-29 04:00:00,2.5,99.0,8.6,1005.2,100.0,0.0
2021-03-29 05:00:00,2.3,97.0,12.6,1004.7,97.0,0.0
2021-03-29 06:00:00,2.8,94.0,15.9,1004.0,100.0,0.0
2021-03-29 07:00:00,3.8,97.0,14.2,1003.0,100.0,0.0
2021-03-29 08:00:00,4.6,98.0,12.0,1002.5,100.0,0.1
2021-03-29 09:00:00,5.4,99.0,14.2,1002.0,100.0,0.2
2021-03-29 10:00:00,6.3,98.0,14.9,1002.0,100.0,0.0
2021-03-29 11:00:00,7.5,95.0,17.4,1002.3,100.0,0.0
2021-03-29 12:00:00,8.9,91.0,17.7,1002.0,100.0,0.0
2021-03-29 13:00:00,10.3,87.0,19.9,1001.9,87.0,0.0
2021-03-29 14:00:00,8.4,89.0,17.2,1003.7,69.0,0.0
2021-03-29 15:00:00,9.5,87.0,20.9,1003.5,100.0,0.0
2021-03-29 16:00:00,11.0,80.0,22.0,1003.2,16.0,0.0
2021-03-29 17:00:00,12.0,77.0,21.3,1003.3,30.0,0.0
2021-03-29 18:00:00,11.7,80.0,22.4,1003.6,41.0,0.0
2021-03-29 19:00:00,12.1,74.0,19.9,1004.3,4.0,0.0
2021-03-29 20:00:00,11.1,68.0,18.1,1005.7,3.0,0.0
2021-03-29 21:00:00,9.9,70.0,16.6,1006.9,0.0,0.0
2021-03-29 22:00:00,8.8,73.0,15.6,1008.0,22.0,0.0
2021-03-29 23:00:00,7.6,78.0,14.5,1008.4,39.0,0.0
2021-03-30 00:00:00,6.6,84.0,12.4,1009.1,62.0,0.0
2021-03-30 01:00:00,6.2,86.0,13.1,1009.2,41.0,0.0
2021-03-30 02:00:00,6.1,87.0,10.8,1009.5,8.0,0.0
2021-03-30 03:00:00,5.7,89.0,10.1,1009.3,1.0,0.0
2021-03-30 04:00:00,5.5,95.0,13.8,1009.0,7.0,0.0
2021-03-30 05:00:00,5.8,97.0,14.9,1008.6,80.0,0.0
2021-03-30 06:00:00,6.1,97.0,11.8,1008.3,84.0,0.0
2021-03-30 07:00:00,6.4,97.0,12.3,1008.1,74.0,0.0
2021-03-30 08:00:00,6.8,96.0,10.0,1008.6,26.0,0.0
2021-03-30 09:00:00,8.3,92.0,10.3,1009.4,4.0,0.0
2021-03-30 10:00:00,10.4,84.0,9.9,1009.9,0.0,0.0
2021-03-30 11:00:00,12.6,75.0,11.3,1010.7,0.0,0.0
2021-03-30 12:00:00,14.6,65.0,13.2,1011.0,0.0,0.0
2021-03-30 13:00:00,16.0,56.0,15.8,1011.1,1.0,0.0
2021-03-30 14:00:00,16.1,53.0,18.1,1012.2,8.0,0.0
2021-03-30 15:00:00,16.5,53.0,17.9,1012.0,48.0,0.0
2021-03-30 16:00:00,16.7,56.0,17.1,1011.6,37.0,0.0
2021-03-30 17:00:00,16.7,60.0,13.8,1011.2,98.0,0.0
2021-03-30 18:00:00,15.5,67.0,13.7,1010.7,99.0,0.0
2021-03-30 19:00:00,14.6,64.0,17.7,1010.6,95.0,0.0
2021-03-30 20:00:00,12.8,69.0,16.7,1011.0,98.0,0.0
2021-03-30 21:00:00,11.6,74.0,17.2,1011.3,98.0,0.0
2021-03-30 22:00:00,10.6,77.0,15.0,1011.3,100.0,0.0
2021-03-30 23:00:00,9.6,81.0,12.5,1011.5,98.0,0.0
2021-03-31 00:00:00,8.8,83.0,10.9,1011.5,100.0,0.0
2021-03-31 01:00:00,8.3,83.0,10.4,1011.6,100.0,0.0
2021-03-31 02:00:00,8.8,80.0,11.2,1011.9,100.0,0.0
2021-03-31 03:00:00,8.4,81.0,8.8,1011.9,100.0,0.0
2021-03-31 04:00:00,8.0,83.0,9.0,1012.0,100.0,0.0
2021-03-31 05:00:00,7.6,85.0,9.5,1011.9,100.0,0.0
2021-03-31 06:00:00,7.2,87.0,8.9,1011.9,100.0,0.0
2021-03-31 07:00:00,6.6,90.0,4.6,1011.9,99.0,0.0
2021-03-31 08:00:00,6.8,89.0,9.5,1012.7,99.0,0.0
2021-03-31 09:00:00,6.8,79.0,13.8,1013.4,100.0,0.0
2021-03-31 10:00:00,6.2,75.0,15.1,1014.0,99.0,0.0
2021-03-31 11:00:00,6.1,74.0,17.8,1014.6,100.0,0.0
2021-03-31 12:00:00,6.3,74.0,16.6,1015.2,99.0,0.0
2021-03-31 13:00:00,7.1,71.0,15.9,1015.4,96.0,0.0
2021-03-31 14:00:00,6.2,72.0,10.8,1016.6,99.0,0.0
2021-03-31 15:00:00,6.4,70.0,9.7,1016.5,100.0,0.0
2021-03-31 16:00:00,6.7,70.0,9.0,1016.5,100.0,0.0
2021-03-31 17:00:00,6.5,70.0,6.9,1016.3,100.0,0.1
2021-03-31 18:00:00,6.5,72.0,4.5,1016.1,100.0,0.1
2021-03-31 19:00:00,6.1,77.0,0.8,1015.7,99.0,0.0
2021-03-31 20:00:00,5.3,82.0,4.3,1015.9,99.0,0.0
2021-03-31 21:00:00,4.6,86.0,5.7,1016.4,100.0,0.0
2021-03-31 22:00:00,3.9,89.0,6.3,1016.7,92.0,0.0
2021-03-31 23:00:00,2.5,88.0,10.5,1017.1,3.0,0.0
2021-04-01 00:00:00,1.9,76.0,11.6,1017.8,0.0,0.0
2021-04-01 01:00:00,1.0,72.0,10.6,1018.1,0.0,0.0
2021-04-01 02:00:00,0.0,74.0,8.1,1019.0,0.0,0.0
2021-04-01 03:00:00,0.1,74.0,8.2,1019.1,0.0,0.0
2021-04-01 04:00:00,-0.1,76.0,8.5,1019.3,0.0,0.0
2021-04-01 05:00:00,-0.2,78.0,7.5,1019.5,0.0,0.0
2021-04-01 06:00:00,-0.7,79.0,5.7,1019.6,0.0,0.0
2021-04-01 07:00:00,-1.1,81.0,4.8,1019.7,0.0,0.0
2021-04-01 08:00:00,0.2,80.0,5.8,1019.8,11.0,0.0
2021-04-01 09:00:00,2.0,76.0,3.0,1020.4,100.0,0.0
2021-04-01 10:00:00,3.5,72.0,0.7,1020.8,99.0,0.0
2021-04-01 11:00:00,4.4,68.0,2.8,1020.4,98.0,0.0
2021-04-01 12:00:00,5.2,65.0,4.4,1020.3,0.0,0.0
2021-04-01 13:00:00,6.9,54.0,6.2,1019.9,1.0,0.0
2021-04-01 14:00:00,7.1,46.0,9.8,1019.9,0.0,0.0
2021-04-01 15:00:00,7.9,45.0,9.5,1019.4,41.0,0.0
2021-04-01 16:00:00,8.2,44.0,9.2,1018.9,27.0,0.0
2021-04-01 17:00:00,8.3,45.0,6.4,1018.2,0.0,0.0
2021-04-01 18:00:00,8.1,48.0,1.4,1017.6,47.0,0.0
2021-04-01 19:00:00,6.8,62.0,7.6,1016.9,8.0,0.0
2021-04-01 20:00:00,4.3,74.0,12.3,1016.9,1.0,0.0
2021-04-01 21:00:00,2.3,84.0,6.6,1017.1,2.0,0.0
2021-04-01 22:00:00,1.7,86.0,5.8,1017.1,4.0,0.0
2021-04-01 23:00:00,-0.2,90.0,3.6,1016.9,3.0,0.0
2021-04-02 00:00:00,0.6,83.0,5.4,1017.0,11.0,0.0
2021-04-02 01:00:00,0.2,77.0,6.9,1016.6,44.0,0.0
2021-04-02 02:00:00,1.5,72.0,9.7,1016.7,85.0,0.0
2021-04-02 03:00:00,2.0,71.0,8.9,1016.2,40.0,0.0
2021-04-02 04:00:00,1.2,74.0,6.1,1015.5,100.0,0.0
2021-04-02 05:00:00,1.8,74.0,6.6,1014.9,100.0,0.0
2021-04-02 06:00:00,2.0,75.0,6.2,1014.4,69.0,0.0
2021-04-02 07:00:00,2.0,74.0,7.1,1014.1,76.0,0.0
2021-04-02 08:00:00,2.8,74.0,8.5,1014.4,95.0,0.0
2021-04-02 09:00:00,4.6,71.0,9.0,1014.7,93.0,0.0
2021-04-02 10:00:00,6.6,63.0,12.4,1015.1,31.0,0.0
2021-04-02 11:00:00,8.2,52.0,16.1,1015.2,50.0,0.0
2021-04-02 12:00:00,8.9,41.0,20.5,1015.0,31.0,0.0
2021-04-02 13:00:00,9.4,40.0,21.2,1015.1,62.0,0.0
2021-04-02 14:00:00,9.0,38.0,19.7,1015.6,86.0,0.0
2021-04-02 15:00:00,9.1,37.0,19.1,1016.1,90.0,0.0
2021-04-02 16:00:00,8.8,36.0,17.8,1016.0,89.0,0.0
2021-04-02 17:00:00,8.7,39.0,17.4,1016.1,42.0,0.0
2021-04-02 18:00:00,8.1,41.0,16.6,1016.8,74.0,0.0
2021-04-02 19:00:00,6.3,50.0,11.6,1017.6,50.0,0.0
2021-04-02 20:00:00,3.8,57.0,11.5,1019.0,62.0,0.0
2021-04-02 21:00:00,2.2,61.0,9.2,1019.9,83.0,0.0
2021-04-02 22:00:00,1.0,67.0,8.2,1020.7,30.0,0.0
2021-04-02 23:00:00,0.2,71.0,9.5,1021.1,2.0,0.0
2021-04-03 00:00:00,0.2,70.0,9.7,1021.2,1.0,0.0
2021-04-03 01:00:00,0.3,67.0,10.5,1021.5,98.0,0.0
2021-04-03 02:00:00,-1.5,76.0,6.3,1021.9,99.0,0.0
2021-04-03 03:00:00,-0.7,73.0,5.4,1022.0,22.0,0.0
2021-04-03 04:00:00,-1.3,76.0,4.1,1021.9,51.0,0.0
2021-04-03 05:00:00,-1.8,79.0,3.9,1021.9,11.0,0.0
2021-04-03 06:00:00,0.3,66.0,2.9,1021.9,4.0,0.0
2021-04-03 07:00:00,0.4,69.0,3.1,1022.1,68.0,0.0
2021-04-03 08:00:00,0.5,76.0,2.3,1022.2,96.0,0.0
2021-04-03 09:00:00,2.0,72.0,1.8,1022.7,73.0,0.0
2021-04-03 10:00:00,3.7,69.0,4.5,1022.7,83.0,0.0
2021-04-03 11:00:00,5.1,61.0,6.6,1022.8,68.0,0.0
2021-04-03 12:00:00,6.1,54.0,6.5,1022.3,28.0,0.0
2021-04-03 13:00:00,7.0,49.0,7.7,1021.6,12.0,0.0
2021-04-03 14:00:00,6.7,44.0,9.7,1021.6,28.0,0.0
2021-04-03 15:00:00,6.6,44.0,9.5,1021.0,79.0,0.0
2021-04-03 16:00:00,7.2,41.0,8.7,1020.2,64.0,0.0
2021-04-03 17:00:00,7.4,42.0,8.7,1019.2,36.0,0.0
2021-04-03 18:00:00,7.4,49.0,8.6,1018.4,7.0,0.0
2021-04-03 19:00:00,6.0,59.0,12.6,1017.8,4.0,0.0
2021-04-03 20:00:00,3.5,73.0,11.9,1017.4,4.0,0.0
2021-04-03 21:00:00,2.5,81.0,11.2,1016.8,2.0,0.0
2021-04-03 22:00:00,2.0,85.0,9.7,1016.0,15.0,0.0
2021-04-03 23:00:00,1.4,88.0,9.2,1015.3,49.0,0.0
2021-04-04 00:00:00,0.9,90.0,8.0,1014.7,9.0,0.0
2021-04-04 01:00:00,0.6,90.0,8.0,1013.7,20.0,0.0
2021-04-04 02:00:00,-0.1,89.0,7.3,1012.8,11.0,0.0
2021-04-04 03:00:00,-0.2,90.0,5.8,1012.0,5.0,0.0
2021-04-04 04:00:00,-0.2,88.0,6.5,1010.8,5.0,0.0
2021-04-04 05:00:00,-0.3,88.0,6.8,1009.8,16.0,0.0
2021-04-04 06:00:00,-0.3,87.0,6.6,1008.8,29.0,0.0
2021-04-04 07:00:00,0.3,87.0,7.3,1007.9,32.0,0.0
2021-04-04 08:00:00,2.2,82.0,8.0,1006.9,19.0,0.0
2021-04-04 09:00:00,4.4,73.0,8.9,1005.6,18.0,0.0
2021-04-04 10:00:00,6.3,62.0,10.9,1004.2,12.0,0.0
2021-04-04 11:00:00,8.0,55.0,15.0,1002.5,3.0,0.0
2021-04-04 12:00:00,9.5,52.0,16.2,1001.1,5.0,0.0
2021-04-04 13:00:00,10.8,50.0,20.4,998.9,100.0,0.0
2021-04-04 14:00:00,10.4,47.0,23.6,997.6,100.0,0.0
2021-04-04 15:00:00,9.3,53.0,17.6,995.4,100.0,0.0
2021-04-04 16:00:00,8.8,56.0,21.6,993.3,100.0,0.0
2021-04-04 17:00:00,8.3,59.0,25.0,990.6,76.0,0.0
2021-04-04 18:00:00,8.3,61.0,30.6,988.0,23.0,0.0
2021-04-04 19:00:00,7.5,66.0,30.6,985.7,43.0,0.0
2021-04-04 20:00:00,6.1,75.0,27.0,983.8,27.0,0.0
2021-04-04 21:00:00,5.3,78.0,25.5,981.7,24.0,0.0
2021-04-04 22:00:00,4.5,79.0,18.8,980.2,57.0,0.1
2021-04-04 23:00:00,3.9,77.0,18.1,979.3,42.0,0.4
2021-04-05 00:00:00,3.2,67.0,19.4,978.9,4.0,0.0
2021-04-05 01:00:00,2.0,59.0,21.9,979.9,69.0,0.1
2021-04-05 02:00:00,1.2,45.0,19.2,981.8,100.0,0.2
2021-04-05 03:00:00,0.1,44.0,18.1,981.8,62.0,0.0
2021-04-05 04:00:00,-1.1,47.0,17.9,981.5,68.0,0.0
2021-04-05 05:00:00,-1.4,46.0,17.7,981.3,100.0,0.0
2021-04-05 06:00:00,-1.5,46.0,17.2,981.1,99.0,0.0
2021-04-05 07:00:00,-1.9,47.0,14.9,981.0,97.0,0.0
2021-04-05 08:00:00,-1.8,51.0,12.7,981.0,21.0,0.0
2021-04-05 09:00:00,-1.1,44.0,14.7,981.4,98.0,0.0
2021-04-05 10:00:00,-1.0,50.0,16.6,982.0,99.0,0.0
2021-04-05 11:00:00,-0.7,54.0,12.0,982.5,99.0,0.1
2021-04-05 12:00:00,0.7,48.0,11.4,982.6,93.0,0.0
2021-04-05 13:00:00,2.8,44.0,13.1,982.7,98.0,0.0
2021-04-05 14:00:00,5.3,33.0,18.1,982.8,97.0,0.0
2021-04-05 15:00:00,6.4,29.0,21.8,983.1,99.0,0.1
2021-04-05 16:00:00,5.4,34.0,17.6,983.5,94.0,0.0
2021-04-05 17:00:00,5.9,34.0,18.4,983.9,70.0,0.0
2021-04-05 18:00:00,5.6,39.0,17.6,984.1,84.0,0.0
2021-04-05 19:00:00,4.6,39.0,20.0,984.4,75.0,0.0
2021-04-05 20:00:00,3.1,43.0,16.8,985.0,55.0,0.0
2021-04-05 21:00:00,2.0,48.0,16.2,985.4,20.0,0.0
2021-04-05 22:00:00,1.1,54.0,16.1,985.7,3.0,0.0
2021-04-05 23:00:00,0.2,57.0,14.0,986.1,36.0,0.0
2021-04-06 00:00:00,-0.4,59.0,12.0,986.1,35.0,0.0
2021-04-06 01:00:00,-0.9,61.0,9.8,986.1,9.0,0.0
2021-04-06 02:00:00,-0.9,62.0,10.7,986.7,31.0,0.0
2021-04-06 03:00:00,-0.9,62.0,10.5,986.6,2.0,0.0
2021-04-06 04:00:00,-0.9,61.0,11.2,986.7,88.0,0.0
2021-04-06 05:00:00,-0.7,61.0,11.4,986.5,100.0,0.0
2021-04-06 06:00:00,-0.4,59.0,12.2,986.4,99.0,0.0
2021-04-06 07:00:00,-0.4,59.0,12.0,986.0,96.0,0.0
2021-04-06 08:00:00,0.4,59.0,10.9,985.9,92.0,0.0
2021-04-06 09:00:00,2.1,53.0,9.2,986.2,93.0,0.0
2021-04-06 10:00:00,3.5,43.0,13.0,986.1,88.0,0.0
2021-04-06 11:00:00,4.8,38.0,15.8,986.3,89.0,0.0
2021-04-06 12:00:00,5.4,35.0,18.7,986.7,99.0,0.0
2021-04-06 13:00:00,5.0,35.0,19.4,986.7,100.0,0.0
2021-04-06 14:00:00,6.7,35.0,14.8,987.4,96.0,0.0
2021-04-06 15:00:00,7.6,30.0,16.2,987.4,29.0,0.0
2021-04-06 16:00:00,7.7,29.0,18.0,987.6,100.0,0.0
2021-04-06 17:00:00,7.1,32.0,18.4,987.9,98.0,0.0
2021-04-06 18:00:00,6.6,37.0,17.1,988.2,100.0,0.0
2021-04-06 19:00:00,4.4,50.0,16.5,989.2,100.0,0.2
2021-04-06 20:00:00,3.3,59.0,12.1,989.6,98.0,0.1
2021-04-06 21:00:00,2.3,60.0,14.5,990.1,80.0,0.0
2021-04-06 22:00:00,1.7,61.0,15.6,990.7,68.0,0.0
2021-04-06 23:00:00,1.3,62.0,14.1,991.4,0.0,0.0
2021-04-07 00:00:00,0.3,68.0,10.2,992.2,0.0,0.0
2021-04-07 01:00:00,-0.2,71.0,8.1,992.8,0.0,0.0
2021-04-07 02:00:00,-0.2,74.0,11.4,993.5,0.0,0.0
2021-04-07 03:00:00,-0.2,74.0,11.8,994.1,16.0,0.0
2021-04-07 04:00:00,-0.5,75.0,10.0,994.7,86.0,0.0
2021-04-07 05:00:00,-0.4,74.0,8.1,995.1,95.0,0.0
2021-04-07 06:00:00,-0.3,74.0,6.4,995.6,95.0,0.0
2021-04-07 07:00:00,-0.3,76.0,5.6,996.3,96.0,0.0
2021-04-07 08:00:00,1.1,73.0,6.7,996.8,51.0,0.0
2021-04-07 09:00:00,3.3,63.0,7.9,997.5,99.0,0.0
2021-04-07 10:00:00,4.5,54.0,11.0,997.9,100.0,0.0
2021-04-07 11:00:00,5.0,46.0,12.7,998.2,100.0,0.0
2021-04-07 12:00:00,5.7,45.0,11.3,998.4,100.0,0.0
2021-04-07 13:00:00,6.6,42.0,9.9,998.5,97.0,0.0
2021-04-07 14:00:00,5.5,42.0,13.5,999.6,94.0,0.0
2021-04-07 15:00:00,5.8,43.0,11.2,999.8,97.0,0.0
2021-04-07 16:00:00,6.3,40.0,9.5,999.8,87.0,0.0
2021-04-07 17:00:00,6.4,41.0,10.4,1000.0,84.0,0.0
2021-04-07 18:00:00,5.4,49.0,12.0,1000.4,95.0,0.0
2021-04-07 19:00:00,4.3,60.0,8.1,1000.9,96.0,0.0
2021-04-07 20:00:00,3.1,64.0,9.5,1001.6,98.0,0.0
2021-04-07 21:00:00,2.1,67.0,13.2,1002.7,99.0,0.0
2021-04-07 22:00:00,1.4,75.0,9.7,1003.2,97.0,0.0
2021-04-07 23:00:00,1.0,75.0,7.6,1003.4,75.0,0.0
2021-04-08 00:00:00,0.7,74.0,6.5,1003.7,72.0,0.0
2021-04-08 01:00:00,0.3,76.0,7.4,1004.2,17.0,0.0
2021-04-08 02:00:00,-0.1,76.0,5.2,1004.5,0.0,0.0
2021-04-08 03:00:00,-0.9,79.0,5.1,1004.8,71.0,0.0
2021-04-08 04:00:00,-1.1,80.0,5.0,1005.1,60.0,0.0
2021-04-08 05:00:00,0.1,69.0,3.1,1005.3,7.0,0.0
2021-04-08 06:00:00,-1.3,76.0,3.9,1005.3,99.0,0.0
2021-04-08 07:00:00,-2.2,82.0,4.0,1005.4,100.0,0.0
2021-04-08 08:00:00,-0.6,74.0,2.3,1005.6,100.0,0.0
2021-04-08 09:00:00,0.9,67.0,2.2,1005.3,99.0,0.0
2021-04-08 10:00:00,2.2,61.0,4.5,1005.0,100.0,0.0
2021-04-08 11:00:00,3.4,54.0,7.0,1004.7,43.0,0.0
2021-04-08 12:00:00,4.3,48.0,9.8,1004.1,100.0,0.0
2021-04-08 13:00:00,5.1,42.0,12.7,1003.5,100.0,0.0
2021-04-08 14:00:00,5.3,38.0,13.5,1003.5,100.0,0.0
2021-04-08 15:00:00,6.0,34.0,15.3,1002.5,100.0,0.0
2021-04-08 16:00:00,4.7,48.0,20.4,1002.0,100.0,0.0
2021-04-08 17:00:00,3.0,57.0,21.1,1001.3,100.0,0.1
2021-04-08 18:00:00,3.0,65.0,20.9,999.8,89.0,0.1
2021-04-08 19:00:00,2.2,82.0,26.5,998.5,99.0,0.0
2021-04-08 20:00:00,2.3,87.0,24.5,996.8,99.0,0.0
2021-04-08 21:00:00,2.8,87.0,26.4,995.2,100.0,0.0
2021-04-08 22:00:00,3.2,88.0,26.0,993.0,100.0,0.0
2021-04-08 23:00:00,4.0,94.0,25.4,990.8,100.0,0.1
2021-04-09 00:00:00,4.0,98.0,24.6,988.8,100.0,0.3
2021-04-09 01:00:00,4.7,96.0,27.5,987.1,100.0,0.5
2021-04-09 02:00:00,3.9,96.0,22.9,986.3,99.0,0.3
2021-04-09 03:00:00,3.7,96.0,19.5,985.0,100.0,0.2
2021-04-09 04:00:00,3.4,94.0,17.6,985.0,27.0,0.0
2021-04-09 05:00:00,2.4,92.0,16.0,984.9,7.0,0.0
2021-04-09 06:00:00,1.5,92.0,18.4,984.6,26.0,0.0
2021-04-09 07:00:00,1.4,91.0,18.4,984.3,89.0,0.0
2021-04-09 08:00:00,1.9,89.0,17.4,984.0,44.0,0.1
2021-04-09 09:00:00,3.1,83.0,17.9,983.5,35.0,0.0
2021-04-09 10:00:00,4.7,73.0,17.5,983.1,81.0,0.0
2021-04-09 11:00:00,6.0,61.0,17.4,983.0,29.0,0.0
2021-04-09 12:00:00,7.7,54.0,15.5,983.3,50.0,0.0
2021-04-09 13:00:00,8.3,46.0,11.2,983.9,34.0,0.0
2021-04-09 14:00:00,8.2,42.0,20.1,985.5,72.0,0.2
2021-04-09 15:00:00,8.7,37.0,22.4,986.8,94.0,0.0
2021-04-09 16:00:00,8.0,42.0,23.9,988.2,72.0,0.0
2021-04-09 17:00:00,7.7,39.0,20.6,989.4,46.0,0.1
2021-04-09 18:00:00,7.6,35.0,17.2,990.5,8.0,0.0
2021-04-09 19:00:00,6.2,38.0,21.1,991.5,60.0,0.0
2021-04-09 20:00:00,4.2,42.0,20.6,992.7,44.0,0.0
2021-04-09 21:00:00,2.7,48.0,18.7,994.0,20.0,0.0
2021-04-09 22:00:00,1.7,54.0,16.3,994.8,13.0,0.0
2021-04-09 23:00:00,0.9,59.0,13.3,995.3,5.0,0.0
2021-04-10 00:00:00,0.2,63.0,12.0,996.1,3.0,0.0
2021-04-10 01:00:00,-0.6,66.0,11.4,996.7,1.0,0.0
2021-04-10 02:00:00,-1.0,71.0,9.6,997.2,0.0,0.0
2021-04-10 03:00:00,-1.0,71.0,10.2,997.6,1.0,0.0
2021-04-10 04:00:00,-1.3,70.0,9.6,997.9,36.0,0.0
2021-04-10 05:00:00,-1.4,69.0,9.7,998.3,23.0,0.0
2021-04-10 06:00:00,-1.6,68.0,11.6,998.9,1.0,0.0
2021-04-10 07:00:00,-1.2,67.0,12.1,999.8,0.0,0.0
2021-04-10 08:00:00,0.4,66.0,10.6,1000.9,0.0,0.0
2021-04-10 09:00:00,2.1,58.0,9.7,1001.9,16.0,0.0
2021-04-10 10:00:00,3.8,50.0,10.6,1002.4,19.0,0.0
2021-04-10 11:00:00,5.5,42.0,12.9,1002.8,14.0,0.0
2021-04-10 12:00:00,6.7,34.0,15.5,1003.2,35.0,0.0
2021-04-10 13:00:00,7.3,31.0,18.0,1003.8,5.0,0.1
2021-04-10 14:00:00,7.4,30.0,17.7,1004.7,1.0,0.0
2021-04-10 15:00:00,7.6,31.0,18.0,1005.2,33.0,0.1
2021-04-10 16:00:00,7.5,31.0,17.1,1005.7,21.0,0.0
2021-04-10 17:00:00,7.3,31.0,16.7,1006.3,1.0,0.0
2021-04-10 18:00:00,6.9,32.0,16.2,1006.6,1.0,0.0
2021-04-10 19:00:00,5.8,38.0,13.8,1007.0,0.0,0.0
2021-04-10 20:00:00,3.9,43.0,12.3,1007.8,0.0,0.0
2021-04-10 21:00:00,2.2,51.0,10.1,1009.0,0.0,0.0
2021-04-10 22:00:00,1.0,59.0,7.6,1010.0,0.0,0.0
2021-04-10 23:00:00,0.1,66.0,6.1,1010.6,0.0,0.0
2021-04-11 00:00:00,-1.2,72.0,6.6,1011.3,0.0,0.0
2021-04-11 01:00:00,-1.4,73.0,6.5,1011.6,0.0,0.0
2021-04-11 02:00:00,-0.5,65.0,5.4,1012.3,0.0,0.0
2021-04-11 03:00:00,-2.1,75.0,5.3,1012.7,0.0,0.0
2021-04-11 04:00:00,-2.0,74.0,4.2,1013.0,0.0,0.0
2021-04-11 05:00:00,-2.1,76.0,6.6,1013.2,0.0,0.0
2021-04-11 06:00:00,-2.5,77.0,6.6,1013.7,0.0,0.0
2021-04-11 07:00:00,-2.3,76.0,8.1,1014.3,93.0,0.0
2021-04-11 08:00:00,-0.5,66.0,7.8,1014.6,97.0,0.0
2021-04-11 09:00:00,1.9,54.0,8.2,1015.0,89.0,0.0
2021-04-11 10:00:00,3.6,49.0,8.7,1015.2,28.0,0.0
2021-04-11 11:00:00,5.2,44.0,8.7,1015.1,95.0,0.0
2021-04-11 12:00:00,6.3,41.0,9.2,1014.9,99.0,0.0
2021-04-11 13:00:00,7.2,37.0,10.2,1014.5,100.0,0.0
2021-04-11 14:00:00,7.3,36.0,10.4,1013.9,100.0,0.0
2021-04-11 15:00:00,7.5,35.0,12.2,1013.6,100.0,0.0
2021-04-11 16:00:00,7.0,39.0,14.5,1013.2,100.0,0.0
2021-04-11 17:00:00,6.0,49.0,14.4,1013.5,100.0,0.0
2021-04-11 18:00:00,4.9,58.0,11.9,1013.4,100.0,0.1
2021-04-11 19:00:00,3.8,70.0,9.1,1013.5,100.0,0.1
2021-04-11 20:00:00,2.4,81.0,7.2,1013.9,100.0,0.2
2021-04-11 21:00:00,1.7,87.0,11.6,1013.7,100.0,0.2
2021-04-11 22:00:00,1.3,90.0,13.8,1013.4,100.0,0.3
2021-04-11 23:00:00,1.1,91.0,14.0,1012.9,100.0,0.3
2021-04-12 00:00:00,0.9,91.0,16.5,1012.2,100.0,0.3
2021-04-12 01:00:00,1.0,90.0,17.7,1011.4,98.0,0.3
2021-04-12 02:00:00,1.1,88.0,17.6,1011.0,100.0,0.5
2021-04-12 03:00:00,1.1,88.0,18.8,1010.2,100.0,0.8
2021-04-12 04:00:00,1.1,87.0,17.9,1009.5,100.0,0.7
2021-04-12 05:00:00,1.1,87.0,16.4,1009.2,100.0,0.6
2021-04-12 06:00:00,0.9,86.0,17.4,1008.6,100.0,0.7
2021-04-12 07:00:00,0.8,86.0,16.6,1008.3,100.0,0.7
2021-04-12 08:00:00,1.0,85.0,16.8,1008.3,100.0,0.6
2021-04-12 09:00:00,1.1,85.0,16.3,1008.5,100.0,0.8
2021-04-12 10:00:00,1.3,86.0,15.7,1008.4,100.0,0.9
2021-04-12 11:00:00,1.8,82.0,17.0,1008.3,100.0,0.7
2021-04-12 12:00:00,1.7,82.0,17.6,1008.3,100.0,0.5
2021-04-12 13:00:00,1.7,83.0,12.0,1008.9,100.0,0.5
2021-04-12 14:00:00,2.3,87.0,18.6,1009.0,100.0,0.6
2021-04-12 15:00:00,2.4,84.0,14.1,1009.6,99.0,0.5
2021-04-12 16:00:00,2.5,86.0,13.0,1010.1,99.0,0.8
2021-04-12 17:00:00,2.0,85.0,11.6,1010.5,99.0,0.4
2021-04-12 18:00:00,2.1,84.0,9.1,1010.8,100.0,0.4
2021-04-12 19:00:00,1.7,87.0,7.2,1011.0,100.0,0.3
2021-04-12 20:00:00,1.3,89.0,4.5,1011.2,99.0,0.2
2021-04-12 21:00:00,0.6,91.0,3.6,1011.6,96.0,0.0
2021-04-12 22:00:00,0.7,90.0,7.0,1011.7,98.0,0.0
2021-04-12 23:00:00,0.6,91.0,9.7,1011.8,99.0,0.1
2021-04-13 00:00:00,0.6,93.0,8.8,1012.0,100.0,0.5
2021-04-13 01:00:00,0.7,89.0,9.5,1012.1,100.0,0.4
2021-04-13 02:00:00,1.2,83.0,11.9,1012.3,99.0,0.1
2021-04-13 03:00:00,1.2,82.0,12.9,1012.4,100.0,0.1
2021-04-13 04:00:00,1.3,79.0,12.3,1012.6,99.0,0.0
2021-04-13 05:00:00,1.1,77.0,11.6,1012.9,98.0,0.0
2021-04-13 06:00:00,0.7,78.0,11.3,1013.4,73.0,0.0
2021-04-13 07:00:00,0.6,77.0,12.3,1014.0,90.0,0.0
2021-04-13 08:00:00,1.5,72.0,11.9,1014.7,91.0,0.0
2021-04-13 09:00:00,2.6,65.0,12.5,1015.5,60.0,0.0
2021-04-13 10:00:00,3.6,54.0,15.5,1015.9,61.0,0.0
2021-04-13 11:00:00,4.6,47.0,15.1,1016.4,22.0,0.0
2021-04-13 12:00:00,5.3,43.0,14.7,1016.5,35.0,0.0
2021-04-13 13:00:00,5.8,40.0,12.9,1016.6,46.0,0.0
2021-04-13 14:00:00,5.8,50.0,12.8,1017.6,62.0,0.0
2021-04-13 15:00:00,6.3,45.0,15.9,1017.9,58.0,0.0
2021-04-13 16:00:00,6.2,46.0,16.2,1017.9,83.0,0.0
2021-04-13 17:00:00,6.1,46.0,13.4,1017.9,80.0,0.0
2021-04-13 18:00:00,6.0,45.0,12.4,1018.2,94.0,0.0
2021-04-13 19:00:00,5.2,54.0,6.7,1018.5,77.0,0.0
2021-04-13 20:00:00,3.5,69.0,3.6,1019.2,58.0,0.0
2021-04-13 21:00:00,2.1,73.0,4.9,1019.9,70.0,0.0
2021-04-13 22:00:00,1.4,71.0,3.0,1020.3,3.0,0.0
2021-04-13 23:00:00,-1.0,81.0,4.8,1020.7,10.0,0.0
2021-04-14 00:00:00,-0.4,79.0,5.5,1021.2,0.0,0.0
2021-04-14 01:00:00,-0.2,71.0,7.3,1021.8,25.0,0.0
2021-04-14 02:00:00,-2.5,74.0,9.4,1022.5,53.0,0.0
2021-04-14 03:00:00,-1.4,73.0,5.4,1022.9,31.0,0.0
2021-04-14 04:00:00,-0.7,68.0,5.2,1023.3,0.0,0.0
2021-04-14 05:00:00,0.4,64.0,3.4,1023.4,0.0,0.0
2021-04-14 06:00:00,-0.4,71.0,4.0,1023.6,0.0,0.0
2021-04-14 07:00:00,-0.9,81.0,2.6,1023.8,0.0,0.0
2021-04-14 08:00:00,0.6,74.0,3.0,1024.5,14.0,0.0
2021-04-14 09:00:00,2.2,65.0,4.6,1024.8,29.0,0.0
2021-04-14 10:00:00,4.0,58.0,4.8,1025.1,57.0,0.0
2021-04-14 11:00:00,5.3,53.0,4.4,1025.5,61.0,0.0
2021-04-14 12:00:00,6.5,47.0,6.5,1025.4,63.0,0.0
2021-04-14 13:00:00,7.5,42.0,7.3,1025.1,15.0,0.0
2021-04-14 14:00:00,8.2,41.0,6.2,1025.3,6.0,0.0
2021-04-14 15:00:00,8.9,38.0,7.2,1025.4,75.0,0.0
2021-04-14 16:00:00,8.7,38.0,6.6,1025.4,92.0,0.0
2021-04-14 17:00:00,8.5,39.0,5.1,1025.4,87.0,0.0
2021-04-14 18:00:00,8.3,44.0,3.2,1025.6,99.0,0.0
2021-04-14 19:00:00,7.2,56.0,5.4,1025.9,94.0,0.0
2021-04-14 20:00:00,5.9,53.0,9.2,1026.6,91.0,0.0
2021-04-14 21:00:00,4.4,57.0,7.9,1027.4,46.0,0.0
2021-04-14 22:00:00,2.5,63.0,8.9,1028.0,4.0,0.0
2021-04-14 23:00:00,1.6,66.0,8.7,1028.6,6.0,0.0
2021-04-15 00:00:00,1.0,67.0,8.2,1029.1,11.0,0.0
2021-04-15 01:00:00,0.5,67.0,8.9,1029.7,22.0,0.0
2021-04-15 02:00:00,1.1,64.0,11.7,1030.1,28.0,0.0
2021-04-15 03:00:00,1.4,65.0,11.2,1030.4,4.0,0.0
2021-04-15 04:00:00,0.9,69.0,11.2,1030.8,3.0,0.0
2021-04-15 05:00:00,0.3,72.0,10.5,1031.2,1.0,0.0
2021-04-15 06:00:00,-0.1,74.0,10.4,1031.7,0.0,0.0
2021-04-15 07:00:00,0.4,73.0,10.5,1032.0,1.0,0.0
2021-04-15 08:00:00,2.0,69.0,10.1,1032.4,0.0,0.0
2021-04-15 09:00:00,4.0,62.0,9.6,1032.7,0.0,0.0
2021-04-15 10:00:00,5.9,56.0,9.9,1032.8,0.0,0.0
2021-04-15 11:00:00,7.5,47.0,9.8,1032.9,0.0,0.0
2021-04-15 12:00:00,8.4,40.0,9.9,1032.7,18.0,0.0
2021-04-15 13:00:00,9.2,38.0,8.5,1032.3,66.0,0.0
2021-04-15 14:00:00,8.9,38.0,6.6,1032.3,95.0,0.0
2021-04-15 15:00:00,9.7,36.0,5.6,1031.8,76.0,0.0
2021-04-15 16:00:00,10.1,34.0,5.4,1031.2,63.0,0.0
2021-04-15 17:00:00,10.5,33.0,6.0,1030.6,47.0,0.0
2021-04-15 18:00:00,10.3,35.0,9.4,1030.3,38.0,0.0
2021-04-15 19:00:00,9.1,43.0,9.5,1030.2,7.0,0.0
2021-04-15 20:00:00,6.9,52.0,8.3,1030.3,4.0,0.0
2021-04-15 21:00:00,4.8,56.0,9.0,1030.9,11.0,0.0
2021-04-15 22:00:00,3.9,56.0,9.2,1031.2,3.0,0.0
2021-04-15 23:00:00,3.1,59.0,10.0,1031.3,0.0,0.0
2021-04-16 00:00:00,2.2,62.0,9.5,1031.4,0.0,0.0
2021-04-16 01:00:00,1.8,62.0,10.9,1031.6,0.0,0.0
2021-04-16 02:00:00,1.8,58.0,12.7,1031.6,0.0,0.0
2021-04-16 03:00:00,1.2,61.0,13.0,1031.6,0.0,0.0
2021-04-16 04:00:00,1.0,62.0,13.2,1031.6,0.0,0.0
2021-04-16 05:00:00,0.7,66.0,12.8,1031.7,2.0,0.0
2021-04-16 06:00:00,0.3,70.0,12.7,1032.0,20.0,0.0
2021-04-16 07:00:00,0.7,71.0,13.0,1032.0,48.0,0.0
2021-04-16 08:00:00,2.4,69.0,12.2,1032.0,69.0,0.0
2021-04-16 09:00:00,4.3,65.0,12.7,1031.9,79.0,0.0
2021-04-16 10:00:00,6.4,61.0,12.9,1031.8,80.0,0.0
2021-04-16 11:00:00,7.9,57.0,12.6,1031.6,91.0,0.0
2021-04-16 12:00:00,9.1,53.0,11.9,1031.2,79.0,0.0
2021-04-16 13:00:00,10.6,45.0,14.8,1030.6,79.0,0.0
2021-04-16 14:00:00,10.7,40.0,14.1,1030.2,100.0,0.0
2021-04-16 15:00:00,11.5,38.0,12.6,1029.7,65.0,0.0
2021-04-16 16:00:00,11.9,37.0,11.3,1029.0,61.0,0.0
2021-04-16 17:00:00,12.1,36.0,10.2,1028.4,63.0,0.0
2021-04-16 18:00:00,12.0,37.0,10.5,1028.0,85.0,0.0
2021-04-16 19:00:00,10.9,46.0,10.1,1028.0,75.0,0.0
2021-04-16 20:00:00,8.5,56.0,10.8,1028.1,49.0,0.0
2021-04-16 21:00:00,6.8,58.0,11.5,1028.7,52.0,0.0
2021-04-16 22:00:00,6.2,57.0,12.3,1029.1,44.0,0.0
2021-04-16 23:00:00,5.6,59.0,13.2,1029.2,47.0,0.0
2021-04-17 00:00:00,5.2,62.0,13.0,1029.5,97.0,0.0
2021-04-17 01:00:00,5.1,64.0,12.2,1029.9,99.0,0.0
2021-04-17 02:00:00,4.9,66.0,12.0,1030.0,98.0,0.0
2021-04-17 03:00:00,4.0,69.0,12.3,1030.1,90.0,0.0
2021-04-17 04:00:00,3.9,68.0,12.8,1030.3,88.0,0.0
2021-04-17 05:00:00,3.6,69.0,12.2,1030.1,78.0,0.0
2021-04-17 06:00:00,2.9,70.0,11.8,1030.1,2.0,0.0
2021-04-17 07:00:00,3.0,70.0,12.3,1030.2,1.0,0.0
2021-04-17 08:00:00,4.4,65.0,11.9,1030.4,4.0,0.0
2021-04-17 09:00:00,6.3,58.0,13.0,1030.5,0.0,0.0
2021-04-17 10:00:00,8.4,51.0,13.1,1030.3,0.0,0.0
2021-04-17 11:00:00,10.2,44.0,12.8,1030.1,16.0,0.0
2021-04-17 12:00:00,11.6,38.0,12.3,1029.7,48.0,0.0
2021-04-17 13:00:00,12.8,35.0,11.7,1029.1,26.0,0.0
2021-04-17 14:00:00,13.3,34.0,12.2,1028.7,0.0,0.0
2021-04-17 15:00:00,14.4,32.0,11.7,1028.2,0.0,0.0
2021-04-17 16:00:00,14.8,31.0,11.1,1027.6,0.0,0.0
2021-04-17 17:00:00,15.0,31.0,11.1,1027.2,0.0,0.0
2021-04-17 18:00:00,14.8,31.0,10.3,1026.9,0.0,0.0
2021-04-17 19:00:00,13.8,40.0,7.6,1026.9,0.0,0.0
2021-04-17 20:00:00,11.4,50.0,8.8,1027.1,0.0,0.0
2021-04-17 21:00:00,9.2,55.0,11.0,1027.7,0.0,0.0
2021-04-17 22:00:00,7.9,56.0,11.7,1027.9,0.0,0.0
2021-04-17 23:00:00,7.0,58.0,12.5,1028.1,0.0,0.0
2021-04-18 00:00:00,6.1,60.0,12.4,1028.5,0.0,0.0
2021-04-18 01:00:00,5.3,63.0,11.8,1028.8,0.0,0.0
2021-04-18 02:00:00,4.7,64.0,12.2,1028.9,1.0,0.0
2021-04-18 03:00:00,3.7,67.0,11.7,1028.9,0.0,0.0
2021-04-18 04:00:00,3.2,68.0,12.0,1029.0,0.0,0.0
2021-04-18 05:00:00,2.8,68.0,12.2,1028.9,0.0,0.0
2021-04-18 06:00:00,2.5,68.0,13.2,1028.7,14.0,0.0
2021-04-18 07:00:00,3.0,66.0,13.2,1028.6,16.0,0.0
2021-04-18 08:00:00,4.6,60.0,12.2,1028.6,18.0,0.0
2021-04-18 09:00:00,6.7,51.0,11.2,1028.4,18.0,0.0
2021-04-18 10:00:00,9.1,43.0,9.8,1028.3,3.0,0.0
2021-04-18 11:00:00,11.3,36.0,9.0,1027.9,0.0,0.0
2021-04-18 12:00:00,13.2,32.0,7.5,1027.6,21.0,0.0
2021-04-18 13:00:00,14.6,29.0,6.4,1027.0,18.0,0.0
2021-04-18 14:00:00,15.4,27.0,6.1,1026.6,17.0,0.0
2021-04-18 15:00:00,16.4,26.0,6.0,1026.2,37.0,0.0
2021-04-18 16:00:00,16.7,26.0,6.2,1025.7,45.0,0.0
2021-04-18 17:00:00,16.8,27.0,6.0,1025.1,23.0,0.0
2021-04-18 18:00:00,16.6,27.0,5.6,1024.8,45.0,0.0
2021-04-18 19:00:00,15.5,41.0,5.9,1024.9,31.0,0.0
2021-04-18 20:00:00,12.8,54.0,5.8,1024.9,0.0,0.0
2021-04-18 21:00:00,10.3,58.0,9.4,1025.2,0.0,0.0
2021-04-18 22:00:00,8.5,53.0,10.4,1025.5,1.0,0.0
2021-04-18 23:00:00,7.2,53.0,9.5,1025.7,0.0,0.0
2021-04-19 00:00:00,6.1,61.0,8.0,1026.2,0.0,0.0
2021-04-19 01:00:00,5.1,68.0,5.6,1026.3,0.0,0.0
2021-04-19 02:00:00,4.2,71.0,6.1,1026.2,0.0,0.0
2021-04-19 03:00:00,3.6,73.0,8.6,1026.1,0.0,0.0
2021-04-19 04:00:00,3.1,74.0,10.0,1026.3,0.0,0.0
2021-04-19 05:00:00,2.8,75.0,9.4,1026.4,0.0,0.0
2021-04-19 06:00:00,2.2,78.0,8.5,1026.5,0.0,0.0
2021-04-19 07:00:00,2.9,76.0,8.8,1026.5,0.0,0.0
2021-04-19 08:00:00,5.3,69.0,6.9,1026.5,0.0,0.0
2021-04-19 09:00:00,8.1,60.0,4.4,1026.6,0.0,0.0
2021-04-19 10:00:00,10.5,50.0,2.5,1026.3,0.0,0.0
2021-04-19 11:00:00,12.6,40.0,1.5,1026.1,0.0,0.0
2021-04-19 12:00:00,14.1,34.0,1.8,1025.5,0.0,0.0
2021-04-19 13:00:00,15.2,28.0,3.4,1024.8,0.0,0.0
2021-04-19 14:00:00,15.2,23.0,1.9,1024.2,0.0,0.0
2021-04-19 15:00:00,16.4,22.0,1.3,1023.8,0.0,0.0
2021-04-19 16:00:00,16.5,23.0,2.6,1023.1,0.0,0.0
2021-04-19 17:00:00,16.4,24.0,3.4,1022.4,0.0,0.0
2021-04-19 18:00:00,16.1,25.0,3.7,1022.0,0.0,0.0
2021-04-19 19:00:00,14.9,38.0,3.6,1021.8,0.0,0.0
2021-04-19 20:00:00,13.4,44.0,2.3,1021.5,0.0,0.0
2021-04-19 21:00:00,9.0,65.0,4.7,1021.6,0.0,0.0
2021-04-19 22:00:00,9.0,55.0,7.7,1021.5,0.0,0.0
2021-04-19 23:00:00,8.1,54.0,7.8,1021.4,0.0,0.0
2021-04-20 00:00:00,5.9,65.0,7.2,1021.2,0.0,0.0
2021-04-20 01:00:00,4.8,68.0,6.6,1021.0,0.0,0.0
2021-04-20 02:00:00,4.2,67.0,6.1,1020.8,0.0,0.0
2021-04-20 03:00:00,3.2,69.0,6.3,1020.2,0.0,0.0
2021-04-20 04:00:00,2.2,73.0,6.4,1019.9,0.0,0.0
2021-04-20 05:00:00,1.6,75.0,6.2,1019.4,0.0,0.0
2021-04-20 06:00:00,1.4,76.0,5.4,1019.1,0.0,0.0
2021-04-20 07:00:00,3.0,71.0,4.7,1018.8,0.0,0.0
2021-04-20 08:00:00,6.0,64.0,2.9,1018.5,0.0,0.0
2021-04-20 09:00:00,8.6,53.0,2.5,1017.9,0.0,0.0
2021-04-20 10:00:00,10.6,47.0,4.2,1017.4,0.0,0.0
2021-04-20 11:00:00,12.3,44.0,6.0,1016.5,0.0,0.0
2021-04-20 12:00:00,13.9,39.0,8.7,1015.8,0.0,0.0
2021-04-20 13:00:00,15.1,32.0,12.1,1014.7,0.0,0.0
2021-04-20 14:00:00,14.9,29.0,14.5,1014.2,0.0,0.0
2021-04-20 15:00:00,15.2,29.0,17.1,1013.4,0.0,0.0
2021-04-20 16:00:00,14.8,29.0,17.7,1012.5,0.0,0.0
2021-04-20 17:00:00,14.2,29.0,18.9,1011.7,0.0,0.0
2021-04-20 18:00:00,13.5,30.0,18.8,1010.8,0.0,0.0
2021-04-20 19:00:00,12.4,34.0,16.6,1009.9,36.0,0.0
2021-04-20 20:00:00,10.6,39.0,15.8,1009.1,100.0,0.0
2021-04-20 21:00:00,8.8,49.0,14.8,1008.5,100.0,0.0
2021-04-20 22:00:00,7.5,62.0,12.4,1007.7,96.0,0.0
2021-04-20 23:00:00,6.4,73.0,10.1,1006.8,61.0,0.0
2021-04-21 00:00:00,5.7,82.0,7.9,1006.1,12.0,0.0
2021-04-21 01:00:00,5.0,89.0,8.7,1005.0,12.0,0.0
2021-04-21 02:00:00,4.4,92.0,8.3,1004.4,26.0,0.0
2021-04-21 03:00:00,4.5,93.0,6.8,1003.4,54.0,0.0
2021-04-21 04:00:00,4.5,93.0,5.1,1002.4,83.0,0.0
2021-04-21 05:00:00,4.4,94.0,5.5,1001.6,92.0,0.0
2021-04-21 06:00:00,4.8,80.0,10.7,1001.0,94.0,0.0
2021-04-21 07:00:00,4.8,62.0,12.1,1000.6,77.0,0.0
2021-04-21 08:00:00,5.3,58.0,10.4,1000.5,21.0,0.0
2021-04-21 09:00:00,6.5,54.0,15.1,1000.5,46.0,0.1
2021-04-21 10:00:00,7.0,57.0,15.6,1000.6,94.0,0.4
2021-04-21 11:00:00,7.0,57.0,16.9,1000.8,100.0,0.4
2021-04-21 12:00:00,7.6,48.0,17.2,1000.7,100.0,0.1
2021-04-21 13:00:00,8.5,38.0,22.9,1000.8,100.0,0.0
2021-04-21 14:00:00,5.2,77.0,12.3,1001.4,100.0,0.1
2021-04-21 15:00:00,6.4,75.0,12.9,1001.3,100.0,0.2
2021-04-21 16:00:00,7.2,66.0,13.4,1001.5,99.0,0.1
2021-04-21 17:00:00,8.1,46.0,18.0,1001.9,100.0,0.0
2021-04-21 18:00:00,7.9,45.0,17.4,1002.1,100.0,0.0
2021-04-21 19:00:00,8.1,39.0,21.7,1002.4,98.0,0.0
2021-04-21 20:00:00,7.7,37.0,22.7,1003.1,94.0,0.0
2021-04-21 21:00:00,6.6,39.0,23.3,1004.0,79.0,0.0
2021-04-21 22:00:00,5.6,43.0,23.2,1005.0,44.0,0.0
2021-04-21 23:00:00,4.8,45.0,22.9,1005.9,4.0,0.0
2021-04-22 00:00:00,4.2,47.0,21.8,1006.8,0.0,0.0
2021-04-22 01:00:00,3.6,49.0,21.3,1007.5,0.0,0.0
2021-04-22 02:00:00,3.0,50.0,18.7,1008.4,0.0,0.0
2021-04-22 03:00:00,2.6,50.0,16.7,1008.7,0.0,0.0
2021-04-22 04:00:00,2.3,51.0,14.7,1008.9,0.0,0.0
2021-04-22 05:00:00,2.0,53.0,11.8,1009.2,0.0,0.0
2021-04-22 06:00:00,1.4,56.0,9.5,1009.6,0.0,0.0
2021-04-22 07:00:00,2.2,55.0,9.3,1009.9,0.0,0.0
2021-04-22 08:00:00,3.6,50.0,9.5,1010.1,0.0,0.0
2021-04-22 09:00:00,5.1,45.0,12.5,1010.5,0.0,0.0
2021-04-22 10:00:00,6.6,38.0,14.6,1010.6,0.0,0.0
2021-04-22 11:00:00,8.0,34.0,18.2,1010.7,38.0,0.0
2021-04-22 12:00:00,9.5,28.0,22.1,1010.4,59.0,0.1
2021-04-22 13:00:00,10.4,25.0,22.2,1010.2,64.0,0.0
2021-04-22 14:00:00,9.5,28.0,22.2,1011.3,53.0,0.0
2021-04-22 15:00:00,10.3,24.0,21.2,1011.4,75.0,0.0
2021-04-22 16:00:00,10.4,23.0,20.8,1011.5,63.0,0.0
2021-04-22 17:00:00,9.9,24.0,22.2,1012.1,41.0,0.0
2021-04-22 18:00:00,9.3,25.0,21.4,1012.6,10.0,0.0
2021-04-22 19:00:00,8.4,27.0,19.2,1012.8,2.0,0.0
2021-04-22 20:00:00,7.2,31.0,16.6,1013.5,0.0,0.0
2021-04-22 21:00:00,5.3,36.0,13.5,1014.2,0.0,0.0
2021-04-22 22:00:00,4.2,40.0,13.1,1015.0,0.0,0.0
2021-04-22 23:00:00,3.1,45.0,9.8,1015.4,0.0,0.0
2021-04-23 00:00:00,2.3,50.0,10.0,1015.8,0.0,0.0
2021-04-23 01:00:00,1.7,55.0,11.0,1016.2,0.0,0.0
2021-04-23 02:00:00,1.7,58.0,11.8,1016.7,0.0,0.0
2021-04-23 03:00:00,1.5,60.0,11.7,1017.0,0.0,0.0
2021-04-23 04:00:00,1.1,63.0,11.0,1017.0,0.0,0.0
2021-04-23 05:00:00,0.7,64.0,11.0,1017.3,0.0,0.0
2021-04-23 06:00:00,0.5,66.0,9.9,1017.8,0.0,0.0
2021-04-23 07:00:00,1.5,63.0,9.3,1018.4,0.0,0.0
2021-04-23 08:00:00,3.5,54.0,10.5,1018.8,0.0,0.0
2021-04-23 09:00:00,5.1,40.0,15.0,1019.0,0.0,0.0
2021-04-23 10:00:00,6.3,32.0,16.6,1019.2,0.0,0.0
2021-04-23 11:00:00,7.4,29.0,14.1,1019.1,0.0,0.0
2021-04-23 12:00:00,8.4,26.0,12.6,1018.8,5.0,0.0
2021-04-23 13:00:00,9.4,23.0,14.2,1018.6,0.0,0.0
2021-04-23 14:00:00,9.0,22.0,15.8,1018.8,27.0,0.0
2021-04-23 15:00:00,10.0,20.0,15.8,1018.6,74.0,0.0
2021-04-23 16:00:00,9.8,21.0,15.6,1018.4,62.0,0.0
2021-04-23 17:00:00,9.4,22.0,15.9,1018.6,55.0,0.0
2021-04-23 18:00:00,8.8,23.0,18.0,1018.7,31.0,0.0
2021-04-23 19:00:00,8.0,24.0,18.3,1019.0,3.0,0.0
2021-04-23 20:00:00,6.7,31.0,15.1,1019.4,1.0,0.0
2021-04-23 21:00:00,4.6,38.0,11.6,1020.3,0.0,0.0
2021-04-23 22:00:00,3.2,45.0,12.6,1020.9,0.0,0.0
2021-04-23 23:00:00,2.4,49.0,12.8,1021.5,0.0,0.0
2021-04-24 00:00:00,1.8,50.0,12.9,1021.9,0.0,0.0
2021-04-24 01:00:00,1.3,52.0,12.4,1022.4,0.0,0.0
2021-04-24 02:00:00,0.4,56.0,10.6,1023.0,0.0,0.0
2021-04-24 03:00:00,0.4,54.0,11.3,1023.2,0.0,0.0
2021-04-24 04:00:00,0.1,55.0,11.3,1023.3,0.0,0.0
2021-04-24 05:00:00,-0.2,57.0,11.6,1023.3,0.0,0.0
2021-04-24 06:00:00,-0.5,56.0,10.5,1023.3,0.0,0.0
2021-04-24 07:00:00,0.7,52.0,11.1,1023.2,0.0,0.0
2021-04-24 08:00:00,2.3,45.0,11.2,1023.2,0.0,0.0
2021-04-24 09:00:00,3.8,36.0,16.6,1023.1,0.0,0.0
2021-04-24 10:00:00,4.9,32.0,18.5,1023.1,0.0,0.0
2021-04-24 11:00:00,6.0,29.0,17.1,1022.6,0.0,0.0
2021-04-24 12:00:00,7.2,24.0,19.4,1022.0,18.0,0.0
2021-04-24 13:00:00,8.0,22.0,20.3,1021.6,60.0,0.0
2021-04-24 14:00:00,7.2,25.0,21.0,1022.2,45.0,0.0
2021-04-24 15:00:00,8.0,24.0,19.9,1021.9,50.0,0.0
2021-04-24 16:00:00,8.3,22.0,18.9,1021.5,84.0,0.0
2021-04-24 17:00:00,8.3,22.0,17.6,1021.2,22.0,0.0
2021-04-24 18:00:00,8.2,22.0,17.3,1021.1,50.0,0.0
2021-04-24 19:00:00,7.5,23.0,15.7,1021.1,45.0,0.0
2021-04-24 20:00:00,6.4,28.0,11.3,1021.4,3.0,0.0
2021-04-24 21:00:00,3.9,37.0,10.0,1021.9,0.0,0.0
2021-04-24 22:00:00,2.3,45.0,11.7,1022.5,0.0,0.0
2021-04-24 23:00:00,1.6,48.0,12.7,1023.0,0.0,0.0
2021-04-25 00:00:00,1.4,47.0,12.3,1023.4,0.0,0.0
2021-04-25 01:00:00,0.7,50.0,10.9,1023.8,0.0,0.0
2021-04-25 02:00:00,0.2,54.0,11.7,1024.4,0.0,0.0
2021-04-25 03:00:00,-0.1,56.0,11.1,1024.6,0.0,0.0
2021-04-25 04:00:00,-0.3,58.0,10.6,1024.6,0.0,0.0
2021-04-25 05:00:00,-0.6,60.0,9.7,1024.7,0.0,0.0
2021-04-25 06:00:00,-0.6,59.0,10.4,1024.8,0.0,0.0
2021-04-25 07:00:00,1.1,53.0,12.9,1024.8,0.0,0.0
2021-04-25 08:00:00,2.7,47.0,13.2,1024.8,0.0,0.0
2021-04-25 09:00:00,4.0,39.0,17.4,1024.5,0.0,0.0
2021-04-25 10:00:00,5.4,34.0,22.3,1024.3,23.0,0.0
2021-04-25 11:00:00,6.6,28.0,23.1,1023.8,60.0,0.0
2021-04-25 12:00:00,7.1,27.0,22.0,1023.2,67.0,0.0
2021-04-25 13:00:00,7.6,26.0,21.0,1023.0,82.0,0.0
2021-04-25 14:00:00,7.0,28.0,21.8,1023.3,83.0,0.0
2021-04-25 15:00:00,7.9,27.0,20.7,1023.0,100.0,0.0
2021-04-25 16:00:00,7.7,28.0,19.5,1022.7,93.0,0.0
2021-04-25 17:00:00,7.6,28.0,19.1,1022.3,38.0,0.0
2021-04-25 18:00:00,7.6,27.0,18.1,1021.9,70.0,0.0
2021-04-25 19:00:00,7.2,28.0,17.1,1021.7,62.0,0.0
2021-04-25 20:00:00,6.2,32.0,13.0,1021.8,27.0,0.0
2021-04-25 21:00:00,4.1,39.0,9.5,1021.9,58.0,0.0
2021-04-25 22:00:00,2.6,46.0,10.6,1022.0,40.0,0.0
2021-04-25 23:00:00,1.7,51.0,11.5,1022.1,43.0,0.0
2021-04-26 00:00:00,1.2,55.0,11.6,1022.1,53.0,0.0
2021-04-26 01:00:00,0.7,57.0,10.6,1022.2,17.0,0.0
2021-04-26 02:00:00,0.2,62.0,9.4,1022.2,0.0,0.0
2021-04-26 03:00:00,0.3,61.0,9.5,1022.2,0.0,0.0
2021-04-26 04:00:00,-0.2,63.0,8.7,1022.1,0.0,0.0
2021-04-26 05:00:00,-0.5,65.0,8.3,1021.8,0.0,0.0
2021-04-26 06:00:00,-0.6,67.0,9.4,1021.8,0.0,0.0
2021-04-26 07:00:00,0.6,63.0,10.1,1021.7,0.0,0.0
2021-04-26 08:00:00,2.5,55.0,10.8,1021.6,0.0,0.0
2021-04-26 09:00:00,3.8,46.0,12.2,1021.3,0.0,0.0
2021-04-26 10:00:00,5.0,40.0,10.5,1021.0,4.0,0.0
2021-04-26 11:00:00,6.2,35.0,9.7,1020.3,1.0,0.0
2021-04-26 12:00:00,7.4,30.0,9.1,1019.8,2.0,0.0
2021-04-26 13:00:00,8.4,25.0,6.6,1019.1,1.0,0.0
2021-04-26 14:00:00,7.5,28.0,6.4,1019.0,0.0,0.0
2021-04-26 15:00:00,8.8,25.0,5.4,1018.2,0.0,0.0
2021-04-26 16:00:00,9.3,25.0,4.1,1017.3,0.0,0.0
2021-04-26 17:00:00,9.5,25.0,2.7,1016.6,0.0,0.0
2021-04-26 18:00:00,9.4,25.0,2.9,1016.1,0.0,0.0
2021-04-26 19:00:00,8.9,26.0,3.7,1015.8,0.0,0.0
2021-04-26 20:00:00,7.7,32.0,5.0,1015.7,0.0,0.0
2021-04-26 21:00:00,5.6,37.0,6.9,1015.7,0.0,0.0
2021-04-26 22:00:00,6.6,35.0,3.7,1015.6,0.0,0.0
2021-04-26 23:00:00,5.4,38.0,2.9,1015.7,0.0,0.0
2021-04-27 00:00:00,4.4,42.0,3.2,1015.8,0.0,0.0
2021-04-27 01:00:00,3.1,49.0,1.6,1015.9,0.0,0.0
2021-04-27 02:00:00,0.4,61.0,4.5,1015.7,0.0,0.0
2021-04-27 03:00:00,0.3,62.0,5.2,1015.6,0.0,0.0
2021-04-27 04:00:00,0.5,58.0,10.2,1015.4,0.0,0.0
2021-04-27 05:00:00,-0.2,60.0,12.8,1015.5,34.0,0.0
2021-04-27 06:00:00,-0.5,60.0,13.6,1015.7,81.0,0.0
2021-04-27 07:00:00,0.7,54.0,13.2,1015.8,91.0,0.0
2021-04-27 08:00:00,2.3,50.0,12.3,1016.0,92.0,0.0
2021-04-27 09:00:00,4.3,46.0,10.6,1016.1,92.0,0.0
2021-04-27 10:00:00,6.3,39.0,9.4,1015.8,91.0,0.0
2021-04-27 11:00:00,7.9,33.0,7.9,1015.5,91.0,0.0
2021-04-27 12:00:00,9.2,29.0,5.7,1015.1,94.0,0.0
2021-04-27 13:00:00,10.2,26.0,5.2,1014.5,98.0,0.0
2021-04-27 14:00:00,9.8,28.0,7.0,1014.3,99.0,0.0
2021-04-27 15:00:00,10.4,27.0,7.7,1014.0,99.0,0.0
2021-04-27 16:00:00,10.3,28.0,9.2,1013.7,100.0,0.0
2021-04-27 17:00:00,10.1,29.0,9.7,1013.2,100.0,0.0
2021-04-27 18:00:00,9.4,29.0,10.0,1013.0,100.0,0.0
2021-04-27 19:00:00,8.8,27.0,8.8,1012.9,98.0,0.0
2021-04-27 20:00:00,8.0,30.0,6.2,1012.9,73.0,0.0
2021-04-27 21:00:00,6.2,36.0,4.8,1012.9,46.0,0.0
2021-04-27 22:00:00,4.7,43.0,6.4,1012.9,6.0,0.0
2021-04-27 23:00:00,3.4,47.0,9.0,1013.0,1.0,0.0
2021-04-28 00:00:00,2.4,49.0,12.0,1013.1,0.0,0.0
2021-04-28 01:00:00,1.5,53.0,11.9,1013.2,0.0,0.0
2021-04-28 02:00:00,0.7,50.0,11.2,1013.6,4.0,0.0
2021-04-28 03:00:00,0.2,52.0,10.5,1013.5,45.0,0.0
2021-04-28 04:00:00,-0.3,55.0,11.2,1013.2,44.0,0.0
2021-04-28 05:00:00,-0.6,58.0,11.8,1012.8,55.0,0.0
2021-04-28 06:00:00,-0.5,60.0,11.5,1012.6,45.0,0.0
2021-04-28 07:00:00,0.9,57.0,11.1,1012.5,25.0,0.0
2021-04-28 08:00:00,3.2,50.0,9.0,1012.7,7.0,0.0
2021-04-28 09:00:00,5.5,41.0,7.3,1012.4,10.0,0.0
2021-04-28 10:00:00,7.3,35.0,5.0,1012.0,33.0,0.0
2021-04-28 11:00:00,8.5,31.0,1.4,1011.6,81.0,0.0
2021-04-28 12:00:00,9.6,28.0,3.4,1011.0,97.0,0.0
2021-04-28 13:00:00,9.9,27.0,4.4,1010.6,96.0,0.0
2021-04-28 14:00:00,8.6,28.0,5.2,1011.1,90.0,0.0
2021-04-28 15:00:00,9.4,28.0,5.3,1010.7,99.0,0.0
2021-04-28 16:00:00,9.9,27.0,3.5,1010.2,95.0,0.0
2021-04-28 17:00:00,10.1,26.0,4.3,1009.7,83.0,0.0
2021-04-28 18:00:00,9.8,27.0,6.1,1009.4,67.0,0.0
2021-04-28 19:00:00,9.3,29.0,8.0,1009.3,53.0,0.0
2021-04-28 20:00:00,8.4,33.0,9.4,1009.5,40.0,0.0
2021-04-28 21:00:00,6.4,39.0,11.5,1009.8,22.0,0.0
2021-04-28 22:00:00,5.1,41.0,12.9,1010.1,19.0,0.0
2021-04-28 23:00:00,4.1,44.0,11.9,1010.2,24.0,0.0
2021-04-29 00:00:00,2.7,51.0,11.3,1010.5,26.0,0.0
2021-04-29 01:00:00,1.8,56.0,11.8,1010.7,31.0,0.0
2021-04-29 02:00:00,1.6,55.0,12.0,1010.9,19.0,0.0
2021-04-29 03:00:00,1.4,56.0,12.2,1010.9,48.0,0.0
2021-04-29 04:00:00,1.2,58.0,12.0,1011.0,51.0,0.0
2021-04-29 05:00:00,1.3,60.0,12.2,1011.1,80.0,0.0
2021-04-29 06:00:00,1.2,61.0,12.7,1011.2,69.0,0.0
2021-04-29 07:00:00,1.8,60.0,13.2,1011.4,4.0,0.0
2021-04-29 08:00:00,3.7,52.0,12.5,1011.6,14.0,0.0
2021-04-29 09:00:00,5.8,44.0,12.2,1011.5,1.0,0.0
2021-04-29 10:00:00,7.7,36.0,12.0,1011.3,15.0,0.0
2021-04-29 11:00:00,8.9,30.0,10.9,1011.2,23.0,0.0
2021-04-29 12:00:00,9.8,26.0,9.4,1010.8,51.0,0.0
2021-04-29 13:00:00,9.9,26.0,9.4,1010.7,58.0,0.0
2021-04-29 14:00:00,9.5,33.0,9.4,1010.8,52.0,0.0
2021-04-29 15:00:00,10.6,30.0,9.8,1010.5,40.0,0.0
2021-04-29 16:00:00,10.3,32.0,12.3,1010.2,45.0,0.0
2021-04-29 17:00:00,9.8,29.0,12.2,1010.1,36.0,0.0
2021-04-29 18:00:00,9.8,29.0,12.2,1009.7,5.0,0.0
2021-04-29 19:00:00,9.4,29.0,11.6,1009.4,0.0,0.0
2021-04-29 20:00:00,8.5,31.0,10.6,1009.6,0.0,0.0
2021-04-29 21:00:00,6.5,38.0,9.7,1010.1,0.0,0.0
2021-04-29 22:00:00,5.1,43.0,10.0,1010.4,0.0,0.0
2021-04-29 23:00:00,4.1,47.0,9.4,1010.7,0.0,0.0
2021-04-30 00:00:00,3.2,50.0,9.6,1011.0,0.0,0.0
2021-04-30 01:00:00,2.3,53.0,11.5,1011.3,1.0,0.0
2021-04-30 02:00:00,2.8,48.0,13.6,1011.7,1.0,0.0
2021-04-30 03:00:00,2.2,50.0,12.7,1011.8,1.0,0.0
2021-04-30 04:00:00,1.5,52.0,12.0,1012.1,5.0,0.0
2021-04-30 05:00:00,1.1,50.0,11.0,1012.1,31.0,0.0
2021-04-30 06:00:00,1.2,48.0,10.0,1012.2,66.0,0.0
2021-04-30 07:00:00,2.4,44.0,9.0,1012.3,78.0,0.0
2021-04-30 08:00:00,4.1,38.0,8.4,1012.6,68.0,0.0
2021-04-30 09:00:00,5.8,34.0,7.9,1012.6,17.0,0.0
2021-04-30 10:00:00,7.4,28.0,5.6,1012.3,0.0,0.0
2021-04-30 11:00:00,8.7,25.0,5.0,1012.1,9.0,0.0
2021-04-30 12:00:00,9.8,24.0,5.6,1011.7,70.0,0.0
2021-04-30 13:00:00,10.4,23.0,7.3,1011.3,69.0,0.0
2021-04-30 14:00:00,9.9,25.0,10.4,1011.5,89.0,0.0
2021-04-30 15:00:00,10.3,25.0,9.2,1011.4,62.0,0.0
2021-04-30 16:00:00,10.4,24.0,7.5,1011.1,60.0,0.0
2021-04-30 17:00:00,10.8,23.0,6.3,1010.6,77.0,0.0
2021-04-30 18:00:00,10.7,23.0,4.7,1010.3,62.0,0.0
2021-04-30 19:00:00,10.3,24.0,2.8,1009.9,35.0,0.0
2021-04-30 20:00:00,10.0,26.0,6.3,1010.0,50.0,0.0
2021-04-30 21:00:00,7.5,40.0,12.6,1010.5,57.0,0.0
2021-04-30 22:00:00,5.7,51.0,9.6,1011.0,43.0,0.0
2021-04-30 23:00:00,5.1,55.0,8.6,1011.2,73.0,0.0
2021-05-01 00:00:00,4.6,58.0,5.1,1011.6,98.0,0.0
2021-05-01 01:00:00,4.2,60.0,5.4,1011.7,91.0,0.0
2021-05-01 02:00:00,4.0,58.0,10.6,1012.3,94.0,0.0
2021-05-01 03:00:00,3.5,57.0,11.0,1012.4,86.0,0.0
2021-05-01 04:00:00,2.6,55.0,10.5,1012.7,62.0,0.0
2021-05-01 05:00:00,1.4,58.0,9.9,1013.1,29.0,0.0
2021-05-01 06:00:00,0.9,61.0,11.4,1012.9,7.0,0.0
2021-05-01 07:00:00,2.3,57.0,10.2,1013.0,22.0,0.0
2021-05-01 08:00:00,4.5,49.0,8.7,1013.1,44.0,0.0
2021-05-01 09:00:00,6.2,43.0,7.6,1012.9,74.0,0.0
2021-05-01 10:00:00,6.9,46.0,5.7,1012.9,80.0,0.5
2021-05-01 11:00:00,7.4,49.0,4.2,1013.1,62.0,0.1
2021-05-01 12:00:00,8.6,46.0,2.6,1012.7,71.0,0.2
2021-05-01 13:00:00,9.9,42.0,0.4,1012.2,75.0,0.1
2021-05-01 14:00:00,10.3,34.0,4.0,1012.1,36.0,0.1
2021-05-01 15:00:00,10.7,31.0,3.3,1012.0,71.0,0.0
2021-05-01 16:00:00,10.5,35.0,7.8,1011.8,62.0,0.0
2021-05-01 17:00:00,10.2,39.0,7.3,1011.4,45.0,0.1
2021-05-01 18:00:00,10.4,36.0,5.0,1011.1,25.0,0.0
2021-05-01 19:00:00,10.1,35.0,4.3,1011.0,12.0,0.0
2021-05-01 20:00:00,9.5,38.0,5.5,1011.2,4.0,0.0
2021-05-01 21:00:00,8.0,45.0,4.2,1011.7,4.0,0.0
2021-05-01 22:00:00,6.4,55.0,8.3,1012.2,3.0,0.0
2021-05-01 23:00:00,5.0,66.0,7.3,1012.5,1.0,0.0
2021-05-02 00:00:00,3.7,75.0,5.3,1012.6,2.0,0.0
2021-05-02 01:00:00,2.8,84.0,4.6,1012.6,1.0,0.0
2021-05-02 02:00:00,1.2,86.0,6.0,1012.4,0.0,0.0
2021-05-02 03:00:00,1.8,88.0,6.5,1012.7,0.0,0.0
2021-05-02 04:00:00,0.9,94.0,4.6,1012.4,14.0,0.0
2021-05-02 05:00:00,0.5,96.0,3.3,1012.2,34.0,0.0
2021-05-02 06:00:00,0.2,99.0,4.0,1012.1,100.0,0.0
2021-05-02 07:00:00,0.8,96.0,3.3,1012.4,100.0,0.0
2021-05-02 08:00:00,3.2,84.0,2.1,1012.8,17.0,0.0
2021-05-02 09:00:00,5.6,71.0,3.5,1012.8,4.0,0.0
2021-05-02 10:00:00,7.8,58.0,5.4,1012.5,0.0,0.0
2021-05-02 11:00:00,9.8,45.0,6.4,1012.1,14.0,0.0
2021-05-02 12:00:00,10.7,36.0,8.4,1011.6,44.0,0.1
2021-05-02 13:00:00,11.7,30.0,10.2,1011.1,52.0,0.0
2021-05-02 14:00:00,11.0,35.0,11.4,1011.3,67.0,0.0
2021-05-02 15:00:00,10.8,36.0,10.8,1011.0,65.0,0.0
2021-05-02 16:00:00,11.9,34.0,10.8,1010.5,90.0,0.0
2021-05-02 17:00:00,12.0,33.0,10.5,1010.0,86.0,0.0
2021-05-02 18:00:00,11.8,35.0,11.4,1009.6,1.0,0.0
2021-05-02 19:00:00,11.2,37.0,10.3,1008.9,8.0,0.0
2021-05-02 20:00:00,10.5,41.0,8.4,1008.6,12.0,0.0
2021-05-02 21:00:00,8.8,50.0,10.2,1009.1,19.0,0.0
2021-05-02 22:00:00,7.3,59.0,10.9,1009.2,42.0,0.0
2021-05-02 23:00:00,6.4,65.0,9.0,1009.1,39.0,0.0
2021-05-03 00:00:00,5.6,71.0,8.6,1008.9,34.0,0.0
2021-05-03 01:00:00,4.9,77.0,5.8,1008.7,38.0,0.0
2021-05-03 02:00:00,3.6,83.0,7.6,1008.9,51.0,0.0
2021-05-03 03:00:00,3.7,83.0,4.8,1008.7,27.0,0.0
2021-05-03 04:00:00,3.0,84.0,4.4,1008.4,17.0,0.0
2021-05-03 05:00:00,2.7,85.0,6.1,1008.1,40.0,0.0
2021-05-03 06:00:00,2.1,87.0,7.9,1007.9,65.0,0.0
2021-05-03 07:00:00,3.4,79.0,5.6,1008.0,82.0,0.1
2021-05-03 08:00:00,4.9,71.0,4.1,1007.8,79.0,0.1
2021-05-03 09:00:00,6.5,63.0,4.0,1007.6,67.0,0.1
2021-05-03 10:00:00,8.0,54.0,6.9,1007.2,65.0,0.0
2021-05-03 11:00:00,9.4,47.0,8.4,1006.7,56.0,0.0
2021-05-03 12:00:00,10.5,44.0,10.5,1006.2,37.0,0.0
2021-05-03 13:00:00,10.7,45.0,12.3,1005.4,40.0,0.0
2021-05-03 14:00:00,7.2,70.0,15.3,1005.9,24.0,0.0
2021-05-03 15:00:00,7.6,74.0,12.3,1005.7,97.0,0.4
2021-05-03 16:00:00,7.0,73.0,6.3,1005.1,89.0,0.1
2021-05-03 17:00:00,8.8,66.0,9.8,1004.2,93.0,0.0
2021-05-03 18:00:00,8.2,65.0,10.8,1003.7,92.0,0.2
2021-05-03 19:00:00,7.9,60.0,9.8,1003.3,92.0,0.0
2021-05-03 20:00:00,7.4,62.0,9.5,1003.1,95.0,0.0
2021-05-03 21:00:00,6.0,70.0,6.8,1003.1,97.0,0.0
2021-05-03 22:00:00,4.8,77.0,9.3,1002.9,84.0,0.0
2021-05-03 23:00:00,4.0,82.0,8.9,1002.6,51.0,0.0
2021-05-04 00:00:00,3.3,87.0,9.1,1002.2,15.0,0.0
2021-05-04 01:00:00,2.5,93.0,8.7,1001.9,6.0,0.0
2021-05-04 02:00:00,1.5,96.0,6.0,1001.7,100.0,0.0
2021-05-04 03:00:00,1.7,94.0,6.2,1001.3,100.0,0.0
2021-05-04 04:00:00,1.8,88.0,7.3,1000.9,100.0,0.3
2021-05-04 05:00:00,1.7,94.0,6.8,1000.3,100.0,0.1
2021-05-04 06:00:00,2.4,95.0,7.5,999.8,100.0,0.0
2021-05-04 07:00:00,3.2,93.0,8.4,999.4,100.0,0.0
2021-05-04 08:00:00,4.2,89.0,7.2,999.2,100.0,0.0
2021-05-04 09:00:00,5.4,82.0,4.9,998.8,100.0,0.0
2021-05-04 10:00:00,6.3,78.0,6.9,998.3,100.0,0.1
2021-05-04 11:00:00,7.1,76.0,10.7,997.8,100.0,0.1
2021-05-04 12:00:00,7.6,72.0,12.3,997.1,100.0,0.2
2021-05-04 13:00:00,7.0,70.0,13.7,996.5,100.0,0.2
2021-05-04 14:00:00,7.4,55.0,16.5,996.1,100.0,0.2
2021-05-04 15:00:00,7.8,61.0,18.6,995.6,100.0,0.3
2021-05-04 16:00:00,7.5,58.0,19.6,995.0,100.0,0.0
2021-05-04 17:00:00,7.9,53.0,22.4,994.5,100.0,0.0
2021-05-04 18:00:00,7.7,55.0,20.6,993.8,100.0,0.0
2021-05-04 19:00:00,7.3,59.0,19.9,993.1,100.0,0.1
2021-05-04 20:00:00,6.4,67.0,16.5,992.8,100.0,0.1
2021-05-04 21:00:00,6.0,70.0,16.8,992.4,100.0,0.1
2021-05-04 22:00:00,5.5,75.0,19.6,992.1,100.0,0.1
2021-05-04 23:00:00,5.1,79.0,20.6,991.9,100.0,0.1
2021-05-05 00:00:00,4.7,80.0,21.6,991.7,100.0,0.1
2021-05-05 01:00:00,4.4,81.0,22.7,991.3,100.0,0.2
2021-05-05 02:00:00,4.3,86.0,24.0,990.8,100.0,0.4
2021-05-05 03:00:00,4.0,82.0,26.3,990.5,100.0,0.1
2021-05-05 04:00:00,3.3,75.0,26.3,990.5,100.0,0.2
2021-05-05 05:00:00,2.9,71.0,25.7,990.2,100.0,0.2
2021-05-05 06:00:00,2.8,69.0,26.1,990.1,100.0,0.2
2021-05-05 07:00:00,2.7,70.0,25.7,990.2,100.0,0.4
2021-05-05 08:00:00,2.8,71.0,25.4,990.1,100.0,0.4
2021-05-05 09:00:00,3.1,71.0,23.9,990.0,100.0,0.5
2021-05-05 10:00:00,3.4,74.0,23.5,990.1,100.0,0.6
2021-05-05 11:00:00,3.7,76.0,22.3,990.3,100.0,0.5
2021-05-05 12:00:00,4.6,71.0,20.4,990.5,100.0,0.2
2021-05-05 13:00:00,7.5,52.0,25.2,990.8,100.0,0.1
2021-05-05 14:00:00,4.6,74.0,20.6,991.7,100.0,0.3
2021-05-05 15:00:00,4.1,83.0,21.7,992.1,100.0,0.8
2021-05-05 16:00:00,4.3,84.0,25.5,992.4,100.0,0.6
2021-05-05 17:00:00,4.1,88.0,24.3,992.8,100.0,0.7
2021-05-05 18:00:00,3.6,90.0,25.1,993.2,100.0,0.5
2021-05-05 19:00:00,3.2,90.0,24.9,993.4,100.0,0.5
2021-05-05 20:00:00,2.8,89.0,23.1,993.8,100.0,0.4
2021-05-05 21:00:00,2.6,86.0,22.8,994.3,99.0,0.1
2021-05-05 22:00:00,2.4,84.0,21.3,994.6,100.0,0.0
2021-05-05 23:00:00,2.3,80.0,20.4,994.9,97.0,0.0
2021-05-06 00:00:00,2.3,73.0,18.8,995.0,94.0,0.0
2021-05-06 01:00:00,2.3,65.0,18.2,995.2,77.0,0.0
2021-05-06 02:00:00,2.6,60.0,18.3,995.5,59.0,0.0
2021-05-06 03:00:00,2.7,55.0,18.1,995.5,99.0,0.0
2021-05-06 04:00:00,2.5,53.0,18.9,995.4,99.0,0.0
2021-05-06 05:00:00,2.2,52.0,17.9,995.6,98.0,0.0
2021-05-06 06:00:00,2.0,52.0,17.4,996.0,93.0,0.0
2021-05-06 07:00:00,2.1,53.0,15.5,996.5,61.0,0.0
2021-05-06 08:00:00,3.1,50.0,18.4,996.8,56.0,0.0
2021-05-06 09:00:00,4.4,47.0,17.9,996.9,79.0,0.0
2021-05-06 10:00:00,5.6,44.0,16.0,996.9,87.0,0.0
2021-05-06 11:00:00,7.1,35.0,17.1,996.8,90.0,0.0
2021-05-06 12:00:00,7.8,32.0,16.1,996.8,94.0,0.0
2021-05-06 13:00:00,8.8,30.0,14.7,996.5,90.0,0.0
2021-05-06 14:00:00,8.0,34.0,13.2,997.1,92.0,0.0
2021-05-06 15:00:00,9.0,31.0,10.8,997.0,96.0,0.0
2021-05-06 16:00:00,8.8,30.0,9.5,997.0,99.0,0.0
2021-05-06 17:00:00,9.2,29.0,8.3,996.9,98.0,0.0
2021-05-06 18:00:00,9.0,29.0,6.5,997.0,99.0,0.0
2021-05-06 19:00:00,8.7,29.0,4.7,997.1,99.0,0.0
2021-05-06 20:00:00,8.1,39.0,3.3,997.3,94.0,0.0
2021-05-06 21:00:00,6.5,59.0,4.0,997.7,96.0,0.0
2021-05-06 22:00:00,5.5,47.0,10.5,998.3,97.0,0.0
2021-05-06 23:00:00,4.2,52.0,11.5,999.0,98.0,0.0
2021-05-07 00:00:00,3.0,59.0,9.7,999.5,84.0,0.0
2021-05-07 01:00:00,2.1,64.0,9.3,999.8,74.0,0.0
2021-05-07 02:00:00,2.0,60.0,12.5,1000.0,86.0,0.0
2021-05-07 03:00:00,1.4,60.0,12.5,1000.3,88.0,0.0
2021-05-07 04:00:00,1.0,61.0,11.9,1000.4,75.0,0.0
2021-05-07 05:00:00,0.4,64.0,12.0,1000.7,56.0,0.0
2021-05-07 06:00:00,0.5,64.0,12.3,1001.2,21.0,0.0
2021-05-07 07:00:00,2.0,60.0,11.5,1001.6,3.0,0.0
2021-05-07 08:00:00,4.1,54.0,9.9,1002.0,0.0,0.0
2021-05-07 09:00:00,6.0,45.0,8.4,1002.2,0.0,0.0
2021-05-07 10:00:00,7.3,38.0,6.5,1002.3,14.0,0.0
2021-05-07 11:00:00,8.6,33.0,6.1,1002.4,54.0,0.0
2021-05-07 12:00:00,9.0,31.0,5.9,1002.5,71.0,0.0
2021-05-07 13:00:00,9.4,31.0,5.0,1002.6,61.0,0.0
2021-05-07 14:00:00,8.7,35.0,6.6,1002.9,60.0,0.1
2021-05-07 15:00:00,9.9,31.0,5.9,1002.8,37.0,0.0
2021-05-07 16:00:00,10.3,29.0,5.1,1002.6,14.0,0.0
2021-05-07 17:00:00,10.4,28.0,6.8,1002.7,24.0,0.0
2021-05-07 18:00:00,10.1,30.0,8.0,1002.8,26.0,0.0
2021-05-07 19:00:00,10.0,30.0,7.2,1002.8,12.0,0.0
2021-05-07 20:00:00,8.5,44.0,13.6,1003.0,4.0,0.0
2021-05-07 21:00:00,6.8,59.0,11.0,1003.5,5.0,0.0
2021-05-07 22:00:00,5.6,66.0,10.5,1003.8,1.0,0.0
2021-05-07 23:00:00,4.4,72.0,7.9,1004.2,1.0,0.0
2021-05-08 00:00:00,3.4,74.0,9.0,1004.6,1.0,0.0
2021-05-08 01:00:00,2.7,78.0,8.0,1004.8,0.0,0.0
2021-05-08 02:00:00,1.8,81.0,6.2,1005.0,0.0,0.0
2021-05-08 03:00:00,0.7,86.0,6.6,1005.1,0.0,0.0
2021-05-08 04:00:00,0.3,86.0,7.6,1005.5,0.0,0.0
2021-05-08 05:00:00,0.4,86.0,7.0,1005.5,9.0,0.0
2021-05-08 06:00:00,2.1,82.0,2.5,1005.8,22.0,0.0
2021-05-08 07:00:00,2.6,84.0,0.8,1006.0,10.0,0.0
2021-05-08 08:00:00,4.3,76.0,1.1,1006.3,2.0,0.0
2021-05-08 09:00:00,6.4,60.0,0.8,1006.5,0.0,0.0
2021-05-08 10:00:00,8.4,45.0,2.9,1006.7,0.0,0.0
2021-05-08 11:00:00,9.8,34.0,5.9,1006.7,2.0,0.0
2021-05-08 12:00:00,10.8,30.0,7.2,1006.6,4.0,0.0
2021-05-08 13:00:00,11.6,26.0,7.2,1006.3,19.0,0.0
2021-05-08 14:00:00,11.7,23.0,7.3,1006.1,29.0,0.0
2021-05-08 15:00:00,12.4,23.0,7.8,1006.0,35.0,0.0
2021-05-08 16:00:00,12.7,24.0,10.0,1005.8,54.0,0.1
2021-05-08 17:00:00,11.0,40.0,18.9,1006.0,58.0,0.1
2021-05-08 18:00:00,10.8,38.0,12.4,1006.2,62.0,0.0
2021-05-08 19:00:00,10.0,45.0,11.6,1006.1,96.0,0.1
2021-05-08 20:00:00,9.8,45.0,11.5,1005.9,93.0,0.0
2021-05-08 21:00:00,7.8,59.0,13.8,1006.3,94.0,0.0
2021-05-08 22:00:00,6.0,78.0,14.5,1006.5,99.0,0.0
2021-05-08 23:00:00,5.3,84.0,14.1,1006.3,99.0,0.0
2021-05-09 00:00:00,4.9,87.0,13.1,1006.3,100.0,0.0
2021-05-09 01:00:00,5.0,87.0,12.5,1006.7,100.0,0.0
2021-05-09 02:00:00,5.2,87.0,11.5,1006.5,100.0,0.0
2021-05-09 03:00:00,5.1,87.0,11.5,1005.8,100.0,0.0
2021-05-09 04:00:00,4.5,88.0,10.5,1005.3,100.0,0.0
2021-05-09 05:00:00,4.4,86.0,9.3,1004.8,100.0,0.0
2021-05-09 06:00:00,4.7,83.0,10.8,1004.4,100.0,0.2
2021-05-09 07:00:00,5.1,83.0,11.9,1003.8,100.0,0.4
2021-05-09 08:00:00,5.3,86.0,12.7,1003.6,100.0,0.2
2021-05-09 09:00:00,5.5,86.0,13.0,1003.3,100.0,0.3
2021-05-09 10:00:00,5.5,88.0,13.7,1002.9,100.0,0.3
2021-05-09 11:00:00,5.5,89.0,13.9,1002.3,100.0,0.3
2021-05-09 12:00:00,5.7,87.0,15.3,1001.9,100.0,0.2
2021-05-09 13:00:00,5.7,88.0,16.5,1001.2,100.0,0.2
2021-05-09 14:00:00,5.9,93.0,11.9,1000.9,100.0,0.5
2021-05-09 15:00:00,6.3,92.0,10.4,1001.0,100.0,0.5
2021-05-09 16:00:00,6.2,98.0,8.3,1000.6,100.0,1.0
2021-05-09 17:00:00,6.4,99.0,8.1,1000.2,100.0,1.0
2021-05-09 18:00:00,6.3,99.0,9.4,999.7,100.0,0.7
2021-05-09 19:00:00,6.4,99.0,9.4,999.8,100.0,0.4
2021-05-09 20:00:00,6.3,99.0,9.2,999.8,100.0,0.3
2021-05-09 21:00:00,6.2,99.0,8.9,999.8,100.0,0.1
2021-05-09 22:00:00,6.2,99.0,7.7,1000.1,100.0,0.1
2021-05-09 23:00:00,6.3,97.0,7.7,1000.2,100.0,0.0
2021-05-10 00:00:00,6.3,98.0,6.4,1000.3,100.0,0.0
2021-05-10 01:00:00,6.2,99.0,3.1,1000.5,100.0,0.1
2021-05-10 02:00:00,6.1,98.0,3.3,1001.1,100.0,0.1
2021-05-10 03:00:00,6.7,97.0,2.3,1001.1,100.0,0.0
2021-05-10 04:00:00,6.5,99.0,3.3,1001.3,100.0,0.0
2021-05-10 05:00:00,7.1,97.0,1.9,1001.1,100.0,0.0
2021-05-10 06:00:00,7.0,97.0,3.2,1001.1,100.0,0.0
2021-05-10 07:00:00,7.3,98.0,6.2,1001.2,100.0,0.0
2021-05-10 08:00:00,7.8,97.0,7.3,1001.3,100.0,0.1
2021-05-10 09:00:00,8.1,97.0,7.3,1001.6,100.0,0.2
2021-05-10 10:00:00,8.7,99.0,9.4,1001.6,100.0,0.2
2021-05-10 11:00:00,9.3,95.0,11.2,1001.5,100.0,0.3
2021-05-10 12:00:00,11.2,89.0,8.7,1001.7,100.0,0.2
2021-05-10 13:00:00,11.4,94.0,10.2,1001.6,100.0,0.6
2021-05-10 14:00:00,11.2,98.0,8.4,1001.1,100.0,0.6
2021-05-10 15:00:00,11.6,99.0,7.1,1001.0,100.0,1.0
2021-05-10 16:00:00,12.6,99.0,8.1,1000.5,100.0,1.2
2021-05-10 17:00:00,13.2,99.0,7.3,1000.2,100.0,0.8
2021-05-10 18:00:00,13.7,99.0,9.5,999.6,100.0,1.3
2021-05-10 19:00:00,13.9,99.0,20.1,999.7,100.0,1.1
2021-05-10 20:00:00,12.6,97.0,19.8,1000.4,99.0,0.1
2021-05-10 21:00:00,10.7,97.0,23.6,1001.5,100.0,0.0
2021-05-10 22:00:00,9.6,98.0,22.3,1002.8,100.0,0.0
2021-05-10 23:00:00,9.3,96.0,21.6,1003.6,78.0,0.0
2021-05-11 00:00:00,8.8,96.0,19.6,1004.8,51.0,0.0
2021-05-11 01:00:00,8.1,97.0,16.7,1005.4,69.0,0.0
2021-05-11 02:00:00,7.3,97.0,14.4,1006.9,100.0,0.0
2021-05-11 03:00:00,6.9,97.0,11.2,1007.3,100.0,0.0
2021-05-11 04:00:00,6.5,98.0,10.9,1007.7,99.0,0.0
2021-05-11 05:00:00,6.5,98.0,11.5,1008.5,85.0,0.0
2021-05-11 06:00:00,6.9,97.0,10.3,1009.0,74.0,0.0
2021-05-11 07:00:00,7.4,96.0,8.6,1009.3,100.0,0.0
2021-05-11 08:00:00,8.1,94.0,8.8,1010.1,100.0,0.0
2021-05-11 09:00:00,8.9,90.0,8.2,1010.3,100.0,0.0
2021-05-11 10:00:00,9.8,86.0,8.5,1010.4,100.0,0.0
2021-05-11 11:00:00,11.3,78.0,9.9,1010.7,100.0,0.0
2021-05-11 12:00:00,12.6,72.0,9.7,1010.8,100.0,0.0
2021-05-11 13:00:00,13.1,69.0,9.7,1010.9,100.0,0.0
2021-05-11 14:00:00,11.3,77.0,7.2,1012.0,100.0,0.0
2021-05-11 15:00:00,11.7,77.0,6.2,1011.6,100.0,0.0
2021-05-11 16:00:00,12.3,75.0,3.7,1011.3,100.0,0.0
2021-05-11 17:00:00,12.8,71.0,3.6,1011.1,100.0,0.0
2021-05-11 18:00:00,12.8,71.0,4.5,1011.3,100.0,0.0
2021-05-11 19:00:00,12.1,74.0,5.6,1010.7,100.0,0.0
2021-05-11 20:00:00,11.7,79.0,3.6,1010.8,100.0,0.0
2021-05-11 21:00:00,10.7,83.0,3.7,1010.5,100.0,0.0
2021-05-11 22:00:00,9.9,84.0,4.6,1010.5,100.0,0.0
2021-05-11 23:00:00,9.4,84.0,5.6,1010.1,100.0,0.0
2021-05-12 00:00:00,8.5,85.0,6.9,1010.3,99.0,0.0
2021-05-12 01:00:00,8.1,87.0,8.7,1010.0,100.0,0.0
2021-05-12 02:00:00,8.4,85.0,9.8,1010.3,100.0,0.0
2021-05-12 03:00:00,8.8,81.0,11.0,1009.7,100.0,0.0
2021-05-12 04:00:00,9.1,79.0,11.8,1008.9,100.0,0.0
2021-05-12 05:00:00,8.9,81.0,13.7,1008.2,100.0,0.2
2021-05-12 06:00:00,8.7,84.0,15.0,1007.5,100.0,0.6
2021-05-12 07:00:00,8.8,89.0,15.9,1007.0,100.0,0.8
2021-05-12 08:00:00,8.4,98.0,14.7,1006.9,100.0,1.4
2021-05-12 09:00:00,8.6,98.0,15.6,1006.4,100.0,1.7
2021-05-12 10:00:00,9.0,97.0,17.2,1005.8,100.0,1.3
2021-05-12 11:00:00,9.1,98.0,18.7,1004.9,100.0,2.6
2021-05-12 12:00:00,9.5,97.0,17.4,1004.5,100.0,2.4
2021-05-12 13:00:00,9.5,98.0,14.8,1004.4,100.0,1.5
2021-05-12 14:00:00,9.9,94.0,14.9,1004.2,100.0,0.3
2021-05-12 15:00:00,10.6,92.0,11.9,1004.0,100.0,0.1
2021-05-12 16:00:00,11.2,90.0,5.2,1004.3,100.0,0.2
2021-05-12 17:00:00,10.8,94.0,6.6,1004.3,100.0,0.3
2021-05-12 18:00:00,10.9,94.0,7.9,1004.3,100.0,0.1
2021-05-12 19:00:00,11.0,94.0,7.6,1004.3,100.0,0.1
2021-05-12 20:00:00,10.8,95.0,6.5,1004.4,96.0,0.0
2021-05-12 21:00:00,10.5,93.0,5.8,1004.8,97.0,0.0
2021-05-12 22:00:00,9.0,94.0,4.6,1005.0,85.0,0.0
2021-05-12 23:00:00,7.7,95.0,5.4,1005.2,79.0,0.0
2021-05-13 00:00:00,7.0,95.0,5.8,1005.4,43.0,0.0
2021-05-13 01:00:00,6.1,96.0,6.9,1005.3,83.0,0.0
2021-05-13 02:00:00,6.4,95.0,6.5,1005.8,15.0,0.0
2021-05-13 03:00:00,6.3,95.0,6.0,1005.9,68.0,0.0
2021-05-13 04:00:00,5.6,96.0,5.8,1006.0,56.0,0.0
2021-05-13 05:00:00,5.1,97.0,6.5,1006.0,40.0,0.0
2021-05-13 06:00:00,6.8,93.0,5.4,1005.8,50.0,0.0
2021-05-13 07:00:00,8.1,93.0,4.9,1005.6,85.0,0.0
2021-05-13 08:00:00,9.8,90.0,4.0,1005.5,81.0,0.0
2021-05-13 09:00:00,11.8,85.0,5.1,1005.5,75.0,0.0
2021-05-13 10:00:00,13.9,78.0,5.8,1005.4,98.0,0.0
2021-05-13 11:00:00,16.0,71.0,6.5,1004.9,90.0,0.0
2021-05-13 12:00:00,18.1,63.0,5.6,1004.3,91.0,0.0
2021-05-13 13:00:00,19.2,59.0,6.1,1004.0,100.0,0.0
2021-05-13 14:00:00,17.0,68.0,9.9,1004.7,100.0,0.0
2021-05-13 15:00:00,18.4,64.0,7.3,1004.2,96.0,0.0
2021-05-13 16:00:00,19.3,61.0,6.0,1003.6,100.0,0.0
2021-05-13 17:00:00,18.9,64.0,8.3,1003.2,100.0,0.0
2021-05-13 18:00:00,17.8,70.0,10.4,1003.0,99.0,0.0
2021-05-13 19:00:00,16.9,75.0,10.0,1002.9,99.0,0.6
2021-05-13 20:00:00,15.7,85.0,11.2,1003.1,98.0,1.1
2021-05-13 21:00:00,14.3,94.0,12.3,1003.4,99.0,1.8
2021-05-13 22:00:00,13.3,95.0,15.0,1003.1,99.0,0.0
2021-05-13 23:00:00,12.6,95.0,11.7,1003.1,96.0,0.0
2021-05-14 00:00:00,11.0,99.0,5.8,1003.4,68.0,0.8
2021-05-14 01:00:00,11.0,99.0,7.3,1003.2,42.0,1.3
2021-05-14 02:00:00,11.3,96.0,13.6,1003.2,30.0,0.0
2021-05-14 03:00:00,10.9,96.0,14.0,1003.1,48.0,0.0
2021-05-14 04:00:00,10.3,96.0,13.7,1003.2,15.0,0.0
2021-05-14 05:00:00,9.5,99.0,13.5,1003.1,68.0,0.0
2021-05-14 06:00:00,9.8,96.0,14.3,1002.9,95.0,0.0
2021-05-14 07:00:00,10.6,95.0,13.8,1002.9,80.0,0.0
2021-05-14 08:00:00,12.0,91.0,11.7,1003.1,37.0,0.1
2021-05-14 09:00:00,13.6,85.0,9.7,1003.4,57.0,0.1
2021-05-14 10:00:00,15.7,73.0,8.3,1003.1,64.0,0.0
2021-05-14 11:00:00,17.5,60.0,9.0,1002.9,90.0,0.0
2021-05-14 12:00:00,18.8,53.0,6.9,1002.5,94.0,0.0
2021-05-14 13:00:00,19.5,51.0,6.5,1002.0,96.0,0.0
2021-05-14 14:00:00,17.6,69.0,6.2,1002.4,96.0,0.0
2021-05-14 15:00:00,17.7,68.0,8.8,1002.0,100.0,0.1
2021-05-14 16:00:00,16.4,79.0,13.5,1002.0,100.0,2.6
2021-05-14 17:00:00,16.7,81.0,12.3,1001.6,97.0,0.2
2021-05-14 18:00:00,16.7,79.0,9.9,1000.9,95.0,0.1
2021-05-14 19:00:00,16.8,77.0,9.0,1000.4,85.0,0.1
2021-05-14 20:00:00,14.4,93.0,10.2,1000.5,99.0,3.0
2021-05-14 21:00:00,13.4,99.0,6.9,1000.4,100.0,1.4
2021-05-14 22:00:00,12.8,99.0,9.2,1000.3,94.0,0.6
2021-05-14 23:00:00,12.5,99.0,10.9,1000.3,100.0,0.6
2021-05-15 00:00:00,12.2,96.0,15.8,1001.1,100.0,1.0
2021-05-15 01:00:00,11.1,95.0,15.0,1001.5,83.0,0.3
2021-05-15 02:00:00,10.3,96.0,11.8,1001.9,31.0,0.0
2021-05-15 03:00:00,10.2,97.0,11.6,1001.7,46.0,0.0
2021-05-15 04:00:00,9.6,97.0,11.6,1001.6,47.0,0.0
2021-05-15 05:00:00,9.0,97.0,9.7,1001.3,42.0,0.0
2021-05-15 06:00:00,9.3,97.0,10.4,1001.2,97.0,0.0
2021-05-15 07:00:00,10.1,94.0,12.3,1001.1,87.0,0.0
2021-05-15 08:00:00,10.8,88.0,11.5,1000.9,100.0,0.0
2021-05-15 09:00:00,11.0,85.0,12.0,1000.6,100.0,0.0
2021-05-15 10:00:00,11.2,84.0,12.1,1000.3,100.0,0.2
2021-05-15 11:00:00,10.8,87.0,11.8,1000.0,100.0,0.4
2021-05-15 12:00:00,10.7,87.0,12.8,999.8,100.0,0.4
2021-05-15 13:00:00,11.0,86.0,11.3,999.4,100.0,0.4
2021-05-15 14:00:00,11.3,82.0,7.9,999.3,100.0,0.4
2021-05-15 15:00:00,11.7,79.0,7.5,999.0,100.0,0.1
2021-05-15 16:00:00,11.7,77.0,8.0,998.7,100.0,0.1
2021-05-15 17:00:00,11.8,76.0,8.4,998.4,91.0,0.0
2021-05-15 18:00:00,11.6,77.0,9.0,998.2,75.0,0.0
2021-05-15 19:00:00,11.4,79.0,8.5,998.1,71.0,0.0
2021-05-15 20:00:00,11.2,81.0,7.7,998.1,95.0,0.0
2021-05-15 21:00:00,10.2,88.0,8.5,998.1,71.0,0.1
2021-05-15 22:00:00,9.4,92.0,9.4,998.1,66.0,0.1
2021-05-15 23:00:00,8.9,94.0,6.5,998.3,92.0,0.0
2021-05-16 00:00:00,9.0,94.0,7.3,998.7,100.0,0.2
2021-05-16 01:00:00,8.6,95.0,9.9,998.7,100.0,0.1
2021-05-16 02:00:00,8.3,95.0,11.3,998.8,100.0,0.1
2021-05-16 03:00:00,8.1,96.0,11.6,998.8,100.0,0.2
2021-05-16 04:00:00,7.8,96.0,12.4,998.9,100.0,0.5
2021-05-16 05:00:00,7.4,99.0,13.3,999.2,100.0,0.9
2021-05-16 06:00:00,7.1,99.0,13.2,999.7,99.0,0.7
2021-05-16 07:00:00,7.2,95.0,12.1,1000.1,100.0,0.4
2021-05-16 08:00:00,7.6,93.0,12.0,1000.4,66.0,0.0
2021-05-16 09:00:00,8.6,80.0,14.0,1000.6,60.0,0.0
2021-05-16 10:00:00,9.5,72.0,16.0,1001.0,87.0,0.0
2021-05-16 11:00:00,10.0,68.0,14.1,1001.2,100.0,0.0
2021-05-16 12:00:00,11.0,63.0,14.4,1001.4,100.0,0.0
2021-05-16 13:00:00,11.4,62.0,13.3,1001.3,100.0,0.1
2021-05-16 14:00:00,10.6,69.0,8.9,1001.9,100.0,0.1
2021-05-16 15:00:00,10.8,68.0,5.8,1002.0,100.0,0.0
2021-05-16 16:00:00,11.1,67.0,5.2,1001.9,100.0,0.0
2021-05-16 17:00:00,11.4,67.0,3.0,1001.7,98.0,0.0
2021-05-16 18:00:00,12.3,63.0,4.0,1001.2,85.0,0.0
2021-05-16 19:00:00,12.4,62.0,4.3,1000.9,92.0,0.0
2021-05-16 20:00:00,12.0,69.0,3.6,1000.7,98.0,0.0
2021-05-16 21:00:00,10.8,75.0,7.6,1000.9,99.0,0.0
2021-05-16 22:00:00,10.0,77.0,9.0,1000.9,89.0,0.0
2021-05-16 23:00:00,9.2,81.0,10.2,1000.8,93.0,0.0
2021-05-17 00:00:00,8.6,85.0,10.0,1000.8,55.0,0.0
2021-05-17 01:00:00,7.6,91.0,10.7,1000.7,32.0,0.0
2021-05-17 02:00:00,8.2,89.0,10.5,1000.9,83.0,0.0
2021-05-17 03:00:00,8.4,89.0,10.7,1000.6,100.0,0.2
2021-05-17 04:00:00,8.3,91.0,11.9,1000.3,100.0,0.1
2021-05-17 05:00:00,8.3,92.0,12.2,999.9,99.0,0.1
2021-05-17 06:00:00,8.4,90.0,11.7,999.7,100.0,0.1
2021-05-17 07:00:00,8.7,89.0,12.7,999.5,100.0,0.2
2021-05-17 08:00:00,9.0,90.0,12.4,999.4,100.0,0.6
2021-05-17 09:00:00,9.1,93.0,11.8,999.0,100.0,0.8
2021-05-17 10:00:00,9.1,98.0,11.5,998.8,100.0,1.4
2021-05-17 11:00:00,9.3,99.0,12.5,998.8,100.0,1.3
2021-05-17 12:00:00,9.2,97.0,9.8,998.6,100.0,1.5
2021-05-17 13:00:00,9.1,97.0,7.0,998.5,100.0,1.8
2021-05-17 14:00:00,7.9,90.0,6.6,998.6,100.0,1.3
2021-05-17 15:00:00,8.0,96.0,5.2,998.4,100.0,1.2
2021-05-17 16:00:00,8.2,95.0,5.2,998.4,100.0,0.8
2021-05-17 17:00:00,8.5,88.0,7.2,998.3,100.0,0.6
2021-05-17 18:00:00,8.5,88.0,7.2,998.4,100.0,0.4
2021-05-17 19:00:00,8.5,89.0,5.4,998.3,100.0,0.2
2021-05-17 20:00:00,8.3,91.0,6.3,998.6,100.0,0.2
2021-05-17 21:00:00,7.9,94.0,6.4,998.7,100.0,0.2
2021-05-17 22:00:00,7.3,95.0,5.0,998.9,100.0,0.2
2021-05-17 23:00:00,6.8,99.0,6.5,999.0,100.0,0.2
2021-05-18 00:00:00,6.8,99.0,6.9,999.2,100.0,0.3
2021-05-18 01:00:00,6.9,99.0,8.7,999.2,100.0,0.3
2021-05-18 02:00:00,6.6,98.0,9.7,999.6,100.0,0.4
2021-05-18 03:00:00,6.7,99.0,9.7,999.8,100.0,0.2
2021-05-18 04:00:00,6.6,99.0,10.5,1000.1,100.0,0.1
2021-05-18 05:00:00,6.7,99.0,9.7,1000.3,100.0,0.1
2021-05-18 06:00:00,7.1,98.0,11.2,1000.6,100.0,0.1
2021-05-18 07:00:00,7.7,95.0,12.5,1000.9,91.0,0.0
2021-05-18 08:00:00,8.5,89.0,12.3,1001.4,100.0,0.0
2021-05-18 09:00:00,9.3,88.0,12.9,1002.0,100.0,0.0
2021-05-18 10:00:00,10.6,79.0,13.1,1002.5,100.0,0.0
2021-05-18 11:00:00,11.5,75.0,12.2,1002.9,98.0,0.0
2021-05-18 12:00:00,12.0,73.0,11.8,1002.9,46.0,0.0
2021-05-18 13:00:00,12.6,71.0,13.6,1002.8,51.0,0.0
2021-05-18 14:00:00,12.7,69.0,13.2,1003.3,46.0,0.0
2021-05-18 15:00:00,12.3,68.0,15.1,1003.7,64.0,0.3
2021-05-18 16:00:00,12.3,68.0,13.0,1003.9,73.0,0.0
2021-05-18 17:00:00,12.7,65.0,10.3,1003.9,46.0,0.0
2021-05-18 18:00:00,12.6,66.0,9.0,1003.8,79.0,0.0
2021-05-18 19:00:00,12.2,70.0,9.6,1003.7,27.0,0.0
2021-05-18 20:00:00,11.2,75.0,8.8,1004.1,56.0,0.0
2021-05-18 21:00:00,10.2,81.0,7.9,1004.5,67.0,0.0
2021-05-18 22:00:00,8.7,88.0,7.1,1004.7,67.0,0.0
2021-05-18 23:00:00,8.0,91.0,5.5,1005.0,39.0,0.0
2021-05-19 00:00:00,7.4,93.0,5.4,1005.1,39.0,0.0
2021-05-19 01:00:00,6.8,95.0,3.7,1005.0,46.0,0.0
2021-05-19 02:00:00,6.1,96.0,4.6,1005.4,59.0,0.0
2021-05-19 03:00:00,6.9,96.0,3.0,1005.5,100.0,0.0
2021-05-19 04:00:00,7.2,97.0,2.6,1005.5,100.0,0.0
2021-05-19 05:00:00,7.2,99.0,2.6,1005.6,100.0,0.0
2021-05-19 06:00:00,7.4,99.0,1.6,1005.7,100.0,0.0
2021-05-19 07:00:00,7.7,96.0,2.8,1005.9,100.0,0.0
2021-05-19 08:00:00,8.6,91.0,4.1,1005.8,100.0,0.0
2021-05-19 09:00:00,9.7,84.0,3.1,1005.8,96.0,0.0
2021-05-19 10:00:00,11.1,77.0,1.3,1005.9,69.0,0.0
2021-05-19 11:00:00,12.0,73.0,1.8,1005.6,27.0,0.0
2021-05-19 12:00:00,13.1,66.0,3.9,1005.3,18.0,0.0
2021-05-19 13:00:00,14.0,61.0,3.8,1005.0,23.0,0.0
2021-05-19 14:00:00,13.9,71.0,7.1,1005.6,37.0,0.0
2021-05-19 15:00:00,13.9,73.0,3.9,1005.6,70.0,0.1
2021-05-19 16:00:00,12.4,76.0,11.4,1005.9,96.0,0.8
2021-05-19 17:00:00,12.6,75.0,6.8,1005.8,58.0,0.1
2021-05-19 18:00:00,12.5,70.0,7.4,1005.5,29.0,0.1
2021-05-19 19:00:00,12.6,70.0,3.9,1005.3,19.0,0.0
2021-05-19 20:00:00,12.2,74.0,5.1,1005.3,16.0,0.0
2021-05-19 21:00:00,11.0,81.0,4.6,1005.5,14.0,0.0
2021-05-19 22:00:00,9.7,84.0,8.1,1005.4,8.0,0.0
2021-05-19 23:00:00,8.2,92.0,9.1,1005.8,5.0,0.0
2021-05-20 00:00:00,7.3,93.0,7.9,1005.8,4.0,0.0
2021-05-20 01:00:00,6.6,94.0,5.3,1005.9,5.0,0.0
2021-05-20 02:00:00,5.4,97.0,6.0,1006.2,22.0,0.0
2021-05-20 03:00:00,6.1,98.0,3.1,1006.3,100.0,0.0
2021-05-20 04:00:00,6.3,99.0,4.9,1006.3,100.0,0.0
2021-05-20 05:00:00,6.2,99.0,3.7,1006.3,100.0,0.0
2021-05-20 06:00:00,6.3,99.0,2.1,1006.3,100.0,0.0
2021-05-20 07:00:00,6.7,98.0,1.8,1006.4,100.0,0.0
2021-05-20 08:00:00,8.1,95.0,1.9,1006.5,82.0,0.0
2021-05-20 09:00:00,10.0,78.0,0.5,1006.6,40.0,0.0
2021-05-20 10:00:00,11.5,73.0,0.7,1006.6,56.0,0.0
2021-05-20 11:00:00,12.6,71.0,1.5,1006.2,51.0,0.1
2021-05-20 12:00:00,13.2,70.0,3.1,1006.0,34.0,0.1
2021-05-20 13:00:00,11.9,76.0,12.8,1005.7,84.0,2.8
2021-05-20 14:00:00,12.2,65.0,8.8,1005.6,81.0,0.3
2021-05-20 15:00:00,12.8,63.0,6.2,1005.3,60.0,0.0
2021-05-20 16:00:00,13.5,60.0,5.2,1004.9,21.0,0.0
2021-05-20 17:00:00,14.0,57.0,6.0,1004.4,41.0,0.0
2021-05-20 18:00:00,12.2,70.0,13.1,1004.5,67.0,0.1
2021-05-20 19:00:00,11.8,72.0,6.4,1003.9,38.0,0.1
2021-05-20 20:00:00,11.6,74.0,7.8,1003.5,43.0,0.0
2021-05-20 21:00:00,10.6,81.0,5.0,1003.3,23.0,0.0
2021-05-20 22:00:00,9.1,88.0,4.1,1003.1,24.0,0.0
2021-05-20 23:00:00,8.4,90.0,6.9,1002.8,17.0,0.0
2021-05-21 00:00:00,7.3,92.0,6.7,1002.5,15.0,0.0
2021-05-21 01:00:00,6.5,93.0,5.6,1002.1,11.0,0.0
2021-05-21 02:00:00,5.6,96.0,4.4,1002.6,7.0,0.0
2021-05-21 03:00:00,5.8,96.0,2.9,1002.2,22.0,0.0
2021-05-21 04:00:00,5.5,97.0,5.0,1001.7,21.0,0.0
2021-05-21 05:00:00,5.1,99.0,5.9,1001.2,27.0,0.0
2021-05-21 06:00:00,5.6,98.0,5.4,1000.9,100.0,0.0
2021-05-21 07:00:00,6.7,91.0,6.0,1000.5,44.0,0.0
2021-05-21 08:00:00,7.7,87.0,5.5,1000.2,54.0,0.0
2021-05-21 09:00:00,9.4,78.0,5.4,999.9,71.0,0.0
2021-05-21 10:00:00,11.1,70.0,4.9,999.6,100.0,0.0
2021-05-21 11:00:00,11.7,69.0,4.9,999.1,55.0,0.2
2021-05-21 12:00:00,12.3,63.0,7.2,998.7,75.0,0.2
2021-05-21 13:00:00,12.3,67.0,9.8,998.5,65.0,0.0
2021-05-21 14:00:00,12.9,52.0,8.4,998.1,38.0,0.1
2021-05-21 15:00:00,13.7,46.0,11.9,997.7,18.0,0.0
2021-05-21 16:00:00,13.0,52.0,14.2,997.6,18.0,0.0
2021-05-21 17:00:00,13.0,54.0,12.1,997.2,16.0,0.0
2021-05-21 18:00:00,12.7,54.0,10.3,996.7,12.0,0.0
2021-05-21 19:00:00,12.3,57.0,9.5,996.4,30.0,0.0
2021-05-21 20:00:00,11.6,63.0,8.1,996.0,82.0,0.0
2021-05-21 21:00:00,10.2,72.0,5.9,995.9,84.0,0.0
2021-05-21 22:00:00,8.6,80.0,4.6,995.7,70.0,0.0
2021-05-21 23:00:00,9.4,73.0,2.5,995.8,44.0,0.0
2021-05-22 00:00:00,7.1,84.0,3.7,995.6,60.0,0.0
2021-05-22 01:00:00,7.4,83.0,6.1,995.3,71.0,0.0
2021-05-22 02:00:00,6.4,88.0,7.9,995.3,96.0,0.0
2021-05-22 03:00:00,6.1,90.0,9.3,995.0,69.0,0.0
2021-05-22 04:00:00,5.6,92.0,8.4,994.9,86.0,0.0
2021-05-22 05:00:00,5.8,90.0,8.0,994.8,91.0,0.0
2021-05-22 06:00:00,6.8,86.0,8.8,994.7,69.0,0.0
2021-05-22 07:00:00,8.6,81.0,7.6,995.0,60.0,0.0
2021-05-22 08:00:00,10.3,77.0,6.4,995.1,66.0,0.3
2021-05-22 09:00:00,11.5,75.0,5.8,995.0,72.0,0.1
2021-05-22 10:00:00,12.4,73.0,5.0,994.9,90.0,0.1
2021-05-22 11:00:00,13.2,73.0,5.5,994.7,99.0,0.2
2021-05-22 12:00:00,9.9,84.0,14.7,995.2,100.0,4.0
2021-05-22 13:00:00,11.0,87.0,7.4,995.1,97.0,1.1
2021-05-22 14:00:00,10.4,87.0,10.0,995.8,96.0,0.3
2021-05-22 15:00:00,12.0,82.0,10.8,995.9,92.0,0.2
2021-05-22 16:00:00,12.2,72.0,9.0,995.9,95.0,0.1
2021-05-22 17:00:00,12.7,64.0,6.8,995.8,87.0,0.0
2021-05-22 18:00:00,11.6,70.0,11.3,996.2,99.0,0.1
2021-05-22 19:00:00,11.1,75.0,6.1,996.0,98.0,0.1
2021-05-22 20:00:00,10.7,79.0,4.1,996.0,88.0,0.0
2021-05-22 21:00:00,10.1,88.0,2.9,996.3,90.0,0.0
2021-05-22 22:00:00,8.8,92.0,5.2,996.6,86.0,0.0
2021-05-22 23:00:00,8.1,93.0,7.1,996.8,82.0,0.0
2021-05-23 00:00:00,7.7,92.0,7.9,997.1,85.0,0.0
2021-05-23 01:00:00,7.7,92.0,7.9,997.1,80.0,0.1
2021-05-23 02:00:00,7.2,94.0,8.9,997.4,63.0,0.2
2021-05-23 03:00:00,7.2,94.0,8.9,997.4,47.0,0.0
2021-05-23 04:00:00,6.7,95.0,10.2,997.4,71.0,0.0
2021-05-23 05:00:00,6.8,95.0,12.0,997.5,85.0,0.0
2021-05-23 06:00:00,7.4,93.0,12.7,997.7,94.0,0.0
2021-05-23 07:00:00,8.6,90.0,12.0,998.0,97.0,0.0
2021-05-23 08:00:00,10.0,84.0,14.2,998.1,100.0,0.0
2021-05-23 09:00:00,10.4,83.0,11.6,998.5,99.0,0.0
2021-05-23 10:00:00,11.5,79.0,12.1,998.7,99.0,0.1
2021-05-23 11:00:00,12.6,76.0,12.6,998.8,99.0,0.2
2021-05-23 12:00:00,12.7,77.0,12.9,999.0,99.0,0.4
2021-05-23 13:00:00,12.1,82.0,10.9,999.2,100.0,0.6
2021-05-23 14:00:00,10.8,84.0,10.3,1000.6,87.0,0.3
2021-05-23 15:00:00,12.4,78.0,11.3,1000.7,96.0,0.1
2021-05-23 16:00:00,13.6,68.0,13.6,1000.6,93.0,0.0
2021-05-23 17:00:00,12.6,68.0,15.2,1001.2,95.0,0.1
2021-05-23 18:00:00,12.2,69.0,13.0,1001.6,91.0,0.0
2021-05-23 19:00:00,11.9,73.0,9.7,1001.8,84.0,0.0
2021-05-23 20:00:00,11.7,77.0,7.2,1002.2,84.0,0.0
2021-05-23 21:00:00,11.0,81.0,6.4,1002.8,57.0,0.0
2021-05-23 22:00:00,9.9,85.0,6.4,1003.4,74.0,0.0
2021-05-23 23:00:00,9.5,86.0,8.0,1003.9,79.0,0.0
2021-05-24 00:00:00,9.0,88.0,8.9,1004.5,71.0,0.1
2021-05-24 01:00:00,8.7,90.0,9.2,1004.9,70.0,0.2
2021-05-24 02:00:00,9.0,96.0,11.0,1005.8,93.0,0.1
2021-05-24 03:00:00,8.8,94.0,12.0,1006.0,96.0,0.4
2021-05-24 04:00:00,8.5,95.0,12.3,1006.1,98.0,0.3
2021-05-24 05:00:00,8.2,95.0,12.0,1006.5,100.0,0.1
2021-05-24 06:00:00,8.3,95.0,12.3,1006.9,100.0,0.2
2021-05-24 07:00:00,8.5,95.0,13.3,1007.3,100.0,0.3
2021-05-24 08:00:00,8.8,96.0,13.0,1007.7,100.0,0.4
2021-05-24 09:00:00,9.7,94.0,12.1,1008.3,100.0,0.1
2021-05-24 10:00:00,10.4,96.0,9.7,1008.6,98.0,0.1
2021-05-24 11:00:00,10.4,94.0,14.9,1009.3,95.0,0.2
2021-05-24 12:00:00,11.6,68.0,16.7,1010.1,97.0,0.0
2021-05-24 13:00:00,12.9,48.0,19.2,1010.3,97.0,0.0
2021-05-24 14:00:00,12.8,53.0,17.3,1011.0,98.0,0.0
2021-05-24 15:00:00,13.4,50.0,16.2,1011.2,99.0,0.0
2021-05-24 16:00:00,13.2,52.0,15.2,1011.4,99.0,0.0
2021-05-24 17:00:00,12.6,56.0,14.8,1011.8,100.0,0.0
2021-05-24 18:00:00,11.4,67.0,10.0,1012.1,100.0,0.0
2021-05-24 19:00:00,10.4,77.0,5.0,1012.3,100.0,0.1
2021-05-24 20:00:00,10.2,82.0,1.3,1012.6,100.0,0.1
2021-05-24 21:00:00,9.8,90.0,3.1,1012.9,100.0,0.1
2021-05-24 22:00:00,9.2,89.0,7.4,1012.9,100.0,0.0
2021-05-24 23:00:00,9.1,87.0,10.5,1012.6,100.0,0.0
2021-05-25 00:00:00,9.0,86.0,10.7,1012.7,99.0,0.0
2021-05-25 01:00:00,8.7,86.0,11.0,1012.8,98.0,0.0
2021-05-25 02:00:00,8.9,84.0,13.3,1012.8,100.0,0.0
2021-05-25 03:00:00,8.9,84.0,13.0,1012.6,100.0,0.1
2021-05-25 04:00:00,8.8,84.0,12.8,1012.2,99.0,0.0
2021-05-25 05:00:00,8.9,83.0,13.3,1012.1,100.0,0.0
2021-05-25 06:00:00,9.2,83.0,14.0,1012.1,100.0,0.0
2021-05-25 07:00:00,9.5,82.0,14.5,1012.1,100.0,0.0
2021-05-25 08:00:00,11.1,76.0,14.3,1012.0,100.0,0.0
2021-05-25 09:00:00,12.2,71.0,15.1,1012.1,99.0,0.0
2021-05-25 10:00:00,13.2,65.0,16.2,1012.2,100.0,0.0
2021-05-25 11:00:00,13.5,63.0,17.8,1012.2,100.0,0.0
2021-05-25 12:00:00,13.7,62.0,18.0,1012.0,99.0,0.0
2021-05-25 13:00:00,14.4,60.0,18.4,1011.6,97.0,0.0
2021-05-25 14:00:00,13.2,68.0,18.2,1012.2,59.0,0.0
2021-05-25 15:00:00,14.4,67.0,18.2,1011.8,59.0,0.0
2021-05-25 16:00:00,14.3,65.0,17.8,1011.6,100.0,0.2
2021-05-25 17:00:00,13.2,83.0,12.4,1011.7,100.0,3.1
2021-05-25 18:00:00,12.0,86.0,13.8,1011.6,100.0,0.8
2021-05-25 19:00:00,11.0,90.0,16.1,1011.3,100.0,0.3
2021-05-25 20:00:00,11.0,90.0,14.8,1011.3,100.0,0.2
2021-05-25 21:00:00,10.6,90.0,14.3,1011.3,100.0,0.1
2021-05-25 22:00:00,10.3,89.0,16.7,1011.2,96.0,0.0
2021-05-25 23:00:00,9.9,89.0,17.4,1011.2,100.0,0.1
2021-05-26 00:00:00,9.7,90.0,17.8,1011.0,100.0,0.2
2021-05-26 01:00:00,9.5,90.0,19.6,1010.6,100.0,0.2
2021-05-26 02:00:00,9.7,90.0,19.5,1010.2,100.0,0.4
2021-05-26 03:00:00,9.6,89.0,20.6,1009.7,100.0,0.1
2021-05-26 04:00:00,9.0,88.0,22.3,1009.3,100.0,0.2
2021-05-26 05:00:00,8.8,87.0,22.7,1009.0,100.0,0.4
2021-05-26 06:00:00,8.5,88.0,23.3,1008.5,100.0,0.6
2021-05-26 07:00:00,8.5,89.0,24.5,1008.3,100.0,0.8
2021-05-26 08:00:00,8.6,89.0,26.4,1007.6,100.0,0.6
2021-05-26 09:00:00,8.8,89.0,26.0,1007.7,100.0,0.6
2021-05-26 10:00:00,9.3,90.0,24.3,1007.8,100.0,0.8
2021-05-26 11:00:00,9.5,90.0,22.8,1007.7,100.0,0.8
2021-05-26 12:00:00,9.8,89.0,20.9,1007.9,100.0,0.6
2021-05-26 13:00:00,9.8,96.0,18.0,1007.7,100.0,0.9
2021-05-26 14:00:00,10.4,85.0,20.3,1007.6,100.0,0.9
2021-05-26 15:00:00,10.9,83.0,20.6,1007.4,100.0,0.5
2021-05-26 16:00:00,11.2,81.0,18.9,1007.6,100.0,0.6
2021-05-26 17:00:00,11.1,83.0,15.3,1007.6,100.0,0.5
2021-05-26 18:00:00,11.0,85.0,13.5,1007.6,100.0,0.5
2021-05-26 19:00:00,10.6,87.0,12.4,1007.5,100.0,0.4
2021-05-26 20:00:00,10.3,89.0,10.0,1007.7,100.0,0.4
2021-05-26 21:00:00,10.0,89.0,10.5,1007.7,100.0,0.2
2021-05-26 22:00:00,9.3,90.0,9.4,1008.0,100.0,0.1
2021-05-26 23:00:00,8.8,90.0,7.6,1008.3,95.0,0.0
2021-05-27 00:00:00,8.4,89.0,7.4,1008.4,97.0,0.0
2021-05-27 01:00:00,8.4,87.0,8.7,1008.5,87.0,0.0
2021-05-27 02:00:00,7.6,83.0,12.1,1008.7,61.0,0.0
2021-05-27 03:00:00,7.0,81.0,10.7,1009.0,92.0,0.0
2021-05-27 04:00:00,6.6,79.0,8.3,1009.2,39.0,0.0
2021-05-27 05:00:00,6.5,79.0,9.9,1009.6,18.0,0.0
2021-05-27 06:00:00,8.0,76.0,14.8,1010.1,33.0,0.0
2021-05-27 07:00:00,9.4,69.0,15.6,1010.2,48.0,0.0
2021-05-27 08:00:00,10.7,62.0,15.8,1010.6,1.0,0.0
2021-05-27 09:00:00,11.7,48.0,19.8,1010.7,0.0,0.0
2021-05-27 10:00:00,12.7,43.0,21.8,1010.8,41.0,0.0
2021-05-27 11:00:00,13.1,41.0,20.3,1011.0,68.0,0.0
2021-05-27 12:00:00,13.7,38.0,19.3,1011.0,92.0,0.0
2021-05-27 13:00:00,14.4,34.0,17.1,1010.8,82.0,0.0
2021-05-27 14:00:00,14.2,39.0,14.9,1011.2,90.0,0.0
2021-05-27 15:00:00,14.0,40.0,12.0,1011.2,88.0,0.0
2021-05-27 16:00:00,15.1,37.0,12.2,1011.1,74.0,0.0
2021-05-27 17:00:00,14.8,39.0,12.0,1011.2,46.0,0.0
2021-05-27 18:00:00,15.2,37.0,10.3,1011.4,65.0,0.0
2021-05-27 19:00:00,15.0,41.0,7.5,1011.8,33.0,0.0
2021-05-27 20:00:00,14.0,51.0,6.8,1012.6,10.0,0.0
2021-05-27 21:00:00,12.0,66.0,4.3,1013.1,16.0,0.0
2021-05-27 22:00:00,9.7,74.0,3.9,1013.8,31.0,0.0
2021-05-27 23:00:00,8.7,74.0,2.7,1014.1,22.0,0.0
2021-05-28 00:00:00,7.4,78.0,3.1,1014.8,13.0,0.0
2021-05-28 01:00:00,6.5,79.0,2.2,1015.0,1.0,0.0
2021-05-28 02:00:00,5.4,84.0,5.1,1015.6,0.0,0.0
2021-05-28 03:00:00,5.1,84.0,3.8,1016.0,15.0,0.0
2021-05-28 04:00:00,5.3,79.0,6.8,1016.2,25.0,0.0
2021-05-28 05:00:00,5.8,78.0,4.9,1016.4,20.0,0.0
2021-05-28 06:00:00,7.6,71.0,4.6,1016.7,0.0,0.0
2021-05-28 07:00:00,9.8,66.0,4.1,1016.7,0.0,0.0
2021-05-28 08:00:00,12.1,59.0,4.9,1016.9,6.0,0.0
2021-05-28 09:00:00,14.1,52.0,7.2,1016.8,25.0,0.0
2021-05-28 10:00:00,15.6,43.0,9.2,1016.8,49.0,0.0
2021-05-28 11:00:00,16.6,37.0,10.2,1016.5,0.0,0.0
2021-05-28 12:00:00,17.4,36.0,10.5,1016.1,0.0,0.0
2021-05-28 13:00:00,18.2,35.0,10.8,1015.7,0.0,0.0
2021-05-28 14:00:00,19.0,35.0,9.4,1015.0,0.0,0.0
2021-05-28 15:00:00,20.2,32.0,8.2,1014.8,0.0,0.0
2021-05-28 16:00:00,21.1,29.0,6.1,1014.6,0.0,0.0
2021-05-28 17:00:00,21.3,28.0,6.2,1014.6,0.0,0.0
2021-05-28 18:00:00,20.9,31.0,5.8,1014.8,0.0,0.0
2021-05-28 19:00:00,20.4,40.0,2.1,1014.8,0.0,0.0
2021-05-28 20:00:00,19.0,69.0,2.9,1015.0,1.0,0.0
2021-05-28 21:00:00,16.7,73.0,4.3,1015.5,0.0,0.0
2021-05-28 22:00:00,14.1,70.0,5.9,1016.3,4.0,0.0
2021-05-28 23:00:00,13.6,54.0,10.3,1017.1,33.0,0.0
2021-05-29 00:00:00,13.1,52.0,14.0,1017.7,2.0,0.0
2021-05-29 01:00:00,12.4,52.0,13.8,1018.4,12.0,0.0
2021-05-29 02:00:00,12.5,51.0,13.6,1018.9,44.0,0.0
2021-05-29 03:00:00,11.7,53.0,12.0,1019.5,58.0,0.0
2021-05-29 04:00:00,10.8,57.0,11.4,1020.0,69.0,0.0
2021-05-29 05:00:00,10.3,60.0,10.0,1020.6,71.0,0.0
2021-05-29 06:00:00,10.8,63.0,9.0,1021.2,1.0,0.0
2021-05-29 07:00:00,12.3,60.0,9.4,1021.6,0.0,0.0
2021-05-29 08:00:00,13.9,53.0,10.2,1021.9,0.0,0.0
2021-05-29 09:00:00,15.3,49.0,9.2,1022.1,0.0,0.0
2021-05-29 10:00:00,16.8,43.0,6.9,1022.2,0.0,0.0
2021-05-29 11:00:00,18.1,37.0,4.2,1022.3,0.0,0.0
2021-05-29 12:00:00,19.3,34.0,2.6,1022.2,0.0,0.0
2021-05-29 13:00:00,20.2,33.0,2.9,1022.0,0.0,0.0
2021-05-29 14:00:00,20.7,29.0,1.1,1021.6,89.0,0.0
2021-05-29 15:00:00,21.8,30.0,2.2,1021.5,96.0,0.0
2021-05-29 16:00:00,22.2,30.0,4.4,1021.5,0.0,0.0
2021-05-29 17:00:00,22.3,31.0,5.9,1021.4,0.0,0.0
2021-05-29 18:00:00,22.0,34.0,6.6,1021.3,0.0,0.0
2021-05-29 19:00:00,21.2,38.0,6.1,1021.2,0.0,0.0
2021-05-29 20:00:00,19.9,52.0,4.6,1021.3,5.0,0.0
2021-05-29 21:00:00,17.7,72.0,5.4,1021.8,16.0,0.0
2021-05-29 22:00:00,15.4,70.0,6.6,1022.2,12.0,0.0
2021-05-29 23:00:00,13.6,75.0,8.1,1022.5,2.0,0.0
2021-05-30 00:00:00,13.0,75.0,6.4,1022.7,0.0,0.0
2021-05-30 01:00:00,12.7,74.0,6.1,1022.8,0.0,0.0
2021-05-30 02:00:00,12.7,68.0,6.1,1022.8,0.0,0.0
2021-05-30 03:00:00,11.2,74.0,6.8,1023.1,0.0,0.0
2021-05-30 04:00:00,10.0,76.0,6.4,1023.5,0.0,0.0
2021-05-30 05:00:00,10.6,72.0,2.9,1023.9,0.0,0.0
2021-05-30 06:00:00,11.5,73.0,3.4,1024.1,0.0,0.0
2021-05-30 07:00:00,13.4,70.0,5.6,1024.2,0.0,0.0
2021-05-30 08:00:00,15.5,62.0,4.8,1024.3,0.0,0.0
2021-05-30 09:00:00,17.5,56.0,3.1,1024.2,0.0,0.0
2021-05-30 10:00:00,19.5,51.0,1.1,1024.0,0.0,0.0
2021-05-30 11:00:00,21.0,48.0,2.6,1023.9,0.0,0.0
2021-05-30 12:00:00,22.1,46.0,5.5,1023.6,0.0,0.0
2021-05-30 13:00:00,22.8,44.0,7.4,1023.4,0.0,0.0
2021-05-30 14:00:00,23.9,40.0,8.4,1022.9,0.0,0.0
2021-05-30 15:00:00,24.7,40.0,11.4,1022.5,0.0,0.0
2021-05-30 16:00:00,24.3,37.0,15.8,1022.1,0.0,0.0
2021-05-30 17:00:00,23.5,36.0,16.5,1021.6,0.0,0.0
2021-05-30 18:00:00,22.5,37.0,15.2,1021.4,1.0,0.0
2021-05-30 19:00:00,21.2,40.0,13.7,1021.1,3.0,0.0
2021-05-30 20:00:00,19.5,48.0,12.5,1021.0,6.0,0.0
2021-05-30 21:00:00,17.5,55.0,11.3,1020.8,3.0,0.0
2021-05-30 22:00:00,15.7,59.0,10.6,1020.7,4.0,0.0
2021-05-30 23:00:00,14.4,63.0,9.7,1020.7,3.0,0.0
2021-05-31 00:00:00,13.5,68.0,5.8,1020.6,9.0,0.0
2021-05-31 01:00:00,12.1,76.0,5.1,1020.5,2.0,0.0
2021-05-31 02:00:00,11.8,75.0,4.5,1020.4,2.0,0.0
2021-05-31 03:00:00,11.5,76.0,6.0,1020.3,0.0,0.0
2021-05-31 04:00:00,10.7,81.0,4.8,1020.2,0.0,0.0
2021-05-31 05:00:00,10.2,86.0,4.3,1020.2,9.0,0.0
2021-05-31 06:00:00,11.7,80.0,1.4,1020.2,51.0,0.0
2021-05-31 07:00:00,13.7,73.0,2.8,1020.0,36.0,0.0
2021-05-31 08:00:00,16.0,65.0,3.8,1020.0,73.0,0.0
2021-05-31 09:00:00,18.2,58.0,5.3,1019.8,94.0,0.0
2021-05-31 10:00:00,20.1,51.0,6.0,1019.4,77.0,0.0
2021-05-31 11:00:00,21.8,46.0,5.2,1019.2,81.0,0.0
2021-05-31 12:00:00,23.3,41.0,4.0,1018.8,96.0,0.0
2021-05-31 13:00:00,24.2,37.0,3.2,1018.2,98.0,0.0
2021-05-31 14:00:00,24.4,38.0,3.7,1017.9,99.0,0.0
2021-05-31 15:00:00,25.4,34.0,4.1,1017.6,100.0,0.0
2021-05-31 16:00:00,25.6,34.0,2.7,1017.3,100.0,0.0
2021-05-31 17:00:00,24.6,37.0,6.0,1016.9,100.0,0.0
2021-05-31 18:00:00,22.2,53.0,12.6,1016.9,99.0,0.0
2021-05-31 19:00:00,20.4,57.0,8.9,1016.8,99.0,0.0
2021-05-31 20:00:00,19.3,61.0,5.2,1017.1,99.0,0.0
2021-05-31 21:00:00,17.8,69.0,6.1,1017.3,99.0,0.0
2021-05-31 22:00:00,15.8,75.0,6.4,1017.7,98.0,0.0
2021-05-31 23:00:00,13.9,83.0,6.8,1018.3,97.0,0.0
2021-06-01 00:00:00,12.9,89.0,5.5,1018.7,96.0,0.0
2021-06-01 01:00:00,12.1,93.0,2.3,1018.9,93.0,0.0
2021-06-01 02:00:00,11.0,96.0,4.0,1019.0,92.0,0.0
2021-06-01 03:00:00,11.5,95.0,8.2,1019.0,93.0,0.0
2021-06-01 04:00:00,11.4,86.0,11.1,1019.3,94.0,0.0
2021-06-01 05:00:00,11.4,76.0,11.1,1019.6,97.0,0.0
2021-06-01 06:00:00,12.5,70.0,10.0,1019.8,97.0,0.0
2021-06-01 07:00:00,14.3,64.0,8.4,1020.1,97.0,0.0
2021-06-01 08:00:00,16.4,56.0,6.6,1020.4,98.0,0.0
2021-06-01 09:00:00,18.2,49.0,5.7,1020.3,98.0,0.0
2021-06-01 10:00:00,19.6,43.0,4.1,1020.3,99.0,0.0
2021-06-01 11:00:00,20.7,39.0,4.3,1020.3,90.0,0.0
2021-06-01 12:00:00,21.9,35.0,4.3,1020.0,92.0,0.0
2021-06-01 13:00:00,23.0,33.0,4.8,1019.7,91.0,0.0
2021-06-01 14:00:00,22.5,33.0,2.9,1019.4,92.0,0.0
2021-06-01 15:00:00,23.8,31.0,2.5,1019.0,93.0,0.0
2021-06-01 16:00:00,24.1,30.0,4.3,1018.9,89.0,0.0
2021-06-01 17:00:00,24.6,27.0,6.8,1018.5,94.0,0.0
2021-06-01 18:00:00,23.6,30.0,12.6,1018.7,86.0,0.0
2021-06-01 19:00:00,22.2,33.0,17.4,1019.3,10.0,0.0
2021-06-01 20:00:00,21.3,33.0,14.4,1019.9,13.0,0.0
2021-06-01 21:00:00,19.7,40.0,8.7,1020.7,16.0,0.0
2021-06-01 22:00:00,17.2,47.0,17.4,1022.1,12.0,0.0
2021-06-01 23:00:00,15.1,55.0,10.1,1023.1,8.0,0.0
2021-06-02 00:00:00,13.9,61.0,6.1,1023.9,17.0,0.0
2021-06-02 01:00:00,12.7,67.0,4.5,1024.6,4.0,0.0
2021-06-02 02:00:00,12.0,68.0,8.0,1025.1,1.0,0.0
2021-06-02 03:00:00,11.5,70.0,7.3,1025.6,0.0,0.0
2021-06-02 04:00:00,10.7,77.0,7.7,1026.1,0.0,0.0
2021-06-02 05:00:00,10.2,81.0,9.2,1026.4,0.0,0.0
2021-06-02 06:00:00,11.3,77.0,9.5,1026.6,9.0,0.0
2021-06-02 07:00:00,13.0,68.0,8.9,1026.6,0.0,0.0
2021-06-02 08:00:00,14.6,59.0,8.9,1026.7,9.0,0.0
2021-06-02 09:00:00,16.2,52.0,9.6,1026.9,28.0,0.0
2021-06-02 10:00:00,17.7,47.0,9.7,1026.8,44.0,0.0
2021-06-02 11:00:00,19.0,42.0,10.2,1026.6,54.0,0.0
2021-06-02 12:00:00,20.8,35.0,12.0,1026.2,55.0,0.0
2021-06-02 13:00:00,21.5,33.0,12.1,1025.8,89.0,0.0
2021-06-02 14:00:00,21.0,34.0,12.5,1025.6,100.0,0.0
2021-06-02 15:00:00,21.7,31.0,12.2,1025.3,72.0,0.0
2021-06-02 16:00:00,22.6,29.0,12.1,1024.8,83.0,0.0
2021-06-02 17:00:00,22.6,28.0,10.6,1024.3,100.0,0.0
2021-06-02 18:00:00,22.4,29.0,11.0,1024.0,95.0,0.0
2021-06-02 19:00:00,21.7,31.0,13.0,1024.2,66.0,0.0
2021-06-02 20:00:00,20.6,38.0,12.7,1024.6,43.0,0.0
2021-06-02 21:00:00,19.4,43.0,8.9,1025.0,31.0,0.0
2021-06-02 22:00:00,17.4,51.0,9.3,1025.5,32.0,0.0
2021-06-02 23:00:00,16.0,57.0,8.4,1025.9,14.0,0.0
2021-06-03 00:00:00,15.1,61.0,7.6,1026.0,15.0,0.0
2021-06-03 01:00:00,14.3,64.0,9.7,1026.1,68.0,0.0
2021-06-03 02:00:00,13.8,61.0,9.4,1026.1,46.0,0.0
2021-06-03 03:00:00,13.1,61.0,9.4,1026.2,10.0,0.0
2021-06-03 04:00:00,12.3,63.0,8.7,1026.2,10.0,0.0
2021-06-03 05:00:00,12.0,64.0,8.9,1026.3,10.0,0.0
2021-06-03 06:00:00,13.0,61.0,9.5,1026.7,0.0,0.0
2021-06-03 07:00:00,14.6,56.0,7.9,1026.8,2.0,0.0
2021-06-03 08:00:00,16.4,49.0,6.5,1026.9,0.0,0.0
2021-06-03 09:00:00,18.2,41.0,7.2,1026.9,0.0,0.0
2021-06-03 10:00:00,19.7,32.0,10.2,1026.8,0.0,0.0
2021-06-03 11:00:00,20.7,28.0,12.6,1026.6,50.0,0.0
2021-06-03 12:00:00,21.4,27.0,12.9,1026.4,68.0,0.0
2021-06-03 13:00:00,22.0,26.0,12.4,1026.1,67.0,0.0
2021-06-03 14:00:00,21.7,25.0,13.9,1025.5,79.0,0.0
2021-06-03 15:00:00,22.2,26.0,15.7,1025.1,95.0,0.0
2021-06-03 16:00:00,22.7,25.0,11.4,1024.6,50.0,0.0
2021-06-03 17:00:00,23.0,23.0,12.6,1024.0,97.0,0.0
2021-06-03 18:00:00,22.3,24.0,13.3,1023.9,69.0,0.0
2021-06-03 19:00:00,21.6,27.0,13.8,1023.9,90.0,0.0
2021-06-03 20:00:00,20.7,31.0,12.0,1024.0,8.0,0.0
2021-06-03 21:00:00,19.6,35.0,6.1,1023.9,13.0,0.0
2021-06-03 22:00:00,17.5,43.0,9.6,1024.2,12.0,0.0
2021-06-03 23:00:00,15.7,51.0,10.8,1024.3,11.0,0.0
2021-06-04 00:00:00,14.6,56.0,9.0,1024.3,21.0,0.0
2021-06-04 01:00:00,13.8,58.0,8.4,1024.2,21.0,0.0
2021-06-04 02:00:00,13.7,59.0,9.4,1024.1,20.0,0.0
2021-06-04 03:00:00,13.1,63.0,8.0,1024.1,20.0,0.0
2021-06-04 04:00:00,12.3,67.0,6.6,1024.3,22.0,0.0
2021-06-04 05:00:00,11.9,71.0,7.9,1024.3,11.0,0.0
2021-06-04 06:00:00,12.7,69.0,8.8,1024.4,2.0,0.0
2021-06-04 07:00:00,14.6,64.0,8.9,1024.2,2.0,0.0
2021-06-04 08:00:00,16.6,58.0,6.2,1024.2,5.0,0.0
2021-06-04 09:00:00,18.3,52.0,4.4,1024.1,13.0,0.0
2021-06-04 10:00:00,20.1,46.0,4.1,1023.8,15.0,0.0
2021-06-04 11:00:00,21.3,39.0,4.2,1023.5,56.0,0.0
2021-06-04 12:00:00,22.0,35.0,4.3,1023.4,50.0,0.0
2021-06-04 13:00:00,22.7,32.0,5.1,1023.1,71.0,0.0
2021-06-04 14:00:00,22.7,31.0,7.6,1022.9,58.0,0.1
2021-06-04 15:00:00,23.1,31.0,8.0,1022.7,66.0,0.0
2021-06-04 16:00:00,23.0,33.0,9.7,1022.1,57.0,0.0
2021-06-04 17:00:00,22.4,35.0,13.0,1021.8,80.0,0.0
2021-06-04 18:00:00,22.0,35.0,11.8,1021.6,59.0,0.0
2021-06-04 19:00:00,22.0,33.0,9.7,1021.5,30.0,0.0
2021-06-04 20:00:00,21.7,35.0,9.0,1021.3,7.0,0.0
2021-06-04 21:00:00,20.5,40.0,7.6,1021.3,12.0,0.0
2021-06-04 22:00:00,18.4,46.0,5.4,1021.4,77.0,0.0
2021-06-04 23:00:00,17.0,52.0,6.4,1021.6,69.0,0.0
2021-06-05 00:00:00,16.8,53.0,6.2,1021.9,3.0,0.0
2021-06-05 01:00:00,17.9,50.0,2.5,1021.9,4.0,0.0
2021-06-05 02:00:00,17.1,56.0,3.6,1022.0,6.0,0.0
2021-06-05 03:00:00,17.2,55.0,2.3,1021.8,0.0,0.0
2021-06-05 04:00:00,15.9,60.0,1.9,1021.7,75.0,0.0
2021-06-05 05:00:00,14.0,67.0,1.6,1021.6,24.0,0.0
2021-06-05 06:00:00,14.0,68.0,3.3,1021.6,70.0,0.0
2021-06-05 07:00:00,16.1,60.0,1.9,1021.5,72.0,0.0
2021-06-05 08:00:00,18.1,53.0,2.3,1021.5,87.0,0.0
2021-06-05 09:00:00,19.7,48.0,4.6,1021.4,95.0,0.0
2021-06-05 10:00:00,21.1,39.0,5.6,1021.3,97.0,0.0
2021-06-05 11:00:00,22.4,32.0,6.7,1021.0,98.0,0.0
2021-06-05 12:00:00,23.4,29.0,7.7,1020.5,94.0,0.0
2021-06-05 13:00:00,24.2,28.0,8.6,1020.1,97.0,0.0
2021-06-05 14:00:00,24.6,29.0,10.4,1019.6,92.0,0.0
2021-06-05 15:00:00,24.4,30.0,15.6,1019.4,100.0,0.0
2021-06-05 16:00:00,24.3,28.0,13.6,1019.0,77.0,0.0
2021-06-05 17:00:00,24.5,28.0,12.5,1018.6,88.0,0.0
2021-06-05 18:00:00,24.4,28.0,10.7,1018.2,87.0,0.0
2021-06-05 19:00:00,24.2,29.0,9.7,1017.9,30.0,0.0
2021-06-05 20:00:00,23.5,31.0,9.3,1017.8,80.0,0.0
2021-06-05 21:00:00,21.7,39.0,11.4,1017.9,96.0,0.0
2021-06-05 22:00:00,19.5,47.0,11.5,1018.3,100.0,0.0
2021-06-05 23:00:00,17.9,51.0,11.2,1018.6,99.0,0.0
2021-06-06 00:00:00,16.9,54.0,9.1,1018.8,99.0,0.0
2021-06-06 01:00:00,16.4,55.0,7.0,1018.6,99.0,0.0
2021-06-06 02:00:00,15.3,61.0,5.6,1018.6,98.0,0.0
2021-06-06 03:00:00,15.5,61.0,5.5,1018.5,99.0,0.0
2021-06-06 04:00:00,15.0,62.0,7.4,1018.5,99.0,0.0
2021-06-06 05:00:00,14.9,63.0,7.6,1018.3,99.0,0.0
2021-06-06 06:00:00,15.2,65.0,7.6,1018.3,95.0,0.0
2021-06-06 07:00:00,15.8,65.0,6.7,1018.3,77.0,0.0
2021-06-06 08:00:00,17.1,60.0,5.8,1018.1,31.0,0.0
2021-06-06 09:00:00,19.6,50.0,8.1,1018.0,2.0,0.0
2021-06-06 10:00:00,21.5,42.0,9.8,1017.9,0.0,0.0
2021-06-06 11:00:00,23.0,35.0,10.6,1017.4,68.0,0.0
2021-06-06 12:00:00,23.9,33.0,13.7,1017.3,79.0,0.0
2021-06-06 13:00:00,23.6,37.0,14.8,1017.1,82.0,0.0
2021-06-06 14:00:00,19.9,58.0,11.0,1018.3,93.0,0.0
2021-06-06 15:00:00,22.3,48.0,12.1,1017.7,83.0,0.0
2021-06-06 16:00:00,23.0,46.0,15.3,1017.5,87.0,0.0
2021-06-06 17:00:00,21.7,52.0,15.8,1017.6,95.0,0.0
2021-06-06 18:00:00,21.1,56.0,13.0,1017.3,96.0,0.0
2021-06-06 19:00:00,20.5,59.0,12.9,1017.0,97.0,0.0
2021-06-06 20:00:00,19.9,64.0,11.2,1017.0,99.0,0.0
2021-06-06 21:00:00,19.4,68.0,9.9,1017.0,98.0,0.0
2021-06-06 22:00:00,18.1,73.0,10.4,1017.1,95.0,0.0
2021-06-06 23:00:00,16.3,79.0,10.1,1017.3,88.0,0.0
2021-06-07 00:00:00,15.2,86.0,8.2,1017.5,87.0,0.0
2021-06-07 01:00:00,14.3,92.0,7.0,1017.7,88.0,0.0
2021-06-07 02:00:00,13.8,96.0,5.8,1018.0,62.0,0.0
2021-06-07 03:00:00,13.8,98.0,5.2,1018.0,93.0,0.0
2021-06-07 04:00:00,13.6,99.0,4.5,1018.0,100.0,0.0
2021-06-07 05:00:00,13.6,96.0,3.8,1018.2,100.0,0.0
2021-06-07 06:00:00,13.7,98.0,2.9,1018.2,100.0,0.0
2021-06-07 07:00:00,13.9,97.0,1.3,1018.3,100.0,0.0
2021-06-07 08:00:00,15.6,86.0,4.4,1018.4,99.0,0.0
2021-06-07 09:00:00,18.2,69.0,3.5,1018.2,98.0,0.0
2021-06-07 10:00:00,20.1,58.0,1.5,1018.0,97.0,0.0
2021-06-07 11:00:00,21.5,52.0,1.8,1017.5,99.0,0.0
2021-06-07 12:00:00,22.3,48.0,3.3,1017.3,99.0,0.1
2021-06-07 13:00:00,22.3,49.0,5.9,1017.1,100.0,0.0
2021-06-07 14:00:00,18.9,73.0,10.5,1017.6,100.0,0.0
2021-06-07 15:00:00,19.9,68.0,13.3,1017.2,100.0,0.0
2021-06-07 16:00:00,20.4,64.0,10.1,1017.1,94.0,0.0
2021-06-07 17:00:00,19.6,68.0,11.9,1017.0,90.0,0.3
2021-06-07 18:00:00,17.2,79.0,14.3,1017.1,91.0,0.1
2021-06-07 19:00:00,15.7,84.0,10.0,1016.8,96.0,0.1
2021-06-07 20:00:00,16.0,83.0,6.5,1016.8,95.0,0.0
2021-06-07 21:00:00,15.7,85.0,6.0,1016.7,89.0,0.0
2021-06-07 22:00:00,15.1,90.0,7.2,1016.8,100.0,0.0
2021-06-07 23:00:00,14.5,94.0,6.0,1016.9,100.0,0.0
2021-06-08 00:00:00,14.6,93.0,5.4,1017.1,100.0,0.0
2021-06-08 01:00:00,14.2,95.0,5.1,1016.8,100.0,0.0
2021-06-08 02:00:00,13.6,92.0,5.1,1017.3,100.0,0.0
2021-06-08 03:00:00,13.5,93.0,4.4,1017.2,100.0,0.0
2021-06-08 04:00:00,13.3,94.0,4.3,1017.0,100.0,0.0
2021-06-08 05:00:00,13.2,95.0,3.6,1017.3,100.0,0.0
2021-06-08 06:00:00,13.2,94.0,4.2,1017.3,100.0,0.0
2021-06-08 07:00:00,13.6,90.0,5.4,1017.4,100.0,0.0
2021-06-08 08:00:00,14.4,86.0,5.3,1017.4,100.0,0.0
2021-06-08 09:00:00,15.8,79.0,3.4,1017.4,100.0,0.0
2021-06-08 10:00:00,18.2,66.0,2.4,1016.9,99.0,0.0
2021-06-08 11:00:00,19.7,59.0,4.3,1016.5,97.0,0.0
2021-06-08 12:00:00,20.9,53.0,6.9,1016.1,90.0,0.0
2021-06-08 13:00:00,22.4,46.0,9.2,1015.5,43.0,0.0
2021-06-08 14:00:00,21.6,49.0,9.7,1015.8,44.0,0.0
2021-06-08 15:00:00,22.4,48.0,11.9,1015.5,51.0,0.0
2021-06-08 16:00:00,21.6,53.0,12.6,1015.3,58.0,0.2
2021-06-08 17:00:00,21.3,54.0,12.5,1015.1,43.0,0.0
2021-06-08 18:00:00,20.7,56.0,10.5,1015.1,21.0,0.0
2021-06-08 19:00:00,20.7,57.0,7.6,1014.5,6.0,0.0
2021-06-08 20:00:00,20.3,59.0,7.7,1014.5,14.0,0.0
2021-06-08 21:00:00,18.8,67.0,9.3,1014.7,22.0,0.0
2021-06-08 22:00:00,17.0,76.0,6.8,1014.9,23.0,0.0
2021-06-08 23:00:00,15.8,81.0,6.3,1015.1,24.0,0.0
2021-06-09 00:00:00,14.8,86.0,5.0,1015.1,27.0,0.0
2021-06-09 01:00:00,13.4,93.0,3.7,1014.9,15.0,0.0
2021-06-09 02:00:00,12.8,96.0,4.6,1015.4,2.0,0.0
2021-06-09 03:00:00,12.7,97.0,4.3,1014.9,32.0,0.0
2021-06-09 04:00:00,12.2,99.0,4.7,1014.9,100.0,0.0
2021-06-09 05:00:00,12.4,100.0,1.0,1014.8,100.0,0.0
2021-06-09 06:00:00,13.3,97.0,1.8,1014.9,100.0,0.0
2021-06-09 07:00:00,14.6,89.0,3.7,1014.8,62.0,0.0
2021-06-09 08:00:00,16.7,79.0,4.0,1014.5,58.0,0.0
2021-06-09 09:00:00,18.9,68.0,1.5,1014.2,46.0,0.0
2021-06-09 10:00:00,19.8,64.0,2.2,1014.0,62.0,0.0
2021-06-09 11:00:00,20.2,62.0,2.9,1014.0,37.0,0.2
2021-06-09 12:00:00,20.5,59.0,3.0,1013.6,37.0,0.2
2021-06-09 13:00:00,21.7,53.0,4.0,1013.3,23.0,0.1
2021-06-09 14:00:00,21.7,53.0,8.4,1013.2,23.0,0.0
2021-06-09 15:00:00,22.8,47.0,10.9,1012.8,27.0,0.0
2021-06-09 16:00:00,22.4,50.0,14.3,1012.5,25.0,0.0
2021-06-09 17:00:00,21.9,50.0,14.2,1012.5,18.0,0.0
2021-06-09 18:00:00,21.2,53.0,14.5,1012.3,19.0,0.0
2021-06-09 19:00:00,19.9,56.0,14.3,1012.1,23.0,0.0
2021-06-09 20:00:00,18.9,58.0,11.7,1012.2,6.0,0.0
2021-06-09 21:00:00,17.7,63.0,10.6,1012.5,0.0,0.0
2021-06-09 22:00:00,16.0,72.0,8.8,1012.7,76.0,0.0
2021-06-09 23:00:00,14.5,82.0,7.9,1012.6,99.0,0.0
2021-06-10 00:00:00,13.4,89.0,6.1,1012.8,69.0,0.0
2021-06-10 01:00:00,12.8,92.0,3.3,1012.9,100.0,0.0
2021-06-10 02:00:00,11.9,95.0,4.3,1012.9,100.0,0.0
2021-06-10 03:00:00,12.3,94.0,2.5,1012.7,99.0,0.0
2021-06-10 04:00:00,12.2,95.0,1.4,1012.4,98.0,0.0
2021-06-10 05:00:00,12.3,92.0,3.6,1012.2,99.0,0.0
2021-06-10 06:00:00,12.9,90.0,1.6,1012.1,100.0,0.0
2021-06-10 07:00:00,13.7,87.0,2.8,1012.4,100.0,0.0
2021-06-10 08:00:00,14.5,82.0,4.7,1012.7,100.0,0.0
2021-06-10 09:00:00,16.0,76.0,4.6,1012.7,99.0,0.0
2021-06-10 10:00:00,17.0,70.0,4.8,1012.8,98.0,0.0
2021-06-10 11:00:00,18.9,59.0,5.9,1012.7,39.0,0.0
2021-06-10 12:00:00,21.0,49.0,8.0,1012.2,93.0,0.0
2021-06-10 13:00:00,21.6,48.0,11.5,1012.0,91.0,0.0
2021-06-10 14:00:00,19.3,61.0,10.5,1012.9,10.0,0.0
2021-06-10 15:00:00,21.4,54.0,9.4,1012.8,60.0,0.0
2021-06-10 16:00:00,21.8,55.0,6.9,1012.3,74.0,0.0
2021-06-10 17:00:00,22.2,54.0,11.9,1011.9,53.0,0.0
2021-06-10 18:00:00,22.1,53.0,13.7,1011.6,29.0,0.0
2021-06-10 19:00:00,21.8,56.0,12.9,1011.1,10.0,0.0
2021-06-10 20:00:00,21.2,60.0,12.2,1010.8,44.0,0.0
2021-06-10 21:00:00,20.0,65.0,10.8,1010.7,91.0,0.0
2021-06-10 22:00:00,18.4,72.0,10.1,1010.6,98.0,0.0
2021-06-10 23:00:00,16.8,80.0,10.8,1010.5,97.0,0.0
2021-06-11 00:00:00,15.7,86.0,10.4,1010.4,95.0,0.0
2021-06-11 01:00:00,15.0,92.0,9.6,1010.4,85.0,0.0
2021-06-11 02:00:00,14.7,94.0,7.8,1010.5,80.0,0.0
2021-06-11 03:00:00,14.4,97.0,8.4,1010.3,73.0,0.0
2021-06-11 04:00:00,14.5,97.0,8.5,1009.9,100.0,0.0
2021-06-11 05:00:00,14.6,97.0,9.7,1009.3,100.0,0.0
2021-06-11 06:00:00,15.1,94.0,10.8,1009.1,100.0,0.0
2021-06-11 07:00:00,15.6,91.0,10.4,1008.9,100.0,0.0
2021-06-11 08:00:00,17.3,79.0,8.6,1008.3,39.0,0.0
2021-06-11 09:00:00,19.5,65.0,11.2,1007.8,93.0,0.0
2021-06-11 10:00:00,20.8,57.0,15.1,1007.6,95.0,0.0
2021-06-11 11:00:00,21.5,55.0,20.3,1007.1,98.0,0.0
2021-06-11 12:00:00,22.1,52.0,22.3,1006.7,98.0,0.0
2021-06-11 13:00:00,20.1,64.0,23.1,1006.6,88.0,0.0
2021-06-11 14:00:00,19.4,66.0,22.5,1006.9,73.0,0.0
2021-06-11 15:00:00,19.3,67.0,26.1,1006.6,88.0,0.0
2021-06-11 16:00:00,18.9,69.0,25.7,1006.1,98.0,0.1
2021-06-11 17:00:00,17.4,76.0,24.5,1005.5,100.0,0.0
2021-06-11 18:00:00,16.8,80.0,27.2,1004.6,99.0,0.0
2021-06-11 19:00:00,16.9,79.0,25.3,1003.4,67.0,0.0
2021-06-11 20:00:00,16.3,85.0,21.0,1002.6,95.0,0.0
2021-06-11 21:00:00,16.2,85.0,19.9,1001.9,99.0,0.0
2021-06-11 22:00:00,16.0,87.0,17.3,1001.3,59.0,0.0
2021-06-11 23:00:00,15.7,88.0,16.4,1000.8,21.0,0.0
2021-06-12 00:00:00,15.2,89.0,13.7,1000.3,23.0,0.0
2021-06-12 01:00:00,14.6,82.0,12.2,1000.3,11.0,0.0
2021-06-12 02:00:00,14.3,82.0,11.0,1000.5,9.0,0.0
2021-06-12 03:00:00,13.9,76.0,11.8,1000.5,7.0,0.0
2021-06-12 04:00:00,13.1,77.0,10.8,1000.5,4.0,0.0
2021-06-12 05:00:00,13.0,78.0,9.9,1000.5,1.0,0.0
2021-06-12 06:00:00,13.9,71.0,9.7,1000.4,13.0,0.0
2021-06-12 07:00:00,15.2,56.0,12.6,1000.2,12.0,0.0
2021-06-12 08:00:00,16.2,48.0,16.6,1000.4,3.0,0.0
2021-06-12 09:00:00,17.0,41.0,17.9,1000.8,0.0,0.0
2021-06-12 10:00:00,18.2,36.0,17.6,1000.7,0.0,0.0
2021-06-12 11:00:00,19.3,31.0,16.3,1000.6,1.0,0.0
2021-06-12 12:00:00,20.3,27.0,15.3,1000.5,25.0,0.0
2021-06-12 13:00:00,21.2,25.0,15.3,1000.5,34.0,0.0
2021-06-12 14:00:00,19.6,28.0,17.6,1001.8,66.0,0.0
2021-06-12 15:00:00,20.1,26.0,18.2,1001.9,47.0,0.0
2021-06-12 16:00:00,20.3,23.0,17.4,1002.0,86.0,0.0
2021-06-12 17:00:00,21.0,21.0,17.8,1002.4,62.0,0.0
2021-06-12 18:00:00,20.0,25.0,21.6,1002.7,62.0,0.0
2021-06-12 19:00:00,19.6,25.0,18.9,1002.9,7.0,0.0
2021-06-12 20:00:00,18.9,29.0,19.7,1003.6,0.0,0.0
2021-06-12 21:00:00,17.8,33.0,17.7,1004.3,0.0,0.0
2021-06-12 22:00:00,16.3,38.0,17.6,1005.3,0.0,0.0
2021-06-12 23:00:00,14.9,41.0,15.1,1006.2,0.0,0.0
2021-06-13 00:00:00,13.8,45.0,12.7,1007.2,0.0,0.0
2021-06-13 01:00:00,12.9,49.0,11.2,1007.9,0.0,0.0
2021-06-13 02:00:00,12.3,53.0,12.1,1009.3,0.0,0.0
2021-06-13 03:00:00,11.6,56.0,9.7,1010.1,0.0,0.0
2021-06-13 04:00:00,10.8,60.0,6.4,1010.7,0.0,0.0
2021-06-13 05:00:00,10.9,61.0,4.8,1011.3,0.0,0.0
2021-06-13 06:00:00,12.0,58.0,5.8,1012.2,0.0,0.0
2021-06-13 07:00:00,13.3,51.0,7.4,1012.7,0.0,0.0
2021-06-13 08:00:00,14.4,43.0,9.7,1012.9,0.0,0.0
2021-06-13 09:00:00,15.3,38.0,10.2,1013.6,0.0,0.0
2021-06-13 10:00:00,16.2,36.0,8.7,1013.6,0.0,0.0
2021-06-13 11:00:00,17.2,33.0,9.7,1013.8,0.0,0.0
2021-06-13 12:00:00,18.1,30.0,10.7,1013.8,5.0,0.0
2021-06-13 13:00:00,19.1,28.0,9.8,1013.6,88.0,0.0
2021-06-13 14:00:00,19.5,31.0,10.4,1013.7,49.0,0.0
2021-06-13 15:00:00,20.5,29.0,12.4,1013.6,87.0,0.0
2021-06-13 16:00:00,20.2,31.0,13.0,1013.5,92.0,0.0
2021-06-13 17:00:00,19.6,34.0,12.6,1013.5,100.0,0.0
2021-06-13 18:00:00,19.0,37.0,11.6,1013.0,33.0,0.0
2021-06-13 19:00:00,19.2,38.0,14.5,1012.8,32.0,0.0
2021-06-13 20:00:00,18.9,41.0,11.3,1012.4,14.0,0.0
2021-06-13 21:00:00,18.6,45.0,12.0,1012.0,1.0,0.0
2021-06-13 22:00:00,17.7,49.0,14.3,1011.6,63.0,0.0
2021-06-13 23:00:00,16.9,56.0,14.4,1011.2,83.0,0.0
2021-06-14 00:00:00,15.8,64.0,12.2,1011.1,93.0,0.0
2021-06-14 01:00:00,15.3,67.0,12.1,1010.7,6.0,0.0
2021-06-14 02:00:00,14.6,71.0,12.3,1010.6,24.0,0.0
2021-06-14 03:00:00,14.1,73.0,13.4,1010.2,9.0,0.0
2021-06-14 04:00:00,13.7,77.0,14.4,1009.8,89.0,0.0
2021-06-14 05:00:00,13.9,77.0,13.8,1009.1,75.0,0.0
2021-06-14 06:00:00,14.7,75.0,15.1,1008.3,100.0,0.0
2021-06-14 07:00:00,15.3,74.0,19.9,1008.1,100.0,0.0
2021-06-14 08:00:00,15.0,81.0,20.9,1007.8,100.0,0.2
2021-06-14 09:00:00,15.2,83.0,22.6,1007.4,96.0,0.2
2021-06-14 10:00:00,16.8,76.0,22.8,1006.6,100.0,0.0
2021-06-14 11:00:00,17.2,74.0,24.8,1005.8,100.0,0.0
2021-06-14 12:00:00,17.4,74.0,24.1,1004.4,100.0,0.1
2021-06-14 13:00:00,16.8,79.0,28.2,1003.7,100.0,0.7
2021-06-14 14:00:00,13.6,96.0,26.7,1003.2,100.0,4.4
2021-06-14 15:00:00,13.8,94.0,27.5,1001.8,99.0,0.5
2021-06-14 16:00:00,14.5,90.0,28.0,1000.5,93.0,0.3
2021-06-14 17:00:00,14.7,92.0,22.2,999.7,69.0,0.2
2021-06-14 18:00:00,15.5,78.0,19.8,1000.4,27.0,0.2
2021-06-14 19:00:00,16.0,55.0,18.8,1001.2,0.0,0.0
2021-06-14 20:00:00,16.4,51.0,13.7,1001.4,1.0,0.0
2021-06-14 21:00:00,15.9,50.0,15.0,1001.8,0.0,0.0
2021-06-14 22:00:00,14.8,48.0,17.3,1003.1,0.0,0.0
2021-06-14 23:00:00,13.6,54.0,14.0,1003.9,0.0,0.0
2021-06-15 00:00:00,12.4,60.0,11.9,1004.6,0.0,0.0
2021-06-15 01:00:00,11.4,65.0,13.8,1005.1,0.0,0.0
2021-06-15 02:00:00,10.9,69.0,14.5,1006.4,0.0,0.0
2021-06-15 03:00:00,10.3,70.0,13.3,1006.4,0.0,0.0
2021-06-15 04:00:00,10.0,71.0,13.8,1006.5,0.0,0.0
2021-06-15 05:00:00,10.2,70.0,13.6,1006.8,0.0,0.0
2021-06-15 06:00:00,11.1,68.0,13.6,1007.3,37.0,0.0
2021-06-15 07:00:00,12.2,62.0,14.9,1007.7,36.0,0.0
2021-06-15 08:00:00,13.5,57.0,16.3,1008.2,36.0,0.0
2021-06-15 09:00:00,14.7,51.0,15.3,1008.5,0.0,0.0
2021-06-15 10:00:00,15.8,48.0,15.0,1008.8,27.0,0.0
2021-06-15 11:00:00,17.5,40.0,14.1,1008.6,25.0,0.0
2021-06-15 12:00:00,18.4,36.0,13.7,1008.5,14.0,0.0
2021-06-15 13:00:00,19.2,33.0,14.4,1008.5,18.0,0.0
2021-06-15 14:00:00,18.9,32.0,14.4,1009.7,25.0,0.0
2021-06-15 15:00:00,19.4,30.0,12.5,1009.9,62.0,0.0
2021-06-15 16:00:00,20.5,27.0,13.3,1009.6,83.0,0.0
2021-06-15 17:00:00,19.8,29.0,16.7,1009.7,80.0,0.0
2021-06-15 18:00:00,19.4,31.0,12.4,1009.9,1.0,0.0
2021-06-15 19:00:00,19.2,31.0,9.7,1009.8,34.0,0.0
2021-06-15 20:00:00,18.4,35.0,11.2,1009.9,75.0,0.0
2021-06-15 21:00:00,16.8,43.0,10.2,1010.4,0.0,0.0
2021-06-15 22:00:00,14.8,52.0,8.2,1010.8,44.0,0.0
2021-06-15 23:00:00,13.4,58.0,6.7,1011.1,2.0,0.0
2021-06-16 00:00:00,12.4,60.0,6.2,1011.6,65.0,0.0
2021-06-16 01:00:00,10.9,69.0,5.9,1011.6,12.0,0.0
2021-06-16 02:00:00,13.2,55.0,3.3,1011.7,56.0,0.0
2021-06-16 03:00:00,12.1,59.0,3.9,1011.8,97.0,0.0
2021-06-16 04:00:00,10.3,74.0,5.5,1011.7,98.0,0.0
2021-06-16 05:00:00,10.9,71.0,3.2,1011.5,100.0,0.0
2021-06-16 06:00:00,11.2,79.0,4.0,1011.8,94.0,0.0
2021-06-16 07:00:00,12.5,65.0,4.1,1011.6,97.0,0.0
2021-06-16 08:00:00,13.7,61.0,3.5,1011.8,94.0,0.0
2021-06-16 09:00:00,15.0,54.0,5.9,1011.8,96.0,0.0
2021-06-16 10:00:00,15.1,54.0,10.1,1011.8,98.0,0.0
2021-06-16 11:00:00,17.0,44.0,13.1,1011.8,54.0,0.0
2021-06-16 12:00:00,18.5,35.0,14.2,1011.7,67.0,0.0
2021-06-16 13:00:00,19.2,37.0,16.2,1011.5,46.0,0.0
2021-06-16 14:00:00,19.3,40.0,16.9,1011.7,85.0,0.0
2021-06-16 15:00:00,18.6,51.0,21.7,1012.2,88.0,0.0
2021-06-16 16:00:00,17.5,55.0,23.1,1012.4,97.0,0.0
2021-06-16 17:00:00,16.4,60.0,23.1,1012.7,45.0,0.0
2021-06-16 18:00:00,16.3,60.0,23.4,1012.5,70.0,0.0
2021-06-16 19:00:00,15.2,62.0,22.4,1012.5,69.0,0.0
2021-06-16 20:00:00,14.2,70.0,22.0,1012.5,69.0,0.0
2021-06-16 21:00:00,13.7,74.0,20.1,1012.8,61.0,0.0
2021-06-16 22:00:00,13.2,77.0,17.2,1013.2,98.0,0.0
2021-06-16 23:00:00,12.8,79.0,15.2,1013.2,77.0,0.0
2021-06-17 00:00:00,12.6,80.0,14.9,1013.4,84.0,0.0
2021-06-17 01:00:00,12.6,80.0,14.6,1013.4,74.0,0.0
2021-06-17 02:00:00,12.5,82.0,11.7,1013.9,72.0,0.0
2021-06-17 03:00:00,12.4,82.0,11.7,1014.1,78.0,0.0
2021-06-17 04:00:00,12.0,83.0,11.2,1014.0,48.0,0.0
2021-06-17 05:00:00,11.8,85.0,10.4,1013.8,27.0,0.0
2021-06-17 06:00:00,12.6,84.0,10.5,1014.1,8.0,0.0
2021-06-17 07:00:00,13.5,82.0,10.1,1013.9,51.0,0.0
2021-06-17 08:00:00,15.1,75.0,11.7,1013.9,55.0,0.0
2021-06-17 09:00:00,17.5,59.0,14.8,1013.7,51.0,0.0
2021-06-17 10:00:00,19.0,54.0,16.0,1013.6,77.0,0.0
2021-06-17 11:00:00,19.7,54.0,16.4,1014.0,70.0,0.0
2021-06-17 12:00:00,20.5,49.0,15.8,1013.5,49.0,0.0
2021-06-17 13:00:00,21.6,41.0,16.2,1013.2,4.0,0.0
2021-06-17 14:00:00,22.6,47.0,15.6,1012.8,0.0,0.0
2021-06-17 15:00:00,22.7,46.0,16.4,1012.4,46.0,0.0
2021-06-17 16:00:00,23.2,45.0,16.0,1012.0,94.0,0.0
2021-06-17 17:00:00,22.1,52.0,16.7,1011.8,99.0,0.2
2021-06-17 18:00:00,21.0,58.0,8.0,1011.3,88.0,0.0
2021-06-17 19:00:00,20.6,60.0,10.2,1010.8,86.0,0.1
2021-06-17 20:00:00,19.5,70.0,7.3,1010.5,63.0,0.6
2021-06-17 21:00:00,19.2,67.0,10.2,1010.2,98.0,0.6
2021-06-17 22:00:00,17.2,86.0,11.2,1010.2,100.0,2.2
2021-06-17 23:00:00,16.2,98.0,6.4,1010.1,97.0,3.5
2021-06-18 00:00:00,16.0,98.0,6.8,1009.6,97.0,0.6
2021-06-18 01:00:00,16.3,93.0,10.1,1009.1,99.0,0.1
2021-06-18 02:00:00,16.5,94.0,15.2,1008.4,100.0,0.3
2021-06-18 03:00:00,16.1,98.0,13.7,1007.9,100.0,2.7
2021-06-18 04:00:00,16.0,99.0,12.7,1007.4,100.0,2.8
2021-06-18 05:00:00,16.0,99.0,11.2,1007.1,100.0,1.0
2021-06-18 06:00:00,16.2,97.0,13.2,1007.2,100.0,0.2
2021-06-18 07:00:00,16.5,97.0,11.4,1007.2,100.0,0.0
2021-06-18 08:00:00,16.7,95.0,11.1,1007.2,100.0,0.0
2021-06-18 09:00:00,17.6,91.0,11.0,1007.9,100.0,0.0
2021-06-18 10:00:00,18.7,85.0,10.5,1008.5,100.0,0.1
2021-06-18 11:00:00,19.8,79.0,12.1,1008.8,100.0,0.1
2021-06-18 12:00:00,20.3,77.0,12.8,1009.1,100.0,0.0
2021-06-18 13:00:00,21.2,73.0,14.8,1009.3,98.0,0.1
2021-06-18 14:00:00,21.2,77.0,9.0,1010.2,100.0,0.0
2021-06-18 15:00:00,21.0,80.0,10.4,1010.7,100.0,0.4
2021-06-18 16:00:00,20.9,78.0,10.2,1010.8,100.0,0.2
2021-06-18 17:00:00,19.9,81.0,10.1,1010.8,100.0,0.1
2021-06-18 18:00:00,19.4,83.0,10.4,1011.0,78.0,0.0
2021-06-18 19:00:00,20.0,80.0,8.8,1010.9,82.0,0.0
2021-06-18 20:00:00,19.8,80.0,8.6,1011.1,66.0,0.0
2021-06-18 21:00:00,19.0,84.0,7.8,1011.4,100.0,0.0
2021-06-18 22:00:00,17.6,87.0,5.9,1011.9,21.0,0.0
2021-06-18 23:00:00,16.1,91.0,7.6,1012.3,93.0,0.0
2021-06-19 00:00:00,15.3,93.0,5.4,1012.5,84.0,0.0
2021-06-19 01:00:00,14.7,96.0,2.9,1012.5,48.0,0.0
2021-06-19 02:00:00,15.2,97.0,2.4,1012.2,66.0,0.0
2021-06-19 03:00:00,15.3,96.0,2.6,1012.5,100.0,0.2
2021-06-19 04:00:00,15.6,95.0,3.0,1011.7,55.0,0.0
2021-06-19 05:00:00,15.4,96.0,3.3,1011.5,70.0,0.0
2021-06-19 06:00:00,15.6,96.0,6.7,1011.3,99.0,0.5
2021-06-19 07:00:00,16.0,96.0,8.4,1010.6,99.0,2.4
2021-06-19 08:00:00,17.0,90.0,11.2,1010.1,96.0,0.1
2021-06-19 09:00:00,18.2,92.0,9.5,1009.1,100.0,1.2
2021-06-19 10:00:00,18.3,96.0,10.7,1008.4,100.0,1.8
2021-06-19 11:00:00,18.3,94.0,10.4,1008.2,54.0,0.5
2021-06-19 12:00:00,19.8,85.0,12.9,1007.4,100.0,0.1
2021-06-19 13:00:00,20.5,85.0,9.7,1006.9,92.0,0.9
2021-06-19 14:00:00,19.0,85.0,9.0,1007.3,100.0,0.6
2021-06-19 15:00:00,20.5,82.0,7.1,1006.5,100.0,0.5
2021-06-19 16:00:00,20.8,82.0,9.3,1005.9,100.0,0.2
2021-06-19 17:00:00,19.8,86.0,10.2,1005.5,55.0,0.5
2021-06-19 18:00:00,19.7,87.0,15.2,1005.2,91.0,0.1
2021-06-19 19:00:00,19.5,87.0,15.6,1004.9,56.0,0.0
2021-06-19 20:00:00,19.0,84.0,16.6,1005.0,27.0,0.1
2021-06-19 21:00:00,17.7,87.0,16.3,1005.5,47.0,0.0
2021-06-19 22:00:00,16.3,90.0,15.2,1006.1,81.0,0.0
2021-06-19 23:00:00,15.2,93.0,11.5,1006.4,100.0,0.1
2021-06-20 00:00:00,14.9,93.0,11.5,1007.1,100.0,0.1
2021-06-20 01:00:00,14.9,94.0,7.6,1007.2,100.0,0.0
2021-06-20 02:00:00,14.6,95.0,7.2,1007.2,100.0,0.0
2021-06-20 03:00:00,14.5,95.0,8.3,1007.6,100.0,0.0
2021-06-20 04:00:00,14.4,95.0,7.9,1007.9,100.0,0.2
2021-06-20 05:00:00,14.3,94.0,6.9,1007.8,100.0,0.2
2021-06-20 06:00:00,14.5,93.0,6.6,1007.9,100.0,0.1
2021-06-20 07:00:00,14.8,92.0,6.2,1007.8,100.0,0.0
2021-06-20 08:00:00,15.2,91.0,5.8,1008.1,100.0,0.0
2021-06-20 09:00:00,15.3,90.0,6.8,1008.5,100.0,0.0
2021-06-20 10:00:00,15.6,87.0,6.4,1008.2,100.0,0.0
2021-06-20 11:00:00,16.5,84.0,2.8,1007.7,100.0,0.0
2021-06-20 12:00:00,17.1,81.0,5.8,1007.5,100.0,0.0
2021-06-20 13:00:00,18.1,77.0,5.8,1007.0,100.0,0.0
2021-06-20 14:00:00,16.5,78.0,8.0,1007.5,100.0,0.1
2021-06-20 15:00:00,17.0,76.0,8.8,1006.8,100.0,0.1
2021-06-20 16:00:00,17.0,76.0,8.4,1006.2,100.0,0.0
2021-06-20 17:00:00,16.6,84.0,11.4,1004.9,100.0,1.6
2021-06-20 18:00:00,15.7,93.0,14.0,1003.3,100.0,0.7
2021-06-20 19:00:00,15.8,93.0,14.1,1002.0,100.0,1.4
2021-06-20 20:00:00,15.4,98.0,12.8,1000.8,100.0,1.7
2021-06-20 21:00:00,15.4,98.0,11.8,999.8,100.0,1.3
2021-06-20 22:00:00,15.4,99.0,9.7,999.2,100.0,0.9
2021-06-20 23:00:00,15.7,99.0,6.9,999.0,100.0,0.9
2021-06-21 00:00:00,16.6,99.0,7.3,998.9,96.0,0.1
2021-06-21 01:00:00,16.3,99.0,19.8,998.6,100.0,0.5
2021-06-21 02:00:00,13.8,95.0,17.8,1000.0,100.0,0.1
2021-06-21 03:00:00,13.4,95.0,14.3,999.7,100.0,0.1
2021-06-21 04:00:00,13.5,96.0,9.7,999.0,100.0,0.1
2021-06-21 05:00:00,13.9,97.0,9.7,999.3,100.0,0.1
2021-06-21 06:00:00,14.2,96.0,11.4,1000.1,100.0,0.2
2021-06-21 07:00:00,14.5,95.0,12.8,1000.8,100.0,0.1
2021-06-21 08:00:00,14.6,94.0,12.3,1001.0,100.0,0.2
2021-06-21 09:00:00,14.3,92.0,16.0,1001.8,100.0,0.1
2021-06-21 10:00:00,14.0,92.0,16.2,1002.9,100.0,0.1
2021-06-21 11:00:00,14.3,90.0,16.2,1003.6,100.0,0.0
2021-06-21 12:00:00,15.3,84.0,15.6,1004.3,100.0,0.0
2021-06-21 13:00:00,15.4,83.0,12.3,1004.5,100.0,0.0
2021-06-21 14:00:00,15.0,88.0,3.7,1004.9,100.0,0.0
2021-06-21 15:00:00,16.1,82.0,5.1,1005.1,100.0,0.0
2021-06-21 16:00:00,16.3,81.0,5.5,1005.2,100.0,0.0
2021-06-21 17:00:00,16.2,84.0,8.0,1005.6,100.0,0.2
2021-06-21 18:00:00,15.4,85.0,10.1,1006.0,100.0,0.3
2021-06-21 19:00:00,14.5,88.0,7.7,1006.1,100.0,0.2
2021-06-21 20:00:00,14.2,87.0,5.8,1006.4,100.0,0.1
2021-06-21 21:00:00,14.0,88.0,3.3,1006.4,92.0,0.0
2021-06-21 22:00:00,13.3,91.0,3.1,1006.7,100.0,0.0
2021-06-21 23:00:00,13.5,87.0,3.3,1006.7,99.0,0.0
2021-06-22 00:00:00,13.7,87.0,2.9,1006.7,98.0,0.0
2021-06-22 01:00:00,13.0,94.0,3.8,1006.4,97.0,0.0
2021-06-22 02:00:00,13.3,92.0,3.7,1007.2,100.0,0.0
2021-06-22 03:00:00,13.0,98.0,3.3,1007.0,100.0,0.6
2021-06-22 04:00:00,12.9,98.0,3.7,1007.5,100.0,1.0
2021-06-22 05:00:00,13.3,98.0,5.6,1007.5,100.0,0.3
2021-06-22 06:00:00,13.4,98.0,10.5,1007.4,100.0,0.3
2021-06-22 07:00:00,13.0,91.0,14.2,1008.1,98.0,0.1
2021-06-22 08:00:00,13.1,89.0,15.5,1008.6,97.0,0.0
2021-06-22 09:00:00,14.0,82.0,15.5,1009.3,100.0,0.0
2021-06-22 10:00:00,14.4,77.0,17.3,1009.9,100.0,0.0
2021-06-22 11:00:00,14.8,72.0,18.9,1010.5,100.0,0.0
2021-06-22 12:00:00,15.0,68.0,18.8,1011.1,99.0,0.0
2021-06-22 13:00:00,14.8,67.0,18.8,1011.2,85.0,0.0
2021-06-22 14:00:00,14.5,70.0,16.6,1011.7,77.0,0.0
2021-06-22 15:00:00,15.0,68.0,16.8,1012.0,60.0,0.0
2021-06-22 16:00:00,15.6,66.0,15.9,1012.2,76.0,0.0
2021-06-22 17:00:00,15.8,66.0,15.1,1012.4,100.0,0.0
2021-06-22 18:00:00,15.6,69.0,13.0,1012.7,100.0,0.0
2021-06-22 19:00:00,15.4,71.0,11.2,1012.8,96.0,0.0
2021-06-22 20:00:00,15.0,73.0,11.2,1013.2,95.0,0.0
2021-06-22 21:00:00,14.6,74.0,10.9,1013.5,56.0,0.0
2021-06-22 22:00:00,14.0,75.0,10.4,1013.6,98.0,0.0
2021-06-22 23:00:00,13.6,77.0,10.2,1013.9,33.0,0.0
2021-06-23 00:00:00,12.6,81.0,5.7,1014.5,74.0,0.0
2021-06-23 01:00:00,12.8,81.0,7.2,1014.7,61.0,0.0
2021-06-23 02:00:00,12.6,83.0,7.2,1014.8,20.0,0.0
2021-06-23 03:00:00,12.2,83.0,5.8,1015.0,95.0,0.0
2021-06-23 04:00:00,11.8,83.0,6.9,1015.0,80.0,0.0
2021-06-23 05:00:00,11.9,82.0,7.4,1014.8,100.0,0.0
2021-06-23 06:00:00,12.5,81.0,8.0,1014.8,70.0,0.0
2021-06-23 07:00:00,13.8,77.0,5.8,1015.1,41.0,0.0
2021-06-23 08:00:00,14.9,71.0,6.9,1015.3,4.0,0.0
2021-06-23 09:00:00,16.1,65.0,6.6,1015.3,2.0,0.0
2021-06-23 10:00:00,17.3,61.0,5.4,1015.1,2.0,0.0
2021-06-23 11:00:00,18.6,56.0,3.4,1015.1,11.0,0.0
2021-06-23 12:00:00,19.7,54.0,1.5,1014.9,50.0,0.0
2021-06-23 13:00:00,20.3,54.0,5.8,1014.7,54.0,0.0
2021-06-23 14:00:00,19.7,58.0,5.4,1014.7,66.0,0.0
2021-06-23 15:00:00,21.3,51.0,5.4,1014.2,9.0,0.0
2021-06-23 16:00:00,22.1,50.0,2.5,1014.0,7.0,0.0
2021-06-23 17:00:00,22.5,48.0,3.6,1014.0,33.0,0.0
2021-06-23 18:00:00,21.8,49.0,11.6,1014.0,80.0,0.0
2021-06-23 19:00:00,19.9,62.0,16.3,1014.4,16.0,0.0
2021-06-23 20:00:00,19.0,64.0,15.9,1014.7,7.0,0.0
2021-06-23 21:00:00,17.2,74.0,13.4,1015.1,1.0,0.0
2021-06-23 22:00:00,15.7,82.0,9.7,1015.2,1.0,0.0
2021-06-23 23:00:00,14.4,86.0,10.2,1015.2,1.0,0.0
2021-06-24 00:00:00,13.6,88.0,9.9,1015.3,1.0,0.0
2021-06-24 01:00:00,12.7,91.0,9.3,1015.4,1.0,0.0
2021-06-24 02:00:00,12.0,93.0,8.2,1015.4,6.0,0.0
2021-06-24 03:00:00,11.8,95.0,9.3,1015.6,19.0,0.0
2021-06-24 04:00:00,11.7,97.0,7.2,1015.6,71.0,0.0
2021-06-24 05:00:00,11.9,98.0,6.1,1015.4,100.0,0.0
2021-06-24 06:00:00,12.4,97.0,6.5,1015.2,100.0,0.0
2021-06-24 07:00:00,12.9,93.0,7.8,1015.5,100.0,0.0
2021-06-24 08:00:00,14.1,85.0,7.6,1015.5,87.0,0.0
2021-06-24 09:00:00,15.5,76.0,6.7,1015.5,55.0,0.0
2021-06-24 10:00:00,17.0,68.0,5.7,1015.1,45.0,0.0
2021-06-24 11:00:00,18.6,60.0,6.1,1014.6,49.0,0.0
2021-06-24 12:00:00,20.0,53.0,6.9,1014.2,51.0,0.0
2021-06-24 13:00:00,21.2,45.0,9.7,1013.9,0.0,0.0
2021-06-24 14:00:00,20.8,50.0,12.0,1013.5,0.0,0.0
2021-06-24 15:00:00,21.3,46.0,13.6,1013.2,1.0,0.0
2021-06-24 16:00:00,20.8,45.0,15.2,1013.1,1.0,0.0
2021-06-24 17:00:00,20.0,46.0,13.6,1013.1,7.0,0.0
2021-06-24 18:00:00,19.1,52.0,12.8,1012.6,2.0,0.0
2021-06-24 19:00:00,17.9,58.0,13.8,1012.4,1.0,0.0
2021-06-24 20:00:00,16.1,69.0,13.2,1012.4,1.0,0.0
2021-06-24 21:00:00,14.6,76.0,11.2,1012.3,2.0,0.0
2021-06-24 22:00:00,13.3,82.0,10.1,1012.4,43.0,0.0
2021-06-24 23:00:00,12.3,86.0,8.7,1012.4,73.0,0.0
2021-06-25 00:00:00,12.2,87.0,7.9,1012.4,87.0,0.0
2021-06-25 01:00:00,12.1,89.0,7.2,1012.3,100.0,0.0
2021-06-25 02:00:00,11.3,93.0,6.5,1012.2,100.0,0.0
2021-06-25 03:00:00,11.6,92.0,6.1,1012.0,99.0,0.0
2021-06-25 04:00:00,11.6,92.0,4.3,1011.8,100.0,0.0
2021-06-25 05:00:00,11.7,93.0,3.5,1011.6,100.0,0.0
2021-06-25 06:00:00,12.1,87.0,3.1,1011.6,100.0,0.0
2021-06-25 07:00:00,12.4,86.0,1.5,1011.8,100.0,0.0
2021-06-25 08:00:00,12.9,84.0,0.0,1012.0,100.0,0.0
2021-06-25 09:00:00,13.6,80.0,0.5,1012.4,100.0,0.0
2021-06-25 10:00:00,14.6,75.0,1.8,1012.3,91.0,0.0
2021-06-25 11:00:00,16.0,68.0,4.2,1012.3,78.0,0.0
2021-06-25 12:00:00,17.6,60.0,6.3,1012.3,76.0,0.0
2021-06-25 13:00:00,18.3,58.0,7.1,1012.2,2.0,0.0
2021-06-25 14:00:00,17.6,65.0,6.1,1012.5,1.0,0.0
2021-06-25 15:00:00,18.9,60.0,7.0,1012.5,83.0,0.0
2021-06-25 16:00:00,19.6,57.0,8.1,1012.5,60.0,0.0
2021-06-25 17:00:00,20.0,55.0,8.3,1012.3,0.0,0.0
2021-06-25 18:00:00,20.3,53.0,8.0,1012.1,0.0,0.0
2021-06-25 19:00:00,19.8,55.0,8.4,1012.1,1.0,0.0
2021-06-25 20:00:00,19.0,61.0,9.4,1012.3,7.0,0.0
2021-06-25 21:00:00,18.0,68.0,7.9,1012.7,12.0,0.0
2021-06-25 22:00:00,16.3,76.0,9.4,1013.3,6.0,0.0
2021-06-25 23:00:00,14.7,81.0,7.4,1013.4,8.0,0.0
2021-06-26 00:00:00,13.7,84.0,5.4,1013.5,4.0,0.0
2021-06-26 01:00:00,13.1,87.0,6.8,1013.7,6.0,0.0
2021-06-26 02:00:00,12.1,93.0,6.2,1014.3,5.0,0.0
2021-06-26 03:00:00,11.9,94.0,4.7,1014.3,28.0,0.0
2021-06-26 04:00:00,11.1,97.0,5.4,1014.5,100.0,0.0
2021-06-26 05:00:00,12.3,97.0,3.3,1014.5,100.0,0.0
2021-06-26 06:00:00,12.7,98.0,1.3,1014.6,100.0,0.0
2021-06-26 07:00:00,14.3,92.0,2.6,1014.4,73.0,0.0
2021-06-26 08:00:00,16.6,81.0,2.7,1014.4,5.0,0.0
2021-06-26 09:00:00,18.7,73.0,1.0,1014.4,8.0,0.0
2021-06-26 10:00:00,20.4,68.0,2.9,1014.3,7.0,0.0
2021-06-26 11:00:00,21.7,61.0,5.4,1014.2,7.0,0.0
2021-06-26 12:00:00,23.0,48.0,7.6,1013.9,6.0,0.0
2021-06-26 13:00:00,24.0,42.0,8.1,1013.5,7.0,0.0
2021-06-26 14:00:00,23.4,49.0,9.0,1013.5,8.0,0.0
2021-06-26 15:00:00,24.0,47.0,12.7,1013.1,21.0,0.0
2021-06-26 16:00:00,24.0,48.0,14.3,1012.7,31.0,0.0
2021-06-26 17:00:00,23.7,50.0,13.7,1012.4,57.0,0.0
2021-06-26 18:00:00,23.1,52.0,14.9,1012.0,51.0,0.0
2021-06-26 19:00:00,21.8,54.0,15.8,1011.8,59.0,0.0
2021-06-26 20:00:00,19.7,59.0,16.0,1012.0,81.0,0.0
2021-06-26 21:00:00,17.8,66.0,12.6,1012.3,87.0,0.0
2021-06-26 22:00:00,16.4,72.0,10.6,1012.4,93.0,0.0
2021-06-26 23:00:00,15.2,79.0,11.2,1012.5,95.0,0.0
2021-06-27 00:00:00,14.3,91.0,10.8,1012.5,98.0,0.0
2021-06-27 01:00:00,14.2,96.0,10.4,1012.3,100.0,0.0
2021-06-27 02:00:00,14.2,97.0,12.0,1012.3,100.0,0.0
2021-06-27 03:00:00,14.2,97.0,13.1,1012.2,100.0,0.0
2021-06-27 04:00:00,14.3,96.0,11.7,1012.1,100.0,0.0
2021-06-27 05:00:00,14.4,95.0,10.7,1012.0,100.0,0.0
2021-06-27 06:00:00,14.6,93.0,9.3,1011.9,100.0,0.0
2021-06-27 07:00:00,15.0,92.0,6.6,1011.7,100.0,0.0
2021-06-27 08:00:00,15.4,90.0,5.2,1011.8,100.0,0.1
2021-06-27 09:00:00,16.4,85.0,4.7,1011.7,100.0,0.1
2021-06-27 10:00:00,16.8,84.0,3.6,1011.8,100.0,0.1
2021-06-27 11:00:00,17.9,79.0,3.3,1011.8,100.0,0.1
2021-06-27 12:00:00,18.4,77.0,2.6,1011.7,100.0,0.0
2021-06-27 13:00:00,19.1,74.0,6.9,1011.5,100.0,0.0
2021-06-27 14:00:00,17.9,77.0,10.7,1012.2,100.0,0.0
2021-06-27 15:00:00,18.0,76.0,11.8,1012.0,100.0,0.0
2021-06-27 16:00:00,18.4,73.0,13.4,1011.7,98.0,0.0
2021-06-27 17:00:00,18.2,74.0,14.1,1011.6,90.0,0.0
2021-06-27 18:00:00,18.3,72.0,13.7,1011.3,97.0,0.0
2021-06-27 19:00:00,17.7,75.0,11.6,1011.0,100.0,0.0
2021-06-27 20:00:00,16.9,78.0,10.0,1011.0,100.0,0.0
2021-06-27 21:00:00,16.2,80.0,9.3,1011.2,100.0,0.0
2021-06-27 22:00:00,15.4,83.0,9.1,1011.4,100.0,0.0
2021-06-27 23:00:00,15.0,85.0,8.3,1011.5,100.0,0.0
2021-06-28 00:00:00,14.8,86.0,7.2,1011.6,100.0,0.0
2021-06-28 01:00:00,14.5,87.0,5.9,1011.6,100.0,0.0
2021-06-28 02:00:00,14.0,88.0,4.2,1011.8,100.0,0.0
2021-06-28 03:00:00,14.0,88.0,3.3,1011.6,100.0,0.0
2021-06-28 04:00:00,13.8,89.0,2.7,1011.3,98.0,0.0
2021-06-28 05:00:00,13.9,89.0,3.2,1011.0,100.0,0.0
2021-06-28 06:00:00,14.2,87.0,4.0,1010.9,100.0,0.0
2021-06-28 07:00:00,14.6,86.0,4.0,1010.8,100.0,0.0
2021-06-28 08:00:00,14.9,85.0,1.8,1011.0,100.0,0.0
2021-06-28 09:00:00,15.8,81.0,1.8,1011.1,100.0,0.0
2021-06-28 10:00:00,16.5,79.0,1.8,1011.3,100.0,0.0
2021-06-28 11:00:00,17.8,73.0,2.7,1011.4,99.0,0.0
2021-06-28 12:00:00,19.3,67.0,5.2,1011.4,58.0,0.0
2021-06-28 13:00:00,20.7,61.0,5.9,1011.0,52.0,0.0
2021-06-28 14:00:00,19.2,68.0,7.9,1011.2,9.0,0.0
2021-06-28 15:00:00,20.4,65.0,9.3,1010.9,100.0,0.0
2021-06-28 16:00:00,20.8,65.0,10.9,1010.4,86.0,0.0
2021-06-28 17:00:00,21.1,63.0,12.8,1010.1,69.0,0.0
2021-06-28 18:00:00,20.8,64.0,13.4,1009.8,12.0,0.0
2021-06-28 19:00:00,20.8,64.0,11.9,1009.2,4.0,0.0
2021-06-28 20:00:00,20.1,66.0,10.8,1009.0,6.0,0.0
2021-06-28 21:00:00,18.5,74.0,11.4,1009.0,23.0,0.0
2021-06-28 22:00:00,15.8,86.0,13.2,1009.7,76.0,0.0
2021-06-28 23:00:00,14.8,92.0,11.5,1010.2,94.0,0.0
2021-06-29 00:00:00,15.1,90.0,11.2,1010.2,100.0,0.0
2021-06-29 01:00:00,14.9,91.0,7.9,1009.9,100.0,0.0
2021-06-29 02:00:00,14.4,89.0,6.8,1009.7,100.0,0.0
2021-06-29 03:00:00,14.1,88.0,6.1,1009.5,100.0,0.0
2021-06-29 04:00:00,13.7,89.0,5.4,1009.3,100.0,0.0
2021-06-29 05:00:00,13.4,89.0,6.2,1009.3,100.0,0.0
2021-06-29 06:00:00,13.5,88.0,5.4,1009.3,100.0,0.0
2021-06-29 07:00:00,13.7,87.0,5.4,1009.4,100.0,0.0
2021-06-29 08:00:00,14.1,85.0,4.8,1009.2,100.0,0.0
2021-06-29 09:00:00,15.0,81.0,3.6,1009.0,100.0,0.0
2021-06-29 10:00:00,16.2,76.0,5.6,1009.3,100.0,0.0
2021-06-29 11:00:00,17.1,73.0,5.1,1009.2,100.0,0.0
2021-06-29 12:00:00,18.6,68.0,4.7,1008.8,100.0,0.0
2021-06-29 13:00:00,19.7,64.0,6.8,1008.5,73.0,0.0
2021-06-29 14:00:00,19.0,66.0,5.7,1008.6,40.0,0.0
2021-06-29 15:00:00,20.4,60.0,7.6,1007.8,49.0,0.0
2021-06-29 16:00:00,21.0,59.0,8.7,1007.4,13.0,0.0
2021-06-29 17:00:00,21.2,59.0,7.4,1006.8,2.0,0.0
2021-06-29 18:00:00,21.4,58.0,6.5,1006.6,11.0,0.0
2021-06-29 19:00:00,21.2,58.0,5.7,1006.6,8.0,0.0
2021-06-29 20:00:00,20.7,59.0,4.3,1007.0,54.0,0.0
2021-06-29 21:00:00,19.4,70.0,4.9,1007.6,44.0,0.0
2021-06-29 22:00:00,18.1,83.0,9.1,1008.1,57.0,0.0
2021-06-29 23:00:00,17.4,85.0,13.3,1008.5,66.0,0.1
2021-06-30 00:00:00,17.0,85.0,13.0,1009.0,46.0,0.0
2021-06-30 01:00:00,16.5,84.0,19.0,1009.3,72.0,0.0
2021-06-30 02:00:00,14.7,83.0,20.6,1010.7,51.0,0.0
2021-06-30 03:00:00,14.2,79.0,20.5,1011.2,70.0,0.0
2021-06-30 04:00:00,14.2,77.0,19.9,1011.4,54.0,0.0
2021-06-30 05:00:00,14.1,75.0,17.9,1011.7,31.0,0.0
2021-06-30 06:00:00,13.9,74.0,14.8,1012.0,39.0,0.0
2021-06-30 07:00:00,14.4,69.0,16.6,1012.6,44.0,0.0
2021-06-30 08:00:00,15.3,63.0,17.4,1012.9,44.0,0.0
2021-06-30 09:00:00,16.4,58.0,16.7,1013.0,15.0,0.0
2021-06-30 10:00:00,17.7,52.0,15.6,1012.8,14.0,0.0
2021-06-30 11:00:00,19.0,47.0,15.6,1012.8,4.0,0.0
2021-06-30 12:00:00,20.3,43.0,15.6,1012.5,3.0,0.0
2021-06-30 13:00:00,21.4,40.0,15.5,1012.2,1.0,0.0
2021-06-30 14:00:00,21.4,37.0,15.2,1012.2,2.0,0.0
2021-06-30 15:00:00,22.2,35.0,14.3,1011.9,62.0,0.0
2021-06-30 16:00:00,22.4,33.0,13.8,1011.8,94.0,0.0
2021-06-30 17:00:00,22.1,35.0,15.0,1012.0,85.0,0.0
2021-06-30 18:00:00,22.5,32.0,11.7,1012.2,78.0,0.0
2021-06-30 19:00:00,22.5,31.0,12.7,1011.9,94.0,0.0
2021-06-30 20:00:00,22.0,32.0,8.7,1012.0,17.0,0.0
2021-06-30 21:00:00,20.6,41.0,9.1,1012.1,43.0,0.0
2021-06-30 22:00:00,18.8,44.0,12.8,1012.7,33.0,0.0
2021-06-30 23:00:00,17.2,52.0,11.2,1013.4,12.0,0.0
2021-07-01 00:00:00,15.7,59.0,10.4,1014.3,6.0,0.0
2021-07-01 01:00:00,14.6,70.0,8.7,1014.8,20.0,0.0
2021-07-01 02:00:00,13.8,73.0,9.4,1015.3,0.0,0.0
2021-07-01 03:00:00,12.8,75.0,11.5,1015.3,1.0,0.0
2021-07-01 04:00:00,12.4,74.0,12.8,1015.3,0.0,0.0
2021-07-01 05:00:00,12.8,69.0,15.0,1015.5,3.0,0.0
2021-07-01 06:00:00,13.6,66.0,15.3,1015.9,3.0,0.0
2021-07-01 07:00:00,14.9,61.0,14.8,1016.0,2.0,0.0
2021-07-01 08:00:00,16.5,54.0,15.8,1015.8,1.0,0.0
2021-07-01 09:00:00,18.1,47.0,16.1,1015.7,1.0,0.0
2021-07-01 10:00:00,19.6,42.0,16.7,1015.5,2.0,0.0
2021-07-01 11:00:00,20.9,37.0,17.8,1015.1,0.0,0.0
2021-07-01 12:00:00,22.4,32.0,18.8,1014.7,67.0,0.0
2021-07-01 13:00:00,22.8,31.0,18.6,1014.5,99.0,0.0
2021-07-01 14:00:00,20.9,34.0,14.0,1014.6,84.0,0.0
2021-07-01 15:00:00,21.9,34.0,13.3,1014.5,100.0,0.0
2021-07-01 16:00:00,22.1,34.0,14.2,1014.3,100.0,0.0
2021-07-01 17:00:00,22.3,34.0,12.2,1014.1,97.0,0.0
2021-07-01 18:00:00,23.6,33.0,9.2,1013.4,100.0,0.0
2021-07-01 19:00:00,22.5,38.0,7.3,1013.3,100.0,0.0
2021-07-01 20:00:00,22.4,40.0,7.7,1013.5,100.0,0.0
2021-07-01 21:00:00,21.5,45.0,7.6,1013.5,100.0,0.0
2021-07-01 22:00:00,20.4,49.0,7.9,1013.8,100.0,0.0
2021-07-01 23:00:00,19.8,51.0,9.0,1014.2,100.0,0.0
2021-07-02 00:00:00,19.3,52.0,9.4,1014.6,100.0,0.0
2021-07-02 01:00:00,18.9,53.0,9.8,1014.5,99.0,0.0
2021-07-02 02:00:00,17.2,60.0,9.4,1014.7,69.0,0.0
2021-07-02 03:00:00,16.3,62.0,10.2,1014.7,43.0,0.0
2021-07-02 04:00:00,15.5,65.0,12.4,1014.5,38.0,0.0
2021-07-02 05:00:00,15.3,64.0,13.2,1014.6,5.0,0.0
2021-07-02 06:00:00,15.9,62.0,13.0,1014.8,16.0,0.0
2021-07-02 07:00:00,16.9,57.0,13.3,1015.0,60.0,0.0
2021-07-02 08:00:00,18.6,50.0,13.3,1014.7,45.0,0.0
2021-07-02 09:00:00,20.3,43.0,11.5,1014.6,100.0,0.0
2021-07-02 10:00:00,22.0,38.0,10.9,1014.7,63.0,0.0
2021-07-02 11:00:00,23.6,34.0,10.4,1014.4,44.0,0.0
2021-07-02 12:00:00,24.9,32.0,9.9,1014.3,98.0,0.0
2021-07-02 13:00:00,25.7,30.0,9.1,1013.9,95.0,0.0
2021-07-02 14:00:00,25.2,30.0,8.2,1013.9,95.0,0.0
2021-07-02 15:00:00,26.8,27.0,7.3,1013.4,80.0,0.0
2021-07-02 16:00:00,27.1,26.0,6.6,1013.1,98.0,0.0
2021-07-02 17:00:00,26.8,26.0,7.2,1012.9,99.0,0.0
2021-07-02 18:00:00,26.2,27.0,5.6,1012.7,98.0,0.0
2021-07-02 19:00:00,26.2,27.0,1.6,1012.4,97.0,0.0
2021-07-02 20:00:00,25.3,31.0,6.5,1012.4,97.0,0.0
2021-07-02 21:00:00,23.6,42.0,7.8,1012.3,95.0,0.0
2021-07-02 22:00:00,22.1,53.0,5.2,1012.2,89.0,0.0
2021-07-02 23:00:00,20.5,60.0,5.5,1012.3,41.0,0.0
2021-07-03 00:00:00,19.0,64.0,6.8,1012.1,13.0,0.0
2021-07-03 01:00:00,17.9,66.0,7.0,1012.3,0.0,0.0
2021-07-03 02:00:00,17.1,72.0,6.3,1012.7,0.0,0.0
2021-07-03 03:00:00,16.1,76.0,9.2,1012.8,0.0,0.0
2021-07-03 04:00:00,15.2,79.0,11.2,1012.8,0.0,0.0
2021-07-03 05:00:00,15.0,77.0,11.5,1012.8,0.0,0.0
2021-07-03 06:00:00,16.3,69.0,10.5,1012.8,0.0,0.0
2021-07-03 07:00:00,18.2,60.0,8.4,1012.8,0.0,0.0
2021-07-03 08:00:00,20.4,53.0,7.6,1012.9,0.0,0.0
2021-07-03 09:00:00,22.7,47.0,6.6,1012.8,0.0,0.0
2021-07-03 10:00:00,24.7,41.0,5.4,1012.7,0.0,0.0
2021-07-03 11:00:00,26.4,35.0,4.3,1012.3,0.0,0.0
2021-07-03 12:00:00,27.5,30.0,3.9,1012.1,6.0,0.0
2021-07-03 13:00:00,28.3,28.0,2.9,1011.6,12.0,0.0
2021-07-03 14:00:00,27.7,29.0,6.6,1011.3,9.0,0.0
2021-07-03 15:00:00,28.9,26.0,8.4,1010.8,75.0,0.0
2021-07-03 16:00:00,29.0,25.0,10.0,1010.4,47.0,0.0
2021-07-03 17:00:00,28.6,26.0,12.1,1010.2,39.0,0.0
2021-07-03 18:00:00,27.8,30.0,15.2,1010.2,51.0,0.0
2021-07-03 19:00:00,27.1,31.0,13.3,1010.1,43.0,0.0
2021-07-03 20:00:00,26.4,32.0,11.0,1010.1,20.0,0.0
2021-07-03 21:00:00,25.2,37.0,9.0,1010.3,7.0,0.0
2021-07-03 22:00:00,22.9,47.0,10.5,1010.2,9.0,0.0
2021-07-03 23:00:00,21.3,54.0,8.9,1010.3,36.0,0.0
2021-07-04 00:00:00,20.7,56.0,8.0,1010.2,84.0,0.0
2021-07-04 01:00:00,20.5,58.0,7.9,1010.1,85.0,0.0
2021-07-04 02:00:00,21.2,56.0,8.4,1009.6,51.0,0.0
2021-07-04 03:00:00,20.3,60.0,8.8,1009.7,99.0,0.0
2021-07-04 04:00:00,19.4,67.0,6.0,1009.8,99.0,0.3
2021-07-04 05:00:00,17.8,79.0,1.3,1010.2,90.0,1.2
2021-07-04 06:00:00,17.5,87.0,11.0,1010.0,98.0,0.2
2021-07-04 07:00:00,18.8,83.0,10.4,1010.1,94.0,0.0
2021-07-04 08:00:00,20.1,79.0,10.1,1010.0,93.0,0.0
2021-07-04 09:00:00,20.8,74.0,9.7,1010.1,91.0,0.1
2021-07-04 10:00:00,18.9,81.0,11.5,1010.3,99.0,3.5
2021-07-04 11:00:00,18.9,86.0,4.1,1010.2,98.0,0.5
2021-07-04 12:00:00,20.2,81.0,5.2,1010.0,100.0,0.4
2021-07-04 13:00:00,20.5,81.0,9.9,1010.0,87.0,0.5
2021-07-04 14:00:00,21.0,84.0,9.4,1010.1,100.0,2.4
2021-07-04 15:00:00,20.6,79.0,11.2,1010.4,39.0,0.9
2021-07-04 16:00:00,21.3,74.0,6.6,1010.4,67.0,0.1
2021-07-04 17:00:00,21.0,76.0,6.1,1010.3,76.0,0.4
2021-07-04 18:00:00,20.9,76.0,2.3,1010.2,61.0,0.1
2021-07-04 19:00:00,21.2,75.0,2.3,1010.1,83.0,0.0
2021-07-04 20:00:00,21.0,76.0,3.4,1010.2,80.0,0.0
2021-07-04 21:00:00,20.4,82.0,4.6,1010.2,84.0,0.0
2021-07-04 22:00:00,19.4,90.0,6.4,1010.4,45.0,0.0
2021-07-04 23:00:00,18.5,94.0,7.1,1010.4,47.0,0.0
2021-07-05 00:00:00,18.0,95.0,7.9,1010.4,60.0,0.0
2021-07-05 01:00:00,17.6,96.0,8.7,1010.1,83.0,0.0
2021-07-05 02:00:00,17.6,97.0,9.3,1010.2,65.0,0.0
2021-07-05 03:00:00,17.2,95.0,8.9,1010.0,75.0,0.0
2021-07-05 04:00:00,16.9,94.0,8.4,1009.8,53.0,0.0
2021-07-05 05:00:00,16.8,92.0,9.7,1009.6,58.0,0.0
2021-07-05 06:00:00,17.6,86.0,9.7,1009.5,82.0,0.0
2021-07-05 07:00:00,18.4,82.0,8.9,1009.4,64.0,0.0
2021-07-05 08:00:00,19.8,77.0,9.0,1009.2,81.0,0.0
2021-07-05 09:00:00,20.9,73.0,9.0,1009.2,89.0,0.0
2021-07-05 10:00:00,22.3,66.0,9.3,1008.9,91.0,0.0
2021-07-05 11:00:00,23.2,58.0,10.9,1008.3,84.0,0.0
2021-07-05 12:00:00,23.6,56.0,10.1,1007.7,85.0,0.0
2021-07-05 13:00:00,22.9,57.0,15.5,1007.8,99.0,0.1
2021-07-05 14:00:00,20.9,69.0,12.6,1007.4,73.0,0.2
2021-07-05 15:00:00,22.2,58.0,13.3,1006.5,100.0,0.1
2021-07-05 16:00:00,21.6,66.0,10.2,1006.4,56.0,0.7
2021-07-05 17:00:00,22.4,63.0,10.1,1006.0,57.0,0.0
2021-07-05 18:00:00,22.3,65.0,7.6,1005.6,91.0,0.1
2021-07-05 19:00:00,20.3,87.0,6.1,1005.3,98.0,1.8
2021-07-05 20:00:00,19.2,92.0,7.2,1005.6,100.0,1.0
2021-07-05 21:00:00,18.9,92.0,6.9,1005.5,96.0,0.5
2021-07-05 22:00:00,17.8,98.0,4.7,1005.5,100.0,0.5
2021-07-05 23:00:00,17.2,98.0,6.1,1005.5,99.0,0.5
2021-07-06 00:00:00,17.1,97.0,7.7,1005.5,96.0,0.3
2021-07-06 01:00:00,16.5,99.0,5.9,1005.1,79.0,0.6
2021-07-06 02:00:00,16.7,97.0,9.0,1004.9,97.0,0.3
2021-07-06 03:00:00,17.0,97.0,7.9,1004.6,97.0,1.2
2021-07-06 04:00:00,16.6,97.0,9.3,1004.5,95.0,0.2
2021-07-06 05:00:00,16.4,97.0,7.8,1004.3,99.0,0.0
2021-07-06 06:00:00,16.6,94.0,9.7,1004.4,99.0,0.1
2021-07-06 07:00:00,16.9,96.0,7.9,1004.4,81.0,0.1
2021-07-06 08:00:00,17.2,95.0,11.3,1004.2,85.0,0.5
2021-07-06 09:00:00,17.7,94.0,9.4,1004.4,100.0,0.2
2021-07-06 10:00:00,18.2,96.0,10.4,1004.5,100.0,0.2
2021-07-06 11:00:00,18.7,88.0,9.1,1004.5,98.0,0.1
2021-07-06 12:00:00,19.5,75.0,11.9,1004.4,100.0,0.1
2021-07-06 13:00:00,19.7,67.0,14.4,1005.1,91.0,0.0
2021-07-06 14:00:00,19.9,57.0,14.1,1004.9,62.0,0.0
2021-07-06 15:00:00,20.5,54.0,13.5,1005.1,76.0,0.0
2021-07-06 16:00:00,20.9,53.0,14.1,1005.0,3.0,0.0
2021-07-06 17:00:00,20.6,56.0,12.6,1005.0,95.0,0.0
2021-07-06 18:00:00,20.1,58.0,8.2,1004.8,100.0,0.0
2021-07-06 19:00:00,19.1,64.0,10.0,1004.9,100.0,0.0
2021-07-06 20:00:00,17.7,72.0,7.2,1004.9,100.0,0.0
2021-07-06 21:00:00,16.7,81.0,2.7,1004.9,100.0,0.3
2021-07-06 22:00:00,15.9,97.0,4.5,1004.9,100.0,1.6
2021-07-06 23:00:00,15.6,98.0,7.6,1005.1,100.0,0.6
2021-07-07 00:00:00,15.9,93.0,12.1,1004.5,62.0,0.1
2021-07-07 01:00:00,15.4,95.0,13.1,1004.9,97.0,0.9
2021-07-07 02:00:00,15.6,94.0,9.1,1005.5,98.0,1.4
2021-07-07 03:00:00,15.4,99.0,9.3,1005.1,100.0,2.1
2021-07-07 04:00:00,15.6,99.0,8.3,1004.8,100.0,4.2
2021-07-07 05:00:00,15.7,98.0,11.7,1004.5,98.0,9.1
2021-07-07 06:00:00,15.7,96.0,19.0,1005.1,54.0,3.4
2021-07-07 07:00:00,16.0,94.0,14.8,1006.0,42.0,0.0
2021-07-07 08:00:00,16.1,90.0,15.9,1006.3,44.0,0.3
2021-07-07 09:00:00,17.0,80.0,17.4,1007.0,46.0,0.0
2021-07-07 10:00:00,17.3,74.0,20.5,1007.9,55.0,0.1
2021-07-07 11:00:00,17.6,76.0,18.9,1008.5,58.0,0.1
2021-07-07 12:00:00,17.7,70.0,21.0,1009.0,49.0,0.1
2021-07-07 13:00:00,18.1,67.0,21.6,1009.8,29.0,0.1
2021-07-07 14:00:00,17.9,69.0,20.7,1010.0,27.0,0.1
2021-07-07 15:00:00,18.9,62.0,20.3,1010.5,38.0,0.0
2021-07-07 16:00:00,19.2,59.0,21.1,1010.6,31.0,0.0
2021-07-07 17:00:00,18.8,61.0,22.5,1011.0,41.0,0.1
2021-07-07 18:00:00,18.5,63.0,20.2,1011.5,43.0,0.0
2021-07-07 19:00:00,18.4,63.0,20.7,1011.8,32.0,0.0
2021-07-07 20:00:00,17.6,68.0,18.1,1012.2,35.0,0.0
2021-07-07 21:00:00,16.7,75.0,17.5,1012.8,53.0,0.0
2021-07-07 22:00:00,15.8,80.0,15.9,1013.4,36.0,0.0
2021-07-07 23:00:00,15.1,84.0,16.2,1013.9,17.0,0.0
2021-07-08 00:00:00,14.5,88.0,13.3,1014.2,11.0,0.0
2021-07-08 01:00:00,14.1,90.0,11.9,1014.6,25.0,0.0
2021-07-08 02:00:00,13.9,89.0,9.7,1015.0,67.0,0.0
2021-07-08 03:00:00,14.0,89.0,10.9,1015.2,35.0,0.0
2021-07-08 04:00:00,13.9,89.0,9.1,1015.3,62.0,0.0
2021-07-08 05:00:00,14.2,89.0,8.2,1015.4,65.0,0.0
2021-07-08 06:00:00,14.9,88.0,8.0,1015.6,34.0,0.0
2021-07-08 07:00:00,15.9,85.0,10.5,1016.0,31.0,0.0
2021-07-08 08:00:00,16.8,78.0,12.1,1016.2,35.0,0.0
2021-07-08 09:00:00,17.5,72.0,14.1,1016.7,44.0,0.0
2021-07-08 10:00:00,18.1,69.0,16.7,1016.9,57.0,0.1
2021-07-08 11:00:00,18.4,70.0,17.5,1017.3,47.0,0.2
2021-07-08 12:00:00,18.9,67.0,16.7,1017.4,39.0,0.1
2021-07-08 13:00:00,19.6,62.0,17.8,1017.4,31.0,0.1
2021-07-08 14:00:00,19.1,66.0,17.1,1018.0,27.0,0.1
2021-07-08 15:00:00,19.6,63.0,17.4,1018.1,54.0,0.1
2021-07-08 16:00:00,19.8,62.0,16.3,1018.0,42.0,0.1
2021-07-08 17:00:00,20.0,61.0,17.6,1018.0,36.0,0.1
2021-07-08 18:00:00,19.5,66.0,15.4,1018.0,21.0,0.1
2021-07-08 19:00:00,19.3,65.0,14.1,1018.0,15.0,0.0
2021-07-08 20:00:00,18.8,66.0,13.5,1018.2,5.0,0.0
2021-07-08 21:00:00,17.7,73.0,11.6,1018.6,3.0,0.0
2021-07-08 22:00:00,16.3,81.0,11.3,1019.1,2.0,0.0
2021-07-08 23:00:00,15.3,87.0,12.0,1019.6,1.0,0.0
2021-07-09 00:00:00,14.7,90.0,10.5,1019.8,1.0,0.0
2021-07-09 01:00:00,14.1,92.0,9.3,1019.8,78.0,0.0
2021-07-09 02:00:00,13.9,92.0,8.0,1019.7,94.0,0.0
2021-07-09 03:00:00,13.7,92.0,5.2,1019.6,94.0,0.0
2021-07-09 04:00:00,13.6,92.0,5.6,1019.8,80.0,0.0
2021-07-09 05:00:00,13.5,94.0,4.3,1019.8,64.0,0.0
2021-07-09 06:00:00,14.5,92.0,2.3,1020.0,87.0,0.0
2021-07-09 07:00:00,15.5,89.0,2.8,1019.9,98.0,0.0
2021-07-09 08:00:00,16.4,85.0,3.7,1020.3,71.0,0.0
2021-07-09 09:00:00,17.6,78.0,2.1,1020.3,76.0,0.0
2021-07-09 10:00:00,18.9,71.0,1.6,1020.1,69.0,0.0
2021-07-09 11:00:00,19.9,67.0,1.1,1019.6,96.0,0.0
2021-07-09 12:00:00,20.7,62.0,3.8,1019.1,61.0,0.1
2021-07-09 13:00:00,21.8,56.0,5.9,1018.9,47.0,0.1
2021-07-09 14:00:00,22.8,54.0,5.4,1018.3,85.0,0.0
2021-07-09 15:00:00,23.3,52.0,6.6,1018.0,90.0,0.0
2021-07-09 16:00:00,20.7,72.0,6.2,1018.1,94.0,2.0
2021-07-09 17:00:00,19.8,76.0,2.4,1018.1,79.0,1.9
2021-07-09 18:00:00,20.0,84.0,3.6,1017.5,83.0,0.0
2021-07-09 19:00:00,20.5,77.0,4.4,1017.0,54.0,0.0
2021-07-09 20:00:00,20.4,78.0,4.0,1016.6,53.0,0.0
2021-07-09 21:00:00,19.9,83.0,2.5,1016.5,84.0,0.0
2021-07-09 22:00:00,18.9,86.0,4.3,1016.5,91.0,0.0
2021-07-09 23:00:00,18.2,87.0,4.2,1016.4,78.0,0.0
2021-07-10 00:00:00,18.0,86.0,5.8,1016.0,99.0,0.0
2021-07-10 01:00:00,17.6,84.0,6.3,1015.6,99.0,0.0
2021-07-10 02:00:00,16.7,84.0,9.8,1015.1,100.0,0.0
2021-07-10 03:00:00,17.2,82.0,10.8,1014.3,99.0,0.0
2021-07-10 04:00:00,17.5,80.0,11.3,1013.6,100.0,0.0
2021-07-10 05:00:00,17.3,81.0,10.6,1013.0,100.0,0.1
2021-07-10 06:00:00,17.1,82.0,11.0,1012.5,100.0,0.3
2021-07-10 07:00:00,17.3,83.0,11.9,1011.9,100.0,0.2
2021-07-10 08:00:00,17.8,83.0,12.9,1011.4,100.0,0.3
2021-07-10 09:00:00,17.7,84.0,13.6,1010.5,100.0,0.4
2021-07-10 10:00:00,17.1,90.0,14.4,1010.1,100.0,1.5
2021-07-10 11:00:00,16.1,97.0,15.1,1009.0,100.0,2.6
2021-07-10 12:00:00,15.8,97.0,14.3,1008.3,100.0,2.9
2021-07-10 13:00:00,15.7,97.0,14.8,1007.4,100.0,2.6
2021-07-10 14:00:00,15.2,92.0,11.2,1007.9,100.0,1.6
2021-07-10 15:00:00,15.7,97.0,13.4,1007.1,100.0,2.5
2021-07-10 16:00:00,16.8,90.0,11.5,1006.5,100.0,1.0
2021-07-10 17:00:00,17.1,88.0,8.4,1006.0,99.0,0.1
2021-07-10 18:00:00,17.8,83.0,8.2,1005.5,100.0,0.0
2021-07-10 19:00:00,17.6,86.0,7.6,1005.0,99.0,0.0
2021-07-10 20:00:00,17.7,85.0,7.2,1005.0,98.0,0.0
2021-07-10 21:00:00,17.2,88.0,9.8,1005.4,99.0,0.1
2021-07-10 22:00:00,16.8,89.0,9.0,1005.6,88.0,0.0
2021-07-10 23:00:00,16.6,89.0,9.7,1005.7,74.0,0.0
2021-07-11 00:00:00,16.3,89.0,8.5,1005.7,46.0,0.0
2021-07-11 01:00:00,15.6,90.0,9.6,1005.8,11.0,0.0
2021-07-11 02:00:00,15.1,91.0,8.0,1006.4,3.0,0.0
2021-07-11 03:00:00,14.2,92.0,7.6,1006.6,2.0,0.0
2021-07-11 04:00:00,14.0,93.0,7.3,1006.8,5.0,0.0
2021-07-11 05:00:00,14.4,96.0,8.6,1007.2,66.0,0.0
2021-07-11 06:00:00,15.2,98.0,10.2,1007.6,86.0,0.0
2021-07-11 07:00:00,15.8,96.0,11.8,1008.1,65.0,0.0
2021-07-11 08:00:00,16.8,90.0,9.9,1008.5,91.0,0.0
2021-07-11 09:00:00,18.0,83.0,8.7,1009.2,91.0,0.0
2021-07-11 10:00:00,19.3,79.0,9.0,1009.7,75.0,0.0
2021-07-11 11:00:00,20.4,72.0,11.6,1010.0,21.0,0.0
2021-07-11 12:00:00,21.3,67.0,12.2,1010.1,24.0,0.0
2021-07-11 13:00:00,22.0,61.0,13.7,1010.5,23.0,0.0
2021-07-11 14:00:00,20.6,67.0,13.5,1011.6,33.0,0.0
2021-07-11 15:00:00,20.7,64.0,14.8,1012.1,57.0,0.0
2021-07-11 16:00:00,21.2,63.0,16.1,1012.3,39.0,0.0
2021-07-11 17:00:00,20.9,63.0,18.9,1012.5,24.0,0.0
2021-07-11 18:00:00,20.1,65.0,18.7,1012.7,16.0,0.0
2021-07-11 19:00:00,19.6,67.0,17.4,1013.0,16.0,0.0
2021-07-11 20:00:00,18.5,75.0,16.2,1013.3,16.0,0.0
2021-07-11 21:00:00,17.4,79.0,13.7,1013.7,13.0,0.0
2021-07-11 22:00:00,16.3,85.0,10.2,1014.1,10.0,0.0
2021-07-11 23:00:00,15.4,89.0,9.5,1014.4,10.0,0.0
2021-07-12 00:00:00,14.8,92.0,9.8,1014.7,14.0,0.0
2021-07-12 01:00:00,14.4,93.0,7.4,1015.0,25.0,0.0
2021-07-12 02:00:00,14.5,93.0,6.9,1015.7,27.0,0.0
2021-07-12 03:00:00,14.9,91.0,7.7,1015.9,100.0,0.0
2021-07-12 04:00:00,14.9,91.0,7.9,1016.0,100.0,0.0
2021-07-12 05:00:00,15.0,91.0,7.0,1016.0,100.0,0.1
2021-07-12 06:00:00,15.2,90.0,8.6,1016.2,100.0,0.1
2021-07-12 07:00:00,15.4,90.0,8.0,1016.1,100.0,0.1
2021-07-12 08:00:00,16.0,88.0,7.2,1016.2,100.0,0.0
2021-07-12 09:00:00,16.7,84.0,4.5,1016.3,96.0,0.0
2021-07-12 10:00:00,18.0,75.0,4.4,1016.4,99.0,0.0
2021-07-12 11:00:00,19.4,66.0,4.7,1016.5,94.0,0.0
2021-07-12 12:00:00,20.4,61.0,3.7,1016.3,100.0,0.0
2021-07-12 13:00:00,20.9,60.0,2.2,1016.3,83.0,0.0
2021-07-12 14:00:00,19.9,64.0,0.4,1016.2,86.0,0.0
2021-07-12 15:00:00,21.3,59.0,3.1,1015.9,79.0,0.1
2021-07-12 16:00:00,21.7,57.0,2.4,1015.5,99.0,0.1
2021-07-12 17:00:00,21.5,58.0,4.2,1015.4,96.0,0.0
2021-07-12 18:00:00,21.5,61.0,5.3,1015.1,61.0,0.0
2021-07-12 19:00:00,21.2,62.0,6.2,1015.1,97.0,0.0
2021-07-12 20:00:00,20.6,66.0,5.9,1014.9,97.0,0.0
2021-07-12 21:00:00,19.5,74.0,3.3,1014.9,2.0,0.0
2021-07-12 22:00:00,19.7,65.0,2.5,1015.0,6.0,0.0
2021-07-12 23:00:00,19.1,68.0,2.6,1015.3,89.0,0.0
2021-07-13 00:00:00,17.8,76.0,4.2,1015.6,98.0,0.0
2021-07-13 01:00:00,14.6,93.0,5.0,1015.6,94.0,0.0
2021-07-13 02:00:00,14.2,95.0,5.0,1015.3,99.0,0.0
2021-07-13 03:00:00,14.4,97.0,5.1,1015.7,71.0,0.0
2021-07-13 04:00:00,13.7,98.0,5.7,1015.8,100.0,0.0
2021-07-13 05:00:00,13.6,98.0,8.2,1015.6,100.0,0.0
2021-07-13 06:00:00,14.1,97.0,9.2,1015.5,100.0,0.0
2021-07-13 07:00:00,15.5,91.0,7.4,1015.4,99.0,0.0
2021-07-13 08:00:00,17.4,85.0,6.9,1015.4,99.0,0.0
2021-07-13 09:00:00,19.0,78.0,6.9,1015.3,98.0,0.0
2021-07-13 10:00:00,20.5,69.0,5.9,1015.3,91.0,0.0
2021-07-13 11:00:00,22.1,59.0,5.6,1015.2,50.0,0.0
2021-07-13 12:00:00,23.3,50.0,5.9,1015.0,62.0,0.0
2021-07-13 13:00:00,24.2,46.0,5.4,1014.6,69.0,0.0
2021-07-13 14:00:00,24.2,49.0,7.4,1014.3,61.0,0.0
2021-07-13 15:00:00,25.4,45.0,6.6,1013.8,93.0,0.0
2021-07-13 16:00:00,25.4,44.0,3.0,1013.4,97.0,0.0
2021-07-13 17:00:00,25.4,44.0,4.7,1013.0,94.0,0.0
2021-07-13 18:00:00,25.2,45.0,3.4,1012.7,84.0,0.0
2021-07-13 19:00:00,24.2,53.0,5.4,1012.7,80.0,0.0
2021-07-13 20:00:00,23.5,61.0,5.2,1012.3,45.0,0.0
2021-07-13 21:00:00,22.5,77.0,3.3,1012.4,35.0,0.0
2021-07-13 22:00:00,20.9,79.0,4.8,1012.3,31.0,0.0
2021-07-13 23:00:00,20.8,77.0,5.5,1012.5,95.0,0.0
2021-07-14 00:00:00,20.2,79.0,7.6,1012.7,95.0,0.0
2021-07-14 01:00:00,19.6,83.0,5.0,1012.6,94.0,0.0
2021-07-14 02:00:00,19.1,84.0,6.3,1012.4,98.0,0.0
2021-07-14 03:00:00,18.8,86.0,7.1,1012.3,95.0,0.2
2021-07-14 04:00:00,18.0,90.0,8.2,1012.4,96.0,1.1
2021-07-14 05:00:00,17.7,93.0,7.8,1012.2,98.0,1.0
2021-07-14 06:00:00,18.0,94.0,7.4,1012.3,99.0,1.9
2021-07-14 07:00:00,17.7,98.0,9.0,1011.9,100.0,0.8
2021-07-14 08:00:00,18.1,99.0,5.6,1012.1,100.0,3.0
2021-07-14 09:00:00,18.1,99.0,9.4,1012.0,100.0,3.2
2021-07-14 10:00:00,18.5,97.0,9.8,1012.0,100.0,1.1
2021-07-14 11:00:00,19.4,95.0,10.5,1011.8,100.0,0.1
2021-07-14 12:00:00,21.1,87.0,10.9,1011.7,100.0,0.0
2021-07-14 13:00:00,21.4,88.0,9.7,1011.4,100.0,0.2
2021-07-14 14:00:00,22.2,87.0,6.6,1011.0,94.0,0.2
2021-07-14 15:00:00,23.3,81.0,6.8,1010.5,90.0,0.2
2021-07-14 16:00:00,23.7,79.0,4.8,1009.9,99.0,0.2
2021-07-14 17:00:00,23.6,82.0,3.7,1009.3,74.0,0.4
2021-07-14 18:00:00,23.1,86.0,2.3,1009.1,73.0,0.8
2021-07-14 19:00:00,21.5,93.0,2.8,1009.0,87.0,4.0
2021-07-14 20:00:00,20.6,95.0,5.9,1008.9,76.0,1.4
2021-07-14 21:00:00,20.6,95.0,5.1,1008.6,70.0,0.1
2021-07-14 22:00:00,20.2,94.0,2.5,1008.4,28.0,0.0
2021-07-14 23:00:00,19.0,96.0,3.8,1008.8,18.0,0.0
2021-07-15 00:00:00,18.2,98.0,6.3,1008.9,19.0,0.0
2021-07-15 01:00:00,18.3,99.0,3.6,1008.7,100.0,0.0
2021-07-15 02:00:00,17.5,99.0,3.9,1009.1,100.0,0.0
2021-07-15 03:00:00,17.0,99.0,3.4,1009.2,100.0,0.0
2021-07-15 04:00:00,17.5,99.0,3.0,1009.1,100.0,0.0
2021-07-15 05:00:00,17.8,98.0,2.8,1009.2,100.0,0.0
2021-07-15 06:00:00,18.0,99.0,1.1,1009.3,100.0,0.0
2021-07-15 07:00:00,18.1,99.0,3.6,1009.2,100.0,0.0
2021-07-15 08:00:00,18.7,95.0,3.6,1009.3,100.0,0.0
2021-07-15 09:00:00,19.8,90.0,4.0,1009.5,100.0,0.0
2021-07-15 10:00:00,20.6,86.0,4.0,1009.5,94.0,0.0
2021-07-15 11:00:00,21.9,79.0,3.6,1009.5,62.0,0.0
2021-07-15 12:00:00,23.3,70.0,5.6,1009.6,59.0,0.0
2021-07-15 13:00:00,24.2,65.0,5.5,1009.7,31.0,0.0
2021-07-15 14:00:00,25.2,53.0,7.1,1009.9,43.0,0.0
2021-07-15 15:00:00,26.1,51.0,5.7,1009.8,2.0,0.0
2021-07-15 16:00:00,26.5,51.0,7.6,1009.6,0.0,0.0
2021-07-15 17:00:00,26.2,56.0,11.6,1009.6,23.0,0.0
2021-07-15 18:00:00,25.8,59.0,12.0,1009.9,27.0,0.0
2021-07-15 19:00:00,25.2,64.0,10.0,1009.9,0.0,0.0
2021-07-15 20:00:00,24.6,71.0,8.3,1010.1,3.0,0.0
2021-07-15 21:00:00,23.4,79.0,9.3,1010.6,4.0,0.0
2021-07-15 22:00:00,21.1,52.0,12.1,1011.5,0.0,0.0
2021-07-15 23:00:00,19.2,49.0,9.7,1012.3,0.0,0.0
2021-07-16 00:00:00,18.1,50.0,8.7,1013.2,0.0,0.0
2021-07-16 01:00:00,17.3,51.0,11.3,1013.6,0.0,0.0
2021-07-16 02:00:00,17.9,52.0,14.8,1014.4,0.0,0.0
2021-07-16 03:00:00,18.0,61.0,16.7,1015.0,0.0,0.0
2021-07-16 04:00:00,17.6,67.0,17.2,1015.5,2.0,0.0
2021-07-16 05:00:00,17.0,69.0,16.4,1016.2,12.0,0.0
2021-07-16 06:00:00,16.8,70.0,15.1,1016.8,8.0,0.0
2021-07-16 07:00:00,17.0,69.0,14.0,1017.3,8.0,0.0
2021-07-16 08:00:00,17.7,65.0,14.3,1017.8,16.0,0.0
2021-07-16 09:00:00,18.7,62.0,13.2,1018.0,19.0,0.0
2021-07-16 10:00:00,19.8,59.0,11.5,1018.1,20.0,0.0
2021-07-16 11:00:00,21.0,56.0,9.4,1017.9,15.0,0.0
2021-07-16 12:00:00,22.2,55.0,6.4,1017.8,10.0,0.0
2021-07-16 13:00:00,23.4,54.0,3.1,1017.5,0.0,0.0
2021-07-16 14:00:00,23.4,56.0,2.6,1017.3,0.0,0.0
2021-07-16 15:00:00,24.6,51.0,5.2,1016.9,44.0,0.0
2021-07-16 16:00:00,25.0,49.0,6.4,1016.6,2.0,0.0
2021-07-16 17:00:00,25.1,50.0,6.4,1016.3,3.0,0.0
2021-07-16 18:00:00,25.2,50.0,4.8,1015.8,1.0,0.0
2021-07-16 19:00:00,25.1,52.0,8.6,1015.2,0.0,0.0
2021-07-16 20:00:00,24.3,59.0,8.8,1015.0,0.0,0.0
2021-07-16 21:00:00,22.6,66.0,7.8,1015.4,0.0,0.0
2021-07-16 22:00:00,20.6,70.0,7.9,1015.7,0.0,0.0
2021-07-16 23:00:00,19.5,76.0,7.9,1015.8,0.0,0.0
2021-07-17 00:00:00,19.0,81.0,6.9,1015.8,0.0,0.0
2021-07-17 01:00:00,17.5,89.0,6.5,1015.8,0.0,0.0
2021-07-17 02:00:00,17.7,84.0,7.9,1016.4,5.0,0.0
2021-07-17 03:00:00,16.9,85.0,5.3,1016.4,0.0,0.0
2021-07-17 04:00:00,16.5,82.0,5.9,1016.3,0.0,0.0
2021-07-17 05:00:00,16.1,80.0,5.5,1016.2,0.0,0.0
2021-07-17 06:00:00,17.0,77.0,4.7,1016.0,0.0,0.0
2021-07-17 07:00:00,18.0,71.0,4.7,1015.9,0.0,0.0
2021-07-17 08:00:00,19.1,64.0,5.4,1016.1,0.0,0.0
2021-07-17 09:00:00,20.3,59.0,5.9,1015.9,0.0,0.0
2021-07-17 10:00:00,21.5,54.0,6.5,1015.6,0.0,0.0
2021-07-17 11:00:00,22.8,49.0,7.6,1015.0,0.0,0.0
2021-07-17 12:00:00,24.2,45.0,9.4,1014.5,0.0,0.0
2021-07-17 13:00:00,25.6,42.0,11.0,1013.7,0.0,0.0
2021-07-17 14:00:00,25.6,42.0,10.0,1013.3,6.0,0.0
2021-07-17 15:00:00,26.6,38.0,14.0,1012.4,70.0,0.0
2021-07-17 16:00:00,25.7,45.0,15.6,1011.5,41.0,0.0
2021-07-17 17:00:00,25.2,48.0,17.6,1010.7,56.0,0.0
2021-07-17 18:00:00,25.1,49.0,20.2,1009.5,74.0,0.0
2021-07-17 19:00:00,24.0,54.0,18.5,1008.4,40.0,0.0
2021-07-17 20:00:00,23.6,56.0,15.6,1007.9,29.0,0.0
2021-07-17 21:00:00,22.8,57.0,11.3,1007.6,9.0,0.0
2021-07-17 22:00:00,21.3,54.0,14.1,1007.5,1.0,0.0
2021-07-17 23:00:00,19.6,61.0,11.8,1007.5,1.0,0.0
2021-07-18 00:00:00,18.6,65.0,13.1,1007.5,48.0,0.0
2021-07-18 01:00:00,17.8,63.0,12.9,1007.7,1.0,0.0
2021-07-18 02:00:00,16.9,67.0,12.5,1008.5,90.0,0.0
2021-07-18 03:00:00,16.1,65.0,12.8,1008.3,13.0,0.0
2021-07-18 04:00:00,15.4,67.0,11.9,1008.5,7.0,0.0
2021-07-18 05:00:00,15.0,70.0,11.1,1008.6,0.0,0.0
2021-07-18 06:00:00,15.7,64.0,11.5,1008.7,0.0,0.0
2021-07-18 07:00:00,16.5,54.0,12.9,1008.7,1.0,0.0
2021-07-18 08:00:00,17.0,49.0,14.3,1009.0,1.0,0.0
2021-07-18 09:00:00,18.0,46.0,14.6,1009.3,0.0,0.0
2021-07-18 10:00:00,19.0,45.0,14.0,1009.3,1.0,0.0
2021-07-18 11:00:00,20.2,40.0,13.0,1009.1,1.0,0.0
2021-07-18 12:00:00,21.4,36.0,12.0,1008.9,34.0,0.0
2021-07-18 13:00:00,21.8,33.0,11.2,1008.8,75.0,0.0
2021-07-18 14:00:00,20.7,39.0,8.2,1009.7,100.0,0.0
2021-07-18 15:00:00,21.6,36.0,7.9,1009.7,46.0,0.0
2021-07-18 16:00:00,21.8,35.0,10.3,1009.7,53.0,0.0
2021-07-18 17:00:00,21.4,35.0,10.6,1009.9,61.0,0.0
2021-07-18 18:00:00,20.3,42.0,10.3,1010.1,60.0,0.0
2021-07-18 19:00:00,20.0,44.0,6.3,1009.8,43.0,0.0
2021-07-18 20:00:00,19.7,45.0,5.4,1010.0,39.0,0.0
2021-07-18 21:00:00,18.9,56.0,2.2,1010.5,54.0,0.0
2021-07-18 22:00:00,18.3,58.0,2.7,1011.1,59.0,0.0
2021-07-18 23:00:00,16.6,69.0,4.9,1011.6,22.0,0.0
2021-07-19 00:00:00,15.8,70.0,9.7,1012.3,22.0,0.0
2021-07-19 01:00:00,14.8,59.0,11.1,1013.0,23.0,0.0
2021-07-19 02:00:00,13.0,65.0,8.8,1014.4,44.0,0.0
2021-07-19 03:00:00,12.5,66.0,9.2,1014.9,8.0,0.0
2021-07-19 04:00:00,12.0,67.0,8.9,1015.2,69.0,0.0
2021-07-19 05:00:00,11.7,68.0,8.2,1015.5,59.0,0.0
2021-07-19 06:00:00,12.4,66.0,7.2,1015.7,67.0,0.0
2021-07-19 07:00:00,13.9,60.0,5.5,1015.6,69.0,0.0
2021-07-19 08:00:00,15.6,50.0,5.7,1015.4,81.0,0.0
2021-07-19 09:00:00,16.6,46.0,4.0,1015.5,59.0,0.0
2021-07-19 10:00:00,17.7,45.0,2.9,1015.3,48.0,0.0
2021-07-19 11:00:00,18.6,44.0,5.8,1015.1,9.0,0.0
2021-07-19 12:00:00,19.2,43.0,6.7,1014.6,0.0,0.0
2021-07-19 13:00:00,20.2,39.0,5.1,1013.8,70.0,0.0
2021-07-19 14:00:00,20.8,38.0,7.8,1013.7,98.0,0.0
2021-07-19 15:00:00,21.9,37.0,13.4,1012.8,65.0,0.0
2021-07-19 16:00:00,21.4,42.0,17.7,1012.3,72.0,0.0
2021-07-19 17:00:00,21.9,42.0,18.8,1011.4,81.0,0.0
2021-07-19 18:00:00,21.1,49.0,22.7,1010.6,40.0,0.0
2021-07-19 19:00:00,20.6,54.0,23.1,1009.7,45.0,0.0
2021-07-19 20:00:00,19.8,58.0,20.2,1009.2,39.0,0.0
2021-07-19 21:00:00,18.6,66.0,17.7,1008.8,31.0,0.0
2021-07-19 22:00:00,17.6,70.0,14.0,1008.6,0.0,0.0
2021-07-19 23:00:00,16.8,74.0,11.4,1008.3,98.0,0.0
2021-07-20 00:00:00,16.1,78.0,9.0,1007.9,95.0,0.0
2021-07-20 01:00:00,15.8,76.0,8.0,1007.7,100.0,0.0
2021-07-20 02:00:00,15.3,66.0,8.9,1008.1,72.0,0.0
2021-07-20 03:00:00,15.3,65.0,7.8,1008.2,13.0,0.0
2021-07-20 04:00:00,14.5,68.0,7.9,1008.2,36.0,0.0
2021-07-20 05:00:00,14.1,69.0,7.7,1008.3,0.0,0.0
2021-07-20 06:00:00,14.5,65.0,8.4,1008.6,16.0,0.0
2021-07-20 07:00:00,16.0,56.0,8.2,1008.8,35.0,0.0
2021-07-20 08:00:00,17.7,48.0,8.7,1009.1,58.0,0.0
2021-07-20 09:00:00,19.2,43.0,7.6,1009.2,3.0,0.0
2021-07-20 10:00:00,20.5,40.0,5.1,1009.4,3.0,0.0
2021-07-20 11:00:00,21.6,38.0,2.9,1009.4,10.0,0.0
2021-07-20 12:00:00,22.4,36.0,5.6,1009.1,38.0,0.0
2021-07-20 13:00:00,22.9,35.0,8.2,1009.2,29.0,0.0
2021-07-20 14:00:00,21.9,38.0,8.5,1009.5,38.0,0.0
2021-07-20 15:00:00,22.5,36.0,7.1,1009.3,80.0,0.0
2021-07-20 16:00:00,22.9,35.0,5.5,1009.3,78.0,0.0
2021-07-20 17:00:00,23.6,34.0,6.5,1009.2,64.0,0.0
2021-07-20 18:00:00,24.2,33.0,7.6,1008.9,47.0,0.0
2021-07-20 19:00:00,23.2,40.0,12.9,1008.9,36.0,0.0
2021-07-20 20:00:00,21.8,47.0,12.9,1009.3,46.0,0.0
2021-07-20 21:00:00,20.9,54.0,8.2,1009.6,54.0,0.0
2021-07-20 22:00:00,19.6,60.0,8.0,1010.1,41.0,0.0
2021-07-20 23:00:00,18.1,69.0,4.3,1010.6,26.0,0.0
2021-07-21 00:00:00,17.2,71.0,2.4,1011.4,28.0,0.0
2021-07-21 01:00:00,17.4,58.0,20.7,1012.4,20.0,0.0
2021-07-21 02:00:00,16.3,47.0,22.7,1014.0,19.0,0.0
2021-07-21 03:00:00,14.9,50.0,19.6,1015.0,9.0,0.0
2021-07-21 04:00:00,13.8,53.0,18.3,1015.9,23.0,0.0
2021-07-21 05:00:00,13.1,55.0,16.6,1016.4,34.0,0.0
2021-07-21 06:00:00,13.0,56.0,14.6,1016.9,33.0,0.0
2021-07-21 07:00:00,13.5,54.0,14.8,1017.4,42.0,0.0
2021-07-21 08:00:00,14.2,52.0,12.7,1017.8,43.0,0.0
2021-07-21 09:00:00,15.3,49.0,10.7,1018.1,46.0,0.0
2021-07-21 10:00:00,16.7,44.0,9.2,1018.2,29.0,0.0
2021-07-21 11:00:00,18.3,39.0,6.1,1018.0,64.0,0.0
2021-07-21 12:00:00,19.9,35.0,1.9,1017.7,61.0,0.0
2021-07-21 13:00:00,21.1,33.0,2.7,1017.5,78.0,0.0
2021-07-21 14:00:00,20.8,36.0,5.8,1017.8,81.0,0.0
2021-07-21 15:00:00,22.1,34.0,7.9,1017.5,80.0,0.0
2021-07-21 16:00:00,22.4,34.0,8.3,1017.2,72.0,0.0
2021-07-21 17:00:00,22.6,35.0,7.3,1016.6,77.0,0.0
2021-07-21 18:00:00,23.1,34.0,6.0,1015.9,72.0,0.0
2021-07-21 19:00:00,23.2,35.0,9.3,1015.3,13.0,0.0
2021-07-21 20:00:00,21.8,46.0,13.6,1015.3,11.0,0.0
2021-07-21 21:00:00,20.1,57.0,13.0,1015.4,0.0,0.0
2021-07-21 22:00:00,18.4,67.0,12.7,1015.3,0.0,0.0
2021-07-21 23:00:00,17.4,75.0,11.7,1015.2,0.0,0.0
2021-07-22 00:00:00,16.7,78.0,10.6,1014.9,0.0,0.0
2021-07-22 01:00:00,16.3,78.0,10.1,1014.8,0.0,0.0
2021-07-22 02:00:00,15.4,82.0,7.6,1014.9,4.0,0.0
2021-07-22 03:00:00,14.7,85.0,5.8,1014.9,0.0,0.0
2021-07-22 04:00:00,14.0,88.0,4.7,1014.9,0.0,0.0
2021-07-22 05:00:00,13.4,89.0,6.1,1014.7,0.0,0.0
2021-07-22 06:00:00,14.8,86.0,6.1,1014.4,0.0,0.0
2021-07-22 07:00:00,16.0,82.0,4.0,1014.1,1.0,0.0
2021-07-22 08:00:00,17.9,73.0,4.3,1013.9,2.0,0.0
2021-07-22 09:00:00,19.8,62.0,4.8,1013.9,2.0,0.0
2021-07-22 10:00:00,21.7,50.0,6.1,1013.5,0.0,0.0
2021-07-22 11:00:00,23.5,42.0,6.4,1013.3,0.0,0.0
2021-07-22 12:00:00,24.9,35.0,7.5,1013.1,0.0,0.0
2021-07-22 13:00:00,26.0,31.0,8.4,1012.8,0.0,0.0
2021-07-22 14:00:00,25.4,33.0,6.0,1013.1,0.0,0.0
2021-07-22 15:00:00,26.7,32.0,6.4,1012.5,0.0,0.0
2021-07-22 16:00:00,27.1,33.0,8.4,1011.9,0.0,0.0
2021-07-22 17:00:00,26.6,39.0,13.1,1011.5,0.0,0.0
2021-07-22 18:00:00,25.3,45.0,15.0,1011.1,0.0,0.0
2021-07-22 19:00:00,23.7,48.0,14.4,1011.0,0.0,0.0
2021-07-22 20:00:00,22.3,52.0,12.4,1011.0,0.0,0.0
2021-07-22 21:00:00,20.5,58.0,11.7,1011.3,0.0,0.0
2021-07-22 22:00:00,18.6,69.0,9.0,1011.9,0.0,0.0
2021-07-22 23:00:00,17.4,77.0,6.5,1012.4,2.0,0.0
2021-07-23 00:00:00,16.3,87.0,1.1,1013.1,16.0,0.0
2021-07-23 01:00:00,16.2,84.0,5.5,1013.4,0.0,0.0
2021-07-23 02:00:00,15.7,88.0,7.2,1014.2,0.0,0.0
2021-07-23 03:00:00,15.6,86.0,8.9,1014.6,0.0,0.0
2021-07-23 04:00:00,15.6,74.0,11.5,1015.2,0.0,0.0
2021-07-23 05:00:00,15.0,66.0,11.7,1015.5,0.0,0.0
2021-07-23 06:00:00,15.3,63.0,10.9,1015.8,0.0,0.0
2021-07-23 07:00:00,16.4,58.0,10.7,1015.9,0.0,0.0
2021-07-23 08:00:00,17.5,52.0,12.3,1016.1,0.0,0.0
2021-07-23 09:00:00,18.7,48.0,11.5,1016.1,0.0,0.0
2021-07-23 10:00:00,20.0,45.0,10.4,1016.0,0.0,0.0
2021-07-23 11:00:00,21.2,42.0,8.9,1016.0,0.0,0.0
2021-07-23 12:00:00,22.4,39.0,6.5,1015.5,0.0,0.0
2021-07-23 13:00:00,23.4,38.0,4.3,1015.2,34.0,0.0
2021-07-23 14:00:00,22.8,42.0,2.3,1014.9,4.0,0.0
2021-07-23 15:00:00,24.4,38.0,3.4,1014.7,58.0,0.0
2021-07-23 16:00:00,24.9,38.0,3.4,1014.3,0.0,0.0
2021-07-23 17:00:00,25.2,37.0,4.2,1014.0,0.0,0.0
2021-07-23 18:00:00,25.3,37.0,4.7,1013.5,0.0,0.0
2021-07-23 19:00:00,25.2,37.0,4.2,1013.2,0.0,0.0
2021-07-23 20:00:00,24.8,38.0,2.3,1013.1,0.0,0.0
2021-07-23 21:00:00,23.5,56.0,1.8,1012.9,4.0,0.0
2021-07-23 22:00:00,22.2,51.0,4.5,1013.1,44.0,0.0
2021-07-23 23:00:00,20.4,59.0,5.3,1013.4,1.0,0.0
2021-07-24 00:00:00,19.1,64.0,7.7,1013.7,31.0,0.0
2021-07-24 01:00:00,18.1,66.0,8.9,1013.9,31.0,0.0
2021-07-24 02:00:00,17.0,73.0,6.8,1014.7,3.0,0.0
2021-07-24 03:00:00,15.0,83.0,6.9,1014.8,1.0,0.0
2021-07-24 04:00:00,16.5,74.0,4.6,1014.8,0.0,0.0
2021-07-24 05:00:00,15.2,80.0,2.9,1014.8,0.0,0.0
2021-07-24 06:00:00,15.9,78.0,2.9,1014.8,0.0,0.0
2021-07-24 07:00:00,17.6,73.0,2.9,1014.7,0.0,0.0
2021-07-24 08:00:00,19.7,63.0,1.4,1014.8,0.0,0.0
2021-07-24 09:00:00,21.4,57.0,2.8,1014.8,10.0,0.0
2021-07-24 10:00:00,22.9,51.0,4.1,1014.7,38.0,0.0
2021-07-24 11:00:00,24.4,43.0,5.2,1014.6,46.0,0.0
2021-07-24 12:00:00,25.7,36.0,6.3,1014.1,27.0,0.0
2021-07-24 13:00:00,26.7,33.0,7.8,1013.8,51.0,0.0
2021-07-24 14:00:00,25.9,36.0,6.8,1013.9,58.0,0.0
2021-07-24 15:00:00,27.1,35.0,7.0,1013.6,55.0,0.0
2021-07-24 16:00:00,27.3,35.0,7.9,1013.1,10.0,0.0
2021-07-24 17:00:00,27.4,34.0,7.9,1012.9,0.0,0.0
2021-07-24 18:00:00,27.1,34.0,7.3,1012.5,0.0,0.0
2021-07-24 19:00:00,26.7,34.0,7.2,1012.1,0.0,0.0
2021-07-24 20:00:00,26.0,34.0,7.6,1012.0,1.0,0.0
2021-07-24 21:00:00,24.7,37.0,6.2,1012.4,2.0,0.0
2021-07-24 22:00:00,22.7,43.0,6.9,1012.6,3.0,0.0
2021-07-24 23:00:00,21.0,51.0,9.2,1013.0,2.0,0.0
2021-07-25 00:00:00,19.9,56.0,4.5,1013.2,3.0,0.0
2021-07-25 01:00:00,18.7,62.0,3.9,1013.2,3.0,0.0
2021-07-25 02:00:00,17.4,71.0,3.6,1013.6,3.0,0.0
2021-07-25 03:00:00,16.7,76.0,5.5,1013.6,3.0,0.0
2021-07-25 04:00:00,16.1,81.0,6.9,1013.5,8.0,0.0
2021-07-25 05:00:00,15.7,83.0,7.4,1013.8,2.0,0.0
2021-07-25 06:00:00,16.4,79.0,8.1,1013.8,2.0,0.0
2021-07-25 07:00:00,18.5,70.0,6.6,1013.8,1.0,0.0
2021-07-25 08:00:00,20.8,61.0,5.1,1013.8,0.0,0.0
2021-07-25 09:00:00,22.8,59.0,4.2,1013.7,0.0,0.0
2021-07-25 10:00:00,24.1,54.0,4.9,1013.7,68.0,0.2
2021-07-25 11:00:00,24.4,51.0,5.6,1013.9,59.0,0.2
2021-07-25 12:00:00,25.0,48.0,5.6,1013.7,43.0,0.2
2021-07-25 13:00:00,26.2,42.0,5.2,1013.5,42.0,0.1
2021-07-25 14:00:00,26.6,39.0,11.1,1013.4,44.0,0.1
2021-07-25 15:00:00,26.8,40.0,12.3,1013.4,49.0,0.0
2021-07-25 16:00:00,26.6,43.0,10.3,1013.2,38.0,0.0
2021-07-25 17:00:00,27.0,40.0,8.7,1012.7,24.0,0.0
2021-07-25 18:00:00,27.4,36.0,10.0,1012.3,34.0,0.0
2021-07-25 19:00:00,27.0,36.0,11.5,1012.0,72.0,0.0
2021-07-25 20:00:00,26.2,37.0,12.2,1012.4,78.0,0.0
2021-07-25 21:00:00,24.4,40.0,11.7,1012.8,94.0,0.0
2021-07-25 22:00:00,22.2,44.0,12.2,1013.2,97.0,0.0
2021-07-25 23:00:00,21.0,46.0,11.2,1013.5,95.0,0.0
2021-07-26 00:00:00,19.9,50.0,9.6,1013.6,93.0,0.0
2021-07-26 01:00:00,18.8,55.0,8.7,1013.5,94.0,0.0
2021-07-26 02:00:00,17.9,66.0,9.3,1013.8,94.0,0.0
2021-07-26 03:00:00,17.1,70.0,9.6,1013.9,96.0,0.0
2021-07-26 04:00:00,16.8,72.0,9.5,1013.8,75.0,0.0
2021-07-26 05:00:00,16.3,76.0,9.8,1013.9,82.0,0.0
2021-07-26 06:00:00,16.9,78.0,9.6,1014.0,85.0,0.0
2021-07-26 07:00:00,18.1,76.0,7.9,1013.9,88.0,0.0
2021-07-26 08:00:00,19.8,72.0,6.6,1013.8,27.0,0.0
2021-07-26 09:00:00,21.6,64.0,7.6,1013.9,75.0,0.0
2021-07-26 10:00:00,23.2,54.0,8.7,1013.8,97.0,0.1
2021-07-26 11:00:00,23.8,49.0,9.3,1013.6,85.0,0.0
2021-07-26 12:00:00,25.0,45.0,11.5,1013.4,93.0,0.1
2021-07-26 13:00:00,24.5,47.0,12.5,1013.3,73.0,0.3
2021-07-26 14:00:00,24.7,46.0,12.6,1013.3,91.0,0.2
2021-07-26 15:00:00,25.2,47.0,13.6,1012.6,90.0,0.2
2021-07-26 16:00:00,25.7,45.0,13.2,1012.1,97.0,0.0
2021-07-26 17:00:00,25.1,48.0,14.5,1011.8,99.0,0.0
2021-07-26 18:00:00,22.3,68.0,12.7,1011.9,100.0,0.8
2021-07-26 19:00:00,21.9,71.0,9.8,1011.7,95.0,0.0
2021-07-26 20:00:00,20.9,80.0,7.9,1011.8,100.0,1.2
2021-07-26 21:00:00,19.2,94.0,9.8,1011.5,100.0,3.9
2021-07-26 22:00:00,18.7,95.0,10.6,1011.7,100.0,5.1
2021-07-26 23:00:00,18.3,96.0,11.0,1011.3,98.0,1.1
2021-07-27 00:00:00,18.0,96.0,9.9,1011.2,98.0,0.0
2021-07-27 01:00:00,17.7,96.0,11.5,1011.1,96.0,0.1
2021-07-27 02:00:00,17.7,92.0,8.9,1011.3,98.0,2.8
2021-07-27 03:00:00,17.8,91.0,9.0,1011.3,100.0,0.2
2021-07-27 04:00:00,17.9,92.0,6.9,1011.1,100.0,0.4
2021-07-27 05:00:00,17.7,94.0,8.9,1010.6,100.0,0.7
2021-07-27 06:00:00,17.7,95.0,9.8,1010.4,100.0,0.2
2021-07-27 07:00:00,17.8,95.0,10.7,1009.8,99.0,0.1
2021-07-27 08:00:00,18.5,93.0,10.5,1009.7,100.0,0.0
2021-07-27 09:00:00,19.0,88.0,12.0,1009.6,100.0,0.1
2021-07-27 10:00:00,18.8,91.0,12.8,1009.4,100.0,1.1
2021-07-27 11:00:00,17.6,98.0,13.3,1009.4,100.0,1.4
2021-07-27 12:00:00,17.2,97.0,13.5,1009.0,100.0,1.6
2021-07-27 13:00:00,17.1,98.0,13.5,1008.6,99.0,2.0
2021-07-27 14:00:00,17.4,95.0,11.9,1009.0,100.0,2.0
2021-07-27 15:00:00,17.5,98.0,11.5,1008.2,100.0,2.0
2021-07-27 16:00:00,18.3,98.0,11.0,1007.2,100.0,2.0
2021-07-27 17:00:00,18.2,99.0,10.5,1006.9,100.0,3.6
2021-07-27 18:00:00,18.0,99.0,9.7,1006.7,100.0,3.9
2021-07-27 19:00:00,18.1,98.0,8.5,1005.9,100.0,2.7
2021-07-27 20:00:00,18.3,98.0,9.5,1005.4,100.0,2.3
2021-07-27 21:00:00,18.0,98.0,10.0,1005.0,100.0,2.4
2021-07-27 22:00:00,18.0,96.0,10.1,1005.1,100.0,1.3
2021-07-27 23:00:00,17.5,99.0,9.4,1005.2,100.0,1.0
2021-07-28 00:00:00,17.6,99.0,8.1,1005.0,100.0,0.4
2021-07-28 01:00:00,17.5,99.0,7.8,1004.6,100.0,0.6
2021-07-28 02:00:00,16.9,97.0,8.6,1004.8,100.0,1.0
2021-07-28 03:00:00,16.8,99.0,5.9,1004.3,100.0,0.9
2021-07-28 04:00:00,16.7,99.0,5.2,1003.7,100.0,0.7
2021-07-28 05:00:00,16.7,99.0,7.7,1003.8,100.0,0.5
2021-07-28 06:00:00,16.7,99.0,8.2,1003.8,100.0,0.8
2021-07-28 07:00:00,16.7,99.0,8.9,1003.3,96.0,0.8
2021-07-28 08:00:00,17.2,97.0,11.2,1003.5,100.0,0.2
2021-07-28 09:00:00,17.6,97.0,12.7,1003.6,100.0,0.2
2021-07-28 10:00:00,17.7,93.0,12.7,1003.2,90.0,1.9
2021-07-28 11:00:00,18.5,93.0,11.2,1003.2,95.0,0.5
2021-07-28 12:00:00,19.2,88.0,10.9,1002.9,93.0,0.3
2021-07-28 13:00:00,19.2,96.0,9.0,1002.9,100.0,0.4
2021-07-28 14:00:00,19.5,91.0,8.7,1002.8,97.0,0.5
2021-07-28 15:00:00,19.7,90.0,9.4,1002.8,100.0,0.3
2021-07-28 16:00:00,19.2,83.0,9.0,1002.6,99.0,0.3
2021-07-28 17:00:00,18.9,79.0,11.7,1002.2,100.0,0.2
2021-07-28 18:00:00,18.4,81.0,11.5,1002.2,100.0,0.1
2021-07-28 19:00:00,17.9,83.0,12.2,1002.2,91.0,0.1
2021-07-28 20:00:00,17.4,86.0,9.3,1002.0,94.0,0.1
2021-07-28 21:00:00,17.1,87.0,8.0,1001.9,95.0,0.0
2021-07-28 22:00:00,16.6,90.0,6.3,1002.0,56.0,0.0
2021-07-28 23:00:00,16.0,93.0,6.2,1001.6,78.0,0.0
2021-07-29 00:00:00,15.8,93.0,5.9,1001.2,96.0,0.0
2021-07-29 01:00:00,15.9,88.0,7.1,1000.8,71.0,0.1
2021-07-29 02:00:00,15.7,94.0,9.1,1000.0,68.0,0.1
2021-07-29 03:00:00,15.6,95.0,9.2,999.4,61.0,0.1
2021-07-29 04:00:00,15.2,96.0,8.4,998.9,52.0,0.0
2021-07-29 05:00:00,14.9,96.0,7.1,998.5,81.0,0.1
2021-07-29 06:00:00,15.1,95.0,7.9,998.1,80.0,0.7
2021-07-29 07:00:00,15.6,95.0,7.1,997.6,77.0,0.3
2021-07-29 08:00:00,16.0,95.0,9.6,997.2,84.0,0.9
2021-07-29 09:00:00,16.4,94.0,8.9,996.7,97.0,1.6
2021-07-29 10:00:00,16.4,94.0,6.9,996.1,99.0,1.1
2021-07-29 11:00:00,16.0,92.0,7.9,995.8,99.0,3.1
2021-07-29 12:00:00,16.0,91.0,9.5,995.3,99.0,1.9
2021-07-29 13:00:00,15.9,90.0,9.3,994.9,100.0,2.0
2021-07-29 14:00:00,14.8,86.0,13.0,994.4,97.0,2.9
2021-07-29 15:00:00,14.4,98.0,13.7,994.2,100.0,2.3
2021-07-29 16:00:00,14.3,98.0,9.6,993.7,100.0,1.5
2021-07-29 17:00:00,15.6,90.0,8.6,993.5,99.0,0.8
2021-07-29 18:00:00,14.6,86.0,12.9,993.5,100.0,1.0
2021-07-29 19:00:00,13.7,98.0,9.0,993.2,100.0,0.6
2021-07-29 20:00:00,14.1,91.0,6.5,992.9,99.0,0.3
2021-07-29 21:00:00,13.9,94.0,4.5,992.9,98.0,0.1
2021-07-29 22:00:00,13.3,96.0,3.3,992.7,82.0,0.0
2021-07-29 23:00:00,12.4,97.0,4.7,992.5,88.0,0.0
2021-07-30 00:00:00,11.6,98.0,6.8,992.3,57.0,0.0
2021-07-30 01:00:00,11.6,97.0,6.5,992.1,100.0,0.0
2021-07-30 02:00:00,12.9,95.0,3.9,991.7,100.0,0.0
2021-07-30 03:00:00,12.6,97.0,3.1,991.4,100.0,0.0
2021-07-30 04:00:00,12.7,96.0,2.2,991.3,100.0,0.0
2021-07-30 05:00:00,12.4,96.0,3.1,990.9,100.0,0.1
2021-07-30 06:00:00,13.0,97.0,4.2,990.5,98.0,0.1
2021-07-30 07:00:00,14.2,92.0,7.6,990.0,14.0,0.0
2021-07-30 08:00:00,14.9,91.0,8.7,989.9,59.0,0.0
2021-07-30 09:00:00,16.1,83.0,8.0,990.2,77.0,0.0
2021-07-30 10:00:00,17.1,82.0,8.1,990.3,56.0,0.0
2021-07-30 11:00:00,18.9,76.0,9.3,990.6,51.0,0.0
2021-07-30 12:00:00,21.2,66.0,10.9,990.2,33.0,0.0
2021-07-30 13:00:00,22.8,56.0,10.6,990.1,48.0,0.1
2021-07-30 14:00:00,22.6,51.0,7.0,991.0,29.0,0.1
2021-07-30 15:00:00,22.4,57.0,4.0,991.3,59.0,0.1
2021-07-30 16:00:00,22.5,59.0,6.2,991.4,34.0,0.0
2021-07-30 17:00:00,22.3,61.0,7.4,991.6,44.0,0.0
2021-07-30 18:00:00,21.4,66.0,9.2,991.9,31.0,0.0
2021-07-30 19:00:00,21.6,68.0,4.8,991.8,18.0,0.0
2021-07-30 20:00:00,21.2,76.0,4.5,991.9,16.0,0.0
2021-07-30 21:00:00,19.9,80.0,6.0,991.9,11.0,0.0
2021-07-30 22:00:00,18.6,82.0,8.8,991.9,12.0,0.0
2021-07-30 23:00:00,17.6,85.0,9.7,991.9,13.0,0.0
2021-07-31 00:00:00,17.0,89.0,7.7,992.1,12.0,0.0
2021-07-31 01:00:00,16.1,93.0,4.9,992.0,36.0,0.0
2021-07-31 02:00:00,14.9,97.0,7.7,992.8,14.0,0.0
2021-07-31 03:00:00,16.4,95.0,5.6,992.7,100.0,0.0
2021-07-31 04:00:00,16.7,97.0,9.6,992.5,100.0,0.0
2021-07-31 05:00:00,16.9,94.0,10.1,992.4,100.0,0.0
2021-07-31 06:00:00,16.8,92.0,9.3,992.3,100.0,0.0
2021-07-31 07:00:00,16.9,90.0,9.3,992.2,100.0,0.0
2021-07-31 08:00:00,17.2,87.0,9.8,992.1,100.0,0.1
2021-07-31 09:00:00,17.6,84.0,10.9,992.1,100.0,0.1
2021-07-31 10:00:00,17.9,81.0,10.7,992.2,100.0,0.1
2021-07-31 11:00:00,18.5,77.0,10.2,992.0,100.0,0.1
2021-07-31 12:00:00,19.5,69.0,11.2,991.7,99.0,0.1
2021-07-31 13:00:00,19.9,66.0,11.4,991.4,78.0,0.2
2021-07-31 14:00:00,17.9,80.0,16.2,992.7,96.0,0.9
2021-07-31 15:00:00,18.0,74.0,16.2,992.7,99.0,0.4
2021-07-31 16:00:00,17.7,68.0,13.2,992.4,98.0,0.3
2021-07-31 17:00:00,18.1,63.0,10.8,992.0,98.0,0.0
2021-07-31 18:00:00,18.1,65.0,11.5,991.6,99.0,0.0
2021-07-31 19:00:00,17.7,68.0,11.5,991.4,99.0,0.0
2021-07-31 20:00:00,16.9,72.0,9.0,991.1,86.0,0.0
2021-07-31 21:00:00,16.1,76.0,6.5,991.6,78.0,0.0
2021-07-31 22:00:00,15.2,79.0,7.9,991.4,89.0,0.0
2021-07-31 23:00:00,15.0,81.0,8.7,991.5,93.0,0.0
2021-08-01 00:00:00,14.8,82.0,8.0,991.5,91.0,0.0
2021-08-01 01:00:00,14.6,84.0,7.3,991.5,100.0,0.0
2021-08-01 02:00:00,13.1,91.0,4.9,992.1,99.0,0.0
2021-08-01 03:00:00,13.6,90.0,3.4,991.9,85.0,0.0
2021-08-01 04:00:00,13.4,92.0,4.1,991.9,92.0,0.0
2021-08-01 05:00:00,13.5,92.0,5.9,991.8,99.0,0.0
2021-08-01 06:00:00,13.9,90.0,7.1,991.9,100.0,0.0
2021-08-01 07:00:00,14.6,85.0,10.0,992.0,98.0,0.1
2021-08-01 08:00:00,14.6,84.0,15.6,992.4,100.0,0.4
2021-08-01 09:00:00,14.5,82.0,15.6,993.0,100.0,0.1
2021-08-01 10:00:00,14.9,80.0,19.2,993.7,100.0,0.1
2021-08-01 11:00:00,15.0,79.0,19.2,994.2,98.0,0.1
2021-08-01 12:00:00,15.6,76.0,22.3,994.7,98.0,0.1
2021-08-01 13:00:00,15.5,77.0,23.3,994.9,99.0,0.0
2021-08-01 14:00:00,15.8,74.0,22.4,995.7,58.0,0.1
2021-08-01 15:00:00,15.7,73.0,22.6,996.2,82.0,0.0
2021-08-01 16:00:00,15.3,72.0,21.1,996.5,92.0,0.0
2021-08-01 17:00:00,15.4,69.0,19.8,996.9,90.0,0.0
2021-08-01 18:00:00,15.3,68.0,17.0,997.1,94.0,0.0
2021-08-01 19:00:00,15.2,69.0,13.7,997.2,100.0,0.0
2021-08-01 20:00:00,15.2,69.0,13.3,997.5,99.0,0.0
2021-08-01 21:00:00,14.9,69.0,13.3,997.8,100.0,0.0
2021-08-01 22:00:00,14.5,68.0,14.7,998.1,100.0,0.0
2021-08-01 23:00:00,14.3,68.0,16.1,998.4,100.0,0.0
2021-08-02 00:00:00,14.2,66.0,16.5,998.8,100.0,0.0
2021-08-02 01:00:00,14.1,61.0,16.2,998.9,100.0,0.0
2021-08-02 02:00:00,13.8,61.0,16.4,1000.0,100.0,0.0
2021-08-02 03:00:00,13.1,62.0,14.7,1000.3,62.0,0.0
2021-08-02 04:00:00,12.6,62.0,13.9,1000.7,38.0,0.0
2021-08-02 05:00:00,11.9,63.0,13.6,1001.3,6.0,0.0
2021-08-02 06:00:00,11.5,66.0,13.6,1001.7,1.0,0.0
2021-08-02 07:00:00,12.1,66.0,13.9,1002.2,3.0,0.0
2021-08-02 08:00:00,13.1,62.0,16.0,1002.3,8.0,0.0
2021-08-02 09:00:00,14.0,57.0,16.1,1002.5,10.0,0.0
2021-08-02 10:00:00,14.8,53.0,14.2,1002.6,10.0,0.0
2021-08-02 11:00:00,15.7,49.0,12.1,1002.5,9.0,0.0
2021-08-02 12:00:00,16.7,43.0,12.5,1002.5,77.0,0.0
2021-08-02 13:00:00,17.6,39.0,11.5,1002.4,96.0,0.0
2021-08-02 14:00:00,16.5,46.0,13.1,1003.4,100.0,0.0
2021-08-02 15:00:00,17.1,44.0,12.7,1003.5,80.0,0.0
2021-08-02 16:00:00,16.9,43.0,10.5,1003.6,84.0,0.0
2021-08-02 17:00:00,17.0,44.0,8.8,1003.6,80.0,0.0
2021-08-02 18:00:00,16.9,46.0,10.3,1003.8,56.0,0.0
2021-08-02 19:00:00,16.2,48.0,11.0,1004.1,66.0,0.0
2021-08-02 20:00:00,15.4,55.0,7.1,1004.4,79.0,0.0
2021-08-02 21:00:00,14.6,65.0,4.2,1004.5,96.0,0.0
2021-08-02 22:00:00,13.2,76.0,4.4,1005.1,100.0,0.0
2021-08-02 23:00:00,13.4,77.0,3.6,1005.5,100.0,0.0
2021-08-03 00:00:00,13.3,79.0,3.4,1005.8,99.0,0.0
2021-08-03 01:00:00,13.2,75.0,3.3,1006.0,100.0,0.0
2021-08-03 02:00:00,11.6,81.0,6.3,1006.4,99.0,0.0
2021-08-03 03:00:00,10.9,81.0,7.7,1006.6,36.0,0.0
2021-08-03 04:00:00,10.6,81.0,8.4,1006.9,48.0,0.0
2021-08-03 05:00:00,10.6,81.0,9.5,1007.1,54.0,0.0
2021-08-03 06:00:00,10.8,78.0,10.0,1007.3,91.0,0.0
2021-08-03 07:00:00,11.5,74.0,10.5,1007.4,99.0,0.0
2021-08-03 08:00:00,11.6,73.0,9.9,1007.9,97.0,0.0
2021-08-03 09:00:00,11.8,73.0,9.4,1008.2,100.0,0.0
2021-08-03 10:00:00,12.1,72.0,9.4,1008.4,100.0,0.0
2021-08-03 11:00:00,12.4,72.0,8.7,1008.6,100.0,0.0
2021-08-03 12:00:00,12.9,72.0,8.1,1008.9,100.0,0.1
2021-08-03 13:00:00,12.9,74.0,7.8,1009.0,100.0,0.1
2021-08-03 14:00:00,15.7,59.0,6.0,1008.5,96.0,0.1
2021-08-03 15:00:00,16.4,54.0,5.5,1008.5,24.0,0.0
2021-08-03 16:00:00,17.1,53.0,6.7,1008.3,33.0,0.0
2021-08-03 17:00:00,17.5,53.0,8.7,1008.0,37.0,0.0
2021-08-03 18:00:00,17.5,49.0,9.2,1007.9,28.0,0.0
2021-08-03 19:00:00,17.1,49.0,7.9,1007.9,37.0,0.0
2021-08-03 20:00:00,16.3,57.0,5.5,1008.3,51.0,0.0
2021-08-03 21:00:00,15.0,66.0,4.9,1008.5,35.0,0.0
2021-08-03 22:00:00,13.3,72.0,5.4,1008.6,11.0,0.0
2021-08-03 23:00:00,12.8,72.0,4.6,1008.8,13.0,0.0
2021-08-04 00:00:00,12.1,73.0,5.3,1009.1,11.0,0.0
2021-08-04 01:00:00,11.6,73.0,5.1,1009.4,6.0,0.0
2021-08-04 02:00:00,10.1,81.0,6.2,1009.6,2.0,0.0
2021-08-04 03:00:00,9.6,82.0,6.2,1009.8,9.0,0.0
2021-08-04 04:00:00,9.6,83.0,5.4,1010.0,18.0,0.0
2021-08-04 05:00:00,9.5,86.0,3.8,1010.1,20.0,0.0
2021-08-04 06:00:00,9.5,92.0,5.4,1010.2,9.0,0.0
2021-08-04 07:00:00,11.1,90.0,4.3,1010.4,5.0,0.0
2021-08-04 08:00:00,13.3,84.0,1.5,1010.9,5.0,0.0
2021-08-04 09:00:00,15.2,73.0,1.3,1011.0,2.0,0.0
2021-08-04 10:00:00,16.5,66.0,3.8,1011.0,1.0,0.0
2021-08-04 11:00:00,17.4,61.0,4.6,1010.9,7.0,0.0
2021-08-04 12:00:00,18.2,56.0,5.4,1010.8,25.0,0.0
2021-08-04 13:00:00,18.7,53.0,6.6,1010.8,76.0,0.1
2021-08-04 14:00:00,18.8,55.0,9.7,1010.6,50.0,0.0
2021-08-04 15:00:00,19.1,52.0,12.4,1010.6,69.0,0.0
2021-08-04 16:00:00,18.6,55.0,13.3,1010.5,71.0,0.0
2021-08-04 17:00:00,18.3,59.0,12.2,1010.5,57.0,0.0
2021-08-04 18:00:00,18.1,61.0,12.6,1010.5,25.0,0.0
2021-08-04 19:00:00,17.6,63.0,12.6,1010.3,28.0,0.0
2021-08-04 20:00:00,16.7,66.0,11.9,1010.5,54.0,0.0
2021-08-04 21:00:00,15.2,71.0,10.5,1010.8,63.0,0.0
2021-08-04 22:00:00,13.8,78.0,10.7,1011.0,44.0,0.0
2021-08-04 23:00:00,12.9,83.0,10.5,1011.4,13.0,0.0
2021-08-05 00:00:00,12.2,87.0,9.8,1011.6,16.0,0.0
2021-08-05 01:00:00,11.8,89.0,9.2,1011.7,13.0,0.0
2021-08-05 02:00:00,11.2,91.0,7.9,1011.7,32.0,0.0
2021-08-05 03:00:00,11.0,90.0,8.3,1011.8,66.0,0.0
2021-08-05 04:00:00,10.9,90.0,8.0,1011.8,54.0,0.0
2021-08-05 05:00:00,10.8,90.0,7.8,1011.8,37.0,0.0
2021-08-05 06:00:00,11.2,90.0,8.2,1011.7,41.0,0.0
2021-08-05 07:00:00,12.7,86.0,7.2,1011.8,58.0,0.0
2021-08-05 08:00:00,14.1,82.0,5.8,1011.8,86.0,0.0
2021-08-05 09:00:00,15.2,72.0,9.0,1011.8,92.0,0.0
2021-08-05 10:00:00,16.1,65.0,8.3,1011.7,100.0,0.0
2021-08-05 11:00:00,16.5,65.0,8.4,1011.8,100.0,0.1
2021-08-05 12:00:00,16.8,63.0,6.8,1011.8,100.0,0.0
2021-08-05 13:00:00,17.3,62.0,7.3,1011.6,100.0,0.0
2021-08-05 14:00:00,17.9,60.0,6.8,1011.4,93.0,0.0
2021-08-05 15:00:00,17.9,62.0,9.4,1011.3,83.0,0.1
2021-08-05 16:00:00,17.7,64.0,9.5,1011.1,89.0,0.2
2021-08-05 17:00:00,18.0,65.0,6.2,1010.6,54.0,0.1
2021-08-05 18:00:00,18.1,64.0,2.7,1009.9,27.0,0.0
2021-08-05 19:00:00,18.0,65.0,1.6,1009.6,4.0,0.0
2021-08-05 20:00:00,17.4,73.0,2.9,1009.6,25.0,0.0
2021-08-05 21:00:00,15.4,84.0,5.2,1009.8,76.0,0.0
2021-08-05 22:00:00,13.9,86.0,5.4,1009.8,87.0,0.0
2021-08-05 23:00:00,14.0,85.0,4.0,1009.8,93.0,0.0
2021-08-06 00:00:00,13.3,86.0,7.4,1009.6,93.0,0.0
2021-08-06 01:00:00,12.7,85.0,9.5,1009.5,94.0,0.0
2021-08-06 02:00:00,12.5,87.0,9.5,1009.4,94.0,0.0
2021-08-06 03:00:00,12.3,90.0,9.3,1009.3,11.0,0.0
2021-08-06 04:00:00,12.2,91.0,10.5,1009.2,11.0,0.0
2021-08-06 05:00:00,11.9,91.0,11.5,1009.3,24.0,0.1
2021-08-06 06:00:00,12.2,90.0,11.5,1009.3,19.0,0.1
2021-08-06 07:00:00,13.7,89.0,10.7,1009.4,24.0,0.0
2021-08-06 08:00:00,15.7,85.0,9.5,1009.2,43.0,0.0
2021-08-06 09:00:00,17.6,77.0,10.2,1009.1,63.0,0.0
2021-08-06 10:00:00,18.2,73.0,10.3,1009.4,34.0,0.1
2021-08-06 11:00:00,19.1,68.0,8.2,1008.9,68.0,0.2
2021-08-06 12:00:00,17.2,79.0,14.8,1009.0,72.0,2.4
2021-08-06 13:00:00,18.7,74.0,9.0,1008.8,52.0,0.1
2021-08-06 14:00:00,18.8,69.0,8.6,1008.4,92.0,0.0
2021-08-06 15:00:00,19.9,53.0,13.5,1008.3,61.0,0.1
2021-08-06 16:00:00,20.5,47.0,13.9,1007.9,29.0,0.0
2021-08-06 17:00:00,20.7,45.0,15.5,1007.4,68.0,0.0
2021-08-06 18:00:00,20.4,44.0,14.6,1007.5,69.0,0.0
2021-08-06 19:00:00,19.7,51.0,12.2,1007.6,99.0,0.0
2021-08-06 20:00:00,18.6,58.0,11.0,1007.9,99.0,0.0
2021-08-06 21:00:00,17.2,64.0,8.6,1007.8,99.0,0.0
2021-08-06 22:00:00,16.6,67.0,8.8,1007.9,99.0,0.0
2021-08-06 23:00:00,16.1,68.0,10.0,1007.7,98.0,0.0
2021-08-07 00:00:00,15.4,71.0,10.0,1007.7,100.0,0.0
2021-08-07 01:00:00,14.8,74.0,9.8,1007.6,100.0,0.0
2021-08-07 02:00:00,15.1,73.0,10.6,1007.5,100.0,0.0
2021-08-07 03:00:00,14.4,77.0,8.9,1007.4,99.0,0.0
2021-08-07 04:00:00,13.8,80.0,10.1,1007.3,100.0,0.0
2021-08-07 05:00:00,13.7,80.0,11.6,1007.1,100.0,0.0
2021-08-07 06:00:00,13.7,78.0,12.2,1006.9,100.0,0.0
2021-08-07 07:00:00,14.0,74.0,12.6,1006.6,100.0,0.0
2021-08-07 08:00:00,14.6,71.0,13.0,1006.3,100.0,0.0
2021-08-07 09:00:00,15.4,69.0,13.5,1006.1,100.0,0.0
2021-08-07 10:00:00,16.8,62.0,13.2,1005.7,100.0,0.0
2021-08-07 11:00:00,18.1,57.0,13.8,1005.1,100.0,0.0
2021-08-07 12:00:00,19.2,51.0,13.9,1004.3,100.0,0.0
2021-08-07 13:00:00,19.6,46.0,13.6,1004.0,100.0,0.0
2021-08-07 14:00:00,20.0,45.0,15.1,1003.3,100.0,0.0
2021-08-07 15:00:00,20.0,46.0,14.4,1002.7,100.0,0.0
2021-08-07 16:00:00,20.3,43.0,14.0,1002.3,100.0,0.0
2021-08-07 17:00:00,18.2,63.0,15.6,1002.5,100.0,0.3
2021-08-07 18:00:00,17.8,66.0,12.5,1002.3,99.0,0.0
2021-08-07 19:00:00,16.5,76.0,8.4,1002.4,98.0,1.0
2021-08-07 20:00:00,16.3,77.0,9.4,1002.2,98.0,0.0
2021-08-07 21:00:00,14.9,85.0,9.9,1002.0,97.0,0.0
2021-08-07 22:00:00,14.0,90.0,9.2,1002.1,51.0,0.0
2021-08-07 23:00:00,13.4,93.0,9.2,1001.9,68.0,0.0
2021-08-08 00:00:00,12.8,96.0,9.4,1001.6,61.0,0.1
2021-08-08 01:00:00,12.8,95.0,9.4,1001.0,81.0,0.0
2021-08-08 02:00:00,12.1,96.0,9.3,1001.3,71.0,0.0
2021-08-08 03:00:00,12.0,96.0,7.7,1001.0,44.0,0.0
2021-08-08 04:00:00,11.8,98.0,7.0,1000.7,68.0,0.0
2021-08-08 05:00:00,11.5,98.0,6.3,1000.4,81.0,0.0
2021-08-08 06:00:00,11.7,97.0,6.7,1000.4,74.0,0.0
2021-08-08 07:00:00,12.3,95.0,4.8,1000.4,50.0,0.0
2021-08-08 08:00:00,13.5,89.0,2.4,1000.2,28.0,0.0
2021-08-08 09:00:00,15.3,81.0,0.0,1000.1,13.0,0.0
2021-08-08 10:00:00,16.7,74.0,3.0,1000.1,28.0,0.0
2021-08-08 11:00:00,17.5,72.0,4.5,1000.2,79.0,0.0
2021-08-08 12:00:00,18.1,71.0,1.6,1000.1,97.0,0.0
2021-08-08 13:00:00,19.1,68.0,3.3,1000.1,96.0,0.0
2021-08-08 14:00:00,19.4,52.0,3.7,1000.3,98.0,0.1
2021-08-08 15:00:00,20.2,49.0,4.1,1000.5,72.0,0.1
2021-08-08 16:00:00,20.3,49.0,4.7,1000.5,96.0,0.0
2021-08-08 17:00:00,20.2,50.0,6.0,1000.7,97.0,0.0
2021-08-08 18:00:00,19.9,53.0,7.6,1000.9,95.0,0.0
2021-08-08 19:00:00,19.3,60.0,8.0,1001.1,96.0,0.0
2021-08-08 20:00:00,18.3,70.0,7.6,1001.6,95.0,0.0
2021-08-08 21:00:00,17.1,77.0,7.6,1002.0,96.0,0.0
2021-08-08 22:00:00,16.1,81.0,8.6,1002.5,96.0,0.0
2021-08-08 23:00:00,14.9,88.0,7.2,1003.0,96.0,0.0
2021-08-09 00:00:00,14.3,91.0,5.2,1003.2,95.0,0.0
2021-08-09 01:00:00,14.1,92.0,7.0,1003.5,94.0,0.0
2021-08-09 02:00:00,13.2,95.0,5.8,1004.1,70.0,0.0
2021-08-09 03:00:00,13.2,95.0,4.7,1004.4,21.0,0.0
2021-08-09 04:00:00,13.0,96.0,3.6,1004.5,36.0,0.0
2021-08-09 05:00:00,13.1,98.0,4.7,1005.1,100.0,0.0
2021-08-09 06:00:00,13.3,98.0,5.2,1005.2,89.0,0.0
2021-08-09 07:00:00,14.3,94.0,4.3,1005.5,100.0,0.0
2021-08-09 08:00:00,15.0,91.0,4.7,1005.6,99.0,0.0
2021-08-09 09:00:00,15.8,86.0,4.8,1005.7,79.0,0.0
2021-08-09 10:00:00,17.0,78.0,8.0,1005.8,82.0,0.2
2021-08-09 11:00:00,17.7,79.0,8.2,1006.1,100.0,0.1
2021-08-09 12:00:00,17.5,78.0,13.5,1006.3,97.0,0.8
2021-08-09 13:00:00,17.1,89.0,10.8,1006.6,89.0,1.1
2021-08-09 14:00:00,18.3,69.0,12.4,1006.9,67.0,0.1
2021-08-09 15:00:00,18.8,66.0,13.6,1006.9,56.0,0.1
2021-08-09 16:00:00,19.4,60.0,13.6,1007.1,34.0,0.0
2021-08-09 17:00:00,19.1,61.0,14.1,1007.2,48.0,0.0
2021-08-09 18:00:00,18.8,63.0,14.2,1007.3,78.0,0.0
2021-08-09 19:00:00,18.1,68.0,13.8,1007.2,90.0,0.0
2021-08-09 20:00:00,17.2,76.0,12.4,1007.3,93.0,0.0
2021-08-09 21:00:00,15.9,85.0,10.9,1007.6,95.0,0.0
2021-08-09 22:00:00,15.3,89.0,10.4,1007.9,49.0,0.0
2021-08-09 23:00:00,14.6,94.0,10.5,1007.9,66.0,0.0
2021-08-10 00:00:00,14.4,95.0,10.1,1008.2,56.0,0.0
2021-08-10 01:00:00,14.5,95.0,9.2,1008.4,97.0,0.0
2021-08-10 02:00:00,14.1,96.0,10.0,1008.6,100.0,0.0
2021-08-10 03:00:00,14.3,95.0,8.8,1008.7,53.0,0.0
2021-08-10 04:00:00,14.3,95.0,8.6,1008.7,90.0,0.0
2021-08-10 05:00:00,14.5,95.0,8.3,1008.7,100.0,0.0
2021-08-10 06:00:00,14.5,96.0,8.8,1008.9,100.0,0.0
2021-08-10 07:00:00,14.6,93.0,7.9,1008.9,100.0,0.0
2021-08-10 08:00:00,15.0,91.0,8.1,1009.1,100.0,0.0
2021-08-10 09:00:00,15.7,85.0,8.9,1009.3,99.0,0.0
2021-08-10 10:00:00,17.0,76.0,9.5,1009.4,96.0,0.0
2021-08-10 11:00:00,17.8,67.0,10.1,1009.3,39.0,0.0
2021-08-10 12:00:00,18.7,58.0,10.8,1009.2,43.0,0.0
2021-08-10 13:00:00,19.8,52.0,10.1,1008.8,16.0,0.0
2021-08-10 14:00:00,19.9,49.0,11.3,1008.8,10.0,0.0
2021-08-10 15:00:00,20.5,48.0,10.4,1008.5,35.0,0.0
2021-08-10 16:00:00,20.2,49.0,10.5,1008.2,35.0,0.0
2021-08-10 17:00:00,20.1,50.0,10.0,1008.0,40.0,0.0
2021-08-10 18:00:00,19.5,56.0,11.3,1008.0,55.0,0.0
2021-08-10 19:00:00,18.3,66.0,12.3,1008.1,78.0,0.0
2021-08-10 20:00:00,17.0,72.0,11.9,1008.5,90.0,0.0
2021-08-10 21:00:00,15.9,78.0,9.0,1008.7,89.0,0.0
2021-08-10 22:00:00,15.2,82.0,8.7,1008.9,94.0,0.0
2021-08-10 23:00:00,14.6,87.0,9.0,1009.1,92.0,0.0
2021-08-11 00:00:00,14.3,90.0,8.5,1009.2,63.0,0.0
2021-08-11 01:00:00,14.1,91.0,8.3,1009.1,51.0,0.0
2021-08-11 02:00:00,13.3,94.0,8.5,1009.5,58.0,0.0
2021-08-11 03:00:00,13.2,94.0,7.1,1009.8,64.0,0.0
2021-08-11 04:00:00,13.2,95.0,6.0,1010.0,68.0,0.0
2021-08-11 05:00:00,12.9,97.0,3.2,1010.0,85.0,0.0
2021-08-11 06:00:00,13.2,97.0,4.9,1009.9,100.0,0.0
2021-08-11 07:00:00,13.6,96.0,5.9,1010.2,100.0,0.0
2021-08-11 08:00:00,14.5,93.0,4.3,1010.3,100.0,0.0
2021-08-11 09:00:00,15.3,88.0,4.1,1010.6,100.0,0.0
2021-08-11 10:00:00,16.5,80.0,3.5,1010.8,100.0,0.1
2021-08-11 11:00:00,17.1,79.0,3.5,1011.0,84.0,0.0
2021-08-11 12:00:00,18.0,75.0,4.1,1010.9,44.0,0.0
2021-08-11 13:00:00,19.0,65.0,5.4,1010.8,25.0,0.0
2021-08-11 14:00:00,19.7,56.0,3.9,1010.7,26.0,0.0
2021-08-11 15:00:00,20.8,50.0,4.0,1010.4,18.0,0.0
2021-08-11 16:00:00,21.2,48.0,4.2,1010.1,26.0,0.0
2021-08-11 17:00:00,21.5,46.0,8.4,1010.2,58.0,0.0
2021-08-11 18:00:00,19.1,69.0,10.5,1010.8,84.0,0.0
2021-08-11 19:00:00,18.7,74.0,5.4,1010.7,77.0,0.0
2021-08-11 20:00:00,18.6,76.0,5.1,1010.9,77.0,0.0
2021-08-11 21:00:00,16.9,87.0,4.8,1011.3,16.0,0.0
2021-08-11 22:00:00,16.2,85.0,5.4,1011.5,4.0,0.0
2021-08-11 23:00:00,15.3,87.0,8.8,1012.1,2.0,0.0
2021-08-12 00:00:00,14.5,92.0,7.8,1012.3,2.0,0.0
2021-08-12 01:00:00,14.0,93.0,5.9,1012.4,27.0,0.0
2021-08-12 02:00:00,12.9,96.0,6.5,1013.1,41.0,0.0
2021-08-12 03:00:00,13.4,96.0,5.1,1013.1,88.0,0.0
2021-08-12 04:00:00,13.7,97.0,6.3,1013.1,100.0,0.0
2021-08-12 05:00:00,13.8,98.0,5.8,1013.3,100.0,0.0
2021-08-12 06:00:00,13.8,100.0,6.7,1013.4,100.0,0.0
2021-08-12 07:00:00,14.0,99.0,7.2,1013.3,100.0,0.0
2021-08-12 08:00:00,14.6,96.0,7.3,1013.4,100.0,0.0
2021-08-12 09:00:00,15.7,91.0,7.7,1013.6,100.0,0.0
2021-08-12 10:00:00,16.8,85.0,8.5,1013.7,100.0,0.0
2021-08-12 11:00:00,18.1,76.0,8.6,1013.9,100.0,0.0
2021-08-12 12:00:00,19.1,70.0,5.1,1014.0,100.0,0.0
2021-08-12 13:00:00,19.5,69.0,3.9,1013.7,99.0,0.0
2021-08-12 14:00:00,19.7,71.0,5.9,1014.1,100.0,0.1
2021-08-12 15:00:00,19.7,65.0,10.3,1013.7,94.0,0.0
2021-08-12 16:00:00,19.8,64.0,16.3,1013.7,63.0,0.0
2021-08-12 17:00:00,19.7,66.0,15.2,1013.6,48.0,0.0
2021-08-12 18:00:00,19.5,68.0,15.9,1013.3,90.0,0.0
2021-08-12 19:00:00,18.2,76.0,15.1,1013.2,89.0,0.0
2021-08-12 20:00:00,17.4,83.0,11.9,1013.4,84.0,0.0
2021-08-12 21:00:00,17.2,83.0,10.9,1013.4,92.0,0.0
2021-08-12 22:00:00,16.7,85.0,11.7,1013.3,88.0,0.0
2021-08-12 23:00:00,16.4,90.0,12.2,1013.3,100.0,0.0
2021-08-13 00:00:00,16.4,92.0,12.3,1013.3,97.0,0.0
2021-08-13 01:00:00,16.3,93.0,11.9,1013.2,99.0,0.0
2021-08-13 02:00:00,16.2,93.0,12.3,1013.1,96.0,0.0
2021-08-13 03:00:00,16.2,92.0,11.9,1012.9,99.0,0.0
2021-08-13 04:00:00,16.1,92.0,12.8,1012.6,97.0,0.1
2021-08-13 05:00:00,16.4,89.0,9.8,1012.1,97.0,0.1
2021-08-13 06:00:00,16.1,90.0,8.8,1011.8,54.0,0.0
2021-08-13 07:00:00,16.2,89.0,9.4,1011.7,46.0,0.0
2021-08-13 08:00:00,17.1,83.0,10.6,1011.6,80.0,0.0
2021-08-13 09:00:00,18.0,79.0,10.2,1011.3,94.0,0.0
2021-08-13 10:00:00,18.0,76.0,15.4,1011.2,98.0,0.2
2021-08-13 11:00:00,17.9,78.0,11.9,1011.1,99.0,0.2
2021-08-13 12:00:00,18.7,72.0,13.7,1010.8,99.0,0.1
2021-08-13 13:00:00,19.5,64.0,15.5,1010.1,100.0,0.1
2021-08-13 14:00:00,16.9,70.0,15.5,1010.0,100.0,0.0
2021-08-13 15:00:00,17.4,62.0,14.9,1009.4,100.0,0.0
2021-08-13 16:00:00,18.4,54.0,19.2,1008.9,100.0,0.0
2021-08-13 17:00:00,17.4,69.0,20.2,1008.3,100.0,0.0
2021-08-13 18:00:00,16.3,80.0,19.5,1008.0,100.0,0.5
2021-08-13 19:00:00,15.0,92.0,13.3,1007.1,100.0,1.2
2021-08-13 20:00:00,14.4,99.0,10.8,1006.5,98.0,1.3
2021-08-13 21:00:00,14.2,96.0,11.9,1006.0,64.0,0.5
2021-08-13 22:00:00,13.9,97.0,11.9,1005.7,71.0,0.0
2021-08-13 23:00:00,13.8,97.0,12.6,1005.0,42.0,0.0
2021-08-14 00:00:00,13.8,97.0,12.2,1004.7,32.0,0.0
2021-08-14 01:00:00,13.3,95.0,12.7,1004.5,27.0,0.0
2021-08-14 02:00:00,13.0,94.0,10.0,1004.9,68.0,0.0
2021-08-14 03:00:00,12.4,92.0,11.5,1004.8,72.0,0.0
2021-08-14 04:00:00,12.4,88.0,11.2,1004.2,90.0,0.0
2021-08-14 05:00:00,12.4,86.0,10.8,1003.7,74.0,0.0
2021-08-14 06:00:00,12.1,88.0,13.0,1003.7,66.0,0.0
2021-08-14 07:00:00,12.5,86.0,12.6,1003.6,82.0,0.0
2021-08-14 08:00:00,13.3,80.0,10.9,1003.5,88.0,0.0
2021-08-14 09:00:00,14.6,71.0,13.2,1003.3,79.0,0.0
2021-08-14 10:00:00,15.9,64.0,14.6,1002.9,87.0,0.0
2021-08-14 11:00:00,17.5,57.0,15.5,1002.4,51.0,0.0
2021-08-14 12:00:00,18.7,52.0,16.8,1001.6,57.0,0.0
2021-08-14 13:00:00,19.4,48.0,17.3,1001.0,35.0,0.0
2021-08-14 14:00:00,18.7,54.0,12.3,1000.8,32.0,0.0
2021-08-14 15:00:00,19.5,49.0,17.0,999.9,50.0,0.0
2021-08-14 16:00:00,17.1,63.0,17.3,1000.0,90.0,0.0
2021-08-14 17:00:00,17.2,61.0,13.1,999.6,100.0,0.1
2021-08-14 18:00:00,17.7,59.0,14.1,999.0,98.0,0.0
2021-08-14 19:00:00,17.3,60.0,10.3,998.7,90.0,0.2
2021-08-14 20:00:00,16.7,64.0,7.0,998.5,90.0,0.0
2021-08-14 21:00:00,15.8,68.0,9.3,998.4,67.0,0.0
2021-08-14 22:00:00,14.8,72.0,8.7,998.6,99.0,0.0
2021-08-14 23:00:00,14.5,73.0,7.4,998.6,98.0,0.0
2021-08-15 00:00:00,14.2,75.0,8.0,998.7,93.0,0.0
2021-08-15 01:00:00,14.1,74.0,9.1,998.8,56.0,0.0
2021-08-15 02:00:00,13.6,72.0,8.3,999.0,34.0,0.0
2021-08-15 03:00:00,13.6,71.0,8.3,999.0,100.0,0.0
2021-08-15 04:00:00,13.8,71.0,7.1,999.0,100.0,0.0
2021-08-15 05:00:00,13.8,72.0,7.0,999.0,100.0,0.0
2021-08-15 06:00:00,13.7,73.0,6.3,999.3,100.0,0.0
2021-08-15 07:00:00,13.8,75.0,5.5,999.2,100.0,0.0
2021-08-15 08:00:00,14.4,72.0,5.0,999.2,100.0,0.0
2021-08-15 09:00:00,15.2,66.0,6.1,999.5,99.0,0.0
2021-08-15 10:00:00,16.5,59.0,7.6,999.8,96.0,0.0
2021-08-15 11:00:00,17.3,53.0,5.5,999.6,11.0,0.0
2021-08-15 12:00:00,19.1,45.0,6.0,999.7,92.0,0.0
2021-08-15 13:00:00,20.0,40.0,7.4,999.6,95.0,0.0
2021-08-15 14:00:00,18.4,46.0,10.9,1000.3,92.0,0.0
2021-08-15 15:00:00,17.7,53.0,10.0,1000.2,98.0,0.0
2021-08-15 16:00:00,18.4,52.0,7.4,999.8,94.0,0.0
2021-08-15 17:00:00,19.0,50.0,7.9,999.2,86.0,0.0
2021-08-15 18:00:00,17.9,56.0,14.3,999.1,97.0,0.1
2021-08-15 19:00:00,16.9,63.0,6.3,999.2,96.0,0.1
2021-08-15 20:00:00,16.2,76.0,1.3,999.2,78.0,0.0
2021-08-15 21:00:00,14.6,84.0,3.6,999.0,52.0,0.0
2021-08-15 22:00:00,13.4,85.0,3.7,998.9,39.0,0.0
2021-08-15 23:00:00,12.5,86.0,4.0,998.8,13.0,0.0
2021-08-16 00:00:00,12.7,84.0,5.2,998.9,1.0,0.0
2021-08-16 01:00:00,11.8,89.0,6.9,998.7,16.0,0.0
2021-08-16 02:00:00,11.8,89.0,6.7,998.8,20.0,0.0
2021-08-16 03:00:00,11.6,91.0,6.7,998.5,40.0,0.0
2021-08-16 04:00:00,11.4,94.0,9.4,998.5,54.0,0.1
2021-08-16 05:00:00,11.1,95.0,10.2,998.5,80.0,0.1
2021-08-16 06:00:00,11.0,93.0,10.0,998.5,53.0,0.1
2021-08-16 07:00:00,11.4,91.0,10.3,998.6,47.0,0.1
2021-08-16 08:00:00,12.6,87.0,10.6,998.7,59.0,0.1
2021-08-16 09:00:00,13.3,83.0,10.0,999.0,71.0,0.1
2021-08-16 10:00:00,14.0,80.0,9.9,999.3,79.0,0.3
2021-08-16 11:00:00,15.1,74.0,10.2,999.4,59.0,0.1
2021-08-16 12:00:00,16.4,70.0,11.2,999.5,47.0,0.1
2021-08-16 13:00:00,17.1,67.0,10.4,999.3,53.0,0.1
2021-08-16 14:00:00,17.2,64.0,9.2,999.4,57.0,0.0
2021-08-16 15:00:00,16.6,72.0,9.5,999.6,68.0,2.1
2021-08-16 16:00:00,17.3,65.0,11.6,999.6,88.0,0.0
2021-08-16 17:00:00,18.2,57.0,10.8,999.6,89.0,0.1
2021-08-16 18:00:00,16.7,68.0,12.3,1000.2,92.0,0.5
2021-08-16 19:00:00,16.8,66.0,8.7,1000.2,86.0,0.0
2021-08-16 20:00:00,16.1,72.0,8.3,1000.6,90.0,0.0
2021-08-16 21:00:00,14.8,78.0,10.6,1001.0,87.0,0.0
2021-08-16 22:00:00,14.2,81.0,11.7,1001.2,17.0,0.0
2021-08-16 23:00:00,13.3,87.0,11.7,1001.4,31.0,0.0
2021-08-17 00:00:00,12.9,89.0,11.1,1001.7,55.0,0.0
2021-08-17 01:00:00,12.8,89.0,11.3,1001.7,65.0,0.0
2021-08-17 02:00:00,13.1,85.0,12.6,1001.6,39.0,0.0
2021-08-17 03:00:00,13.2,84.0,13.0,1001.5,37.0,0.0
2021-08-17 04:00:00,13.0,83.0,14.1,1001.5,34.0,0.0
2021-08-17 05:00:00,12.9,82.0,14.6,1001.4,22.0,0.0
2021-08-17 06:00:00,12.7,80.0,14.5,1001.3,18.0,0.0
2021-08-17 07:00:00,13.3,75.0,15.0,1001.2,19.0,0.0
2021-08-17 08:00:00,14.4,70.0,16.4,1001.1,10.0,0.0
2021-08-17 09:00:00,15.7,64.0,19.3,1001.0,44.0,0.0
2021-08-17 10:00:00,16.7,60.0,22.5,1000.6,67.0,0.0
2021-08-17 11:00:00,17.7,55.0,24.9,1000.5,66.0,0.0
2021-08-17 12:00:00,17.9,55.0,25.2,1000.2,93.0,0.0
2021-08-17 13:00:00,18.3,53.0,24.7,1000.0,100.0,0.0
2021-08-17 14:00:00,17.7,58.0,20.5,1000.2,100.0,0.0
2021-08-17 15:00:00,18.0,55.0,21.7,1000.0,100.0,0.0
2021-08-17 16:00:00,18.4,53.0,21.0,999.7,80.0,0.0
2021-08-17 17:00:00,18.7,51.0,20.9,999.5,86.0,0.0
2021-08-17 18:00:00,18.5,52.0,21.3,999.4,99.0,0.0
2021-08-17 19:00:00,18.1,53.0,18.1,999.5,100.0,0.0
2021-08-17 20:00:00,17.1,58.0,15.1,999.2,100.0,0.0
2021-08-17 21:00:00,16.3,61.0,12.0,999.1,25.0,0.0
2021-08-17 22:00:00,15.2,66.0,8.8,998.9,32.0,0.0
2021-08-17 23:00:00,14.7,67.0,11.3,998.6,14.0,0.0
2021-08-18 00:00:00,14.2,68.0,12.8,998.2,11.0,0.0
2021-08-18 01:00:00,13.6,71.0,11.9,997.8,10.0,0.0
2021-08-18 02:00:00,12.8,77.0,11.8,997.8,15.0,0.0
2021-08-18 03:00:00,12.7,77.0,10.7,997.3,0.0,0.0
2021-08-18 04:00:00,12.5,76.0,12.0,996.8,0.0,0.0
2021-08-18 05:00:00,12.4,76.0,11.5,996.3,0.0,0.0
2021-08-18 06:00:00,12.3,75.0,10.2,995.7,0.0,0.0
2021-08-18 07:00:00,13.2,71.0,10.3,995.1,0.0,0.0
2021-08-18 08:00:00,14.9,64.0,10.2,994.6,1.0,0.0
2021-08-18 09:00:00,16.6,57.0,11.0,994.0,3.0,0.0
2021-08-18 10:00:00,18.1,50.0,11.8,993.4,2.0,0.0
2021-08-18 11:00:00,19.1,45.0,12.7,992.8,3.0,0.0
2021-08-18 12:00:00,19.9,44.0,10.9,991.9,32.0,0.0
2021-08-18 13:00:00,20.3,44.0,12.2,991.6,99.0,0.0
2021-08-18 14:00:00,17.4,52.0,13.4,992.3,100.0,0.0
2021-08-18 15:00:00,16.6,62.0,14.1,992.1,99.0,0.0
2021-08-18 16:00:00,17.5,56.0,12.2,991.8,88.0,0.0
2021-08-18 17:00:00,18.0,51.0,10.7,991.8,32.0,0.0
2021-08-18 18:00:00,18.1,50.0,9.4,991.5,41.0,0.0
2021-08-18 19:00:00,17.8,51.0,9.7,991.3,22.0,0.0
2021-08-18 20:00:00,16.9,57.0,9.1,991.4,25.0,0.0
2021-08-18 21:00:00,15.6,64.0,9.6,991.8,28.0,0.0
2021-08-18 22:00:00,15.0,68.0,7.8,992.0,13.0,0.0
2021-08-18 23:00:00,14.3,70.0,8.5,992.3,8.0,0.0
2021-08-19 00:00:00,14.0,70.0,8.5,992.8,29.0,0.0
2021-08-19 01:00:00,13.1,72.0,7.3,993.2,54.0,0.0
2021-08-19 02:00:00,12.1,73.0,6.7,993.9,86.0,0.0
2021-08-19 03:00:00,11.8,74.0,5.9,994.3,85.0,0.0
2021-08-19 04:00:00,11.1,77.0,5.2,994.6,91.0,0.0
2021-08-19 05:00:00,11.4,76.0,5.5,994.8,63.0,0.0
2021-08-19 06:00:00,11.2,77.0,6.3,995.1,21.0,0.0
2021-08-19 07:00:00,12.2,72.0,7.2,995.3,47.0,0.0
2021-08-19 08:00:00,13.7,61.0,7.9,995.7,64.0,0.0
2021-08-19 09:00:00,15.1,52.0,10.4,996.0,67.0,0.0
2021-08-19 10:00:00,16.1,47.0,10.9,996.3,72.0,0.0
2021-08-19 11:00:00,17.3,43.0,9.7,996.4,73.0,0.0
2021-08-19 12:00:00,18.5,40.0,9.0,996.6,16.0,0.0
2021-08-19 13:00:00,19.3,38.0,8.7,996.8,27.0,0.0
2021-08-19 14:00:00,19.1,39.0,10.0,997.6,41.0,0.0
2021-08-19 15:00:00,19.9,35.0,10.1,997.8,79.0,0.0
2021-08-19 16:00:00,18.7,42.0,7.6,998.0,72.0,0.0
2021-08-19 17:00:00,18.6,47.0,5.5,998.1,28.0,0.0
2021-08-19 18:00:00,19.4,41.0,4.2,998.0,35.0,0.0
2021-08-19 19:00:00,19.2,36.0,6.3,998.0,38.0,0.0
2021-08-19 20:00:00,17.4,49.0,6.4,998.6,55.0,0.0
2021-08-19 21:00:00,16.0,60.0,6.5,999.2,37.0,0.0
2021-08-19 22:00:00,15.0,67.0,8.8,999.3,31.0,0.0
2021-08-19 23:00:00,13.4,80.0,6.4,999.7,38.0,0.0
2021-08-20 00:00:00,14.9,69.0,2.3,1000.3,20.0,0.0
2021-08-20 01:00:00,14.6,71.0,3.3,1000.8,22.0,0.0
2021-08-20 02:00:00,12.0,84.0,6.2,1001.9,16.0,0.0
2021-08-20 03:00:00,11.4,79.0,6.5,1002.2,15.0,0.0
2021-08-20 04:00:00,10.6,78.0,5.7,1002.5,1.0,0.0
2021-08-20 05:00:00,9.6,81.0,5.6,1002.7,1.0,0.0
2021-08-20 06:00:00,8.5,85.0,7.0,1002.9,4.0,0.0
2021-08-20 07:00:00,10.6,79.0,3.1,1003.5,7.0,0.0
2021-08-20 08:00:00,12.5,71.0,2.5,1004.2,10.0,0.0
2021-08-20 09:00:00,14.5,61.0,2.3,1004.6,7.0,0.0
2021-08-20 10:00:00,16.2,51.0,4.6,1004.8,8.0,0.0
2021-08-20 11:00:00,17.3,45.0,6.4,1005.0,14.0,0.0
2021-08-20 12:00:00,18.1,40.0,7.6,1005.2,27.0,0.0
2021-08-20 13:00:00,18.4,38.0,8.9,1005.5,35.0,0.0
2021-08-20 14:00:00,17.5,42.0,7.1,1006.3,36.0,0.0
2021-08-20 15:00:00,18.2,38.0,6.4,1006.6,31.0,0.0
2021-08-20 16:00:00,18.9,35.0,5.9,1006.6,33.0,0.0
2021-08-20 17:00:00,19.5,32.0,5.6,1006.7,57.0,0.0
2021-08-20 18:00:00,19.5,31.0,6.4,1006.8,87.0,0.0
2021-08-20 19:00:00,18.9,35.0,6.3,1007.2,75.0,0.0
2021-08-20 20:00:00,17.6,48.0,2.9,1008.1,27.0,0.0
2021-08-20 21:00:00,16.0,54.0,7.7,1008.7,48.0,0.0
2021-08-20 22:00:00,14.4,59.0,10.9,1009.4,21.0,0.0
2021-08-20 23:00:00,13.3,64.0,8.1,1010.0,45.0,0.0
2021-08-21 00:00:00,12.9,67.0,5.6,1010.6,43.0,0.0
2021-08-21 01:00:00,12.0,74.0,4.2,1011.1,49.0,0.0
2021-08-21 02:00:00,11.4,77.0,5.1,1012.2,65.0,0.0
2021-08-21 03:00:00,11.1,79.0,6.1,1012.5,44.0,0.0
2021-08-21 04:00:00,10.7,80.0,6.2,1012.9,44.0,0.0
2021-08-21 05:00:00,10.4,81.0,5.8,1013.0,47.0,0.0
2021-08-21 06:00:00,10.2,81.0,6.6,1013.2,40.0,0.0
2021-08-21 07:00:00,10.6,79.0,7.6,1013.4,28.0,0.0
2021-08-21 08:00:00,12.0,72.0,5.2,1013.8,28.0,0.0
2021-08-21 09:00:00,14.0,61.0,2.7,1014.4,12.0,0.0
2021-08-21 10:00:00,15.5,53.0,0.5,1014.6,14.0,0.0
2021-08-21 11:00:00,16.6,48.0,0.8,1014.7,20.0,0.0
2021-08-21 12:00:00,17.4,45.0,2.6,1014.7,46.0,0.0
2021-08-21 13:00:00,17.6,44.0,5.0,1014.7,55.0,0.0
2021-08-21 14:00:00,17.6,47.0,5.2,1015.0,58.0,0.0
2021-08-21 15:00:00,18.5,44.0,6.7,1014.8,62.0,0.0
2021-08-21 16:00:00,19.0,42.0,9.4,1014.5,67.0,0.0
2021-08-21 17:00:00,18.8,45.0,11.6,1014.2,42.0,0.0
2021-08-21 18:00:00,18.6,46.0,10.2,1014.0,34.0,0.0
2021-08-21 19:00:00,18.2,48.0,7.0,1014.1,32.0,0.0
2021-08-21 20:00:00,17.2,53.0,8.7,1014.5,23.0,0.0
2021-08-21 21:00:00,15.2,63.0,10.6,1014.8,5.0,0.0
2021-08-21 22:00:00,13.9,75.0,8.7,1015.2,3.0,0.0
2021-08-21 23:00:00,13.1,87.0,7.8,1015.6,6.0,0.0
2021-08-22 00:00:00,12.4,91.0,7.3,1015.8,17.0,0.0
2021-08-22 01:00:00,12.0,93.0,6.4,1016.0,31.0,0.0
2021-08-22 02:00:00,10.7,95.0,5.5,1016.4,36.0,0.0
2021-08-22 03:00:00,11.2,93.0,6.8,1016.7,33.0,0.0
2021-08-22 04:00:00,10.9,95.0,7.9,1016.8,65.0,0.0
2021-08-22 05:00:00,10.3,96.0,9.2,1017.1,86.0,0.0
2021-08-22 06:00:00,9.7,88.0,11.7,1017.4,74.0,0.0
2021-08-22 07:00:00,10.1,76.0,12.0,1017.5,24.0,0.0
2021-08-22 08:00:00,11.4,65.0,9.7,1017.9,7.0,0.0
2021-08-22 09:00:00,13.1,58.0,7.4,1018.4,28.0,0.0
2021-08-22 10:00:00,14.8,54.0,4.3,1018.6,44.0,0.0
2021-08-22 11:00:00,16.3,51.0,1.9,1018.6,63.0,0.0
2021-08-22 12:00:00,17.5,48.0,3.0,1018.7,62.0,0.0
2021-08-22 13:00:00,17.8,47.0,7.9,1018.5,69.0,0.0
2021-08-22 14:00:00,17.3,53.0,6.0,1018.8,82.0,0.0
2021-08-22 15:00:00,17.9,50.0,7.2,1018.6,61.0,0.0
2021-08-22 16:00:00,18.8,47.0,5.6,1018.4,68.0,0.0
2021-08-22 17:00:00,19.4,44.0,3.5,1018.0,56.0,0.0
2021-08-22 18:00:00,19.7,43.0,4.6,1018.0,27.0,0.0
2021-08-22 19:00:00,19.3,44.0,5.2,1018.1,18.0,0.0
2021-08-22 20:00:00,17.9,60.0,4.0,1018.6,6.0,0.0
2021-08-22 21:00:00,16.5,59.0,6.0,1019.4,0.0,0.0
2021-08-22 22:00:00,15.3,69.0,7.4,1019.6,0.0,0.0
2021-08-22 23:00:00,13.6,77.0,4.7,1020.2,0.0,0.0
2021-08-23 00:00:00,12.7,79.0,4.3,1020.6,0.0,0.0
2021-08-23 01:00:00,12.9,77.0,3.4,1020.8,1.0,0.0
2021-08-23 02:00:00,10.8,88.0,3.3,1021.7,1.0,0.0
2021-08-23 03:00:00,9.8,92.0,5.5,1022.1,11.0,0.0
2021-08-23 04:00:00,8.7,97.0,8.4,1022.4,7.0,0.0
2021-08-23 05:00:00,8.2,98.0,10.4,1022.7,43.0,0.0
2021-08-23 06:00:00,8.3,98.0,11.4,1023.0,62.0,0.0
2021-08-23 07:00:00,9.1,94.0,11.2,1023.3,4.0,0.0
2021-08-23 08:00:00,10.9,78.0,10.7,1023.9,9.0,0.0
2021-08-23 09:00:00,13.3,64.0,9.4,1023.9,22.0,0.0
2021-08-23 10:00:00,15.8,52.0,7.6,1024.1,18.0,0.0
2021-08-23 11:00:00,17.8,45.0,4.8,1024.1,4.0,0.0
2021-08-23 12:00:00,19.4,42.0,2.2,1023.8,4.0,0.0
2021-08-23 13:00:00,20.5,39.0,4.0,1023.7,4.0,0.0
2021-08-23 14:00:00,20.2,42.0,6.2,1023.9,38.0,0.0
2021-08-23 15:00:00,21.0,42.0,7.4,1023.6,83.0,0.0
2021-08-23 16:00:00,21.3,41.0,5.4,1023.5,23.0,0.0
2021-08-23 17:00:00,21.5,40.0,3.1,1023.1,23.0,0.0
2021-08-23 18:00:00,21.7,39.0,5.0,1023.0,2.0,0.0
2021-08-23 19:00:00,20.8,44.0,10.4,1023.0,94.0,0.0
2021-08-23 20:00:00,18.2,55.0,11.8,1023.4,95.0,0.0
2021-08-23 21:00:00,16.4,62.0,10.1,1023.8,97.0,0.0
2021-08-23 22:00:00,15.3,69.0,7.7,1024.0,96.0,0.0
2021-08-23 23:00:00,14.5,74.0,7.4,1024.3,92.0,0.0
2021-08-24 00:00:00,13.7,79.0,7.3,1024.4,81.0,0.0
2021-08-24 01:00:00,13.0,82.0,5.3,1024.6,99.0,0.0
2021-08-24 02:00:00,11.8,90.0,5.6,1024.9,100.0,0.0
2021-08-24 03:00:00,12.1,89.0,4.1,1024.8,100.0,0.0
2021-08-24 04:00:00,11.2,92.0,5.4,1025.0,99.0,0.0
2021-08-24 05:00:00,10.7,93.0,6.0,1025.0,77.0,0.0
2021-08-24 06:00:00,11.2,92.0,3.8,1024.9,100.0,0.0
2021-08-24 07:00:00,12.4,89.0,2.5,1024.9,100.0,0.0
2021-08-24 08:00:00,13.9,89.0,2.0,1024.7,100.0,0.0
2021-08-24 09:00:00,14.8,89.0,3.3,1024.8,100.0,0.0
2021-08-24 10:00:00,16.0,81.0,4.0,1024.6,100.0,0.0
2021-08-24 11:00:00,17.0,76.0,3.1,1024.4,100.0,0.0
2021-08-24 12:00:00,18.5,67.0,2.9,1023.9,100.0,0.0
2021-08-24 13:00:00,19.7,62.0,3.8,1023.1,100.0,0.0
2021-08-24 14:00:00,18.4,66.0,2.1,1023.2,100.0,0.0
2021-08-24 15:00:00,20.6,57.0,6.2,1022.3,100.0,0.0
2021-08-24 16:00:00,20.7,57.0,10.9,1021.6,100.0,0.0
2021-08-24 17:00:00,19.7,65.0,14.4,1020.9,100.0,0.1
2021-08-24 18:00:00,18.3,72.0,14.2,1019.8,100.0,0.5
2021-08-24 19:00:00,17.4,78.0,13.2,1018.7,100.0,0.3
2021-08-24 20:00:00,16.7,82.0,15.1,1017.5,100.0,0.1
2021-08-24 21:00:00,16.4,82.0,14.2,1016.5,100.0,0.0
2021-08-24 22:00:00,16.0,82.0,13.5,1015.2,95.0,0.0
2021-08-24 23:00:00,15.3,86.0,11.3,1014.3,86.0,0.0
2021-08-25 00:00:00,14.9,86.0,10.6,1012.9,91.0,0.0
2021-08-25 01:00:00,15.4,81.0,10.8,1011.7,98.0,0.0
2021-08-25 02:00:00,15.7,78.0,8.4,1012.1,87.0,1.5
2021-08-25 03:00:00,15.9,80.0,9.7,1011.2,53.0,1.8
2021-08-25 04:00:00,15.5,82.0,10.0,1010.0,91.0,0.0
2021-08-25 05:00:00,15.2,82.0,13.4,1009.1,100.0,0.0
2021-08-25 06:00:00,15.4,79.0,12.9,1008.3,40.0,0.0
2021-08-25 07:00:00,16.0,75.0,11.5,1007.8,1.0,0.0
2021-08-25 08:00:00,17.3,71.0,11.0,1007.9,1.0,0.0
2021-08-25 09:00:00,18.8,64.0,11.2,1008.2,5.0,0.0
2021-08-25 10:00:00,19.7,47.0,16.2,1008.3,12.0,0.0
2021-08-25 11:00:00,20.5,39.0,17.3,1008.3,33.0,0.0
2021-08-25 12:00:00,20.7,36.0,22.2,1008.2,100.0,0.0
2021-08-25 13:00:00,20.8,33.0,23.4,1008.0,100.0,0.0
2021-08-25 14:00:00,21.2,32.0,22.9,1007.8,99.0,0.0
2021-08-25 15:00:00,20.9,34.0,24.1,1007.8,57.0,0.0
2021-08-25 16:00:00,20.9,34.0,25.4,1007.9,43.0,0.0
2021-08-25 17:00:00,19.7,38.0,24.1,1008.3,49.0,0.0
2021-08-25 18:00:00,18.6,40.0,21.9,1008.6,31.0,0.0
2021-08-25 19:00:00,17.4,41.0,28.3,1009.3,80.0,0.0
2021-08-25 20:00:00,16.2,45.0,23.9,1010.2,21.0,0.0
2021-08-25 21:00:00,15.1,49.0,21.3,1010.8,28.0,0.0
2021-08-25 22:00:00,14.4,50.0,20.5,1011.1,3.0,0.0
2021-08-25 23:00:00,13.9,52.0,20.9,1011.3,3.0,0.0
2021-08-26 00:00:00,13.5,53.0,21.8,1011.2,84.0,0.0
2021-08-26 01:00:00,13.4,54.0,21.0,1011.3,9.0,0.0
2021-08-26 02:00:00,13.2,55.0,21.2,1011.6,8.0,0.0
2021-08-26 03:00:00,12.9,56.0,21.0,1011.8,10.0,0.0
2021-08-26 04:00:00,12.6,57.0,20.7,1012.1,9.0,0.0
2021-08-26 05:00:00,12.4,58.0,21.1,1012.4,2.0,0.0
2021-08-26 06:00:00,12.5,58.0,20.8,1012.7,93.0,0.0
2021-08-26 07:00:00,13.1,55.0,22.8,1012.9,78.0,0.0
2021-08-26 08:00:00,13.5,54.0,22.0,1013.5,100.0,0.0
2021-08-26 09:00:00,13.7,54.0,24.6,1014.1,87.0,0.0
2021-08-26 10:00:00,14.7,51.0,27.1,1014.1,1.0,0.0
2021-08-26 11:00:00,16.2,46.0,32.2,1014.5,73.0,0.0
2021-08-26 12:00:00,17.0,44.0,29.8,1014.5,76.0,0.0
2021-08-26 13:00:00,17.4,42.0,31.1,1014.5,88.0,0.0
2021-08-26 14:00:00,16.5,45.0,30.8,1015.5,87.0,0.0
2021-08-26 15:00:00,16.2,46.0,26.8,1015.8,45.0,0.0
2021-08-26 16:00:00,16.9,43.0,28.7,1016.0,86.0,0.0
2021-08-26 17:00:00,17.0,44.0,29.7,1016.2,100.0,0.0
2021-08-26 18:00:00,15.4,50.0,23.7,1016.7,99.0,0.0
2021-08-26 19:00:00,15.2,52.0,23.9,1017.0,45.0,0.0
2021-08-26 20:00:00,15.1,53.0,23.3,1017.3,98.0,0.0
2021-08-26 21:00:00,14.7,56.0,22.5,1018.2,71.0,0.0
2021-08-26 22:00:00,14.3,59.0,21.8,1018.6,95.0,0.0
2021-08-26 23:00:00,14.0,61.0,22.1,1019.2,68.0,0.0
2021-08-27 00:00:00,13.8,62.0,22.0,1019.3,76.0,0.0
2021-08-27 01:00:00,13.6,64.0,21.7,1019.5,33.0,0.0
2021-08-27 02:00:00,13.2,66.0,21.5,1020.2,57.0,0.0
2021-08-27 03:00:00,13.3,66.0,21.8,1020.3,44.0,0.0
2021-08-27 04:00:00,13.1,68.0,22.2,1020.6,44.0,0.0
2021-08-27 05:00:00,12.9,69.0,22.1,1020.8,69.0,0.0
2021-08-27 06:00:00,13.0,69.0,22.1,1021.1,76.0,0.0
2021-08-27 07:00:00,13.0,69.0,21.8,1021.7,56.0,0.0
2021-08-27 08:00:00,13.5,68.0,21.1,1022.1,54.0,0.0
2021-08-27 09:00:00,14.4,63.0,26.8,1022.6,85.0,0.0
2021-08-27 10:00:00,14.8,61.0,25.1,1022.7,90.0,0.0
2021-08-27 11:00:00,16.1,54.0,25.1,1022.7,100.0,0.0
2021-08-27 12:00:00,16.7,52.0,23.3,1022.6,100.0,0.0
2021-08-27 13:00:00,16.4,54.0,21.8,1022.8,100.0,0.0
2021-08-27 14:00:00,15.7,57.0,20.1,1023.3,87.0,0.0
2021-08-27 15:00:00,15.9,57.0,19.3,1023.5,100.0,0.0
2021-08-27 16:00:00,15.9,56.0,18.2,1023.5,100.0,0.0
2021-08-27 17:00:00,16.3,53.0,18.1,1023.4,52.0,0.0
2021-08-27 18:00:00,16.5,52.0,18.0,1023.6,98.0,0.0
2021-08-27 19:00:00,16.1,54.0,15.8,1023.7,62.0,0.0
2021-08-27 20:00:00,15.4,58.0,13.2,1023.8,89.0,0.0
2021-08-27 21:00:00,15.0,61.0,12.7,1024.0,100.0,0.0
2021-08-27 22:00:00,14.7,64.0,12.2,1024.0,97.0,0.0
2021-08-27 23:00:00,14.4,66.0,12.6,1024.2,99.0,0.0
2021-08-28 00:00:00,14.0,69.0,13.2,1024.1,100.0,0.0
2021-08-28 01:00:00,13.8,71.0,14.0,1024.0,100.0,0.0
2021-08-28 02:00:00,13.5,73.0,11.8,1024.3,100.0,0.0
2021-08-28 03:00:00,13.6,72.0,12.3,1024.2,99.0,0.0
2021-08-28 04:00:00,13.8,71.0,13.2,1024.2,96.0,0.0
2021-08-28 05:00:00,13.7,71.0,14.2,1024.0,92.0,0.0
2021-08-28 06:00:00,13.6,71.0,13.6,1023.8,75.0,0.0
2021-08-28 07:00:00,13.7,69.0,12.9,1023.7,64.0,0.0
2021-08-28 08:00:00,14.3,67.0,13.0,1023.6,7.0,0.0
2021-08-28 09:00:00,15.5,61.0,14.3,1023.6,76.0,0.0
2021-08-28 10:00:00,16.8,54.0,15.0,1023.2,45.0,0.0
2021-08-28 11:00:00,18.1,48.0,15.1,1022.8,1.0,0.0
2021-08-28 12:00:00,19.2,45.0,15.1,1022.2,0.0,0.0
2021-08-28 13:00:00,20.0,42.0,15.6,1021.6,71.0,0.0
2021-08-28 14:00:00,19.5,47.0,18.2,1021.7,90.0,0.0
2021-08-28 15:00:00,20.5,42.0,16.3,1021.1,85.0,0.0
2021-08-28 16:00:00,20.8,42.0,15.0,1020.7,83.0,0.0
2021-08-28 17:00:00,20.9,41.0,13.6,1020.3,94.0,0.0
2021-08-28 18:00:00,20.8,41.0,13.0,1020.3,91.0,0.0
2021-08-28 19:00:00,20.0,44.0,10.9,1020.3,52.0,0.0
2021-08-28 20:00:00,18.9,48.0,9.0,1020.3,89.0,0.0
2021-08-28 21:00:00,17.9,52.0,8.4,1020.6,82.0,0.0
2021-08-28 22:00:00,17.0,56.0,7.6,1020.7,71.0,0.0
2021-08-28 23:00:00,16.4,61.0,8.1,1021.0,85.0,0.0
2021-08-29 00:00:00,15.9,65.0,7.7,1021.3,46.0,0.0
2021-08-29 01:00:00,15.0,70.0,8.2,1021.2,37.0,0.0
2021-08-29 02:00:00,13.9,76.0,9.2,1021.4,43.0,0.0
2021-08-29 03:00:00,13.4,79.0,9.7,1021.4,30.0,0.0
2021-08-29 04:00:00,13.4,78.0,10.1,1021.4,52.0,0.0
2021-08-29 05:00:00,13.2,79.0,10.2,1021.4,54.0,0.0
2021-08-29 06:00:00,12.9,80.0,9.9,1021.3,37.0,0.0
2021-08-29 07:00:00,13.2,79.0,9.4,1021.3,19.0,0.0
2021-08-29 08:00:00,14.6,73.0,7.6,1021.5,25.0,0.0
2021-08-29 09:00:00,16.7,64.0,8.2,1021.3,27.0,0.0
2021-08-29 10:00:00,18.7,54.0,10.0,1021.0,34.0,0.0
2021-08-29 11:00:00,20.3,47.0,11.0,1021.0,37.0,0.0
2021-08-29 12:00:00,21.6,42.0,11.1,1020.6,37.0,0.0
2021-08-29 13:00:00,22.7,39.0,10.8,1020.1,76.0,0.0
2021-08-29 14:00:00,22.6,42.0,6.7,1020.1,94.0,0.0
2021-08-29 15:00:00,24.1,37.0,7.0,1019.6,0.0,0.0
2021-08-29 16:00:00,24.6,34.0,8.0,1019.3,0.0,0.0
2021-08-29 17:00:00,24.7,32.0,9.4,1019.0,0.0,0.0
2021-08-29 18:00:00,24.3,31.0,11.9,1019.0,0.0,0.0
2021-08-29 19:00:00,23.3,34.0,9.4,1019.1,20.0,0.0
2021-08-29 20:00:00,21.3,41.0,7.5,1019.2,10.0,0.0
2021-08-29 21:00:00,19.3,48.0,9.4,1019.5,0.0,0.0
2021-08-29 22:00:00,18.0,52.0,10.6,1019.9,0.0,0.0
2021-08-29 23:00:00,16.9,54.0,10.7,1020.3,1.0,0.0
2021-08-30 00:00:00,15.6,61.0,9.2,1020.5,0.0,0.0
2021-08-30 01:00:00,14.6,69.0,8.3,1020.8,0.0,0.0
2021-08-30 02:00:00,13.3,78.0,8.1,1021.1,42.0,0.0
2021-08-30 03:00:00,12.2,83.0,11.2,1021.5,0.0,0.0
2021-08-30 04:00:00,11.6,84.0,11.5,1021.8,0.0,0.0
2021-08-30 05:00:00,11.3,83.0,11.1,1021.7,0.0,0.0
2021-08-30 06:00:00,11.1,81.0,11.1,1022.0,0.0,0.0
2021-08-30 07:00:00,11.7,76.0,10.3,1022.1,80.0,0.0
2021-08-30 08:00:00,13.7,68.0,9.4,1022.3,63.0,0.0
2021-08-30 09:00:00,15.7,61.0,8.2,1022.4,28.0,0.0
2021-08-30 10:00:00,17.7,56.0,6.2,1022.2,0.0,0.0
2021-08-30 11:00:00,19.4,51.0,4.7,1021.9,0.0,0.0
2021-08-30 12:00:00,21.0,46.0,4.5,1021.8,0.0,0.0
2021-08-30 13:00:00,22.3,42.0,4.1,1021.2,38.0,0.0
2021-08-30 14:00:00,22.4,41.0,3.3,1020.9,28.0,0.0
2021-08-30 15:00:00,23.7,37.0,3.5,1020.4,65.0,0.0
2021-08-30 16:00:00,24.2,35.0,2.7,1019.8,75.0,0.0
2021-08-30 17:00:00,24.3,35.0,1.5,1019.4,96.0,0.0
2021-08-30 18:00:00,24.0,35.0,1.1,1019.4,95.0,0.0
2021-08-30 19:00:00,23.1,38.0,0.4,1019.3,96.0,0.0
2021-08-30 20:00:00,20.7,53.0,3.0,1019.3,93.0,0.0
2021-08-30 21:00:00,19.1,53.0,2.9,1019.8,94.0,0.0
2021-08-30 22:00:00,18.0,54.0,3.7,1019.9,78.0,0.0
2021-08-30 23:00:00,16.7,61.0,5.2,1019.9,73.0,0.0
2021-08-31 00:00:00,15.7,65.0,6.5,1020.0,75.0,0.0
2021-08-31 01:00:00,14.8,69.0,6.1,1020.2,64.0,0.0
2021-08-31 02:00:00,13.7,72.0,7.9,1020.7,19.0,0.0
2021-08-31 03:00:00,12.9,74.0,12.0,1021.0,65.0,0.0
2021-08-31 04:00:00,12.9,70.0,15.8,1021.2,3.0,0.0
2021-08-31 05:00:00,12.4,71.0,17.1,1021.4,61.0,0.0
2021-08-31 06:00:00,12.0,68.0,17.1,1021.5,46.0,0.0
2021-08-31 07:00:00,12.0,64.0,16.8,1021.7,0.0,0.0
2021-08-31 08:00:00,13.2,58.0,16.1,1021.9,20.0,0.0
2021-08-31 09:00:00,14.7,52.0,16.1,1022.2,7.0,0.0
2021-08-31 10:00:00,16.5,45.0,13.9,1022.3,36.0,0.0
2021-08-31 11:00:00,18.0,40.0,11.2,1022.2,44.0,0.0
2021-08-31 12:00:00,19.6,36.0,9.5,1021.9,75.0,0.0
2021-08-31 13:00:00,20.9,33.0,9.4,1021.5,98.0,0.0
2021-08-31 14:00:00,21.5,34.0,5.8,1021.0,96.0,0.0
2021-08-31 15:00:00,22.7,32.0,5.4,1020.8,76.0,0.0
2021-08-31 16:00:00,23.0,33.0,3.6,1020.3,26.0,0.0
2021-08-31 17:00:00,23.0,35.0,3.4,1020.0,15.0,0.0
2021-08-31 18:00:00,22.7,36.0,3.5,1019.6,72.0,0.0
2021-08-31 19:00:00,21.9,40.0,7.0,1019.3,1.0,0.0
2021-08-31 20:00:00,19.8,49.0,6.8,1019.8,2.0,0.0
2021-08-31 21:00:00,18.2,55.0,10.1,1020.6,7.0,0.0
2021-08-31 22:00:00,17.0,58.0,11.7,1021.2,64.0,0.0
2021-08-31 23:00:00,16.3,57.0,13.8,1021.7,88.0,0.0
2021-09-01 00:00:00,15.4,60.0,13.0,1022.4,90.0,0.0
2021-09-01 01:00:00,14.4,64.0,12.1,1022.8,88.0,0.0
2021-09-01 02:00:00,13.8,68.0,7.9,1023.0,77.0,0.0
2021-09-01 03:00:00,12.8,74.0,6.2,1023.4,66.0,0.0
2021-09-01 04:00:00,12.3,76.0,6.4,1023.7,72.0,0.0
2021-09-01 05:00:00,11.7,77.0,5.6,1023.5,69.0,0.0
2021-09-01 06:00:00,11.3,78.0,5.0,1023.1,58.0,0.0
2021-09-01 07:00:00,11.3,80.0,2.4,1022.6,51.0,0.0
2021-09-01 08:00:00,13.2,71.0,2.3,1022.3,27.0,0.0
2021-09-01 09:00:00,15.2,67.0,3.4,1022.4,39.0,0.0
2021-09-01 10:00:00,17.0,55.0,5.0,1022.3,27.0,0.0
2021-09-01 11:00:00,18.5,48.0,5.4,1022.1,43.0,0.0
2021-09-01 12:00:00,19.6,46.0,7.0,1021.8,84.0,0.0
2021-09-01 13:00:00,20.8,44.0,6.5,1021.4,76.0,0.0
2021-09-01 14:00:00,21.0,43.0,5.6,1021.4,72.0,0.0
2021-09-01 15:00:00,22.6,37.0,9.4,1021.1,90.0,0.0
2021-09-01 16:00:00,23.2,34.0,8.9,1020.2,64.0,0.0
2021-09-01 17:00:00,23.4,33.0,12.0,1019.7,56.0,0.0
2021-09-01 18:00:00,23.2,33.0,10.8,1019.5,83.0,0.0
2021-09-01 19:00:00,22.5,36.0,4.3,1019.2,61.0,0.0
2021-09-01 20:00:00,19.7,49.0,4.1,1020.0,58.0,0.0
2021-09-01 21:00:00,18.4,49.0,6.3,1020.9,53.0,0.0
2021-09-01 22:00:00,16.8,55.0,6.4,1021.4,31.0,0.0
2021-09-01 23:00:00,15.5,62.0,8.2,1022.0,9.0,0.0
2021-09-02 00:00:00,14.8,66.0,7.4,1022.4,1.0,0.0
2021-09-02 01:00:00,14.1,68.0,6.6,1022.8,0.0,0.0
2021-09-02 02:00:00,12.5,76.0,5.2,1023.5,0.0,0.0
2021-09-02 03:00:00,12.1,77.0,4.6,1023.5,2.0,0.0
2021-09-02 04:00:00,11.3,80.0,4.1,1023.3,1.0,0.0
2021-09-02 05:00:00,11.1,79.0,4.3,1023.3,1.0,0.0
2021-09-02 06:00:00,13.2,69.0,3.6,1023.0,0.0,0.0
2021-09-02 07:00:00,11.7,78.0,4.7,1022.6,1.0,0.0
2021-09-02 08:00:00,13.2,80.0,6.2,1022.1,0.0,0.0
2021-09-02 09:00:00,15.2,69.0,5.4,1021.9,0.0,0.0
2021-09-02 10:00:00,17.5,53.0,7.4,1021.4,1.0,0.0
2021-09-02 11:00:00,19.3,43.0,8.6,1020.8,1.0,0.0
2021-09-02 12:00:00,20.5,40.0,9.7,1020.0,1.0,0.0
2021-09-02 13:00:00,21.6,37.0,10.4,1019.3,2.0,0.0
2021-09-02 14:00:00,21.5,36.0,10.8,1019.0,1.0,0.0
2021-09-02 15:00:00,22.9,32.0,10.2,1018.0,0.0,0.0
2021-09-02 16:00:00,23.7,31.0,9.4,1016.9,1.0,0.0
2021-09-02 17:00:00,24.8,27.0,9.0,1015.9,39.0,0.0
2021-09-02 18:00:00,25.2,23.0,13.7,1014.9,15.0,0.0
2021-09-02 19:00:00,23.8,26.0,11.6,1014.1,7.0,0.0
2021-09-02 20:00:00,21.3,32.0,11.6,1013.7,1.0,0.0
2021-09-02 21:00:00,19.3,39.0,13.4,1014.1,63.0,0.0
2021-09-02 22:00:00,17.3,45.0,10.5,1014.4,81.0,0.0
2021-09-02 23:00:00,16.5,45.0,13.5,1014.8,75.0,0.0
2021-09-03 00:00:00,15.4,49.0,12.8,1015.0,25.0,0.0
2021-09-03 01:00:00,14.2,54.0,10.8,1015.2,1.0,0.0
2021-09-03 02:00:00,13.5,61.0,6.3,1015.1,57.0,0.0
2021-09-03 03:00:00,13.4,62.0,6.9,1014.9,90.0,0.0
2021-09-03 04:00:00,13.2,64.0,8.0,1014.6,78.0,0.0
2021-09-03 05:00:00,13.1,65.0,13.5,1014.4,62.0,0.0
2021-09-03 06:00:00,13.0,66.0,14.3,1014.4,54.0,0.0
2021-09-03 07:00:00,13.1,67.0,11.7,1014.5,5.0,0.0
2021-09-03 08:00:00,14.5,62.0,11.0,1014.8,3.0,0.0
2021-09-03 09:00:00,16.2,54.0,11.1,1015.2,35.0,0.0
2021-09-03 10:00:00,16.9,48.0,14.1,1015.5,58.0,0.0
2021-09-03 11:00:00,17.1,45.0,14.4,1015.9,99.0,0.0
2021-09-03 12:00:00,16.6,43.0,14.4,1016.2,95.0,0.0
2021-09-03 13:00:00,16.9,40.0,13.8,1016.2,59.0,0.0
2021-09-03 14:00:00,16.5,39.0,11.3,1016.7,65.0,0.0
2021-09-03 15:00:00,16.9,38.0,11.2,1016.6,79.0,0.0
2021-09-03 16:00:00,16.6,39.0,10.1,1016.5,95.0,0.0
2021-09-03 17:00:00,16.0,41.0,9.5,1016.5,98.0,0.0
2021-09-03 18:00:00,15.7,42.0,7.0,1016.4,98.0,0.0
2021-09-03 19:00:00,15.7,43.0,3.1,1016.0,100.0,0.0
2021-09-03 20:00:00,15.2,49.0,1.5,1016.1,100.0,0.0
2021-09-03 21:00:00,15.0,49.0,4.9,1016.5,100.0,0.0
2021-09-03 22:00:00,14.6,52.0,6.4,1016.8,99.0,0.0
2021-09-03 23:00:00,14.2,57.0,5.5,1017.2,99.0,0.0
2021-09-04 00:00:00,13.9,52.0,8.9,1017.5,100.0,0.0
2021-09-04 01:00:00,13.1,42.0,14.3,1017.6,100.0,0.0
2021-09-04 02:00:00,10.5,53.0,14.3,1019.3,99.0,0.0
2021-09-04 03:00:00,9.9,56.0,14.6,1019.7,98.0,0.0
2021-09-04 04:00:00,9.4,59.0,14.1,1020.0,100.0,0.0
2021-09-04 05:00:00,9.2,60.0,12.0,1020.1,98.0,0.0
2021-09-04 06:00:00,8.8,63.0,10.7,1020.5,100.0,0.0
2021-09-04 07:00:00,8.6,65.0,9.9,1020.6,100.0,0.0
2021-09-04 08:00:00,8.8,64.0,9.7,1020.8,99.0,0.0
2021-09-04 09:00:00,9.2,63.0,8.7,1021.1,100.0,0.0
2021-09-04 10:00:00,10.0,59.0,6.9,1021.4,98.0,0.0
2021-09-04 11:00:00,11.1,53.0,4.8,1021.5,56.0,0.0
2021-09-04 12:00:00,12.5,46.0,1.8,1021.5,51.0,0.0
2021-09-04 13:00:00,13.7,41.0,1.5,1021.2,58.0,0.0
2021-09-04 14:00:00,14.0,44.0,6.8,1021.3,72.0,0.0
2021-09-04 15:00:00,14.4,43.0,7.9,1021.2,63.0,0.0
2021-09-04 16:00:00,14.4,43.0,7.9,1021.1,65.0,0.0
2021-09-04 17:00:00,14.4,44.0,7.7,1020.8,77.0,0.0
2021-09-04 18:00:00,14.4,45.0,6.4,1020.5,96.0,0.0
2021-09-04 19:00:00,14.2,46.0,7.0,1020.3,98.0,0.0
2021-09-04 20:00:00,13.2,50.0,9.4,1020.4,96.0,0.0
2021-09-04 21:00:00,12.3,56.0,8.3,1020.7,85.0,0.0
2021-09-04 22:00:00,11.5,62.0,8.0,1020.7,60.0,0.0
2021-09-04 23:00:00,10.9,67.0,8.5,1020.9,28.0,0.0
2021-09-05 00:00:00,10.4,72.0,8.7,1021.1,12.0,0.0
2021-09-05 01:00:00,10.1,77.0,9.0,1021.3,17.0,0.0
2021-09-05 02:00:00,9.5,81.0,7.8,1021.5,22.0,0.0
2021-09-05 03:00:00,9.2,85.0,6.9,1021.7,88.0,0.0
2021-09-05 04:00:00,9.0,89.0,5.6,1021.8,64.0,0.0
2021-09-05 05:00:00,8.9,90.0,5.4,1021.9,71.0,0.0
2021-09-05 06:00:00,8.6,93.0,4.9,1021.9,94.0,0.0
2021-09-05 07:00:00,9.2,94.0,4.2,1021.8,93.0,0.0
2021-09-05 08:00:00,10.7,90.0,3.7,1021.7,93.0,0.0
2021-09-05 09:00:00,11.6,85.0,3.1,1021.9,84.0,0.0
2021-09-05 10:00:00,12.8,79.0,2.8,1022.0,79.0,0.0
2021-09-05 11:00:00,14.4,70.0,4.4,1022.2,64.0,0.0
2021-09-05 12:00:00,15.9,62.0,6.1,1022.0,47.0,0.0
2021-09-05 13:00:00,17.8,53.0,7.9,1021.4,20.0,0.0
2021-09-05 14:00:00,17.7,54.0,6.4,1021.7,54.0,0.0
2021-09-05 15:00:00,18.9,48.0,8.0,1021.2,71.0,0.0
2021-09-05 16:00:00,19.1,43.0,13.2,1020.7,57.0,0.0
2021-09-05 17:00:00,18.4,51.0,16.8,1020.4,84.0,0.0
2021-09-05 18:00:00,17.7,54.0,18.8,1020.1,61.0,0.0
2021-09-05 19:00:00,17.0,62.0,17.4,1019.6,6.0,0.0
2021-09-05 20:00:00,15.5,75.0,16.6,1019.6,2.0,0.0
2021-09-05 21:00:00,14.4,81.0,14.0,1019.6,1.0,0.0
2021-09-05 22:00:00,13.8,83.0,11.9,1019.5,0.0,0.0
2021-09-05 23:00:00,13.2,85.0,11.7,1019.5,2.0,0.0
2021-09-06 00:00:00,12.6,85.0,10.9,1019.5,71.0,0.0
2021-09-06 01:00:00,12.1,86.0,9.9,1019.4,99.0,0.0
2021-09-06 02:00:00,11.1,90.0,6.6,1019.6,100.0,0.0
2021-09-06 03:00:00,10.9,90.0,6.6,1019.4,88.0,0.0
2021-09-06 04:00:00,10.6,90.0,7.3,1019.4,100.0,0.0
2021-09-06 05:00:00,10.4,92.0,6.6,1019.2,100.0,0.0
2021-09-06 06:00:00,10.4,92.0,6.6,1018.7,100.0,0.0
2021-09-06 07:00:00,10.6,92.0,5.8,1018.5,100.0,0.0
2021-09-06 08:00:00,11.4,88.0,6.5,1018.6,80.0,0.0
2021-09-06 09:00:00,13.3,77.0,6.5,1018.9,83.0,0.0
2021-09-06 10:00:00,15.2,65.0,7.9,1018.5,67.0,0.0
2021-09-06 11:00:00,16.9,56.0,9.7,1018.5,41.0,0.0
2021-09-06 12:00:00,18.3,50.0,11.0,1018.2,8.0,0.0
2021-09-06 13:00:00,19.8,44.0,12.8,1017.6,100.0,0.0
2021-09-06 14:00:00,18.2,55.0,12.7,1018.4,100.0,0.0
2021-09-06 15:00:00,18.2,56.0,11.9,1018.1,100.0,0.0
2021-09-06 16:00:00,18.9,53.0,12.5,1017.8,100.0,0.0
2021-09-06 17:00:00,18.6,53.0,12.3,1017.6,99.0,0.0
2021-09-06 18:00:00,17.5,65.0,15.5,1017.4,43.0,0.0
2021-09-06 19:00:00,16.9,68.0,14.0,1017.1,2.0,0.0
2021-09-06 20:00:00,15.2,77.0,13.6,1017.2,1.0,0.0
2021-09-06 21:00:00,14.0,85.0,12.1,1017.5,57.0,0.0
2021-09-06 22:00:00,13.3,91.0,11.4,1017.5,98.0,0.0
2021-09-06 23:00:00,13.0,92.0,9.7,1017.7,94.0,0.0
2021-09-07 00:00:00,12.8,93.0,8.5,1017.3,96.0,0.0
2021-09-07 01:00:00,12.4,93.0,5.8,1017.5,92.0,0.0
2021-09-07 02:00:00,10.9,96.0,7.2,1017.6,97.0,0.0
2021-09-07 03:00:00,11.5,95.0,5.4,1017.3,96.0,0.0
2021-09-07 04:00:00,11.5,95.0,6.1,1016.8,98.0,0.0
2021-09-07 05:00:00,11.3,95.0,5.4,1016.4,97.0,0.0
2021-09-07 06:00:00,11.3,95.0,5.1,1015.9,96.0,0.0
2021-09-07 07:00:00,11.7,95.0,6.9,1015.5,94.0,0.0
2021-09-07 08:00:00,12.1,94.0,5.9,1015.7,92.0,0.0
2021-09-07 09:00:00,13.2,86.0,5.8,1015.8,36.0,0.0
2021-09-07 10:00:00,15.1,74.0,6.4,1015.3,52.0,0.0
2021-09-07 11:00:00,16.7,64.0,6.9,1015.3,100.0,0.0
2021-09-07 12:00:00,17.6,59.0,8.4,1014.9,100.0,0.0
2021-09-07 13:00:00,19.6,51.0,10.9,1014.4,96.0,0.0
2021-09-07 14:00:00,19.1,58.0,8.2,1015.4,63.0,0.0
2021-09-07 15:00:00,19.9,55.0,10.7,1015.2,90.0,0.0
2021-09-07 16:00:00,21.4,51.0,14.1,1014.3,86.0,0.0
2021-09-07 17:00:00,22.1,49.0,15.5,1013.6,76.0,0.0
2021-09-07 18:00:00,21.3,58.0,17.3,1013.0,7.0,0.0
2021-09-07 19:00:00,19.4,68.0,17.7,1012.5,3.0,0.0
2021-09-07 20:00:00,17.8,78.0,15.9,1012.3,3.0,0.0
2021-09-07 21:00:00,16.9,83.0,13.0,1012.4,4.0,0.0
2021-09-07 22:00:00,16.2,87.0,10.9,1012.1,20.0,0.0
2021-09-07 23:00:00,15.9,87.0,8.4,1012.0,32.0,0.0
2021-09-08 00:00:00,15.4,88.0,5.6,1011.9,51.0,0.0
2021-09-08 01:00:00,14.8,88.0,5.1,1011.7,56.0,0.0
2021-09-08 02:00:00,13.4,93.0,8.3,1012.0,66.0,0.0
2021-09-08 03:00:00,13.5,91.0,5.1,1011.7,65.0,0.0
2021-09-08 04:00:00,13.6,90.0,5.4,1011.4,66.0,0.0
2021-09-08 05:00:00,13.3,89.0,6.1,1011.0,30.0,0.0
2021-09-08 06:00:00,13.2,88.0,7.3,1010.5,26.0,0.0
2021-09-08 07:00:00,13.2,88.0,7.3,1010.4,1.0,0.0
2021-09-08 08:00:00,14.6,82.0,8.4,1010.3,3.0,0.0
2021-09-08 09:00:00,16.9,71.0,7.1,1010.5,3.0,0.0
2021-09-08 10:00:00,19.0,61.0,7.9,1010.4,1.0,0.0
2021-09-08 11:00:00,21.0,53.0,8.9,1010.5,4.0,0.0
2021-09-08 12:00:00,22.5,47.0,9.7,1010.6,9.0,0.0
2021-09-08 13:00:00,23.6,43.0,9.8,1010.4,5.0,0.0
2021-09-08 14:00:00,22.9,45.0,8.0,1010.7,1.0,0.0
2021-09-08 15:00:00,24.5,41.0,8.7,1010.6,8.0,0.0
2021-09-08 16:00:00,25.2,39.0,9.7,1010.0,10.0,0.0
2021-09-08 17:00:00,25.3,39.0,11.6,1009.5,1.0,0.0
2021-09-08 18:00:00,23.8,49.0,15.5,1009.0,0.0,0.0
2021-09-08 19:00:00,22.2,57.0,13.3,1008.7,0.0,0.0
2021-09-08 20:00:00,20.1,64.0,13.4,1008.9,3.0,0.0
2021-09-08 21:00:00,18.8,70.0,13.1,1009.1,9.0,0.0
2021-09-08 22:00:00,17.6,76.0,10.6,1009.4,20.0,0.0
2021-09-08 23:00:00,16.7,83.0,7.4,1009.5,30.0,0.0
2021-09-09 00:00:00,15.9,88.0,6.2,1009.5,43.0,0.0
2021-09-09 01:00:00,15.3,91.0,5.5,1009.2,36.0,0.0
2021-09-09 02:00:00,14.0,96.0,5.5,1009.6,46.0,0.0
2021-09-09 03:00:00,13.8,96.0,5.8,1009.3,10.0,0.0
2021-09-09 04:00:00,13.2,98.0,4.0,1009.4,100.0,0.0
2021-09-09 05:00:00,13.6,99.0,3.7,1009.0,100.0,0.0
2021-09-09 06:00:00,14.0,100.0,3.3,1008.5,100.0,0.0
2021-09-09 07:00:00,14.2,100.0,5.2,1008.2,100.0,0.0
2021-09-09 08:00:00,14.5,99.0,7.3,1008.1,100.0,0.0
2021-09-09 09:00:00,14.7,98.0,5.6,1008.3,100.0,0.0
2021-09-09 10:00:00,15.5,89.0,4.0,1008.2,99.0,0.0
2021-09-09 11:00:00,17.3,80.0,3.4,1008.3,88.0,0.0
2021-09-09 12:00:00,19.2,69.0,3.8,1008.3,93.0,0.0
2021-09-09 13:00:00,20.9,58.0,3.1,1008.0,88.0,0.0
2021-09-09 14:00:00,21.4,54.0,4.2,1008.2,58.0,0.0
2021-09-09 15:00:00,23.0,46.0,4.9,1008.1,91.0,0.0
2021-09-09 16:00:00,24.0,42.0,5.1,1007.7,92.0,0.0
2021-09-09 17:00:00,24.2,43.0,6.4,1007.7,90.0,0.0
2021-09-09 18:00:00,23.3,50.0,9.2,1007.6,95.0,0.0
2021-09-09 19:00:00,21.2,57.0,10.8,1007.6,97.0,0.0
2021-09-09 20:00:00,19.2,66.0,9.0,1008.4,98.0,0.0
2021-09-09 21:00:00,18.0,75.0,7.2,1008.7,98.0,0.0
2021-09-09 22:00:00,17.0,84.0,5.7,1009.1,98.0,0.0
2021-09-09 23:00:00,16.1,91.0,5.5,1009.4,88.0,0.0
2021-09-10 00:00:00,15.3,94.0,6.3,1009.7,74.0,0.0
2021-09-10 01:00:00,14.6,95.0,4.4,1009.7,77.0,0.0
2021-09-10 02:00:00,14.3,96.0,4.7,1009.8,90.0,0.0
2021-09-10 03:00:00,14.1,97.0,5.6,1009.9,99.0,0.0
2021-09-10 04:00:00,13.8,99.0,5.4,1010.0,99.0,0.0
2021-09-10 05:00:00,13.9,98.0,4.7,1010.0,88.0,0.0
2021-09-10 06:00:00,13.8,99.0,5.5,1009.7,79.0,0.0
2021-09-10 07:00:00,13.9,98.0,7.0,1009.7,87.0,0.0
2021-09-10 08:00:00,14.4,94.0,6.5,1009.9,98.0,0.0
2021-09-10 09:00:00,15.5,88.0,5.9,1010.2,89.0,0.0
2021-09-10 10:00:00,17.1,80.0,6.5,1010.2,92.0,0.0
2021-09-10 11:00:00,18.4,72.0,7.2,1010.3,100.0,0.0
2021-09-10 12:00:00,19.2,69.0,8.0,1010.0,100.0,0.0
2021-09-10 13:00:00,19.3,70.0,9.3,1009.7,100.0,0.2
2021-09-10 14:00:00,19.2,69.0,11.0,1009.7,97.0,0.0
2021-09-10 15:00:00,20.2,63.0,9.5,1009.4,98.0,0.0
2021-09-10 16:00:00,21.3,55.0,9.2,1008.9,97.0,0.0
2021-09-10 17:00:00,21.5,50.0,11.4,1008.5,96.0,0.0
2021-09-10 18:00:00,20.9,49.0,10.7,1008.4,91.0,0.0
2021-09-10 19:00:00,19.6,54.0,8.6,1008.3,69.0,0.0
2021-09-10 20:00:00,17.8,62.0,8.9,1008.3,44.0,0.0
2021-09-10 21:00:00,16.6,67.0,9.4,1008.5,18.0,0.0
2021-09-10 22:00:00,15.6,73.0,8.0,1008.6,29.0,0.0
2021-09-10 23:00:00,14.1,82.0,4.7,1008.8,23.0,0.0
2021-09-11 00:00:00,13.3,87.0,5.1,1009.0,94.0,0.0
2021-09-11 01:00:00,13.2,89.0,4.7,1008.8,97.0,0.0
2021-09-11 02:00:00,13.9,93.0,7.0,1008.6,64.0,0.0
2021-09-11 03:00:00,14.2,93.0,5.7,1008.2,99.0,0.0
2021-09-11 04:00:00,14.7,90.0,4.6,1007.9,100.0,0.0
2021-09-11 05:00:00,14.8,88.0,4.8,1007.6,100.0,0.0
2021-09-11 06:00:00,14.6,89.0,5.7,1007.5,100.0,0.0
2021-09-11 07:00:00,14.8,89.0,5.6,1007.3,99.0,0.0
2021-09-11 08:00:00,15.4,90.0,5.6,1007.3,100.0,0.0
2021-09-11 09:00:00,16.0,91.0,6.5,1007.4,99.0,0.0
2021-09-11 10:00:00,16.6,87.0,7.6,1007.5,88.0,0.0
2021-09-11 11:00:00,17.5,80.0,7.7,1007.7,96.0,0.0
2021-09-11 12:00:00,18.0,77.0,9.2,1007.4,100.0,0.0
2021-09-11 13:00:00,18.3,78.0,12.3,1006.9,100.0,0.2
2021-09-11 14:00:00,16.6,91.0,10.1,1006.8,100.0,0.5
2021-09-11 15:00:00,15.9,98.0,11.5,1006.8,100.0,2.0
2021-09-11 16:00:00,16.4,99.0,10.8,1006.5,100.0,0.7
2021-09-11 17:00:00,16.2,99.0,10.5,1006.1,100.0,0.5
2021-09-11 18:00:00,15.7,99.0,11.2,1005.9,100.0,0.4
2021-09-11 19:00:00,15.4,99.0,10.8,1005.6,100.0,0.2
2021-09-11 20:00:00,15.3,100.0,10.5,1005.5,100.0,0.1
2021-09-11 21:00:00,15.4,98.0,11.2,1005.4,100.0,0.1
2021-09-11 22:00:00,15.2,99.0,11.2,1005.3,100.0,0.1
2021-09-11 23:00:00,14.9,100.0,10.2,1005.0,100.0,0.1
2021-09-12 00:00:00,14.9,100.0,10.1,1004.8,100.0,0.1
2021-09-12 01:00:00,14.8,99.0,9.4,1004.2,100.0,0.2
2021-09-12 02:00:00,15.0,100.0,5.8,1003.5,100.0,0.4
2021-09-12 03:00:00,15.1,99.0,8.8,1003.1,99.0,0.4
2021-09-12 04:00:00,15.0,99.0,6.1,1002.6,100.0,0.2
2021-09-12 05:00:00,14.8,100.0,4.8,1002.4,100.0,0.1
2021-09-12 06:00:00,14.4,100.0,3.7,1002.1,100.0,0.0
2021-09-12 07:00:00,14.7,100.0,4.8,1001.9,100.0,0.0
2021-09-12 08:00:00,14.8,99.0,5.0,1002.0,100.0,0.0
2021-09-12 09:00:00,14.9,98.0,3.4,1002.3,100.0,0.0
2021-09-12 10:00:00,15.0,97.0,2.8,1002.4,100.0,0.0
2021-09-12 11:00:00,15.6,93.0,3.9,1002.7,100.0,0.0
2021-09-12 12:00:00,16.4,89.0,3.3,1002.9,100.0,0.2
2021-09-12 13:00:00,16.9,90.0,4.1,1002.9,99.0,0.3
2021-09-12 14:00:00,18.1,83.0,4.5,1002.9,96.0,0.5
2021-09-12 15:00:00,17.9,79.0,9.1,1003.4,97.0,0.7
2021-09-12 16:00:00,17.3,81.0,7.6,1003.8,95.0,0.1
2021-09-12 17:00:00,17.8,77.0,10.0,1003.9,90.0,0.0
2021-09-12 18:00:00,17.9,72.0,11.0,1004.3,71.0,0.0
2021-09-12 19:00:00,16.8,70.0,12.4,1004.9,69.0,0.0
2021-09-12 20:00:00,15.5,72.0,12.6,1005.5,24.0,0.0
2021-09-12 21:00:00,14.5,71.0,13.6,1006.5,12.0,0.0
2021-09-12 22:00:00,13.7,73.0,12.4,1007.0,16.0,0.0
2021-09-12 23:00:00,13.0,74.0,13.2,1007.9,8.0,0.0
2021-09-13 00:00:00,12.4,71.0,13.2,1008.9,31.0,0.0
2021-09-13 01:00:00,11.7,69.0,13.1,1010.0,100.0,0.0
2021-09-13 02:00:00,10.5,70.0,13.3,1011.0,96.0,0.0
2021-09-13 03:00:00,9.6,69.0,12.9,1011.6,93.0,0.0
2021-09-13 04:00:00,9.1,69.0,11.9,1012.3,92.0,0.0
2021-09-13 05:00:00,8.8,70.0,9.2,1012.8,91.0,0.0
2021-09-13 06:00:00,8.5,72.0,6.6,1013.1,79.0,0.0
2021-09-13 07:00:00,7.9,77.0,4.0,1013.3,61.0,0.0
2021-09-13 08:00:00,9.2,73.0,4.5,1013.9,62.0,0.0
2021-09-13 09:00:00,10.4,67.0,3.2,1014.3,50.0,0.0
2021-09-13 10:00:00,11.8,60.0,2.6,1014.6,70.0,0.0
2021-09-13 11:00:00,13.0,56.0,3.2,1014.8,51.0,0.0
2021-09-13 12:00:00,14.1,53.0,2.3,1014.8,55.0,0.0
2021-09-13 13:00:00,15.0,51.0,3.2,1014.4,40.0,0.0
2021-09-13 14:00:00,14.9,54.0,6.9,1014.9,66.0,0.0
2021-09-13 15:00:00,15.5,49.0,5.4,1014.7,55.0,0.0
2021-09-13 16:00:00,15.8,46.0,4.2,1014.3,98.0,0.0
2021-09-13 17:00:00,15.9,47.0,3.6,1013.9,96.0,0.0
2021-09-13 18:00:00,15.5,52.0,6.8,1013.4,98.0,0.0
2021-09-13 19:00:00,14.2,59.0,8.5,1013.0,99.0,0.0
2021-09-13 20:00:00,12.7,64.0,9.5,1013.2,98.0,0.0
2021-09-13 21:00:00,11.7,67.0,10.1,1013.3,94.0,0.0
2021-09-13 22:00:00,11.3,73.0,8.7,1013.6,95.0,0.0
2021-09-13 23:00:00,11.1,77.0,8.7,1013.6,98.0,0.0
2021-09-14 00:00:00,11.0,79.0,8.1,1013.7,99.0,0.0
2021-09-14 01:00:00,10.7,81.0,7.4,1013.7,97.0,0.0
2021-09-14 02:00:00,9.5,88.0,4.8,1014.1,97.0,0.0
2021-09-14 03:00:00,8.3,91.0,6.3,1013.9,98.0,0.0
2021-09-14 04:00:00,8.0,91.0,5.4,1014.0,97.0,0.0
2021-09-14 05:00:00,8.3,90.0,4.2,1014.1,51.0,0.0
2021-09-14 06:00:00,8.4,92.0,6.0,1014.2,84.0,0.0
2021-09-14 07:00:00,8.7,94.0,7.4,1014.2,71.0,0.0
2021-09-14 08:00:00,9.8,90.0,8.0,1014.3,96.0,0.0
2021-09-14 09:00:00,11.1,85.0,7.0,1014.4,97.0,0.0
2021-09-14 10:00:00,12.4,79.0,6.3,1014.4,93.0,0.0
2021-09-14 11:00:00,13.7,76.0,4.9,1015.0,99.0,0.0
2021-09-14 12:00:00,14.6,72.0,6.1,1015.1,77.0,0.0
2021-09-14 13:00:00,15.1,69.0,6.6,1014.9,62.0,0.0
2021-09-14 14:00:00,14.9,69.0,4.2,1015.2,55.0,0.0
2021-09-14 15:00:00,15.6,65.0,0.4,1015.1,79.0,0.0
2021-09-14 16:00:00,16.4,62.0,1.3,1014.7,19.0,0.0
2021-09-14 17:00:00,16.9,61.0,1.1,1014.3,9.0,0.0
2021-09-14 18:00:00,16.7,63.0,1.1,1014.2,7.0,0.0
2021-09-14 19:00:00,15.1,74.0,5.4,1014.3,8.0,0.0
2021-09-14 20:00:00,13.1,80.0,7.4,1014.6,5.0,0.0
2021-09-14 21:00:00,11.7,87.0,4.6,1015.1,29.0,0.0
2021-09-14 22:00:00,11.0,90.0,4.9,1015.3,45.0,0.0
2021-09-14 23:00:00,11.3,90.0,4.3,1015.4,30.0,0.0
2021-09-15 00:00:00,11.0,91.0,7.3,1015.5,38.0,0.0
2021-09-15 01:00:00,10.3,94.0,7.8,1015.6,39.0,0.0
2021-09-15 02:00:00,9.1,97.0,8.7,1016.1,61.0,0.0
2021-09-15 03:00:00,8.4,97.0,10.1,1016.2,54.0,0.0
2021-09-15 04:00:00,8.3,97.0,9.3,1016.4,72.0,0.0
2021-09-15 05:00:00,8.5,95.0,9.4,1016.6,92.0,0.0
2021-09-15 06:00:00,8.2,95.0,10.5,1016.6,100.0,0.0
2021-09-15 07:00:00,7.8,95.0,11.8,1016.6,100.0,0.0
2021-09-15 08:00:00,8.2,92.0,9.7,1016.9,87.0,0.0
2021-09-15 09:00:00,9.2,87.0,8.4,1017.1,78.0,0.0
2021-09-15 10:00:00,10.9,81.0,9.9,1016.9,93.0,0.0
2021-09-15 11:00:00,13.0,73.0,10.0,1016.8,98.0,0.0
2021-09-15 12:00:00,14.5,67.0,8.5,1016.6,99.0,0.0
2021-09-15 13:00:00,15.6,63.0,7.5,1016.2,95.0,0.0
2021-09-15 14:00:00,16.1,62.0,9.2,1016.1,100.0,0.0
2021-09-15 15:00:00,17.1,56.0,8.8,1015.8,99.0,0.0
2021-09-15 16:00:00,17.2,54.0,8.7,1015.2,100.0,0.0
2021-09-15 17:00:00,16.9,55.0,8.0,1014.8,100.0,0.0
2021-09-15 18:00:00,16.3,60.0,7.0,1014.7,100.0,0.0
2021-09-15 19:00:00,15.4,64.0,8.5,1014.6,100.0,0.0
2021-09-15 20:00:00,14.3,71.0,9.8,1014.9,100.0,0.0
2021-09-15 21:00:00,13.8,75.0,9.1,1015.1,100.0,0.0
2021-09-15 22:00:00,13.5,75.0,9.7,1015.0,100.0,0.0
2021-09-15 23:00:00,13.1,74.0,10.2,1014.9,100.0,0.0
2021-09-16 00:00:00,12.6,75.0,11.1,1014.7,100.0,0.1
2021-09-16 01:00:00,12.1,78.0,11.4,1014.6,100.0,0.3
2021-09-16 02:00:00,12.0,88.0,10.9,1014.7,100.0,0.3
2021-09-16 03:00:00,11.9,91.0,11.6,1014.5,100.0,0.5
2021-09-16 04:00:00,11.8,94.0,10.6,1014.4,100.0,0.4
2021-09-16 05:00:00,11.2,98.0,9.2,1014.5,100.0,0.5
2021-09-16 06:00:00,10.9,98.0,9.5,1014.6,100.0,0.6
2021-09-16 07:00:00,10.6,98.0,10.7,1014.5,100.0,0.6
2021-09-16 08:00:00,10.3,98.0,11.5,1014.4,100.0,0.5
2021-09-16 09:00:00,10.1,98.0,10.9,1014.8,100.0,0.4
2021-09-16 10:00:00,10.0,98.0,11.0,1015.2,100.0,0.6
2021-09-16 11:00:00,9.8,97.0,11.2,1015.5,100.0,0.4
2021-09-16 12:00:00,10.3,90.0,12.9,1015.5,100.0,0.3
2021-09-16 13:00:00,10.4,88.0,11.9,1015.5,100.0,0.3
2021-09-16 14:00:00,11.2,81.0,12.5,1015.2,100.0,0.2
2021-09-16 15:00:00,11.5,77.0,11.3,1015.3,100.0,0.0
2021-09-16 16:00:00,11.2,72.0,11.5,1015.2,99.0,0.0
2021-09-16 17:00:00,11.1,68.0,11.6,1015.2,100.0,0.0
2021-09-16 18:00:00,11.0,67.0,9.7,1015.4,99.0,0.0
2021-09-16 19:00:00,10.8,67.0,9.4,1015.3,95.0,0.0
2021-09-16 20:00:00,10.5,67.0,9.5,1015.7,97.0,0.0
2021-09-16 21:00:00,10.2,69.0,10.3,1016.1,98.0,0.0
2021-09-16 22:00:00,9.8,71.0,11.2,1016.3,93.0,0.0
2021-09-16 23:00:00,9.5,72.0,11.4,1016.4,89.0,0.0
2021-09-17 00:00:00,9.4,72.0,11.8,1016.6,91.0,0.0
2021-09-17 01:00:00,9.2,74.0,12.4,1016.7,78.0,0.0
2021-09-17 02:00:00,9.0,75.0,11.9,1017.2,85.0,0.0
2021-09-17 03:00:00,8.7,77.0,12.2,1017.3,38.0,0.0
2021-09-17 04:00:00,8.4,79.0,12.2,1017.2,32.0,0.0
2021-09-17 05:00:00,8.2,80.0,12.7,1017.0,39.0,0.0
2021-09-17 06:00:00,8.5,80.0,13.2,1017.2,47.0,0.0
2021-09-17 07:00:00,8.7,79.0,13.5,1017.5,79.0,0.0
2021-09-17 08:00:00,9.0,78.0,13.7,1017.6,97.0,0.0
2021-09-17 09:00:00,9.5,77.0,14.4,1017.9,96.0,0.0
2021-09-17 10:00:00,10.0,73.0,16.6,1018.3,99.0,0.0
2021-09-17 11:00:00,10.4,69.0,15.9,1018.7,99.0,0.0
2021-09-17 12:00:00,10.5,69.0,13.8,1018.8,99.0,0.0
2021-09-17 13:00:00,11.7,61.0,13.6,1018.6,100.0,0.0
2021-09-17 14:00:00,10.8,69.0,13.3,1019.1,99.0,0.0
2021-09-17 15:00:00,11.1,66.0,13.5,1019.2,100.0,0.0
2021-09-17 16:00:00,10.8,66.0,13.5,1019.2,99.0,0.0
2021-09-17 17:00:00,10.8,66.0,14.0,1019.3,98.0,0.0
2021-09-17 18:00:00,10.5,68.0,13.0,1019.5,99.0,0.0
2021-09-17 19:00:00,10.1,71.0,11.0,1019.4,96.0,0.0
2021-09-17 20:00:00,9.7,72.0,10.2,1019.6,95.0,0.0
2021-09-17 21:00:00,9.6,73.0,9.9,1020.1,96.0,0.0
2021-09-17 22:00:00,9.4,74.0,8.9,1020.4,100.0,0.0
2021-09-17 23:00:00,9.3,75.0,7.9,1020.8,100.0,0.0
2021-09-18 00:00:00,9.3,75.0,7.9,1020.9,78.0,0.0
2021-09-18 01:00:00,9.2,77.0,7.4,1021.1,79.0,0.0
2021-09-18 02:00:00,9.0,78.0,9.4,1021.5,100.0,0.0
2021-09-18 03:00:00,8.7,81.0,9.4,1021.5,92.0,0.0
2021-09-18 04:00:00,8.5,83.0,9.1,1021.5,99.0,0.0
2021-09-18 05:00:00,8.4,83.0,9.1,1021.3,96.0,0.0
2021-09-18 06:00:00,8.3,84.0,7.4,1021.3,100.0,0.0
2021-09-18 07:00:00,8.0,85.0,7.1,1021.7,100.0,0.0
2021-09-18 08:00:00,8.4,83.0,8.7,1022.0,95.0,0.0
2021-09-18 09:00:00,8.9,80.0,9.8,1022.2,93.0,0.0
2021-09-18 10:00:00,9.6,75.0,9.5,1022.2,96.0,0.0
2021-09-18 11:00:00,10.6,69.0,9.0,1022.3,76.0,0.0
2021-09-18 12:00:00,11.7,64.0,7.2,1022.1,66.0,0.0
2021-09-18 13:00:00,12.6,58.0,6.2,1021.9,97.0,0.0
2021-09-18 14:00:00,11.2,63.0,6.4,1022.6,99.0,0.0
2021-09-18 15:00:00,11.3,63.0,5.9,1022.7,100.0,0.0
2021-09-18 16:00:00,11.4,63.0,5.5,1022.4,100.0,0.0
2021-09-18 17:00:00,11.5,63.0,6.0,1022.0,100.0,0.0
2021-09-18 18:00:00,11.3,67.0,5.4,1022.1,100.0,0.0
2021-09-18 19:00:00,10.9,70.0,5.6,1022.2,100.0,0.0
2021-09-18 20:00:00,10.5,71.0,6.7,1022.6,100.0,0.0
2021-09-18 21:00:00,10.1,75.0,6.6,1022.9,100.0,0.0
2021-09-18 22:00:00,9.8,77.0,6.3,1022.9,100.0,0.0
2021-09-18 23:00:00,9.6,78.0,5.8,1023.2,97.0,0.0
2021-09-19 00:00:00,9.4,78.0,5.8,1023.4,87.0,0.0
2021-09-19 01:00:00,9.0,80.0,4.0,1023.5,81.0,0.0
2021-09-19 02:00:00,9.2,78.0,5.4,1023.7,77.0,0.0
2021-09-19 03:00:00,8.7,81.0,4.7,1023.7,81.0,0.0
2021-09-19 04:00:00,8.6,81.0,5.5,1023.7,68.0,0.0
2021-09-19 05:00:00,8.3,83.0,5.8,1023.5,63.0,0.0
2021-09-19 06:00:00,8.0,85.0,5.5,1023.5,59.0,0.0
2021-09-19 07:00:00,7.8,86.0,5.0,1023.5,56.0,0.0
2021-09-19 08:00:00,8.5,84.0,5.8,1023.8,69.0,0.0
2021-09-19 09:00:00,9.9,75.0,5.2,1024.0,87.0,0.0
2021-09-19 10:00:00,10.8,63.0,4.6,1024.1,87.0,0.0
2021-09-19 11:00:00,11.3,57.0,5.3,1024.2,90.0,0.0
2021-09-19 12:00:00,11.9,53.0,4.1,1024.0,100.0,0.0
2021-09-19 13:00:00,11.9,54.0,4.2,1023.7,100.0,0.0
2021-09-19 14:00:00,10.9,60.0,5.0,1024.2,100.0,0.0
2021-09-19 15:00:00,10.7,63.0,7.6,1024.1,100.0,0.0
2021-09-19 16:00:00,10.4,66.0,8.4,1023.9,100.0,0.0
2021-09-19 17:00:00,10.2,66.0,6.1,1023.7,100.0,0.0
2021-09-19 18:00:00,10.1,69.0,3.1,1023.7,100.0,0.0
2021-09-19 19:00:00,9.9,73.0,1.3,1023.5,100.0,0.0
2021-09-19 20:00:00,9.3,80.0,3.2,1023.7,99.0,0.0
2021-09-19 21:00:00,9.0,79.0,3.0,1024.1,98.0,0.0
2021-09-19 22:00:00,8.7,81.0,4.1,1024.2,95.0,0.0
2021-09-19 23:00:00,8.4,83.0,4.8,1024.5,79.0,0.0
2021-09-20 00:00:00,8.1,83.0,4.6,1024.6,75.0,0.0
2021-09-20 01:00:00,8.1,82.0,4.6,1024.6,93.0,0.0
2021-09-20 02:00:00,7.5,84.0,5.4,1025.0,87.0,0.0
2021-09-20 03:00:00,7.6,83.0,6.1,1024.9,85.0,0.0
2021-09-20 04:00:00,7.4,84.0,6.4,1024.9,84.0,0.0
2021-09-20 05:00:00,7.3,85.0,6.0,1024.8,86.0,0.0
2021-09-20 06:00:00,7.3,86.0,5.7,1024.9,94.0,0.0
2021-09-20 07:00:00,7.4,87.0,5.6,1024.9,88.0,0.1
2021-09-20 08:00:00,7.7,87.0,5.6,1024.9,100.0,0.2
2021-09-20 09:00:00,8.3,84.0,5.6,1025.1,100.0,0.1
2021-09-20 10:00:00,8.7,78.0,5.4,1025.0,100.0,0.0
2021-09-20 11:00:00,9.3,72.0,3.3,1025.2,100.0,0.0
2021-09-20 12:00:00,9.7,62.0,3.6,1025.0,100.0,0.0
2021-09-20 13:00:00,9.6,62.0,4.3,1024.5,99.0,0.0
2021-09-20 14:00:00,8.8,81.0,4.5,1024.4,98.0,0.0
2021-09-20 15:00:00,9.1,74.0,3.6,1024.0,99.0,0.0
2021-09-20 16:00:00,9.1,77.0,1.8,1023.7,100.0,0.0
2021-09-20 17:00:00,9.2,76.0,2.5,1023.5,98.0,0.0
2021-09-20 18:00:00,9.0,78.0,3.3,1023.0,98.0,0.0
2021-09-20 19:00:00,8.9,75.0,4.7,1022.8,91.0,0.0
2021-09-20 20:00:00,8.6,73.0,6.8,1022.8,92.0,0.0
2021-09-20 21:00:00,8.4,74.0,8.0,1022.7,100.0,0.0
2021-09-20 22:00:00,8.3,75.0,8.6,1022.5,100.0,0.0
2021-09-20 23:00:00,8.3,75.0,10.5,1022.2,100.0,0.0
2021-09-21 00:00:00,8.3,75.0,12.0,1021.7,100.0,0.0
2021-09-21 01:00:00,8.3,78.0,11.5,1021.3,100.0,0.0
2021-09-21 02:00:00,8.1,82.0,13.7,1020.4,99.0,0.0
2021-09-21 03:00:00,8.6,85.0,14.5,1019.6,100.0,0.0
2021-09-21 04:00:00,9.1,87.0,16.3,1018.6,100.0,0.1
2021-09-21 05:00:00,9.2,89.0,16.7,1017.8,100.0,0.1
2021-09-21 06:00:00,9.5,89.0,17.4,1016.9,100.0,0.4
2021-09-21 07:00:00,9.5,93.0,17.5,1016.2,100.0,1.2
2021-09-21 08:00:00,9.4,98.0,12.9,1016.1,100.0,0.9
2021-09-21 09:00:00,9.7,98.0,8.5,1016.0,100.0,1.1
2021-09-21 10:00:00,10.7,96.0,12.2,1015.8,76.0,0.3
2021-09-21 11:00:00,12.0,87.0,13.3,1015.7,78.0,0.1
2021-09-21 12:00:00,12.9,82.0,7.5,1015.6,95.0,0.0
2021-09-21 13:00:00,13.2,80.0,3.6,1015.3,99.0,0.0
2021-09-21 14:00:00,14.3,71.0,6.4,1016.0,99.0,0.0
2021-09-21 15:00:00,15.0,64.0,7.3,1016.3,99.0,0.0
2021-09-21 16:00:00,15.6,58.0,7.4,1016.5,100.0,0.0
2021-09-21 17:00:00,15.6,58.0,5.2,1016.7,75.0,0.0
2021-09-21 18:00:00,14.9,73.0,1.8,1016.9,26.0,0.0
2021-09-21 19:00:00,12.9,72.0,4.7,1016.8,10.0,0.0
2021-09-21 20:00:00,12.1,70.0,7.1,1017.4,18.0,0.0
2021-09-21 21:00:00,10.6,79.0,6.6,1017.5,95.0,0.0
2021-09-21 22:00:00,11.3,77.0,6.9,1017.9,49.0,0.0
2021-09-21 23:00:00,10.1,82.0,5.3,1018.0,99.0,0.0
2021-09-22 00:00:00,11.3,76.0,5.2,1017.8,80.0,0.0
2021-09-22 01:00:00,10.3,78.0,5.9,1017.4,79.0,0.0
2021-09-22 02:00:00,9.5,77.0,6.7,1017.9,85.0,0.0
2021-09-22 03:00:00,9.2,79.0,8.4,1018.0,77.0,0.0
2021-09-22 04:00:00,9.0,80.0,9.4,1017.5,90.0,0.0
2021-09-22 05:00:00,9.1,83.0,8.8,1017.0,93.0,0.0
2021-09-22 06:00:00,8.9,85.0,8.6,1016.6,8.0,0.0
2021-09-22 07:00:00,8.7,86.0,8.9,1016.0,0.0,0.0
2021-09-22 08:00:00,9.4,86.0,9.7,1015.6,0.0,0.0
2021-09-22 09:00:00,11.0,85.0,8.0,1015.5,1.0,0.0
2021-09-22 10:00:00,12.4,81.0,8.8,1014.9,3.0,0.0
2021-09-22 11:00:00,13.8,75.0,9.8,1014.2,0.0,0.0
2021-09-22 12:00:00,15.1,68.0,11.5,1013.5,0.0,0.0
2021-09-22 13:00:00,16.1,66.0,14.1,1012.5,2.0,0.0
2021-09-22 14:00:00,16.5,64.0,15.0,1011.7,34.0,0.0
2021-09-22 15:00:00,17.1,64.0,16.0,1010.8,65.0,0.0
2021-09-22 16:00:00,17.1,63.0,16.8,1009.8,13.0,0.0
2021-09-22 17:00:00,16.8,66.0,18.0,1008.4,52.0,0.0
2021-09-22 18:00:00,15.7,79.0,16.6,1007.9,72.0,0.0
2021-09-22 19:00:00,14.6,82.0,16.8,1006.9,13.0,0.0
2021-09-22 20:00:00,14.1,82.0,17.7,1005.7,93.0,0.0
2021-09-22 21:00:00,14.1,80.0,17.4,1004.7,100.0,0.0
2021-09-22 22:00:00,14.4,78.0,15.3,1004.3,100.0,0.0
2021-09-22 23:00:00,14.1,77.0,14.5,1003.7,100.0,0.0
2021-09-23 00:00:00,13.4,81.0,14.8,1003.2,99.0,0.2
2021-09-23 01:00:00,12.7,86.0,15.9,1001.5,98.0,0.1
2021-09-23 02:00:00,11.7,95.0,13.2,1001.3,100.0,0.0
2021-09-23 03:00:00,12.0,96.0,13.3,1000.2,100.0,0.0
2021-09-23 04:00:00,12.2,95.0,14.1,998.9,100.0,0.0
2021-09-23 05:00:00,12.0,96.0,12.0,997.3,100.0,0.0
2021-09-23 06:00:00,11.8,98.0,10.1,995.6,100.0,0.3
2021-09-23 07:00:00,11.7,97.0,12.0,994.6,96.0,0.6
2021-09-23 08:00:00,11.4,92.0,15.8,993.5,95.0,0.5
2021-09-23 09:00:00,11.0,89.0,16.3,992.7,54.0,0.3
2021-09-23 10:00:00,11.6,84.0,13.1,991.5,80.0,0.0
2021-09-23 11:00:00,12.0,74.0,14.0,990.8,69.0,0.0
2021-09-23 12:00:00,12.9,66.0,12.5,989.2,61.0,0.0
2021-09-23 13:00:00,13.8,60.0,14.2,988.1,79.0,0.0
2021-09-23 14:00:00,13.0,67.0,14.0,987.9,100.0,0.0
2021-09-23 15:00:00,12.0,73.0,7.7,987.6,100.0,0.2
2021-09-23 16:00:00,12.0,75.0,9.5,987.5,94.0,0.2
2021-09-23 17:00:00,12.7,72.0,12.3,987.8,50.0,0.0
2021-09-23 18:00:00,12.5,73.0,11.3,988.5,1.0,0.0
2021-09-23 19:00:00,11.6,76.0,12.1,989.7,0.0,0.0
2021-09-23 20:00:00,11.1,77.0,12.5,991.3,3.0,0.0
2021-09-23 21:00:00,11.2,67.0,13.9,993.2,0.0,0.0
2021-09-23 22:00:00,10.5,67.0,10.6,994.3,0.0,0.0
2021-09-23 23:00:00,9.8,70.0,9.0,995.3,12.0,0.0
2021-09-24 00:00:00,9.3,72.0,9.4,996.4,14.0,0.0
2021-09-24 01:00:00,8.9,73.0,8.4,997.2,91.0,0.0
2021-09-24 02:00:00,7.9,79.0,6.6,998.0,100.0,0.0
2021-09-24 03:00:00,8.1,79.0,5.5,998.5,100.0,0.0
2021-09-24 04:00:00,8.3,79.0,5.2,998.9,99.0,0.0
2021-09-24 05:00:00,8.6,76.0,7.3,999.2,100.0,0.0
2021-09-24 06:00:00,8.5,74.0,7.7,999.0,100.0,0.0
2021-09-24 07:00:00,7.4,78.0,5.5,998.7,0.0,0.0
2021-09-24 08:00:00,7.5,79.0,4.4,998.9,100.0,0.0
2021-09-24 09:00:00,9.7,71.0,6.4,999.1,97.0,0.0
2021-09-24 10:00:00,11.0,59.0,8.3,998.5,100.0,0.0
2021-09-24 11:00:00,11.7,55.0,9.7,998.0,99.0,0.0
2021-09-24 12:00:00,12.3,53.0,13.3,996.8,99.0,0.1
2021-09-24 13:00:00,12.6,51.0,19.3,995.8,99.0,0.0
2021-09-24 14:00:00,8.6,90.0,16.2,996.2,100.0,0.0
2021-09-24 15:00:00,9.8,90.0,17.9,995.1,62.0,0.1
2021-09-24 16:00:00,11.5,80.0,18.9,993.9,100.0,0.1
2021-09-24 17:00:00,12.2,79.0,15.8,993.1,40.0,0.0
2021-09-24 18:00:00,12.2,81.0,11.5,991.7,9.0,0.0
2021-09-24 19:00:00,12.0,86.0,13.4,990.9,20.0,0.0
2021-09-24 20:00:00,12.7,87.0,14.5,990.9,12.0,0.0
2021-09-24 21:00:00,12.8,85.0,13.3,991.2,7.0,0.0
2021-09-24 22:00:00,12.2,86.0,12.5,991.7,23.0,0.0
2021-09-24 23:00:00,12.0,81.0,14.3,992.4,2.0,0.0
2021-09-25 00:00:00,11.5,76.0,14.1,992.9,19.0,0.0
2021-09-25 01:00:00,11.0,76.0,13.0,993.5,37.0,0.0
2021-09-25 02:00:00,10.7,73.0,13.5,995.1,30.0,0.0
2021-09-25 03:00:00,10.2,74.0,12.3,995.9,41.0,0.0
2021-09-25 04:00:00,10.0,75.0,10.7,996.7,25.0,0.0
2021-09-25 05:00:00,9.7,76.0,11.1,997.5,29.0,0.0
2021-09-25 06:00:00,9.5,76.0,11.3,998.3,19.0,0.0
2021-09-25 07:00:00,9.3,74.0,10.9,999.0,0.0,0.0
2021-09-25 08:00:00,9.6,73.0,12.1,1000.2,0.0,0.0
2021-09-25 09:00:00,11.0,67.0,11.8,1001.3,0.0,0.0
2021-09-25 10:00:00,12.7,60.0,13.2,1002.3,0.0,0.0
2021-09-25 11:00:00,13.8,53.0,14.6,1003.4,0.0,0.0
2021-09-25 12:00:00,14.6,49.0,14.3,1004.5,0.0,0.0
2021-09-25 13:00:00,15.3,46.0,11.7,1005.1,0.0,0.0
2021-09-25 14:00:00,16.0,45.0,9.4,1005.9,1.0,0.0
2021-09-25 15:00:00,16.5,43.0,8.4,1006.4,4.0,0.0
2021-09-25 16:00:00,16.6,43.0,6.5,1006.9,35.0,0.0
2021-09-25 17:00:00,16.4,45.0,5.5,1007.4,59.0,0.0
2021-09-25 18:00:00,15.1,55.0,5.2,1007.9,89.0,0.0
2021-09-25 19:00:00,13.2,60.0,5.6,1008.6,67.0,0.0
2021-09-25 20:00:00,11.7,65.0,7.7,1009.4,47.0,0.0
2021-09-25 21:00:00,12.4,59.0,6.3,1010.1,43.0,0.0
2021-09-25 22:00:00,9.3,76.0,6.6,1010.4,0.0,0.0
2021-09-25 23:00:00,8.8,80.0,6.4,1011.0,0.0,0.0
2021-09-26 00:00:00,8.4,81.0,6.1,1011.5,5.0,0.0
2021-09-26 01:00:00,7.7,84.0,6.8,1012.0,20.0,0.0
2021-09-26 02:00:00,7.0,86.0,7.2,1013.1,33.0,0.0
2021-09-26 03:00:00,7.3,83.0,6.0,1013.8,18.0,0.0
2021-09-26 04:00:00,5.8,89.0,5.8,1014.1,76.0,0.0
2021-09-26 05:00:00,6.8,89.0,5.2,1014.5,57.0,0.0
2021-09-26 06:00:00,7.1,90.0,5.9,1014.6,22.0,0.0
2021-09-26 07:00:00,6.8,93.0,6.4,1014.9,94.0,0.0
2021-09-26 08:00:00,8.1,93.0,4.9,1015.2,100.0,0.0
2021-09-26 09:00:00,10.2,89.0,5.1,1015.4,100.0,0.0
2021-09-26 10:00:00,11.8,86.0,5.5,1015.9,100.0,0.0
2021-09-26 11:00:00,13.0,85.0,5.5,1016.4,100.0,0.0
2021-09-26 12:00:00,13.9,80.0,6.3,1016.7,100.0,0.0
2021-09-26 13:00:00,15.3,71.0,8.3,1016.6,100.0,0.0
2021-09-26 14:00:00,14.9,72.0,10.1,1017.2,99.0,0.0
2021-09-26 15:00:00,15.2,71.0,10.1,1016.9,100.0,0.1
2021-09-26 16:00:00,15.1,74.0,11.2,1016.9,100.0,0.0
2021-09-26 17:00:00,14.5,80.0,11.3,1017.0,100.0,0.0
2021-09-26 18:00:00,13.9,83.0,8.2,1016.9,99.0,0.0
2021-09-26 19:00:00,12.9,89.0,7.9,1017.0,73.0,0.0
2021-09-26 20:00:00,12.4,91.0,5.1,1017.1,94.0,0.0
2021-09-26 21:00:00,11.8,92.0,4.1,1017.3,91.0,0.0
2021-09-26 22:00:00,11.4,93.0,6.6,1017.7,98.0,0.0
2021-09-26 23:00:00,11.4,93.0,6.8,1017.5,97.0,0.0
2021-09-27 00:00:00,11.3,93.0,5.9,1017.7,82.0,0.0
2021-09-27 01:00:00,10.3,94.0,7.6,1017.5,84.0,0.0
2021-09-27 02:00:00,9.9,91.0,5.8,1018.1,88.0,0.0
2021-09-27 03:00:00,10.3,90.0,6.8,1018.0,100.0,0.0
2021-09-27 04:00:00,10.6,89.0,7.0,1017.8,100.0,0.0
2021-09-27 05:00:00,10.6,90.0,8.9,1017.6,100.0,0.0
2021-09-27 06:00:00,10.8,90.0,10.2,1017.3,100.0,0.1
2021-09-27 07:00:00,10.9,91.0,9.2,1017.3,100.0,0.0
2021-09-27 08:00:00,11.2,91.0,9.3,1017.2,100.0,0.1
2021-09-27 09:00:00,11.5,91.0,10.2,1017.3,100.0,0.2
2021-09-27 10:00:00,11.9,91.0,11.2,1017.2,100.0,0.0
2021-09-27 11:00:00,12.3,89.0,11.2,1017.0,100.0,0.0
2021-09-27 12:00:00,12.8,86.0,11.6,1016.6,98.0,0.1
2021-09-27 13:00:00,13.1,86.0,13.7,1016.3,94.0,0.1
2021-09-27 14:00:00,14.4,78.0,19.5,1016.0,95.0,0.0
2021-09-27 15:00:00,15.0,77.0,19.8,1015.2,100.0,0.2
2021-09-27 16:00:00,14.1,84.0,19.4,1014.8,100.0,0.7
2021-09-27 17:00:00,13.2,92.0,20.5,1014.1,100.0,0.7
2021-09-27 18:00:00,13.5,94.0,24.2,1013.4,100.0,1.4
2021-09-27 19:00:00,13.6,98.0,23.5,1013.0,100.0,2.2
2021-09-27 20:00:00,13.8,94.0,25.3,1013.0,100.0,1.2
2021-09-27 21:00:00,12.8,97.0,21.9,1013.4,100.0,1.3
2021-09-27 22:00:00,12.3,98.0,20.7,1013.3,100.0,2.2
2021-09-27 23:00:00,12.0,97.0,20.5,1012.8,100.0,2.6
2021-09-28 00:00:00,11.6,98.0,20.3,1012.6,100.0,2.3
2021-09-28 01:00:00,11.3,98.0,21.6,1012.2,100.0,1.4
2021-09-28 02:00:00,11.2,98.0,20.3,1011.9,100.0,0.9
2021-09-28 03:00:00,11.0,98.0,21.7,1011.8,100.0,1.1
2021-09-28 04:00:00,10.9,99.0,20.0,1011.9,100.0,1.6
2021-09-28 05:00:00,11.2,99.0,19.2,1012.0,100.0,1.0
2021-09-28 06:00:00,11.5,99.0,17.8,1012.1,100.0,0.8
2021-09-28 07:00:00,11.9,97.0,14.8,1012.6,100.0,0.1
2021-09-28 08:00:00,12.2,98.0,10.2,1013.4,100.0,0.0
2021-09-28 09:00:00,12.6,97.0,10.4,1014.1,100.0,0.0
2021-09-28 10:00:00,12.8,96.0,9.4,1014.8,100.0,0.0
2021-09-28 11:00:00,13.1,93.0,10.1,1015.3,100.0,0.0
2021-09-28 12:00:00,13.4,88.0,9.8,1015.8,100.0,0.0
2021-09-28 13:00:00,14.3,78.0,9.4,1016.2,100.0,0.0
2021-09-28 14:00:00,15.1,71.0,9.0,1017.0,83.0,0.0
2021-09-28 15:00:00,15.6,62.0,10.7,1017.3,18.0,0.0
2021-09-28 16:00:00,15.5,61.0,9.9,1017.6,17.0,0.0
2021-09-28 17:00:00,15.2,65.0,9.7,1017.9,11.0,0.0
2021-09-28 18:00:00,14.1,72.0,11.5,1018.2,6.0,0.0
2021-09-28 19:00:00,12.2,80.0,12.8,1018.6,5.0,0.0
2021-09-28 20:00:00,11.2,87.0,12.1,1019.2,19.0,0.0
2021-09-28 21:00:00,10.5,91.0,8.8,1019.6,16.0,0.0
2021-09-28 22:00:00,9.9,93.0,8.2,1019.8,1.0,0.0
2021-09-28 23:00:00,9.4,94.0,6.4,1020.1,0.0,0.0
2021-09-29 00:00:00,9.3,95.0,5.0,1020.3,14.0,0.0
2021-09-29 01:00:00,9.0,95.0,5.8,1020.4,55.0,0.0
2021-09-29 02:00:00,8.6,98.0,7.3,1020.8,90.0,0.0
2021-09-29 03:00:00,8.6,99.0,8.9,1020.4,84.0,0.0
2021-09-29 04:00:00,8.1,99.0,11.0,1020.3,100.0,0.0
2021-09-29 05:00:00,7.8,99.0,12.8,1020.1,98.0,0.0
2021-09-29 06:00:00,7.6,98.0,13.0,1019.8,100.0,0.0
2021-09-29 07:00:00,7.2,99.0,12.2,1019.6,100.0,0.0
2021-09-29 08:00:00,7.5,98.0,12.2,1019.3,100.0,0.0
2021-09-29 09:00:00,8.6,95.0,13.1,1018.6,100.0,0.0
2021-09-29 10:00:00,9.7,93.0,10.8,1018.0,100.0,0.1
2021-09-29 11:00:00,10.5,93.0,9.2,1017.7,100.0,0.8
2021-09-29 12:00:00,10.9,96.0,8.4,1017.3,100.0,1.1
2021-09-29 13:00:00,11.8,96.0,9.2,1016.6,100.0,0.3
2021-09-29 14:00:00,12.0,89.0,13.3,1016.4,98.0,0.1
2021-09-29 15:00:00,12.3,90.0,12.3,1016.2,90.0,1.1
2021-09-29 16:00:00,12.2,94.0,11.9,1015.6,100.0,0.7
2021-09-29 17:00:00,12.1,95.0,11.6,1015.4,88.0,0.2
2021-09-29 18:00:00,12.2,95.0,11.2,1015.3,41.0,0.1
2021-09-29 19:00:00,11.5,96.0,11.3,1015.2,100.0,0.0
2021-09-29 20:00:00,11.7,95.0,12.0,1015.2,100.0,0.0
2021-09-29 21:00:00,11.7,95.0,13.0,1015.1,100.0,0.1
2021-09-29 22:00:00,11.5,94.0,15.8,1014.4,100.0,0.1
2021-09-29 23:00:00,11.3,94.0,18.1,1014.1,100.0,0.5
2021-09-30 00:00:00,10.8,98.0,18.0,1014.0,100.0,0.6
2021-09-30 01:00:00,10.7,98.0,18.5,1014.1,100.0,0.6
2021-09-30 02:00:00,11.1,98.0,17.8,1013.9,100.0,0.8
2021-09-30 03:00:00,10.8,98.0,15.4,1014.1,100.0,1.5
2021-09-30 04:00:00,10.5,98.0,15.2,1014.2,100.0,1.6
2021-09-30 05:00:00,10.2,97.0,15.1,1014.1,100.0,1.0
2021-09-30 06:00:00,10.1,98.0,15.1,1014.1,100.0,0.7
2021-09-30 07:00:00,10.1,98.0,14.8,1013.9,100.0,0.7
2021-09-30 08:00:00,10.0,98.0,14.8,1013.9,100.0,0.8
2021-09-30 09:00:00,10.3,94.0,16.0,1013.8,100.0,0.4
2021-09-30 10:00:00,10.4,94.0,16.8,1013.7,100.0,0.2
2021-09-30 11:00:00,10.1,98.0,16.4,1013.7,100.0,0.6
2021-09-30 12:00:00,10.1,98.0,17.2,1013.5,100.0,0.8
2021-09-30 13:00:00,10.1,98.0,16.1,1013.0,100.0,0.9
2021-09-30 14:00:00,10.4,94.0,14.5,1013.1,100.0,0.7
2021-09-30 15:00:00,10.7,94.0,15.0,1012.5,100.0,0.3
2021-09-30 16:00:00,10.7,94.0,13.6,1012.0,100.0,0.3
2021-09-30 17:00:00,10.7,94.0,12.6,1011.5,100.0,0.1
2021-09-30 18:00:00,10.7,95.0,11.8,1011.0,85.0,0.1
2021-09-30 19:00:00,10.5,94.0,12.7,1010.9,98.0,0.1
2021-09-30 20:00:00,10.3,95.0,12.0,1010.8,85.0,0.7
2021-09-30 21:00:00,10.3,92.0,11.4,1010.6,67.0,0.2
2021-09-30 22:00:00,9.8,95.0,10.4,1010.0,61.0,0.2
2021-09-30 23:00:00,9.3,91.0,9.4,1009.6,89.0,0.3
2021-10-01 00:00:00,9.1,98.0,7.8,1009.3,99.0,0.4
2021-10-01 01:00:00,9.2,98.0,7.2,1008.8,97.0,0.5
2021-10-01 02:00:00,9.0,99.0,5.6,1008.5,94.0,1.3
2021-10-01 03:00:00,9.6,98.0,7.0,1007.9,90.0,0.4
2021-10-01 04:00:00,9.3,98.0,6.4,1007.7,100.0,0.4
2021-10-01 05:00:00,9.5,97.0,9.2,1007.1,100.0,0.0
2021-10-01 06:00:00,9.4,97.0,9.2,1007.0,100.0,0.0
2021-10-01 07:00:00,9.5,97.0,10.5,1006.4,100.0,0.1
2021-10-01 08:00:00,9.5,98.0,11.9,1005.6,100.0,1.0
2021-10-01 09:00:00,9.7,98.0,15.2,1004.6,100.0,2.0
2021-10-01 10:00:00,10.1,98.0,16.9,1003.8,100.0,1.0
2021-10-01 11:00:00,10.6,95.0,17.8,1003.5,100.0,0.4
2021-10-01 12:00:00,11.7,99.0,15.3,1003.4,100.0,0.3
2021-10-01 13:00:00,12.6,99.0,16.0,1003.4,100.0,0.4
2021-10-01 14:00:00,13.0,95.0,26.5,1004.1,100.0,1.1
2021-10-01 15:00:00,13.0,95.0,22.4,1004.0,100.0,0.3
2021-10-01 16:00:00,12.8,96.0,21.5,1003.6,100.0,0.3
2021-10-01 17:00:00,12.6,99.0,22.9,1003.4,100.0,1.4
2021-10-01 18:00:00,12.4,98.0,29.6,1003.1,100.0,1.4
2021-10-01 19:00:00,12.2,98.0,29.2,1003.4,100.0,0.9
2021-10-01 20:00:00,12.1,99.0,28.1,1003.5,100.0,1.3
2021-10-01 21:00:00,12.0,98.0,30.1,1003.8,100.0,2.5
2021-10-01 22:00:00,12.1,98.0,25.2,1004.2,100.0,1.4
2021-10-01 23:00:00,12.2,98.0,25.6,1004.4,100.0,1.6
2021-10-02 00:00:00,12.1,99.0,20.5,1004.8,100.0,1.2
2021-10-02 01:00:00,11.7,99.0,15.5,1004.8,100.0,1.5
2021-10-02 02:00:00,11.8,99.0,16.7,1004.5,100.0,1.0
2021-10-02 03:00:00,11.7,98.0,14.3,1004.1,100.0,1.7
2021-10-02 04:00:00,11.5,99.0,12.0,1004.0,100.0,2.0
2021-10-02 05:00:00,11.4,99.0,11.8,1003.7,100.0,1.4
2021-10-02 06:00:00,11.0,99.0,11.9,1003.8,100.0,1.8
2021-10-02 07:00:00,11.0,99.0,11.0,1003.8,100.0,1.5
2021-10-02 08:00:00,11.0,99.0,10.1,1004.4,100.0,0.2
2021-10-02 09:00:00,11.1,99.0,9.4,1005.0,100.0,0.2
2021-10-02 10:00:00,11.3,97.0,8.6,1005.1,97.0,0.2
2021-10-02 11:00:00,11.9,97.0,9.0,1005.6,51.0,0.0
2021-10-02 12:00:00,12.9,89.0,8.4,1005.5,80.0,0.0
2021-10-02 13:00:00,12.8,90.0,10.0,1005.6,100.0,0.1
2021-10-02 14:00:00,11.5,88.0,9.5,1005.5,99.0,0.4
2021-10-02 15:00:00,11.9,82.0,9.6,1005.6,100.0,0.0
2021-10-02 16:00:00,11.7,84.0,9.0,1005.5,99.0,0.0
2021-10-02 17:00:00,11.2,89.0,9.0,1005.4,100.0,0.0
2021-10-02 18:00:00,10.8,90.0,7.6,1005.3,98.0,0.0
2021-10-02 19:00:00,10.3,92.0,7.1,1005.6,29.0,0.0
2021-10-02 20:00:00,9.7,93.0,5.8,1005.6,49.0,0.0
2021-10-02 21:00:00,10.0,93.0,7.7,1005.7,100.0,0.1
2021-10-02 22:00:00,10.0,93.0,7.4,1005.6,100.0,0.1
2021-10-02 23:00:00,9.7,95.0,8.5,1004.9,100.0,0.0
2021-10-03 00:00:00,10.0,94.0,9.4,1004.5,100.0,0.0
2021-10-03 01:00:00,10.3,95.0,11.7,1003.7,100.0,0.1
2021-10-03 02:00:00,11.3,95.0,15.5,1002.5,100.0,0.3
2021-10-03 03:00:00,11.3,94.0,17.8,1001.2,100.0,0.4
2021-10-03 04:00:00,11.5,93.0,18.8,1000.9,100.0,0.2
2021-10-03 05:00:00,11.4,95.0,19.2,999.4,100.0,0.1
2021-10-03 06:00:00,11.2,95.0,22.7,998.4,100.0,0.5
2021-10-03 07:00:00,10.9,98.0,21.3,997.2,100.0,1.5
2021-10-03 08:00:00,11.0,98.0,25.8,996.2,100.0,3.0
2021-10-03 09:00:00,11.2,98.0,27.9,994.6,100.0,2.8
2021-10-03 10:00:00,11.5,98.0,27.6,993.3,100.0,2.8
2021-10-03 11:00:00,12.0,98.0,26.0,993.2,100.0,3.7
2021-10-03 12:00:00,12.7,98.0,24.8,993.1,100.0,2.9
2021-10-03 13:00:00,13.3,99.0,22.2,992.7,100.0,2.1
2021-10-03 14:00:00,13.4,99.0,21.0,992.6,100.0,2.3
2021-10-03 15:00:00,13.7,99.0,18.7,992.5,100.0,2.9
2021-10-03 16:00:00,13.7,99.0,19.7,992.0,100.0,2.7
2021-10-03 17:00:00,13.8,99.0,22.9,992.3,100.0,2.1
2021-10-03 18:00:00,13.6,99.0,18.4,993.0,100.0,1.4
2021-10-03 19:00:00,12.9,99.0,15.1,993.6,100.0,0.7
2021-10-03 20:00:00,12.1,98.0,13.0,994.0,100.0,1.1
2021-10-03 21:00:00,11.6,98.0,11.7,994.4,100.0,1.9
2021-10-03 22:00:00,11.3,98.0,13.0,994.8,100.0,1.1
2021-10-03 23:00:00,11.2,98.0,17.2,996.3,100.0,0.5
2021-10-04 00:00:00,10.9,94.0,18.2,997.4,100.0,0.2
2021-10-04 01:00:00,10.5,92.0,16.6,998.2,100.0,0.1
2021-10-04 02:00:00,10.0,96.0,16.9,999.3,91.0,0.0
2021-10-04 03:00:00,10.8,94.0,17.3,1000.0,96.0,0.0
2021-10-04 04:00:00,10.6,94.0,19.1,1000.4,99.0,0.0
2021-10-04 05:00:00,10.5,92.0,19.8,1000.9,95.0,0.0
2021-10-04 06:00:00,10.4,93.0,20.9,1001.7,63.0,0.0
2021-10-04 07:00:00,10.7,93.0,20.2,1002.6,27.0,0.0
2021-10-04 08:00:00,11.1,93.0,19.8,1003.4,69.0,0.0
2021-10-04 09:00:00,11.7,92.0,20.7,1004.3,35.0,0.0
2021-10-04 10:00:00,12.2,89.0,21.3,1005.0,98.0,0.0
2021-10-04 11:00:00,12.4,90.0,20.5,1005.8,92.0,0.1
2021-10-04 12:00:00,12.8,90.0,17.0,1006.3,100.0,0.0
2021-10-04 13:00:00,12.4,87.0,21.9,1006.6,100.0,0.1
2021-10-04 14:00:00,12.7,88.0,19.1,1007.1,100.0,0.3
2021-10-04 15:00:00,12.8,88.0,17.8,1006.9,98.0,0.1
2021-10-04 16:00:00,12.6,91.0,21.6,1007.2,95.0,0.0
2021-10-04 17:00:00,12.2,91.0,20.7,1007.4,95.0,0.0
2021-10-04 18:00:00,11.8,91.0,18.1,1007.6,95.0,0.0
2021-10-04 19:00:00,11.3,95.0,21.2,1008.1,87.0,0.2
2021-10-04 20:00:00,11.3,95.0,18.8,1008.1,56.0,0.1
2021-10-04 21:00:00,11.1,94.0,20.9,1008.5,89.0,0.2
2021-10-04 22:00:00,11.0,96.0,21.3,1008.7,97.0,0.2
2021-10-04 23:00:00,11.1,95.0,17.7,1008.7,99.0,0.1
2021-10-05 00:00:00,10.9,94.0,19.1,1008.7,96.0,0.1
2021-10-05 01:00:00,10.7,95.0,19.1,1008.8,100.0,0.3
2021-10-05 02:00:00,10.7,95.0,17.3,1008.1,93.0,0.3
2021-10-05 03:00:00,10.8,95.0,19.5,1008.0,87.0,0.4
2021-10-05 04:00:00,10.5,94.0,22.0,1008.2,91.0,0.5
2021-10-05 05:00:00,10.6,96.0,18.9,1008.0,85.0,0.1
2021-10-05 06:00:00,10.5,97.0,15.5,1008.2,85.0,0.0
2021-10-05 07:00:00,10.4,97.0,15.5,1008.6,99.0,0.0
2021-10-05 08:00:00,10.6,96.0,16.6,1009.2,98.0,0.1
2021-10-05 09:00:00,10.8,96.0,16.0,1009.8,100.0,0.1
2021-10-05 10:00:00,11.2,95.0,14.2,1010.1,96.0,0.1
2021-10-05 11:00:00,11.9,96.0,13.7,1010.4,98.0,0.1
2021-10-05 12:00:00,12.7,95.0,13.3,1010.3,57.0,0.1
2021-10-05 13:00:00,12.4,96.0,12.1,1010.6,58.0,0.1
2021-10-05 14:00:00,12.3,93.0,11.9,1010.5,59.0,0.2
2021-10-05 15:00:00,12.6,93.0,13.7,1010.5,97.0,0.1
2021-10-05 16:00:00,12.8,89.0,10.3,1010.4,100.0,0.2
2021-10-05 17:00:00,12.3,91.0,10.4,1010.3,100.0,0.2
2021-10-05 18:00:00,11.4,95.0,6.6,1010.6,100.0,0.3
2021-10-05 19:00:00,11.0,94.0,6.9,1010.5,100.0,0.1
2021-10-05 20:00:00,10.8,94.0,9.4,1010.3,100.0,0.0
2021-10-05 21:00:00,10.7,94.0,10.1,1010.0,100.0,0.0
2021-10-05 22:00:00,10.4,95.0,10.7,1009.7,100.0,0.0
2021-10-05 23:00:00,10.1,95.0,11.8,1009.2,100.0,0.0
2021-10-06 00:00:00,10.0,96.0,13.3,1008.4,100.0,0.3
2021-10-06 01:00:00,10.0,96.0,15.0,1007.8,100.0,0.5
2021-10-06 02:00:00,10.1,96.0,16.3,1007.3,100.0,0.6
2021-10-06 03:00:00,9.8,99.0,15.9,1006.9,100.0,0.7
2021-10-06 04:00:00,9.7,98.0,17.5,1006.2,100.0,0.7
2021-10-06 05:00:00,9.9,93.0,19.3,1005.3,99.0,0.3
2021-10-06 06:00:00,9.7,90.0,17.1,1005.2,100.0,0.0
2021-10-06 07:00:00,9.7,89.0,16.9,1005.1,100.0,0.0
2021-10-06 08:00:00,9.8,87.0,16.2,1005.3,100.0,0.1
2021-10-06 09:00:00,9.9,86.0,15.5,1005.7,100.0,0.0
2021-10-06 10:00:00,10.2,85.0,13.3,1006.0,100.0,0.0
2021-10-06 11:00:00,10.5,84.0,9.7,1006.6,100.0,0.0
2021-10-06 12:00:00,11.1,83.0,6.0,1007.4,100.0,0.0
2021-10-06 13:00:00,11.1,83.0,3.9,1007.9,100.0,0.0
2021-10-06 14:00:00,10.7,88.0,4.5,1008.7,99.0,0.0
2021-10-06 15:00:00,11.7,79.0,3.5,1009.6,100.0,0.0
2021-10-06 16:00:00,11.4,86.0,4.4,1010.5,100.0,0.0
2021-10-06 17:00:00,11.3,87.0,5.4,1011.0,99.0,0.0
2021-10-06 18:00:00,11.0,89.0,6.0,1011.6,86.0,0.0
2021-10-06 19:00:00,10.4,92.0,8.1,1012.2,63.0,0.0
2021-10-06 20:00:00,10.1,92.0,8.8,1013.0,79.0,0.0
2021-10-06 21:00:00,10.0,92.0,10.2,1013.7,85.0,0.0
2021-10-06 22:00:00,10.1,92.0,11.2,1014.1,91.0,0.0
2021-10-06 23:00:00,9.9,92.0,11.3,1014.4,52.0,0.0
2021-10-07 00:00:00,9.3,93.0,11.2,1014.9,8.0,0.0
2021-10-07 01:00:00,9.1,94.0,11.5,1015.6,12.0,0.0
2021-10-07 02:00:00,8.4,95.0,7.9,1016.6,21.0,0.0
2021-10-07 03:00:00,8.3,95.0,7.6,1017.0,73.0,0.0
2021-10-07 04:00:00,7.6,96.0,5.8,1017.5,97.0,0.0
2021-10-07 05:00:00,7.6,94.0,6.6,1018.0,100.0,0.0
2021-10-07 06:00:00,7.7,94.0,8.3,1018.4,100.0,0.0
2021-10-07 07:00:00,7.7,94.0,7.6,1018.8,100.0,0.0
2021-10-07 08:00:00,7.6,95.0,5.8,1019.7,100.0,0.0
2021-10-07 09:00:00,8.4,94.0,6.2,1020.3,97.0,0.0
2021-10-07 10:00:00,9.5,93.0,6.6,1020.7,71.0,0.0
2021-10-07 11:00:00,10.7,90.0,6.8,1021.3,34.0,0.0
2021-10-07 12:00:00,11.8,85.0,6.4,1021.7,52.0,0.0
2021-10-07 13:00:00,13.0,80.0,8.2,1022.1,52.0,0.0
2021-10-07 14:00:00,12.3,84.0,7.3,1023.5,93.0,0.0
2021-10-07 15:00:00,12.6,83.0,8.6,1023.5,100.0,0.0
2021-10-07 16:00:00,12.4,81.0,10.9,1023.9,100.0,0.0
2021-10-07 17:00:00,12.2,82.0,13.5,1024.2,98.0,0.0
2021-10-07 18:00:00,11.7,85.0,12.8,1024.6,69.0,0.0
2021-10-07 19:00:00,10.8,89.0,12.4,1024.8,25.0,0.0
2021-10-07 20:00:00,10.5,93.0,13.0,1025.1,15.0,0.0
2021-10-07 21:00:00,10.8,95.0,13.0,1025.2,50.0,0.0
2021-10-07 22:00:00,11.3,96.0,14.2,1025.6,100.0,0.0
2021-10-07 23:00:00,11.8,96.0,14.8,1025.9,100.0,0.0
2021-10-08 00:00:00,12.1,95.0,15.3,1025.8,98.0,0.0
2021-10-08 01:00:00,12.3,93.0,16.7,1025.8,99.0,0.0
2021-10-08 02:00:00,12.3,93.0,15.6,1026.5,98.0,0.0
2021-10-08 03:00:00,12.1,94.0,16.0,1026.5,98.0,0.0
2021-10-08 04:00:00,12.1,94.0,16.2,1026.2,99.0,0.0
2021-10-08 05:00:00,12.0,95.0,16.9,1026.3,100.0,0.0
2021-10-08 06:00:00,11.9,95.0,17.7,1026.3,100.0,0.0
2021-10-08 07:00:00,12.0,92.0,18.4,1026.2,100.0,0.0
2021-10-08 08:00:00,11.9,92.0,17.8,1026.6,100.0,0.0
2021-10-08 09:00:00,12.3,91.0,18.1,1027.0,100.0,0.1
2021-10-08 10:00:00,12.3,92.0,18.2,1027.2,100.0,0.3
2021-10-08 11:00:00,12.6,92.0,19.0,1027.5,97.0,0.1
2021-10-08 12:00:00,13.5,87.0,23.9,1027.7,100.0,0.1
2021-10-08 13:00:00,13.7,88.0,21.7,1027.9,100.0,0.4
2021-10-08 14:00:00,12.5,96.0,20.5,1029.1,100.0,0.6
2021-10-08 15:00:00,12.8,96.0,20.2,1029.1,100.0,0.3
2021-10-08 16:00:00,12.7,96.0,18.7,1029.0,100.0,0.3
2021-10-08 17:00:00,12.6,98.0,16.6,1028.7,100.0,0.3
2021-10-08 18:00:00,12.5,99.0,15.2,1028.6,100.0,0.2
2021-10-08 19:00:00,12.5,99.0,15.5,1028.6,100.0,0.1
2021-10-08 20:00:00,12.5,99.0,15.5,1028.6,100.0,0.0
2021-10-08 21:00:00,12.6,99.0,14.4,1028.9,100.0,0.0
2021-10-08 22:00:00,12.6,99.0,12.8,1028.9,100.0,0.0
2021-10-08 23:00:00,12.5,99.0,11.9,1028.6,100.0,0.0
2021-10-09 00:00:00,12.4,99.0,12.6,1028.7,100.0,0.0
2021-10-09 01:00:00,12.4,99.0,11.9,1028.7,100.0,0.0
2021-10-09 02:00:00,12.3,99.0,9.4,1029.0,100.0,0.2
2021-10-09 03:00:00,12.3,99.0,9.1,1029.0,100.0,0.0
2021-10-09 04:00:00,12.2,99.0,9.8,1028.7,100.0,0.0
2021-10-09 05:00:00,12.1,100.0,10.0,1028.4,100.0,0.0
2021-10-09 06:00:00,12.1,99.0,10.0,1028.2,100.0,0.0
2021-10-09 07:00:00,12.1,99.0,11.4,1027.9,100.0,0.0
2021-10-09 08:00:00,12.0,99.0,12.8,1027.9,100.0,0.0
2021-10-09 09:00:00,12.2,98.0,13.7,1028.1,100.0,0.0
2021-10-09 10:00:00,12.5,96.0,15.4,1028.3,100.0,0.0
2021-10-09 11:00:00,12.7,94.0,16.4,1028.4,100.0,0.0
2021-10-09 12:00:00,13.3,90.0,17.3,1028.3,100.0,0.0
2021-10-09 13:00:00,13.6,87.0,17.4,1028.1,98.0,0.0
2021-10-09 14:00:00,13.3,88.0,14.6,1028.4,96.0,0.0
2021-10-09 15:00:00,13.6,84.0,16.2,1028.1,71.0,0.0
2021-10-09 16:00:00,13.9,81.0,17.9,1027.6,59.0,0.0
2021-10-09 17:00:00,13.2,86.0,18.4,1027.1,32.0,0.0
2021-10-09 18:00:00,12.1,90.0,19.1,1026.7,13.0,0.0
2021-10-09 19:00:00,11.4,92.0,18.5,1026.3,38.0,0.0
2021-10-09 20:00:00,11.1,93.0,17.9,1025.9,65.0,0.0
2021-10-09 21:00:00,11.3,92.0,17.4,1025.7,87.0,0.0
2021-10-09 22:00:00,11.1,93.0,16.3,1025.2,93.0,0.0
2021-10-09 23:00:00,10.9,92.0,15.2,1024.6,50.0,0.0
2021-10-10 00:00:00,10.4,92.0,15.0,1023.9,15.0,0.0
2021-10-10 01:00:00,9.6,92.0,15.4,1023.4,11.0,0.0
2021-10-10 02:00:00,9.3,93.0,13.5,1023.6,36.0,0.0
2021-10-10 03:00:00,9.1,94.0,12.9,1023.1,71.0,0.0
2021-10-10 04:00:00,9.2,92.0,14.0,1022.4,95.0,0.0
2021-10-10 05:00:00,9.7,92.0,14.8,1021.7,88.0,0.0
2021-10-10 06:00:00,10.2,94.0,14.7,1020.9,92.0,0.0
2021-10-10 07:00:00,10.6,94.0,15.5,1020.0,98.0,0.0
2021-10-10 08:00:00,10.8,92.0,16.2,1019.3,99.0,0.0
2021-10-10 09:00:00,10.8,90.0,16.2,1018.9,99.0,0.0
2021-10-10 10:00:00,11.0,88.0,16.6,1018.5,100.0,0.0
2021-10-10 11:00:00,11.3,86.0,17.9,1018.3,100.0,0.1
2021-10-10 12:00:00,11.4,86.0,16.5,1017.8,100.0,0.2
2021-10-10 13:00:00,11.8,86.0,16.0,1017.1,100.0,0.3
2021-10-10 14:00:00,11.2,92.0,14.7,1017.1,100.0,0.3
2021-10-10 15:00:00,10.9,95.0,15.4,1016.1,100.0,0.9
2021-10-10 16:00:00,10.5,99.0,18.1,1015.2,100.0,0.6
2021-10-10 17:00:00,10.6,95.0,18.4,1014.1,100.0,0.2
2021-10-10 18:00:00,10.4,96.0,17.6,1013.2,100.0,0.0
2021-10-10 19:00:00,10.5,96.0,14.9,1012.4,83.0,0.0
2021-10-10 20:00:00,10.4,97.0,12.0,1011.7,48.0,0.0
2021-10-10 21:00:00,10.2,97.0,9.6,1011.1,45.0,0.0
2021-10-10 22:00:00,10.0,97.0,7.4,1010.7,37.0,0.1
2021-10-10 23:00:00,9.5,96.0,5.6,1009.9,24.0,0.0
2021-10-11 00:00:00,9.0,96.0,4.9,1009.5,17.0,0.0
2021-10-11 01:00:00,8.0,94.0,5.1,1008.8,16.0,0.0
2021-10-11 02:00:00,7.6,94.0,5.2,1009.1,1.0,0.0
2021-10-11 03:00:00,7.0,93.0,5.3,1008.8,42.0,0.0
2021-10-11 04:00:00,6.9,90.0,5.1,1008.2,41.0,0.0
2021-10-11 05:00:00,5.2,90.0,6.8,1007.5,35.0,0.0
2021-10-11 06:00:00,4.9,89.0,7.0,1007.1,15.0,0.0
2021-10-11 07:00:00,4.5,90.0,7.0,1006.8,0.0,0.0
2021-10-11 08:00:00,4.3,92.0,7.1,1006.6,0.0,0.0
2021-10-11 09:00:00,7.5,87.0,7.2,1006.7,0.0,0.0
2021-10-11 10:00:00,8.7,83.0,9.4,1007.0,0.0,0.0
2021-10-11 11:00:00,9.8,78.0,9.1,1007.2,1.0,0.0
2021-10-11 12:00:00,10.7,71.0,10.5,1007.3,1.0,0.0
2021-10-11 13:00:00,11.4,64.0,11.7,1007.0,1.0,0.0
2021-10-11 14:00:00,11.6,63.0,11.8,1007.5,8.0,0.0
2021-10-11 15:00:00,11.0,68.0,10.9,1007.5,76.0,0.2
2021-10-11 16:00:00,11.0,68.0,12.0,1007.5,79.0,0.0
2021-10-11 17:00:00,9.9,70.0,10.7,1007.5,78.0,0.0
2021-10-11 18:00:00,8.7,75.0,5.1,1007.5,79.0,0.1
2021-10-11 19:00:00,7.6,81.0,4.9,1007.5,55.0,0.0
2021-10-11 20:00:00,8.0,74.0,8.4,1007.9,3.0,0.0
2021-10-11 21:00:00,6.7,68.0,12.5,1008.2,2.0,0.0
2021-10-11 22:00:00,5.9,64.0,11.6,1008.7,44.0,0.0
2021-10-11 23:00:00,5.7,63.0,11.2,1009.0,45.0,0.0
2021-10-12 00:00:00,5.0,66.0,10.3,1009.3,16.0,0.0
2021-10-12 01:00:00,4.4,69.0,10.1,1009.4,0.0,0.0
2021-10-12 02:00:00,3.6,74.0,9.3,1010.0,0.0,0.0
2021-10-12 03:00:00,3.6,75.0,9.7,1010.0,0.0,0.0
2021-10-12 04:00:00,3.4,76.0,7.4,1010.0,7.0,0.0
2021-10-12 05:00:00,3.5,76.0,6.5,1009.9,45.0,0.0
2021-10-12 06:00:00,3.6,78.0,6.6,1009.8,0.0,0.0
2021-10-12 07:00:00,3.7,78.0,7.8,1010.0,0.0,0.0
2021-10-12 08:00:00,3.5,80.0,6.4,1010.5,1.0,0.0
2021-10-12 09:00:00,4.9,77.0,8.1,1010.6,80.0,0.0
2021-10-12 10:00:00,6.5,72.0,10.2,1011.1,73.0,0.0
2021-10-12 11:00:00,7.3,70.0,12.3,1011.3,44.0,0.0
2021-10-12 12:00:00,8.5,66.0,12.3,1011.3,1.0,0.0
2021-10-12 13:00:00,9.8,61.0,11.8,1011.2,0.0,0.0
2021-10-12 14:00:00,10.8,54.0,11.5,1011.5,8.0,0.0
2021-10-12 15:00:00,11.3,50.0,13.6,1011.5,23.0,0.0
2021-10-12 16:00:00,10.9,57.0,9.2,1011.6,29.0,0.0
2021-10-12 17:00:00,10.2,66.0,4.1,1011.6,28.0,0.0
2021-10-12 18:00:00,7.8,74.0,5.6,1011.6,7.0,0.0
2021-10-12 19:00:00,5.7,79.0,6.2,1012.0,67.0,0.0
2021-10-12 20:00:00,5.8,75.0,5.4,1012.8,86.0,0.0
2021-10-12 21:00:00,5.3,75.0,8.2,1013.4,82.0,0.0
2021-10-12 22:00:00,4.5,76.0,7.4,1013.6,15.0,0.0
2021-10-12 23:00:00,3.7,76.0,5.9,1013.9,75.0,0.0
2021-10-13 00:00:00,3.2,76.0,5.4,1014.0,0.0,0.0
2021-10-13 01:00:00,2.7,75.0,4.9,1014.0,29.0,0.0
2021-10-13 02:00:00,3.2,70.0,2.9,1014.2,7.0,0.0
2021-10-13 03:00:00,1.5,76.0,4.8,1014.4,61.0,0.0
2021-10-13 04:00:00,2.0,76.0,4.7,1014.4,39.0,0.0
2021-10-13 05:00:00,-0.1,83.0,4.4,1014.2,4.0,0.0
2021-10-13 06:00:00,-0.3,84.0,3.5,1014.4,86.0,0.0
2021-10-13 07:00:00,0.4,85.0,1.4,1014.3,72.0,0.0
2021-10-13 08:00:00,0.0,87.0,1.5,1014.5,100.0,0.0
2021-10-13 09:00:00,0.8,87.0,1.1,1014.8,100.0,0.0
2021-10-13 10:00:00,3.0,88.0,0.7,1014.9,100.0,0.0
2021-10-13 11:00:00,5.1,87.0,2.2,1014.7,100.0,0.0
2021-10-13 12:00:00,6.3,83.0,4.7,1014.6,100.0,0.0
2021-10-13 13:00:00,7.3,73.0,5.8,1014.0,100.0,0.0
2021-10-13 14:00:00,6.8,68.0,7.2,1014.1,100.0,0.0
2021-10-13 15:00:00,7.0,66.0,8.4,1013.8,100.0,0.0
2021-10-13 16:00:00,7.0,67.0,10.0,1013.3,100.0,0.0
2021-10-13 17:00:00,6.5,74.0,11.0,1012.7,100.0,0.0
2021-10-13 18:00:00,6.5,82.0,12.4,1012.2,100.0,0.2
2021-10-13 19:00:00,6.1,81.0,12.8,1011.6,100.0,0.4
2021-10-13 20:00:00,5.7,85.0,12.2,1010.9,100.0,0.3
2021-10-13 21:00:00,5.6,86.0,11.5,1010.4,100.0,0.1
2021-10-13 22:00:00,5.9,89.0,13.3,1009.2,100.0,0.0
2021-10-13 23:00:00,6.3,90.0,12.5,1008.6,100.0,0.0
2021-10-14 00:00:00,5.7,91.0,12.3,1008.0,97.0,0.0
2021-10-14 01:00:00,5.3,90.0,12.4,1007.5,100.0,0.0
2021-10-14 02:00:00,4.8,89.0,10.7,1007.1,100.0,0.0
2021-10-14 03:00:00,4.9,91.0,7.3,1006.6,100.0,0.0
2021-10-14 04:00:00,5.2,90.0,8.4,1005.7,100.0,0.0
2021-10-14 05:00:00,5.3,91.0,9.8,1005.2,100.0,0.0
2021-10-14 06:00:00,5.6,92.0,9.0,1004.6,100.0,0.0
2021-10-14 07:00:00,6.2,90.0,7.6,1003.9,100.0,0.0
2021-10-14 08:00:00,6.9,88.0,7.6,1003.4,100.0,0.1
2021-10-14 09:00:00,7.8,85.0,8.6,1003.0,100.0,0.0
2021-10-14 10:00:00,8.8,83.0,9.1,1002.5,100.0,0.0
2021-10-14 11:00:00,9.8,80.0,8.5,1002.1,100.0,0.0
2021-10-14 12:00:00,11.1,78.0,9.9,1001.7,100.0,0.0
2021-10-14 13:00:00,12.0,74.0,12.2,1000.8,95.0,0.0
2021-10-14 14:00:00,11.8,74.0,13.9,1000.5,100.0,0.0
2021-10-14 15:00:00,12.2,73.0,13.8,999.6,51.0,0.0
2021-10-14 16:00:00,12.0,77.0,19.1,998.8,39.0,0.0
2021-10-14 17:00:00,11.6,77.0,20.3,997.7,56.0,0.0
2021-10-14 18:00:00,11.1,79.0,20.8,996.4,19.0,0.0
2021-10-14 19:00:00,10.8,80.0,21.5,995.4,86.0,0.0
2021-10-14 20:00:00,10.3,82.0,21.2,994.1,77.0,0.0
2021-10-14 21:00:00,10.1,83.0,21.9,993.0,98.0,0.0
2021-10-14 22:00:00,9.7,84.0,20.3,992.3,99.0,0.0
2021-10-14 23:00:00,9.7,86.0,20.3,991.9,97.0,0.0
2021-10-15 00:00:00,9.0,95.0,18.3,990.7,100.0,2.9
2021-10-15 01:00:00,9.2,95.0,16.9,989.9,100.0,0.0
2021-10-15 02:00:00,8.9,93.0,14.1,989.8,10.0,0.0
2021-10-15 03:00:00,8.2,91.0,12.8,989.3,0.0,0.0
2021-10-15 04:00:00,7.0,90.0,11.3,989.3,0.0,0.0
2021-10-15 05:00:00,6.3,89.0,9.2,989.8,1.0,0.0
2021-10-15 06:00:00,6.1,86.0,10.8,990.9,83.0,0.0
2021-10-15 07:00:00,7.3,77.0,16.1,992.4,64.0,0.0
2021-10-15 08:00:00,7.1,74.0,10.9,993.8,2.0,0.0
2021-10-15 09:00:00,6.7,76.0,7.9,995.2,3.0,0.0
2021-10-15 10:00:00,8.3,73.0,8.9,996.6,0.0,0.0
2021-10-15 11:00:00,9.5,68.0,8.9,997.4,14.0,0.0
2021-10-15 12:00:00,10.2,61.0,12.9,997.9,0.0,0.0
2021-10-15 13:00:00,10.9,52.0,15.0,998.6,95.0,0.0
2021-10-15 14:00:00,10.6,50.0,12.5,1000.1,100.0,0.0
2021-10-15 15:00:00,10.1,51.0,14.5,1000.5,100.0,0.0
2021-10-15 16:00:00,9.8,53.0,10.4,1000.8,100.0,0.0
2021-10-15 17:00:00,9.4,54.0,8.3,1001.1,57.0,0.0
2021-10-15 18:00:00,8.1,59.0,7.6,1001.4,6.0,0.0
2021-10-15 19:00:00,7.2,61.0,10.5,1001.9,1.0,0.0
2021-10-15 20:00:00,6.5,62.0,13.0,1002.7,2.0,0.0
2021-10-15 21:00:00,6.1,62.0,14.1,1003.2,22.0,0.0
2021-10-15 22:00:00,5.7,64.0,12.2,1003.1,38.0,0.0
2021-10-15 23:00:00,5.4,65.0,11.0,1003.1,11.0,0.0
2021-10-16 00:00:00,5.1,66.0,11.0,1003.0,12.0,0.0
2021-10-16 01:00:00,4.8,67.0,9.9,1002.6,3.0,0.0
2021-10-16 02:00:00,4.5,70.0,11.2,1003.1,18.0,0.0
2021-10-16 03:00:00,4.3,72.0,10.1,1002.8,20.0,0.0
2021-10-16 04:00:00,4.3,75.0,9.2,1002.6,29.0,0.0
2021-10-16 05:00:00,4.4,77.0,8.7,1002.4,8.0,0.0
2021-10-16 06:00:00,4.2,79.0,7.5,1002.1,10.0,0.0
2021-10-16 07:00:00,4.2,80.0,8.4,1001.5,31.0,0.0
2021-10-16 08:00:00,4.3,81.0,8.5,1001.5,45.0,0.0
2021-10-16 09:00:00,5.4,79.0,9.2,1001.6,21.0,0.0
2021-10-16 10:00:00,6.9,76.0,10.5,1001.9,48.0,0.0
2021-10-16 11:00:00,8.5,72.0,11.1,1002.3,64.0,0.0
2021-10-16 12:00:00,9.9,66.0,13.8,1002.5,91.0,0.0
2021-10-16 13:00:00,10.8,55.0,17.6,1002.7,91.0,0.0
2021-10-16 14:00:00,10.7,52.0,18.5,1003.6,77.0,0.0
2021-10-16 15:00:00,10.7,53.0,16.6,1003.6,90.0,0.0
2021-10-16 16:00:00,10.2,58.0,14.5,1003.8,92.0,0.0
2021-10-16 17:00:00,9.6,62.0,13.8,1003.9,84.0,0.0
2021-10-16 18:00:00,8.6,66.0,13.0,1004.1,73.0,0.0
2021-10-16 19:00:00,7.6,73.0,10.6,1004.4,39.0,0.0
2021-10-16 20:00:00,6.9,76.0,9.5,1004.8,57.0,0.0
2021-10-16 21:00:00,6.2,70.0,8.8,1005.1,53.0,0.0
2021-10-16 22:00:00,5.6,70.0,9.0,1005.2,30.0,0.0
2021-10-16 23:00:00,5.3,71.0,8.9,1005.6,56.0,0.0
2021-10-17 00:00:00,5.1,72.0,7.9,1005.9,30.0,0.0
2021-10-17 01:00:00,4.8,74.0,7.7,1006.2,0.0,0.0
2021-10-17 02:00:00,3.3,77.0,9.4,1006.9,0.0,0.0
2021-10-17 03:00:00,3.8,74.0,7.1,1007.3,11.0,0.0
2021-10-17 04:00:00,3.2,74.0,6.5,1007.5,14.0,0.0
2021-10-17 05:00:00,2.4,76.0,7.4,1007.6,20.0,0.0
2021-10-17 06:00:00,1.6,76.0,6.8,1007.9,18.0,0.0
2021-10-17 07:00:00,2.6,72.0,5.0,1008.0,28.0,0.0
2021-10-17 08:00:00,3.8,66.0,2.5,1008.7,50.0,0.0
2021-10-17 09:00:00,3.1,71.0,0.4,1009.4,31.0,0.0
2021-10-17 10:00:00,5.0,67.0,2.4,1009.7,25.0,0.0
2021-10-17 11:00:00,6.2,70.0,3.3,1010.0,8.0,0.0
2021-10-17 12:00:00,7.2,65.0,5.8,1010.4,8.0,0.0
2021-10-17 13:00:00,7.9,57.0,6.6,1010.6,0.0,0.0
2021-10-17 14:00:00,7.6,54.0,5.6,1011.7,0.0,0.0
2021-10-17 15:00:00,7.8,52.0,6.2,1011.9,0.0,0.0
2021-10-17 16:00:00,7.5,57.0,6.1,1012.1,0.0,0.0
2021-10-17 17:00:00,6.2,63.0,5.4,1012.5,0.0,0.0
2021-10-17 18:00:00,3.1,72.0,8.9,1012.9,1.0,0.0
2021-10-17 19:00:00,6.7,54.0,5.2,1013.4,0.0,0.0
2021-10-17 20:00:00,6.7,55.0,3.3,1013.9,5.0,0.0
2021-10-17 21:00:00,6.2,60.0,2.6,1014.5,28.0,0.0
2021-10-17 22:00:00,5.7,66.0,2.9,1015.1,89.0,0.0
2021-10-17 23:00:00,5.4,69.0,3.1,1015.8,63.0,0.0
2021-10-18 00:00:00,1.4,78.0,6.4,1016.1,12.0,0.0
2021-10-18 01:00:00,0.9,76.0,5.9,1016.6,14.0,0.0
2021-10-18 02:00:00,-0.9,77.0,8.6,1018.1,58.0,0.0
2021-10-18 03:00:00,-1.8,77.0,7.6,1018.6,4.0,0.0
2021-10-18 04:00:00,0.3,69.0,4.8,1018.9,6.0,0.0
2021-10-18 05:00:00,-0.1,69.0,3.7,1019.2,0.0,0.0
2021-10-18 06:00:00,-1.8,75.0,4.8,1019.2,37.0,0.0
2021-10-18 07:00:00,-2.3,78.0,5.5,1019.2,7.0,0.0
2021-10-18 08:00:00,-2.4,81.0,6.2,1019.6,2.0,0.0
2021-10-18 09:00:00,-1.0,83.0,4.9,1020.1,52.0,0.0
2021-10-18 10:00:00,1.9,70.0,1.3,1020.5,82.0,0.0
2021-10-18 11:00:00,3.8,57.0,1.6,1020.7,100.0,0.0
2021-10-18 12:00:00,5.0,56.0,1.0,1020.9,95.0,0.0
2021-10-18 13:00:00,6.0,52.0,1.8,1021.0,74.0,0.0
2021-10-18 14:00:00,6.5,45.0,0.4,1021.4,100.0,0.0
2021-10-18 15:00:00,6.2,57.0,1.3,1021.3,100.0,0.0
2021-10-18 16:00:00,5.4,60.0,3.9,1021.0,100.0,0.0
2021-10-18 17:00:00,5.6,53.0,4.7,1020.9,100.0,0.0
2021-10-18 18:00:00,5.2,56.0,3.3,1020.7,100.0,0.0
2021-10-18 19:00:00,3.9,62.0,2.2,1020.3,100.0,0.0
2021-10-18 20:00:00,1.6,74.0,5.1,1020.1,100.0,0.0
2021-10-18 21:00:00,1.8,73.0,4.5,1020.0,100.0,0.0
2021-10-18 22:00:00,1.8,74.0,5.4,1019.7,100.0,0.0
2021-10-18 23:00:00,2.5,71.0,5.2,1019.6,100.0,0.0
2021-10-19 00:00:00,2.5,72.0,5.1,1019.4,100.0,0.0
2021-10-19 01:00:00,2.7,71.0,5.5,1019.1,100.0,0.0
2021-10-19 02:00:00,3.3,67.0,5.1,1019.1,100.0,0.0
2021-10-19 03:00:00,3.2,69.0,3.0,1018.5,100.0,0.1
2021-10-19 04:00:00,1.2,86.0,3.3,1017.8,100.0,0.7
2021-10-19 05:00:00,0.9,92.0,2.0,1017.3,100.0,0.8
2021-10-19 06:00:00,0.9,96.0,6.1,1016.6,100.0,1.4
2021-10-19 07:00:00,0.9,97.0,7.4,1015.5,100.0,1.4
2021-10-19 08:00:00,1.2,96.0,10.2,1014.3,100.0,0.3
2021-10-19 09:00:00,1.5,94.0,8.7,1013.8,100.0,0.0
2021-10-19 10:00:00,1.7,94.0,9.8,1013.1,100.0,0.0
2021-10-19 11:00:00,2.0,94.0,9.4,1012.1,100.0,0.1
2021-10-19 12:00:00,2.3,94.0,8.7,1011.4,100.0,0.1
2021-10-19 13:00:00,2.2,98.0,5.6,1010.6,100.0,0.1
2021-10-19 14:00:00,2.0,99.0,6.4,1009.3,100.0,0.0
2021-10-19 15:00:00,2.5,97.0,7.4,1008.3,100.0,0.0
2021-10-19 16:00:00,2.5,97.0,8.4,1007.1,100.0,0.0
2021-10-19 17:00:00,2.3,97.0,8.4,1005.9,100.0,0.0
2021-10-19 18:00:00,2.2,97.0,9.4,1004.3,100.0,0.0
2021-10-19 19:00:00,2.1,99.0,8.7,1003.1,100.0,0.4
2021-10-19 20:00:00,2.1,99.0,8.9,1001.4,100.0,0.5
2021-10-19 21:00:00,2.2,99.0,8.9,999.8,100.0,0.5
2021-10-19 22:00:00,2.4,99.0,8.4,998.2,100.0,0.8
2021-10-19 23:00:00,2.6,99.0,7.4,996.8,100.0,1.0
2021-10-20 00:00:00,2.8,99.0,6.2,995.4,100.0,0.4
2021-10-20 01:00:00,3.0,99.0,5.5,993.7,100.0,0.2
2021-10-20 02:00:00,3.1,99.0,6.3,991.8,100.0,0.2
2021-10-20 03:00:00,3.2,98.0,6.1,989.9,100.0,0.2
2021-10-20 04:00:00,3.6,97.0,3.3,988.6,100.0,0.0
2021-10-20 05:00:00,4.4,93.0,3.8,987.2,100.0,0.0
2021-10-20 06:00:00,5.0,95.0,10.2,986.4,100.0,0.0
2021-10-20 07:00:00,5.8,97.0,13.9,985.0,100.0,0.0
2021-10-20 08:00:00,6.3,99.0,12.3,983.8,100.0,0.0
2021-10-20 09:00:00,7.1,99.0,11.9,983.1,100.0,0.0
2021-10-20 10:00:00,7.8,100.0,13.4,982.3,100.0,0.0
2021-10-20 11:00:00,9.0,98.0,15.6,981.6,100.0,0.0
2021-10-20 12:00:00,10.1,97.0,16.3,980.8,100.0,0.0
2021-10-20 13:00:00,11.2,95.0,18.5,980.1,100.0,0.0
2021-10-20 14:00:00,10.4,99.0,14.5,979.5,99.0,0.0
2021-10-20 15:00:00,12.2,95.0,19.5,978.2,94.0,0.0
2021-10-20 16:00:00,12.5,94.0,18.9,976.9,30.0,0.0
2021-10-20 17:00:00,12.0,95.0,19.9,976.4,13.0,0.0
2021-10-20 18:00:00,11.3,95.0,18.7,976.2,32.0,0.0
2021-10-20 19:00:00,10.6,94.0,19.1,975.9,14.0,0.0
2021-10-20 20:00:00,9.8,91.0,17.2,975.9,1.0,0.0
2021-10-20 21:00:00,8.6,91.0,17.1,976.3,1.0,0.0
2021-10-20 22:00:00,7.6,86.0,19.3,976.4,82.0,0.0
2021-10-20 23:00:00,6.9,84.0,16.9,976.1,97.0,0.0
2021-10-21 00:00:00,6.8,84.0,16.1,976.0,99.0,0.0
2021-10-21 01:00:00,6.8,85.0,15.7,975.8,79.0,0.0
2021-10-21 02:00:00,6.4,89.0,16.7,975.7,44.0,0.0
2021-10-21 03:00:00,6.5,90.0,15.7,975.1,73.0,0.0
2021-10-21 04:00:00,6.6,90.0,15.0,974.3,93.0,0.0
2021-10-21 05:00:00,6.5,91.0,12.4,973.8,100.0,0.0
2021-10-21 06:00:00,6.4,92.0,9.8,973.7,95.0,0.0
2021-10-21 07:00:00,6.1,92.0,8.0,973.4,15.0,0.0
2021-10-21 08:00:00,5.4,93.0,6.8,972.9,20.0,0.0
2021-10-21 09:00:00,5.4,92.0,6.2,973.2,69.0,0.0
2021-10-21 10:00:00,6.8,86.0,7.6,973.3,16.0,0.0
2021-10-21 11:00:00,7.0,74.0,13.7,973.2,0.0,0.0
2021-10-21 12:00:00,7.2,71.0,13.0,973.4,0.0,0.0
2021-10-21 13:00:00,7.8,66.0,12.4,973.2,0.0,0.0
2021-10-21 14:00:00,8.5,58.0,10.7,974.6,0.0,0.0
2021-10-21 15:00:00,9.2,55.0,12.8,975.0,1.0,0.0
2021-10-21 16:00:00,9.1,53.0,14.4,975.5,16.0,0.0
2021-10-21 17:00:00,8.2,51.0,15.0,976.2,96.0,0.0
2021-10-21 18:00:00,7.2,52.0,15.7,977.4,27.0,0.0
2021-10-21 19:00:00,6.1,55.0,15.9,978.3,0.0,0.0
2021-10-21 20:00:00,5.4,57.0,14.8,979.0,0.0,0.0
2021-10-21 21:00:00,4.8,59.0,15.1,979.7,0.0,0.0
2021-10-21 22:00:00,4.4,59.0,15.1,980.3,0.0,0.0
2021-10-21 23:00:00,4.1,59.0,13.8,981.2,99.0,0.0
2021-10-22 00:00:00,4.0,60.0,13.7,981.6,100.0,0.0
2021-10-22 01:00:00,4.3,59.0,15.5,981.9,100.0,0.0
2021-10-22 02:00:00,4.3,60.0,14.1,982.5,100.0,0.0
2021-10-22 03:00:00,4.3,60.0,15.2,982.7,100.0,0.0
2021-10-22 04:00:00,4.1,61.0,14.5,982.9,96.0,0.0
2021-10-22 05:00:00,3.6,64.0,14.1,983.0,87.0,0.0
2021-10-22 06:00:00,3.3,67.0,13.2,983.1,94.0,0.0
2021-10-22 07:00:00,2.9,69.0,12.1,983.5,41.0,0.0
2021-10-22 08:00:00,2.4,71.0,10.8,983.8,28.0,0.0
2021-10-22 09:00:00,2.8,69.0,11.8,984.1,1.0,0.0
2021-10-22 10:00:00,4.0,64.0,12.1,984.6,28.0,0.0
2021-10-22 11:00:00,5.2,60.0,10.0,985.2,90.0,0.0
2021-10-22 12:00:00,6.0,57.0,9.4,985.9,15.0,0.0
2021-10-22 13:00:00,7.2,53.0,10.2,986.5,92.0,0.0
2021-10-22 14:00:00,7.9,51.0,10.6,988.0,83.0,0.0
2021-10-22 15:00:00,8.4,50.0,13.4,988.8,38.0,0.0
2021-10-22 16:00:00,8.3,55.0,11.6,989.7,99.0,0.0
2021-10-22 17:00:00,7.5,58.0,11.8,990.4,100.0,0.0
2021-10-22 18:00:00,6.6,61.0,14.0,991.3,100.0,0.0
2021-10-22 19:00:00,6.8,62.0,14.1,992.4,71.0,0.0
2021-10-22 20:00:00,6.2,63.0,14.1,993.7,1.0,0.0
2021-10-22 21:00:00,5.2,67.0,10.0,995.2,8.0,0.0
2021-10-22 22:00:00,4.6,71.0,7.7,996.4,0.0,0.0
2021-10-22 23:00:00,4.2,71.0,6.6,997.7,0.0,0.0
2021-10-23 00:00:00,3.8,72.0,6.2,999.2,0.0,0.0
2021-10-23 01:00:00,4.1,70.0,8.2,1000.8,5.0,0.0
2021-10-23 02:00:00,3.2,73.0,7.4,1003.2,18.0,0.0
2021-10-23 03:00:00,4.0,71.0,7.9,1004.5,0.0,0.0
2021-10-23 04:00:00,3.7,73.0,7.3,1005.7,0.0,0.0
2021-10-23 05:00:00,3.6,73.0,8.0,1006.9,24.0,0.0
2021-10-23 06:00:00,3.5,73.0,8.8,1008.1,50.0,0.0
2021-10-23 07:00:00,3.4,73.0,10.0,1009.4,67.0,0.0
2021-10-23 08:00:00,3.4,73.0,10.5,1010.5,17.0,0.0
2021-10-23 09:00:00,3.6,72.0,10.2,1012.3,34.0,0.0
2021-10-23 10:00:00,4.9,71.0,9.4,1013.2,51.0,0.0
2021-10-23 11:00:00,6.4,69.0,6.9,1014.2,32.0,0.0
2021-10-23 12:00:00,7.5,65.0,6.6,1015.2,59.0,0.0
2021-10-23 13:00:00,8.2,62.0,5.4,1015.5,69.0,0.0
2021-10-23 14:00:00,8.4,55.0,2.6,1016.6,86.0,0.0
2021-10-23 15:00:00,8.6,52.0,5.6,1016.9,58.0,0.0
2021-10-23 16:00:00,8.0,58.0,6.4,1017.3,100.0,0.0
2021-10-23 17:00:00,6.8,64.0,6.8,1017.5,100.0,0.0
2021-10-23 18:00:00,5.5,67.0,10.5,1017.6,97.0,0.0
2021-10-23 19:00:00,4.9,68.0,12.3,1017.6,100.0,0.0
2021-10-23 20:00:00,4.8,68.0,12.2,1017.7,100.0,0.0
2021-10-23 21:00:00,4.2,76.0,9.8,1017.9,100.0,0.0
2021-10-23 22:00:00,4.4,79.0,10.1,1017.7,100.0,0.0
2021-10-23 23:00:00,4.4,80.0,9.5,1017.9,100.0,0.0
2021-10-24 00:00:00,4.7,81.0,9.3,1017.6,100.0,0.0
2021-10-24 01:00:00,4.9,82.0,9.5,1017.2,100.0,0.0
2021-10-24 02:00:00,4.7,84.0,9.5,1017.2,100.0,0.0
2021-10-24 03:00:00,4.7,79.0,10.0,1017.2,100.0,0.0
2021-10-24 04:00:00,4.7,80.0,10.7,1016.6,100.0,0.0
2021-10-24 05:00:00,5.3,81.0,12.2,1015.9,100.0,0.0
2021-10-24 06:00:00,6.0,83.0,12.6,1015.2,100.0,0.0
2021-10-24 07:00:00,6.2,88.0,13.3,1014.8,100.0,0.0
2021-10-24 08:00:00,6.5,93.0,14.4,1014.3,100.0,0.0
2021-10-24 09:00:00,6.8,94.0,13.7,1014.2,100.0,0.0
2021-10-24 10:00:00,7.7,90.0,13.4,1014.4,100.0,0.0
2021-10-24 11:00:00,8.8,86.0,10.4,1014.2,100.0,0.0
2021-10-24 12:00:00,10.0,85.0,13.5,1013.8,100.0,0.0
2021-10-24 13:00:00,11.1,79.0,20.6,1013.5,100.0,0.0
2021-10-24 14:00:00,10.3,77.0,17.7,1014.0,100.0,0.0
2021-10-24 15:00:00,10.8,77.0,17.9,1013.2,99.0,0.0
2021-10-24 16:00:00,10.8,79.0,21.0,1012.4,93.0,0.0
2021-10-24 17:00:00,10.2,78.0,20.5,1011.9,100.0,0.0
2021-10-24 18:00:00,9.7,76.0,18.4,1011.6,100.0,0.0
2021-10-24 19:00:00,9.9,77.0,19.4,1011.2,100.0,0.0
2021-10-24 20:00:00,9.7,81.0,20.7,1010.9,100.0,0.0
2021-10-24 21:00:00,9.5,86.0,22.1,1010.5,100.0,0.0
2021-10-24 22:00:00,9.2,89.0,21.6,1010.1,97.0,0.0
2021-10-24 23:00:00,9.3,91.0,21.5,1010.3,100.0,0.0
2021-10-25 00:00:00,9.5,91.0,20.4,1010.1,98.0,0.0
2021-10-25 01:00:00,9.6,90.0,21.2,1009.6,100.0,0.0
2021-10-25 02:00:00,9.5,91.0,18.9,1010.0,100.0,0.0
2021-10-25 03:00:00,9.6,91.0,18.4,1009.7,100.0,0.0
2021-10-25 04:00:00,9.6,91.0,18.7,1009.1,100.0,0.1
2021-10-25 05:00:00,9.5,91.0,18.8,1008.6,100.0,0.0
2021-10-25 06:00:00,9.2,92.0,18.1,1008.3,100.0,0.2
2021-10-25 07:00:00,9.0,93.0,18.2,1007.8,100.0,0.1
2021-10-25 08:00:00,9.0,92.0,17.9,1007.6,100.0,0.1
2021-10-25 09:00:00,9.1,92.0,16.8,1007.4,100.0,0.1
2021-10-25 10:00:00,9.1,92.0,17.1,1007.6,100.0,0.1
2021-10-25 11:00:00,9.2,93.0,17.0,1007.4,100.0,0.1
2021-10-25 12:00:00,9.5,93.0,18.1,1006.9,100.0,0.0
2021-10-25 13:00:00,9.7,93.0,16.7,1006.5,100.0,0.0
2021-10-25 14:00:00,9.5,93.0,16.4,1006.3,100.0,0.0
2021-10-25 15:00:00,9.5,94.0,16.2,1005.7,100.0,0.0
2021-10-25 16:00:00,9.9,94.0,16.6,1005.3,100.0,0.0
2021-10-25 17:00:00,10.3,92.0,16.3,1004.8,86.0,0.0
2021-10-25 18:00:00,9.9,93.0,17.8,1004.7,83.0,0.0
2021-10-25 19:00:00,9.7,94.0,17.1,1004.4,100.0,0.0
2021-10-25 20:00:00,9.9,93.0,16.6,1004.0,100.0,0.0
2021-10-25 21:00:00,9.8,93.0,15.7,1004.2,31.0,0.0
2021-10-25 22:00:00,9.1,95.0,14.8,1003.8,58.0,0.0
2021-10-25 23:00:00,8.7,95.0,14.9,1003.8,41.0,0.0
2021-10-26 00:00:00,8.6,96.0,14.3,1003.8,89.0,0.0
2021-10-26 01:00:00,8.4,96.0,13.2,1003.4,100.0,0.0
2021-10-26 02:00:00,8.2,95.0,13.3,1003.5,100.0,0.0
2021-10-26 03:00:00,8.0,95.0,11.2,1003.4,80.0,0.0
2021-10-26 04:00:00,7.6,96.0,11.3,1003.0,52.0,0.0
2021-10-26 05:00:00,7.3,96.0,10.4,1002.8,37.0,0.0
2021-10-26 06:00:00,6.8,96.0,9.6,1002.8,40.0,0.0
2021-10-26 07:00:00,6.5,95.0,9.7,1002.8,17.0,0.0
2021-10-26 08:00:00,6.2,94.0,10.4,1002.7,25.0,0.0
2021-10-26 09:00:00,5.6,94.0,9.4,1003.3,2.0,0.0
2021-10-26 10:00:00,6.1,92.0,8.7,1003.4,6.0,0.0
2021-10-26 11:00:00,7.1,88.0,8.7,1003.4,11.0,0.0
2021-10-26 12:00:00,8.2,82.0,7.3,1003.5,0.0,0.0
2021-10-26 13:00:00,8.9,77.0,7.4,1003.6,0.0,0.0
2021-10-26 14:00:00,9.5,68.0,8.5,1003.7,5.0,0.0
2021-10-26 15:00:00,10.0,68.0,10.9,1004.0,0.0,0.0
2021-10-26 16:00:00,9.9,72.0,9.7,1004.4,0.0,0.0
2021-10-26 17:00:00,8.9,77.0,8.9,1004.5,0.0,0.0
2021-10-26 18:00:00,7.7,79.0,10.0,1004.7,19.0,0.0
2021-10-26 19:00:00,7.0,79.0,10.7,1004.7,93.0,0.0
2021-10-26 20:00:00,6.4,80.0,10.2,1005.3,100.0,0.0
2021-10-26 21:00:00,6.3,79.0,9.2,1005.2,65.0,0.0
2021-10-26 22:00:00,5.5,80.0,10.1,1004.9,93.0,0.0
2021-10-26 23:00:00,5.2,83.0,10.4,1005.2,100.0,0.0
2021-10-27 00:00:00,5.4,89.0,12.3,1004.8,100.0,0.0
2021-10-27 01:00:00,6.1,92.0,13.0,1003.9,100.0,0.0
2021-10-27 02:00:00,7.0,92.0,12.6,1003.5,100.0,0.3
2021-10-27 03:00:00,7.4,95.0,12.3,1002.5,100.0,1.1
2021-10-27 04:00:00,7.9,99.0,14.5,1000.6,100.0,1.2
2021-10-27 05:00:00,8.6,99.0,18.0,998.6,100.0,0.7
2021-10-27 06:00:00,9.2,99.0,19.9,996.5,100.0,0.3
2021-10-27 07:00:00,10.2,99.0,19.3,995.7,100.0,0.1
2021-10-27 08:00:00,10.6,99.0,17.1,995.3,100.0,0.0
2021-10-27 09:00:00,10.5,99.0,13.5,995.5,100.0,0.5
2021-10-27 10:00:00,10.5,98.0,10.4,996.1,100.0,0.0
2021-10-27 11:00:00,10.7,98.0,7.9,996.9,98.0,0.0
2021-10-27 12:00:00,11.4,95.0,7.9,998.0,0.0,0.0
2021-10-27 13:00:00,12.1,90.0,8.2,998.5,0.0,0.0
2021-10-27 14:00:00,12.0,86.0,7.1,1000.0,0.0,0.0
2021-10-27 15:00:00,12.6,82.0,6.6,1000.5,1.0,0.0
2021-10-27 16:00:00,12.5,83.0,7.3,1000.7,0.0,0.0
2021-10-27 17:00:00,11.2,86.0,9.0,1001.3,95.0,0.0
2021-10-27 18:00:00,10.0,87.0,9.7,1001.7,99.0,0.0
2021-10-27 19:00:00,9.2,88.0,9.7,1002.3,100.0,0.0
2021-10-27 20:00:00,8.6,88.0,7.2,1002.6,100.0,0.0
2021-10-27 21:00:00,8.5,88.0,8.5,1003.1,100.0,0.0
2021-10-27 22:00:00,8.3,89.0,6.9,1003.4,100.0,0.0
2021-10-27 23:00:00,7.9,93.0,6.1,1003.7,100.0,0.0
2021-10-28 00:00:00,7.4,96.0,6.0,1003.9,100.0,0.0
2021-10-28 01:00:00,8.1,96.0,8.1,1003.9,100.0,0.0
2021-10-28 02:00:00,9.7,96.0,11.5,1004.0,100.0,0.0
2021-10-28 03:00:00,10.4,97.0,12.7,1004.1,100.0,0.0
2021-10-28 04:00:00,10.6,98.0,13.7,1003.6,100.0,0.0
2021-10-28 05:00:00,10.8,99.0,14.0,1003.3,100.0,0.0
2021-10-28 06:00:00,11.1,99.0,15.9,1002.9,100.0,0.0
2021-10-28 07:00:00,11.6,98.0,17.6,1002.2,100.0,0.0
2021-10-28 08:00:00,11.9,98.0,20.7,1001.7,100.0,0.1
2021-10-28 09:00:00,11.9,98.0,25.1,1001.7,100.0,0.4
2021-10-28 10:00:00,12.0,97.0,25.4,1001.6,100.0,0.1
2021-10-28 11:00:00,12.2,96.0,26.3,1002.0,100.0,0.0
2021-10-28 12:00:00,12.3,95.0,23.8,1002.2,100.0,0.0
2021-10-28 13:00:00,12.5,94.0,23.3,1002.7,100.0,0.0
2021-10-28 14:00:00,12.4,95.0,23.0,1003.4,100.0,0.0
2021-10-28 15:00:00,12.6,92.0,23.3,1003.4,100.0,0.0
2021-10-28 16:00:00,12.5,92.0,23.9,1003.3,99.0,0.0
2021-10-28 17:00:00,12.2,94.0,26.6,1003.3,100.0,0.0
2021-10-28 18:00:00,12.1,92.0,27.8,1003.4,100.0,0.0
2021-10-28 19:00:00,12.1,91.0,25.3,1003.5,98.0,0.0
2021-10-28 20:00:00,11.7,92.0,24.7,1003.7,100.0,0.1
2021-10-28 21:00:00,11.9,91.0,24.2,1003.9,100.0,0.0
2021-10-28 22:00:00,11.9,90.0,24.3,1003.6,72.0,0.0
2021-10-28 23:00:00,11.5,91.0,22.8,1003.7,50.0,0.0
2021-10-29 00:00:00,11.3,92.0,21.8,1004.1,100.0,0.0
2021-10-29 01:00:00,11.3,91.0,21.1,1004.1,100.0,0.0
2021-10-29 02:00:00,11.0,89.0,21.3,1003.7,100.0,0.0
2021-10-29 03:00:00,10.9,88.0,21.4,1003.7,100.0,0.0
2021-10-29 04:00:00,10.8,89.0,20.7,1003.2,100.0,0.0
2021-10-29 05:00:00,10.7,91.0,18.2,1002.9,100.0,0.0
2021-10-29 06:00:00,10.9,90.0,17.8,1002.9,100.0,0.0
2021-10-29 07:00:00,10.8,92.0,17.4,1002.5,100.0,0.0
2021-10-29 08:00:00,10.8,92.0,17.3,1002.7,100.0,0.0
2021-10-29 09:00:00,10.6,92.0,18.0,1002.8,100.0,0.0
2021-10-29 10:00:00,10.6,92.0,18.1,1003.2,100.0,0.0
2021-10-29 11:00:00,10.8,90.0,18.5,1003.5,100.0,0.0
2021-10-29 12:00:00,10.8,90.0,16.4,1003.5,100.0,0.0
2021-10-29 13:00:00,11.2,88.0,17.1,1003.3,100.0,0.0
2021-10-29 14:00:00,11.5,83.0,15.2,1003.4,100.0,0.1
2021-10-29 15:00:00,11.4,86.0,17.7,1003.1,100.0,0.0
2021-10-29 16:00:00,11.0,89.0,16.2,1002.8,100.0,0.0
2021-10-29 17:00:00,10.7,89.0,16.2,1002.9,100.0,0.0
2021-10-29 18:00:00,10.6,90.0,14.1,1002.7,100.0,0.0
2021-10-29 19:00:00,10.2,92.0,13.8,1002.6,100.0,0.0
2021-10-29 20:00:00,10.2,93.0,13.7,1002.6,100.0,0.0
2021-10-29 21:00:00,10.3,93.0,13.1,1002.7,100.0,0.0
2021-10-29 22:00:00,10.0,94.0,13.4,1002.4,100.0,0.0
2021-10-29 23:00:00,10.1,92.0,14.0,1002.3,100.0,0.0
2021-10-30 00:00:00,10.0,92.0,14.0,1001.7,100.0,0.0
2021-10-30 01:00:00,9.7,92.0,15.0,1001.4,100.0,0.0
2021-10-30 02:00:00,10.5,91.0,15.9,1000.9,100.0,0.0
2021-10-30 03:00:00,10.7,89.0,16.9,1000.2,89.0,0.0
2021-10-30 04:00:00,10.2,91.0,16.8,999.6,100.0,0.4
2021-10-30 05:00:00,10.3,94.0,20.8,999.1,100.0,0.5
2021-10-30 06:00:00,10.4,95.0,21.7,999.0,100.0,0.4
2021-10-30 07:00:00,10.5,96.0,23.4,998.9,100.0,0.5
2021-10-30 08:00:00,10.3,97.0,22.3,999.1,100.0,2.3
2021-10-30 09:00:00,10.4,97.0,21.2,999.6,71.0,0.0
2021-10-30 10:00:00,10.1,95.0,18.4,1000.5,22.0,0.0
2021-10-30 11:00:00,10.0,95.0,16.2,1001.3,11.0,0.0
2021-10-30 12:00:00,10.1,91.0,19.1,1002.1,30.0,0.0
2021-10-30 13:00:00,10.4,89.0,17.0,1003.1,8.0,0.0
2021-10-30 14:00:00,10.9,83.0,10.8,1002.5,56.0,0.0
2021-10-30 15:00:00,10.9,81.0,13.4,1003.0,100.0,0.0
2021-10-30 16:00:00,10.5,80.0,8.7,1002.8,100.0,0.0
2021-10-30 17:00:00,9.5,82.0,12.3,1003.4,100.0,0.0
2021-10-30 18:00:00,8.6,89.0,7.9,1003.1,100.0,0.0
2021-10-30 19:00:00,8.8,91.0,9.4,1002.6,100.0,0.0
2021-10-30 20:00:00,9.6,91.0,9.8,1002.6,100.0,0.0
2021-10-30 21:00:00,9.8,93.0,14.3,1001.7,100.0,0.8
2021-10-30 22:00:00,9.6,96.0,16.3,1000.9,100.0,0.7
2021-10-30 23:00:00,9.6,99.0,17.4,1000.4,100.0,1.1
2021-10-31 00:00:00,9.6,99.0,17.3,1000.0,100.0,1.1
2021-10-31 01:00:00,9.5,99.0,16.7,999.5,100.0,2.1
2021-10-31 02:00:00,9.7,99.0,16.4,998.6,100.0,1.1
2021-10-31 03:00:00,9.6,96.0,16.5,997.7,100.0,0.7
2021-10-31 04:00:00,9.5,97.0,17.2,996.9,100.0,0.2
2021-10-31 05:00:00,9.2,96.0,17.8,996.5,100.0,0.0
2021-10-31 06:00:00,8.7,99.0,13.8,996.0,100.0,1.5
2021-10-31 07:00:00,8.6,99.0,16.9,995.7,100.0,2.2
2021-10-31 08:00:00,8.3,98.0,13.5,995.7,100.0,0.9
2021-10-31 09:00:00,8.4,91.0,14.0,996.0,57.0,0.2
2021-10-31 10:00:00,8.6,96.0,18.2,996.9,5.0,0.0
2021-10-31 11:00:00,8.8,95.0,16.8,997.6,17.0,0.0
2021-10-31 12:00:00,9.0,92.0,17.9,998.1,36.0,0.0
2021-10-31 13:00:00,9.5,89.0,16.9,998.5,24.0,0.0
2021-10-31 14:00:00,9.8,86.0,12.4,998.9,19.0,0.0
2021-10-31 15:00:00,10.1,82.0,15.6,999.7,19.0,0.0
2021-10-31 16:00:00,9.8,82.0,14.8,1000.4,18.0,0.0
2021-10-31 17:00:00,9.1,85.0,11.2,1000.3,58.0,0.0
2021-10-31 18:00:00,7.9,91.0,15.2,1000.5,75.0,0.0
2021-10-31 19:00:00,7.4,92.0,12.7,1000.6,100.0,0.0
2021-10-31 20:00:00,7.2,94.0,11.6,1001.1,100.0,0.0
2021-10-31 21:00:00,7.4,94.0,10.6,1001.1,100.0,0.0
2021-10-31 22:00:00,7.7,95.0,10.5,1000.5,100.0,0.0
2021-10-31 23:00:00,7.7,94.0,10.6,1000.2,100.0,0.0
2021-11-01 00:00:00,7.6,93.0,11.5,999.0,100.0,0.0
2021-11-01 01:00:00,7.6,94.0,11.9,998.1,100.0,0.0
2021-11-01 02:00:00,8.6,94.0,15.3,997.5,100.0,0.0
2021-11-01 03:00:00,8.9,93.0,17.7,995.2,100.0,0.2
2021-11-01 04:00:00,8.8,92.0,20.1,993.2,100.0,0.6
2021-11-01 05:00:00,8.1,98.0,22.6,990.8,100.0,4.4
2021-11-01 06:00:00,8.2,98.0,23.2,989.6,100.0,4.6
2021-11-01 07:00:00,8.8,98.0,26.4,988.7,100.0,3.0
2021-11-01 08:00:00,9.6,99.0,24.6,989.1,100.0,1.2
2021-11-01 09:00:00,10.3,97.0,20.3,990.4,48.0,0.1
2021-11-01 10:00:00,10.2,95.0,16.6,991.4,38.0,0.0
2021-11-01 11:00:00,10.3,95.0,15.5,991.4,100.0,0.2
2021-11-01 12:00:00,10.4,94.0,17.5,991.4,100.0,0.3
2021-11-01 13:00:00,10.6,95.0,15.3,991.2,100.0,0.0
2021-11-01 14:00:00,9.7,95.0,13.1,991.5,100.0,0.2
2021-11-01 15:00:00,10.1,96.0,12.9,991.2,100.0,0.1
2021-11-01 16:00:00,10.2,97.0,16.4,991.1,96.0,0.1
2021-11-01 17:00:00,9.7,93.0,18.6,991.4,93.0,1.6
2021-11-01 18:00:00,9.3,94.0,17.5,991.8,95.0,1.5
2021-11-01 19:00:00,8.8,96.0,16.1,992.2,100.0,3.3
2021-11-01 20:00:00,8.7,97.0,15.5,992.5,99.0,0.9
2021-11-01 21:00:00,8.7,96.0,18.1,992.9,77.0,0.3
2021-11-01 22:00:00,8.5,95.0,17.1,993.3,100.0,0.3
2021-11-01 23:00:00,8.4,96.0,18.7,993.6,100.0,0.2
2021-11-02 00:00:00,8.1,93.0,18.8,994.0,100.0,0.5
2021-11-02 01:00:00,8.5,94.0,21.7,994.1,81.0,0.1
2021-11-02 02:00:00,8.4,94.0,17.0,993.9,100.0,0.1
2021-11-02 03:00:00,8.6,97.0,17.5,994.4,100.0,0.4
2021-11-02 04:00:00,8.6,96.0,17.5,994.5,100.0,0.4
2021-11-02 05:00:00,8.4,94.0,16.6,994.4,100.0,0.2
2021-11-02 06:00:00,8.3,96.0,16.8,994.8,100.0,0.1
2021-11-02 07:00:00,8.4,93.0,17.4,995.5,100.0,0.1
2021-11-02 08:00:00,8.1,93.0,16.9,996.2,100.0,0.2
2021-11-02 09:00:00,8.1,96.0,15.3,996.6,100.0,0.1
2021-11-02 10:00:00,8.2,95.0,16.3,996.9,100.0,0.0
2021-11-02 11:00:00,8.3,95.0,16.6,997.2,100.0,0.1
2021-11-02 12:00:00,8.7,94.0,13.9,997.3,100.0,0.1
2021-11-02 13:00:00,9.0,93.0,14.0,997.2,100.0,0.0
2021-11-02 14:00:00,8.7,92.0,14.7,997.1,100.0,0.0
2021-11-02 15:00:00,8.9,88.0,13.5,997.1,100.0,0.2
2021-11-02 16:00:00,8.7,92.0,10.6,997.2,100.0,0.1
2021-11-02 17:00:00,8.2,90.0,10.9,997.3,100.0,0.5
2021-11-02 18:00:00,7.6,95.0,8.4,997.4,100.0,0.1
2021-11-02 19:00:00,7.4,95.0,8.5,997.7,100.0,0.0
2021-11-02 20:00:00,7.0,94.0,6.7,997.9,100.0,0.4
2021-11-02 21:00:00,6.4,99.0,5.1,998.1,100.0,0.3
2021-11-02 22:00:00,6.3,97.0,3.8,998.3,100.0,0.6
2021-11-02 23:00:00,6.0,98.0,4.5,998.3,100.0,0.1
2021-11-03 00:00:00,6.6,95.0,5.9,998.3,100.0,0.0
2021-11-03 01:00:00,6.8,96.0,4.8,998.2,100.0,0.0
2021-11-03 02:00:00,6.4,98.0,5.9,998.1,100.0,0.1
2021-11-03 03:00:00,6.2,99.0,4.0,998.0,100.0,0.2
2021-11-03 04:00:00,6.0,99.0,3.8,997.8,100.0,0.1
2021-11-03 05:00:00,6.1,99.0,3.7,997.7,100.0,0.1
2021-11-03 06:00:00,6.2,99.0,5.4,997.8,100.0,0.2
2021-11-03 07:00:00,6.3,99.0,5.4,997.8,100.0,0.1
2021-11-03 08:00:00,5.7,99.0,4.2,998.0,100.0,0.1
2021-11-03 09:00:00,4.9,99.0,5.2,998.3,100.0,0.0
2021-11-03 10:00:00,5.9,95.0,4.8,998.4,100.0,0.0
2021-11-03 11:00:00,6.5,96.0,3.9,998.7,96.0,0.0
2021-11-03 12:00:00,7.3,95.0,3.3,998.8,100.0,0.0
2021-11-03 13:00:00,7.8,91.0,4.2,998.9,100.0,0.0
2021-11-03 14:00:00,7.5,94.0,1.1,998.8,100.0,0.0
2021-11-03 15:00:00,7.7,90.0,2.2,998.8,100.0,0.2
2021-11-03 16:00:00,7.3,96.0,2.3,998.8,100.0,0.5
2021-11-03 17:00:00,6.8,97.0,2.8,998.8,100.0,0.2
2021-11-03 18:00:00,5.7,98.0,5.4,999.1,100.0,0.1
2021-11-03 19:00:00,5.2,98.0,6.4,999.4,100.0,0.1
2021-11-03 20:00:00,4.6,99.0,7.2,999.6,100.0,0.1
2021-11-03 21:00:00,4.5,99.0,6.8,1000.1,100.0,0.1
2021-11-03 22:00:00,4.5,99.0,4.8,1000.2,100.0,0.0
2021-11-03 23:00:00,4.2,99.0,4.0,1000.4,100.0,0.0
2021-11-04 00:00:00,3.7,100.0,4.8,1000.9,100.0,0.0
2021-11-04 01:00:00,3.9,100.0,4.1,1001.3,100.0,0.0
2021-11-04 02:00:00,3.8,100.0,1.9,1002.0,100.0,0.0
2021-11-04 03:00:00,3.5,100.0,0.4,1002.4,100.0,0.0
2021-11-04 04:00:00,3.7,99.0,1.6,1002.8,100.0,0.0
2021-11-04 05:00:00,3.8,99.0,1.9,1003.0,100.0,0.0
2021-11-04 06:00:00,3.8,98.0,3.1,1003.1,100.0,0.0
2021-11-04 07:00:00,3.7,99.0,2.0,1003.6,100.0,0.0
2021-11-04 08:00:00,3.6,99.0,1.5,1004.0,100.0,0.0
2021-11-04 09:00:00,3.5,99.0,2.1,1004.8,100.0,0.0
2021-11-04 10:00:00,3.5,96.0,1.8,1005.5,100.0,0.0
2021-11-04 11:00:00,3.6,97.0,1.8,1005.9,100.0,0.0
2021-11-04 12:00:00,3.6,98.0,2.2,1006.4,100.0,0.0
2021-11-04 13:00:00,4.0,98.0,1.8,1006.6,100.0,0.0
2021-11-04 14:00:00,4.8,93.0,3.3,1006.6,100.0,0.0
2021-11-04 15:00:00,5.7,89.0,5.6,1006.3,100.0,0.0
2021-11-04 16:00:00,6.1,85.0,0.7,1006.1,59.0,0.0
2021-11-04 17:00:00,5.2,91.0,3.9,1006.3,99.0,0.0
2021-11-04 18:00:00,3.1,93.0,6.9,1006.4,20.0,0.0
2021-11-04 19:00:00,4.4,90.0,5.6,1006.5,15.0,0.0
2021-11-04 20:00:00,4.0,94.0,4.0,1006.5,3.0,0.0
2021-11-04 21:00:00,2.1,99.0,4.6,1006.7,100.0,0.0
2021-11-04 22:00:00,1.2,99.0,3.7,1006.6,100.0,0.0
2021-11-04 23:00:00,1.4,95.0,3.7,1006.4,100.0,0.0
2021-11-05 00:00:00,1.2,93.0,4.5,1006.0,100.0,0.0
2021-11-05 01:00:00,0.7,93.0,4.5,1005.4,100.0,0.0
2021-11-05 02:00:00,0.7,94.0,3.6,1005.8,100.0,0.0
2021-11-05 03:00:00,0.8,95.0,3.3,1005.4,100.0,0.0
2021-11-05 04:00:00,0.4,96.0,3.1,1005.2,100.0,0.0
2021-11-05 05:00:00,0.2,97.0,2.1,1004.9,100.0,0.0
2021-11-05 06:00:00,0.3,97.0,1.5,1004.9,100.0,0.0
2021-11-05 07:00:00,0.9,96.0,1.1,1004.6,100.0,0.0
2021-11-05 08:00:00,1.2,95.0,2.7,1004.2,100.0,0.0
2021-11-05 09:00:00,1.4,93.0,3.0,1004.2,100.0,0.0
2021-11-05 10:00:00,1.9,87.0,5.2,1004.1,100.0,0.0
2021-11-05 11:00:00,2.2,85.0,6.2,1003.8,100.0,0.0
2021-11-05 12:00:00,2.7,88.0,5.8,1003.4,99.0,0.0
2021-11-05 13:00:00,3.4,90.0,5.8,1003.0,72.0,0.0
2021-11-05 14:00:00,3.6,91.0,5.4,1003.6,100.0,0.0
2021-11-05 15:00:00,4.2,87.0,4.2,1003.4,35.0,0.0
2021-11-05 16:00:00,4.7,85.0,5.4,1003.0,9.0,0.0
2021-11-05 17:00:00,4.2,84.0,8.7,1003.0,2.0,0.0
2021-11-05 18:00:00,4.0,83.0,9.2,1003.6,77.0,0.0
2021-11-05 19:00:00,3.7,84.0,7.2,1003.3,13.0,0.0
2021-11-05 20:00:00,3.0,86.0,7.2,1003.5,80.0,0.0
2021-11-05 21:00:00,3.5,85.0,10.4,1003.4,15.0,0.0
2021-11-05 22:00:00,3.0,86.0,11.1,1003.1,37.0,0.0
2021-11-05 23:00:00,2.8,85.0,10.0,1002.8,88.0,0.0
2021-11-06 00:00:00,3.2,83.0,8.7,1002.5,20.0,0.0
2021-11-06 01:00:00,2.3,85.0,8.4,1002.0,19.0,0.0
2021-11-06 02:00:00,2.4,85.0,9.1,1002.7,14.0,0.0
2021-11-06 03:00:00,1.7,87.0,8.3,1002.8,2.0,0.0
2021-11-06 04:00:00,0.4,88.0,5.8,1002.9,11.0,0.0
2021-11-06 05:00:00,0.2,86.0,5.4,1002.9,11.0,0.0
2021-11-06 06:00:00,0.5,84.0,5.4,1002.9,2.0,0.0
2021-11-06 07:00:00,0.8,84.0,6.2,1003.2,0.0,0.0
2021-11-06 08:00:00,0.9,85.0,6.5,1003.6,0.0,0.0
2021-11-06 09:00:00,0.7,86.0,6.9,1004.6,0.0,0.0
2021-11-06 10:00:00,2.8,84.0,6.8,1005.2,0.0,0.0
2021-11-06 11:00:00,4.3,81.0,6.5,1005.8,9.0,0.0
2021-11-06 12:00:00,5.4,78.0,6.9,1006.2,100.0,0.0
2021-11-06 13:00:00,6.1,75.0,5.9,1006.2,100.0,0.0
2021-11-06 14:00:00,5.4,68.0,5.1,1006.7,100.0,0.0
2021-11-06 15:00:00,3.9,78.0,6.6,1006.2,100.0,0.0
2021-11-06 16:00:00,3.4,80.0,6.6,1005.5,100.0,0.0
2021-11-06 17:00:00,2.3,79.0,7.6,1005.0,100.0,0.0
2021-11-06 18:00:00,1.6,82.0,8.7,1004.1,100.0,0.0
2021-11-06 19:00:00,2.7,80.0,6.7,1003.1,100.0,0.0
2021-11-06 20:00:00,2.7,80.0,6.6,1002.4,100.0,0.0
2021-11-06 21:00:00,3.5,76.0,6.6,1001.3,100.0,0.1
2021-11-06 22:00:00,3.8,76.0,9.9,1000.1,100.0,0.3
2021-11-06 23:00:00,3.4,85.0,12.8,999.0,100.0,0.7
2021-11-07 00:00:00,2.6,96.0,13.4,997.5,100.0,0.8
2021-11-07 01:00:00,2.9,97.0,12.9,996.1,100.0,0.6
2021-11-07 02:00:00,3.6,99.0,10.2,995.3,100.0,0.8
2021-11-07 03:00:00,3.9,99.0,11.3,993.9,100.0,0.8
2021-11-07 04:00:00,3.8,99.0,11.5,993.1,100.0,0.6
2021-11-07 05:00:00,3.4,99.0,14.0,992.4,100.0,1.2
2021-11-07 06:00:00,2.9,99.0,16.5,992.1,100.0,0.9
2021-11-07 07:00:00,2.4,98.0,17.4,992.0,100.0,0.6
2021-11-07 08:00:00,2.1,99.0,17.7,992.3,100.0,0.5
2021-11-07 09:00:00,1.8,99.0,17.1,992.9,100.0,0.3
2021-11-07 10:00:00,1.8,99.0,18.2,993.7,100.0,0.2
2021-11-07 11:00:00,1.8,98.0,16.9,994.5,100.0,0.3
2021-11-07 12:00:00,2.1,94.0,18.5,995.1,100.0,0.2
2021-11-07 13:00:00,2.2,93.0,18.0,996.0,100.0,0.1
2021-11-07 14:00:00,2.4,94.0,16.9,996.8,100.0,0.1
2021-11-07 15:00:00,2.6,92.0,17.2,997.8,100.0,0.0
2021-11-07 16:00:00,2.6,91.0,16.5,998.9,100.0,0.0
2021-11-07 17:00:00,2.5,90.0,16.6,1000.3,100.0,0.0
2021-11-07 18:00:00,2.6,89.0,14.3,1001.5,100.0,0.0
2021-11-07 19:00:00,2.7,88.0,14.3,1002.6,100.0,0.0
2021-11-07 20:00:00,2.7,88.0,14.9,1003.7,100.0,0.0
2021-11-07 21:00:00,2.5,87.0,14.9,1005.1,100.0,0.0
2021-11-07 22:00:00,2.3,86.0,13.3,1006.2,100.0,0.0
2021-11-07 23:00:00,2.2,86.0,12.7,1007.5,100.0,0.0
2021-11-08 00:00:00,1.7,88.0,11.4,1008.8,100.0,0.0
2021-11-08 01:00:00,1.7,88.0,11.5,1009.6,100.0,0.0
2021-11-08 02:00:00,1.6,90.0,9.2,1010.5,100.0,0.0
2021-11-08 03:00:00,1.8,89.0,8.2,1011.3,100.0,0.0
2021-11-08 04:00:00,1.8,89.0,8.1,1012.1,100.0,0.0
2021-11-08 05:00:00,1.7,89.0,9.3,1012.5,100.0,0.0
2021-11-08 06:00:00,1.4,90.0,8.0,1013.3,100.0,0.0
2021-11-08 07:00:00,1.2,91.0,6.2,1014.4,100.0,0.0
2021-11-08 08:00:00,1.4,90.0,6.0,1015.1,100.0,0.0
2021-11-08 09:00:00,1.4,89.0,6.6,1016.1,100.0,0.0
2021-11-08 10:00:00,1.4,88.0,6.9,1016.8,100.0,0.0
2021-11-08 11:00:00,1.5,84.0,6.8,1017.8,95.0,0.0
2021-11-08 12:00:00,1.6,82.0,6.2,1018.3,85.0,0.0
2021-11-08 13:00:00,2.0,79.0,6.3,1018.7,100.0,0.0
2021-11-08 14:00:00,2.3,84.0,6.9,1018.9,100.0,0.0
2021-11-08 15:00:00,2.3,82.0,7.9,1019.1,100.0,0.0
2021-11-08 16:00:00,2.1,83.0,8.7,1019.0,100.0,0.0
2021-11-08 17:00:00,1.9,84.0,7.1,1019.5,100.0,0.0
2021-11-08 18:00:00,1.7,87.0,7.8,1020.0,100.0,0.0
2021-11-08 19:00:00,1.6,87.0,8.7,1020.4,100.0,0.0
2021-11-08 20:00:00,1.7,87.0,10.7,1020.1,100.0,0.0
2021-11-08 21:00:00,1.8,86.0,11.6,1019.9,100.0,0.0
2021-11-08 22:00:00,2.0,85.0,12.2,1020.1,100.0,0.0
2021-11-08 23:00:00,2.0,85.0,14.5,1020.5,100.0,0.0
2021-11-09 00:00:00,2.1,84.0,16.7,1019.9,100.0,0.0
2021-11-09 01:00:00,2.3,85.0,17.5,1018.4,100.0,0.1
2021-11-09 02:00:00,2.0,87.0,16.6,1017.7,100.0,0.1
2021-11-09 03:00:00,2.2,88.0,18.9,1016.6,100.0,0.9
2021-11-09 04:00:00,3.1,91.0,17.3,1015.5,100.0,0.4
2021-11-09 05:00:00,4.4,93.0,21.6,1014.4,100.0,0.5
2021-11-09 06:00:00,4.6,92.0,24.5,1013.5,100.0,0.5
2021-11-09 07:00:00,4.6,94.0,23.9,1012.6,100.0,0.9
2021-11-09 08:00:00,5.4,95.0,22.9,1011.5,100.0,0.2
2021-11-09 09:00:00,6.4,95.0,21.9,1011.0,100.0,0.2
2021-11-09 10:00:00,7.0,96.0,22.1,1010.4,100.0,0.2
2021-11-09 11:00:00,7.4,99.0,21.9,1009.6,100.0,0.2
2021-11-09 12:00:00,8.0,99.0,20.3,1009.1,100.0,0.2
2021-11-09 13:00:00,8.6,99.0,19.4,1008.4,100.0,0.1
2021-11-09 14:00:00,8.6,98.0,16.7,1008.7,100.0,0.1
2021-11-09 15:00:00,8.9,99.0,14.7,1008.4,100.0,0.0
2021-11-09 16:00:00,9.0,98.0,12.9,1008.4,100.0,0.0
2021-11-09 17:00:00,8.6,98.0,10.5,1008.5,100.0,0.0
2021-11-09 18:00:00,8.2,97.0,9.4,1008.4,46.0,0.0
2021-11-09 19:00:00,7.7,97.0,8.9,1008.5,89.0,0.0
2021-11-09 20:00:00,6.6,99.0,5.6,1008.4,98.0,0.0
2021-11-09 21:00:00,6.3,99.0,6.2,1008.4,100.0,0.0
2021-11-09 22:00:00,6.2,99.0,6.9,1008.7,100.0,0.0
2021-11-09 23:00:00,5.9,99.0,6.1,1008.9,100.0,0.0
2021-11-10 00:00:00,4.4,100.0,5.0,1008.9,100.0,0.0
2021-11-10 01:00:00,4.2,100.0,6.1,1008.6,100.0,0.0
2021-11-10 02:00:00,4.7,100.0,6.9,1008.8,100.0,0.0
2021-11-10 03:00:00,5.0,99.0,6.5,1008.6,100.0,0.0
2021-11-10 04:00:00,5.0,100.0,7.2,1008.3,100.0,0.0
2021-11-10 05:00:00,5.1,100.0,7.4,1008.0,100.0,0.0
2021-11-10 06:00:00,5.3,99.0,7.9,1007.7,100.0,0.0
2021-11-10 07:00:00,5.3,99.0,9.7,1007.5,100.0,0.0
2021-11-10 08:00:00,5.0,99.0,9.2,1007.4,78.0,0.0
2021-11-10 09:00:00,4.6,98.0,10.7,1007.2,70.0,0.0
2021-11-10 10:00:00,5.7,95.0,14.7,1007.7,44.0,0.0
2021-11-10 11:00:00,6.7,95.0,17.3,1007.8,35.0,0.0
2021-11-10 12:00:00,7.4,95.0,16.5,1008.3,3.0,0.0
2021-11-10 13:00:00,8.1,93.0,14.1,1008.5,46.0,0.0
2021-11-10 14:00:00,7.7,94.0,10.0,1009.8,42.0,0.0
2021-11-10 15:00:00,8.1,87.0,14.3,1010.1,7.0,0.0
2021-11-10 16:00:00,7.6,85.0,14.5,1010.6,4.0,0.0
2021-11-10 17:00:00,6.6,84.0,13.8,1011.3,0.0,0.0
2021-11-10 18:00:00,5.7,84.0,12.3,1011.8,0.0,0.0
2021-11-10 19:00:00,4.8,85.0,9.6,1012.5,0.0,0.0
2021-11-10 20:00:00,4.3,83.0,9.4,1012.7,0.0,0.0
2021-11-10 21:00:00,3.7,83.0,9.0,1013.1,0.0,0.0
2021-11-10 22:00:00,3.7,82.0,10.9,1013.3,0.0,0.0
2021-11-10 23:00:00,3.3,82.0,10.8,1013.3,0.0,0.0
2021-11-11 00:00:00,2.5,86.0,8.0,1013.3,3.0,0.0
2021-11-11 01:00:00,1.6,86.0,6.8,1012.9,30.0,0.0
2021-11-11 02:00:00,1.6,86.0,6.6,1013.6,54.0,0.0
2021-11-11 03:00:00,2.1,87.0,8.0,1012.6,100.0,0.0
2021-11-11 04:00:00,2.0,90.0,9.4,1011.9,100.0,0.0
2021-11-11 05:00:00,2.4,90.0,10.7,1011.1,100.0,0.0
2021-11-11 06:00:00,2.8,88.0,13.4,1010.2,100.0,0.0
2021-11-11 07:00:00,3.4,87.0,16.4,1008.9,100.0,0.0
2021-11-11 08:00:00,4.0,86.0,19.2,1007.3,97.0,0.0
2021-11-11 09:00:00,4.8,86.0,21.3,1006.4,99.0,0.0
2021-11-11 10:00:00,5.5,84.0,22.2,1005.8,48.0,0.0
2021-11-11 11:00:00,6.2,81.0,22.6,1004.7,73.0,0.0
2021-11-11 12:00:00,6.7,81.0,19.7,1003.8,23.0,0.0
2021-11-11 13:00:00,7.5,77.0,18.4,1003.4,49.0,0.0
2021-11-11 14:00:00,7.9,75.0,17.9,1004.9,4.0,0.0
2021-11-11 15:00:00,8.0,71.0,16.3,1005.2,6.0,0.0
2021-11-11 16:00:00,7.7,66.0,15.6,1005.9,1.0,0.0
2021-11-11 17:00:00,6.4,69.0,14.5,1006.6,0.0,0.0
2021-11-11 18:00:00,5.8,70.0,15.2,1007.1,0.0,0.0
2021-11-11 19:00:00,5.5,68.0,14.9,1007.7,1.0,0.0
2021-11-11 20:00:00,5.5,64.0,13.7,1008.5,3.0,0.0
2021-11-11 21:00:00,5.3,65.0,12.3,1009.4,22.0,0.0
2021-11-11 22:00:00,5.1,67.0,12.8,1010.0,46.0,0.0
2021-11-11 23:00:00,4.7,70.0,11.3,1010.7,18.0,0.0
2021-11-12 00:00:00,4.2,72.0,9.2,1011.6,81.0,0.0
2021-11-12 01:00:00,3.3,75.0,6.0,1012.0,79.0,0.0
2021-11-12 02:00:00,1.7,78.0,8.0,1013.5,100.0,0.0
2021-11-12 03:00:00,2.1,78.0,6.2,1013.8,100.0,0.0
2021-11-12 04:00:00,3.4,74.0,7.9,1014.0,99.0,0.0
2021-11-12 05:00:00,2.1,80.0,6.4,1014.1,99.0,0.0
2021-11-12 06:00:00,3.9,71.0,5.3,1014.0,91.0,0.0
2021-11-12 07:00:00,4.2,70.0,2.7,1014.1,71.0,0.0
2021-11-12 08:00:00,3.8,70.0,2.0,1014.1,6.0,0.0
2021-11-12 09:00:00,3.7,71.0,1.0,1014.7,58.0,0.0
2021-11-12 10:00:00,1.3,82.0,3.1,1014.5,88.0,0.0
2021-11-12 11:00:00,2.6,81.0,2.3,1015.3,97.0,0.0
2021-11-12 12:00:00,3.7,79.0,2.5,1015.3,100.0,0.0
2021-11-12 13:00:00,4.5,81.0,4.1,1015.1,100.0,0.0
2021-11-12 14:00:00,4.0,78.0,6.4,1015.3,100.0,0.0
2021-11-12 15:00:00,3.3,83.0,6.7,1014.9,100.0,0.0
2021-11-12 16:00:00,2.2,88.0,9.4,1014.7,100.0,0.0
2021-11-12 17:00:00,1.4,89.0,10.0,1014.3,100.0,0.0
2021-11-12 18:00:00,1.2,87.0,8.9,1014.4,100.0,0.0
2021-11-12 19:00:00,1.1,88.0,9.5,1014.5,100.0,0.0
2021-11-12 20:00:00,1.5,88.0,10.6,1014.6,100.0,0.0
2021-11-12 21:00:00,1.8,87.0,11.8,1014.6,100.0,0.0
2021-11-12 22:00:00,1.8,87.0,12.0,1014.9,100.0,0.0
2021-11-12 23:00:00,1.8,88.0,14.0,1015.1,100.0,0.4
2021-11-13 00:00:00,1.7,91.0,13.6,1015.2,100.0,0.5
2021-11-13 01:00:00,1.6,93.0,14.6,1015.4,100.0,0.7
2021-11-13 02:00:00,1.3,92.0,14.8,1015.5,100.0,0.5
2021-11-13 03:00:00,1.4,92.0,16.0,1015.5,100.0,0.2
2021-11-13 04:00:00,1.4,92.0,16.5,1015.7,100.0,0.2
2021-11-13 05:00:00,1.4,92.0,16.8,1015.8,100.0,0.1
2021-11-13 06:00:00,1.5,92.0,15.3,1016.2,100.0,0.5
2021-11-13 07:00:00,1.5,93.0,15.8,1016.5,100.0,0.2
2021-11-13 08:00:00,1.5,93.0,15.1,1017.1,100.0,0.3
2021-11-13 09:00:00,1.1,98.0,14.1,1017.6,100.0,0.3
2021-11-13 10:00:00,1.4,94.0,15.1,1018.1,100.0,0.1
2021-11-13 11:00:00,1.6,93.0,14.6,1018.6,100.0,0.0
2021-11-13 12:00:00,1.6,94.0,14.2,1019.1,100.0,0.1
2021-11-13 13:00:00,1.7,94.0,14.4,1019.5,100.0,0.0
2021-11-13 14:00:00,1.8,93.0,14.1,1019.9,100.0,0.0
2021-11-13 15:00:00,2.0,92.0,12.9,1020.2,100.0,0.0
2021-11-13 16:00:00,2.1,91.0,12.7,1020.7,100.0,0.1
2021-11-13 17:00:00,2.2,91.0,11.8,1021.1,100.0,0.1
2021-11-13 18:00:00,2.2,91.0,10.7,1021.6,100.0,0.1
2021-11-13 19:00:00,2.2,91.0,10.5,1022.2,100.0,0.0
2021-11-13 20:00:00,2.3,90.0,10.3,1022.7,100.0,0.0
2021-11-13 21:00:00,2.3,90.0,9.6,1023.1,100.0,0.0
2021-11-13 22:00:00,2.3,90.0,8.9,1023.6,100.0,0.0
2021-11-13 23:00:00,2.3,91.0,8.9,1024.3,100.0,0.0
2021-11-14 00:00:00,2.4,90.0,7.9,1024.9,100.0,0.0
2021-11-14 01:00:00,2.3,91.0,7.9,1025.3,98.0,0.0
2021-11-14 02:00:00,1.8,91.0,7.8,1025.8,93.0,0.0
2021-11-14 03:00:00,1.5,92.0,8.1,1026.2,78.0,0.0
2021-11-14 04:00:00,1.4,93.0,7.6,1026.6,66.0,0.0
2021-11-14 05:00:00,0.5,94.0,6.3,1026.9,41.0,0.0
2021-11-14 06:00:00,-0.4,94.0,6.6,1027.5,2.0,0.0
2021-11-14 07:00:00,-0.5,94.0,7.0,1027.9,7.0,0.0
2021-11-14 08:00:00,-0.2,93.0,7.2,1028.6,30.0,0.0
2021-11-14 09:00:00,-0.1,93.0,7.4,1029.6,61.0,0.0
2021-11-14 10:00:00,0.5,92.0,6.8,1030.2,100.0,0.0
2021-11-14 11:00:00,1.2,91.0,8.7,1031.0,100.0,0.0
2021-11-14 12:00:00,1.6,89.0,9.2,1031.0,100.0,0.0
2021-11-14 13:00:00,1.7,88.0,7.1,1031.3,100.0,0.0
2021-11-14 14:00:00,1.3,89.0,6.3,1032.0,100.0,0.0
2021-11-14 15:00:00,1.2,90.0,5.4,1032.0,100.0,0.0
2021-11-14 16:00:00,1.1,90.0,4.6,1032.0,100.0,0.0
2021-11-14 17:00:00,0.9,91.0,3.4,1032.1,100.0,0.0
2021-11-14 18:00:00,0.9,92.0,3.3,1032.3,100.0,0.0
2021-11-14 19:00:00,0.8,93.0,3.1,1032.3,100.0,0.0
2021-11-14 20:00:00,0.8,93.0,3.0,1032.5,100.0,0.0
2021-11-14 21:00:00,0.7,95.0,1.8,1032.7,100.0,0.0
2021-11-14 22:00:00,0.8,94.0,1.1,1032.6,100.0,0.0
2021-11-14 23:00:00,0.9,94.0,1.4,1032.6,100.0,0.0
2021-11-15 00:00:00,1.1,94.0,1.5,1032.3,100.0,0.0
2021-11-15 01:00:00,1.5,92.0,3.5,1031.7,100.0,0.0
2021-11-15 02:00:00,0.6,93.0,1.8,1031.8,100.0,0.0
2021-11-15 03:00:00,1.4,91.0,3.3,1031.5,100.0,0.0
2021-11-15 04:00:00,1.6,91.0,4.2,1031.1,100.0,0.0
2021-11-15 05:00:00,1.9,91.0,5.2,1030.1,95.0,0.0
2021-11-15 06:00:00,2.3,90.0,6.5,1029.4,97.0,0.0
2021-11-15 07:00:00,2.2,92.0,7.9,1028.8,97.0,0.0
2021-11-15 08:00:00,2.1,93.0,7.1,1028.5,100.0,0.0
2021-11-15 09:00:00,2.4,94.0,7.5,1028.2,100.0,0.0
2021-11-15 10:00:00,2.9,94.0,7.2,1028.1,100.0,0.0
2021-11-15 11:00:00,3.3,94.0,7.5,1027.7,100.0,0.0
2021-11-15 12:00:00,3.8,94.0,9.2,1027.3,100.0,0.0
2021-11-15 13:00:00,4.5,90.0,11.8,1026.4,87.0,0.0
2021-11-15 14:00:00,4.4,92.0,10.5,1026.1,100.0,0.0
2021-11-15 15:00:00,4.6,92.0,12.0,1025.7,100.0,0.0
2021-11-15 16:00:00,4.8,92.0,10.9,1025.5,100.0,0.0
2021-11-15 17:00:00,4.7,94.0,10.6,1025.1,100.0,0.0
2021-11-15 18:00:00,5.0,93.0,10.3,1024.9,100.0,0.0
2021-11-15 19:00:00,5.2,93.0,10.7,1024.3,100.0,0.0
2021-11-15 20:00:00,5.4,92.0,12.7,1023.8,100.0,0.0
2021-11-15 21:00:00,5.7,91.0,12.9,1023.5,100.0,0.0
2021-11-15 22:00:00,5.7,92.0,12.1,1023.4,100.0,0.0
2021-11-15 23:00:00,5.8,93.0,11.9,1023.1,97.0,0.0
2021-11-16 00:00:00,5.9,94.0,12.6,1022.5,92.0,0.0
2021-11-16 01:00:00,6.2,94.0,13.7,1022.1,100.0,0.0
2021-11-16 02:00:00,6.0,95.0,11.4,1021.9,100.0,0.0
2021-11-16 03:00:00,6.1,95.0,11.6,1021.4,100.0,0.0
2021-11-16 04:00:00,6.2,95.0,12.1,1020.9,100.0,0.0
2021-11-16 05:00:00,6.2,95.0,11.8,1020.1,100.0,0.0
2021-11-16 06:00:00,6.4,95.0,12.5,1019.6,100.0,0.0
2021-11-16 07:00:00,6.7,95.0,13.3,1019.0,100.0,0.2
2021-11-16 08:00:00,6.9,95.0,14.5,1018.3,100.0,0.1
2021-11-16 09:00:00,7.0,94.0,15.4,1018.2,100.0,0.1
2021-11-16 10:00:00,7.0,94.0,16.0,1018.2,100.0,0.0
2021-11-16 11:00:00,7.1,92.0,17.4,1017.7,100.0,0.0
2021-11-16 12:00:00,7.4,91.0,16.9,1017.3,100.0,0.0
2021-11-16 13:00:00,7.6,90.0,16.9,1016.5,100.0,0.0
2021-11-16 14:00:00,7.3,90.0,17.1,1016.4,86.0,0.0
2021-11-16 15:00:00,7.4,89.0,16.8,1015.6,100.0,0.0
2021-11-16 16:00:00,7.3,89.0,16.5,1015.0,100.0,0.0
2021-11-16 17:00:00,7.3,90.0,16.8,1014.1,100.0,0.1
2021-11-16 18:00:00,7.2,91.0,17.8,1013.5,100.0,0.1
2021-11-16 19:00:00,7.0,92.0,19.6,1012.6,100.0,0.1
2021-11-16 20:00:00,6.8,92.0,20.5,1012.1,100.0,0.0
2021-11-16 21:00:00,6.8,91.0,21.2,1011.4,100.0,0.0
2021-11-16 22:00:00,6.7,90.0,21.5,1010.7,100.0,0.0
2021-11-16 23:00:00,6.7,88.0,20.4,1010.0,100.0,0.0
2021-11-17 00:00:00,6.8,87.0,19.7,1009.4,100.0,0.0
2021-11-17 01:00:00,6.7,88.0,19.7,1008.7,100.0,0.0
2021-11-17 02:00:00,6.9,87.0,20.3,1007.8,100.0,0.0
2021-11-17 03:00:00,6.9,89.0,20.2,1006.8,100.0,0.0
2021-11-17 04:00:00,7.0,90.0,22.0,1005.8,100.0,0.0
2021-11-17 05:00:00,6.9,92.0,23.0,1004.8,100.0,0.1
2021-11-17 06:00:00,6.8,93.0,23.1,1003.9,100.0,0.2
2021-11-17 07:00:00,6.8,94.0,22.7,1003.2,100.0,0.2
2021-11-17 08:00:00,7.0,94.0,23.0,1002.4,100.0,0.3
2021-11-17 09:00:00,6.9,95.0,22.3,1001.8,100.0,0.2
2021-11-17 10:00:00,6.9,96.0,21.6,1001.5,100.0,0.8
2021-11-17 11:00:00,7.1,98.0,19.1,1001.1,100.0,0.3
2021-11-17 12:00:00,7.3,98.0,15.4,1000.7,100.0,0.1
2021-11-17 13:00:00,7.7,98.0,10.7,1000.3,46.0,0.0
2021-11-17 14:00:00,7.5,97.0,6.6,1000.2,7.0,0.0
2021-11-17 15:00:00,7.5,95.0,8.6,1000.2,0.0,0.0
2021-11-17 16:00:00,6.5,90.0,8.8,1000.8,0.0,0.0
2021-11-17 17:00:00,4.6,88.0,6.8,1001.1,0.0,0.0
2021-11-17 18:00:00,3.7,88.0,7.0,1001.4,0.0,0.0
2021-11-17 19:00:00,3.4,90.0,7.4,1001.6,0.0,0.0
2021-11-17 20:00:00,3.2,89.0,8.2,1002.1,0.0,0.0
2021-11-17 21:00:00,2.7,88.0,7.7,1002.4,44.0,0.0
2021-11-17 22:00:00,2.3,88.0,8.1,1002.3,90.0,0.0
2021-11-17 23:00:00,1.7,87.0,6.4,1002.4,56.0,0.0
2021-11-18 00:00:00,0.8,87.0,7.1,1002.6,59.0,0.0
2021-11-18 01:00:00,-0.2,88.0,8.3,1003.0,57.0,0.0
2021-11-18 02:00:00,1.1,89.0,7.1,1004.0,26.0,0.0
2021-11-18 03:00:00,-0.4,91.0,7.7,1004.4,0.0,0.0
2021-11-18 04:00:00,-0.5,90.0,7.3,1004.6,0.0,0.0
2021-11-18 05:00:00,0.2,89.0,6.4,1005.1,52.0,0.0
2021-11-18 06:00:00,-0.5,87.0,6.2,1005.3,99.0,0.0
2021-11-18 07:00:00,-1.1,94.0,7.6,1005.3,100.0,0.0
2021-11-18 08:00:00,-0.7,94.0,7.4,1005.1,99.0,0.0
2021-11-18 09:00:00,-0.7,94.0,7.6,1005.0,100.0,0.0
2021-11-18 10:00:00,2.2,82.0,7.2,1004.8,100.0,0.0
2021-11-18 11:00:00,2.5,85.0,11.7,1004.3,100.0,0.0
2021-11-18 12:00:00,2.9,86.0,11.9,1003.9,100.0,0.0
2021-11-18 13:00:00,3.2,88.0,12.7,1002.7,100.0,0.0
2021-11-18 14:00:00,2.2,91.0,11.8,1002.9,100.0,0.0
2021-11-18 15:00:00,2.5,93.0,10.7,1001.4,100.0,0.2
2021-11-18 16:00:00,3.0,95.0,13.0,999.7,100.0,0.0
2021-11-18 17:00:00,0.7,98.0,9.7,999.3,100.0,0.0
2021-11-18 18:00:00,1.2,98.0,8.2,999.3,100.0,0.0
2021-11-18 19:00:00,2.0,97.0,5.8,999.4,76.0,0.0
2021-11-18 20:00:00,0.6,99.0,8.0,999.8,73.0,0.0
2021-11-18 21:00:00,1.1,98.0,5.8,1000.3,97.0,0.0
2021-11-18 22:00:00,4.2,93.0,3.1,1000.9,92.0,0.0
2021-11-18 23:00:00,1.6,96.0,3.2,1001.6,97.0,0.0
2021-11-19 00:00:00,0.4,98.0,3.7,1002.2,99.0,0.0
2021-11-19 01:00:00,0.9,98.0,4.6,1002.0,100.0,0.0
2021-11-19 02:00:00,1.0,98.0,5.6,1002.0,99.0,0.0
2021-11-19 03:00:00,0.7,98.0,5.9,1001.7,100.0,0.0
2021-11-19 04:00:00,1.0,98.0,5.6,1000.6,100.0,0.0
2021-11-19 05:00:00,2.0,99.0,7.4,999.8,95.0,0.0
2021-11-19 06:00:00,1.8,98.0,6.4,998.5,75.0,0.0
2021-11-19 07:00:00,1.9,96.0,7.3,997.4,87.0,0.0
2021-11-19 08:00:00,2.4,98.0,8.8,996.6,100.0,0.0
2021-11-19 09:00:00,4.4,97.0,12.6,995.8,100.0,0.0
2021-11-19 10:00:00,5.7,97.0,16.4,995.4,100.0,0.0
2021-11-19 11:00:00,7.5,92.0,18.5,994.4,100.0,0.0
2021-11-19 12:00:00,8.6,89.0,23.0,993.7,98.0,0.0
2021-11-19 13:00:00,9.6,82.0,22.6,993.8,79.0,0.0
2021-11-19 14:00:00,10.8,78.0,18.9,994.3,73.0,0.0
2021-11-19 15:00:00,11.0,69.0,16.7,994.5,65.0,0.0
2021-11-19 16:00:00,9.9,69.0,15.3,995.1,51.0,0.0
2021-11-19 17:00:00,8.5,68.0,13.7,995.5,68.0,0.0
2021-11-19 18:00:00,7.9,64.0,14.8,996.4,96.0,0.0
2021-11-19 19:00:00,8.9,53.0,19.4,997.4,90.0,0.0
2021-11-19 20:00:00,9.5,48.0,21.7,998.7,76.0,0.0
2021-11-19 21:00:00,9.2,48.0,21.1,1000.4,41.0,0.0
2021-11-19 22:00:00,8.6,48.0,19.4,1002.4,30.0,0.0
2021-11-19 23:00:00,7.9,49.0,17.3,1004.1,53.0,0.0
2021-11-20 00:00:00,7.1,51.0,15.0,1005.3,67.0,0.0
2021-11-20 01:00:00,6.3,54.0,13.5,1006.1,99.0,0.0
2021-11-20 02:00:00,5.4,65.0,12.1,1007.2,100.0,0.0
2021-11-20 03:00:00,5.1,67.0,11.6,1007.4,95.0,0.0
2021-11-20 04:00:00,4.9,68.0,10.0,1007.2,99.0,0.0
2021-11-20 05:00:00,5.4,67.0,9.4,1006.9,100.0,0.0
2021-11-20 06:00:00,5.4,67.0,9.9,1006.4,100.0,0.0
2021-11-20 07:00:00,5.4,67.0,9.4,1005.7,100.0,0.0
2021-11-20 08:00:00,5.3,68.0,9.4,1005.1,100.0,0.0
2021-11-20 09:00:00,5.3,69.0,9.2,1004.1,100.0,0.0
2021-11-20 10:00:00,5.3,70.0,9.1,1003.5,100.0,0.0
2021-11-20 11:00:00,5.5,71.0,8.9,1002.7,100.0,0.0
2021-11-20 12:00:00,5.9,73.0,9.6,1001.9,100.0,0.0
2021-11-20 13:00:00,6.2,74.0,8.4,1001.4,100.0,0.0
2021-11-20 14:00:00,5.8,74.0,6.5,1001.8,100.0,0.0
2021-11-20 15:00:00,5.5,75.0,5.1,1000.9,100.0,0.0
2021-11-20 16:00:00,5.2,76.0,5.9,1000.4,100.0,0.0
2021-11-20 17:00:00,4.1,82.0,5.9,1000.0,100.0,0.0
2021-11-20 18:00:00,5.8,72.0,3.8,999.3,100.0,0.0
2021-11-20 19:00:00,5.6,71.0,1.3,998.7,100.0,0.0
2021-11-20 20:00:00,3.6,78.0,4.3,998.4,100.0,0.0
2021-11-20 21:00:00,3.7,80.0,7.7,998.2,100.0,0.0
2021-11-20 22:00:00,3.1,82.0,8.7,998.0,100.0,0.0
2021-11-20 23:00:00,3.0,79.0,9.9,998.7,100.0,0.0
2021-11-21 00:00:00,3.0,75.0,12.0,998.9,100.0,0.0
2021-11-21 01:00:00,3.2,71.0,14.5,999.3,100.0,0.0
2021-11-21 02:00:00,3.5,65.0,14.0,1000.0,100.0,0.0
2021-11-21 03:00:00,2.9,68.0,11.0,1000.7,100.0,0.0
2021-11-21 04:00:00,2.3,71.0,8.9,1001.4,100.0,0.0
2021-11-21 05:00:00,1.6,73.0,7.2,1001.8,100.0,0.0
2021-11-21 06:00:00,0.8,73.0,6.9,1002.4,53.0,0.0
2021-11-21 07:00:00,0.3,72.0,7.4,1003.2,13.0,0.0
2021-11-21 08:00:00,0.3,71.0,8.7,1004.0,0.0,0.0
2021-11-21 09:00:00,0.3,70.0,9.0,1004.8,0.0,0.0
2021-11-21 10:00:00,0.4,69.0,9.4,1006.0,4.0,0.0
2021-11-21 11:00:00,1.4,67.0,10.0,1007.0,2.0,0.0
2021-11-21 12:00:00,2.6,66.0,10.7,1007.9,18.0,0.0
2021-11-21 13:00:00,3.5,63.0,13.0,1008.7,7.0,0.0
2021-11-21 14:00:00,3.6,64.0,10.8,1010.0,0.0,0.0
2021-11-21 15:00:00,3.3,63.0,9.1,1010.8,0.0,0.0
2021-11-21 16:00:00,2.1,65.0,7.3,1011.7,0.0,0.0
2021-11-21 17:00:00,0.7,67.0,7.2,1012.4,0.0,0.0
2021-11-21 18:00:00,-0.1,69.0,6.6,1013.1,0.0,0.0
2021-11-21 19:00:00,-0.7,72.0,5.9,1013.7,0.0,0.0
2021-11-21 20:00:00,-1.0,75.0,5.9,1014.4,35.0,0.0
2021-11-21 21:00:00,-1.3,76.0,5.2,1015.3,32.0,0.0
2021-11-21 22:00:00,-1.6,78.0,4.0,1015.8,38.0,0.0
2021-11-21 23:00:00,-2.3,80.0,4.1,1016.4,10.0,0.0
2021-11-22 00:00:00,-2.0,77.0,2.8,1016.8,75.0,0.0
2021-11-22 01:00:00,-1.7,75.0,5.8,1017.0,92.0,0.0
2021-11-22 02:00:00,-1.8,78.0,6.8,1017.4,55.0,0.0
2021-11-22 03:00:00,-2.3,81.0,6.8,1017.3,56.0,0.0
2021-11-22 04:00:00,-1.5,80.0,5.7,1017.2,47.0,0.0
2021-11-22 05:00:00,-1.3,79.0,7.1,1016.9,61.0,0.0
2021-11-22 06:00:00,-1.6,79.0,7.2,1016.5,100.0,0.0
2021-11-22 07:00:00,-1.5,79.0,8.8,1016.0,99.0,0.0
2021-11-22 08:00:00,-1.4,78.0,9.6,1015.5,100.0,0.0
2021-11-22 09:00:00,-1.1,74.0,9.9,1015.0,100.0,0.0
2021-11-22 10:00:00,-0.6,71.0,10.6,1014.4,99.0,0.0
2021-11-22 11:00:00,0.2,68.0,9.3,1014.1,100.0,0.0
2021-11-22 12:00:00,1.0,67.0,10.4,1012.9,100.0,0.0
2021-11-22 13:00:00,2.1,65.0,12.1,1011.6,99.0,0.0
2021-11-22 14:00:00,1.9,67.0,12.8,1011.6,96.0,0.0
2021-11-22 15:00:00,2.1,68.0,12.0,1010.7,33.0,0.0
2021-11-22 16:00:00,1.5,73.0,11.1,1010.0,44.0,0.0
2021-11-22 17:00:00,0.6,78.0,8.3,1009.8,55.0,0.0
2021-11-22 18:00:00,-0.1,81.0,5.4,1009.7,88.0,0.0
2021-11-22 19:00:00,1.1,79.0,6.7,1009.8,53.0,0.0
2021-11-22 20:00:00,2.7,78.0,8.9,1010.3,21.0,0.0
2021-11-22 21:00:00,2.8,80.0,9.0,1011.0,36.0,0.0
2021-11-22 22:00:00,2.9,80.0,9.7,1011.4,19.0,0.0
2021-11-22 23:00:00,2.8,79.0,9.4,1012.5,48.0,0.0
2021-11-23 00:00:00,2.4,79.0,7.8,1013.2,71.0,0.0
2021-11-23 01:00:00,1.7,81.0,7.1,1013.8,100.0,0.0
2021-11-23 02:00:00,-0.2,84.0,7.2,1014.9,97.0,0.0
2021-11-23 03:00:00,0.8,80.0,8.1,1015.5,98.0,0.0
2021-11-23 04:00:00,-0.2,84.0,7.8,1015.6,100.0,0.0
2021-11-23 05:00:00,-0.2,87.0,6.6,1015.7,100.0,0.0
2021-11-23 06:00:00,-0.2,86.0,3.3,1015.7,100.0,0.0
2021-11-23 07:00:00,0.1,85.0,3.6,1015.6,100.0,0.0
2021-11-23 08:00:00,0.7,83.0,8.6,1015.1,100.0,0.0
2021-11-23 09:00:00,0.3,88.0,9.8,1015.2,100.0,0.0
2021-11-23 10:00:00,-0.3,92.0,9.5,1015.5,100.0,0.0
2021-11-23 11:00:00,0.4,94.0,6.5,1015.6,100.0,0.0
2021-11-23 12:00:00,1.5,92.0,4.7,1014.9,98.0,0.0
2021-11-23 13:00:00,2.2,88.0,5.4,1014.1,97.0,0.0
2021-11-23 14:00:00,1.7,94.0,6.9,1014.0,99.0,0.0
2021-11-23 15:00:00,1.2,90.0,6.2,1013.2,98.0,0.0
2021-11-23 16:00:00,0.5,86.0,6.9,1012.8,95.0,0.0
2021-11-23 17:00:00,1.9,82.0,11.4,1012.2,97.0,0.0
2021-11-23 18:00:00,1.7,83.0,10.5,1011.8,100.0,0.0
2021-11-23 19:00:00,2.0,84.0,10.2,1011.2,100.0,0.0
2021-11-23 20:00:00,2.1,84.0,10.0,1010.8,100.0,0.0
2021-11-23 21:00:00,2.3,85.0,10.7,1010.3,100.0,0.0
2021-11-23 22:00:00,2.4,87.0,10.4,1010.0,100.0,0.0
2021-11-23 23:00:00,2.4,86.0,11.0,1009.8,98.0,0.0
2021-11-24 00:00:00,2.5,85.0,11.8,1009.6,82.0,0.0
2021-11-24 01:00:00,2.7,85.0,12.1,1009.3,100.0,0.0
2021-11-24 02:00:00,3.0,84.0,12.5,1009.4,100.0,0.0
2021-11-24 03:00:00,3.1,85.0,10.5,1009.0,99.0,0.0
2021-11-24 04:00:00,2.6,86.0,7.6,1008.4,100.0,0.0
2021-11-24 05:00:00,3.0,85.0,8.5,1007.9,100.0,0.0
2021-11-24 06:00:00,2.9,87.0,10.7,1007.7,100.0,0.0
2021-11-24 07:00:00,2.7,89.0,10.4,1007.7,100.0,0.0
2021-11-24 08:00:00,2.7,88.0,9.0,1007.3,100.0,0.0
2021-11-24 09:00:00,2.0,90.0,6.8,1007.1,100.0,0.0
2021-11-24 10:00:00,2.4,90.0,7.6,1007.2,100.0,0.0
2021-11-24 11:00:00,3.0,89.0,6.4,1006.7,100.0,0.0
2021-11-24 12:00:00,3.9,87.0,7.7,1006.1,99.0,0.0
2021-11-24 13:00:00,4.3,86.0,8.4,1005.1,93.0,0.0
2021-11-24 14:00:00,4.1,86.0,6.5,1005.0,100.0,0.0
2021-11-24 15:00:00,4.6,84.0,9.4,1003.8,100.0,0.0
2021-11-24 16:00:00,4.4,86.0,11.0,1003.0,100.0,0.0
2021-11-24 17:00:00,4.3,89.0,13.4,1002.3,100.0,0.0
2021-11-24 18:00:00,4.3,92.0,15.6,1001.7,99.0,0.0
2021-11-24 19:00:00,4.5,93.0,16.3,1001.2,100.0,0.0
2021-11-24 20:00:00,4.4,93.0,16.9,1000.5,100.0,0.0
2021-11-24 21:00:00,4.4,93.0,15.0,1000.0,100.0,0.0
2021-11-24 22:00:00,4.2,94.0,13.0,999.5,100.0,0.0
2021-11-24 23:00:00,3.5,93.0,9.8,999.6,49.0,0.0
2021-11-25 00:00:00,3.0,92.0,9.3,999.5,0.0,0.0
2021-11-25 01:00:00,2.5,91.0,10.2,999.0,36.0,0.0
2021-11-25 02:00:00,1.9,90.0,8.2,998.8,0.0,0.0
2021-11-25 03:00:00,1.9,89.0,8.8,998.5,0.0,0.0
2021-11-25 04:00:00,1.3,90.0,7.8,998.4,2.0,0.0
2021-11-25 05:00:00,1.0,88.0,7.6,997.8,58.0,0.0
2021-11-25 06:00:00,0.8,88.0,7.9,997.4,99.0,0.0
2021-11-25 07:00:00,0.2,88.0,6.4,996.9,70.0,0.0
2021-11-25 08:00:00,-0.6,89.0,6.2,996.6,100.0,0.0
2021-11-25 09:00:00,-0.9,89.0,6.8,996.5,37.0,0.0
2021-11-25 10:00:00,1.8,79.0,3.7,997.0,89.0,0.0
2021-11-25 11:00:00,0.5,87.0,4.5,997.2,97.0,0.0
2021-11-25 12:00:00,1.9,84.0,10.0,997.5,100.0,0.0
2021-11-25 13:00:00,2.1,82.0,12.6,997.4,92.0,0.0
2021-11-25 14:00:00,1.3,74.0,11.6,997.4,0.0,0.0
2021-11-25 15:00:00,1.1,70.0,9.0,997.5,8.0,0.0
2021-11-25 16:00:00,-1.4,79.0,6.1,997.3,1.0,0.0
2021-11-25 17:00:00,-2.7,79.0,6.4,997.1,0.0,0.0
2021-11-25 18:00:00,-3.1,80.0,6.2,996.9,70.0,0.0
2021-11-25 19:00:00,-3.2,80.0,5.6,996.7,81.0,0.0
2021-11-25 20:00:00,-3.3,80.0,5.6,996.5,92.0,0.0
2021-11-25 21:00:00,-3.5,81.0,5.7,996.2,65.0,0.0
2021-11-25 22:00:00,-4.1,82.0,6.5,995.9,31.0,0.0
2021-11-25 23:00:00,-4.8,83.0,7.1,995.6,82.0,0.0
2021-11-26 00:00:00,-4.9,83.0,7.4,995.3,49.0,0.0
2021-11-26 01:00:00,-4.4,81.0,6.2,995.0,33.0,0.0
2021-11-26 02:00:00,-4.6,85.0,4.0,994.3,100.0,0.0
2021-11-26 03:00:00,-4.7,88.0,3.6,993.5,100.0,0.0
2021-11-26 04:00:00,-4.9,90.0,3.3,993.3,100.0,0.0
2021-11-26 05:00:00,-4.5,88.0,3.7,993.1,100.0,0.0
2021-11-26 06:00:00,-4.2,89.0,5.5,992.9,100.0,0.0
2021-11-26 07:00:00,-3.8,89.0,4.0,992.8,100.0,0.0
2021-11-26 08:00:00,-3.0,89.0,4.4,992.5,100.0,0.0
2021-11-26 09:00:00,-3.0,92.0,6.5,992.2,89.0,0.0
2021-11-26 10:00:00,-4.9,92.0,5.5,992.5,38.0,0.0
2021-11-26 11:00:00,-4.0,92.0,3.9,993.1,74.0,0.0
2021-11-26 12:00:00,-2.7,90.0,7.0,993.3,54.0,0.0
2021-11-26 13:00:00,-2.1,89.0,7.4,993.0,9.0,0.0
2021-11-26 14:00:00,-1.8,88.0,6.0,993.5,99.0,0.0
2021-11-26 15:00:00,-2.2,89.0,7.7,993.4,99.0,0.0
2021-11-26 16:00:00,-3.2,91.0,9.9,993.7,98.0,0.0
2021-11-26 17:00:00,-3.7,91.0,10.4,994.1,100.0,0.0
2021-11-26 18:00:00,-3.9,91.0,12.0,994.4,100.0,0.0
2021-11-26 19:00:00,-4.2,91.0,11.5,995.0,100.0,0.0
2021-11-26 20:00:00,-4.4,91.0,12.2,995.5,100.0,0.0
2021-11-26 21:00:00,-4.7,90.0,12.3,996.3,68.0,0.0
2021-11-26 22:00:00,-5.1,89.0,12.7,996.9,100.0,0.0
2021-11-26 23:00:00,-5.1,89.0,12.0,997.3,100.0,0.0
2021-11-27 00:00:00,-5.2,89.0,12.4,998.0,100.0,0.0
2021-11-27 01:00:00,-5.3,89.0,10.9,998.6,100.0,0.0
2021-11-27 02:00:00,-5.0,89.0,12.0,998.5,100.0,0.0
2021-11-27 03:00:00,-5.0,88.0,12.3,998.6,100.0,0.0
2021-11-27 04:00:00,-5.0,88.0,12.0,999.1,100.0,0.0
2021-11-27 05:00:00,-4.9,88.0,12.7,999.3,100.0,0.0
2021-11-27 06:00:00,-4.7,88.0,13.5,999.6,100.0,0.0
2021-11-27 07:00:00,-4.8,88.0,13.0,1000.1,100.0,0.0
2021-11-27 08:00:00,-5.1,89.0,13.2,1000.5,100.0,0.0
2021-11-27 09:00:00,-5.3,90.0,14.3,1001.0,100.0,0.0
2021-11-27 10:00:00,-5.4,90.0,14.0,1001.7,100.0,0.0
2021-11-27 11:00:00,-5.2,89.0,14.8,1002.2,100.0,0.0
2021-11-27 12:00:00,-4.9,86.0,15.0,1002.3,100.0,0.0
2021-11-27 13:00:00,-4.5,83.0,14.5,1002.2,100.0,0.0
2021-11-27 14:00:00,-4.5,83.0,13.4,1002.4,100.0,0.0
2021-11-27 15:00:00,-4.2,81.0,14.5,1002.2,100.0,0.0
2021-11-27 16:00:00,-4.1,81.0,15.0,1002.2,100.0,0.0
2021-11-27 17:00:00,-4.2,82.0,13.6,1002.1,100.0,0.0
2021-11-27 18:00:00,-4.3,82.0,14.0,1002.3,100.0,0.0
2021-11-27 19:00:00,-4.1,81.0,14.5,1002.2,100.0,0.0
2021-11-27 20:00:00,-4.0,80.0,16.2,1002.2,100.0,0.0
2021-11-27 21:00:00,-3.9,79.0,15.9,1002.3,100.0,0.0
2021-11-27 22:00:00,-3.7,78.0,15.0,1002.3,100.0,0.0
2021-11-27 23:00:00,-3.5,78.0,14.7,1002.1,100.0,0.1
2021-11-28 00:00:00,-3.3,77.0,16.6,1001.7,100.0,0.1
2021-11-28 01:00:00,-3.4,79.0,16.9,1001.4,100.0,0.0
2021-11-28 02:00:00,-4.1,80.0,16.4,1001.4,100.0,0.0
2021-11-28 03:00:00,-4.0,78.0,16.5,1001.3,100.0,0.0
2021-11-28 04:00:00,-4.1,78.0,16.8,1001.2,100.0,0.0
2021-11-28 05:00:00,-4.0,77.0,16.3,1001.1,100.0,0.0
2021-11-28 06:00:00,-4.0,77.0,16.8,1001.0,100.0,0.0
2021-11-28 07:00:00,-3.9,76.0,16.9,1001.0,100.0,0.0
2021-11-28 08:00:00,-3.9,76.0,17.2,1001.2,100.0,0.0
2021-11-28 09:00:00,-4.0,76.0,17.0,1001.4,100.0,0.0
2021-11-28 10:00:00,-3.9,76.0,15.7,1001.9,100.0,0.0
2021-11-28 11:00:00,-3.8,76.0,15.5,1002.4,100.0,0.0
2021-11-28 12:00:00,-3.5,74.0,15.8,1002.6,100.0,0.0
2021-11-28 13:00:00,-3.2,72.0,15.4,1002.6,100.0,0.0
2021-11-28 14:00:00,-3.4,71.0,14.2,1003.1,100.0,0.0
2021-11-28 15:00:00,-3.3,71.0,15.5,1003.2,74.0,0.0
2021-11-28 16:00:00,-3.8,74.0,14.7,1003.4,85.0,0.0
2021-11-28 17:00:00,-4.5,80.0,15.0,1003.8,97.0,0.0
2021-11-28 18:00:00,-4.7,83.0,15.8,1004.2,100.0,0.0
2021-11-28 19:00:00,-4.7,83.0,15.6,1004.7,100.0,0.0
2021-11-28 20:00:00,-4.6,83.0,13.8,1005.4,100.0,0.0
2021-11-28 21:00:00,-4.9,85.0,13.4,1005.9,87.0,0.0
2021-11-28 22:00:00,-5.2,86.0,12.5,1006.1,62.0,0.0
2021-11-28 23:00:00,-5.5,86.0,11.8,1006.6,1.0,0.0
2021-11-29 00:00:00,-5.9,87.0,11.3,1006.9,3.0,0.0
2021-11-29 01:00:00,-6.2,87.0,11.1,1006.9,11.0,0.0
2021-11-29 02:00:00,-5.6,85.0,11.5,1007.2,82.0,0.0
2021-11-29 03:00:00,-6.2,87.0,11.0,1007.2,91.0,0.0
2021-11-29 04:00:00,-6.3,87.0,10.4,1007.6,97.0,0.0
2021-11-29 05:00:00,-6.4,87.0,9.9,1007.7,98.0,0.0
2021-11-29 06:00:00,-6.1,87.0,10.2,1007.5,100.0,0.0
2021-11-29 07:00:00,-6.1,87.0,9.7,1007.4,74.0,0.0
2021-11-29 08:00:00,-6.4,86.0,9.2,1007.5,4.0,0.0
2021-11-29 09:00:00,-6.7,87.0,9.4,1007.3,53.0,0.0
2021-11-29 10:00:00,-6.6,87.0,8.7,1007.5,68.0,0.0
2021-11-29 11:00:00,-5.8,85.0,8.2,1007.3,39.0,0.0
2021-11-29 12:00:00,-4.9,80.0,6.8,1006.9,77.0,0.0
2021-11-29 13:00:00,-4.6,78.0,4.1,1006.3,50.0,0.0
2021-11-29 14:00:00,-4.8,75.0,3.9,1006.1,100.0,0.0
2021-11-29 15:00:00,-5.1,77.0,2.4,1005.6,100.0,0.0
2021-11-29 16:00:00,-5.7,82.0,2.3,1004.8,100.0,0.0
2021-11-29 17:00:00,-5.4,80.0,2.3,1003.9,100.0,0.0
2021-11-29 18:00:00,-5.5,81.0,4.7,1003.2,100.0,0.0
2021-11-29 19:00:00,-5.6,83.0,6.0,1002.7,100.0,0.0
2021-11-29 20:00:00,-5.4,83.0,8.0,1001.7,99.0,0.0
2021-11-29 21:00:00,-5.1,83.0,10.7,1000.7,100.0,0.0
2021-11-29 22:00:00,-4.9,84.0,11.0,999.6,100.0,0.0
2021-11-29 23:00:00,-5.2,87.0,10.5,998.9,100.0,0.0
2021-11-30 00:00:00,-4.5,87.0,11.4,997.3,100.0,0.0
2021-11-30 01:00:00,-4.0,87.0,9.8,995.8,100.0,0.1
2021-11-30 02:00:00,-4.3,86.0,10.9,993.7,100.0,0.1
2021-11-30 03:00:00,-4.0,83.0,14.7,992.2,100.0,0.3
2021-11-30 04:00:00,-4.0,82.0,13.9,991.4,100.0,0.2
2021-11-30 05:00:00,-3.9,82.0,14.0,990.8,100.0,0.3
2021-11-30 06:00:00,-3.7,82.0,13.3,990.6,100.0,0.3
2021-11-30 07:00:00,-3.6,83.0,10.8,990.9,100.0,0.2
2021-11-30 08:00:00,-3.6,85.0,9.7,991.2,100.0,0.1
2021-11-30 09:00:00,-3.8,85.0,9.8,991.8,100.0,0.1
2021-11-30 10:00:00,-3.9,85.0,9.7,992.4,100.0,0.1
2021-11-30 11:00:00,-3.7,81.0,9.9,992.8,100.0,0.1
2021-11-30 12:00:00,-3.7,79.0,8.2,993.0,95.0,0.0
2021-11-30 13:00:00,-3.5,76.0,6.1,993.3,100.0,0.0
2021-11-30 14:00:00,-4.5,77.0,7.3,993.6,100.0,0.0
2021-11-30 15:00:00,-4.6,77.0,6.3,994.1,69.0,0.0
2021-11-30 16:00:00,-4.8,79.0,4.3,994.4,68.0,0.0
2021-11-30 17:00:00,-5.4,82.0,5.1,994.6,84.0,0.0
2021-11-30 18:00:00,-6.0,84.0,2.6,994.9,100.0,0.0
2021-11-30 19:00:00,-5.7,82.0,2.5,994.8,100.0,0.0
2021-11-30 20:00:00,-4.8,79.0,6.9,995.0,62.0,0.0
2021-11-30 21:00:00,-4.9,83.0,6.7,995.1,99.0,0.0
2021-11-30 22:00:00,-5.8,86.0,5.9,995.3,47.0,0.0
2021-11-30 23:00:00,-6.7,88.0,7.0,995.0,31.0,0.0
2021-12-01 00:00:00,-7.0,87.0,5.5,995.1,69.0,0.0
2021-12-01 01:00:00,-6.6,86.0,5.8,995.2,64.0,0.0
2021-12-01 02:00:00,-6.8,93.0,3.1,996.1,82.0,0.0
2021-12-01 03:00:00,-7.3,90.0,1.8,995.7,98.0,0.0
2021-12-01 04:00:00,-7.5,91.0,3.2,995.5,92.0,0.0
2021-12-01 05:00:00,-7.6,92.0,5.2,994.9,100.0,0.0
2021-12-01 06:00:00,-7.7,89.0,6.3,994.4,100.0,0.0
2021-12-01 07:00:00,-8.0,88.0,7.1,993.9,100.0,0.0
2021-12-01 08:00:00,-8.1,88.0,5.6,993.7,100.0,0.0
2021-12-01 09:00:00,-8.4,87.0,5.4,993.8,100.0,0.0
2021-12-01 10:00:00,-8.3,87.0,6.7,993.6,100.0,0.0
2021-12-01 11:00:00,-8.2,85.0,5.9,993.3,100.0,0.0
2021-12-01 12:00:00,-7.6,81.0,7.4,992.9,100.0,0.0
2021-12-01 13:00:00,-7.0,79.0,7.4,992.5,100.0,0.0
2021-12-01 14:00:00,-7.3,82.0,7.9,992.2,100.0,0.0
2021-12-01 15:00:00,-7.5,83.0,9.2,991.9,100.0,0.0
2021-12-01 16:00:00,-7.8,84.0,9.4,991.8,100.0,0.0
2021-12-01 17:00:00,-8.0,85.0,10.0,991.4,100.0,0.0
2021-12-01 18:00:00,-7.7,84.0,10.7,991.1,100.0,0.0
2021-12-01 19:00:00,-7.2,86.0,10.8,990.6,100.0,0.0
2021-12-01 20:00:00,-6.6,84.0,10.1,990.4,100.0,0.0
2021-12-01 21:00:00,-6.4,83.0,9.4,990.3,100.0,0.0
2021-12-01 22:00:00,-6.6,83.0,9.4,990.3,100.0,0.0
2021-12-01 23:00:00,-6.6,80.0,9.4,990.3,100.0,0.0
2021-12-02 00:00:00,-6.5,78.0,8.7,990.1,100.0,0.0
2021-12-02 01:00:00,-6.3,77.0,9.0,990.2,100.0,0.0
2021-12-02 02:00:00,-6.0,75.0,8.2,990.8,100.0,0.0
2021-12-02 03:00:00,-6.0,74.0,8.0,991.0,100.0,0.0
2021-12-02 04:00:00,-5.8,72.0,8.8,991.2,100.0,0.0
2021-12-02 05:00:00,-5.9,73.0,7.9,991.3,31.0,0.0
2021-12-02 06:00:00,-6.2,73.0,7.9,991.6,0.0,0.0
2021-12-02 07:00:00,-6.3,72.0,7.6,991.7,9.0,0.0
2021-12-02 08:00:00,-7.0,74.0,5.0,991.7,63.0,0.0
2021-12-02 09:00:00,-8.1,77.0,6.8,992.2,0.0,0.0
2021-12-02 10:00:00,-8.1,76.0,4.4,992.0,0.0,0.0
2021-12-02 11:00:00,-7.4,75.0,2.7,992.3,10.0,0.0
2021-12-02 12:00:00,-5.8,68.0,2.2,992.5,96.0,0.0
2021-12-02 13:00:00,-4.8,64.0,0.8,992.5,64.0,0.0
2021-12-02 14:00:00,-4.9,80.0,2.7,992.7,32.0,0.0
2021-12-02 15:00:00,-5.2,83.0,2.5,992.7,34.0,0.0
2021-12-02 16:00:00,-6.7,86.0,5.9,992.7,73.0,0.0
2021-12-02 17:00:00,-4.8,80.0,4.7,993.2,82.0,0.0
2021-12-02 18:00:00,-4.8,79.0,0.8,993.6,26.0,0.0
2021-12-02 19:00:00,-5.3,78.0,3.4,994.0,97.0,0.0
2021-12-02 20:00:00,-6.4,82.0,8.8,994.4,100.0,0.0
2021-12-02 21:00:00,-6.4,81.0,11.2,994.9,91.0,0.1
2021-12-02 22:00:00,-7.7,86.0,11.0,995.3,86.0,0.0
2021-12-02 23:00:00,-7.7,84.0,10.2,995.9,79.0,0.1
2021-12-03 00:00:00,-8.2,86.0,11.2,996.3,20.0,0.0
2021-12-03 01:00:00,-9.2,87.0,11.2,997.0,35.0,0.0
2021-12-03 02:00:00,-8.2,89.0,9.5,996.7,100.0,0.0
2021-12-03 03:00:00,-8.6,88.0,11.3,996.9,87.0,0.0
2021-12-03 04:00:00,-8.3,85.0,10.5,997.3,100.0,0.0
2021-12-03 05:00:00,-8.0,83.0,8.7,997.6,84.0,0.0
2021-12-03 06:00:00,-8.3,84.0,8.9,997.7,31.0,0.0
2021-12-03 07:00:00,-9.4,84.0,10.5,997.9,24.0,0.0
2021-12-03 08:00:00,-9.9,84.0,10.8,998.1,7.0,0.0
2021-12-03 09:00:00,-10.3,84.0,10.2,998.4,4.0,0.0
2021-12-03 10:00:00,-10.8,85.0,10.4,998.9,13.0,0.0
2021-12-03 11:00:00,-10.7,83.0,10.7,999.3,11.0,0.0
2021-12-03 12:00:00,-10.0,78.0,10.2,999.2,38.0,0.0
2021-12-03 13:00:00,-9.5,75.0,9.7,998.9,78.0,0.0
2021-12-03 14:00:00,-9.6,76.0,8.5,998.8,92.0,0.0
2021-12-03 15:00:00,-9.6,76.0,8.9,998.6,99.0,0.0
2021-12-03 16:00:00,-10.0,79.0,11.0,998.4,100.0,0.0
2021-12-03 17:00:00,-10.1,78.0,12.0,998.5,100.0,0.0
2021-12-03 18:00:00,-9.6,77.0,12.2,998.4,100.0,0.1
2021-12-03 19:00:00,-9.3,77.0,12.8,998.0,100.0,0.1
2021-12-03 20:00:00,-9.1,78.0,12.8,997.9,100.0,0.1
2021-12-03 21:00:00,-8.8,79.0,14.2,997.9,100.0,0.1
2021-12-03 22:00:00,-8.3,80.0,14.4,998.0,100.0,0.2
2021-12-03 23:00:00,-7.9,81.0,16.1,998.3,100.0,0.1
2021-12-04 00:00:00,-7.3,81.0,14.8,998.4,100.0,0.1
2021-12-04 01:00:00,-7.0,82.0,12.9,998.5,100.0,0.1
2021-12-04 02:00:00,-7.2,81.0,11.7,998.9,100.0,0.1
2021-12-04 03:00:00,-6.8,81.0,12.0,999.1,100.0,0.0
2021-12-04 04:00:00,-6.6,81.0,12.2,999.3,100.0,0.0
2021-12-04 05:00:00,-6.4,81.0,11.7,999.7,100.0,0.0
2021-12-04 06:00:00,-6.2,82.0,11.8,1000.2,100.0,0.0
2021-12-04 07:00:00,-5.9,83.0,12.4,1000.5,100.0,0.0
2021-12-04 08:00:00,-5.7,83.0,14.7,1000.5,100.0,0.0
2021-12-04 09:00:00,-5.6,83.0,11.3,1001.6,100.0,0.0
2021-12-04 10:00:00,-5.5,83.0,12.0,1002.3,100.0,0.0
2021-12-04 11:00:00,-5.4,81.0,11.7,1002.9,100.0,0.0
2021-12-04 12:00:00,-5.3,79.0,12.2,1003.6,100.0,0.0
2021-12-04 13:00:00,-5.1,76.0,14.8,1003.7,100.0,0.0
2021-12-04 14:00:00,-5.6,78.0,12.7,1004.4,100.0,0.0
2021-12-04 15:00:00,-5.4,78.0,13.5,1004.6,100.0,0.0
2021-12-04 16:00:00,-5.4,79.0,11.0,1005.3,100.0,0.0
2021-12-04 17:00:00,-5.3,79.0,12.8,1006.2,100.0,0.0
2021-12-04 18:00:00,-5.6,80.0,13.8,1006.7,100.0,0.0
2021-12-04 19:00:00,-6.1,82.0,15.3,1007.3,100.0,0.0
2021-12-04 20:00:00,-6.3,81.0,15.3,1008.1,100.0,0.0
2021-12-04 21:00:00,-6.3,81.0,13.0,1008.9,100.0,0.0
2021-12-04 22:00:00,-6.0,80.0,13.0,1009.6,100.0,0.0
2021-12-04 23:00:00,-5.8,79.0,12.0,1010.4,100.0,0.0
2021-12-05 00:00:00,-5.5,79.0,10.9,1011.3,100.0,0.0
2021-12-05 01:00:00,-5.9,83.0,12.1,1011.8,6.0,0.0
2021-12-05 02:00:00,-6.7,85.0,13.3,1012.8,68.0,0.0
2021-12-05 03:00:00,-7.2,85.0,13.9,1013.6,94.0,0.0
2021-12-05 04:00:00,-6.7,84.0,12.8,1014.1,100.0,0.0
2021-12-05 05:00:00,-5.8,81.0,12.0,1014.4,99.0,0.0
2021-12-05 06:00:00,-5.5,79.0,13.7,1014.8,50.0,0.0
2021-12-05 07:00:00,-6.7,83.0,14.3,1015.6,49.0,0.0
2021-12-05 08:00:00,-7.7,83.0,13.5,1016.6,86.0,0.0
2021-12-05 09:00:00,-7.5,79.0,13.2,1017.7,100.0,0.0
2021-12-05 10:00:00,-7.5,76.0,13.2,1018.6,100.0,0.0
2021-12-05 11:00:00,-7.3,73.0,13.8,1019.1,100.0,0.0
2021-12-05 12:00:00,-7.0,68.0,14.3,1019.6,83.0,0.0
2021-12-05 13:00:00,-7.0,65.0,14.5,1019.9,98.0,0.0
2021-12-05 14:00:00,-7.5,65.0,13.8,1020.5,89.0,0.0
2021-12-05 15:00:00,-7.5,63.0,13.8,1020.7,98.0,0.0
2021-12-05 16:00:00,-7.9,66.0,12.5,1020.7,97.0,0.0
2021-12-05 17:00:00,-8.0,68.0,12.3,1021.2,99.0,0.0
2021-12-05 18:00:00,-7.9,68.0,12.1,1021.6,94.0,0.0
2021-12-05 19:00:00,-8.5,71.0,10.6,1021.9,100.0,0.0
2021-12-05 20:00:00,-8.6,72.0,11.1,1022.2,58.0,0.0
2021-12-05 21:00:00,-8.6,71.0,10.9,1022.5,42.0,0.0
2021-12-05 22:00:00,-8.9,72.0,11.5,1022.6,92.0,0.0
2021-12-05 23:00:00,-8.6,71.0,11.1,1022.7,99.0,0.0
2021-12-06 00:00:00,-8.7,71.0,10.7,1022.7,43.0,0.0
2021-12-06 01:00:00,-9.2,74.0,10.2,1022.8,50.0,0.0
2021-12-06 02:00:00,-10.8,77.0,10.0,1023.2,93.0,0.0
2021-12-06 03:00:00,-10.7,75.0,10.7,1022.9,48.0,0.0
2021-12-06 04:00:00,-11.2,77.0,10.5,1022.7,29.0,0.0
2021-12-06 05:00:00,-11.6,78.0,11.0,1022.3,99.0,0.0
2021-12-06 06:00:00,-11.8,78.0,10.4,1022.1,100.0,0.0
2021-12-06 07:00:00,-11.5,76.0,10.7,1021.7,100.0,0.0
2021-12-06 08:00:00,-11.4,76.0,9.7,1021.4,100.0,0.0
2021-12-06 09:00:00,-11.5,77.0,9.7,1021.2,100.0,0.0
2021-12-06 10:00:00,-11.5,77.0,9.7,1020.7,100.0,0.0
2021-12-06 11:00:00,-10.8,73.0,8.7,1020.5,100.0,0.0
2021-12-06 12:00:00,-9.9,71.0,6.6,1020.4,100.0,0.0
2021-12-06 13:00:00,-9.3,72.0,7.0,1019.7,100.0,0.0
2021-12-06 14:00:00,-9.3,75.0,6.4,1019.4,100.0,0.0
2021-12-06 15:00:00,-9.1,75.0,8.0,1018.9,98.0,0.1
2021-12-06 16:00:00,-9.1,76.0,8.8,1017.9,100.0,0.0
2021-12-06 17:00:00,-9.2,77.0,6.6,1017.4,100.0,0.0
2021-12-06 18:00:00,-9.4,77.0,7.9,1017.0,100.0,0.0
2021-12-06 19:00:00,-9.9,78.0,9.1,1016.7,96.0,0.0
2021-12-06 20:00:00,-10.4,79.0,10.0,1016.4,99.0,0.0
2021-12-06 21:00:00,-10.6,78.0,10.0,1016.5,100.0,0.0
2021-12-06 22:00:00,-10.9,76.0,10.6,1016.2,100.0,0.0
2021-12-06 23:00:00,-10.7,73.0,11.2,1015.7,100.0,0.0
2021-12-07 00:00:00,-10.6,73.0,12.0,1015.4,100.0,0.0
2021-12-07 01:00:00,-10.6,73.0,12.0,1015.0,100.0,0.0
2021-12-07 02:00:00,-9.2,74.0,11.6,1014.7,100.0,0.0
2021-12-07 03:00:00,-9.3,76.0,11.1,1014.4,100.0,0.0
2021-12-07 04:00:00,-9.8,78.0,11.1,1014.4,100.0,0.0
2021-12-07 05:00:00,-9.9,76.0,12.0,1014.1,98.0,0.0
2021-12-07 06:00:00,-10.1,76.0,12.0,1014.0,100.0,0.0
2021-12-07 07:00:00,-10.1,75.0,11.3,1014.0,99.0,0.0
2021-12-07 08:00:00,-10.6,76.0,11.5,1014.1,100.0,0.0
2021-12-07 09:00:00,-10.8,76.0,12.3,1014.1,100.0,0.0
2021-12-07 10:00:00,-10.7,75.0,12.2,1014.1,100.0,0.0
2021-12-07 11:00:00,-10.6,72.0,12.5,1014.0,100.0,0.0
2021-12-07 12:00:00,-10.1,69.0,12.5,1014.1,100.0,0.1
2021-12-07 13:00:00,-9.8,68.0,11.5,1013.7,100.0,0.0
2021-12-07 14:00:00,-9.5,69.0,10.9,1013.4,100.0,0.0
2021-12-07 15:00:00,-9.0,68.0,10.2,1013.3,100.0,0.0
2021-12-07 16:00:00,-9.0,70.0,11.8,1012.7,100.0,0.0
2021-12-07 17:00:00,-8.9,70.0,12.3,1012.6,100.0,0.1
2021-12-07 18:00:00,-8.7,71.0,12.8,1012.5,100.0,0.0
2021-12-07 19:00:00,-8.4,73.0,15.9,1012.1,100.0,0.1
2021-12-07 20:00:00,-7.7,74.0,15.5,1011.6,100.0,0.0
2021-12-07 21:00:00,-6.9,80.0,11.4,1011.5,99.0,0.0
2021-12-07 22:00:00,-7.1,82.0,11.0,1011.5,100.0,0.0
2021-12-07 23:00:00,-6.8,82.0,11.8,1011.3,100.0,0.1
2021-12-08 00:00:00,-6.7,81.0,13.7,1011.0,100.0,0.0
2021-12-08 01:00:00,-6.4,82.0,12.8,1010.7,100.0,0.1
2021-12-08 02:00:00,-8.0,77.0,16.0,1010.9,100.0,0.1
2021-12-08 03:00:00,-7.5,78.0,18.9,1010.4,100.0,0.0
2021-12-08 04:00:00,-7.0,78.0,17.1,1010.5,100.0,0.0
2021-12-08 05:00:00,-6.6,81.0,15.7,1009.9,100.0,0.0
2021-12-08 06:00:00,-6.2,82.0,15.0,1009.3,100.0,0.0
2021-12-08 07:00:00,-5.8,84.0,14.0,1009.3,100.0,0.0
2021-12-08 08:00:00,-5.2,83.0,14.4,1009.2,100.0,0.0
2021-12-08 09:00:00,-4.8,83.0,15.0,1009.2,100.0,0.1
2021-12-08 10:00:00,-5.0,82.0,15.7,1009.4,100.0,0.1
2021-12-08 11:00:00,-5.1,81.0,14.9,1009.8,100.0,0.1
2021-12-08 12:00:00,-5.1,81.0,16.6,1009.4,100.0,0.0
2021-12-08 13:00:00,-4.8,80.0,14.0,1008.8,100.0,0.0
2021-12-08 14:00:00,-4.7,82.0,16.3,1008.3,100.0,0.0
2021-12-08 15:00:00,-4.1,83.0,18.1,1007.9,100.0,0.1
2021-12-08 16:00:00,-3.4,84.0,17.5,1007.7,100.0,0.0
2021-12-08 17:00:00,-2.9,84.0,16.2,1007.8,100.0,0.1
2021-12-08 18:00:00,-2.7,84.0,16.1,1007.9,100.0,0.1
2021-12-08 19:00:00,-2.5,84.0,15.6,1007.9,100.0,0.2
2021-12-08 20:00:00,-2.2,84.0,13.9,1008.0,100.0,0.2
2021-12-08 21:00:00,-2.0,85.0,14.6,1008.1,100.0,0.2
2021-12-08 22:00:00,-1.7,86.0,12.4,1008.6,100.0,0.2
2021-12-08 23:00:00,-1.6,87.0,12.4,1008.3,100.0,0.4
2021-12-09 00:00:00,-1.6,89.0,12.1,1008.8,100.0,0.2
2021-12-09 01:00:00,-1.4,90.0,11.5,1009.0,100.0,0.3
2021-12-09 02:00:00,-2.3,88.0,11.1,1009.6,100.0,0.3
2021-12-09 03:00:00,-2.1,88.0,10.6,1009.1,100.0,0.2
2021-12-09 04:00:00,-1.9,88.0,9.1,1009.1,100.0,0.1
2021-12-09 05:00:00,-1.7,89.0,9.2,1009.1,100.0,0.1
2021-12-09 06:00:00,-1.6,89.0,9.7,1009.1,100.0,0.1
2021-12-09 07:00:00,-1.4,88.0,10.8,1008.9,100.0,0.0
2021-12-09 08:00:00,-1.3,88.0,10.8,1009.1,100.0,0.0
2021-12-09 09:00:00,-1.2,88.0,9.7,1009.3,100.0,0.1
2021-12-09 10:00:00,-1.2,89.0,8.7,1009.4,100.0,0.0
2021-12-09 11:00:00,-1.1,89.0,9.2,1009.4,100.0,0.0
2021-12-09 12:00:00,-0.9,89.0,8.8,1009.2,100.0,0.0
2021-12-09 13:00:00,-0.7,89.0,8.2,1008.7,100.0,0.0
2021-12-09 14:00:00,-0.6,86.0,9.4,1008.5,100.0,0.0
2021-12-09 15:00:00,-0.6,86.0,9.0,1008.0,100.0,0.0
2021-12-09 16:00:00,-0.9,89.0,10.8,1007.5,100.0,0.0
2021-12-09 17:00:00,-1.0,87.0,12.7,1007.1,100.0,0.0
2021-12-09 18:00:00,-1.0,86.0,12.8,1006.7,100.0,0.0
2021-12-09 19:00:00,-1.2,86.0,12.8,1005.9,100.0,0.2
2021-12-09 20:00:00,-1.3,86.0,13.3,1005.7,100.0,0.3
2021-12-09 21:00:00,-1.4,85.0,12.3,1005.4,100.0,0.3
2021-12-09 22:00:00,-1.6,86.0,11.9,1005.0,100.0,0.3
2021-12-09 23:00:00,-1.8,87.0,11.1,1004.5,100.0,0.2
2021-12-10 00:00:00,-1.9,87.0,10.8,1004.3,100.0,0.2
2021-12-10 01:00:00,-2.0,88.0,10.4,1003.9,100.0,0.2
2021-12-10 02:00:00,-1.9,88.0,11.2,1003.7,100.0,0.2
2021-12-10 03:00:00,-2.0,88.0,9.8,1003.3,100.0,0.1
2021-12-10 04:00:00,-2.0,89.0,10.2,1002.8,100.0,0.2
2021-12-10 05:00:00,-2.0,89.0,11.0,1002.4,100.0,0.1
2021-12-10 06:00:00,-1.9,89.0,10.5,1002.2,100.0,0.0
2021-12-10 07:00:00,-1.9,89.0,10.7,1002.0,100.0,0.0
2021-12-10 08:00:00,-1.8,89.0,10.5,1001.9,100.0,0.0
2021-12-10 09:00:00,-1.8,90.0,9.2,1002.1,100.0,0.0
2021-12-10 10:00:00,-1.9,90.0,10.3,1002.1,100.0,0.0
2021-12-10 11:00:00,-1.7,90.0,10.6,1002.4,100.0,0.0
2021-12-10 12:00:00,-1.6,90.0,10.9,1002.4,100.0,0.0
2021-12-10 13:00:00,-1.4,89.0,11.3,1002.1,100.0,0.0
2021-12-10 14:00:00,-1.4,88.0,12.1,1002.6,100.0,0.0
2021-12-10 15:00:00,-1.3,87.0,12.3,1002.3,100.0,0.1
2021-12-10 16:00:00,-1.4,88.0,12.7,1001.9,100.0,0.0
2021-12-10 17:00:00,-1.3,87.0,12.2,1002.0,100.0,0.0
2021-12-10 18:00:00,-1.1,87.0,12.2,1002.1,100.0,0.0
2021-12-10 19:00:00,-0.9,87.0,11.8,1002.2,100.0,0.1
2021-12-10 20:00:00,-0.7,88.0,13.1,1002.3,100.0,0.3
2021-12-10 21:00:00,-0.5,91.0,13.2,1002.5,100.0,0.7
2021-12-10 22:00:00,-0.2,92.0,13.7,1002.6,100.0,1.0
2021-12-10 23:00:00,-0.1,92.0,13.7,1002.7,100.0,0.5
2021-12-11 00:00:00,0.2,91.0,13.6,1003.1,100.0,0.1
2021-12-11 01:00:00,0.3,91.0,13.5,1003.5,100.0,0.1
2021-12-11 02:00:00,0.1,92.0,11.8,1004.1,100.0,0.1
2021-12-11 03:00:00,0.2,92.0,10.6,1004.7,100.0,0.1
2021-12-11 04:00:00,0.3,92.0,10.4,1005.2,100.0,0.0
2021-12-11 05:00:00,0.4,92.0,10.4,1005.6,100.0,0.1
2021-12-11 06:00:00,0.4,93.0,9.7,1006.0,100.0,0.0
2021-12-11 07:00:00,0.4,93.0,9.5,1006.3,100.0,0.0
2021-12-11 08:00:00,0.4,93.0,9.0,1006.8,100.0,0.0
2021-12-11 09:00:00,0.4,93.0,9.0,1007.1,100.0,0.0
2021-12-11 10:00:00,0.4,93.0,9.2,1007.5,100.0,0.0
2021-12-11 11:00:00,0.4,93.0,9.2,1007.9,100.0,0.0
2021-12-11 12:00:00,0.6,93.0,8.3,1008.1,100.0,0.0
2021-12-11 13:00:00,0.7,93.0,7.1,1008.4,100.0,0.0
2021-12-11 14:00:00,0.6,94.0,5.0,1009.0,100.0,0.0
2021-12-11 15:00:00,0.5,94.0,4.0,1009.5,100.0,0.1
2021-12-11 16:00:00,0.4,95.0,4.3,1009.7,100.0,0.1
2021-12-11 17:00:00,0.4,95.0,2.9,1010.0,100.0,0.1
2021-12-11 18:00:00,-0.5,96.0,4.6,1010.4,100.0,0.0
2021-12-11 19:00:00,-1.2,95.0,4.0,1010.7,100.0,0.0
2021-12-11 20:00:00,-0.3,95.0,5.4,1011.0,100.0,0.0
2021-12-11 21:00:00,-0.2,95.0,4.4,1011.4,100.0,0.0
2021-12-11 22:00:00,-0.1,95.0,5.0,1011.8,100.0,0.0
2021-12-11 23:00:00,-0.1,96.0,6.1,1012.2,100.0,0.0
2021-12-12 00:00:00,-0.3,96.0,8.9,1012.3,100.0,0.0
2021-12-12 01:00:00,-0.5,98.0,9.6,1012.7,100.0,0.0
2021-12-12 02:00:00,-0.8,95.0,6.9,1012.9,100.0,0.0
2021-12-12 03:00:00,-0.8,96.0,5.2,1013.1,100.0,0.0
2021-12-12 04:00:00,-0.8,95.0,5.8,1013.0,100.0,0.0
2021-12-12 05:00:00,-0.6,96.0,8.4,1013.2,100.0,0.0
2021-12-12 06:00:00,-0.5,96.0,9.7,1013.2,100.0,0.0
2021-12-12 07:00:00,-0.5,95.0,10.8,1012.9,100.0,0.0
2021-12-12 08:00:00,-0.7,95.0,11.1,1012.6,100.0,0.0
2021-12-12 09:00:00,-1.0,95.0,10.5,1012.9,100.0,0.1
2021-12-12 10:00:00,-1.1,95.0,10.4,1013.2,100.0,0.3
2021-12-12 11:00:00,-1.0,93.0,10.0,1013.5,100.0,0.2
2021-12-12 12:00:00,-0.9,93.0,8.5,1013.4,100.0,0.2
2021-12-12 13:00:00,-0.6,92.0,8.4,1013.6,100.0,0.2
2021-12-12 14:00:00,-0.1,93.0,10.7,1014.0,100.0,0.2
2021-12-12 15:00:00,0.2,94.0,12.0,1013.8,100.0,0.2
2021-12-12 16:00:00,0.5,94.0,10.7,1013.7,100.0,0.3
2021-12-12 17:00:00,0.7,94.0,9.6,1014.0,100.0,0.2
2021-12-12 18:00:00,0.7,95.0,8.6,1014.6,100.0,0.1
2021-12-12 19:00:00,0.8,96.0,10.2,1014.3,100.0,0.1
2021-12-12 20:00:00,1.2,95.0,10.8,1014.4,100.0,0.0
2021-12-12 21:00:00,1.3,96.0,9.8,1015.0,100.0,0.0
2021-12-12 22:00:00,1.5,96.0,10.1,1015.2,100.0,0.0
2021-12-12 23:00:00,1.6,95.0,11.3,1015.5,100.0,0.0
2021-12-13 00:00:00,1.7,95.0,11.6,1015.5,100.0,0.0
2021-12-13 01:00:00,1.7,95.0,10.3,1015.7,100.0,0.0
2021-12-13 02:00:00,0.8,98.0,4.5,1016.3,100.0,0.0
2021-12-13 03:00:00,0.6,99.0,3.9,1016.3,100.0,0.0
2021-12-13 04:00:00,0.9,99.0,4.0,1016.4,100.0,0.0
2021-12-13 05:00:00,0.9,98.0,3.9,1016.3,100.0,0.0
2021-12-13 06:00:00,0.5,98.0,4.1,1016.0,100.0,0.0
2021-12-13 07:00:00,0.4,98.0,4.1,1016.0,100.0,0.0
2021-12-13 08:00:00,1.2,96.0,4.0,1016.0,100.0,0.0
2021-12-13 09:00:00,1.6,95.0,5.4,1015.6,100.0,0.0
2021-12-13 10:00:00,1.8,97.0,7.3,1015.6,100.0,0.1
2021-12-13 11:00:00,1.9,99.0,8.7,1015.5,100.0,0.2
2021-12-13 12:00:00,2.1,98.0,10.0,1015.2,100.0,0.1
2021-12-13 13:00:00,2.3,96.0,11.6,1014.3,100.0,0.1
2021-12-13 14:00:00,1.4,97.0,11.2,1014.1,100.0,0.1
2021-12-13 15:00:00,1.6,97.0,9.6,1013.8,100.0,0.1
2021-12-13 16:00:00,2.0,97.0,10.2,1013.0,100.0,0.1
2021-12-13 17:00:00,2.4,97.0,6.8,1012.5,100.0,0.1
2021-12-13 18:00:00,2.5,98.0,4.7,1012.3,100.0,0.0
2021-12-13 19:00:00,1.9,99.0,4.6,1011.9,100.0,0.0
2021-12-13 20:00:00,2.2,99.0,4.9,1011.7,100.0,0.0
2021-12-13 21:00:00,1.8,99.0,5.2,1011.8,100.0,0.0
2021-12-13 22:00:00,1.3,98.0,4.7,1011.5,100.0,0.0
2021-12-13 23:00:00,1.5,96.0,5.7,1011.5,100.0,0.0
2021-12-14 00:00:00,0.9,96.0,4.5,1011.6,100.0,0.0
2021-12-14 01:00:00,0.3,96.0,3.1,1011.5,100.0,0.0
2021-12-14 02:00:00,-0.8,98.0,5.9,1011.8,100.0,0.0
2021-12-14 03:00:00,-0.4,97.0,4.5,1011.8,100.0,0.0
2021-12-14 04:00:00,-0.4,94.0,5.1,1011.8,100.0,0.0
2021-12-14 05:00:00,-1.2,93.0,6.9,1011.4,38.0,0.0
2021-12-14 06:00:00,-1.7,95.0,6.5,1011.2,42.0,0.0
2021-12-14 07:00:00,-2.5,95.0,7.5,1011.1,37.0,0.0
2021-12-14 08:00:00,-2.2,95.0,6.4,1011.1,38.0,0.0
2021-12-14 09:00:00,-2.4,94.0,6.3,1011.4,40.0,0.0
2021-12-14 10:00:00,-2.8,95.0,6.8,1011.6,93.0,0.0
2021-12-14 11:00:00,-2.3,95.0,6.2,1012.2,100.0,0.0
2021-12-14 12:00:00,-1.3,94.0,5.2,1012.3,88.0,0.0
2021-12-14 13:00:00,0.6,80.0,4.4,1012.3,100.0,0.0
2021-12-14 14:00:00,-0.2,91.0,5.5,1012.4,100.0,0.0
2021-12-14 15:00:00,0.4,90.0,6.3,1012.0,100.0,0.0
2021-12-14 16:00:00,0.3,92.0,7.1,1011.8,100.0,0.0
2021-12-14 17:00:00,0.3,93.0,8.6,1011.6,100.0,0.0
2021-12-14 18:00:00,0.5,93.0,12.7,1011.0,100.0,0.1
2021-12-14 19:00:00,0.8,94.0,14.2,1010.2,100.0,0.0
2021-12-14 20:00:00,1.1,95.0,14.4,1009.7,100.0,0.0
2021-12-14 21:00:00,1.8,94.0,15.7,1008.4,100.0,0.0
2021-12-14 22:00:00,2.8,96.0,15.7,1007.9,100.0,0.0
2021-12-14 23:00:00,3.5,97.0,15.5,1007.2,100.0,0.0
2021-12-15 00:00:00,3.3,99.0,14.4,1006.7,100.0,0.0
2021-12-15 01:00:00,3.1,99.0,13.9,1006.4,100.0,0.0
2021-12-15 02:00:00,2.1,99.0,9.8,1007.3,100.0,0.0
2021-12-15 03:00:00,1.2,99.0,7.9,1007.0,100.0,0.0
2021-12-15 04:00:00,0.6,99.0,7.6,1006.7,87.0,0.0
2021-12-15 05:00:00,1.1,98.0,9.0,1006.4,77.0,0.0
2021-12-15 06:00:00,1.4,98.0,10.2,1005.6,78.0,0.0
2021-12-15 07:00:00,1.0,99.0,9.4,1005.5,48.0,0.0
2021-12-15 08:00:00,1.2,99.0,9.1,1005.5,60.0,0.0
2021-12-15 09:00:00,1.7,98.0,8.8,1005.7,57.0,0.0
2021-12-15 10:00:00,0.8,98.0,8.4,1005.8,89.0,0.0
2021-12-15 11:00:00,2.1,98.0,8.6,1006.2,99.0,0.0
2021-12-15 12:00:00,3.0,98.0,9.9,1006.4,70.0,0.0
2021-12-15 13:00:00,3.6,97.0,9.4,1006.5,33.0,0.0
2021-12-15 14:00:00,1.8,99.0,7.0,1008.8,39.0,0.0
2021-12-15 15:00:00,1.7,99.0,5.8,1008.5,65.0,0.0
2021-12-15 16:00:00,0.6,99.0,8.4,1008.7,83.0,0.0
2021-12-15 17:00:00,0.6,99.0,7.2,1008.7,84.0,0.0
2021-12-15 18:00:00,0.3,98.0,8.0,1008.6,96.0,0.0
2021-12-15 19:00:00,0.7,98.0,8.4,1008.2,58.0,0.0
2021-12-15 20:00:00,1.1,98.0,9.7,1008.4,80.0,0.0
2021-12-15 21:00:00,2.0,97.0,11.3,1008.4,41.0,0.0
2021-12-15 22:00:00,2.1,96.0,11.7,1009.1,61.0,0.0
2021-12-15 23:00:00,2.4,96.0,12.8,1009.9,68.0,0.0
2021-12-16 00:00:00,2.1,96.0,12.2,1010.8,11.0,0.0
2021-12-16 01:00:00,1.6,96.0,11.6,1011.6,9.0,0.0
2021-12-16 02:00:00,2.8,84.0,14.5,1012.9,3.0,0.0
2021-12-16 03:00:00,2.5,81.0,13.2,1013.7,14.0,0.0
2021-12-16 04:00:00,2.6,77.0,12.7,1014.4,81.0,0.0
2021-12-16 05:00:00,2.7,76.0,13.4,1014.8,26.0,0.0
2021-12-16 06:00:00,2.7,75.0,12.8,1015.4,59.0,0.0
2021-12-16 07:00:00,2.9,72.0,12.8,1016.2,78.0,0.0
2021-12-16 08:00:00,3.1,72.0,12.1,1016.8,25.0,0.0
2021-12-16 09:00:00,3.3,73.0,13.5,1017.7,5.0,0.0
2021-12-16 10:00:00,3.7,75.0,15.2,1018.5,2.0,0.0
2021-12-16 11:00:00,3.7,76.0,15.5,1019.5,2.0,0.0
2021-12-16 12:00:00,4.1,74.0,15.1,1020.2,2.0,0.0
2021-12-16 13:00:00,4.6,72.0,15.5,1020.9,39.0,0.0
2021-12-16 14:00:00,6.1,59.0,17.9,1022.2,19.0,0.0
2021-12-16 15:00:00,5.5,59.0,15.0,1023.1,1.0,0.0
2021-12-16 16:00:00,3.6,66.0,7.2,1023.5,0.0,0.0
2021-12-16 17:00:00,2.6,67.0,6.3,1024.0,19.0,0.0
2021-12-16 18:00:00,2.5,70.0,11.3,1024.6,13.0,0.0
2021-12-16 19:00:00,1.8,74.0,8.3,1024.9,14.0,0.0
2021-12-16 20:00:00,0.0,81.0,7.4,1025.4,2.0,0.0
2021-12-16 21:00:00,1.3,77.0,6.8,1025.9,1.0,0.0
2021-12-16 22:00:00,1.8,77.0,5.8,1026.4,18.0,0.0
2021-12-16 23:00:00,1.7,80.0,3.6,1027.6,16.0,0.0
2021-12-17 00:00:00,1.2,84.0,4.0,1028.2,33.0,0.0
2021-12-17 01:00:00,-0.9,90.0,4.7,1028.8,28.0,0.0
2021-12-17 02:00:00,1.1,75.0,4.3,1029.7,32.0,0.0
2021-12-17 03:00:00,1.6,72.0,3.3,1029.7,26.0,0.0
2021-12-17 04:00:00,2.1,69.0,1.8,1030.0,44.0,0.0
2021-12-17 05:00:00,2.2,70.0,2.5,1030.0,94.0,0.0
2021-12-17 06:00:00,2.2,73.0,3.9,1030.1,67.0,0.0
2021-12-17 07:00:00,1.3,81.0,3.0,1030.1,100.0,0.0
2021-12-17 08:00:00,1.7,80.0,1.5,1030.0,100.0,0.0
2021-12-17 09:00:00,1.3,80.0,2.8,1030.4,100.0,0.0
2021-12-17 10:00:00,0.7,82.0,3.6,1030.6,81.0,0.0
2021-12-17 11:00:00,1.4,78.0,5.6,1030.7,41.0,0.0
2021-12-17 12:00:00,1.3,80.0,7.2,1030.9,4.0,0.0
2021-12-17 13:00:00,1.3,83.0,4.1,1031.0,4.0,0.0
2021-12-17 14:00:00,2.1,81.0,2.5,1030.7,37.0,0.0
2021-12-17 15:00:00,0.8,85.0,0.8,1030.3,64.0,0.0
2021-12-17 16:00:00,1.9,76.0,5.8,1030.4,98.0,0.0
2021-12-17 17:00:00,0.4,86.0,6.2,1030.4,98.0,0.0
2021-12-17 18:00:00,0.1,87.0,5.8,1030.8,96.0,0.0
2021-12-17 19:00:00,-0.9,90.0,6.2,1030.9,35.0,0.0
2021-12-17 20:00:00,-1.1,93.0,6.2,1030.9,47.0,0.0
2021-12-17 21:00:00,-0.3,91.0,4.8,1030.6,45.0,0.0
2021-12-17 22:00:00,1.4,87.0,2.9,1030.3,41.0,0.0
2021-12-17 23:00:00,1.7,86.0,3.3,1029.9,63.0,0.0
2021-12-18 00:00:00,-0.9,93.0,4.6,1029.5,75.0,0.0
2021-12-18 01:00:00,-0.9,93.0,3.3,1029.2,91.0,0.0
2021-12-18 02:00:00,-1.2,91.0,3.3,1029.1,97.0,0.0
2021-12-18 03:00:00,-1.0,89.0,2.7,1028.7,96.0,0.0
2021-12-18 04:00:00,2.1,84.0,4.5,1028.6,66.0,0.0
2021-12-18 05:00:00,4.4,79.0,5.8,1028.1,51.0,0.0
2021-12-18 06:00:00,1.6,86.0,7.9,1027.1,37.0,0.0
2021-12-18 07:00:00,3.1,81.0,7.9,1026.6,98.0,0.0
2021-12-18 08:00:00,4.5,77.0,7.7,1026.2,93.0,0.0
2021-12-18 09:00:00,3.9,78.0,8.4,1025.9,21.0,0.0
2021-12-18 10:00:00,0.8,85.0,9.5,1025.5,82.0,0.0
2021-12-18 11:00:00,1.9,83.0,7.6,1025.3,100.0,0.0
2021-12-18 12:00:00,2.3,84.0,6.6,1024.6,100.0,0.0
2021-12-18 13:00:00,3.6,80.0,5.2,1023.9,100.0,0.0
2021-12-18 14:00:00,4.9,75.0,7.6,1023.0,100.0,0.0
2021-12-18 15:00:00,5.4,72.0,9.8,1022.2,100.0,0.0
2021-12-18 16:00:00,5.1,72.0,8.6,1021.2,100.0,0.0
2021-12-18 17:00:00,4.9,71.0,9.5,1020.2,96.0,0.0
2021-12-18 18:00:00,4.3,74.0,10.8,1019.4,70.0,0.0
2021-12-18 19:00:00,2.9,78.0,8.7,1018.8,96.0,0.0
2021-12-18 20:00:00,1.2,83.0,6.9,1018.2,69.0,0.0
2021-12-18 21:00:00,1.0,84.0,6.6,1017.6,9.0,0.0
2021-12-18 22:00:00,0.1,86.0,7.2,1017.1,0.0,0.0
2021-12-18 23:00:00,2.6,79.0,7.3,1017.2,1.0,0.0
2021-12-19 00:00:00,-1.3,89.0,8.8,1016.6,11.0,0.0
2021-12-19 01:00:00,-1.8,92.0,8.9,1016.0,17.0,0.0
2021-12-19 02:00:00,-0.6,86.0,9.4,1016.0,10.0,0.0
2021-12-19 03:00:00,-0.5,84.0,9.3,1015.7,10.0,0.0
2021-12-19 04:00:00,2.4,79.0,5.0,1015.7,7.0,0.0
2021-12-19 05:00:00,-1.0,87.0,4.4,1015.3,3.0,0.0
2021-12-19 06:00:00,-2.2,86.0,5.0,1015.2,3.0,0.0
2021-12-19 07:00:00,0.0,81.0,9.7,1015.7,0.0,0.0
2021-12-19 08:00:00,0.3,82.0,11.6,1016.8,13.0,0.0
2021-12-19 09:00:00,0.0,81.0,8.7,1017.8,2.0,0.0
2021-12-19 10:00:00,1.2,64.0,14.3,1018.4,0.0,0.0
2021-12-19 11:00:00,0.7,63.0,12.7,1019.0,3.0,0.0
2021-12-19 12:00:00,0.5,65.0,10.8,1019.6,9.0,0.0
2021-12-19 13:00:00,0.8,63.0,11.5,1019.8,13.0,0.0
2021-12-19 14:00:00,2.0,54.0,10.9,1019.9,4.0,0.0
2021-12-19 15:00:00,1.3,60.0,8.4,1020.3,0.0,0.0
2021-12-19 16:00:00,0.4,59.0,7.9,1020.5,0.0,0.0
2021-12-19 17:00:00,0.1,59.0,8.2,1020.5,0.0,0.0
2021-12-19 18:00:00,-0.1,60.0,9.2,1020.8,0.0,0.0
2021-12-19 19:00:00,-0.2,61.0,9.2,1020.9,0.0,0.0
2021-12-19 20:00:00,0.0,59.0,11.3,1021.2,2.0,0.0
2021-12-19 21:00:00,-0.1,60.0,11.8,1021.6,0.0,0.0
2021-12-19 22:00:00,-0.2,60.0,11.0,1022.1,0.0,0.0
2021-12-19 23:00:00,0.0,61.0,12.3,1022.5,0.0,0.0
2021-12-20 00:00:00,0.0,62.0,13.0,1022.7,0.0,0.0
2021-12-20 01:00:00,-0.2,64.0,13.2,1022.9,0.0,0.0
2021-12-20 02:00:00,-0.8,69.0,11.5,1023.2,0.0,0.0
2021-12-20 03:00:00,-0.6,70.0,11.0,1023.4,0.0,0.0
2021-12-20 04:00:00,-0.8,71.0,8.7,1023.3,30.0,0.0
2021-12-20 05:00:00,-0.9,70.0,8.7,1023.4,83.0,0.0
2021-12-20 06:00:00,-1.1,71.0,6.2,1023.5,66.0,0.0
2021-12-20 07:00:00,-1.4,73.0,5.8,1023.7,68.0,0.0
2021-12-20 08:00:00,-0.6,69.0,6.3,1023.6,82.0,0.0
2021-12-20 09:00:00,0.3,65.0,13.0,1023.7,83.0,0.0
2021-12-20 10:00:00,0.4,64.0,13.9,1024.0,94.0,0.0
2021-12-20 11:00:00,0.1,66.0,11.9,1024.7,21.0,0.0
2021-12-20 12:00:00,0.3,66.0,10.1,1025.0,21.0,0.0
2021-12-20 13:00:00,0.5,67.0,8.7,1025.1,16.0,0.0
2021-12-20 14:00:00,0.5,68.0,8.4,1025.3,98.0,0.0
2021-12-20 15:00:00,-0.2,73.0,6.9,1025.4,99.0,0.0
2021-12-20 16:00:00,-1.0,76.0,7.8,1025.6,90.0,0.0
2021-12-20 17:00:00,-1.7,79.0,7.1,1025.6,78.0,0.0
2021-12-20 18:00:00,-2.4,81.0,5.4,1025.6,87.0,0.0
2021-12-20 19:00:00,-3.0,84.0,4.7,1026.0,95.0,0.0
2021-12-20 20:00:00,-3.7,88.0,4.5,1026.0,90.0,0.0
2021-12-20 21:00:00,-4.7,93.0,2.4,1025.7,98.0,0.0
2021-12-20 22:00:00,-4.8,93.0,0.8,1025.7,93.0,0.0
2021-12-20 23:00:00,-4.7,92.0,1.1,1025.7,100.0,0.0
2021-12-21 00:00:00,-4.5,91.0,3.1,1025.3,71.0,0.0
2021-12-21 01:00:00,-4.4,90.0,3.4,1024.6,100.0,0.0
2021-12-21 02:00:00,-3.4,83.0,1.8,1024.5,100.0,0.0
2021-12-21 03:00:00,-4.2,90.0,3.6,1024.2,99.0,0.0
2021-12-21 04:00:00,-4.6,94.0,3.4,1023.9,100.0,0.0
2021-12-21 05:00:00,-4.5,96.0,2.5,1023.3,100.0,0.0
2021-12-21 06:00:00,-4.4,96.0,2.3,1022.9,100.0,0.0
2021-12-21 07:00:00,-4.3,93.0,2.0,1022.6,100.0,0.0
2021-12-21 08:00:00,-4.3,91.0,2.5,1022.3,100.0,0.0
2021-12-21 09:00:00,-4.2,91.0,2.9,1022.3,100.0,0.0
2021-12-21 10:00:00,-4.0,90.0,2.4,1022.3,100.0,0.0
2021-12-21 11:00:00,-4.0,91.0,3.3,1022.3,100.0,0.0
2021-12-21 12:00:00,-3.9,91.0,4.6,1022.2,100.0,0.0
2021-12-21 13:00:00,-3.3,88.0,4.3,1021.9,100.0,0.0
2021-12-21 14:00:00,-2.9,88.0,2.5,1022.1,100.0,0.0
2021-12-21 15:00:00,-2.7,88.0,3.8,1022.0,100.0,0.0
2021-12-21 16:00:00,-2.9,90.0,4.7,1021.9,100.0,0.0
2021-12-21 17:00:00,-3.1,90.0,5.2,1021.8,100.0,0.1
2021-12-21 18:00:00,-2.8,87.0,5.2,1021.7,100.0,0.3
2021-12-21 19:00:00,-2.7,87.0,5.2,1021.4,100.0,0.4
2021-12-21 20:00:00,-2.5,87.0,5.0,1021.3,100.0,0.2
2021-12-21 21:00:00,-2.3,90.0,3.4,1021.1,100.0,0.2
2021-12-21 22:00:00,-2.2,90.0,3.2,1021.2,100.0,0.1
2021-12-21 23:00:00,-2.1,89.0,5.0,1021.3,100.0,0.2
2021-12-22 00:00:00,-2.1,87.0,5.8,1021.4,100.0,0.4
2021-12-22 01:00:00,-2.1,86.0,6.4,1021.2,100.0,0.4
2021-12-22 02:00:00,-2.5,84.0,5.0,1021.6,100.0,0.6
2021-12-22 03:00:00,-2.6,86.0,5.8,1021.7,100.0,0.3
2021-12-22 04:00:00,-2.5,86.0,5.2,1021.6,100.0,0.3
2021-12-22 05:00:00,-2.5,85.0,5.8,1021.3,100.0,0.3
2021-12-22 06:00:00,-2.5,85.0,5.8,1021.0,100.0,0.4
2021-12-22 07:00:00,-2.5,86.0,4.3,1020.7,100.0,0.4
2021-12-22 08:00:00,-2.5,87.0,5.4,1020.7,100.0,0.3
2021-12-22 09:00:00,-2.3,86.0,5.1,1020.7,100.0,0.2
2021-12-22 10:00:00,-2.2,84.0,4.8,1020.9,100.0,0.1
2021-12-22 11:00:00,-2.1,83.0,6.6,1021.0,100.0,0.1
2021-12-22 12:00:00,-2.0,81.0,7.1,1020.8,100.0,0.0
2021-12-22 13:00:00,-1.9,80.0,5.9,1020.6,100.0,0.0
2021-12-22 14:00:00,-1.5,85.0,5.1,1020.2,100.0,0.0
2021-12-22 15:00:00,-2.0,87.0,3.1,1019.9,100.0,0.0
2021-12-22 16:00:00,-2.1,88.0,5.1,1019.4,100.0,0.0
2021-12-22 17:00:00,-2.2,89.0,5.1,1019.0,100.0,0.0
2021-12-22 18:00:00,-2.4,90.0,4.4,1018.4,100.0,0.0
2021-12-22 19:00:00,-2.4,90.0,6.6,1017.7,100.0,0.0
2021-12-22 20:00:00,-2.4,90.0,6.4,1017.3,100.0,0.0
2021-12-22 21:00:00,-2.3,90.0,5.0,1017.0,100.0,0.0
2021-12-22 22:00:00,-2.8,93.0,3.9,1016.6,100.0,0.0
2021-12-22 23:00:00,-2.5,92.0,2.3,1016.2,100.0,0.0
2021-12-23 00:00:00,-2.4,92.0,5.1,1015.5,100.0,0.0
2021-12-23 01:00:00,-2.5,92.0,3.8,1014.8,100.0,0.0
2021-12-23 02:00:00,-2.4,91.0,1.1,1014.2,100.0,0.0
2021-12-23 03:00:00,-2.2,89.0,3.9,1013.3,100.0,0.0
2021-12-23 04:00:00,-2.3,90.0,2.6,1012.4,100.0,0.0
2021-12-23 05:00:00,-2.4,91.0,3.3,1011.5,100.0,0.0
2021-12-23 06:00:00,-2.7,91.0,3.7,1010.7,100.0,0.0
2021-12-23 07:00:00,-3.0,91.0,5.6,1009.8,100.0,0.0
2021-12-23 08:00:00,-3.4,88.0,5.6,1008.9,99.0,0.0
2021-12-23 09:00:00,-3.8,86.0,4.9,1008.2,71.0,0.0
2021-12-23 10:00:00,-4.4,87.0,3.9,1007.5,58.0,0.0
2021-12-23 11:00:00,-4.8,89.0,3.9,1006.9,100.0,0.0
2021-12-23 12:00:00,-5.2,91.0,4.4,1006.0,100.0,0.0
2021-12-23 13:00:00,-5.2,90.0,4.1,1005.1,100.0,0.0
2021-12-23 14:00:00,-4.9,85.0,2.3,1004.5,100.0,0.0
2021-12-23 15:00:00,-4.7,85.0,2.7,1003.4,100.0,0.0
2021-12-23 16:00:00,-4.7,87.0,4.4,1002.0,100.0,0.0
2021-12-23 17:00:00,-4.9,90.0,6.1,1000.6,100.0,0.0
2021-12-23 18:00:00,-5.1,91.0,6.3,999.9,85.0,0.0
2021-12-23 19:00:00,-5.3,91.0,4.1,998.4,51.0,0.0
2021-12-23 20:00:00,-5.4,92.0,6.1,997.2,57.0,0.0
2021-12-23 21:00:00,-5.6,92.0,6.1,996.3,87.0,0.0
2021-12-23 22:00:00,-5.7,92.0,4.9,995.5,85.0,0.0
2021-12-23 23:00:00,-6.1,93.0,10.0,996.2,99.0,0.0
2021-12-24 00:00:00,-5.4,81.0,10.5,996.3,100.0,0.1
2021-12-24 01:00:00,-3.0,72.0,14.4,996.6,100.0,0.2
2021-12-24 02:00:00,-2.7,62.0,14.6,997.6,100.0,0.1
2021-12-24 03:00:00,-2.8,56.0,16.6,998.5,100.0,0.0
2021-12-24 04:00:00,-3.7,50.0,17.6,999.4,100.0,0.0
2021-12-24 05:00:00,-4.9,50.0,15.3,999.9,100.0,0.0
2021-12-24 06:00:00,-6.3,58.0,13.1,1000.6,11.0,0.0
2021-12-24 07:00:00,-7.8,66.0,11.7,1001.1,0.0,0.0
2021-12-24 08:00:00,-8.8,68.0,11.9,1001.8,0.0,0.0
2021-12-24 09:00:00,-9.3,69.0,10.6,1002.3,0.0,0.0
2021-12-24 10:00:00,-9.2,61.0,8.9,1002.8,0.0,0.0
2021-12-24 11:00:00,-9.0,53.0,7.2,1002.8,0.0,0.0
2021-12-24 12:00:00,-8.0,46.0,8.2,1002.9,0.0,0.0
2021-12-24 13:00:00,-6.9,47.0,9.2,1002.8,0.0,0.0
2021-12-24 14:00:00,-7.1,49.0,8.4,1003.6,0.0,0.0
2021-12-24 15:00:00,-6.9,49.0,9.4,1003.5,0.0,0.0
2021-12-24 16:00:00,-7.5,52.0,9.4,1003.4,0.0,0.0
2021-12-24 17:00:00,-7.9,58.0,7.8,1003.1,34.0,0.0
2021-12-24 18:00:00,-8.2,62.0,5.4,1002.9,100.0,0.0
2021-12-24 19:00:00,-7.4,59.0,6.2,1002.5,100.0,0.0
2021-12-24 20:00:00,-6.8,55.0,4.7,1002.5,100.0,0.0
2021-12-24 21:00:00,-6.9,55.0,4.2,1002.4,100.0,0.0
2021-12-24 22:00:00,-6.8,53.0,5.1,1002.6,58.0,0.0
2021-12-24 23:00:00,-7.7,58.0,3.7,1003.1,10.0,0.0
2021-12-25 00:00:00,-7.4,57.0,5.2,1003.3,23.0,0.0
2021-12-25 01:00:00,-7.1,58.0,6.8,1003.4,3.0,0.0
2021-12-25 02:00:00,-8.3,72.0,6.6,1004.1,1.0,0.0
2021-12-25 03:00:00,-7.5,70.0,7.7,1004.5,2.0,0.0
2021-12-25 04:00:00,-7.7,72.0,6.3,1004.7,15.0,0.0
2021-12-25 05:00:00,-8.0,75.0,4.9,1005.0,29.0,0.0
2021-12-25 06:00:00,-8.3,81.0,3.3,1005.3,38.0,0.0
2021-12-25 07:00:00,-8.0,82.0,4.7,1005.1,32.0,0.0
2021-12-25 08:00:00,-7.8,86.0,5.7,1004.8,19.0,0.0
2021-12-25 09:00:00,-7.5,85.0,5.2,1004.6,14.0,0.0
2021-12-25 10:00:00,-7.2,82.0,5.4,1004.8,1.0,0.0
2021-12-25 11:00:00,-6.6,76.0,6.1,1005.1,0.0,0.0
2021-12-25 12:00:00,-5.8,68.0,7.7,1005.1,1.0,0.0
2021-12-25 13:00:00,-4.9,61.0,9.2,1005.0,1.0,0.0
2021-12-25 14:00:00,-4.9,66.0,5.5,1005.3,1.0,0.0
2021-12-25 15:00:00,-4.5,64.0,5.4,1005.3,34.0,0.0
2021-12-25 16:00:00,-5.1,67.0,5.7,1005.3,69.0,0.0
2021-12-25 17:00:00,-4.9,66.0,8.5,1005.4,39.0,0.0
2021-12-25 18:00:00,-4.8,65.0,10.8,1005.4,63.0,0.0
2021-12-25 19:00:00,-4.6,65.0,12.3,1005.2,75.0,0.0
2021-12-25 20:00:00,-4.5,65.0,13.8,1005.1,73.0,0.0
2021-12-25 21:00:00,-4.5,65.0,13.0,1005.2,91.0,0.0
2021-12-25 22:00:00,-4.5,66.0,11.2,1005.4,93.0,0.0
2021-12-25 23:00:00,-4.4,65.0,10.0,1005.6,93.0,0.0
2021-12-26 00:00:00,-4.5,66.0,7.1,1005.9,100.0,0.0
2021-12-26 01:00:00,-5.3,71.0,6.4,1006.1,98.0,0.0
2021-12-26 02:00:00,-3.7,66.0,5.2,1006.7,98.0,0.0
2021-12-26 03:00:00,-3.8,68.0,4.4,1007.0,96.0,0.0
2021-12-26 04:00:00,-6.1,80.0,4.9,1007.3,99.0,0.0
2021-12-26 05:00:00,-4.8,77.0,4.0,1007.5,99.0,0.0
2021-12-26 06:00:00,-4.9,79.0,3.6,1007.7,100.0,0.0
2021-12-26 07:00:00,-6.2,86.0,4.5,1007.7,100.0,0.0
2021-12-26 08:00:00,-6.5,89.0,3.7,1007.8,100.0,0.0
2021-12-26 09:00:00,-6.8,89.0,3.4,1007.7,94.0,0.0
2021-12-26 10:00:00,-6.2,86.0,3.1,1008.1,90.0,0.0
2021-12-26 11:00:00,-7.1,90.0,4.0,1008.5,95.0,0.0
2021-12-26 12:00:00,-6.5,93.0,5.2,1008.7,96.0,0.0
2021-12-26 13:00:00,-6.3,95.0,4.4,1008.6,100.0,0.0
2021-12-26 14:00:00,-6.3,94.0,3.1,1008.9,100.0,0.0
2021-12-26 15:00:00,-6.2,93.0,1.3,1008.6,95.0,0.0
2021-12-26 16:00:00,-6.8,95.0,4.5,1008.7,98.0,0.0
2021-12-26 17:00:00,-7.1,96.0,3.2,1008.8,99.0,0.0
2021-12-26 18:00:00,-7.5,94.0,2.3,1008.8,100.0,0.0
2021-12-26 19:00:00,-7.9,92.0,3.4,1008.7,92.0,0.0
2021-12-26 20:00:00,-7.3,90.0,2.3,1008.6,68.0,0.0
2021-12-26 21:00:00,-7.3,89.0,1.8,1008.6,82.0,0.0
2021-12-26 22:00:00,-7.9,89.0,1.5,1008.8,76.0,0.0
2021-12-26 23:00:00,-8.5,90.0,1.1,1008.8,64.0,0.0
2021-12-27 00:00:00,-8.8,93.0,0.4,1008.9,67.0,0.0
2021-12-27 01:00:00,-9.1,96.0,1.6,1008.6,75.0,0.0
2021-12-27 02:00:00,-10.7,87.0,3.9,1009.0,76.0,0.0
2021-12-27 03:00:00,-11.2,85.0,3.6,1009.0,100.0,0.0
2021-12-27 04:00:00,-11.6,87.0,4.3,1008.9,100.0,0.0
2021-12-27 05:00:00,-12.1,84.0,5.8,1008.9,100.0,0.0
2021-12-27 06:00:00,-12.4,79.0,7.2,1009.1,100.0,0.0
2021-12-27 07:00:00,-12.5,81.0,9.5,1008.9,100.0,0.0
2021-12-27 08:00:00,-12.7,85.0,8.4,1009.1,100.0,0.0
2021-12-27 09:00:00,-12.6,85.0,9.0,1009.2,100.0,0.0
2021-12-27 10:00:00,-12.8,86.0,9.5,1009.5,100.0,0.0
2021-12-27 11:00:00,-12.4,85.0,9.5,1009.7,100.0,0.0
2021-12-27 12:00:00,-11.9,82.0,7.6,1009.4,100.0,0.0
2021-12-27 13:00:00,-10.9,78.0,6.4,1009.5,100.0,0.0
2021-12-27 14:00:00,-8.8,76.0,5.7,1009.9,100.0,0.0
2021-12-27 15:00:00,-8.2,75.0,5.6,1009.8,100.0,0.0
2021-12-27 16:00:00,-7.7,75.0,7.4,1009.3,100.0,0.0
2021-12-27 17:00:00,-7.6,81.0,8.7,1008.8,100.0,0.0
2021-12-27 18:00:00,-7.3,84.0,10.2,1008.4,100.0,0.0
2021-12-27 19:00:00,-6.9,88.0,10.8,1008.1,100.0,0.0
2021-12-27 20:00:00,-6.4,90.0,9.2,1007.9,100.0,0.0
2021-12-27 21:00:00,-6.0,89.0,8.2,1007.7,100.0,0.0
2021-12-27 22:00:00,-5.9,89.0,7.4,1007.5,100.0,0.0
2021-12-27 23:00:00,-5.9,89.0,7.4,1007.3,100.0,0.0
2021-12-28 00:00:00,-6.4,90.0,9.5,1006.8,100.0,0.0
2021-12-28 01:00:00,-6.5,90.0,12.2,1006.1,100.0,0.0
2021-12-28 02:00:00,-6.1,88.0,11.5,1005.1,100.0,0.0
2021-12-28 03:00:00,-5.9,86.0,11.0,1004.4,100.0,0.0
2021-12-28 04:00:00,-5.8,87.0,10.2,1003.6,100.0,0.1
2021-12-28 05:00:00,-5.6,87.0,10.5,1002.9,100.0,0.3
2021-12-28 06:00:00,-5.4,87.0,9.7,1002.2,100.0,0.7
2021-12-28 07:00:00,-5.3,87.0,9.5,1001.6,100.0,0.4
2021-12-28 08:00:00,-5.3,86.0,10.0,1001.0,100.0,0.1
2021-12-28 09:00:00,-5.2,86.0,9.7,1000.6,100.0,0.5
2021-12-28 10:00:00,-5.3,87.0,9.5,1000.6,100.0,0.9
2021-12-28 11:00:00,-5.5,88.0,10.8,1000.5,100.0,1.0
2021-12-28 12:00:00,-5.5,88.0,9.7,1000.2,100.0,0.8
2021-12-28 13:00:00,-5.4,87.0,8.9,999.9,100.0,0.1
2021-12-28 14:00:00,-5.7,87.0,9.0,999.4,100.0,0.0
2021-12-28 15:00:00,-5.5,86.0,7.8,999.3,100.0,0.1
2021-12-28 16:00:00,-5.5,87.0,8.8,999.0,100.0,0.1
2021-12-28 17:00:00,-5.8,87.0,8.1,999.1,85.0,0.0
2021-12-28 18:00:00,-6.3,86.0,7.9,999.1,79.0,0.0
2021-12-28 19:00:00,-7.5,86.0,7.2,999.1,100.0,0.0
2021-12-28 20:00:00,-6.4,85.0,8.0,999.2,100.0,0.0
2021-12-28 21:00:00,-6.6,85.0,8.5,999.5,100.0,0.0
2021-12-28 22:00:00,-6.4,86.0,10.3,999.5,100.0,0.0
2021-12-28 23:00:00,-6.3,86.0,9.9,999.6,100.0,0.0
2021-12-29 00:00:00,-6.2,86.0,7.9,999.9,100.0,0.0
2021-12-29 01:00:00,-6.3,87.0,7.6,1000.1,100.0,0.0
2021-12-29 02:00:00,-5.2,87.0,6.9,1000.3,100.0,0.0
2021-12-29 03:00:00,-5.5,86.0,6.5,1000.8,100.0,0.0
2021-12-29 04:00:00,-5.8,85.0,6.6,1001.0,100.0,0.0
2021-12-29 05:00:00,-5.8,86.0,6.7,1000.9,100.0,0.0
2021-12-29 06:00:00,-5.9,86.0,7.0,1000.9,100.0,0.0
2021-12-29 07:00:00,-6.1,87.0,6.9,1001.1,100.0,0.0
2021-12-29 08:00:00,-6.5,87.0,6.6,1001.5,100.0,0.0
2021-12-29 09:00:00,-6.8,86.0,6.6,1002.0,100.0,0.0
2021-12-29 10:00:00,-7.4,85.0,6.6,1002.4,84.0,0.0
2021-12-29 11:00:00,-7.9,84.0,7.1,1002.9,63.0,0.0
2021-12-29 12:00:00,-7.7,86.0,8.2,1002.9,90.0,0.0
2021-12-29 13:00:00,-7.5,88.0,7.7,1002.8,100.0,0.0
2021-12-29 14:00:00,-4.6,86.0,4.8,1002.4,100.0,0.0
2021-12-29 15:00:00,-4.6,88.0,2.9,1002.6,100.0,0.0
2021-12-29 16:00:00,-4.5,88.0,4.4,1002.7,100.0,0.0
2021-12-29 17:00:00,-4.5,89.0,5.3,1002.7,100.0,0.0
2021-12-29 18:00:00,-4.4,89.0,4.1,1003.1,100.0,0.0
2021-12-29 19:00:00,-4.2,90.0,6.8,1002.3,100.0,0.0
2021-12-29 20:00:00,-4.4,92.0,4.8,1002.3,100.0,0.0
2021-12-29 21:00:00,-4.0,90.0,5.6,1002.4,100.0,0.0
2021-12-29 22:00:00,-3.9,90.0,5.7,1001.9,100.0,0.0
2021-12-29 23:00:00,-3.5,90.0,5.1,1001.6,100.0,0.0
2021-12-30 00:00:00,-3.1,91.0,5.8,1000.6,100.0,0.0
2021-12-30 01:00:00,-2.5,92.0,5.2,1000.1,100.0,0.0
2021-12-30 02:00:00,-2.9,92.0,5.8,999.5,100.0,0.3
2021-12-30 03:00:00,-2.7,93.0,7.4,999.0,100.0,0.5
2021-12-30 04:00:00,-2.4,93.0,11.3,997.2,100.0,0.6
2021-12-30 05:00:00,-2.0,94.0,6.8,996.3,100.0,1.2
2021-12-30 06:00:00,-1.5,94.0,9.9,994.9,100.0,0.8
2021-12-30 07:00:00,-0.9,94.0,8.5,993.6,100.0,0.2
2021-12-30 08:00:00,-0.3,95.0,6.5,992.5,100.0,0.0
2021-12-30 09:00:00,0.4,96.0,7.6,991.6,100.0,0.0
2021-12-30 10:00:00,0.4,97.0,7.6,991.5,100.0,0.0
2021-12-30 11:00:00,0.1,95.0,7.1,991.3,100.0,0.0
2021-12-30 12:00:00,0.0,97.0,7.7,990.9,100.0,0.0
2021-12-30 13:00:00,0.2,99.0,10.9,990.9,100.0,0.0
2021-12-30 14:00:00,0.7,97.0,10.2,990.9,100.0,0.0
2021-12-30 15:00:00,0.2,95.0,5.0,990.5,85.0,0.0
2021-12-30 16:00:00,-0.8,96.0,6.3,990.6,67.0,0.0
2021-12-30 17:00:00,-2.7,96.0,6.8,991.3,92.0,0.0
2021-12-30 18:00:00,0.7,86.0,5.4,991.3,85.0,0.0
2021-12-30 19:00:00,0.7,87.0,5.8,991.9,89.0,0.0
2021-12-30 20:00:00,0.5,89.0,3.9,992.2,83.0,0.0
2021-12-30 21:00:00,-3.5,93.0,3.9,992.9,91.0,0.0
2021-12-30 22:00:00,-3.0,89.0,6.9,992.9,95.0,0.0
2021-12-30 23:00:00,-1.3,85.0,3.8,994.4,100.0,0.0
2021-12-31 00:00:00,-4.2,93.0,6.9,995.0,100.0,0.0
2021-12-31 01:00:00,-3.0,91.0,6.7,995.0,100.0,0.0
2021-12-31 02:00:00,-1.4,89.0,3.4,996.1,99.0,0.0
2021-12-31 03:00:00,-3.9,92.0,6.2,996.2,100.0,0.0
2021-12-31 04:00:00,-3.9,91.0,4.7,996.3,100.0,0.0
2021-12-31 05:00:00,-3.3,90.0,3.6,996.4,100.0,0.0
2021-12-31 06:00:00,-2.6,90.0,2.9,996.1,100.0,0.0
2021-12-31 07:00:00,-3.5,91.0,2.9,995.8,100.0,0.0
2021-12-31 08:00:00,-2.6,87.0,4.0,995.9,100.0,0.0
2021-12-31 09:00:00,-2.6,83.0,3.3,995.7,100.0,0.0
2021-12-31 10:00:00,-2.9,86.0,2.5,995.8,100.0,0.0
2021-12-31 11:00:00,-3.0,85.0,2.5,996.2,100.0,0.0
2021-12-31 12:00:00,-2.9,86.0,2.3,996.6,100.0,0.0
2021-12-31 13:00:00,-2.2,86.0,2.3,996.8,100.0,0.0
2021-12-31 14:00:00,-1.7,99.0,4.1,997.1,100.0,0.0
2021-12-31 15:00:00,-2.4,99.0,4.0,997.1,100.0,0.0
2021-12-31 16:00:00,-2.8,98.0,3.6,997.1,100.0,0.0
2021-12-31 17:00:00,-1.7,98.0,1.6,997.5,100.0,0.0
2021-12-31 18:00:00,-0.9,95.0,4.3,998.1,100.0,0.0
2021-12-31 19:00:00,-1.3,98.0,2.4,998.9,100.0,0.0
2021-12-31 20:00:00,-2.0,92.0,6.5,999.3,97.0,0.0
2021-12-31 21:00:00,-2.4,90.0,9.2,1000.4,95.0,0.0
2021-12-31 22:00:00,-3.8,92.0,14.9,1001.8,100.0,0.0
2021-12-31 23:00:00,-3.5,90.0,12.3,1003.3,100.0,0.0


==> NO2/cross_method_agreement.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,zone,comparison
0.5517241379310345,0.3968253968253968,0.6,NO2,MCIR vs SHAP
0.03065134099616858,0.015873015873015872,0.23076923076923078,NO2,MCIR vs MI
-0.03229337712096333,-0.010582010582010581,0.23076923076923078,NO2,MCIR vs HSIC


==> NO2/deletion_curves.csv <==
removed_count,removed_fraction,r2,mae,rmse,zone,method
0,0.0,0.991894160647436,17.78572728486574,23.587264974591598,NO2,MCIR
3,0.10714285714285714,0.13605996660137087,198.92939845593625,243.51201205578985,NO2,MCIR
6,0.21428571428571427,-0.31932840796677575,242.91937189516813,300.9227670524557,NO2,MCIR
8,0.2857142857142857,-0.33044922633000207,243.82421906425424,302.1883673856333,NO2,MCIR
11,0.39285714285714285,-0.4227540956310962,252.62280008067256,312.49531588711096,NO2,MCIR
14,0.5,-0.3992269740818237,249.32818030874571,309.90078339764796,NO2,MCIR
17,0.6071428571428571,-0.39550854393680845,248.87189586648134,309.48873051384464,NO2,MCIR
20,0.7142857142857143,-0.43689845032251085,252.64118507088457,314.04481532876247,NO2,MCIR
22,0.7857142857142857,-0.4424123254482213,253.0245879847616,314.64678754345437,NO2,MCIR
25,0.8928571428571429,-0.5341658630364896,261.4189124903908,324.5000343942506,NO2,MCIR
28,1.0,-0.5223751435016373,260.4348205985412,323.2506686464395,NO2,MCIR
0,0.0,0.991894160647436,17.78572728486574,23.587264974591598,NO2,SHAP
3,0.10714285714285714,-0.24180824119095967,235.25760935209436,291.94823802752455,NO2,SHAP
6,0.21428571428571427,-0.46400123128332327,257.29162395136854,316.99273625981607,NO2,SHAP
8,0.2857142857142857,-0.5147791724226496,261.5263107614059,322.44322205675724,NO2,SHAP
11,0.39285714285714285,-0.5065566221353355,259.5416572972348,321.56688528745434,NO2,SHAP
14,0.5,-0.492922124253208,258.04045160847886,320.10847080648415,NO2,SHAP
17,0.6071428571428571,-0.4881002163929693,257.723999651946,319.59110225558175,NO2,SHAP
20,0.7142857142857143,-0.5135320479888799,259.95113004426935,322.3104602554523,NO2,SHAP
22,0.7857142857142857,-0.5244369703841261,260.66228046897345,323.46949165139796,NO2,SHAP
25,0.8928571428571429,-0.5233502351357342,260.54767201857925,323.35417420104494,NO2,SHAP
28,1.0,-0.5223751435016373,260.4348205985412,323.2506686464395,NO2,SHAP
0,0.0,0.991894160647436,17.78572728486574,23.587264974591598,NO2,MI
3,0.10714285714285714,-0.426530828879198,253.00128470623793,312.9098039797011,NO2,MI
6,0.21428571428571427,-0.4344059294501714,252.27853316736986,313.7723176420372,NO2,MI
8,0.2857142857142857,-0.4173761014040456,250.30385664671454,311.90414233891124,NO2,MI
11,0.39285714285714285,-0.4399685976327261,252.3852410567434,314.3801380422267,NO2,MI
14,0.5,-0.5173242251046044,259.6164724668594,322.7139844867821,NO2,MI
17,0.6071428571428571,-0.5487972337891385,262.5617011308124,326.04374421393095,NO2,MI
20,0.7142857142857143,-0.5685047126017428,263.85335095577983,328.1115388030485,NO2,MI
22,0.7857142857142857,-0.5037469292191628,258.9184276310203,321.26688798459253,NO2,MI
25,0.8928571428571429,-0.5211111202123011,260.3841619076936,323.1164437727261,NO2,MI
28,1.0,-0.5223751435016373,260.4348205985412,323.2506686464395,NO2,MI
0,0.0,0.991894160647436,17.78572728486574,23.587264974591598,NO2,HSIC
3,0.10714285714285714,-0.426530828879198,253.00128470623793,312.9098039797011,NO2,HSIC
6,0.21428571428571427,-0.44266883377706856,252.89704392212752,314.6747635709548,NO2,HSIC
8,0.2857142857142857,-0.4173761014040456,250.30385664671454,311.90414233891124,NO2,HSIC
11,0.39285714285714285,-0.4399685976327261,252.3852410567434,314.3801380422267,NO2,HSIC
14,0.5,-0.5081367890307971,258.7758455254666,321.7354804036429,NO2,HSIC
17,0.6071428571428571,-0.5219131486003301,259.8285216586813,323.20161651458704,NO2,HSIC
20,0.7142857142857143,-0.5832398602336777,265.21172505603505,329.6491401934369,NO2,HSIC
22,0.7857142857142857,-0.5854816472800406,265.37528604118995,329.88244083795956,NO2,HSIC
25,0.8928571428571429,-0.5211111202123011,260.3841619076936,323.1164437727261,NO2,HSIC
28,1.0,-0.5223751435016373,260.4348205985412,323.2506686464395,NO2,HSIC


==> NO2/deletion_summary.csv <==
zone,method,deletion_auc_r2,final_r2,initial_r2
NO2,MCIR,-0.28447246534659354,-0.5223751435016373,0.991894160647436
NO2,SHAP,-0.39627883381440604,-0.5223751435016373,0.991894160647436
NO2,MI,-0.4095357740293933,-0.5223751435016373,0.991894160647436
NO2,HSIC,-0.4150221083601585,-0.5223751435016373,0.991894160647436


==> NO2/full_lw_fidelity.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,representation_wasserstein,zone,repetition,seed
0.7520525451559934,0.5925925925925926,1.0,37.46299099429239,NO2,0,42
0.6486042692939245,0.5079365079365079,0.7777777777777778,28.084039754534565,NO2,1,43
0.6967706622879036,0.5396825396825397,1.0,49.871738997286364,NO2,2,44
0.7991242474001095,0.6507936507936508,1.0,24.01370794461124,NO2,3,45
0.5632183908045977,0.4021164021164021,0.7777777777777778,51.19051392981579,NO2,4,46
0.7142857142857142,0.566137566137566,0.6,26.975736491001875,NO2,5,47
0.7361795292829775,0.582010582010582,0.7777777777777778,42.95748531802286,NO2,6,48
0.8275862068965517,0.656084656084656,1.0,34.77684071323022,NO2,7,49
0.8719211822660098,0.708994708994709,0.6,33.62636352242097,NO2,8,50
0.48330596606458676,0.37037037037037035,0.45454545454545453,41.40831016431349,NO2,9,51


==> NO2/hsic_aggregate.csv <==
,HSIC
load_lag_1h,0.09111715875320978
load_lag_24h,0.08926158181360108
load_roll_mean_3h,0.08831563988270659
load_lag_2h,0.08761215215593252
load_roll_mean_24h,0.08656500991468344
load_roll_mean_6h,0.0848018541050036
load_roll_mean_12h,0.08386882174787155
load_lag_3h,0.0834010582696664
load_lag_12h,0.07490141888933918
load_lag_6h,0.07375312509546429
cos_month,0.06728205197694924
heating_degree,0.06522267055761392
temperature_2m,0.06268552514364607
load_roll_std_24h,0.03190730799063106
sin_month,0.02314807753927437
load_roll_std_12h,0.01236003895937238
load_roll_std_6h,0.005992272523249075
load_roll_std_3h,0.0053193093880609405
surface_pressure,0.005148645607324804
sin_hour,0.003063882775653163
relative_humidity_2m,0.0026932456068044005
wind_speed_10m,0.0017809527808345265
cooling_degree,0.0016526537562959707
cos_hour,0.0012408566129810169
cloud_cover,0.0010660554437849847
cos_dow,0.0007613043834186532
sin_dow,0.0005570274300486852
precipitation,0.000347109130421877


==> NO2/hsic_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.09500356718188642,0.09171325782074967,0.09143672871960427,0.09107999148476692,0.08546257238709674,0.09421922827492368,0.08813955624782742,0.09756703921422837,0.08803577203695236,0.08851387416406196
load_lag_2h,0.09156990131607971,0.08812896605556166,0.08844003868195073,0.08726124116879563,0.0809914208884091,0.09118043634770623,0.08366046392653914,0.09457177742291034,0.0843964725115604,0.08592080323981216
load_lag_3h,0.08716950165645808,0.08381469853825403,0.0851178066636902,0.08357729832428569,0.0755736892885965,0.0871312754962805,0.07896133571079188,0.09111244709045697,0.07985528986269852,0.08169724006515165
load_lag_6h,0.07491700667579779,0.07422667657454682,0.07636318854729297,0.07710754948148112,0.06525019915140218,0.07743082970401846,0.07001530965221409,0.08194869043912,0.06787401785612401,0.07239778287264542
load_lag_12h,0.07607832859038459,0.076151101699909,0.0735691446631579,0.07657387076633557,0.06898931377709093,0.07576886774664732,0.071960590420345,0.08248889021000129,0.07392444131939963,0.07350963970012071
load_lag_24h,0.09411970306296351,0.08782178649326074,0.08985672607246198,0.0901045059984136,0.08480052802046349,0.0922616353852892,0.08698751920556881,0.09591958039671453,0.085301896298992,0.08544193720188303
load_roll_mean_3h,0.09197508243338284,0.08884478624322704,0.08938400107237908,0.08816564903045422,0.08178873842315655,0.0918058977790874,0.08450152518818609,0.09538218402031216,0.08504678279803737,0.0862617518388431
load_roll_std_3h,0.003193856951447897,0.003280653752036517,0.010870336792099193,0.005212786122204609,0.005185127052412999,0.0047969266512318835,0.0032149692525657993,0.00434494179599443,0.005567129779372951,0.007526365731243132
load_roll_mean_6h,0.08805732587872239,0.08532544594210242,0.08688735775711369,0.08550787499822003,0.07729880373975263,0.08853466744150579,0.08101455470894077,0.09229345608436781,0.08057120082683576,0.0825278536724747
load_roll_std_6h,0.0023797608467791857,0.007344194024298645,0.010410546135116362,0.003628968329615665,0.003634681010242585,0.0036233246764604266,0.005344242612854677,0.0038649142512199018,0.006699908175679807,0.01299218517022349
load_roll_mean_12h,0.08617618403867,0.08483790451449706,0.08509211901876855,0.08632292341816085,0.07612497003512872,0.08690570481795559,0.07967006038738982,0.0915217484017122,0.08018081770741305,0.08185578513901966
load_roll_std_12h,0.0075227613913102075,0.010264247595479168,0.011064755372454878,0.01685596339582021,0.013164049589294326,0.009875591101030782,0.012993067372550644,0.017786148009518044,0.011206435436379477,0.012867370329886071
load_roll_mean_24h,0.0882040581438346,0.08684844667676936,0.08766771090679963,0.08823558340090591,0.08046199350569591,0.08963221917168328,0.08225587620876253,0.09510744003093263,0.08315556243024835,0.08408120867120218
load_roll_std_24h,0.03331271662422254,0.03177684335935115,0.02748588455493368,0.03183530757984667,0.02434543102202602,0.03905814999009718,0.027149997583348094,0.03721039594691847,0.03336027161967639,0.033538081625890385
temperature_2m,0.06061937755644157,0.0646461940956933,0.06101079092881946,0.06655964695707041,0.05481848978041801,0.06470448267100237,0.060810390552262034,0.06984289585770415,0.057540103111231033,0.06630287992581825
relative_humidity_2m,0.0022311949516907854,0.0006934056691767856,0.002299117783770249,0.0035085785803324354,0.004048712148384602,0.0014512478845965496,0.00514509200330072,0.0026485703421796824,0.0027220703545146213,0.0021844663500975715
wind_speed_10m,0.003427252874027423,0.0009400659784297426,0.00240364386234078,0.0011980163596179948,0.0029706263478929042,0.002068672673035316,0.0020189543941635585,0.0005011915057192952,0.0017700179987396665,0.0005110858143785884
surface_pressure,0.004614704380018964,0.004426842820249778,0.006843931806220804,0.0021685365244401332,0.005423138081020013,0.006235393756212614,0.006406735778026038,0.006963730730914256,0.004179994463451924,0.004223447732693525
cloud_cover,0.0005115257375769682,0.0025004428892003105,0.001420707966353466,0.00024958346381590024,0.001351333659551958,0.0008560828830999541,0.0007192395523947221,0.0008457901047678633,0.0012445670288837116,0.0009612811522049917
precipitation,0.0002637314907171354,0.00039629790488388087,0.0001701476573442391,0.0001542005065705653,0.0006167617340463731,0.00013673943891943062,0.0005156429009258858,0.0003214988442596649,0.0006184855693835943,0.0002775852571680008
heating_degree,0.06284160542647578,0.06849453401764043,0.06278687636754059,0.069333368895435,0.05765523209849648,0.06656112765651899,0.06303475051815999,0.0726394392117043,0.06097055288994405,0.06790921849422366
cooling_degree,0.0016088706873821888,0.0025333333136190995,0.0017053150052955593,0.0025453067023911108,0.001270587876855713,0.0008122101951050064,0.0011502864520743364,0.002357874949350517,0.0009842881887821115,0.001558464192104066
sin_hour,0.0037950193700799647,0.0044065570645886645,0.0015967262963163702,0.0025718480341144823,0.0030212321145597332,0.0047300933351514364,0.0018091967762237195,0.003968313955309692,0.0033349257280874973,0.001404915082100074
cos_hour,0.0007637704396949672,0.0007395586071328467,0.0010694225880002474,0.0015403516546312146,0.0022996696627420824,0.0015778695325684264,0.0011323880664128913,0.0004182813854707215,0.0013471742677869302,0.0015200799253698443
sin_dow,0.0007631729130933142,0.00040556272238675034,0.0008369170092251515,0.0006027208778927501,0.0012306903752809283,0.0002817341085248455,0.0001726395718128184,0.00026694878755496366,0.00040303495745070545,0.0006068529772646262
cos_dow,0.001175884255898297,0.0009985612269911592,0.001007756957731147,0.0002525982580318867,0.00011362515473162508,0.0006786004878521772,0.00023018336424591635,0.0006777303100696723,0.0015159918358679332,0.0009621119827667166
sin_month,0.02304675445724144,0.028517483487231755,0.026885517686118788,0.018241462999687864,0.022754331427911542,0.021087705651693094,0.024968376249999688,0.021992408487085183,0.025502943261476452,0.018483791684297916
cos_month,0.06509108500936585,0.06322918566074465,0.0709534842563023,0.07224473200226142,0.058396690830705034,0.0716333867638629,0.06236065458401956,0.07984035665929139,0.06500501321010337,0.06406593079283611


==> NO2/mcir_aggregate.csv <==
,MCIR
sin_hour,0.4866408910132633
cos_hour,0.2789422859673155
load_lag_1h,0.2374762748702433
relative_humidity_2m,0.20167965119433046
load_lag_24h,0.143065159092036
load_roll_mean_24h,0.13551366241132964
load_roll_std_6h,0.1107597097545761
cooling_degree,0.07419917662364786
temperature_2m,0.054887309858863545
heating_degree,0.04972665441409747
sin_dow,0.048223093000137336
load_lag_2h,0.04513910074388571
load_roll_std_12h,0.03740383047776563
cloud_cover,0.03011030177783238
load_lag_12h,0.025290241557606886
cos_dow,0.02337197077585647
surface_pressure,0.021556743242111685
cos_month,0.019286748343922598
load_roll_mean_12h,0.017296671923063313
precipitation,0.015829929541815543
load_roll_mean_6h,0.015776181984744907
load_lag_6h,0.012743264084618757
load_roll_mean_3h,0.010833498328465647
load_roll_std_3h,0.008442597710570784
load_lag_3h,0.004767365700192895
load_roll_std_24h,0.004289449576282545
wind_speed_10m,0.00391832939475449
sin_month,0.00248080966111795


==> NO2/mcir_components_repetitions.csv <==
feature,U_hat,J_hat,MCIR,phi,repetition
sin_hour,0.23821097300933572,0.8856854335260538,0.42390201022826185,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,0
cos_hour,0.1401044285733446,0.8323722017460391,0.2881394250622374,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,0
load_lag_1h,0.2850392083238056,2.3441886048795375,0.21682351517233156,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,0
relative_humidity_2m,0.006428402701601779,0.06222987307865724,0.18725791256908048,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,0
load_roll_std_6h,0.06107982693025272,0.6826824174020523,0.16424557012862542,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,0
load_roll_mean_24h,0.13279217274993377,1.573518639987462,0.15564828137834782,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,0
load_lag_24h,0.13132256058097644,2.3627537764633733,0.10530757108790233,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,0
cooling_degree,0.03425793553757001,0.8374145781092537,0.07860276652350731,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,0
load_lag_2h,0.04994071735668061,2.3441886048796547,0.04171931473612413,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,0
cos_dow,0.005639874683119819,0.33407129764155585,0.033203939950079496,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,0
cloud_cover,0.0034133736437329497,0.2780584495861578,0.024253750194704878,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,0
load_roll_std_12h,0.010950121725930335,1.014253594086453,0.02136184556696292,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,0
temperature_2m,0.008418256562340997,0.9543492452733995,0.01748762093919795,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,0
heating_degree,0.0074735060368845046,0.9543492452733959,0.015540297891068663,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,0
load_roll_mean_6h,0.011510219341804795,1.7439755732372966,0.013113429217668988,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,0
load_roll_mean_3h,0.011169770817309027,2.3441886048795766,0.009484561612840933,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,0
cos_month,0.007235312960513803,1.5782802432668488,0.009126763760968435,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,0
load_lag_12h,0.004061749875725126,1.075682435117991,0.007523541098299621,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,0
load_lag_6h,0.006628925026646294,1.7773004729072133,0.00743182441449072,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,0
load_roll_mean_12h,0.004867524057657396,1.7773004729072168,0.005462474992197195,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,0
precipitation,0.0007226082576035262,0.2780547912675462,0.005184123668807928,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,0
sin_dow,0.0005411756607589469,0.2134853722501986,0.005057089095172386,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,0
load_roll_std_3h,0.0017549758083699237,0.8056694834917106,0.004347095974504493,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,0
wind_speed_10m,0.0019667344017228697,2.048183109481101,0.0019186250288886477,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,0
load_lag_3h,7.597412817659326e-05,2.1759538000977177,6.982820646709254e-05,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,0
surface_pressure,5.141842075235564e-06,0.27805479126754573,3.698369641201395e-05,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,0
load_roll_std_24h,1.0314292824375678e-05,1.0762096808593613,1.9167629055093258e-05,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,0
sin_month,1.164024629311135e-05,1.763280829510177,1.3202853744074566e-05,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,0
sin_hour,0.3249320149971413,0.8909012805603871,0.5345009322978634,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,1
cos_hour,0.1507614327096929,0.7539146935825676,0.3332937132486872,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,1
load_lag_1h,0.4060482558435029,2.2003993114207567,0.31157216507500524,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,1
sin_dow,0.02680948922585367,0.2947442970582211,0.16674964108286996,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,1
load_roll_mean_24h,0.1239736180679215,1.4838476597127066,0.15421318249880323,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,1
load_roll_std_6h,0.03519376092609415,0.565051394653262,0.11726462295934786,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,1
cooling_degree,0.04259423340870493,0.7717887706962783,0.10460491732760684,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,1
load_lag_24h,0.10340795153511943,2.2401096015571547,0.08825020439780579,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,1
load_lag_2h,0.08083167817430578,2.2003993114207976,0.07086671936597935,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,1
temperature_2m,0.025419494534270597,0.8761057939923136,0.056392194113190484,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,1
heating_degree,0.022407341703587526,0.8761057939923083,0.049876492203384665,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,1
load_lag_12h,0.014189746727626707,1.046246666940676,0.026762088786711852,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,1
cloud_cover,0.004073765061868176,0.3213628774785813,0.025035687623048388,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,1
precipitation,0.003971344594231456,0.32167327508898635,0.02439066610770183,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,1
load_roll_std_12h,0.011939885033473652,0.9755601374261085,0.024182045087421444,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,1
surface_pressure,0.0032139922676929053,0.32167327508898635,0.019785276867525906,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,1
load_roll_mean_3h,0.021741598928393727,2.200399311420867,0.019568155041055912,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,1
load_roll_mean_6h,0.010498526626892487,1.4512534825619134,0.014364306066825394,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,1
cos_month,0.008756548112206565,1.4920503598260915,0.011669120212453832,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,1
load_roll_mean_12h,0.007361864505386602,1.5293557351753986,0.009581284820211398,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,1
load_lag_3h,0.008885229775796026,2.0874062209984405,0.008477093938931429,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,1
relative_humidity_2m,0.00020955217127342158,0.08711456196819034,0.0047994113272938465,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,1
cos_dow,0.0004384649319027012,0.351486767501499,0.0024918073016300486,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,1
load_roll_std_24h,0.0008787109127949171,1.0429568076969904,0.0016836194920157792,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,1
load_roll_std_3h,0.00014237367743562862,0.699181713510912,0.00040717509962525685,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,1
load_lag_6h,4.705169348146408e-05,1.5293557351754163,6.15294988154058e-05,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,1
sin_month,9.747317174780767e-06,1.5763962674649257,1.2366505942478398e-05,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,1
wind_speed_10m,2.176036878310666e-06,2.018070398021945,2.156549676441159e-06,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,1
sin_hour,0.2909326458053129,0.8506303132853639,0.5097093305078122,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,2
load_lag_1h,0.39849491258826125,2.382994645300112,0.2865334593531871,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,2
relative_humidity_2m,0.007314112603352046,0.04380453978029886,0.28616218395034576,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,2
cos_hour,0.12079740034912911,0.7681456642901692,0.271777586561507,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,2
load_lag_24h,0.20489987818401956,2.3975085830681593,0.15746942206407494,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,2
load_roll_mean_24h,0.11630856888766661,1.514673403714995,0.14262397848832828,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,2
load_roll_std_6h,0.03339529665146745,0.5637563421227725,0.11184863101110211,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,2
cooling_degree,0.03180268669267407,0.8538773035264473,0.07181529907840853,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,2
cos_dow,0.00809919809720768,0.326992164648263,0.048340237903175584,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,2
load_lag_12h,0.025694606839744064,1.0658975847572263,0.047077300547842024,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,2
temperature_2m,0.02024624122803282,0.9186514182380359,0.04312768494821135,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,2
load_roll_std_12h,0.019456805458158997,1.0142520932048238,0.03764465118434169,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,2
surface_pressure,0.004731874065378349,0.27747553957145143,0.03353472543047899,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,2
load_roll_std_3h,0.012860563941647514,0.7555373786530213,0.03347370738193526,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,2
load_lag_2h,0.03713453455300389,2.3829946453001103,0.030688059845844846,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,2
heating_degree,0.01325361173196929,0.918651418238027,0.02844412532550877,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,2
precipitation,0.0026009063790286106,0.2774755395714512,0.018572831929525954,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,2
wind_speed_10m,0.018564181557412244,2.06124380361023,0.01785182256227936,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,2
cloud_cover,0.0009657620201580803,0.2829928676540252,0.006802131854673369,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,2
load_roll_mean_12h,0.005345185410787833,1.5830650544845586,0.006730232878805925,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,2
load_roll_mean_6h,0.004919973903921547,1.5157863151547968,0.006470643199571293,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,2
cos_month,0.004680986714733607,1.5130551760924407,0.006168380024728077,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,2
sin_dow,0.0006092411939708851,0.2285487895834437,0.005317214429745666,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,2
load_roll_mean_3h,0.0057488518189105315,2.382994645300048,0.0048132851650620236,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,2
load_roll_std_24h,0.0022152185242910035,1.0650818600977683,0.0041510813974136905,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,2
sin_month,0.002879324648666521,1.7915131269103717,0.0032092473930826577,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,2
load_lag_3h,0.0027553279300679056,2.156883621929417,0.002551656081445631,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,2
load_lag_6h,0.000477285521590859,1.5830650544845941,0.0006028074015235928,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,2
sin_hour,0.26882728557719804,0.9490716719059169,0.44146073682951664,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,3
relative_humidity_2m,0.010430778193859534,0.03906191068929665,0.42150784001591934,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,3
cos_hour,0.1009367345678976,0.7778664717265706,0.22971407897680302,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,3
load_lag_1h,0.3009244683439085,2.405618220661438,0.22236816700977152,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,3
load_roll_mean_24h,0.12291527996347712,1.5017089651015745,0.1513153337909905,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,3
load_lag_24h,0.19331685750530636,2.4091008786877133,0.14856712265426106,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,3
load_roll_std_6h,0.03855183687712416,0.6421286440212151,0.11327440101189544,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,3
cooling_degree,0.05147922418222524,0.8790104291389502,0.11064975091013987,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,3
heating_degree,0.037396800417283695,0.9559801314706666,0.07529226664486695,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,3
temperature_2m,0.032524336516171024,0.9559801314706613,0.06580513810404805,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,3
load_roll_std_12h,0.03608228879090629,1.0638143390548938,0.06561032714787965,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,3
load_roll_mean_6h,0.042562968218552995,1.5443688782805065,0.0536418351077287,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,3
load_lag_2h,0.04045548687309017,2.4056182206614274,0.033077896833997415,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,3
cloud_cover,0.0042189644898740055,0.2900327100246691,0.028675891118271183,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,3
cos_dow,0.004033944173622061,0.35132040845458223,0.022703783667130967,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,3
cos_month,0.014905542362615161,1.502970334467844,0.019640001649858293,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,3
load_lag_12h,0.009135020465251036,1.0785672161648767,0.016796914003878054,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,3
sin_dow,0.0011578726120500583,0.207358356820872,0.011105827255739211,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,3
load_roll_std_24h,0.005574290836291514,1.0874509678341795,0.010199747521062678,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,3
load_roll_std_3h,0.0030446480464411656,0.8026396229796582,0.007557918544353803,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,3
load_lag_6h,0.0055811471237188865,1.6130349674784794,0.006896196168281132,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,3
load_roll_mean_3h,0.006279702079391257,2.4056182206614984,0.0052072701918122475,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,3
load_lag_3h,0.003929884442753564,2.2048904221013554,0.0035583559523700765,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,3
load_roll_mean_12h,0.001036928600854173,1.6130349674784865,0.0012848604865408077,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,3
sin_month,0.0011980949706534643,2.0163630068191782,0.0011876666035944116,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,3
precipitation,0.00011389128989172432,0.2816320840869143,0.0008084679097148169,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,3
wind_speed_10m,0.0003940945299902585,2.0984533711477718,0.000375534226698077,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,3
surface_pressure,3.797508971392533e-05,0.28163208408691387,0.0002696423597519264,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,3
sin_hour,0.2814937696565164,0.8863854603952106,0.48205972400767605,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,4
cos_hour,0.10975201774152239,0.7496102984888382,0.25542664757038813,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,4
relative_humidity_2m,0.0047118085232667984,0.042318740436259494,0.2003722528232321,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,4
load_lag_1h,0.2615892416352406,2.430798991208869,0.19431762362065466,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,4
load_roll_mean_24h,0.16822621031952478,1.7080935218145372,0.17931507880929232,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,4
sin_dow,0.015952524212324005,0.2540577255227,0.11816236033986931,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,4
load_lag_24h,0.15255153838261748,2.447367001784251,0.11735101390740219,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,4
load_roll_std_6h,0.03519838953767429,0.6086161558722827,0.10934325665246124,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,4
cooling_degree,0.026374141330828618,0.8437781563974855,0.06061959820064364,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,4
cloud_cover,0.007925720088593914,0.29365990501988537,0.05256033065729217,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,4
load_roll_std_12h,0.021248201893710884,1.0156612452745417,0.040983717434031786,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,4
load_lag_2h,0.03354314966074719,2.430798991208885,0.02722280247085356,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,4
surface_pressure,0.0030892192721719567,0.29070967366155664,0.021029482046882885,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,4
load_roll_std_24h,0.008224668362872129,1.1974982319944756,0.013642717344813692,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,4
temperature_2m,0.007124595783788672,1.059641930816296,0.013357366595473574,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,4
precipitation,0.0014362035917300162,0.290709673661557,0.009832098985842232,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,4
wind_speed_10m,0.009977074412838835,2.107525112181955,0.009423437176122314,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,4
heating_degree,0.004979084505053384,1.059641930816288,0.009353721997588998,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,4
load_roll_std_3h,0.0020679304665976567,0.7587456810043687,0.005436102707467324,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,4
sin_month,0.004698620048005519,1.9373927866110376,0.004838721835537597,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,4
load_lag_12h,0.0028821273712585664,1.1992245500197392,0.004795127463252788,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,4
load_roll_mean_12h,0.0035683359714217735,1.9166508405152367,0.003716592371450641,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,4
load_lag_3h,0.0037050771124375655,2.205367751881088,0.003354418255305448,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,4
cos_month,0.0009653243813477424,1.7085507573582719,0.001129353963567771,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,4
load_lag_6h,0.0005227586792108787,1.9166508405152616,0.0005453430815347375,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,4
load_roll_mean_3h,0.000568144352448374,2.4307989912089187,0.0004673455885280754,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,4
load_roll_mean_6h,7.337517854627585e-05,1.754533782869073,8.363715856251452e-05,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,4
cos_dow,2.566396823188785e-06,0.35186921337771926,1.458711366301198e-05,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,4
sin_hour,0.3724923405094267,0.9916409781613067,0.5461230737658374,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,5
cos_hour,0.19168911237369463,0.8581402856845017,0.3651814527736601,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,5
load_lag_1h,0.4007860446239753,2.4874122555168654,0.2775336060577498,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,5
load_roll_std_6h,0.051918471885620814,0.6768265068290833,0.14248735401838383,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,5
relative_humidity_2m,0.0029495100104317616,0.05965094946573446,0.09423285500179833,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,5
heating_degree,0.051666559183154125,1.1454678701264926,0.08631705499097332,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,5
load_lag_24h,0.0973394512658998,2.522508401563014,0.07430923987497409,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,5
temperature_2m,0.04329458714451042,1.145467870126482,0.07283976185435827,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,5
load_roll_mean_24h,0.06296532105257478,1.6796138477223073,0.07226681252805572,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,5
load_lag_2h,0.083442918596022,2.4874122555169382,0.06491452294648443,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,5
cos_dow,0.006248357434686293,0.424368778093426,0.029020477445809295,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,5
sin_dow,0.005238684972876408,0.35612997045353534,0.028993577025626684,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,5
precipitation,0.005414284634476773,0.3817390089279573,0.027969720131561484,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,5
cos_month,0.0172913684116128,1.6969017467740484,0.020174352887585838,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,5
cooling_degree,0.0074149650134993665,0.9491815636108507,0.0155028056063774,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,5
surface_pressure,0.0027471689995903,0.3817390089279571,0.014290079369812752,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,5
load_roll_std_3h,0.004446091831590208,0.9051535453064634,0.009775931409953734,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,5
load_roll_mean_3h,0.007798465142920222,2.487412255517004,0.006250746743231139,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,5
load_lag_12h,0.0037402217417056086,1.2241872676528738,0.006091926068940272,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,5
load_roll_std_12h,0.0029104919160126605,1.0766024021611789,0.005392231870469059,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,5
load_lag_6h,0.0035862489413096606,1.8030542623602575,0.003970074753528029,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,5
load_lag_3h,0.0022986379370155746,2.368062328299473,0.0019394834540033862,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,5
sin_month,0.0016875711309577214,1.8952757182144326,0.001779234358868456,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,5
wind_speed_10m,0.00048540523183461824,2.214581573353822,0.0004382758955167618,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,5
cloud_cover,7.230617974884204e-05,0.38579532716770193,0.0003747719347257853,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,5
load_roll_std_24h,0.0001963426904960446,1.2306865394238828,0.000319027412516733,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,5
load_roll_mean_12h,0.00026016029734003915,1.8030542623602663,0.00028853570300472835,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,5
load_roll_mean_6h,5.534419244583822e-05,1.765658899149642,6.268759812582639e-05,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,5
relative_humidity_2m,0.02080366256688924,0.06917254364128178,0.46242586665095453,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,6
sin_hour,0.27260477560326224,0.9397120797039109,0.44972529155208435,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,6
cos_hour,0.10619330984146667,0.8555040427661531,0.2208455904625837,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,6
load_lag_24h,0.27529398157153373,2.2708912023102386,0.21624034521466803,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,6
load_lag_1h,0.18601625389021437,2.273434761573734,0.15126648404105295,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,6
load_roll_mean_24h,0.07681813565479347,1.514331159004346,0.09655679188953752,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,6
surface_pressure,0.015175548877801776,0.30312779506474274,0.09535274552780724,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,6
load_roll_std_6h,0.030451426372493946,0.6406329434017453,0.09075290006452741,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,6
temperature_2m,0.023230775036338566,1.0236332592473119,0.04438164704404036,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,6
cooling_degree,0.018520485511471695,0.9588095131760861,0.03790016787849055,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,6
heating_degree,0.018954741841509443,1.0236332592473039,0.03636094377014564,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,6
load_roll_mean_12h,0.02260149005121927,1.6540335979075689,0.02696053567474286,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,6
load_lag_12h,0.014564772286011675,1.1069821180437662,0.025972649760063214,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,6
cloud_cover,0.003851933471134943,0.30683374173184497,0.024796337768829307,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,6
load_roll_std_12h,0.012090477929728062,1.099074961224522,0.02176179622528681,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,6
cos_dow,0.0036490747621856358,0.3354191677692242,0.021524131749658632,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,6
load_lag_2h,0.02442065126375522,2.2734347615737196,0.021255167864195356,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,6
load_roll_mean_6h,0.00718735695600475,1.5934107817874938,0.00898083882772345,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,6
load_roll_mean_3h,0.008604470604906355,2.2734347615737054,0.007541036528711963,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,6
cos_month,0.004251111602985158,1.5136179176912385,0.005601420835316513,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,6
sin_dow,0.0005151808610970176,0.19831398825875313,0.005182145691978194,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,6
load_roll_std_3h,0.0023141983403286302,0.9258387331493259,0.004986674634781187,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,6
wind_speed_10m,0.002550142636982529,1.9626726464957427,0.0025952707765086883,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,6
load_roll_std_24h,0.0011422926521642003,1.102063363788,0.0020708607601780476,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,6
sin_month,0.0013587453212198103,1.8080998435938955,0.0015018252747463691,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,6
load_lag_6h,0.0009271087522397821,1.6540335979075582,0.0011203997152427418,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,6
precipitation,0.00015916170777723683,0.30312779506474274,0.0010495783232551993,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,6
load_lag_3h,0.0003501740498416741,1.9907315784688677,0.00035174251323302573,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,6
sin_hour,0.3215976201520249,0.9563136430658783,0.5033176080508301,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,7
cos_hour,0.1163405131806899,0.7545973257870708,0.26716146199039226,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,7
load_lag_24h,0.36056780305177644,2.396516386828509,0.26155733972522077,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,7
load_lag_1h,0.3101499671774794,2.392466390636402,0.22951830827247452,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,7
load_roll_mean_24h,0.1445406360219012,1.5255079394321767,0.17309752320539698,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,7
cooling_degree,0.08073978959039636,0.8816424979027042,0.1677915120418822,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,7
relative_humidity_2m,0.00620503229932252,0.06823603331139183,0.1667099267968949,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,7
load_roll_std_6h,0.02675873215488234,0.5377217147132436,0.09480835803382122,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,7
cos_month,0.06587613393819679,1.5728691963270949,0.08039825679018996,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,7
load_lag_2h,0.08621760836772695,2.39246639063637,0.06956724487862757,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,7
heating_degree,0.024164370651229245,0.9389376905817883,0.050180290592032696,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,7
temperature_2m,0.02205968910445502,0.9389376905817866,0.045909988041085696,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,7
load_roll_std_12h,0.022721735145452376,1.035387720511256,0.04294779717538823,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,7
load_lag_6h,0.03076374290850227,1.6242474345276507,0.037176477510151525,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,7
load_roll_mean_3h,0.03798505598098736,2.392466390636386,0.031257613505387055,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,7
load_roll_mean_12h,0.024460349987918076,1.624247434527649,0.029672147141714574,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,7
load_lag_12h,0.011423884220502526,1.0429262061570705,0.021670001880327097,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,7
load_roll_mean_6h,0.015573676545949412,1.5362183529297013,0.02007186046858579,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,7
cos_dow,0.003943584221213999,0.41836147307850613,0.018676471678695253,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,7
precipitation,0.003326221980607613,0.39261559627811216,0.016801569459046956,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,7
load_lag_3h,0.009955076966711373,1.984259435272568,0.009983958000117988,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,7
load_roll_std_24h,0.0010183667439053145,1.0533270774494863,0.0019317515896023966,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,7
load_roll_std_3h,0.00021131834538007428,0.7050710678736971,0.0005992446416049694,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,7
surface_pressure,9.448303579584484e-05,0.3926155962781126,0.00048118467425594584,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,7
sin_dow,5.575379141086297e-05,0.3018087645346844,0.00036939612326768265,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,7
wind_speed_10m,0.00017644132092443815,1.883207270189593,0.00018736630230589403,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,7
sin_month,3.5265666150084694e-05,1.8056912222213422,3.9059809319562864e-05,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,7
cloud_cover,4.439510996853839e-06,0.39440322356391566,2.2512295842541034e-05,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,7
sin_hour,0.29130445158918555,0.816861636317151,0.5257415016905064,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,8
cos_hour,0.12484383642493067,0.7227638527887663,0.29457929184371834,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,8
load_lag_1h,0.3197021386082336,2.3483515173968286,0.2396519559407444,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,8
load_roll_mean_24h,0.1573152160651766,1.5601075371834368,0.18319917535458868,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,8
relative_humidity_2m,0.0087978049027842,0.09444885458497643,0.1704230421871835,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,8
load_lag_24h,0.21355378488805998,2.3618728289167628,0.16583954187890057,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,8
temperature_2m,0.08647912788814903,0.9816124474290495,0.16193204756336876,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,8
heating_degree,0.062352149181869716,0.981612447429046,0.11945261244353919,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,8
load_roll_std_6h,0.0368616426867448,0.6040165030125433,0.11503479385000272,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,8
load_roll_mean_12h,0.07954324802853618,1.716468698709173,0.0885776379973632,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,8
load_roll_std_12h,0.04440050419231372,1.0293333848529027,0.08270299493256277,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,8
load_lag_12h,0.03526374054851499,1.0912340453869644,0.06260774053671285,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,8
load_lag_6h,0.04841258874181249,1.7164686987091695,0.054862147483851216,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,8
cooling_degree,0.01738293863078226,0.835841963162558,0.040746439993127596,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,8
load_roll_mean_6h,0.020644570435851096,1.5471528309385043,0.02633576304917172,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,8
load_lag_2h,0.030885513818168998,2.3483515173969085,0.025962536235740876,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,8
cloud_cover,0.002974152268821427,0.3076428012195678,0.01914996741433561,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,8
load_lag_3h,0.01875650254859732,2.1406792384684863,0.017371670008354222,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,8
cos_dow,0.002964959297160719,0.34723175463322176,0.01693310747484706,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,8
sin_dow,0.002093179734177464,0.2665823492892131,0.015581469155646361,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,8
precipitation,0.0019744245407064816,0.30863067603515093,0.012713407069271734,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,8
surface_pressure,0.001425306553863632,0.3086306760351507,0.009193865842949435,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,8
cos_month,0.004677900584099429,1.50074941739675,0.006214714623849993,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,8
sin_month,0.0035680320582409187,1.7504808132386556,0.00406833831088322,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,8
wind_speed_10m,0.0038837949950628575,2.075756806419248,0.003735063637843565,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,8
load_roll_std_3h,0.0007867563501537703,0.8177720814164386,0.0019222963917912266,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,8
load_roll_std_24h,0.000757808679870424,1.0604468905153137,0.00142820453102996,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,8
load_roll_mean_3h,0.0015317813076753037,2.348351517396843,0.0013037084084301285,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,8
sin_hour,0.26989682742132326,0.9299947262699726,0.4498687012022445,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m,9
cos_hour,0.13565783820246197,0.8947711604191029,0.26330361118317797,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h,9
load_lag_1h,0.31454023224611577,2.2512766002629423,0.2451774641594611,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,9
sin_dow,0.017492316453292387,0.26079913162352797,0.12571220980145792,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h,9
cloud_cover,0.018915232379870688,0.2978389019217338,0.11943163691660061,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h,9
load_lag_24h,0.11412016307961405,2.2693471135797374,0.09575979011515019,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,9
load_lag_2h,0.07696797319185851,2.25127660026312,0.0661167422610096,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,9
cooling_degree,0.02697945462931927,0.9767483381848452,0.05375850867629486,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h,9
load_roll_std_6h,0.016947704816541245,0.68139094633091,0.04853720981559363,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,9
load_roll_mean_24h,0.03737536417956073,1.5564409550067726,0.0469004661699554,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,9
precipitation,0.006277059137057533,0.300094070899255,0.040976831833427305,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h,9
cos_dow,0.007121787185697308,0.3418899331126575,0.04081116347387535,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree,9
load_lag_12h,0.01934455887479657,1.1319416587629236,0.033605125430041065,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m,9
cos_month,0.026294338029481133,1.5797061335426807,0.03274511869070726,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,9
load_roll_std_12h,0.01849830862929641,1.1578311264872312,0.031450898153311896,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,9
temperature_2m,0.013821900961156415,0.9863283374370919,0.02763964938566098,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,9
heating_degree,0.013218374694838407,0.9863283374370919,0.02644873828186573,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,9
relative_humidity_2m,0.0002048228540459693,0.01767955882807093,0.022905220620601883,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour,9
load_roll_mean_3h,0.02554740025366482,2.251276600263026,0.022441260499597004,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,9
surface_pressure,0.0032753961946764237,0.300094070899255,0.021593446605239756,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h,9
load_roll_std_3h,0.007008841843159934,0.8735083122236125,0.015919830319690582,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,9
load_lag_6h,0.01257067164403342,1.6900985902452277,0.014765840818768474,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,9
load_roll_mean_6h,0.012262322605324892,1.6632824083555562,0.01463681915348541,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,9
sin_month,0.006600525249134787,1.6114858672599066,0.008158433665460672,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h,9
load_roll_std_24h,0.00432439666737398,1.156849607435115,0.007448318085137385,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h,9
wind_speed_10m,0.002680302914888456,2.0158163169447834,0.002655741791705149,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h,9
load_roll_mean_12h,0.0005853292828987632,1.6900985902452295,0.0006924171646018012,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,9
load_lag_3h,1.6436178387729765e-05,2.1275627149843626,1.5450591700663336e-05,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,9


==> NO2/mcir_full_components.csv <==
feature,U_hat,J_hat,MCIR,phi
sin_hour,0.2736350957529926,0.8685472100933476,0.47914434386239774,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|cooling_degree|temperature_2m
relative_humidity_2m,0.00829488029333788,0.044721172576940305,0.31291957225235634,cloud_cover|cos_hour|precipitation|surface_pressure|sin_hour
cos_hour,0.11879263471612021,0.7586932691054509,0.27075679324023794,relative_humidity_2m|cooling_degree|load_roll_std_12h|temperature_2m|load_lag_6h
load_lag_1h,0.39076876379757536,2.5319217661999254,0.2674034488337768,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h
load_lag_24h,0.15742008983734151,2.5226701343727562,0.11747372414205785,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h
cooling_degree,0.04611315831920301,0.8411391705516627,0.10394598429037093,temperature_2m|heating_degree|load_lag_12h|cos_month|load_roll_mean_12h
load_roll_mean_24h,0.08864482131150649,1.6462112157845876,0.10219271157494485,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h
load_roll_std_6h,0.031013523505405476,0.5942185866007672,0.09920643231243824,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h
temperature_2m,0.03127705500772468,0.8976465292716274,0.06734042613847306,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h
load_roll_mean_6h,0.06489293419439439,1.8818242286535831,0.06666909341823272,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h
heating_degree,0.025723746754815376,0.8976465292716247,0.05571707780222892,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h
load_lag_6h,0.052364556685004435,1.8332105939171832,0.055542264298806654,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h
load_lag_3h,0.06229945975466088,2.3724704950221245,0.05117482219002687,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h
load_lag_2h,0.05889486397718243,2.5319217662000124,0.045464324484557915,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h
load_lag_12h,0.024074398859922935,1.039257006741912,0.04528108308114358,load_roll_mean_24h|load_roll_mean_12h|heating_degree|load_roll_mean_6h|temperature_2m
sin_dow,0.004396127597322532,0.24875783801479412,0.0347308610133194,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|wind_speed_10m|load_roll_std_24h
surface_pressure,0.00485774481543178,0.3129268813092475,0.03057256025674381,relative_humidity_2m|cloud_cover|precipitation|wind_speed_10m|load_roll_std_24h
load_roll_std_12h,0.012045056986813428,0.9900332824952924,0.024040150379936474,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m
load_roll_mean_12h,0.020953665207151695,1.8332105939171672,0.0226017356380795,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h
cos_dow,0.0037999057297718876,0.34429512252872385,0.021832576861454473,load_roll_std_24h|wind_speed_10m|relative_humidity_2m|cloud_cover|cooling_degree
cos_month,0.017313435545985793,1.5878741053842713,0.02157185388562399,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h
precipitation,0.0017002665629187639,0.3129268813092473,0.01080813638885089,relative_humidity_2m|cloud_cover|surface_pressure|wind_speed_10m|load_roll_std_24h
load_roll_std_3h,0.0032642420607590186,0.7538788029615091,0.008622524058615674,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h
load_roll_mean_3h,0.005643615898259571,2.5319217662001154,0.004448055555985499,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h
sin_month,0.0014224373029809393,1.8135993960807983,0.0015674051703599208,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|heating_degree|load_lag_12h
wind_speed_10m,0.0016329687891493785,2.171445530185892,0.001502908238169572,surface_pressure|precipitation|load_roll_std_24h|load_lag_1h|load_roll_mean_3h
cloud_cover,2.276597404754916e-06,0.3130439786568986,1.454479883751058e-05,relative_humidity_2m|precipitation|load_roll_std_24h|surface_pressure|load_roll_std_12h
load_roll_std_24h,6.801806233153131e-06,1.0404534162755708,1.307461085959243e-05,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_12h


==> NO2/mcir_full_scores.csv <==
,MCIR
sin_hour,0.47914434386239774
relative_humidity_2m,0.31291957225235634
cos_hour,0.27075679324023794
load_lag_1h,0.2674034488337768
load_lag_24h,0.11747372414205785
cooling_degree,0.10394598429037093
load_roll_mean_24h,0.10219271157494485
load_roll_std_6h,0.09920643231243824
temperature_2m,0.06734042613847306
load_roll_mean_6h,0.06666909341823272
heating_degree,0.05571707780222892
load_lag_6h,0.055542264298806654
load_lag_3h,0.05117482219002687
load_lag_2h,0.045464324484557915
load_lag_12h,0.04528108308114358
sin_dow,0.0347308610133194
surface_pressure,0.03057256025674381
load_roll_std_12h,0.024040150379936474
load_roll_mean_12h,0.0226017356380795
cos_dow,0.021832576861454473
cos_month,0.02157185388562399
precipitation,0.01080813638885089
load_roll_std_3h,0.008622524058615674
load_roll_mean_3h,0.004448055555985499
sin_month,0.0015674051703599208
wind_speed_10m,0.001502908238169572
cloud_cover,1.454479883751058e-05
load_roll_std_24h,1.307461085959243e-05


==> NO2/mcir_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.21682351517233156,0.31157216507500524,0.2865334593531871,0.22236816700977152,0.19431762362065466,0.2775336060577498,0.15126648404105295,0.22951830827247452,0.2396519559407444,0.2451774641594611
load_lag_2h,0.04171931473612413,0.07086671936597935,0.030688059845844846,0.033077896833997415,0.02722280247085356,0.06491452294648443,0.021255167864195356,0.06956724487862757,0.025962536235740876,0.0661167422610096
load_lag_3h,6.982820646709254e-05,0.008477093938931429,0.002551656081445631,0.0035583559523700765,0.003354418255305448,0.0019394834540033862,0.00035174251323302573,0.009983958000117988,0.017371670008354222,1.5450591700663336e-05
load_lag_6h,0.00743182441449072,6.15294988154058e-05,0.0006028074015235928,0.006896196168281132,0.0005453430815347375,0.003970074753528029,0.0011203997152427418,0.037176477510151525,0.054862147483851216,0.014765840818768474
load_lag_12h,0.007523541098299621,0.026762088786711852,0.047077300547842024,0.016796914003878054,0.004795127463252788,0.006091926068940272,0.025972649760063214,0.021670001880327097,0.06260774053671285,0.033605125430041065
load_lag_24h,0.10530757108790233,0.08825020439780579,0.15746942206407494,0.14856712265426106,0.11735101390740219,0.07430923987497409,0.21624034521466803,0.26155733972522077,0.16583954187890057,0.09575979011515019
load_roll_mean_3h,0.009484561612840933,0.019568155041055912,0.0048132851650620236,0.0052072701918122475,0.0004673455885280754,0.006250746743231139,0.007541036528711963,0.031257613505387055,0.0013037084084301285,0.022441260499597004
load_roll_std_3h,0.004347095974504493,0.00040717509962525685,0.03347370738193526,0.007557918544353803,0.005436102707467324,0.009775931409953734,0.004986674634781187,0.0005992446416049694,0.0019222963917912266,0.015919830319690582
load_roll_mean_6h,0.013113429217668988,0.014364306066825394,0.006470643199571293,0.0536418351077287,8.363715856251452e-05,6.268759812582639e-05,0.00898083882772345,0.02007186046858579,0.02633576304917172,0.01463681915348541
load_roll_std_6h,0.16424557012862542,0.11726462295934786,0.11184863101110211,0.11327440101189544,0.10934325665246124,0.14248735401838383,0.09075290006452741,0.09480835803382122,0.11503479385000272,0.04853720981559363
load_roll_mean_12h,0.005462474992197195,0.009581284820211398,0.006730232878805925,0.0012848604865408077,0.003716592371450641,0.00028853570300472835,0.02696053567474286,0.029672147141714574,0.0885776379973632,0.0006924171646018012
load_roll_std_12h,0.02136184556696292,0.024182045087421444,0.03764465118434169,0.06561032714787965,0.040983717434031786,0.005392231870469059,0.02176179622528681,0.04294779717538823,0.08270299493256277,0.031450898153311896
load_roll_mean_24h,0.15564828137834782,0.15421318249880323,0.14262397848832828,0.1513153337909905,0.17931507880929232,0.07226681252805572,0.09655679188953752,0.17309752320539698,0.18319917535458868,0.0469004661699554
load_roll_std_24h,1.9167629055093258e-05,0.0016836194920157792,0.0041510813974136905,0.010199747521062678,0.013642717344813692,0.000319027412516733,0.0020708607601780476,0.0019317515896023966,0.00142820453102996,0.007448318085137385
temperature_2m,0.01748762093919795,0.056392194113190484,0.04312768494821135,0.06580513810404805,0.013357366595473574,0.07283976185435827,0.04438164704404036,0.045909988041085696,0.16193204756336876,0.02763964938566098
relative_humidity_2m,0.18725791256908048,0.0047994113272938465,0.28616218395034576,0.42150784001591934,0.2003722528232321,0.09423285500179833,0.46242586665095453,0.1667099267968949,0.1704230421871835,0.022905220620601883
wind_speed_10m,0.0019186250288886477,2.156549676441159e-06,0.01785182256227936,0.000375534226698077,0.009423437176122314,0.0004382758955167618,0.0025952707765086883,0.00018736630230589403,0.003735063637843565,0.002655741791705149
surface_pressure,3.698369641201395e-05,0.019785276867525906,0.03353472543047899,0.0002696423597519264,0.021029482046882885,0.014290079369812752,0.09535274552780724,0.00048118467425594584,0.009193865842949435,0.021593446605239756
cloud_cover,0.024253750194704878,0.025035687623048388,0.006802131854673369,0.028675891118271183,0.05256033065729217,0.0003747719347257853,0.024796337768829307,2.2512295842541034e-05,0.01914996741433561,0.11943163691660061
precipitation,0.005184123668807928,0.02439066610770183,0.018572831929525954,0.0008084679097148169,0.009832098985842232,0.027969720131561484,0.0010495783232551993,0.016801569459046956,0.012713407069271734,0.040976831833427305
heating_degree,0.015540297891068663,0.049876492203384665,0.02844412532550877,0.07529226664486695,0.009353721997588998,0.08631705499097332,0.03636094377014564,0.050180290592032696,0.11945261244353919,0.02644873828186573
cooling_degree,0.07860276652350731,0.10460491732760684,0.07181529907840853,0.11064975091013987,0.06061959820064364,0.0155028056063774,0.03790016787849055,0.1677915120418822,0.040746439993127596,0.05375850867629486
sin_hour,0.42390201022826185,0.5345009322978634,0.5097093305078122,0.44146073682951664,0.48205972400767605,0.5461230737658374,0.44972529155208435,0.5033176080508301,0.5257415016905064,0.4498687012022445
cos_hour,0.2881394250622374,0.3332937132486872,0.271777586561507,0.22971407897680302,0.25542664757038813,0.3651814527736601,0.2208455904625837,0.26716146199039226,0.29457929184371834,0.26330361118317797
sin_dow,0.005057089095172386,0.16674964108286996,0.005317214429745666,0.011105827255739211,0.11816236033986931,0.028993577025626684,0.005182145691978194,0.00036939612326768265,0.015581469155646361,0.12571220980145792
cos_dow,0.033203939950079496,0.0024918073016300486,0.048340237903175584,0.022703783667130967,1.458711366301198e-05,0.029020477445809295,0.021524131749658632,0.018676471678695253,0.01693310747484706,0.04081116347387535
sin_month,1.3202853744074566e-05,1.2366505942478398e-05,0.0032092473930826577,0.0011876666035944116,0.004838721835537597,0.001779234358868456,0.0015018252747463691,3.9059809319562864e-05,0.00406833831088322,0.008158433665460672
cos_month,0.009126763760968435,0.011669120212453832,0.006168380024728077,0.019640001649858293,0.001129353963567771,0.020174352887585838,0.005601420835316513,0.08039825679018996,0.006214714623849993,0.03274511869070726


==> NO2/metadata.json <==
{
  "zone": "NO2",
  "n_total": 8736,
  "n_train": 6988,
  "n_test": 1748,
  "n_features": 28,
  "test_r2": 0.991894160647436,
  "test_mae": 17.78572728486574,
  "test_rmse": 23.587264974591598,
  "model_fit_seconds": 1.077603798000041,
  "model_class": "XGBRegressor",
  "model_params": {
    "objective": "reg:squarederror",
    "base_score": null,
    "booster": null,
    "callbacks": null,
    "colsample_bylevel": null,
    "colsample_bynode": null,
    "colsample_bytree": 0.8,
    "device": "cuda",
    "early_stopping_rounds": null,
    "enable_categorical": true,
    "eval_metric": "rmse",
    "feature_types": null,
    "feature_weights": null,
    "gamma": null,
    "grow_policy": null,
    "importance_type": null,
    "interaction_constraints": null,
    "learning_rate": 0.05,
    "max_bin": null,
    "max_cat_threshold": null,
    "max_cat_to_onehot": null,
    "max_delta_step": null,
    "max_depth": 6,
    "max_leaves": null,
    "min_child_weight": null,
    "missing": NaN,
    "monotone_constraints": null,
    "multi_strategy": null,
    "n_estimators": 500,
    "n_jobs": 4,
    "num_parallel_tree": null,
    "random_state": 42,
    "reg_alpha": null,
    "reg_lambda": null,
    "sampling_method": null,
    "scale_pos_weight": null,
    "subsample": 0.8,
    "tree_method": "hist",
    "validate_parameters": null,
    "verbosity": null
  },
  "split": "chronological_80_20",
  "explanation_n": 200,
  "repetitions": 10,
  "phi_size": 5,
  "top_k": 8,
  "mcir_target": "fixed_model_prediction_Q",
  "mcir_formula": "clip_[0,1](2*U_pos/(U_pos+J_pos))",
  "target_definition": "aggregated hourly residential electricity demand (Demand_MWh)",
  "target_source": "Hofmann, Bjarghov, and Nessa (2023), Zenodo record 8423312, demand_areas.csv",
  "deletion_replacement": "training_feature_means",
  "full_mcir_seconds": 0.1340142909999713,
  "feature_names": [
    "load_lag_1h",
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_6h",
    "load_lag_12h",
    "load_lag_24h",
    "load_roll_mean_3h",
    "load_roll_std_3h",
    "load_roll_mean_6h",
    "load_roll_std_6h",
    "load_roll_mean_12h",
    "load_roll_std_12h",
    "load_roll_mean_24h",
    "load_roll_std_24h",
    "temperature_2m",
    "relative_humidity_2m",
    "wind_speed_10m",
    "surface_pressure",
    "cloud_cover",
    "precipitation",
    "heating_degree",
    "cooling_degree",
    "sin_hour",
    "cos_hour",
    "sin_dow",
    "cos_dow",
    "sin_month",
    "cos_month"
  ]
}

==> NO2/mi_aggregate.csv <==
,MI
load_lag_1h,2.1817298701208205
load_lag_24h,1.9498835831193175
load_roll_mean_3h,1.606777014019944
load_lag_2h,1.5585676263392896
load_roll_mean_12h,1.3184690102895218
load_roll_mean_6h,1.312668743942199
load_roll_mean_24h,1.2933709252127583
load_lag_3h,1.2657234369130208
load_lag_6h,0.9730024761095087
load_lag_12h,0.9722374754073246
cos_month,0.8797936988099364
heating_degree,0.8494442100746913
temperature_2m,0.8457989142532887
sin_month,0.6118966148381636
load_roll_std_24h,0.40234596731137645
load_roll_std_12h,0.1992579698730073
sin_hour,0.14158740697704508
surface_pressure,0.1414696235820286
load_roll_std_6h,0.11808967701791344
relative_humidity_2m,0.11746413176525809
cos_hour,0.09427603532602462
cooling_degree,0.09290146266689167
load_roll_std_3h,0.0864573472620922
cloud_cover,0.047357346941974264
wind_speed_10m,0.03957253534951235
precipitation,0.026794947439799287
cos_dow,0.017938477993312142
sin_dow,0.016287394900709316


==> NO2/mi_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,2.1947164705007163,2.0686890013508856,2.1423994605652137,2.1458106965871093,2.261579766518489,2.3093715678758855,2.184279680331599,2.0718258418004636,2.2583473194262846,2.180278896251558
load_lag_2h,1.5080797498857943,1.4646728476038113,1.5742782200706986,1.5010184305495735,1.5061337867853264,1.6732606951983908,1.6043126845970979,1.5801140807134693,1.548521534473052,1.6252842335156825
load_lag_3h,1.180841883571449,1.2099102279570033,1.3062360531467183,1.255618371825944,1.3054695080926164,1.2846971612106959,1.2348497467069812,1.2995332219758349,1.2105530146714236,1.3695251799715407
load_lag_6h,0.8558676683043198,0.9434414966698488,0.9075719776832409,1.1329321946489022,0.8479662511822079,0.9618780585172981,0.9279499506034661,1.0848673507925826,0.9719582038495895,1.0955916088436317
load_lag_12h,0.8597832700833932,1.0204849185876719,0.8441277681532737,0.9384639151069853,1.0613457483612598,0.9960264718308389,0.9286174965324996,0.9975497290367072,1.0271069639607249,1.0488684724198931
load_lag_24h,1.8881691802471048,1.8406965571762859,1.9325219257236363,2.0144358166359404,2.0964617396215735,2.0118744591487197,1.9421654467246592,1.9165041758058403,2.031901981926403,1.8241045481830116
load_roll_mean_3h,1.5708671384267885,1.5379311152798274,1.652715432647088,1.5368678789251113,1.6158341466500392,1.696966617334494,1.6277043255853245,1.6076571044850314,1.561721207061756,1.659505173803978
load_roll_std_3h,0.05315624958579068,0.0857738837717732,0.07718707182312334,0.17753964655956933,0.1529175114946928,0.12098476246980194,0.0,0.024184571157009227,0.09426222139422968,0.07856755436493179
load_roll_mean_6h,1.2937940894688453,1.2472633351936881,1.3252472869428136,1.2806925407152212,1.2559843226691183,1.3700000449934313,1.2926222941339716,1.3607996494542292,1.244619930973092,1.4556639448775792
load_roll_std_6h,0.0,0.08211374391211068,0.17991103193324953,0.20470371342243388,0.14304483858311512,0.24326425291305176,0.004411518323962582,0.036713995007244815,0.0805853934635441,0.20614828262042195
load_roll_mean_12h,1.186268688098766,1.3541071649652934,1.257526146740907,1.3775498912549575,1.233427778248367,1.3312421254555833,1.3123989588218472,1.3626784259933253,1.362565873980767,1.4069250493354049
load_roll_std_12h,0.21392212530717236,0.20889226605682598,0.2937155858383229,0.18150157770134445,0.15300083807067688,0.16648782693860964,0.22928340905206523,0.14896455405450038,0.14224937798080628,0.2545621377297489
load_roll_mean_24h,1.2630607037154742,1.3516932457438133,1.3013765354803724,1.2633096862160058,1.2872912882408687,1.2435617157065053,1.2474948441929703,1.4012310708758973,1.2631682822998007,1.3115218796558725
load_roll_std_24h,0.3076296260994771,0.49239710195343545,0.47431916011433506,0.34671036254287957,0.3430964248463577,0.47395131012119496,0.35761562804516034,0.5697040407631033,0.3418886976913913,0.3161473209364294
temperature_2m,0.8033795276383975,0.976547289718015,0.8482615254995665,0.9419983823061453,0.742242284470104,0.7564931985312993,0.8739921157919124,0.8649530459966317,0.7677126750411518,0.8824090975396621
relative_humidity_2m,0.10733830651140774,0.09028903377954256,0.13642495236483132,0.18234868391539427,0.03752490388100149,0.14259443639601477,0.08408061136680933,0.15660234644523507,0.09792117835362646,0.13951686463871793
wind_speed_10m,0.06598666649490825,0.0010499409482620514,0.01555008322077045,0.1295890764833998,0.1232178757089839,0.0,0.023514384453226622,0.026093852547566243,0.010723473638006187,0.0
surface_pressure,0.1090099724026099,0.04259096703626186,0.21700464797480112,0.06169505324230773,0.10218185185791562,0.2132771145762904,0.18177887400689574,0.30200776678112673,0.15256938490184346,0.03258060304023358
cloud_cover,0.13066868033154222,0.022432635478540686,0.03883449283088947,0.0,0.01035938933484326,0.0037190086206213557,0.004256273139532141,0.17926643399577902,0.07319289674426077,0.010843658943733736
precipitation,0.03571978067292392,0.028803529960719665,0.0,0.004409943119832782,0.009914619057659113,0.06279224468092193,0.018292323081105843,0.10534192813822107,0.0,0.0026751056866085587
heating_degree,0.8120164809592132,0.9887368087816903,0.8390515740518221,0.96632534777173,0.789027788837072,0.7583687434295081,0.8489243174036871,0.8779457130229158,0.7549137740102929,0.8591315524789822
cooling_degree,0.09287323301457828,0.1389480604164115,0.10922663847002267,0.12894616441188367,0.09942062507366889,0.03175850704003169,0.05589372617379862,0.11647221765854754,0.06587123219202407,0.08960422221794984
sin_hour,0.0,0.08241603984422952,0.09852961569585394,0.1589050478338523,0.25727069064258234,0.15027339330915757,0.15055762004232776,0.15139422612546927,0.2453292648239116,0.12119817145306655
cos_hour,0.005276649099959396,0.0828979624665962,0.07625838614813452,0.09846304630707348,0.1556941685557658,0.09401303524836013,0.040576423208506185,0.04284219368474096,0.23581051968689115,0.1109279688542184
sin_dow,0.00783867542931782,0.022474780722665066,0.036481421216592924,0.0,0.0,0.0327795476576056,0.0,0.0,0.03289225981362209,0.03040726416728967
cos_dow,0.0,0.005785909779189691,0.044543622851009435,0.0,0.007379264350971582,0.04071756177491137,0.04692442906666017,0.005247863783766071,0.011399090869828488,0.017387037456784604
sin_month,0.6117235230825147,0.623819491638522,0.679934048701476,0.5455525516838677,0.5206623585071704,0.5248943464107358,0.6287476576817492,0.7704270116631213,0.5816415336206435,0.6315636253918346
cos_month,0.8967797803461048,0.8421969790002979,0.8671268496762894,0.8175544702737123,0.8543974701941632,0.8754171592823772,0.831041918867166,1.0281451642486572,0.8380157862784869,0.9472614099321102


==> NO2/phi.json <==
{
  "load_lag_1h": [
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_24h",
    "load_lag_3h",
    "load_roll_mean_6h"
  ],
  "load_lag_2h": [
    "load_roll_mean_3h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_lag_24h"
  ],
  "load_lag_3h": [
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_1h",
    "load_roll_mean_12h"
  ],
  "load_lag_6h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_24h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_lag_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "heating_degree",
    "load_roll_mean_6h",
    "temperature_2m"
  ],
  "load_lag_24h": [
    "load_lag_1h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_24h",
    "load_roll_mean_6h"
  ],
  "load_roll_mean_3h": [
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_lag_24h"
  ],
  "load_roll_std_3h": [
    "load_roll_std_6h",
    "temperature_2m",
    "heating_degree",
    "load_lag_12h",
    "load_roll_mean_12h"
  ],
  "load_roll_mean_6h": [
    "load_lag_3h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_12h",
    "load_lag_6h"
  ],
  "load_roll_std_6h": [
    "load_roll_std_3h",
    "load_lag_12h",
    "temperature_2m",
    "heating_degree",
    "load_roll_std_12h"
  ],
  "load_roll_mean_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_6h",
    "load_lag_6h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_roll_std_12h": [
    "load_lag_12h",
    "load_roll_std_24h",
    "cos_month",
    "sin_hour",
    "temperature_2m"
  ],
  "load_roll_mean_24h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_12h",
    "load_lag_6h"
  ],
  "load_roll_std_24h": [
    "cos_month",
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_lag_12h"
  ],
  "temperature_2m": [
    "heating_degree",
    "load_roll_mean_12h",
    "load_lag_12h",
    "load_roll_mean_24h",
    "load_lag_6h"
  ],
  "relative_humidity_2m": [
    "cloud_cover",
    "cos_hour",
    "precipitation",
    "surface_pressure",
    "sin_hour"
  ],
  "wind_speed_10m": [
    "surface_pressure",
    "precipitation",
    "load_roll_std_24h",
    "load_lag_1h",
    "load_roll_mean_3h"
  ],
  "surface_pressure": [
    "relative_humidity_2m",
    "cloud_cover",
    "precipitation",
    "wind_speed_10m",
    "load_roll_std_24h"
  ],
  "cloud_cover": [
    "relative_humidity_2m",
    "precipitation",
    "load_roll_std_24h",
    "surface_pressure",
    "load_roll_std_12h"
  ],
  "precipitation": [
    "relative_humidity_2m",
    "cloud_cover",
    "surface_pressure",
    "wind_speed_10m",
    "load_roll_std_24h"
  ],
  "heating_degree": [
    "temperature_2m",
    "load_roll_mean_12h",
    "load_lag_12h",
    "load_roll_mean_24h",
    "load_lag_6h"
  ],
  "cooling_degree": [
    "temperature_2m",
    "heating_degree",
    "load_lag_12h",
    "cos_month",
    "load_roll_mean_12h"
  ],
  "sin_hour": [
    "load_roll_std_12h",
    "load_roll_std_6h",
    "relative_humidity_2m",
    "cooling_degree",
    "temperature_2m"
  ],
  "cos_hour": [
    "relative_humidity_2m",
    "cooling_degree",
    "load_roll_std_12h",
    "temperature_2m",
    "load_lag_6h"
  ],
  "sin_dow": [
    "load_roll_std_6h",
    "load_roll_std_3h",
    "load_roll_std_12h",
    "wind_speed_10m",
    "load_roll_std_24h"
  ],
  "cos_dow": [
    "load_roll_std_24h",
    "wind_speed_10m",
    "relative_humidity_2m",
    "cloud_cover",
    "cooling_degree"
  ],
  "sin_month": [
    "load_roll_mean_24h",
    "load_lag_24h",
    "load_roll_mean_12h",
    "heating_degree",
    "load_lag_12h"
  ],
  "cos_month": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_12h"
  ]
}

==> NO2/runtime_repetitions.csv <==
zone,repetition,method,seconds
NO2,0,MCIR,0.06435218100000384
NO2,0,TreeSHAP,0.23646887500001412
NO2,0,Marginal MI,0.054420305999997254
NO2,0,HSIC,0.10863412499998049
NO2,1,MCIR,0.10311978400000044
NO2,1,TreeSHAP,0.1442166609999731
NO2,1,Marginal MI,0.05700853900009406
NO2,1,HSIC,0.10813292299997102
NO2,2,MCIR,0.09096301499994297
NO2,2,TreeSHAP,0.24949156999991828
NO2,2,Marginal MI,0.053778600999976334
NO2,2,HSIC,0.10907452100002502
NO2,3,MCIR,0.07252780999999686
NO2,3,TreeSHAP,0.2882758130000411
NO2,3,Marginal MI,0.054372112999999445
NO2,3,HSIC,0.1691327649999721
NO2,4,MCIR,0.08869799399997191
NO2,4,TreeSHAP,0.18545135099998333
NO2,4,Marginal MI,0.054364170999974704
NO2,4,HSIC,0.1057018239999934
NO2,5,MCIR,0.07350781200000256
NO2,5,TreeSHAP,0.2924204749999717
NO2,5,Marginal MI,0.05433160199993381
NO2,5,HSIC,0.10900573900005384
NO2,6,MCIR,0.072819332999984
NO2,6,TreeSHAP,0.28519338700004937
NO2,6,Marginal MI,0.06133723200002805
NO2,6,HSIC,0.10849450000000616
NO2,7,MCIR,0.07851452900001732
NO2,7,TreeSHAP,0.18873435399996197
NO2,7,Marginal MI,0.05551577599999291
NO2,7,HSIC,0.1147334030000593
NO2,8,MCIR,0.07171574899996358
NO2,8,TreeSHAP,0.3580496329999505
NO2,8,Marginal MI,0.0898868389999734
NO2,8,HSIC,0.6648244130000194
NO2,9,MCIR,0.13124923500004115
NO2,9,TreeSHAP,0.4111633290000327
NO2,9,Marginal MI,0.08756909600003837
NO2,9,HSIC,0.2030981980000206


==> NO2/shap_aggregate.csv <==
,SHAP
load_lag_1h,293.88028
load_lag_24h,72.90201
cos_hour,14.281855
sin_hour,5.512559
temperature_2m,4.8929453
load_roll_mean_3h,4.4547453
load_roll_std_6h,4.1213207
load_roll_mean_24h,3.515918
load_lag_2h,3.512256
load_roll_mean_12h,3.1071045
load_lag_12h,2.4412313
load_lag_3h,2.3289847
heating_degree,2.146654
sin_dow,2.0274243
load_roll_std_3h,1.7975912
relative_humidity_2m,1.7405392
load_roll_std_24h,1.5262522
load_roll_std_12h,1.396251
load_lag_6h,1.0412937
cos_month,0.9834293
surface_pressure,0.9390274
wind_speed_10m,0.90346944
cloud_cover,0.6760335
cos_dow,0.5839535
sin_month,0.40593395
load_roll_mean_6h,0.37985688
precipitation,0.19248085
cooling_degree,0.042123415


==> NO2/shap_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,280.79654,297.37915,293.82867,297.464,274.8832,304.1723,288.49655,321.65567,296.98697,283.13956
load_lag_2h,3.3312192,3.8391285,3.331892,3.546441,3.4182138,3.5697489,3.287013,3.7465625,3.4556808,3.5966554
load_lag_3h,2.1130369,2.366365,2.3544455,2.2832518,2.2077427,2.3116653,2.3739448,2.4912217,2.3543768,2.4337943
load_lag_6h,0.98260385,1.0779362,1.0635614,1.0398104,1.0530049,1.0307679,0.98117393,1.0515116,1.1639897,0.9685776
load_lag_12h,2.6594248,2.3643432,2.1684365,2.6994128,2.3477926,2.4094203,2.5445504,2.3787873,2.253196,2.5869477
load_lag_24h,68.77278,74.24655,72.53387,75.8304,68.6305,76.7238,71.17519,79.9125,73.62976,67.56472
load_roll_mean_3h,4.1138897,4.888301,4.3935924,4.8837266,4.19724,4.331357,4.401629,4.603931,4.453249,4.2805414
load_roll_std_3h,1.5739185,1.7727966,2.00481,1.9798824,1.9502751,1.8285528,1.9075099,1.7353963,1.5817338,1.6410354
load_roll_mean_6h,0.3912332,0.41160092,0.34959748,0.40310967,0.32789108,0.37190557,0.39460018,0.37907133,0.37952965,0.39002994
load_roll_std_6h,4.078545,4.373663,4.0253267,4.2898726,3.9991033,3.9999273,4.10069,3.9415972,4.044578,4.359905
load_roll_mean_12h,3.0372543,3.1278741,3.1560793,3.220607,3.0012875,3.1134741,3.0273015,3.2812924,3.0533814,3.0524936
load_roll_std_12h,1.3887839,1.4699981,1.2151237,1.4048146,1.2698083,1.5787292,1.4603499,1.5346302,1.2791575,1.3611135
load_roll_mean_24h,3.4077795,3.487505,3.5352588,3.5534472,3.3258882,3.6626158,3.535447,3.6892743,3.4196916,3.542271
load_roll_std_24h,1.3362957,1.495422,1.6033549,1.3582923,1.5745713,1.5482535,1.5078467,1.8076911,1.5216767,1.5091176
temperature_2m,4.722262,4.898355,4.6164,5.088358,4.7756047,4.7231507,4.963046,5.1914034,4.7970653,5.153809
relative_humidity_2m,1.743634,1.9538331,1.6555387,1.8010885,1.5328987,1.6825294,1.7191339,1.8759046,1.6544452,1.7863874
wind_speed_10m,0.8901217,0.93151045,0.892543,0.87758833,0.94626653,0.9633267,0.8628576,0.8642895,0.94764435,0.8585463
surface_pressure,0.9260402,0.9635929,0.80784035,0.9720486,0.88703865,1.0148785,1.009784,1.0076367,0.79344106,1.0079734
cloud_cover,0.617475,0.70431626,0.73415536,0.6930159,0.701248,0.6453313,0.6701169,0.67104065,0.6836757,0.6399602
precipitation,0.20170826,0.23346595,0.19123775,0.14703722,0.18591252,0.2278093,0.14888526,0.19699875,0.20578113,0.18597241
heating_degree,2.069115,2.0548759,2.0730455,2.2837722,2.0401661,2.151573,2.2017756,2.2969058,2.062412,2.2328963
cooling_degree,0.037774168,0.051794812,0.042042512,0.045783706,0.04173709,0.033041906,0.04380516,0.049699847,0.037198294,0.038356617
sin_hour,5.4797997,5.5330215,5.1958795,5.9744954,5.163411,5.4873867,5.8271217,5.71078,5.4800563,5.2736354
cos_hour,14.363464,13.746283,14.796314,14.733708,13.772447,13.558999,15.101197,14.894099,13.587866,14.264169
sin_dow,1.9075987,2.1921232,2.2157278,2.103292,2.23049,1.9616706,1.9676945,1.91558,2.0173912,1.7626745
cos_dow,0.649914,0.54975104,0.5840292,0.7402199,0.5045069,0.625481,0.53927785,0.5361377,0.56759447,0.5426223
sin_month,0.41221702,0.43670112,0.38912117,0.41344476,0.37941715,0.46027893,0.4100972,0.41015717,0.31576473,0.43214026
cos_month,1.0074639,0.9605983,0.99787885,1.0138744,0.93267405,0.96276885,0.9962381,1.0119295,0.9594484,0.991419


==> NO2/top_features.csv <==
zone,method,rank,feature,score
NO2,MCIR,1,sin_hour,0.4866408910132633
NO2,MCIR,2,cos_hour,0.2789422859673155
NO2,MCIR,3,load_lag_1h,0.2374762748702433
NO2,MCIR,4,relative_humidity_2m,0.20167965119433046
NO2,MCIR,5,load_lag_24h,0.143065159092036
NO2,MCIR,6,load_roll_mean_24h,0.13551366241132964
NO2,MCIR,7,load_roll_std_6h,0.1107597097545761
NO2,MCIR,8,cooling_degree,0.07419917662364786
NO2,SHAP,1,load_lag_1h,293.8802795410156
NO2,SHAP,2,load_lag_24h,72.90200805664062
NO2,SHAP,3,cos_hour,14.281854629516602
NO2,SHAP,4,sin_hour,5.512558937072754
NO2,SHAP,5,temperature_2m,4.892945289611816
NO2,SHAP,6,load_roll_mean_3h,4.454745292663574
NO2,SHAP,7,load_roll_std_6h,4.121320724487305
NO2,SHAP,8,load_roll_mean_24h,3.515918016433716
NO2,MI,1,load_lag_1h,2.1817298701208205
NO2,MI,2,load_lag_24h,1.9498835831193175
NO2,MI,3,load_roll_mean_3h,1.606777014019944
NO2,MI,4,load_lag_2h,1.5585676263392896
NO2,MI,5,load_roll_mean_12h,1.3184690102895218
NO2,MI,6,load_roll_mean_6h,1.312668743942199
NO2,MI,7,load_roll_mean_24h,1.2933709252127583
NO2,MI,8,load_lag_3h,1.2657234369130208
NO2,HSIC,1,load_lag_1h,0.09111715875320978
NO2,HSIC,2,load_lag_24h,0.08926158181360108
NO2,HSIC,3,load_roll_mean_3h,0.08831563988270659
NO2,HSIC,4,load_lag_2h,0.08761215215593252
NO2,HSIC,5,load_roll_mean_24h,0.08656500991468344
NO2,HSIC,6,load_roll_mean_6h,0.0848018541050036
NO2,HSIC,7,load_roll_mean_12h,0.08386882174787155
NO2,HSIC,8,load_lag_3h,0.0834010582696664


==> NO2_target.csv <==
time,target_residential_demand_mwh
2021-01-02 00:00:00,1456.0
2021-01-02 01:00:00,1396.0
2021-01-02 02:00:00,1362.0
2021-01-02 03:00:00,1344.0
2021-01-02 04:00:00,1338.0
2021-01-02 05:00:00,1346.0
2021-01-02 06:00:00,1366.0
2021-01-02 07:00:00,1407.0
2021-01-02 08:00:00,1481.0
2021-01-02 09:00:00,1581.0
2021-01-02 10:00:00,1662.0
2021-01-02 11:00:00,1699.0
2021-01-02 12:00:00,1697.0
2021-01-02 13:00:00,1692.0
2021-01-02 14:00:00,1695.0
2021-01-02 15:00:00,1736.0
2021-01-02 16:00:00,1804.0
2021-01-02 17:00:00,1845.0
2021-01-02 18:00:00,1857.0
2021-01-02 19:00:00,1821.0
2021-01-02 20:00:00,1748.0
2021-01-02 21:00:00,1682.0
2021-01-02 22:00:00,1624.0
2021-01-02 23:00:00,1554.0
2021-01-03 00:00:00,1481.0
2021-01-03 01:00:00,1417.0
2021-01-03 02:00:00,1379.0
2021-01-03 03:00:00,1361.0
2021-01-03 04:00:00,1355.0
2021-01-03 05:00:00,1360.0
2021-01-03 06:00:00,1380.0
2021-01-03 07:00:00,1419.0
2021-01-03 08:00:00,1488.0
2021-01-03 09:00:00,1597.0
2021-01-03 10:00:00,1688.0
2021-01-03 11:00:00,1715.0
2021-01-03 12:00:00,1703.0
2021-01-03 13:00:00,1682.0
2021-01-03 14:00:00,1695.0
2021-01-03 15:00:00,1767.0
2021-01-03 16:00:00,1872.0
2021-01-03 17:00:00,1916.0
2021-01-03 18:00:00,1915.0
2021-01-03 19:00:00,1905.0
2021-01-03 20:00:00,1880.0
2021-01-03 21:00:00,1838.0
2021-01-03 22:00:00,1768.0
2021-01-03 23:00:00,1667.0
2021-01-04 00:00:00,1565.0
2021-01-04 01:00:00,1509.0
2021-01-04 02:00:00,1484.0
2021-01-04 03:00:00,1479.0
2021-01-04 04:00:00,1488.0
2021-01-04 05:00:00,1523.0
2021-01-04 06:00:00,1630.0
2021-01-04 07:00:00,1752.0
2021-01-04 08:00:00,1791.0
2021-01-04 09:00:00,1803.0
2021-01-04 10:00:00,1800.0
2021-01-04 11:00:00,1779.0
2021-01-04 12:00:00,1748.0
2021-01-04 13:00:00,1723.0
2021-01-04 14:00:00,1740.0
2021-01-04 15:00:00,1840.0
2021-01-04 16:00:00,1983.0
2021-01-04 17:00:00,2017.0
2021-01-04 18:00:00,2009.0
2021-01-04 19:00:00,1991.0
2021-01-04 20:00:00,1965.0
2021-01-04 21:00:00,1920.0
2021-01-04 22:00:00,1834.0
2021-01-04 23:00:00,1724.0
2021-01-05 00:00:00,1610.0
2021-01-05 01:00:00,1546.0
2021-01-05 02:00:00,1519.0
2021-01-05 03:00:00,1506.0
2021-01-05 04:00:00,1508.0
2021-01-05 05:00:00,1538.0
2021-01-05 06:00:00,1641.0
2021-01-05 07:00:00,1773.0
2021-01-05 08:00:00,1811.0
2021-01-05 09:00:00,1807.0
2021-01-05 10:00:00,1799.0
2021-01-05 11:00:00,1786.0
2021-01-05 12:00:00,1762.0
2021-01-05 13:00:00,1745.0
2021-01-05 14:00:00,1771.0
2021-01-05 15:00:00,1871.0
2021-01-05 16:00:00,2009.0
2021-01-05 17:00:00,2043.0
2021-01-05 18:00:00,2041.0
2021-01-05 19:00:00,2028.0
2021-01-05 20:00:00,2014.0
2021-01-05 21:00:00,1972.0
2021-01-05 22:00:00,1901.0
2021-01-05 23:00:00,1792.0
2021-01-06 00:00:00,1690.0
2021-01-06 01:00:00,1634.0
2021-01-06 02:00:00,1616.0
2021-01-06 03:00:00,1615.0
2021-01-06 04:00:00,1622.0
2021-01-06 05:00:00,1659.0
2021-01-06 06:00:00,1766.0
2021-01-06 07:00:00,1912.0
2021-01-06 08:00:00,1952.0
2021-01-06 09:00:00,1956.0
2021-01-06 10:00:00,1947.0
2021-01-06 11:00:00,1932.0
2021-01-06 12:00:00,1906.0
2021-01-06 13:00:00,1890.0
2021-01-06 14:00:00,1909.0
2021-01-06 15:00:00,2002.0
2021-01-06 16:00:00,2134.0
2021-01-06 17:00:00,2168.0
2021-01-06 18:00:00,2156.0
2021-01-06 19:00:00,2142.0
2021-01-06 20:00:00,2122.0
2021-01-06 21:00:00,2077.0
2021-01-06 22:00:00,1992.0
2021-01-06 23:00:00,1886.0
2021-01-07 00:00:00,1769.0
2021-01-07 01:00:00,1698.0
2021-01-07 02:00:00,1670.0
2021-01-07 03:00:00,1661.0
2021-01-07 04:00:00,1662.0
2021-01-07 05:00:00,1687.0
2021-01-07 06:00:00,1789.0
2021-01-07 07:00:00,1926.0
2021-01-07 08:00:00,1962.0
2021-01-07 09:00:00,1957.0
2021-01-07 10:00:00,1950.0
2021-01-07 11:00:00,1937.0
2021-01-07 12:00:00,1918.0
2021-01-07 13:00:00,1903.0
2021-01-07 14:00:00,1924.0
2021-01-07 15:00:00,2010.0
2021-01-07 16:00:00,2132.0
2021-01-07 17:00:00,2150.0
2021-01-07 18:00:00,2138.0
2021-01-07 19:00:00,2119.0
2021-01-07 20:00:00,2094.0
2021-01-07 21:00:00,2047.0
2021-01-07 22:00:00,1963.0
2021-01-07 23:00:00,1850.0
2021-01-08 00:00:00,1742.0
2021-01-08 01:00:00,1673.0
2021-01-08 02:00:00,1644.0
2021-01-08 03:00:00,1637.0
2021-01-08 04:00:00,1641.0
2021-01-08 05:00:00,1669.0
2021-01-08 06:00:00,1763.0
2021-01-08 07:00:00,1902.0
2021-01-08 08:00:00,1943.0
2021-01-08 09:00:00,1942.0
2021-01-08 10:00:00,1934.0
2021-01-08 11:00:00,1918.0
2021-01-08 12:00:00,1892.0
2021-01-08 13:00:00,1878.0
2021-01-08 14:00:00,1894.0
2021-01-08 15:00:00,1956.0
2021-01-08 16:00:00,2061.0
2021-01-08 17:00:00,2107.0
2021-01-08 18:00:00,2115.0
2021-01-08 19:00:00,2088.0
2021-01-08 20:00:00,2034.0
2021-01-08 21:00:00,1969.0
2021-01-08 22:00:00,1906.0
2021-01-08 23:00:00,1837.0
2021-01-09 00:00:00,1767.0
2021-01-09 01:00:00,1705.0
2021-01-09 02:00:00,1670.0
2021-01-09 03:00:00,1654.0
2021-01-09 04:00:00,1652.0
2021-01-09 05:00:00,1660.0
2021-01-09 06:00:00,1683.0
2021-01-09 07:00:00,1734.0
2021-01-09 08:00:00,1830.0
2021-01-09 09:00:00,1940.0
2021-01-09 10:00:00,2012.0
2021-01-09 11:00:00,2021.0
2021-01-09 12:00:00,1995.0
2021-01-09 13:00:00,1955.0
2021-01-09 14:00:00,1955.0
2021-01-09 15:00:00,1988.0
2021-01-09 16:00:00,2063.0
2021-01-09 17:00:00,2117.0
2021-01-09 18:00:00,2137.0
2021-01-09 19:00:00,2087.0
2021-01-09 20:00:00,1997.0
2021-01-09 21:00:00,1903.0
2021-01-09 22:00:00,1815.0
2021-01-09 23:00:00,1730.0
2021-01-10 00:00:00,1641.0
2021-01-10 01:00:00,1568.0
2021-01-10 02:00:00,1519.0
2021-01-10 03:00:00,1496.0
2021-01-10 04:00:00,1490.0
2021-01-10 05:00:00,1498.0
2021-01-10 06:00:00,1525.0
2021-01-10 07:00:00,1572.0
2021-01-10 08:00:00,1655.0
2021-01-10 09:00:00,1773.0
2021-01-10 10:00:00,1864.0
2021-01-10 11:00:00,1883.0
2021-01-10 12:00:00,1855.0
2021-01-10 13:00:00,1831.0
2021-01-10 14:00:00,1833.0
2021-01-10 15:00:00,1893.0
2021-01-10 16:00:00,1981.0
2021-01-10 17:00:00,2011.0
2021-01-10 18:00:00,2004.0
2021-01-10 19:00:00,1981.0
2021-01-10 20:00:00,1941.0
2021-01-10 21:00:00,1874.0
2021-01-10 22:00:00,1779.0
2021-01-10 23:00:00,1665.0
2021-01-11 00:00:00,1553.0
2021-01-11 01:00:00,1491.0
2021-01-11 02:00:00,1467.0
2021-01-11 03:00:00,1462.0
2021-01-11 04:00:00,1465.0
2021-01-11 05:00:00,1491.0
2021-01-11 06:00:00,1595.0
2021-01-11 07:00:00,1728.0
2021-01-11 08:00:00,1753.0
2021-01-11 09:00:00,1744.0
2021-01-11 10:00:00,1734.0
2021-01-11 11:00:00,1733.0
2021-01-11 12:00:00,1726.0
2021-01-11 13:00:00,1722.0
2021-01-11 14:00:00,1743.0
2021-01-11 15:00:00,1823.0
2021-01-11 16:00:00,1937.0
2021-01-11 17:00:00,1965.0
2021-01-11 18:00:00,1953.0
2021-01-11 19:00:00,1938.0
2021-01-11 20:00:00,1917.0
2021-01-11 21:00:00,1879.0
2021-01-11 22:00:00,1812.0
2021-01-11 23:00:00,1714.0
2021-01-12 00:00:00,1617.0
2021-01-12 01:00:00,1569.0
2021-01-12 02:00:00,1556.0
2021-01-12 03:00:00,1560.0
2021-01-12 04:00:00,1572.0
2021-01-12 05:00:00,1613.0
2021-01-12 06:00:00,1724.0
2021-01-12 07:00:00,1866.0
2021-01-12 08:00:00,1899.0
2021-01-12 09:00:00,1887.0
2021-01-12 10:00:00,1857.0
2021-01-12 11:00:00,1825.0
2021-01-12 12:00:00,1786.0
2021-01-12 13:00:00,1771.0
2021-01-12 14:00:00,1791.0
2021-01-12 15:00:00,1877.0
2021-01-12 16:00:00,1990.0
2021-01-12 17:00:00,2014.0
2021-01-12 18:00:00,2000.0
2021-01-12 19:00:00,1977.0
2021-01-12 20:00:00,1955.0
2021-01-12 21:00:00,1907.0
2021-01-12 22:00:00,1813.0
2021-01-12 23:00:00,1702.0
2021-01-13 00:00:00,1594.0
2021-01-13 01:00:00,1528.0
2021-01-13 02:00:00,1504.0
2021-01-13 03:00:00,1497.0
2021-01-13 04:00:00,1503.0
2021-01-13 05:00:00,1538.0
2021-01-13 06:00:00,1653.0
2021-01-13 07:00:00,1800.0
2021-01-13 08:00:00,1840.0
2021-01-13 09:00:00,1840.0
2021-01-13 10:00:00,1830.0
2021-01-13 11:00:00,1815.0
2021-01-13 12:00:00,1788.0
2021-01-13 13:00:00,1772.0
2021-01-13 14:00:00,1788.0
2021-01-13 15:00:00,1863.0
2021-01-13 16:00:00,1989.0
2021-01-13 17:00:00,2034.0
2021-01-13 18:00:00,2037.0
2021-01-13 19:00:00,2028.0
2021-01-13 20:00:00,2009.0
2021-01-13 21:00:00,1976.0
2021-01-13 22:00:00,1899.0
2021-01-13 23:00:00,1802.0
2021-01-14 00:00:00,1706.0
2021-01-14 01:00:00,1652.0
2021-01-14 02:00:00,1628.0
2021-01-14 03:00:00,1622.0
2021-01-14 04:00:00,1632.0
2021-01-14 05:00:00,1667.0
2021-01-14 06:00:00,1776.0
2021-01-14 07:00:00,1918.0
2021-01-14 08:00:00,1957.0
2021-01-14 09:00:00,1950.0
2021-01-14 10:00:00,1927.0
2021-01-14 11:00:00,1895.0
2021-01-14 12:00:00,1851.0
2021-01-14 13:00:00,1826.0
2021-01-14 14:00:00,1840.0
2021-01-14 15:00:00,1921.0
2021-01-14 16:00:00,2059.0
2021-01-14 17:00:00,2109.0
2021-01-14 18:00:00,2113.0
2021-01-14 19:00:00,2103.0
2021-01-14 20:00:00,2087.0
2021-01-14 21:00:00,2041.0
2021-01-14 22:00:00,1973.0
2021-01-14 23:00:00,1874.0
2021-01-15 00:00:00,1781.0
2021-01-15 01:00:00,1735.0
2021-01-15 02:00:00,1718.0
2021-01-15 03:00:00,1721.0
2021-01-15 04:00:00,1735.0
2021-01-15 05:00:00,1771.0
2021-01-15 06:00:00,1879.0
2021-01-15 07:00:00,2028.0
2021-01-15 08:00:00,2073.0
2021-01-15 09:00:00,2070.0
2021-01-15 10:00:00,2048.0
2021-01-15 11:00:00,2005.0
2021-01-15 12:00:00,1950.0
2021-01-15 13:00:00,1911.0
2021-01-15 14:00:00,1914.0
2021-01-15 15:00:00,1969.0
2021-01-15 16:00:00,2092.0
2021-01-15 17:00:00,2173.0
2021-01-15 18:00:00,2200.0
2021-01-15 19:00:00,2186.0
2021-01-15 20:00:00,2132.0
2021-01-15 21:00:00,2073.0
2021-01-15 22:00:00,2019.0
2021-01-15 23:00:00,1957.0
2021-01-16 00:00:00,1884.0
2021-01-16 01:00:00,1829.0
2021-01-16 02:00:00,1800.0
2021-01-16 03:00:00,1790.0
2021-01-16 04:00:00,1793.0
2021-01-16 05:00:00,1805.0
2021-01-16 06:00:00,1832.0
2021-01-16 07:00:00,1889.0
2021-01-16 08:00:00,1990.0
2021-01-16 09:00:00,2098.0
2021-01-16 10:00:00,2149.0
2021-01-16 11:00:00,2138.0
2021-01-16 12:00:00,2098.0
2021-01-16 13:00:00,2061.0
2021-01-16 14:00:00,2050.0
2021-01-16 15:00:00,2079.0
2021-01-16 16:00:00,2150.0
2021-01-16 17:00:00,2214.0
2021-01-16 18:00:00,2245.0
2021-01-16 19:00:00,2205.0
2021-01-16 20:00:00,2117.0
2021-01-16 21:00:00,2032.0
2021-01-16 22:00:00,1961.0
2021-01-16 23:00:00,1889.0
2021-01-17 00:00:00,1813.0
2021-01-17 01:00:00,1750.0
2021-01-17 02:00:00,1710.0
2021-01-17 03:00:00,1693.0
2021-01-17 04:00:00,1688.0
2021-01-17 05:00:00,1691.0
2021-01-17 06:00:00,1708.0
2021-01-17 07:00:00,1746.0
2021-01-17 08:00:00,1823.0
2021-01-17 09:00:00,1937.0
2021-01-17 10:00:00,2024.0
2021-01-17 11:00:00,2054.0
2021-01-17 12:00:00,2041.0
2021-01-17 13:00:00,2030.0
2021-01-17 14:00:00,2023.0
2021-01-17 15:00:00,2052.0
2021-01-17 16:00:00,2096.0
2021-01-17 17:00:00,2113.0
2021-01-17 18:00:00,2093.0
2021-01-17 19:00:00,2061.0
2021-01-17 20:00:00,2025.0
2021-01-17 21:00:00,1957.0
2021-01-17 22:00:00,1866.0
2021-01-17 23:00:00,1753.0
2021-01-18 00:00:00,1641.0
2021-01-18 01:00:00,1573.0
2021-01-18 02:00:00,1542.0
2021-01-18 03:00:00,1528.0
2021-01-18 04:00:00,1529.0
2021-01-18 05:00:00,1555.0
2021-01-18 06:00:00,1656.0
2021-01-18 07:00:00,1785.0
2021-01-18 08:00:00,1807.0
2021-01-18 09:00:00,1790.0
2021-01-18 10:00:00,1781.0
2021-01-18 11:00:00,1772.0
2021-01-18 12:00:00,1754.0
2021-01-18 13:00:00,1737.0
2021-01-18 14:00:00,1746.0
2021-01-18 15:00:00,1825.0
2021-01-18 16:00:00,1936.0
2021-01-18 17:00:00,1961.0
2021-01-18 18:00:00,1943.0
2021-01-18 19:00:00,1921.0
2021-01-18 20:00:00,1899.0
2021-01-18 21:00:00,1848.0
2021-01-18 22:00:00,1767.0
2021-01-18 23:00:00,1656.0
2021-01-19 00:00:00,1549.0
2021-01-19 01:00:00,1488.0
2021-01-19 02:00:00,1462.0
2021-01-19 03:00:00,1452.0
2021-01-19 04:00:00,1454.0
2021-01-19 05:00:00,1482.0
2021-01-19 06:00:00,1585.0
2021-01-19 07:00:00,1715.0
2021-01-19 08:00:00,1741.0
2021-01-19 09:00:00,1726.0
2021-01-19 10:00:00,1715.0
2021-01-19 11:00:00,1710.0
2021-01-19 12:00:00,1697.0
2021-01-19 13:00:00,1683.0
2021-01-19 14:00:00,1703.0
2021-01-19 15:00:00,1780.0
2021-01-19 16:00:00,1891.0
2021-01-19 17:00:00,1923.0
2021-01-19 18:00:00,1913.0
2021-01-19 19:00:00,1896.0
2021-01-19 20:00:00,1877.0
2021-01-19 21:00:00,1836.0
2021-01-19 22:00:00,1749.0
2021-01-19 23:00:00,1637.0
2021-01-20 00:00:00,1526.0
2021-01-20 01:00:00,1461.0
2021-01-20 02:00:00,1433.0
2021-01-20 03:00:00,1419.0
2021-01-20 04:00:00,1416.0
2021-01-20 05:00:00,1444.0
2021-01-20 06:00:00,1545.0
2021-01-20 07:00:00,1679.0
2021-01-20 08:00:00,1701.0
2021-01-20 09:00:00,1687.0
2021-01-20 10:00:00,1681.0
2021-01-20 11:00:00,1681.0
2021-01-20 12:00:00,1676.0
2021-01-20 13:00:00,1675.0
2021-01-20 14:00:00,1694.0
2021-01-20 15:00:00,1772.0
2021-01-20 16:00:00,1870.0
2021-01-20 17:00:00,1878.0
2021-01-20 18:00:00,1855.0
2021-01-20 19:00:00,1848.0
2021-01-20 20:00:00,1815.0
2021-01-20 21:00:00,1766.0
2021-01-20 22:00:00,1678.0
2021-01-20 23:00:00,1563.0
2021-01-21 00:00:00,1453.0
2021-01-21 01:00:00,1383.0
2021-01-21 02:00:00,1350.0
2021-01-21 03:00:00,1330.0
2021-01-21 04:00:00,1323.0
2021-01-21 05:00:00,1340.0
2021-01-21 06:00:00,1433.0
2021-01-21 07:00:00,1559.0
2021-01-21 08:00:00,1575.0
2021-01-21 09:00:00,1562.0
2021-01-21 10:00:00,1553.0
2021-01-21 11:00:00,1560.0
2021-01-21 12:00:00,1554.0
2021-01-21 13:00:00,1559.0
2021-01-21 14:00:00,1594.0
2021-01-21 15:00:00,1685.0
2021-01-21 16:00:00,1793.0
2021-01-21 17:00:00,1821.0
2021-01-21 18:00:00,1818.0
2021-01-21 19:00:00,1810.0
2021-01-21 20:00:00,1787.0
2021-01-21 21:00:00,1737.0
2021-01-21 22:00:00,1654.0
2021-01-21 23:00:00,1540.0
2021-01-22 00:00:00,1432.0
2021-01-22 01:00:00,1365.0
2021-01-22 02:00:00,1331.0
2021-01-22 03:00:00,1320.0
2021-01-22 04:00:00,1317.0
2021-01-22 05:00:00,1336.0
2021-01-22 06:00:00,1430.0
2021-01-22 07:00:00,1559.0
2021-01-22 08:00:00,1586.0
2021-01-22 09:00:00,1575.0
2021-01-22 10:00:00,1567.0
2021-01-22 11:00:00,1562.0
2021-01-22 12:00:00,1555.0
2021-01-22 13:00:00,1555.0
2021-01-22 14:00:00,1574.0
2021-01-22 15:00:00,1639.0
2021-01-22 16:00:00,1726.0
2021-01-22 17:00:00,1768.0
2021-01-22 18:00:00,1776.0
2021-01-22 19:00:00,1741.0
2021-01-22 20:00:00,1680.0
2021-01-22 21:00:00,1616.0
2021-01-22 22:00:00,1552.0
2021-01-22 23:00:00,1485.0
2021-01-23 00:00:00,1409.0
2021-01-23 01:00:00,1347.0
2021-01-23 02:00:00,1312.0
2021-01-23 03:00:00,1299.0
2021-01-23 04:00:00,1298.0
2021-01-23 05:00:00,1310.0
2021-01-23 06:00:00,1339.0
2021-01-23 07:00:00,1398.0
2021-01-23 08:00:00,1503.0
2021-01-23 09:00:00,1615.0
2021-01-23 10:00:00,1674.0
2021-01-23 11:00:00,1671.0
2021-01-23 12:00:00,1632.0
2021-01-23 13:00:00,1591.0
2021-01-23 14:00:00,1570.0
2021-01-23 15:00:00,1601.0
2021-01-23 16:00:00,1688.0
2021-01-23 17:00:00,1792.0
2021-01-23 18:00:00,1840.0
2021-01-23 19:00:00,1812.0
2021-01-23 20:00:00,1738.0
2021-01-23 21:00:00,1666.0
2021-01-23 22:00:00,1606.0
2021-01-23 23:00:00,1548.0
2021-01-24 00:00:00,1485.0
2021-01-24 01:00:00,1434.0
2021-01-24 02:00:00,1400.0
2021-01-24 03:00:00,1385.0
2021-01-24 04:00:00,1385.0
2021-01-24 05:00:00,1394.0
2021-01-24 06:00:00,1421.0
2021-01-24 07:00:00,1471.0
2021-01-24 08:00:00,1563.0
2021-01-24 09:00:00,1685.0
2021-01-24 10:00:00,1762.0
2021-01-24 11:00:00,1782.0
2021-01-24 12:00:00,1772.0
2021-01-24 13:00:00,1747.0
2021-01-24 14:00:00,1746.0
2021-01-24 15:00:00,1775.0
2021-01-24 16:00:00,1837.0
2021-01-24 17:00:00,1890.0
2021-01-24 18:00:00,1905.0
2021-01-24 19:00:00,1891.0
2021-01-24 20:00:00,1873.0
2021-01-24 21:00:00,1822.0
2021-01-24 22:00:00,1752.0
2021-01-24 23:00:00,1650.0
2021-01-25 00:00:00,1549.0
2021-01-25 01:00:00,1496.0
2021-01-25 02:00:00,1473.0
2021-01-25 03:00:00,1471.0
2021-01-25 04:00:00,1479.0
2021-01-25 05:00:00,1514.0
2021-01-25 06:00:00,1629.0
2021-01-25 07:00:00,1774.0
2021-01-25 08:00:00,1807.0
2021-01-25 09:00:00,1794.0
2021-01-25 10:00:00,1773.0
2021-01-25 11:00:00,1741.0
2021-01-25 12:00:00,1706.0
2021-01-25 13:00:00,1683.0
2021-01-25 14:00:00,1705.0
2021-01-25 15:00:00,1787.0
2021-01-25 16:00:00,1913.0
2021-01-25 17:00:00,1980.0
2021-01-25 18:00:00,1993.0
2021-01-25 19:00:00,1996.0
2021-01-25 20:00:00,1987.0
2021-01-25 21:00:00,1960.0
2021-01-25 22:00:00,1897.0
2021-01-25 23:00:00,1802.0
2021-01-26 00:00:00,1703.0
2021-01-26 01:00:00,1645.0
2021-01-26 02:00:00,1623.0
2021-01-26 03:00:00,1620.0
2021-01-26 04:00:00,1630.0
2021-01-26 05:00:00,1667.0
2021-01-26 06:00:00,1781.0
2021-01-26 07:00:00,1927.0
2021-01-26 08:00:00,1952.0
2021-01-26 09:00:00,1922.0
2021-01-26 10:00:00,1881.0
2021-01-26 11:00:00,1839.0
2021-01-26 12:00:00,1787.0
2021-01-26 13:00:00,1746.0
2021-01-26 14:00:00,1757.0
2021-01-26 15:00:00,1841.0
2021-01-26 16:00:00,1968.0
2021-01-26 17:00:00,2028.0
2021-01-26 18:00:00,2036.0
2021-01-26 19:00:00,2039.0
2021-01-26 20:00:00,2029.0
2021-01-26 21:00:00,1999.0
2021-01-26 22:00:00,1931.0
2021-01-26 23:00:00,1830.0
2021-01-27 00:00:00,1724.0
2021-01-27 01:00:00,1670.0
2021-01-27 02:00:00,1654.0
2021-01-27 03:00:00,1657.0
2021-01-27 04:00:00,1666.0
2021-01-27 05:00:00,1703.0
2021-01-27 06:00:00,1821.0
2021-01-27 07:00:00,1971.0
2021-01-27 08:00:00,1997.0
2021-01-27 09:00:00,1976.0
2021-01-27 10:00:00,1936.0
2021-01-27 11:00:00,1894.0
2021-01-27 12:00:00,1849.0
2021-01-27 13:00:00,1815.0
2021-01-27 14:00:00,1818.0
2021-01-27 15:00:00,1895.0
2021-01-27 16:00:00,2019.0
2021-01-27 17:00:00,2086.0
2021-01-27 18:00:00,2098.0
2021-01-27 19:00:00,2097.0
2021-01-27 20:00:00,2095.0
2021-01-27 21:00:00,2057.0
2021-01-27 22:00:00,1986.0
2021-01-27 23:00:00,1891.0
2021-01-28 00:00:00,1790.0
2021-01-28 01:00:00,1738.0
2021-01-28 02:00:00,1723.0
2021-01-28 03:00:00,1724.0
2021-01-28 04:00:00,1739.0
2021-01-28 05:00:00,1775.0
2021-01-28 06:00:00,1889.0
2021-01-28 07:00:00,2042.0
2021-01-28 08:00:00,2069.0
2021-01-28 09:00:00,2042.0
2021-01-28 10:00:00,1997.0
2021-01-28 11:00:00,1936.0
2021-01-28 12:00:00,1871.0
2021-01-28 13:00:00,1819.0
2021-01-28 14:00:00,1821.0
2021-01-28 15:00:00,1903.0
2021-01-28 16:00:00,2039.0
2021-01-28 17:00:00,2117.0
2021-01-28 18:00:00,2138.0
2021-01-28 19:00:00,2146.0
2021-01-28 20:00:00,2151.0
2021-01-28 21:00:00,2114.0
2021-01-28 22:00:00,2045.0
2021-01-28 23:00:00,1942.0
2021-01-29 00:00:00,1844.0
2021-01-29 01:00:00,1786.0
2021-01-29 02:00:00,1756.0
2021-01-29 03:00:00,1752.0
2021-01-29 04:00:00,1756.0
2021-01-29 05:00:00,1785.0
2021-01-29 06:00:00,1888.0
2021-01-29 07:00:00,2029.0
2021-01-29 08:00:00,2064.0
2021-01-29 09:00:00,2049.0
2021-01-29 10:00:00,2018.0
2021-01-29 11:00:00,1973.0
2021-01-29 12:00:00,1920.0
2021-01-29 13:00:00,1872.0
2021-01-29 14:00:00,1871.0
2021-01-29 15:00:00,1920.0
2021-01-29 16:00:00,2024.0
2021-01-29 17:00:00,2120.0
2021-01-29 18:00:00,2155.0
2021-01-29 19:00:00,2141.0
2021-01-29 20:00:00,2092.0
2021-01-29 21:00:00,2032.0
2021-01-29 22:00:00,1979.0
2021-01-29 23:00:00,1914.0
2021-01-30 00:00:00,1849.0
2021-01-30 01:00:00,1795.0
2021-01-30 02:00:00,1764.0
2021-01-30 03:00:00,1755.0
2021-01-30 04:00:00,1755.0
2021-01-30 05:00:00,1769.0
2021-01-30 06:00:00,1797.0
2021-01-30 07:00:00,1857.0
2021-01-30 08:00:00,1960.0
2021-01-30 09:00:00,2069.0
2021-01-30 10:00:00,2098.0
2021-01-30 11:00:00,2062.0
2021-01-30 12:00:00,1997.0
2021-01-30 13:00:00,1936.0
2021-01-30 14:00:00,1904.0
2021-01-30 15:00:00,1917.0
2021-01-30 16:00:00,1982.0
2021-01-30 17:00:00,2087.0
2021-01-30 18:00:00,2145.0
2021-01-30 19:00:00,2118.0
2021-01-30 20:00:00,2048.0
2021-01-30 21:00:00,1979.0
2021-01-30 22:00:00,1922.0
2021-01-30 23:00:00,1855.0
2021-01-31 00:00:00,1793.0
2021-01-31 01:00:00,1748.0
2021-01-31 02:00:00,1722.0
2021-01-31 03:00:00,1715.0
2021-01-31 04:00:00,1718.0
2021-01-31 05:00:00,1730.0
2021-01-31 06:00:00,1754.0
2021-01-31 07:00:00,1806.0
2021-01-31 08:00:00,1896.0
2021-01-31 09:00:00,2000.0
2021-01-31 10:00:00,2050.0
2021-01-31 11:00:00,2028.0
2021-01-31 12:00:00,1971.0
2021-01-31 13:00:00,1926.0
2021-01-31 14:00:00,1914.0
2021-01-31 15:00:00,1945.0
2021-01-31 16:00:00,2010.0
2021-01-31 17:00:00,2075.0
2021-01-31 18:00:00,2095.0
2021-01-31 19:00:00,2086.0
2021-01-31 20:00:00,2061.0
2021-01-31 21:00:00,2005.0
2021-01-31 22:00:00,1923.0
2021-01-31 23:00:00,1810.0
2021-02-01 00:00:00,1702.0
2021-02-01 01:00:00,1645.0
2021-02-01 02:00:00,1619.0
2021-02-01 03:00:00,1619.0
2021-02-01 04:00:00,1630.0
2021-02-01 05:00:00,1670.0
2021-02-01 06:00:00,1786.0
2021-02-01 07:00:00,1929.0
2021-02-01 08:00:00,1947.0
2021-02-01 09:00:00,1926.0
2021-02-01 10:00:00,1897.0
2021-02-01 11:00:00,1867.0
2021-02-01 12:00:00,1836.0
2021-02-01 13:00:00,1814.0
2021-02-01 14:00:00,1820.0
2021-02-01 15:00:00,1888.0
2021-02-01 16:00:00,1995.0
2021-02-01 17:00:00,2053.0
2021-02-01 18:00:00,2066.0
2021-02-01 19:00:00,2065.0
2021-02-01 20:00:00,2054.0
2021-02-01 21:00:00,2015.0
2021-02-01 22:00:00,1945.0
2021-02-01 23:00:00,1837.0
2021-02-02 00:00:00,1740.0
2021-02-02 01:00:00,1686.0
2021-02-02 02:00:00,1671.0
2021-02-02 03:00:00,1671.0
2021-02-02 04:00:00,1682.0
2021-02-02 05:00:00,1716.0
2021-02-02 06:00:00,1832.0
2021-02-02 07:00:00,1977.0
2021-02-02 08:00:00,1998.0
2021-02-02 09:00:00,1966.0
2021-02-02 10:00:00,1927.0
2021-02-02 11:00:00,1885.0
2021-02-02 12:00:00,1846.0
2021-02-02 13:00:00,1826.0
2021-02-02 14:00:00,1846.0
2021-02-02 15:00:00,1932.0
2021-02-02 16:00:00,2046.0
2021-02-02 17:00:00,2100.0
2021-02-02 18:00:00,2112.0
2021-02-02 19:00:00,2112.0
2021-02-02 20:00:00,2106.0
2021-02-02 21:00:00,2076.0
2021-02-02 22:00:00,2001.0
2021-02-02 23:00:00,1892.0
2021-02-03 00:00:00,1789.0
2021-02-03 01:00:00,1731.0
2021-02-03 02:00:00,1711.0
2021-02-03 03:00:00,1709.0
2021-02-03 04:00:00,1714.0
2021-02-03 05:00:00,1747.0
2021-02-03 06:00:00,1864.0
2021-02-03 07:00:00,2012.0
2021-02-03 08:00:00,2031.0
2021-02-03 09:00:00,2000.0
2021-02-03 10:00:00,1954.0
2021-02-03 11:00:00,1897.0
2021-02-03 12:00:00,1840.0
2021-02-03 13:00:00,1803.0
2021-02-03 14:00:00,1810.0
2021-02-03 15:00:00,1884.0
2021-02-03 16:00:00,2010.0
2021-02-03 17:00:00,2091.0
2021-02-03 18:00:00,2130.0
2021-02-03 19:00:00,2147.0
2021-02-03 20:00:00,2149.0
2021-02-03 21:00:00,2124.0
2021-02-03 22:00:00,2056.0
2021-02-03 23:00:00,1954.0
2021-02-04 00:00:00,1865.0
2021-02-04 01:00:00,1816.0
2021-02-04 02:00:00,1798.0
2021-02-04 03:00:00,1798.0
2021-02-04 04:00:00,1808.0
2021-02-04 05:00:00,1844.0
2021-02-04 06:00:00,1963.0
2021-02-04 07:00:00,2113.0
2021-02-04 08:00:00,2131.0
2021-02-04 09:00:00,2105.0
2021-02-04 10:00:00,2051.0
2021-02-04 11:00:00,1989.0
2021-02-04 12:00:00,1921.0
2021-02-04 13:00:00,1869.0
2021-02-04 14:00:00,1866.0
2021-02-04 15:00:00,1939.0
2021-02-04 16:00:00,2063.0
2021-02-04 17:00:00,2149.0
2021-02-04 18:00:00,2192.0
2021-02-04 19:00:00,2214.0
2021-02-04 20:00:00,2216.0
2021-02-04 21:00:00,2188.0
2021-02-04 22:00:00,2124.0
2021-02-04 23:00:00,2028.0
2021-02-05 00:00:00,1933.0
2021-02-05 01:00:00,1878.0
2021-02-05 02:00:00,1862.0
2021-02-05 03:00:00,1858.0
2021-02-05 04:00:00,1867.0
2021-02-05 05:00:00,1901.0
2021-02-05 06:00:00,2009.0
2021-02-05 07:00:00,2153.0
2021-02-05 08:00:00,2180.0
2021-02-05 09:00:00,2148.0
2021-02-05 10:00:00,2093.0
2021-02-05 11:00:00,2033.0
2021-02-05 12:00:00,1977.0
2021-02-05 13:00:00,1939.0
2021-02-05 14:00:00,1935.0
2021-02-05 15:00:00,1987.0
2021-02-05 16:00:00,2080.0
2021-02-05 17:00:00,2170.0
2021-02-05 18:00:00,2217.0
2021-02-05 19:00:00,2211.0
2021-02-05 20:00:00,2155.0
2021-02-05 21:00:00,2095.0
2021-02-05 22:00:00,2039.0
2021-02-05 23:00:00,1973.0
2021-02-06 00:00:00,1908.0
2021-02-06 01:00:00,1853.0
2021-02-06 02:00:00,1823.0
2021-02-06 03:00:00,1809.0
2021-02-06 04:00:00,1807.0
2021-02-06 05:00:00,1816.0
2021-02-06 06:00:00,1842.0
2021-02-06 07:00:00,1899.0
2021-02-06 08:00:00,2001.0
2021-02-06 09:00:00,2102.0
2021-02-06 10:00:00,2133.0
2021-02-06 11:00:00,2107.0
2021-02-06 12:00:00,2050.0
2021-02-06 13:00:00,1989.0
2021-02-06 14:00:00,1954.0
2021-02-06 15:00:00,1958.0
2021-02-06 16:00:00,2020.0
2021-02-06 17:00:00,2137.0
2021-02-06 18:00:00,2220.0
2021-02-06 19:00:00,2201.0
2021-02-06 20:00:00,2133.0
2021-02-06 21:00:00,2068.0
2021-02-06 22:00:00,2011.0
2021-02-06 23:00:00,1958.0
2021-02-07 00:00:00,1897.0
2021-02-07 01:00:00,1852.0
2021-02-07 02:00:00,1827.0
2021-02-07 03:00:00,1820.0
2021-02-07 04:00:00,1822.0
2021-02-07 05:00:00,1832.0
2021-02-07 06:00:00,1852.0
2021-02-07 07:00:00,1896.0
2021-02-07 08:00:00,1986.0
2021-02-07 09:00:00,2094.0
2021-02-07 10:00:00,2150.0
2021-02-07 11:00:00,2146.0
2021-02-07 12:00:00,2109.0
2021-02-07 13:00:00,2065.0
2021-02-07 14:00:00,2042.0
2021-02-07 15:00:00,2054.0
2021-02-07 16:00:00,2096.0
2021-02-07 17:00:00,2177.0
2021-02-07 18:00:00,2222.0
2021-02-07 19:00:00,2231.0
2021-02-07 20:00:00,2213.0
2021-02-07 21:00:00,2161.0
2021-02-07 22:00:00,2091.0
2021-02-07 23:00:00,1992.0
2021-02-08 00:00:00,1894.0
2021-02-08 01:00:00,1842.0
2021-02-08 02:00:00,1824.0
2021-02-08 03:00:00,1819.0
2021-02-08 04:00:00,1826.0
2021-02-08 05:00:00,1865.0
2021-02-08 06:00:00,1975.0
2021-02-08 07:00:00,2119.0
2021-02-08 08:00:00,2131.0
2021-02-08 09:00:00,2095.0
2021-02-08 10:00:00,2038.0
2021-02-08 11:00:00,1975.0
2021-02-08 12:00:00,1914.0
2021-02-08 13:00:00,1871.0
2021-02-08 14:00:00,1883.0
2021-02-08 15:00:00,1962.0
2021-02-08 16:00:00,2075.0
2021-02-08 17:00:00,2135.0
2021-02-08 18:00:00,2163.0
2021-02-08 19:00:00,2168.0
2021-02-08 20:00:00,2152.0
2021-02-08 21:00:00,2124.0
2021-02-08 22:00:00,2057.0
2021-02-08 23:00:00,1944.0
2021-02-09 00:00:00,1840.0
2021-02-09 01:00:00,1779.0
2021-02-09 02:00:00,1761.0
2021-02-09 03:00:00,1758.0
2021-02-09 04:00:00,1768.0
2021-02-09 05:00:00,1802.0
2021-02-09 06:00:00,1914.0
2021-02-09 07:00:00,2053.0
2021-02-09 08:00:00,2068.0
2021-02-09 09:00:00,2038.0
2021-02-09 10:00:00,1996.0
2021-02-09 11:00:00,1946.0
2021-02-09 12:00:00,1894.0
2021-02-09 13:00:00,1860.0
2021-02-09 14:00:00,1867.0
2021-02-09 15:00:00,1939.0
2021-02-09 16:00:00,2050.0
2021-02-09 17:00:00,2125.0
2021-02-09 18:00:00,2171.0
2021-02-09 19:00:00,2185.0
2021-02-09 20:00:00,2190.0
2021-02-09 21:00:00,2162.0
2021-02-09 22:00:00,2089.0
2021-02-09 23:00:00,1994.0
2021-02-10 00:00:00,1896.0
2021-02-10 01:00:00,1843.0
2021-02-10 02:00:00,1828.0
2021-02-10 03:00:00,1833.0
2021-02-10 04:00:00,1845.0
2021-02-10 05:00:00,1883.0
2021-02-10 06:00:00,2001.0
2021-02-10 07:00:00,2149.0
2021-02-10 08:00:00,2167.0
2021-02-10 09:00:00,2133.0
2021-02-10 10:00:00,2066.0
2021-02-10 11:00:00,1994.0
2021-02-10 12:00:00,1927.0
2021-02-10 13:00:00,1884.0
2021-02-10 14:00:00,1884.0
2021-02-10 15:00:00,1947.0
2021-02-10 16:00:00,2051.0
2021-02-10 17:00:00,2127.0
2021-02-10 18:00:00,2164.0
2021-02-10 19:00:00,2173.0
2021-02-10 20:00:00,2166.0
2021-02-10 21:00:00,2133.0
2021-02-10 22:00:00,2071.0
2021-02-10 23:00:00,1969.0
2021-02-11 00:00:00,1874.0
2021-02-11 01:00:00,1820.0
2021-02-11 02:00:00,1800.0
2021-02-11 03:00:00,1800.0
2021-02-11 04:00:00,1815.0
2021-02-11 05:00:00,1851.0
2021-02-11 06:00:00,1971.0
2021-02-11 07:00:00,2118.0
2021-02-11 08:00:00,2135.0
2021-02-11 09:00:00,2091.0
2021-02-11 10:00:00,2022.0
2021-02-11 11:00:00,1951.0
2021-02-11 12:00:00,1885.0
2021-02-11 13:00:00,1835.0
2021-02-11 14:00:00,1833.0
2021-02-11 15:00:00,1897.0
2021-02-11 16:00:00,2004.0
2021-02-11 17:00:00,2093.0
2021-02-11 18:00:00,2162.0
2021-02-11 19:00:00,2191.0
2021-02-11 20:00:00,2199.0
2021-02-11 21:00:00,2179.0
2021-02-11 22:00:00,2116.0
2021-02-11 23:00:00,2025.0
2021-02-12 00:00:00,1939.0
2021-02-12 01:00:00,1891.0
2021-02-12 02:00:00,1876.0
2021-02-12 03:00:00,1876.0
2021-02-12 04:00:00,1886.0
2021-02-12 05:00:00,1919.0
2021-02-12 06:00:00,2031.0
2021-02-12 07:00:00,2174.0
2021-02-12 08:00:00,2189.0
2021-02-12 09:00:00,2153.0
2021-02-12 10:00:00,2090.0
2021-02-12 11:00:00,2011.0
2021-02-12 12:00:00,1936.0
2021-02-12 13:00:00,1883.0
2021-02-12 14:00:00,1867.0
2021-02-12 15:00:00,1890.0
2021-02-12 16:00:00,1976.0
2021-02-12 17:00:00,2075.0
2021-02-12 18:00:00,2156.0
2021-02-12 19:00:00,2165.0
2021-02-12 20:00:00,2128.0
2021-02-12 21:00:00,2076.0
2021-02-12 22:00:00,2029.0
2021-02-12 23:00:00,1972.0
2021-02-13 00:00:00,1913.0
2021-02-13 01:00:00,1870.0
2021-02-13 02:00:00,1851.0
2021-02-13 03:00:00,1849.0
2021-02-13 04:00:00,1859.0
2021-02-13 05:00:00,1876.0
2021-02-13 06:00:00,1912.0
2021-02-13 07:00:00,1983.0
2021-02-13 08:00:00,2093.0
2021-02-13 09:00:00,2169.0
2021-02-13 10:00:00,2164.0
2021-02-13 11:00:00,2104.0
2021-02-13 12:00:00,2016.0
2021-02-13 13:00:00,1932.0
2021-02-13 14:00:00,1877.0
2021-02-13 15:00:00,1859.0
2021-02-13 16:00:00,1919.0
2021-02-13 17:00:00,2040.0
2021-02-13 18:00:00,2149.0
2021-02-13 19:00:00,2144.0
2021-02-13 20:00:00,2080.0
2021-02-13 21:00:00,2015.0
2021-02-13 22:00:00,1962.0
2021-02-13 23:00:00,1907.0
2021-02-14 00:00:00,1855.0
2021-02-14 01:00:00,1816.0
2021-02-14 02:00:00,1794.0
2021-02-14 03:00:00,1791.0
2021-02-14 04:00:00,1796.0
2021-02-14 05:00:00,1807.0
2021-02-14 06:00:00,1834.0
2021-02-14 07:00:00,1887.0
2021-02-14 08:00:00,1983.0
2021-02-14 09:00:00,2079.0
2021-02-14 10:00:00,2115.0
2021-02-14 11:00:00,2098.0
2021-02-14 12:00:00,2056.0
2021-02-14 13:00:00,2022.0
2021-02-14 14:00:00,2004.0
2021-02-14 15:00:00,2000.0
2021-02-14 16:00:00,2010.0
2021-02-14 17:00:00,2052.0
2021-02-14 18:00:00,2089.0
2021-02-14 19:00:00,2102.0
2021-02-14 20:00:00,2083.0
2021-02-14 21:00:00,2025.0
2021-02-14 22:00:00,1938.0
2021-02-14 23:00:00,1828.0
2021-02-15 00:00:00,1725.0
2021-02-15 01:00:00,1666.0
2021-02-15 02:00:00,1640.0
2021-02-15 03:00:00,1632.0
2021-02-15 04:00:00,1633.0
2021-02-15 05:00:00,1661.0
2021-02-15 06:00:00,1767.0
2021-02-15 07:00:00,1896.0
2021-02-15 08:00:00,1898.0
2021-02-15 09:00:00,1874.0
2021-02-15 10:00:00,1851.0
2021-02-15 11:00:00,1830.0
2021-02-15 12:00:00,1811.0
2021-02-15 13:00:00,1798.0
2021-02-15 14:00:00,1815.0
2021-02-15 15:00:00,1890.0
2021-02-15 16:00:00,1978.0
2021-02-15 17:00:00,2002.0
2021-02-15 18:00:00,2007.0
2021-02-15 19:00:00,1993.0
2021-02-15 20:00:00,1968.0
2021-02-15 21:00:00,1923.0
2021-02-15 22:00:00,1843.0
2021-02-15 23:00:00,1725.0
2021-02-16 00:00:00,1617.0
2021-02-16 01:00:00,1559.0
2021-02-16 02:00:00,1535.0
2021-02-16 03:00:00,1527.0
2021-02-16 04:00:00,1528.0
2021-02-16 05:00:00,1556.0
2021-02-16 06:00:00,1664.0
2021-02-16 07:00:00,1793.0
2021-02-16 08:00:00,1795.0
2021-02-16 09:00:00,1766.0
2021-02-16 10:00:00,1746.0
2021-02-16 11:00:00,1733.0
2021-02-16 12:00:00,1719.0
2021-02-16 13:00:00,1712.0
2021-02-16 14:00:00,1745.0
2021-02-16 15:00:00,1823.0
2021-02-16 16:00:00,1914.0
2021-02-16 17:00:00,1938.0
2021-02-16 18:00:00,1946.0
2021-02-16 19:00:00,1941.0
2021-02-16 20:00:00,1929.0
2021-02-16 21:00:00,1890.0
2021-02-16 22:00:00,1813.0
2021-02-16 23:00:00,1702.0
2021-02-17 00:00:00,1598.0
2021-02-17 01:00:00,1536.0
2021-02-17 02:00:00,1508.0
2021-02-17 03:00:00,1505.0
2021-02-17 04:00:00,1509.0
2021-02-17 05:00:00,1537.0
2021-02-17 06:00:00,1643.0
2021-02-17 07:00:00,1774.0
2021-02-17 08:00:00,1778.0
2021-02-17 09:00:00,1748.0
2021-02-17 10:00:00,1724.0
2021-02-17 11:00:00,1697.0
2021-02-17 12:00:00,1663.0
2021-02-17 13:00:00,1652.0
2021-02-17 14:00:00,1682.0
2021-02-17 15:00:00,1747.0
2021-02-17 16:00:00,1846.0
2021-02-17 17:00:00,1890.0
2021-02-17 18:00:00,1906.0
2021-02-17 19:00:00,1910.0
2021-02-17 20:00:00,1898.0
2021-02-17 21:00:00,1858.0
2021-02-17 22:00:00,1780.0
2021-02-17 23:00:00,1667.0
2021-02-18 00:00:00,1559.0
2021-02-18 01:00:00,1496.0
2021-02-18 02:00:00,1469.0
2021-02-18 03:00:00,1456.0
2021-02-18 04:00:00,1459.0
2021-02-18 05:00:00,1483.0
2021-02-18 06:00:00,1584.0
2021-02-18 07:00:00,1713.0
2021-02-18 08:00:00,1719.0
2021-02-18 09:00:00,1692.0
2021-02-18 10:00:00,1666.0
2021-02-18 11:00:00,1646.0
2021-02-18 12:00:00,1625.0
2021-02-18 13:00:00,1611.0
2021-02-18 14:00:00,1614.0
2021-02-18 15:00:00,1675.0
2021-02-18 16:00:00,1766.0
2021-02-18 17:00:00,1806.0
2021-02-18 18:00:00,1826.0
2021-02-18 19:00:00,1823.0
2021-02-18 20:00:00,1799.0
2021-02-18 21:00:00,1757.0
2021-02-18 22:00:00,1676.0
2021-02-18 23:00:00,1575.0
2021-02-19 00:00:00,1468.0
2021-02-19 01:00:00,1405.0
2021-02-19 02:00:00,1374.0
2021-02-19 03:00:00,1360.0
2021-02-19 04:00:00,1356.0
2021-02-19 05:00:00,1382.0
2021-02-19 06:00:00,1480.0
2021-02-19 07:00:00,1612.0
2021-02-19 08:00:00,1622.0
2021-02-19 09:00:00,1596.0
2021-02-19 10:00:00,1569.0
2021-02-19 11:00:00,1550.0
2021-02-19 12:00:00,1522.0
2021-02-19 13:00:00,1495.0
2021-02-19 14:00:00,1494.0
2021-02-19 15:00:00,1538.0
2021-02-19 16:00:00,1622.0
2021-02-19 17:00:00,1692.0
2021-02-19 18:00:00,1745.0
2021-02-19 19:00:00,1736.0
2021-02-19 20:00:00,1673.0
2021-02-19 21:00:00,1605.0
2021-02-19 22:00:00,1542.0
2021-02-19 23:00:00,1473.0
2021-02-20 00:00:00,1398.0
2021-02-20 01:00:00,1334.0
2021-02-20 02:00:00,1297.0
2021-02-20 03:00:00,1279.0
2021-02-20 04:00:00,1271.0
2021-02-20 05:00:00,1274.0
2021-02-20 06:00:00,1293.0
2021-02-20 07:00:00,1343.0
2021-02-20 08:00:00,1442.0
2021-02-20 09:00:00,1549.0
2021-02-20 10:00:00,1614.0
2021-02-20 11:00:00,1635.0
2021-02-20 12:00:00,1613.0
2021-02-20 13:00:00,1600.0
2021-02-20 14:00:00,1588.0
2021-02-20 15:00:00,1581.0
2021-02-20 16:00:00,1597.0
2021-02-20 17:00:00,1656.0
2021-02-20 18:00:00,1709.0
2021-02-20 19:00:00,1672.0
2021-02-20 20:00:00,1583.0
2021-02-20 21:00:00,1500.0
2021-02-20 22:00:00,1440.0
2021-02-20 23:00:00,1388.0
2021-02-21 00:00:00,1323.0
2021-02-21 01:00:00,1265.0
2021-02-21 02:00:00,1232.0
2021-02-21 03:00:00,1214.0
2021-02-21 04:00:00,1206.0
2021-02-21 05:00:00,1207.0
2021-02-21 06:00:00,1225.0
2021-02-21 07:00:00,1265.0
2021-02-21 08:00:00,1344.0
2021-02-21 09:00:00,1455.0
2021-02-21 10:00:00,1524.0
2021-02-21 11:00:00,1545.0
2021-02-21 12:00:00,1537.0
2021-02-21 13:00:00,1523.0
2021-02-21 14:00:00,1523.0
2021-02-21 15:00:00,1532.0
2021-02-21 16:00:00,1547.0
2021-02-21 17:00:00,1578.0
2021-02-21 18:00:00,1623.0
2021-02-21 19:00:00,1623.0
2021-02-21 20:00:00,1585.0
2021-02-21 21:00:00,1530.0
2021-02-21 22:00:00,1457.0
2021-02-21 23:00:00,1362.0
2021-02-22 00:00:00,1265.0
2021-02-22 01:00:00,1208.0
2021-02-22 02:00:00,1184.0
2021-02-22 03:00:00,1176.0
2021-02-22 04:00:00,1176.0
2021-02-22 05:00:00,1200.0
2021-02-22 06:00:00,1289.0
2021-02-22 07:00:00,1393.0
2021-02-22 08:00:00,1419.0
2021-02-22 09:00:00,1413.0
2021-02-22 10:00:00,1402.0
2021-02-22 11:00:00,1388.0
2021-02-22 12:00:00,1368.0
2021-02-22 13:00:00,1354.0
2021-02-22 14:00:00,1371.0
2021-02-22 15:00:00,1434.0
2021-02-22 16:00:00,1518.0
2021-02-22 17:00:00,1552.0
2021-02-22 18:00:00,1578.0
2021-02-22 19:00:00,1575.0
2021-02-22 20:00:00,1560.0
2021-02-22 21:00:00,1526.0
2021-02-22 22:00:00,1463.0
2021-02-22 23:00:00,1365.0
2021-02-23 00:00:00,1268.0
2021-02-23 01:00:00,1210.0
2021-02-23 02:00:00,1189.0
2021-02-23 03:00:00,1180.0
2021-02-23 04:00:00,1189.0
2021-02-23 05:00:00,1220.0
2021-02-23 06:00:00,1316.0
2021-02-23 07:00:00,1428.0
2021-02-23 08:00:00,1449.0
2021-02-23 09:00:00,1434.0
2021-02-23 10:00:00,1415.0
2021-02-23 11:00:00,1395.0
2021-02-23 12:00:00,1367.0
2021-02-23 13:00:00,1353.0
2021-02-23 14:00:00,1371.0
2021-02-23 15:00:00,1438.0
2021-02-23 16:00:00,1539.0
2021-02-23 17:00:00,1588.0
2021-02-23 18:00:00,1627.0
2021-02-23 19:00:00,1629.0
2021-02-23 20:00:00,1615.0
2021-02-23 21:00:00,1578.0
2021-02-23 22:00:00,1507.0
2021-02-23 23:00:00,1404.0
2021-02-24 00:00:00,1302.0
2021-02-24 01:00:00,1234.0
2021-02-24 02:00:00,1202.0
2021-02-24 03:00:00,1187.0
2021-02-24 04:00:00,1183.0
2021-02-24 05:00:00,1201.0
2021-02-24 06:00:00,1284.0
2021-02-24 07:00:00,1381.0
2021-02-24 08:00:00,1404.0
2021-02-24 09:00:00,1401.0
2021-02-24 10:00:00,1394.0
2021-02-24 11:00:00,1383.0
2021-02-24 12:00:00,1369.0
2021-02-24 13:00:00,1356.0
2021-02-24 14:00:00,1370.0
2021-02-24 15:00:00,1436.0
2021-02-24 16:00:00,1516.0
2021-02-24 17:00:00,1548.0
2021-02-24 18:00:00,1568.0
2021-02-24 19:00:00,1563.0
2021-02-24 20:00:00,1537.0
2021-02-24 21:00:00,1494.0
2021-02-24 22:00:00,1426.0
2021-02-24 23:00:00,1327.0
2021-02-25 00:00:00,1230.0
2021-02-25 01:00:00,1171.0
2021-02-25 02:00:00,1141.0
2021-02-25 03:00:00,1128.0
2021-02-25 04:00:00,1126.0
2021-02-25 05:00:00,1149.0
2021-02-25 06:00:00,1232.0
2021-02-25 07:00:00,1337.0
2021-02-25 08:00:00,1366.0
2021-02-25 09:00:00,1365.0
2021-02-25 10:00:00,1353.0
2021-02-25 11:00:00,1336.0
2021-02-25 12:00:00,1299.0
2021-02-25 13:00:00,1265.0
2021-02-25 14:00:00,1272.0
2021-02-25 15:00:00,1326.0
2021-02-25 16:00:00,1402.0
2021-02-25 17:00:00,1452.0
2021-02-25 18:00:00,1511.0
2021-02-25 19:00:00,1527.0
2021-02-25 20:00:00,1517.0
2021-02-25 21:00:00,1480.0
2021-02-25 22:00:00,1422.0
2021-02-25 23:00:00,1329.0
2021-02-26 00:00:00,1239.0
2021-02-26 01:00:00,1182.0
2021-02-26 02:00:00,1154.0
2021-02-26 03:00:00,1140.0
2021-02-26 04:00:00,1140.0
2021-02-26 05:00:00,1163.0
2021-02-26 06:00:00,1242.0
2021-02-26 07:00:00,1340.0
2021-02-26 08:00:00,1371.0
2021-02-26 09:00:00,1368.0
2021-02-26 10:00:00,1343.0
2021-02-26 11:00:00,1302.0
2021-02-26 12:00:00,1257.0
2021-02-26 13:00:00,1221.0
2021-02-26 14:00:00,1213.0
2021-02-26 15:00:00,1247.0
2021-02-26 16:00:00,1305.0
2021-02-26 17:00:00,1371.0
2021-02-26 18:00:00,1450.0
2021-02-26 19:00:00,1464.0
2021-02-26 20:00:00,1425.0
2021-02-26 21:00:00,1367.0
2021-02-26 22:00:00,1321.0
2021-02-26 23:00:00,1269.0
2021-02-27 00:00:00,1207.0
2021-02-27 01:00:00,1161.0
2021-02-27 02:00:00,1137.0
2021-02-27 03:00:00,1130.0
2021-02-27 04:00:00,1133.0
2021-02-27 05:00:00,1148.0
2021-02-27 06:00:00,1179.0
2021-02-27 07:00:00,1237.0
2021-02-27 08:00:00,1326.0
2021-02-27 09:00:00,1404.0
2021-02-27 10:00:00,1432.0
2021-02-27 11:00:00,1426.0
2021-02-27 12:00:00,1393.0
2021-02-27 13:00:00,1374.0
2021-02-27 14:00:00,1330.0
2021-02-27 15:00:00,1321.0
2021-02-27 16:00:00,1347.0
2021-02-27 17:00:00,1420.0
2021-02-27 18:00:00,1516.0
2021-02-27 19:00:00,1516.0
2021-02-27 20:00:00,1443.0
2021-02-27 21:00:00,1382.0
2021-02-27 22:00:00,1335.0
2021-02-27 23:00:00,1281.0
2021-02-28 00:00:00,1225.0
2021-02-28 01:00:00,1181.0
2021-02-28 02:00:00,1155.0
2021-02-28 03:00:00,1142.0
2021-02-28 04:00:00,1138.0
2021-02-28 05:00:00,1147.0
2021-02-28 06:00:00,1174.0
2021-02-28 07:00:00,1226.0
2021-02-28 08:00:00,1305.0
2021-02-28 09:00:00,1378.0
2021-02-28 10:00:00,1401.0
2021-02-28 11:00:00,1364.0
2021-02-28 12:00:00,1312.0
2021-02-28 13:00:00,1266.0
2021-02-28 14:00:00,1245.0
2021-02-28 15:00:00,1249.0
2021-02-28 16:00:00,1293.0
2021-02-28 17:00:00,1359.0
2021-02-28 18:00:00,1452.0
2021-02-28 19:00:00,1495.0
2021-02-28 20:00:00,1491.0
2021-02-28 21:00:00,1452.0
2021-02-28 22:00:00,1397.0
2021-02-28 23:00:00,1314.0
2021-03-01 00:00:00,1224.0
2021-03-01 01:00:00,1174.0
2021-03-01 02:00:00,1157.0
2021-03-01 03:00:00,1152.0
2021-03-01 04:00:00,1163.0
2021-03-01 05:00:00,1200.0
2021-03-01 06:00:00,1306.0
2021-03-01 07:00:00,1421.0
2021-03-01 08:00:00,1429.0
2021-03-01 09:00:00,1387.0
2021-03-01 10:00:00,1339.0
2021-03-01 11:00:00,1293.0
2021-03-01 12:00:00,1249.0
2021-03-01 13:00:00,1218.0
2021-03-01 14:00:00,1217.0
2021-03-01 15:00:00,1271.0
2021-03-01 16:00:00,1353.0
2021-03-01 17:00:00,1395.0
2021-03-01 18:00:00,1448.0
2021-03-01 19:00:00,1473.0
2021-03-01 20:00:00,1467.0
2021-03-01 21:00:00,1439.0
2021-03-01 22:00:00,1374.0
2021-03-01 23:00:00,1272.0
2021-03-02 00:00:00,1178.0
2021-03-02 01:00:00,1126.0
2021-03-02 02:00:00,1107.0
2021-03-02 03:00:00,1106.0
2021-03-02 04:00:00,1116.0
2021-03-02 05:00:00,1153.0
2021-03-02 06:00:00,1257.0
2021-03-02 07:00:00,1370.0
2021-03-02 08:00:00,1381.0
2021-03-02 09:00:00,1339.0
2021-03-02 10:00:00,1286.0
2021-03-02 11:00:00,1232.0
2021-03-02 12:00:00,1186.0
2021-03-02 13:00:00,1150.0
2021-03-02 14:00:00,1142.0
2021-03-02 15:00:00,1190.0
2021-03-02 16:00:00,1268.0
2021-03-02 17:00:00,1318.0
2021-03-02 18:00:00,1405.0
2021-03-02 19:00:00,1464.0
2021-03-02 20:00:00,1480.0
2021-03-02 21:00:00,1463.0
2021-03-02 22:00:00,1411.0
2021-03-02 23:00:00,1328.0
2021-03-03 00:00:00,1241.0
2021-03-03 01:00:00,1198.0
2021-03-03 02:00:00,1189.0
2021-03-03 03:00:00,1193.0
2021-03-03 04:00:00,1204.0
2021-03-03 05:00:00,1239.0
2021-03-03 06:00:00,1343.0
2021-03-03 07:00:00,1464.0
2021-03-03 08:00:00,1484.0
2021-03-03 09:00:00,1449.0
2021-03-03 10:00:00,1407.0
2021-03-03 11:00:00,1365.0
2021-03-03 12:00:00,1328.0
2021-03-03 13:00:00,1307.0
2021-03-03 14:00:00,1299.0
2021-03-03 15:00:00,1352.0
2021-03-03 16:00:00,1425.0
2021-03-03 17:00:00,1473.0
2021-03-03 18:00:00,1540.0
2021-03-03 19:00:00,1586.0
2021-03-03 20:00:00,1586.0
2021-03-03 21:00:00,1559.0
2021-03-03 22:00:00,1496.0
2021-03-03 23:00:00,1403.0
2021-03-04 00:00:00,1317.0
2021-03-04 01:00:00,1266.0
2021-03-04 02:00:00,1241.0
2021-03-04 03:00:00,1236.0
2021-03-04 04:00:00,1248.0
2021-03-04 05:00:00,1281.0
2021-03-04 06:00:00,1384.0
2021-03-04 07:00:00,1498.0
2021-03-04 08:00:00,1506.0
2021-03-04 09:00:00,1453.0
2021-03-04 10:00:00,1399.0
2021-03-04 11:00:00,1346.0
2021-03-04 12:00:00,1304.0
2021-03-04 13:00:00,1269.0
2021-03-04 14:00:00,1256.0
2021-03-04 15:00:00,1305.0
2021-03-04 16:00:00,1374.0
2021-03-04 17:00:00,1430.0
2021-03-04 18:00:00,1529.0
2021-03-04 19:00:00,1589.0
2021-03-04 20:00:00,1600.0
2021-03-04 21:00:00,1578.0
2021-03-04 22:00:00,1527.0
2021-03-04 23:00:00,1450.0
2021-03-05 00:00:00,1363.0
2021-03-05 01:00:00,1317.0
2021-03-05 02:00:00,1302.0
2021-03-05 03:00:00,1301.0
2021-03-05 04:00:00,1315.0
2021-03-05 05:00:00,1351.0
2021-03-05 06:00:00,1451.0
2021-03-05 07:00:00,1565.0
2021-03-05 08:00:00,1572.0
2021-03-05 09:00:00,1524.0
2021-03-05 10:00:00,1469.0
2021-03-05 11:00:00,1418.0
2021-03-05 12:00:00,1368.0
2021-03-05 13:00:00,1329.0
2021-03-05 14:00:00,1307.0
2021-03-05 15:00:00,1337.0
2021-03-05 16:00:00,1406.0
2021-03-05 17:00:00,1484.0
2021-03-05 18:00:00,1580.0
2021-03-05 19:00:00,1610.0
2021-03-05 20:00:00,1575.0
2021-03-05 21:00:00,1517.0
2021-03-05 22:00:00,1464.0
2021-03-05 23:00:00,1402.0
2021-03-06 00:00:00,1341.0
2021-03-06 01:00:00,1293.0
2021-03-06 02:00:00,1267.0
2021-03-06 03:00:00,1258.0
2021-03-06 04:00:00,1258.0
2021-03-06 05:00:00,1272.0
2021-03-06 06:00:00,1301.0
2021-03-06 07:00:00,1359.0
2021-03-06 08:00:00,1440.0
2021-03-06 09:00:00,1511.0
2021-03-06 10:00:00,1534.0
2021-03-06 11:00:00,1517.0
2021-03-06 12:00:00,1497.0
2021-03-06 13:00:00,1467.0
2021-03-06 14:00:00,1458.0
2021-03-06 15:00:00,1477.0
2021-03-06 16:00:00,1515.0
2021-03-06 17:00:00,1571.0
2021-03-06 18:00:00,1635.0
2021-03-06 19:00:00,1624.0
2021-03-06 20:00:00,1540.0
2021-03-06 21:00:00,1457.0
2021-03-06 22:00:00,1400.0
2021-03-06 23:00:00,1335.0
2021-03-07 00:00:00,1274.0
2021-03-07 01:00:00,1226.0
2021-03-07 02:00:00,1200.0
2021-03-07 03:00:00,1194.0
2021-03-07 04:00:00,1202.0
2021-03-07 05:00:00,1221.0
2021-03-07 06:00:00,1258.0
2021-03-07 07:00:00,1313.0
2021-03-07 08:00:00,1394.0
2021-03-07 09:00:00,1462.0
2021-03-07 10:00:00,1486.0
2021-03-07 11:00:00,1473.0
2021-03-07 12:00:00,1453.0
2021-03-07 13:00:00,1426.0
2021-03-07 14:00:00,1400.0
2021-03-07 15:00:00,1392.0
2021-03-07 16:00:00,1421.0
2021-03-07 17:00:00,1482.0
2021-03-07 18:00:00,1582.0
2021-03-07 19:00:00,1648.0
2021-03-07 20:00:00,1651.0
2021-03-07 21:00:00,1620.0
2021-03-07 22:00:00,1561.0
2021-03-07 23:00:00,1472.0
2021-03-08 00:00:00,1386.0
2021-03-08 01:00:00,1343.0
2021-03-08 02:00:00,1330.0
2021-03-08 03:00:00,1333.0
2021-03-08 04:00:00,1349.0
2021-03-08 05:00:00,1393.0
2021-03-08 06:00:00,1514.0
2021-03-08 07:00:00,1653.0
2021-03-08 08:00:00,1638.0
2021-03-08 09:00:00,1553.0
2021-03-08 10:00:00,1470.0
2021-03-08 11:00:00,1405.0
2021-03-08 12:00:00,1351.0
2021-03-08 13:00:00,1310.0
2021-03-08 14:00:00,1309.0
2021-03-08 15:00:00,1374.0
2021-03-08 16:00:00,1463.0
2021-03-08 17:00:00,1502.0
2021-03-08 18:00:00,1584.0
2021-03-08 19:00:00,1652.0
2021-03-08 20:00:00,1668.0
2021-03-08 21:00:00,1648.0
2021-03-08 22:00:00,1588.0
2021-03-08 23:00:00,1496.0
2021-03-09 00:00:00,1410.0
2021-03-09 01:00:00,1366.0
2021-03-09 02:00:00,1355.0
2021-03-09 03:00:00,1352.0
2021-03-09 04:00:00,1360.0
2021-03-09 05:00:00,1396.0
2021-03-09 06:00:00,1512.0
2021-03-09 07:00:00,1650.0
2021-03-09 08:00:00,1643.0
2021-03-09 09:00:00,1559.0
2021-03-09 10:00:00,1470.0
2021-03-09 11:00:00,1397.0
2021-03-09 12:00:00,1335.0
2021-03-09 13:00:00,1291.0
2021-03-09 14:00:00,1280.0
2021-03-09 15:00:00,1332.0
2021-03-09 16:00:00,1407.0
2021-03-09 17:00:00,1446.0
2021-03-09 18:00:00,1535.0
2021-03-09 19:00:00,1613.0
2021-03-09 20:00:00,1639.0
2021-03-09 21:00:00,1618.0
2021-03-09 22:00:00,1562.0
2021-03-09 23:00:00,1458.0
2021-03-10 00:00:00,1365.0
2021-03-10 01:00:00,1315.0
2021-03-10 02:00:00,1300.0
2021-03-10 03:00:00,1298.0
2021-03-10 04:00:00,1306.0
2021-03-10 05:00:00,1341.0
2021-03-10 06:00:00,1452.0
2021-03-10 07:00:00,1592.0
2021-03-10 08:00:00,1616.0
2021-03-10 09:00:00,1597.0
2021-03-10 10:00:00,1590.0
2021-03-10 11:00:00,1594.0
2021-03-10 12:00:00,1591.0
2021-03-10 13:00:00,1597.0
2021-03-10 14:00:00,1624.0
2021-03-10 15:00:00,1698.0
2021-03-10 16:00:00,1779.0
2021-03-10 17:00:00,1791.0
2021-03-10 18:00:00,1803.0
2021-03-10 19:00:00,1806.0
2021-03-10 20:00:00,1789.0
2021-03-10 21:00:00,1740.0
2021-03-10 22:00:00,1662.0
2021-03-10 23:00:00,1556.0
2021-03-11 00:00:00,1458.0
2021-03-11 01:00:00,1407.0
2021-03-11 02:00:00,1386.0
2021-03-11 03:00:00,1378.0
2021-03-11 04:00:00,1374.0
2021-03-11 05:00:00,1390.0
2021-03-11 06:00:00,1481.0
2021-03-11 07:00:00,1596.0
2021-03-11 08:00:00,1603.0
2021-03-11 09:00:00,1574.0
2021-03-11 10:00:00,1548.0
2021-03-11 11:00:00,1530.0
2021-03-11 12:00:00,1509.0
2021-03-11 13:00:00,1495.0
2021-03-11 14:00:00,1512.0
2021-03-11 15:00:00,1575.0
2021-03-11 16:00:00,1641.0
2021-03-11 17:00:00,1650.0
2021-03-11 18:00:00,1661.0
2021-03-11 19:00:00,1667.0
2021-03-11 20:00:00,1648.0
2021-03-11 21:00:00,1602.0
2021-03-11 22:00:00,1522.0
2021-03-11 23:00:00,1421.0
2021-03-12 00:00:00,1322.0
2021-03-12 01:00:00,1262.0
2021-03-12 02:00:00,1240.0
2021-03-12 03:00:00,1233.0
2021-03-12 04:00:00,1236.0
2021-03-12 05:00:00,1263.0
2021-03-12 06:00:00,1366.0
2021-03-12 07:00:00,1494.0
2021-03-12 08:00:00,1498.0
2021-03-12 09:00:00,1451.0
2021-03-12 10:00:00,1404.0
2021-03-12 11:00:00,1365.0
2021-03-12 12:00:00,1330.0
2021-03-12 13:00:00,1303.0
2021-03-12 14:00:00,1307.0
2021-03-12 15:00:00,1342.0
2021-03-12 16:00:00,1399.0
2021-03-12 17:00:00,1459.0
2021-03-12 18:00:00,1530.0
2021-03-12 19:00:00,1568.0
2021-03-12 20:00:00,1528.0
2021-03-12 21:00:00,1471.0
2021-03-12 22:00:00,1417.0
2021-03-12 23:00:00,1356.0
2021-03-13 00:00:00,1292.0
2021-03-13 01:00:00,1244.0
2021-03-13 02:00:00,1223.0
2021-03-13 03:00:00,1213.0
2021-03-13 04:00:00,1214.0
2021-03-13 05:00:00,1225.0
2021-03-13 06:00:00,1257.0
2021-03-13 07:00:00,1317.0
2021-03-13 08:00:00,1409.0
2021-03-13 09:00:00,1485.0
2021-03-13 10:00:00,1512.0
2021-03-13 11:00:00,1496.0
2021-03-13 12:00:00,1461.0
2021-03-13 13:00:00,1440.0
2021-03-13 14:00:00,1422.0
2021-03-13 15:00:00,1412.0
2021-03-13 16:00:00,1436.0
2021-03-13 17:00:00,1496.0
2021-03-13 18:00:00,1597.0
2021-03-13 19:00:00,1618.0
2021-03-13 20:00:00,1542.0
2021-03-13 21:00:00,1467.0
2021-03-13 22:00:00,1412.0
2021-03-13 23:00:00,1359.0
2021-03-14 00:00:00,1300.0
2021-03-14 01:00:00,1254.0
2021-03-14 02:00:00,1232.0
2021-03-14 03:00:00,1224.0
2021-03-14 04:00:00,1226.0
2021-03-14 05:00:00,1237.0
2021-03-14 06:00:00,1265.0
2021-03-14 07:00:00,1316.0
2021-03-14 08:00:00,1399.0
2021-03-14 09:00:00,1477.0
2021-03-14 10:00:00,1520.0
2021-03-14 11:00:00,1503.0
2021-03-14 12:00:00,1476.0
2021-03-14 13:00:00,1473.0
2021-03-14 14:00:00,1469.0
2021-03-14 15:00:00,1492.0
2021-03-14 16:00:00,1515.0
2021-03-14 17:00:00,1536.0
2021-03-14 18:00:00,1574.0
2021-03-14 19:00:00,1596.0
2021-03-14 20:00:00,1572.0
2021-03-14 21:00:00,1514.0
2021-03-14 22:00:00,1439.0
2021-03-14 23:00:00,1338.0
2021-03-15 00:00:00,1248.0
2021-03-15 01:00:00,1198.0
2021-03-15 02:00:00,1179.0
2021-03-15 03:00:00,1178.0
2021-03-15 04:00:00,1190.0
2021-03-15 05:00:00,1228.0
2021-03-15 06:00:00,1342.0
2021-03-15 07:00:00,1465.0
2021-03-15 08:00:00,1442.0
2021-03-15 09:00:00,1364.0
2021-03-15 10:00:00,1295.0
2021-03-15 11:00:00,1243.0
2021-03-15 12:00:00,1198.0
2021-03-15 13:00:00,1163.0
2021-03-15 14:00:00,1159.0
2021-03-15 15:00:00,1210.0
2021-03-15 16:00:00,1279.0
2021-03-15 17:00:00,1310.0
2021-03-15 18:00:00,1382.0
2021-03-15 19:00:00,1461.0
2021-03-15 20:00:00,1484.0
2021-03-15 21:00:00,1459.0
2021-03-15 22:00:00,1401.0
2021-03-15 23:00:00,1307.0
2021-03-16 00:00:00,1222.0
2021-03-16 01:00:00,1178.0
2021-03-16 02:00:00,1161.0
2021-03-16 03:00:00,1163.0
2021-03-16 04:00:00,1177.0
2021-03-16 05:00:00,1216.0
2021-03-16 06:00:00,1331.0
2021-03-16 07:00:00,1453.0
2021-03-16 08:00:00,1436.0
2021-03-16 09:00:00,1362.0
2021-03-16 10:00:00,1303.0
2021-03-16 11:00:00,1257.0
2021-03-16 12:00:00,1223.0
2021-03-16 13:00:00,1202.0
2021-03-16 14:00:00,1210.0
2021-03-16 15:00:00,1274.0
2021-03-16 16:00:00,1352.0
2021-03-16 17:00:00,1385.0
2021-03-16 18:00:00,1451.0
2021-03-16 19:00:00,1525.0
2021-03-16 20:00:00,1545.0
2021-03-16 21:00:00,1523.0
2021-03-16 22:00:00,1457.0
2021-03-16 23:00:00,1356.0
2021-03-17 00:00:00,1265.0
2021-03-17 01:00:00,1218.0
2021-03-17 02:00:00,1203.0
2021-03-17 03:00:00,1203.0
2021-03-17 04:00:00,1217.0
2021-03-17 05:00:00,1256.0
2021-03-17 06:00:00,1368.0
2021-03-17 07:00:00,1489.0
2021-03-17 08:00:00,1466.0
2021-03-17 09:00:00,1389.0
2021-03-17 10:00:00,1322.0
2021-03-17 11:00:00,1273.0
2021-03-17 12:00:00,1229.0
2021-03-17 13:00:00,1206.0
2021-03-17 14:00:00,1205.0
2021-03-17 15:00:00,1252.0
2021-03-17 16:00:00,1323.0
2021-03-17 17:00:00,1365.0
2021-03-17 18:00:00,1439.0
2021-03-17 19:00:00,1515.0
2021-03-17 20:00:00,1533.0
2021-03-17 21:00:00,1508.0
2021-03-17 22:00:00,1449.0
2021-03-17 23:00:00,1357.0
2021-03-18 00:00:00,1265.0
2021-03-18 01:00:00,1212.0
2021-03-18 02:00:00,1191.0
2021-03-18 03:00:00,1186.0
2021-03-18 04:00:00,1196.0
2021-03-18 05:00:00,1232.0
2021-03-18 06:00:00,1338.0
2021-03-18 07:00:00,1459.0
2021-03-18 08:00:00,1449.0
2021-03-18 09:00:00,1380.0
2021-03-18 10:00:00,1321.0
2021-03-18 11:00:00,1278.0
2021-03-18 12:00:00,1233.0
2021-03-18 13:00:00,1205.0
2021-03-18 14:00:00,1210.0
2021-03-18 15:00:00,1259.0
2021-03-18 16:00:00,1317.0
2021-03-18 17:00:00,1335.0
2021-03-18 18:00:00,1394.0
2021-03-18 19:00:00,1477.0
2021-03-18 20:00:00,1497.0
2021-03-18 21:00:00,1468.0
2021-03-18 22:00:00,1403.0
2021-03-18 23:00:00,1309.0
2021-03-19 00:00:00,1217.0
2021-03-19 01:00:00,1169.0
2021-03-19 02:00:00,1155.0
2021-03-19 03:00:00,1155.0
2021-03-19 04:00:00,1166.0
2021-03-19 05:00:00,1203.0
2021-03-19 06:00:00,1311.0
2021-03-19 07:00:00,1437.0
2021-03-19 08:00:00,1433.0
2021-03-19 09:00:00,1374.0
2021-03-19 10:00:00,1321.0
2021-03-19 11:00:00,1288.0
2021-03-19 12:00:00,1260.0
2021-03-19 13:00:00,1238.0
2021-03-19 14:00:00,1252.0
2021-03-19 15:00:00,1310.0
2021-03-19 16:00:00,1394.0
2021-03-19 17:00:00,1459.0
2021-03-19 18:00:00,1523.0
2021-03-19 19:00:00,1563.0
2021-03-19 20:00:00,1526.0
2021-03-19 21:00:00,1464.0
2021-03-19 22:00:00,1400.0
2021-03-19 23:00:00,1338.0
2021-03-20 00:00:00,1271.0
2021-03-20 01:00:00,1223.0
2021-03-20 02:00:00,1199.0
2021-03-20 03:00:00,1191.0
2021-03-20 04:00:00,1194.0
2021-03-20 05:00:00,1205.0
2021-03-20 06:00:00,1234.0
2021-03-20 07:00:00,1293.0
2021-03-20 08:00:00,1373.0
2021-03-20 09:00:00,1420.0
2021-03-20 10:00:00,1424.0
2021-03-20 11:00:00,1390.0
2021-03-20 12:00:00,1344.0
2021-03-20 13:00:00,1318.0
2021-03-20 14:00:00,1308.0
2021-03-20 15:00:00,1317.0
2021-03-20 16:00:00,1355.0
2021-03-20 17:00:00,1425.0
2021-03-20 18:00:00,1492.0
2021-03-20 19:00:00,1509.0
2021-03-20 20:00:00,1430.0
2021-03-20 21:00:00,1364.0
2021-03-20 22:00:00,1314.0
2021-03-20 23:00:00,1260.0
2021-03-21 00:00:00,1198.0
2021-03-21 01:00:00,1151.0
2021-03-21 02:00:00,1128.0
2021-03-21 03:00:00,1124.0
2021-03-21 04:00:00,1132.0
2021-03-21 05:00:00,1147.0
2021-03-21 06:00:00,1176.0
2021-03-21 07:00:00,1229.0
2021-03-21 08:00:00,1312.0
2021-03-21 09:00:00,1387.0
2021-03-21 10:00:00,1423.0
2021-03-21 11:00:00,1410.0
2021-03-21 12:00:00,1381.0
2021-03-21 13:00:00,1369.0
2021-03-21 14:00:00,1379.0
2021-03-21 15:00:00,1407.0
2021-03-21 16:00:00,1432.0
2021-03-21 17:00:00,1459.0
2021-03-21 18:00:00,1509.0
2021-03-21 19:00:00,1551.0
2021-03-21 20:00:00,1538.0
2021-03-21 21:00:00,1480.0
2021-03-21 22:00:00,1407.0
2021-03-21 23:00:00,1304.0
2021-03-22 00:00:00,1211.0
2021-03-22 01:00:00,1160.0
2021-03-22 02:00:00,1142.0
2021-03-22 03:00:00,1140.0
2021-03-22 04:00:00,1151.0
2021-03-22 05:00:00,1184.0
2021-03-22 06:00:00,1286.0
2021-03-22 07:00:00,1396.0
2021-03-22 08:00:00,1382.0
2021-03-22 09:00:00,1321.0
2021-03-22 10:00:00,1267.0
2021-03-22 11:00:00,1227.0
2021-03-22 12:00:00,1192.0
2021-03-22 13:00:00,1167.0
2021-03-22 14:00:00,1176.0
2021-03-22 15:00:00,1239.0
2021-03-22 16:00:00,1315.0
2021-03-22 17:00:00,1344.0
2021-03-22 18:00:00,1378.0
2021-03-22 19:00:00,1425.0
2021-03-22 20:00:00,1429.0
2021-03-22 21:00:00,1388.0
2021-03-22 22:00:00,1314.0
2021-03-22 23:00:00,1215.0
2021-03-23 00:00:00,1119.0
2021-03-23 01:00:00,1072.0
2021-03-23 02:00:00,1054.0
2021-03-23 03:00:00,1052.0
2021-03-23 04:00:00,1064.0
2021-03-23 05:00:00,1100.0
2021-03-23 06:00:00,1201.0
2021-03-23 07:00:00,1317.0
2021-03-23 08:00:00,1302.0
2021-03-23 09:00:00,1232.0
2021-03-23 10:00:00,1172.0
2021-03-23 11:00:00,1128.0
2021-03-23 12:00:00,1094.0
2021-03-23 13:00:00,1067.0
2021-03-23 14:00:00,1074.0
2021-03-23 15:00:00,1141.0
2021-03-23 16:00:00,1225.0
2021-03-23 17:00:00,1261.0
2021-03-23 18:00:00,1312.0
2021-03-23 19:00:00,1381.0
2021-03-23 20:00:00,1393.0
2021-03-23 21:00:00,1362.0
2021-03-23 22:00:00,1294.0
2021-03-23 23:00:00,1190.0
2021-03-24 00:00:00,1099.0
2021-03-24 01:00:00,1048.0
2021-03-24 02:00:00,1027.0
2021-03-24 03:00:00,1020.0
2021-03-24 04:00:00,1022.0
2021-03-24 05:00:00,1050.0
2021-03-24 06:00:00,1145.0
2021-03-24 07:00:00,1258.0
2021-03-24 08:00:00,1256.0
2021-03-24 09:00:00,1200.0
2021-03-24 10:00:00,1150.0
2021-03-24 11:00:00,1115.0
2021-03-24 12:00:00,1082.0
2021-03-24 13:00:00,1057.0
2021-03-24 14:00:00,1060.0
2021-03-24 15:00:00,1115.0
2021-03-24 16:00:00,1190.0
2021-03-24 17:00:00,1229.0
2021-03-24 18:00:00,1282.0
2021-03-24 19:00:00,1357.0
2021-03-24 20:00:00,1382.0
2021-03-24 21:00:00,1348.0
2021-03-24 22:00:00,1283.0
2021-03-24 23:00:00,1185.0
2021-03-25 00:00:00,1090.0
2021-03-25 01:00:00,1042.0
2021-03-25 02:00:00,1027.0
2021-03-25 03:00:00,1027.0
2021-03-25 04:00:00,1033.0
2021-03-25 05:00:00,1063.0
2021-03-25 06:00:00,1158.0
2021-03-25 07:00:00,1281.0
2021-03-25 08:00:00,1290.0
2021-03-25 09:00:00,1246.0
2021-03-25 10:00:00,1198.0
2021-03-25 11:00:00,1161.0
2021-03-25 12:00:00,1125.0
2021-03-25 13:00:00,1100.0
2021-03-25 14:00:00,1105.0
2021-03-25 15:00:00,1161.0
2021-03-25 16:00:00,1233.0
2021-03-25 17:00:00,1259.0
2021-03-25 18:00:00,1308.0
2021-03-25 19:00:00,1376.0
2021-03-25 20:00:00,1395.0
2021-03-25 21:00:00,1362.0
2021-03-25 22:00:00,1296.0
2021-03-25 23:00:00,1197.0
2021-03-26 00:00:00,1100.0
2021-03-26 01:00:00,1045.0
2021-03-26 02:00:00,1025.0
2021-03-26 03:00:00,1020.0
2021-03-26 04:00:00,1025.0
2021-03-26 05:00:00,1053.0
2021-03-26 06:00:00,1145.0
2021-03-26 07:00:00,1274.0
2021-03-26 08:00:00,1303.0
2021-03-26 09:00:00,1285.0
2021-03-26 10:00:00,1278.0
2021-03-26 11:00:00,1280.0
2021-03-26 12:00:00,1288.0
2021-03-26 13:00:00,1287.0
2021-03-26 14:00:00,1316.0
2021-03-26 15:00:00,1378.0
2021-03-26 16:00:00,1441.0
2021-03-26 17:00:00,1477.0
2021-03-26 18:00:00,1501.0
2021-03-26 19:00:00,1498.0
2021-03-26 20:00:00,1438.0
2021-03-26 21:00:00,1364.0
2021-03-26 22:00:00,1297.0
2021-03-26 23:00:00,1227.0
2021-03-27 00:00:00,1151.0
2021-03-27 01:00:00,1093.0
2021-03-27 02:00:00,1060.0
2021-03-27 03:00:00,1046.0
2021-03-27 04:00:00,1046.0
2021-03-27 05:00:00,1054.0
2021-03-27 06:00:00,1079.0
2021-03-27 07:00:00,1145.0
2021-03-27 08:00:00,1231.0
2021-03-27 09:00:00,1306.0
2021-03-27 10:00:00,1331.0
2021-03-27 11:00:00,1316.0
2021-03-27 12:00:00,1277.0
2021-03-27 13:00:00,1234.0
2021-03-27 14:00:00,1204.0
2021-03-27 15:00:00,1192.0
2021-03-27 16:00:00,1208.0
2021-03-27 17:00:00,1255.0
2021-03-27 18:00:00,1330.0
2021-03-27 19:00:00,1390.0
2021-03-27 20:00:00,1353.0
2021-03-27 21:00:00,1292.0
2021-03-27 22:00:00,1249.0
2021-03-27 23:00:00,1206.0
2021-03-28 00:00:00,1151.0
2021-03-28 01:00:00,1108.0
2021-03-28 02:00:00,1096.5
2021-03-28 03:00:00,1085.0
2021-03-28 04:00:00,1082.0
2021-03-28 05:00:00,1089.0
2021-03-28 06:00:00,1106.0
2021-03-28 07:00:00,1128.0
2021-03-28 08:00:00,1182.0
2021-03-28 09:00:00,1272.0
2021-03-28 10:00:00,1352.0
2021-03-28 11:00:00,1392.0
2021-03-28 12:00:00,1414.0
2021-03-28 13:00:00,1429.0
2021-03-28 14:00:00,1437.0
2021-03-28 15:00:00,1440.0
2021-03-28 16:00:00,1426.0
2021-03-28 17:00:00,1406.0
2021-03-28 18:00:00,1399.0
2021-03-28 19:00:00,1404.0
2021-03-28 20:00:00,1415.0
2021-03-28 21:00:00,1386.0
2021-03-28 22:00:00,1327.0
2021-03-28 23:00:00,1244.0
2021-03-29 00:00:00,1154.0
2021-03-29 01:00:00,1092.0
2021-03-29 02:00:00,1059.0
2021-03-29 03:00:00,1043.0
2021-03-29 04:00:00,1036.0
2021-03-29 05:00:00,1047.0
2021-03-29 06:00:00,1093.0
2021-03-29 07:00:00,1151.0
2021-03-29 08:00:00,1203.0
2021-03-29 09:00:00,1246.0
2021-03-29 10:00:00,1264.0
2021-03-29 11:00:00,1263.0
2021-03-29 12:00:00,1241.0
2021-03-29 13:00:00,1209.0
2021-03-29 14:00:00,1190.0
2021-03-29 15:00:00,1203.0
2021-03-29 16:00:00,1232.0
2021-03-29 17:00:00,1240.0
2021-03-29 18:00:00,1252.0
2021-03-29 19:00:00,1273.0
2021-03-29 20:00:00,1306.0
2021-03-29 21:00:00,1287.0
2021-03-29 22:00:00,1226.0
2021-03-29 23:00:00,1151.0
2021-03-30 00:00:00,1060.0
2021-03-30 01:00:00,995.0
2021-03-30 02:00:00,962.0
2021-03-30 03:00:00,944.0
2021-03-30 04:00:00,941.0
2021-03-30 05:00:00,954.0
2021-03-30 06:00:00,1000.0
2021-03-30 07:00:00,1056.0
2021-03-30 08:00:00,1104.0
2021-03-30 09:00:00,1125.0
2021-03-30 10:00:00,1123.0
2021-03-30 11:00:00,1109.0
2021-03-30 12:00:00,1087.0
2021-03-30 13:00:00,1064.0
2021-03-30 14:00:00,1058.0
2021-03-30 15:00:00,1079.0
2021-03-30 16:00:00,1112.0
2021-03-30 17:00:00,1129.0
2021-03-30 18:00:00,1159.0
2021-03-30 19:00:00,1187.0
2021-03-30 20:00:00,1225.0
2021-03-30 21:00:00,1206.0
2021-03-30 22:00:00,1146.0
2021-03-30 23:00:00,1075.0
2021-03-31 00:00:00,992.0
2021-03-31 01:00:00,932.0
2021-03-31 02:00:00,900.0
2021-03-31 03:00:00,887.0
2021-03-31 04:00:00,886.0
2021-03-31 05:00:00,901.0
2021-03-31 06:00:00,946.0
2021-03-31 07:00:00,1005.0
2021-03-31 08:00:00,1076.0
2021-03-31 09:00:00,1131.0
2021-03-31 10:00:00,1154.0
2021-03-31 11:00:00,1152.0
2021-03-31 12:00:00,1134.0
2021-03-31 13:00:00,1122.0
2021-03-31 14:00:00,1128.0
2021-03-31 15:00:00,1151.0
2021-03-31 16:00:00,1183.0
2021-03-31 17:00:00,1213.0
2021-03-31 18:00:00,1241.0
2021-03-31 19:00:00,1259.0
2021-03-31 20:00:00,1273.0
2021-03-31 21:00:00,1256.0
2021-03-31 22:00:00,1211.0
2021-03-31 23:00:00,1160.0
2021-04-01 00:00:00,1093.0
2021-04-01 01:00:00,1045.0
2021-04-01 02:00:00,1022.0
2021-04-01 03:00:00,1018.0
2021-04-01 04:00:00,1027.0
2021-04-01 05:00:00,1047.0
2021-04-01 06:00:00,1078.0
2021-04-01 07:00:00,1119.0
2021-04-01 08:00:00,1178.0
2021-04-01 09:00:00,1239.0
2021-04-01 10:00:00,1270.0
2021-04-01 11:00:00,1257.0
2021-04-01 12:00:00,1206.0
2021-04-01 13:00:00,1155.0
2021-04-01 14:00:00,1129.0
2021-04-01 15:00:00,1115.0
2021-04-01 16:00:00,1114.0
2021-04-01 17:00:00,1126.0
2021-04-01 18:00:00,1154.0
2021-04-01 19:00:00,1187.0
2021-04-01 20:00:00,1227.0
2021-04-01 21:00:00,1226.0
2021-04-01 22:00:00,1189.0
2021-04-01 23:00:00,1140.0
2021-04-02 00:00:00,1085.0
2021-04-02 01:00:00,1036.0
2021-04-02 02:00:00,1010.0
2021-04-02 03:00:00,1000.0
2021-04-02 04:00:00,1002.0
2021-04-02 05:00:00,1012.0
2021-04-02 06:00:00,1033.0
2021-04-02 07:00:00,1065.0
2021-04-02 08:00:00,1124.0
2021-04-02 09:00:00,1184.0
2021-04-02 10:00:00,1213.0
2021-04-02 11:00:00,1200.0
2021-04-02 12:00:00,1166.0
2021-04-02 13:00:00,1134.0
2021-04-02 14:00:00,1114.0
2021-04-02 15:00:00,1107.0
2021-04-02 16:00:00,1109.0
2021-04-02 17:00:00,1122.0
2021-04-02 18:00:00,1152.0
2021-04-02 19:00:00,1188.0
2021-04-02 20:00:00,1218.0
2021-04-02 21:00:00,1215.0
2021-04-02 22:00:00,1181.0
2021-04-02 23:00:00,1140.0
2021-04-03 00:00:00,1091.0
2021-04-03 01:00:00,1053.0
2021-04-03 02:00:00,1038.0
2021-04-03 03:00:00,1040.0
2021-04-03 04:00:00,1051.0
2021-04-03 05:00:00,1072.0
2021-04-03 06:00:00,1103.0
2021-04-03 07:00:00,1149.0
2021-04-03 08:00:00,1214.0
2021-04-03 09:00:00,1274.0
2021-04-03 10:00:00,1283.0
2021-04-03 11:00:00,1251.0
2021-04-03 12:00:00,1204.0
2021-04-03 13:00:00,1162.0
2021-04-03 14:00:00,1137.0
2021-04-03 15:00:00,1132.0
2021-04-03 16:00:00,1154.0
2021-04-03 17:00:00,1185.0
2021-04-03 18:00:00,1223.0
2021-04-03 19:00:00,1245.0
2021-04-03 20:00:00,1252.0
2021-04-03 21:00:00,1236.0
2021-04-03 22:00:00,1200.0
2021-04-03 23:00:00,1155.0
2021-04-04 00:00:00,1098.0
2021-04-04 01:00:00,1051.0
2021-04-04 02:00:00,1024.0
2021-04-04 03:00:00,1014.0
2021-04-04 04:00:00,1016.0
2021-04-04 05:00:00,1027.0
2021-04-04 06:00:00,1048.0
2021-04-04 07:00:00,1078.0
2021-04-04 08:00:00,1135.0
2021-04-04 09:00:00,1201.0
2021-04-04 10:00:00,1245.0
2021-04-04 11:00:00,1257.0
2021-04-04 12:00:00,1259.0
2021-04-04 13:00:00,1276.0
2021-04-04 14:00:00,1304.0
2021-04-04 15:00:00,1345.0
2021-04-04 16:00:00,1362.0
2021-04-04 17:00:00,1368.0
2021-04-04 18:00:00,1379.0
2021-04-04 19:00:00,1385.0
2021-04-04 20:00:00,1392.0
2021-04-04 21:00:00,1375.0
2021-04-04 22:00:00,1334.0
2021-04-04 23:00:00,1288.0
2021-04-05 00:00:00,1235.0
2021-04-05 01:00:00,1202.0
2021-04-05 02:00:00,1189.0
2021-04-05 03:00:00,1195.0
2021-04-05 04:00:00,1207.0
2021-04-05 05:00:00,1223.0
2021-04-05 06:00:00,1266.0
2021-04-05 07:00:00,1313.0
2021-04-05 08:00:00,1376.0
2021-04-05 09:00:00,1448.0
2021-04-05 10:00:00,1496.0
2021-04-05 11:00:00,1505.0
2021-04-05 12:00:00,1468.0
2021-04-05 13:00:00,1430.0
2021-04-05 14:00:00,1418.0
2021-04-05 15:00:00,1424.0
2021-04-05 16:00:00,1447.0
2021-04-05 17:00:00,1460.0
2021-04-05 18:00:00,1467.0
2021-04-05 19:00:00,1494.0
2021-04-05 20:00:00,1533.0
2021-04-05 21:00:00,1528.0
2021-04-05 22:00:00,1472.0
2021-04-05 23:00:00,1379.0
2021-04-06 00:00:00,1286.0
2021-04-06 01:00:00,1229.0
2021-04-06 02:00:00,1206.0
2021-04-06 03:00:00,1202.0
2021-04-06 04:00:00,1210.0
2021-04-06 05:00:00,1240.0
2021-04-06 06:00:00,1334.0
2021-04-06 07:00:00,1458.0
2021-04-06 08:00:00,1481.0
2021-04-06 09:00:00,1443.0
2021-04-06 10:00:00,1393.0
2021-04-06 11:00:00,1351.0
2021-04-06 12:00:00,1319.0
2021-04-06 13:00:00,1294.0
2021-04-06 14:00:00,1289.0
2021-04-06 15:00:00,1327.0
2021-04-06 16:00:00,1377.0
2021-04-06 17:00:00,1380.0
2021-04-06 18:00:00,1392.0
2021-04-06 19:00:00,1422.0
2021-04-06 20:00:00,1477.0
2021-04-06 21:00:00,1487.0
2021-04-06 22:00:00,1431.0
2021-04-06 23:00:00,1329.0
2021-04-07 00:00:00,1234.0
2021-04-07 01:00:00,1177.0
2021-04-07 02:00:00,1154.0
2021-04-07 03:00:00,1148.0
2021-04-07 04:00:00,1156.0
2021-04-07 05:00:00,1187.0
2021-04-07 06:00:00,1286.0
2021-04-07 07:00:00,1415.0
2021-04-07 08:00:00,1428.0
2021-04-07 09:00:00,1381.0
2021-04-07 10:00:00,1336.0
2021-04-07 11:00:00,1303.0
2021-04-07 12:00:00,1274.0
2021-04-07 13:00:00,1256.0
2021-04-07 14:00:00,1253.0
2021-04-07 15:00:00,1301.0
2021-04-07 16:00:00,1363.0
2021-04-07 17:00:00,1361.0
2021-04-07 18:00:00,1378.0
2021-04-07 19:00:00,1417.0
2021-04-07 20:00:00,1472.0
2021-04-07 21:00:00,1491.0
2021-04-07 22:00:00,1440.0
2021-04-07 23:00:00,1348.0
2021-04-08 00:00:00,1250.0
2021-04-08 01:00:00,1196.0
2021-04-08 02:00:00,1175.0
2021-04-08 03:00:00,1175.0
2021-04-08 04:00:00,1187.0
2021-04-08 05:00:00,1223.0
2021-04-08 06:00:00,1324.0
2021-04-08 07:00:00,1451.0
2021-04-08 08:00:00,1452.0
2021-04-08 09:00:00,1401.0
2021-04-08 10:00:00,1356.0
2021-04-08 11:00:00,1333.0
2021-04-08 12:00:00,1322.0
2021-04-08 13:00:00,1324.0
2021-04-08 14:00:00,1362.0
2021-04-08 15:00:00,1453.0
2021-04-08 16:00:00,1541.0
2021-04-08 17:00:00,1550.0
2021-04-08 18:00:00,1553.0
2021-04-08 19:00:00,1558.0
2021-04-08 20:00:00,1565.0
2021-04-08 21:00:00,1536.0
2021-04-08 22:00:00,1458.0
2021-04-08 23:00:00,1353.0
2021-04-09 00:00:00,1243.0
2021-04-09 01:00:00,1180.0
2021-04-09 02:00:00,1151.0
2021-04-09 03:00:00,1144.0
2021-04-09 04:00:00,1151.0
2021-04-09 05:00:00,1179.0
2021-04-09 06:00:00,1275.0
2021-04-09 07:00:00,1402.0
2021-04-09 08:00:00,1415.0
2021-04-09 09:00:00,1375.0
2021-04-09 10:00:00,1339.0
2021-04-09 11:00:00,1312.0
2021-04-09 12:00:00,1292.0
2021-04-09 13:00:00,1282.0
2021-04-09 14:00:00,1285.0
2021-04-09 15:00:00,1305.0
2021-04-09 16:00:00,1341.0
2021-04-09 17:00:00,1358.0
2021-04-09 18:00:00,1392.0
2021-04-09 19:00:00,1420.0
2021-04-09 20:00:00,1442.0
2021-04-09 21:00:00,1433.0
2021-04-09 22:00:00,1390.0
2021-04-09 23:00:00,1338.0
2021-04-10 00:00:00,1273.0
2021-04-10 01:00:00,1220.0
2021-04-10 02:00:00,1193.0
2021-04-10 03:00:00,1186.0
2021-04-10 04:00:00,1189.0
2021-04-10 05:00:00,1204.0
2021-04-10 06:00:00,1229.0
2021-04-10 07:00:00,1275.0
2021-04-10 08:00:00,1344.0
2021-04-10 09:00:00,1395.0
2021-04-10 10:00:00,1409.0
2021-04-10 11:00:00,1383.0
2021-04-10 12:00:00,1340.0
2021-04-10 13:00:00,1299.0
2021-04-10 14:00:00,1269.0
2021-04-10 15:00:00,1255.0
2021-04-10 16:00:00,1267.0
2021-04-10 17:00:00,1299.0
2021-04-10 18:00:00,1349.0
2021-04-10 19:00:00,1378.0
2021-04-10 20:00:00,1369.0
2021-04-10 21:00:00,1353.0
2021-04-10 22:00:00,1320.0
2021-04-10 23:00:00,1276.0
2021-04-11 00:00:00,1225.0
2021-04-11 01:00:00,1184.0
2021-04-11 02:00:00,1167.0
2021-04-11 03:00:00,1166.0
2021-04-11 04:00:00,1178.0
2021-04-11 05:00:00,1201.0
2021-04-11 06:00:00,1226.0
2021-04-11 07:00:00,1268.0
2021-04-11 08:00:00,1324.0
2021-04-11 09:00:00,1388.0
2021-04-11 10:00:00,1418.0
2021-04-11 11:00:00,1404.0
2021-04-11 12:00:00,1371.0
2021-04-11 13:00:00,1343.0
2021-04-11 14:00:00,1332.0
2021-04-11 15:00:00,1353.0
2021-04-11 16:00:00,1387.0
2021-04-11 17:00:00,1415.0
2021-04-11 18:00:00,1441.0
2021-04-11 19:00:00,1465.0
2021-04-11 20:00:00,1486.0
2021-04-11 21:00:00,1475.0
2021-04-11 22:00:00,1414.0
2021-04-11 23:00:00,1315.0
2021-04-12 00:00:00,1215.0
2021-04-12 01:00:00,1161.0
2021-04-12 02:00:00,1140.0
2021-04-12 03:00:00,1139.0
2021-04-12 04:00:00,1147.0
2021-04-12 05:00:00,1178.0
2021-04-12 06:00:00,1281.0
2021-04-12 07:00:00,1409.0
2021-04-12 08:00:00,1405.0
2021-04-12 09:00:00,1343.0
2021-04-12 10:00:00,1289.0
2021-04-12 11:00:00,1252.0
2021-04-12 12:00:00,1218.0
2021-04-12 13:00:00,1195.0
2021-04-12 14:00:00,1202.0
2021-04-12 15:00:00,1263.0
2021-04-12 16:00:00,1329.0
2021-04-12 17:00:00,1329.0
2021-04-12 18:00:00,1340.0
2021-04-12 19:00:00,1365.0
2021-04-12 20:00:00,1408.0
2021-04-12 21:00:00,1431.0
2021-04-12 22:00:00,1383.0
2021-04-12 23:00:00,1288.0
2021-04-13 00:00:00,1194.0
2021-04-13 01:00:00,1143.0
2021-04-13 02:00:00,1129.0
2021-04-13 03:00:00,1132.0
2021-04-13 04:00:00,1142.0
2021-04-13 05:00:00,1177.0
2021-04-13 06:00:00,1275.0
2021-04-13 07:00:00,1390.0
2021-04-13 08:00:00,1375.0
2021-04-13 09:00:00,1300.0
2021-04-13 10:00:00,1234.0
2021-04-13 11:00:00,1192.0
2021-04-13 12:00:00,1159.0
2021-04-13 13:00:00,1143.0
2021-04-13 14:00:00,1155.0
2021-04-13 15:00:00,1209.0
2021-04-13 16:00:00,1270.0
2021-04-13 17:00:00,1272.0
2021-04-13 18:00:00,1281.0
2021-04-13 19:00:00,1321.0
2021-04-13 20:00:00,1388.0
2021-04-13 21:00:00,1420.0
2021-04-13 22:00:00,1376.0
2021-04-13 23:00:00,1285.0
2021-04-14 00:00:00,1190.0
2021-04-14 01:00:00,1138.0
2021-04-14 02:00:00,1119.0
2021-04-14 03:00:00,1120.0
2021-04-14 04:00:00,1134.0
2021-04-14 05:00:00,1172.0
2021-04-14 06:00:00,1271.0
2021-04-14 07:00:00,1382.0
2021-04-14 08:00:00,1362.0
2021-04-14 09:00:00,1290.0
2021-04-14 10:00:00,1228.0
2021-04-14 11:00:00,1184.0
2021-04-14 12:00:00,1148.0
2021-04-14 13:00:00,1119.0
2021-04-14 14:00:00,1115.0
2021-04-14 15:00:00,1166.0
2021-04-14 16:00:00,1227.0
2021-04-14 17:00:00,1240.0
2021-04-14 18:00:00,1254.0
2021-04-14 19:00:00,1298.0
2021-04-14 20:00:00,1352.0
2021-04-14 21:00:00,1374.0
2021-04-14 22:00:00,1326.0
2021-04-14 23:00:00,1232.0
2021-04-15 00:00:00,1130.0
2021-04-15 01:00:00,1076.0
2021-04-15 02:00:00,1062.0
2021-04-15 03:00:00,1062.0
2021-04-15 04:00:00,1074.0
2021-04-15 05:00:00,1109.0
2021-04-15 06:00:00,1206.0
2021-04-15 07:00:00,1326.0
2021-04-15 08:00:00,1314.0
2021-04-15 09:00:00,1244.0
2021-04-15 10:00:00,1179.0
2021-04-15 11:00:00,1128.0
2021-04-15 12:00:00,1088.0
2021-04-15 13:00:00,1067.0
2021-04-15 14:00:00,1072.0
2021-04-15 15:00:00,1119.0
2021-04-15 16:00:00,1165.0
2021-04-15 17:00:00,1159.0
2021-04-15 18:00:00,1164.0
2021-04-15 19:00:00,1202.0
2021-04-15 20:00:00,1263.0
2021-04-15 21:00:00,1311.0
2021-04-15 22:00:00,1281.0
2021-04-15 23:00:00,1202.0
2021-04-16 00:00:00,1112.0
2021-04-16 01:00:00,1061.0
2021-04-16 02:00:00,1044.0
2021-04-16 03:00:00,1047.0
2021-04-16 04:00:00,1061.0
2021-04-16 05:00:00,1096.0
2021-04-16 06:00:00,1190.0
2021-04-16 07:00:00,1307.0
2021-04-16 08:00:00,1295.0
2021-04-16 09:00:00,1230.0
2021-04-16 10:00:00,1161.0
2021-04-16 11:00:00,1108.0
2021-04-16 12:00:00,1066.0
2021-04-16 13:00:00,1041.0
2021-04-16 14:00:00,1038.0
2021-04-16 15:00:00,1061.0
2021-04-16 16:00:00,1096.0
2021-04-16 17:00:00,1115.0
2021-04-16 18:00:00,1145.0
2021-04-16 19:00:00,1177.0
2021-04-16 20:00:00,1194.0
2021-04-16 21:00:00,1192.0
2021-04-16 22:00:00,1152.0
2021-04-16 23:00:00,1100.0
2021-04-17 00:00:00,1034.0
2021-04-17 01:00:00,985.0
2021-04-17 02:00:00,962.0
2021-04-17 03:00:00,955.0
2021-04-17 04:00:00,963.0
2021-04-17 05:00:00,976.0
2021-04-17 06:00:00,998.0
2021-04-17 07:00:00,1049.0
2021-04-17 08:00:00,1124.0
2021-04-17 09:00:00,1182.0
2021-04-17 10:00:00,1196.0
2021-04-17 11:00:00,1171.0
2021-04-17 12:00:00,1129.0
2021-04-17 13:00:00,1094.0
2021-04-17 14:00:00,1060.0
2021-04-17 15:00:00,1040.0
2021-04-17 16:00:00,1043.0
2021-04-17 17:00:00,1080.0
2021-04-17 18:00:00,1133.0
2021-04-17 19:00:00,1161.0
2021-04-17 20:00:00,1146.0
2021-04-17 21:00:00,1126.0
2021-04-17 22:00:00,1089.0
2021-04-17 23:00:00,1039.0
2021-04-18 00:00:00,983.0
2021-04-18 01:00:00,938.0
2021-04-18 02:00:00,918.0
2021-04-18 03:00:00,913.0
2021-04-18 04:00:00,918.0
2021-04-18 05:00:00,929.0
2021-04-18 06:00:00,945.0
2021-04-18 07:00:00,980.0
2021-04-18 08:00:00,1038.0
2021-04-18 09:00:00,1103.0
2021-04-18 10:00:00,1128.0
2021-04-18 11:00:00,1103.0
2021-04-18 12:00:00,1053.0
2021-04-18 13:00:00,1009.0
2021-04-18 14:00:00,984.0
2021-04-18 15:00:00,980.0
2021-04-18 16:00:00,986.0
2021-04-18 17:00:00,1005.0
2021-04-18 18:00:00,1044.0
2021-04-18 19:00:00,1090.0
2021-04-18 20:00:00,1132.0
2021-04-18 21:00:00,1147.0
2021-04-18 22:00:00,1100.0
2021-04-18 23:00:00,1005.0
2021-04-19 00:00:00,909.0
2021-04-19 01:00:00,857.0
2021-04-19 02:00:00,841.0
2021-04-19 03:00:00,843.0
2021-04-19 04:00:00,854.0
2021-04-19 05:00:00,888.0
2021-04-19 06:00:00,983.0
2021-04-19 07:00:00,1091.0
2021-04-19 08:00:00,1073.0
2021-04-19 09:00:00,1007.0
2021-04-19 10:00:00,948.0
2021-04-19 11:00:00,909.0
2021-04-19 12:00:00,874.0
2021-04-19 13:00:00,848.0
2021-04-19 14:00:00,850.0
2021-04-19 15:00:00,896.0
2021-04-19 16:00:00,950.0
2021-04-19 17:00:00,949.0
2021-04-19 18:00:00,959.0
2021-04-19 19:00:00,998.0
2021-04-19 20:00:00,1057.0
2021-04-19 21:00:00,1093.0
2021-04-19 22:00:00,1057.0
2021-04-19 23:00:00,966.0
2021-04-20 00:00:00,871.0
2021-04-20 01:00:00,823.0
2021-04-20 02:00:00,811.0
2021-04-20 03:00:00,818.0
2021-04-20 04:00:00,835.0
2021-04-20 05:00:00,869.0
2021-04-20 06:00:00,966.0
2021-04-20 07:00:00,1073.0
2021-04-20 08:00:00,1055.0
2021-04-20 09:00:00,988.0
2021-04-20 10:00:00,934.0
2021-04-20 11:00:00,899.0
2021-04-20 12:00:00,872.0
2021-04-20 13:00:00,857.0
2021-04-20 14:00:00,870.0
2021-04-20 15:00:00,933.0
2021-04-20 16:00:00,1003.0
2021-04-20 17:00:00,1015.0
2021-04-20 18:00:00,1045.0
2021-04-20 19:00:00,1100.0
2021-04-20 20:00:00,1145.0
2021-04-20 21:00:00,1159.0
2021-04-20 22:00:00,1104.0
2021-04-20 23:00:00,1003.0
2021-04-21 00:00:00,906.0
2021-04-21 01:00:00,854.0
2021-04-21 02:00:00,838.0
2021-04-21 03:00:00,841.0
2021-04-21 04:00:00,854.0
2021-04-21 05:00:00,887.0
2021-04-21 06:00:00,986.0
2021-04-21 07:00:00,1112.0
2021-04-21 08:00:00,1121.0
2021-04-21 09:00:00,1090.0
2021-04-21 10:00:00,1062.0
2021-04-21 11:00:00,1047.0
2021-04-21 12:00:00,1025.0
2021-04-21 13:00:00,1012.0
2021-04-21 14:00:00,1024.0
2021-04-21 15:00:00,1097.0
2021-04-21 16:00:00,1170.0
2021-04-21 17:00:00,1178.0
2021-04-21 18:00:00,1178.0
2021-04-21 19:00:00,1199.0
2021-04-21 20:00:00,1241.0
2021-04-21 21:00:00,1274.0
2021-04-21 22:00:00,1239.0
2021-04-21 23:00:00,1149.0
2021-04-22 00:00:00,1054.0
2021-04-22 01:00:00,998.0
2021-04-22 02:00:00,973.0
2021-04-22 03:00:00,965.0
2021-04-22 04:00:00,971.0
2021-04-22 05:00:00,999.0
2021-04-22 06:00:00,1086.0
2021-04-22 07:00:00,1192.0
2021-04-22 08:00:00,1175.0
2021-04-22 09:00:00,1117.0
2021-04-22 10:00:00,1069.0
2021-04-22 11:00:00,1039.0
2021-04-22 12:00:00,1009.0
2021-04-22 13:00:00,990.0
2021-04-22 14:00:00,999.0
2021-04-22 15:00:00,1051.0
2021-04-22 16:00:00,1104.0
2021-04-22 17:00:00,1107.0
2021-04-22 18:00:00,1114.0
2021-04-22 19:00:00,1150.0
2021-04-22 20:00:00,1204.0
2021-04-22 21:00:00,1247.0
2021-04-22 22:00:00,1228.0
2021-04-22 23:00:00,1142.0
2021-04-23 00:00:00,1044.0
2021-04-23 01:00:00,987.0
2021-04-23 02:00:00,964.0
2021-04-23 03:00:00,960.0
2021-04-23 04:00:00,968.0
2021-04-23 05:00:00,996.0
2021-04-23 06:00:00,1080.0
2021-04-23 07:00:00,1189.0
2021-04-23 08:00:00,1181.0
2021-04-23 09:00:00,1126.0
2021-04-23 10:00:00,1077.0
2021-04-23 11:00:00,1046.0
2021-04-23 12:00:00,1016.0
2021-04-23 13:00:00,997.0
2021-04-23 14:00:00,1004.0
2021-04-23 15:00:00,1036.0
2021-04-23 16:00:00,1084.0
2021-04-23 17:00:00,1109.0
2021-04-23 18:00:00,1136.0
2021-04-23 19:00:00,1157.0
2021-04-23 20:00:00,1168.0
2021-04-23 21:00:00,1178.0
2021-04-23 22:00:00,1158.0
2021-04-23 23:00:00,1110.0
2021-04-24 00:00:00,1043.0
2021-04-24 01:00:00,997.0
2021-04-24 02:00:00,977.0
2021-04-24 03:00:00,980.0
2021-04-24 04:00:00,992.0
2021-04-24 05:00:00,1011.0
2021-04-24 06:00:00,1036.0
2021-04-24 07:00:00,1072.0
2021-04-24 08:00:00,1132.0
2021-04-24 09:00:00,1191.0
2021-04-24 10:00:00,1207.0
2021-04-24 11:00:00,1186.0
2021-04-24 12:00:00,1148.0
2021-04-24 13:00:00,1114.0
2021-04-24 14:00:00,1091.0
2021-04-24 15:00:00,1088.0
2021-04-24 16:00:00,1104.0
2021-04-24 17:00:00,1141.0
2021-04-24 18:00:00,1196.0
2021-04-24 19:00:00,1221.0
2021-04-24 20:00:00,1202.0
2021-04-24 21:00:00,1190.0
2021-04-24 22:00:00,1168.0
2021-04-24 23:00:00,1126.0
2021-04-25 00:00:00,1070.0
2021-04-25 01:00:00,1028.0
2021-04-25 02:00:00,1011.0
2021-04-25 03:00:00,1013.0
2021-04-25 04:00:00,1026.0
2021-04-25 05:00:00,1042.0
2021-04-25 06:00:00,1057.0
2021-04-25 07:00:00,1075.0
2021-04-25 08:00:00,1118.0
2021-04-25 09:00:00,1176.0
2021-04-25 10:00:00,1209.0
2021-04-25 11:00:00,1200.0
2021-04-25 12:00:00,1169.0
2021-04-25 13:00:00,1144.0
2021-04-25 14:00:00,1129.0
2021-04-25 15:00:00,1127.0
2021-04-25 16:00:00,1131.0
2021-04-25 17:00:00,1147.0
2021-04-25 18:00:00,1178.0
2021-04-25 19:00:00,1215.0
2021-04-25 20:00:00,1246.0
2021-04-25 21:00:00,1264.0
2021-04-25 22:00:00,1227.0
2021-04-25 23:00:00,1134.0
2021-04-26 00:00:00,1038.0
2021-04-26 01:00:00,987.0
2021-04-26 02:00:00,968.0
2021-04-26 03:00:00,969.0
2021-04-26 04:00:00,980.0
2021-04-26 05:00:00,1011.0
2021-04-26 06:00:00,1102.0
2021-04-26 07:00:00,1209.0
2021-04-26 08:00:00,1198.0
2021-04-26 09:00:00,1137.0
2021-04-26 10:00:00,1085.0
2021-04-26 11:00:00,1050.0
2021-04-26 12:00:00,1019.0
2021-04-26 13:00:00,994.0
2021-04-26 14:00:00,998.0
2021-04-26 15:00:00,1052.0
2021-04-26 16:00:00,1108.0
2021-04-26 17:00:00,1107.0
2021-04-26 18:00:00,1118.0
2021-04-26 19:00:00,1156.0
2021-04-26 20:00:00,1209.0
2021-04-26 21:00:00,1246.0
2021-04-26 22:00:00,1215.0
2021-04-26 23:00:00,1122.0
2021-04-27 00:00:00,1030.0
2021-04-27 01:00:00,983.0
2021-04-27 02:00:00,972.0
2021-04-27 03:00:00,979.0
2021-04-27 04:00:00,996.0
2021-04-27 05:00:00,1029.0
2021-04-27 06:00:00,1121.0
2021-04-27 07:00:00,1218.0
2021-04-27 08:00:00,1185.0
2021-04-27 09:00:00,1114.0
2021-04-27 10:00:00,1058.0
2021-04-27 11:00:00,1023.0
2021-04-27 12:00:00,992.0
2021-04-27 13:00:00,973.0
2021-04-27 14:00:00,984.0
2021-04-27 15:00:00,1039.0
2021-04-27 16:00:00,1099.0
2021-04-27 17:00:00,1099.0
2021-04-27 18:00:00,1103.0
2021-04-27 19:00:00,1133.0
2021-04-27 20:00:00,1179.0
2021-04-27 21:00:00,1218.0
2021-04-27 22:00:00,1195.0
2021-04-27 23:00:00,1106.0
2021-04-28 00:00:00,1014.0
2021-04-28 01:00:00,964.0
2021-04-28 02:00:00,949.0
2021-04-28 03:00:00,954.0
2021-04-28 04:00:00,970.0
2021-04-28 05:00:00,1004.0
2021-04-28 06:00:00,1094.0
2021-04-28 07:00:00,1191.0
2021-04-28 08:00:00,1161.0
2021-04-28 09:00:00,1086.0
2021-04-28 10:00:00,1030.0
2021-04-28 11:00:00,994.0
2021-04-28 12:00:00,968.0
2021-04-28 13:00:00,952.0
2021-04-28 14:00:00,958.0
2021-04-28 15:00:00,1010.0
2021-04-28 16:00:00,1067.0
2021-04-28 17:00:00,1070.0
2021-04-28 18:00:00,1076.0
2021-04-28 19:00:00,1108.0
2021-04-28 20:00:00,1154.0
2021-04-28 21:00:00,1191.0
2021-04-28 22:00:00,1164.0
2021-04-28 23:00:00,1077.0
2021-04-29 00:00:00,978.0
2021-04-29 01:00:00,922.0
2021-04-29 02:00:00,905.0
2021-04-29 03:00:00,904.0
2021-04-29 04:00:00,914.0
2021-04-29 05:00:00,943.0
2021-04-29 06:00:00,1034.0
2021-04-29 07:00:00,1143.0
2021-04-29 08:00:00,1125.0
2021-04-29 09:00:00,1061.0
2021-04-29 10:00:00,1010.0
2021-04-29 11:00:00,978.0
2021-04-29 12:00:00,952.0
2021-04-29 13:00:00,940.0
2021-04-29 14:00:00,955.0
2021-04-29 15:00:00,1016.0
2021-04-29 16:00:00,1075.0
2021-04-29 17:00:00,1072.0
2021-04-29 18:00:00,1079.0
2021-04-29 19:00:00,1110.0
2021-04-29 20:00:00,1151.0
2021-04-29 21:00:00,1185.0
2021-04-29 22:00:00,1166.0
2021-04-29 23:00:00,1083.0
2021-04-30 00:00:00,985.0
2021-04-30 01:00:00,932.0
2021-04-30 02:00:00,912.0
2021-04-30 03:00:00,914.0
2021-04-30 04:00:00,928.0
2021-04-30 05:00:00,959.0
2021-04-30 06:00:00,1045.0
2021-04-30 07:00:00,1144.0
2021-04-30 08:00:00,1124.0
2021-04-30 09:00:00,1062.0
2021-04-30 10:00:00,1013.0
2021-04-30 11:00:00,980.0
2021-04-30 12:00:00,957.0
2021-04-30 13:00:00,940.0
2021-04-30 14:00:00,947.0
2021-04-30 15:00:00,978.0
2021-04-30 16:00:00,1021.0
2021-04-30 17:00:00,1045.0
2021-04-30 18:00:00,1069.0
2021-04-30 19:00:00,1090.0
2021-04-30 20:00:00,1099.0
2021-04-30 21:00:00,1106.0
2021-04-30 22:00:00,1090.0
2021-04-30 23:00:00,1047.0
2021-05-01 00:00:00,979.0
2021-05-01 01:00:00,933.0
2021-05-01 02:00:00,915.0
2021-05-01 03:00:00,913.0
2021-05-01 04:00:00,924.0
2021-05-01 05:00:00,937.0
2021-05-01 06:00:00,957.0
2021-05-01 07:00:00,985.0
2021-05-01 08:00:00,1038.0
2021-05-01 09:00:00,1100.0
2021-05-01 10:00:00,1130.0
2021-05-01 11:00:00,1116.0
2021-05-01 12:00:00,1085.0
2021-05-01 13:00:00,1058.0
2021-05-01 14:00:00,1040.0
2021-05-01 15:00:00,1034.0
2021-05-01 16:00:00,1043.0
2021-05-01 17:00:00,1068.0
2021-05-01 18:00:00,1100.0
2021-05-01 19:00:00,1106.0
2021-05-01 20:00:00,1089.0
2021-05-01 21:00:00,1073.0
2021-05-01 22:00:00,1054.0
2021-05-01 23:00:00,1013.0
2021-05-02 00:00:00,960.0
2021-05-02 01:00:00,921.0
2021-05-02 02:00:00,904.0
2021-05-02 03:00:00,905.0
2021-05-02 04:00:00,913.0
2021-05-02 05:00:00,922.0
2021-05-02 06:00:00,935.0
2021-05-02 07:00:00,954.0
2021-05-02 08:00:00,1005.0
2021-05-02 09:00:00,1079.0
2021-05-02 10:00:00,1123.0
2021-05-02 11:00:00,1124.0
2021-05-02 12:00:00,1101.0
2021-05-02 13:00:00,1081.0
2021-05-02 14:00:00,1077.0
2021-05-02 15:00:00,1092.0
2021-05-02 16:00:00,1107.0
2021-05-02 17:00:00,1123.0
2021-05-02 18:00:00,1149.0
2021-05-02 19:00:00,1162.0
2021-05-02 20:00:00,1177.0
2021-05-02 21:00:00,1181.0
2021-05-02 22:00:00,1144.0
2021-05-02 23:00:00,1055.0
2021-05-03 00:00:00,958.0
2021-05-03 01:00:00,906.0
2021-05-03 02:00:00,888.0
2021-05-03 03:00:00,887.0
2021-05-03 04:00:00,899.0
2021-05-03 05:00:00,926.0
2021-05-03 06:00:00,1020.0
2021-05-03 07:00:00,1123.0
2021-05-03 08:00:00,1112.0
2021-05-03 09:00:00,1064.0
2021-05-03 10:00:00,1027.0
2021-05-03 11:00:00,1006.0
2021-05-03 12:00:00,984.0
2021-05-03 13:00:00,971.0
2021-05-03 14:00:00,978.0
2021-05-03 15:00:00,1025.0
2021-05-03 16:00:00,1078.0
2021-05-03 17:00:00,1072.0
2021-05-03 18:00:00,1076.0
2021-05-03 19:00:00,1106.0
2021-05-03 20:00:00,1150.0
2021-05-03 21:00:00,1184.0
2021-05-03 22:00:00,1165.0
2021-05-03 23:00:00,1076.0
2021-05-04 00:00:00,979.0
2021-05-04 01:00:00,928.0
2021-05-04 02:00:00,912.0
2021-05-04 03:00:00,914.0
2021-05-04 04:00:00,922.0
2021-05-04 05:00:00,946.0
2021-05-04 06:00:00,1035.0
2021-05-04 07:00:00,1155.0
2021-05-04 08:00:00,1174.0
2021-05-04 09:00:00,1152.0
2021-05-04 10:00:00,1135.0
2021-05-04 11:00:00,1129.0
2021-05-04 12:00:00,1120.0
2021-05-04 13:00:00,1119.0
2021-05-04 14:00:00,1146.0
2021-05-04 15:00:00,1223.0
2021-05-04 16:00:00,1303.0
2021-05-04 17:00:00,1314.0
2021-05-04 18:00:00,1315.0
2021-05-04 19:00:00,1331.0
2021-05-04 20:00:00,1345.0
2021-05-04 21:00:00,1337.0
2021-05-04 22:00:00,1281.0
2021-05-04 23:00:00,1173.0
2021-05-05 00:00:00,1068.0
2021-05-05 01:00:00,1009.0
2021-05-05 02:00:00,983.0
2021-05-05 03:00:00,973.0
2021-05-05 04:00:00,973.0
2021-05-05 05:00:00,996.0
2021-05-05 06:00:00,1083.0
2021-05-05 07:00:00,1203.0
2021-05-05 08:00:00,1208.0
2021-05-05 09:00:00,1173.0
2021-05-05 10:00:00,1144.0
2021-05-05 11:00:00,1126.0
2021-05-05 12:00:00,1110.0
2021-05-05 13:00:00,1099.0
2021-05-05 14:00:00,1118.0
2021-05-05 15:00:00,1188.0
2021-05-05 16:00:00,1263.0
2021-05-05 17:00:00,1271.0
2021-05-05 18:00:00,1271.0
2021-05-05 19:00:00,1293.0
2021-05-05 20:00:00,1319.0
2021-05-05 21:00:00,1326.0
2021-05-05 22:00:00,1282.0
2021-05-05 23:00:00,1184.0
2021-05-06 00:00:00,1081.0
2021-05-06 01:00:00,1021.0
2021-05-06 02:00:00,994.0
2021-05-06 03:00:00,985.0
2021-05-06 04:00:00,988.0
2021-05-06 05:00:00,1009.0
2021-05-06 06:00:00,1098.0
2021-05-06 07:00:00,1214.0
2021-05-06 08:00:00,1220.0
2021-05-06 09:00:00,1167.0
2021-05-06 10:00:00,1121.0
2021-05-06 11:00:00,1088.0
2021-05-06 12:00:00,1068.0
2021-05-06 13:00:00,1057.0
2021-05-06 14:00:00,1069.0
2021-05-06 15:00:00,1123.0
2021-05-06 16:00:00,1178.0
2021-05-06 17:00:00,1179.0
2021-05-06 18:00:00,1177.0
2021-05-06 19:00:00,1192.0
2021-05-06 20:00:00,1222.0
2021-05-06 21:00:00,1251.0
2021-05-06 22:00:00,1235.0
2021-05-06 23:00:00,1154.0
2021-05-07 00:00:00,1057.0
2021-05-07 01:00:00,1005.0
2021-05-07 02:00:00,989.0
2021-05-07 03:00:00,991.0
2021-05-07 04:00:00,1001.0
2021-05-07 05:00:00,1025.0
2021-05-07 06:00:00,1108.0
2021-05-07 07:00:00,1198.0
2021-05-07 08:00:00,1169.0
2021-05-07 09:00:00,1104.0
2021-05-07 10:00:00,1055.0
2021-05-07 11:00:00,1021.0
2021-05-07 12:00:00,996.0
2021-05-07 13:00:00,985.0
2021-05-07 14:00:00,993.0
2021-05-07 15:00:00,1024.0
2021-05-07 16:00:00,1069.0
2021-05-07 17:00:00,1086.0
2021-05-07 18:00:00,1101.0
2021-05-07 19:00:00,1116.0
2021-05-07 20:00:00,1114.0
2021-05-07 21:00:00,1115.0
2021-05-07 22:00:00,1106.0
2021-05-07 23:00:00,1067.0
2021-05-08 00:00:00,1007.0
2021-05-08 01:00:00,955.0
2021-05-08 02:00:00,933.0
2021-05-08 03:00:00,931.0
2021-05-08 04:00:00,940.0
2021-05-08 05:00:00,950.0
2021-05-08 06:00:00,967.0
2021-05-08 07:00:00,989.0
2021-05-08 08:00:00,1045.0
2021-05-08 09:00:00,1103.0
2021-05-08 10:00:00,1112.0
2021-05-08 11:00:00,1084.0
2021-05-08 12:00:00,1049.0
2021-05-08 13:00:00,1020.0
2021-05-08 14:00:00,1004.0
2021-05-08 15:00:00,1000.0
2021-05-08 16:00:00,1017.0
2021-05-08 17:00:00,1057.0
2021-05-08 18:00:00,1117.0
2021-05-08 19:00:00,1148.0
2021-05-08 20:00:00,1132.0
2021-05-08 21:00:00,1108.0
2021-05-08 22:00:00,1075.0
2021-05-08 23:00:00,1023.0
2021-05-09 00:00:00,957.0
2021-05-09 01:00:00,905.0
2021-05-09 02:00:00,877.0
2021-05-09 03:00:00,867.0
2021-05-09 04:00:00,864.0
2021-05-09 05:00:00,864.0
2021-05-09 06:00:00,874.0
2021-05-09 07:00:00,916.0
2021-05-09 08:00:00,998.0
2021-05-09 09:00:00,1101.0
2021-05-09 10:00:00,1178.0
2021-05-09 11:00:00,1213.0
2021-05-09 12:00:00,1232.0
2021-05-09 13:00:00,1242.0
2021-05-09 14:00:00,1241.0
2021-05-09 15:00:00,1237.0
2021-05-09 16:00:00,1230.0
2021-05-09 17:00:00,1227.0
2021-05-09 18:00:00,1229.0
2021-05-09 19:00:00,1232.0
2021-05-09 20:00:00,1226.0
2021-05-09 21:00:00,1199.0
2021-05-09 22:00:00,1140.0
2021-05-09 23:00:00,1037.0
2021-05-10 00:00:00,931.0
2021-05-10 01:00:00,869.0
2021-05-10 02:00:00,840.0
2021-05-10 03:00:00,832.0
2021-05-10 04:00:00,829.0
2021-05-10 05:00:00,845.0
2021-05-10 06:00:00,931.0
2021-05-10 07:00:00,1048.0
2021-05-10 08:00:00,1055.0
2021-05-10 09:00:00,1020.0
2021-05-10 10:00:00,1000.0
2021-05-10 11:00:00,992.0
2021-05-10 12:00:00,983.0
2021-05-10 13:00:00,977.0
2021-05-10 14:00:00,1011.0
2021-05-10 15:00:00,1090.0
2021-05-10 16:00:00,1161.0
2021-05-10 17:00:00,1169.0
2021-05-10 18:00:00,1157.0
2021-05-10 19:00:00,1167.0
2021-05-10 20:00:00,1182.0
2021-05-10 21:00:00,1180.0
2021-05-10 22:00:00,1137.0
2021-05-10 23:00:00,1036.0
2021-05-11 00:00:00,926.0
2021-05-11 01:00:00,864.0
2021-05-11 02:00:00,838.0
2021-05-11 03:00:00,827.0
2021-05-11 04:00:00,824.0
2021-05-11 05:00:00,837.0
2021-05-11 06:00:00,917.0
2021-05-11 07:00:00,1015.0
2021-05-11 08:00:00,1009.0
2021-05-11 09:00:00,964.0
2021-05-11 10:00:00,929.0
2021-05-11 11:00:00,906.0
2021-05-11 12:00:00,888.0
2021-05-11 13:00:00,875.0
2021-05-11 14:00:00,881.0
2021-05-11 15:00:00,927.0
2021-05-11 16:00:00,985.0
2021-05-11 17:00:00,980.0
2021-05-11 18:00:00,974.0
2021-05-11 19:00:00,993.0
2021-05-11 20:00:00,1024.0
2021-05-11 21:00:00,1051.0
2021-05-11 22:00:00,1039.0
2021-05-11 23:00:00,954.0
2021-05-12 00:00:00,847.0
2021-05-12 01:00:00,782.0
2021-05-12 02:00:00,756.0
2021-05-12 03:00:00,748.0
2021-05-12 04:00:00,745.0
2021-05-12 05:00:00,760.0
2021-05-12 06:00:00,845.0
2021-05-12 07:00:00,962.0
2021-05-12 08:00:00,976.0
2021-05-12 09:00:00,946.0
2021-05-12 10:00:00,920.0
2021-05-12 11:00:00,912.0
2021-05-12 12:00:00,907.0
2021-05-12 13:00:00,906.0
2021-05-12 14:00:00,921.0
2021-05-12 15:00:00,965.0
2021-05-12 16:00:00,1018.0
2021-05-12 17:00:00,1023.0
2021-05-12 18:00:00,1015.0
2021-05-12 19:00:00,1014.0
2021-05-12 20:00:00,1018.0
2021-05-12 21:00:00,1028.0
2021-05-12 22:00:00,1023.0
2021-05-12 23:00:00,973.0
2021-05-13 00:00:00,893.0
2021-05-13 01:00:00,832.0
2021-05-13 02:00:00,800.0
2021-05-13 03:00:00,789.0
2021-05-13 04:00:00,786.0
2021-05-13 05:00:00,784.0
2021-05-13 06:00:00,800.0
2021-05-13 07:00:00,836.0
2021-05-13 08:00:00,905.0
2021-05-13 09:00:00,980.0
2021-05-13 10:00:00,1016.0
2021-05-13 11:00:00,1007.0
2021-05-13 12:00:00,972.0
2021-05-13 13:00:00,936.0
2021-05-13 14:00:00,912.0
2021-05-13 15:00:00,894.0
2021-05-13 16:00:00,892.0
2021-05-13 17:00:00,902.0
2021-05-13 18:00:00,926.0
2021-05-13 19:00:00,947.0
2021-05-13 20:00:00,950.0
2021-05-13 21:00:00,941.0
2021-05-13 22:00:00,913.0
2021-05-13 23:00:00,850.0
2021-05-14 00:00:00,768.0
2021-05-14 01:00:00,709.0
2021-05-14 02:00:00,679.0
2021-05-14 03:00:00,665.0
2021-05-14 04:00:00,663.0
2021-05-14 05:00:00,668.0
2021-05-14 06:00:00,705.0
2021-05-14 07:00:00,768.0
2021-05-14 08:00:00,834.0
2021-05-14 09:00:00,875.0
2021-05-14 10:00:00,881.0
2021-05-14 11:00:00,870.0
2021-05-14 12:00:00,850.0
2021-05-14 13:00:00,837.0
2021-05-14 14:00:00,836.0
2021-05-14 15:00:00,848.0
2021-05-14 16:00:00,876.0
2021-05-14 17:00:00,899.0
2021-05-14 18:00:00,924.0
2021-05-14 19:00:00,931.0
2021-05-14 20:00:00,920.0
2021-05-14 21:00:00,902.0
2021-05-14 22:00:00,880.0
2021-05-14 23:00:00,831.0
2021-05-15 00:00:00,762.0
2021-05-15 01:00:00,703.0
2021-05-15 02:00:00,668.0
2021-05-15 03:00:00,653.0
2021-05-15 04:00:00,648.0
2021-05-15 05:00:00,645.0
2021-05-15 06:00:00,660.0
2021-05-15 07:00:00,703.0
2021-05-15 08:00:00,787.0
2021-05-15 09:00:00,877.0
2021-05-15 10:00:00,929.0
2021-05-15 11:00:00,943.0
2021-05-15 12:00:00,935.0
2021-05-15 13:00:00,923.0
2021-05-15 14:00:00,919.0
2021-05-15 15:00:00,925.0
2021-05-15 16:00:00,953.0
2021-05-15 17:00:00,994.0
2021-05-15 18:00:00,1043.0
2021-05-15 19:00:00,1056.0
2021-05-15 20:00:00,1019.0
2021-05-15 21:00:00,983.0
2021-05-15 22:00:00,951.0
2021-05-15 23:00:00,901.0
2021-05-16 00:00:00,839.0
2021-05-16 01:00:00,783.0
2021-05-16 02:00:00,752.0
2021-05-16 03:00:00,737.0
2021-05-16 04:00:00,732.0
2021-05-16 05:00:00,729.0
2021-05-16 06:00:00,742.0
2021-05-16 07:00:00,779.0
2021-05-16 08:00:00,855.0
2021-05-16 09:00:00,951.0
2021-05-16 10:00:00,1024.0
2021-05-16 11:00:00,1056.0
2021-05-16 12:00:00,1058.0
2021-05-16 13:00:00,1050.0
2021-05-16 14:00:00,1050.0
2021-05-16 15:00:00,1055.0
2021-05-16 16:00:00,1064.0
2021-05-16 17:00:00,1078.0
2021-05-16 18:00:00,1102.0
2021-05-16 19:00:00,1109.0
2021-05-16 20:00:00,1111.0
2021-05-16 21:00:00,1100.0
2021-05-16 22:00:00,1066.0
2021-05-16 23:00:00,992.0
2021-05-17 00:00:00,899.0
2021-05-17 01:00:00,822.0
2021-05-17 02:00:00,780.0
2021-05-17 03:00:00,761.0
2021-05-17 04:00:00,754.0
2021-05-17 05:00:00,752.0
2021-05-17 06:00:00,772.0
2021-05-17 07:00:00,849.0
2021-05-17 08:00:00,986.0
2021-05-17 09:00:00,1095.0
2021-05-17 10:00:00,1128.0
2021-05-17 11:00:00,1100.0
2021-05-17 12:00:00,1055.0
2021-05-17 13:00:00,1013.0
2021-05-17 14:00:00,974.0
2021-05-17 15:00:00,948.0
2021-05-17 16:00:00,931.0
2021-05-17 17:00:00,927.0
2021-05-17 18:00:00,945.0
2021-05-17 19:00:00,970.0
2021-05-17 20:00:00,987.0
2021-05-17 21:00:00,991.0
2021-05-17 22:00:00,978.0
2021-05-17 23:00:00,915.0
2021-05-18 00:00:00,827.0
2021-05-18 01:00:00,771.0
2021-05-18 02:00:00,750.0
2021-05-18 03:00:00,746.0
2021-05-18 04:00:00,749.0
2021-05-18 05:00:00,767.0
2021-05-18 06:00:00,844.0
2021-05-18 07:00:00,939.0
2021-05-18 08:00:00,936.0
2021-05-18 09:00:00,900.0
2021-05-18 10:00:00,873.0
2021-05-18 11:00:00,856.0
2021-05-18 12:00:00,840.0
2021-05-18 13:00:00,831.0
2021-05-18 14:00:00,846.0
2021-05-18 15:00:00,902.0
2021-05-18 16:00:00,964.0
2021-05-18 17:00:00,965.0
2021-05-18 18:00:00,967.0
2021-05-18 19:00:00,993.0
2021-05-18 20:00:00,1024.0
2021-05-18 21:00:00,1034.0
2021-05-18 22:00:00,1012.0
2021-05-18 23:00:00,935.0
2021-05-19 00:00:00,834.0
2021-05-19 01:00:00,772.0
2021-05-19 02:00:00,747.0
2021-05-19 03:00:00,737.0
2021-05-19 04:00:00,736.0
2021-05-19 05:00:00,751.0
2021-05-19 06:00:00,836.0
2021-05-19 07:00:00,939.0
2021-05-19 08:00:00,942.0
2021-05-19 09:00:00,907.0
2021-05-19 10:00:00,876.0
2021-05-19 11:00:00,856.0
2021-05-19 12:00:00,837.0
2021-05-19 13:00:00,826.0
2021-05-19 14:00:00,838.0
2021-05-19 15:00:00,894.0
2021-05-19 16:00:00,955.0
2021-05-19 17:00:00,959.0
2021-05-19 18:00:00,954.0
2021-05-19 19:00:00,971.0
2021-05-19 20:00:00,1001.0
2021-05-19 21:00:00,1017.0
2021-05-19 22:00:00,1003.0
2021-05-19 23:00:00,928.0
2021-05-20 00:00:00,825.0
2021-05-20 01:00:00,760.0
2021-05-20 02:00:00,733.0
2021-05-20 03:00:00,726.0
2021-05-20 04:00:00,727.0
2021-05-20 05:00:00,744.0
2021-05-20 06:00:00,822.0
2021-05-20 07:00:00,928.0
2021-05-20 08:00:00,922.0
2021-05-20 09:00:00,875.0
2021-05-20 10:00:00,836.0
2021-05-20 11:00:00,811.0
2021-05-20 12:00:00,793.0
2021-05-20 13:00:00,784.0
2021-05-20 14:00:00,800.0
2021-05-20 15:00:00,852.0
2021-05-20 16:00:00,909.0
2021-05-20 17:00:00,906.0
2021-05-20 18:00:00,909.0
2021-05-20 19:00:00,936.0
2021-05-20 20:00:00,973.0
2021-05-20 21:00:00,991.0
2021-05-20 22:00:00,985.0
2021-05-20 23:00:00,926.0
2021-05-21 00:00:00,825.0
2021-05-21 01:00:00,764.0
2021-05-21 02:00:00,739.0
2021-05-21 03:00:00,738.0
2021-05-21 04:00:00,743.0
2021-05-21 05:00:00,758.0
2021-05-21 06:00:00,830.0
2021-05-21 07:00:00,928.0
2021-05-21 08:00:00,939.0
2021-05-21 09:00:00,907.0
2021-05-21 10:00:00,887.0
2021-05-21 11:00:00,878.0
2021-05-21 12:00:00,870.0
2021-05-21 13:00:00,870.0
2021-05-21 14:00:00,889.0
2021-05-21 15:00:00,932.0
2021-05-21 16:00:00,981.0
2021-05-21 17:00:00,1002.0
2021-05-21 18:00:00,1027.0
2021-05-21 19:00:00,1036.0
2021-05-21 20:00:00,1022.0
2021-05-21 21:00:00,996.0
2021-05-21 22:00:00,967.0
2021-05-21 23:00:00,916.0
2021-05-22 00:00:00,845.0
2021-05-22 01:00:00,780.0
2021-05-22 02:00:00,744.0
2021-05-22 03:00:00,728.0
2021-05-22 04:00:00,723.0
2021-05-22 05:00:00,719.0
2021-05-22 06:00:00,732.0
2021-05-22 07:00:00,775.0
2021-05-22 08:00:00,854.0
2021-05-22 09:00:00,935.0
2021-05-22 10:00:00,977.0
2021-05-22 11:00:00,983.0
2021-05-22 12:00:00,964.0
2021-05-22 13:00:00,948.0
2021-05-22 14:00:00,938.0
2021-05-22 15:00:00,943.0
2021-05-22 16:00:00,973.0
2021-05-22 17:00:00,1007.0
2021-05-22 18:00:00,1044.0
2021-05-22 19:00:00,1042.0
2021-05-22 20:00:00,997.0
2021-05-22 21:00:00,948.0
2021-05-22 22:00:00,912.0
2021-05-22 23:00:00,879.0
2021-05-23 00:00:00,829.0
2021-05-23 01:00:00,787.0
2021-05-23 02:00:00,740.0
2021-05-23 03:00:00,718.0
2021-05-23 04:00:00,708.0
2021-05-23 05:00:00,701.0
2021-05-23 06:00:00,710.0
2021-05-23 07:00:00,741.0
2021-05-23 08:00:00,805.0
2021-05-23 09:00:00,889.0
2021-05-23 10:00:00,959.0
2021-05-23 11:00:00,988.0
2021-05-23 12:00:00,993.0
2021-05-23 13:00:00,985.0
2021-05-23 14:00:00,982.0
2021-05-23 15:00:00,986.0
2021-05-23 16:00:00,998.0
2021-05-23 17:00:00,1009.0
2021-05-23 18:00:00,1020.0
2021-05-23 19:00:00,1026.0
2021-05-23 20:00:00,1020.0
2021-05-23 21:00:00,995.0
2021-05-23 22:00:00,968.0
2021-05-23 23:00:00,914.0
2021-05-24 00:00:00,841.0
2021-05-24 01:00:00,785.0
2021-05-24 02:00:00,756.0
2021-05-24 03:00:00,747.0
2021-05-24 04:00:00,747.0
2021-05-24 05:00:00,747.0
2021-05-24 06:00:00,755.0
2021-05-24 07:00:00,775.0
2021-05-24 08:00:00,829.0
2021-05-24 09:00:00,906.0
2021-05-24 10:00:00,959.0
2021-05-24 11:00:00,983.0
2021-05-24 12:00:00,993.0
2021-05-24 13:00:00,1008.0
2021-05-24 14:00:00,1034.0
2021-05-24 15:00:00,1065.0
2021-05-24 16:00:00,1088.0
2021-05-24 17:00:00,1098.0
2021-05-24 18:00:00,1115.0
2021-05-24 19:00:00,1121.0
2021-05-24 20:00:00,1110.0
2021-05-24 21:00:00,1086.0
2021-05-24 22:00:00,1039.0
2021-05-24 23:00:00,947.0
2021-05-25 00:00:00,844.0
2021-05-25 01:00:00,785.0
2021-05-25 02:00:00,757.0
2021-05-25 03:00:00,747.0
2021-05-25 04:00:00,743.0
2021-05-25 05:00:00,756.0
2021-05-25 06:00:00,842.0
2021-05-25 07:00:00,957.0
2021-05-25 08:00:00,956.0
2021-05-25 09:00:00,919.0
2021-05-25 10:00:00,889.0
2021-05-25 11:00:00,868.0
2021-05-25 12:00:00,845.0
2021-05-25 13:00:00,825.0
2021-05-25 14:00:00,826.0
2021-05-25 15:00:00,877.0
2021-05-25 16:00:00,951.0
2021-05-25 17:00:00,968.0
2021-05-25 18:00:00,976.0
2021-05-25 19:00:00,994.0
2021-05-25 20:00:00,1011.0
2021-05-25 21:00:00,1009.0
2021-05-25 22:00:00,981.0
2021-05-25 23:00:00,898.0
2021-05-26 00:00:00,794.0
2021-05-26 01:00:00,731.0
2021-05-26 02:00:00,706.0
2021-05-26 03:00:00,696.0
2021-05-26 04:00:00,696.0
2021-05-26 05:00:00,713.0
2021-05-26 06:00:00,802.0
2021-05-26 07:00:00,917.0
2021-05-26 08:00:00,933.0
2021-05-26 09:00:00,913.0
2021-05-26 10:00:00,898.0
2021-05-26 11:00:00,892.0
2021-05-26 12:00:00,882.0
2021-05-26 13:00:00,874.0
2021-05-26 14:00:00,895.0
2021-05-26 15:00:00,956.0
2021-05-26 16:00:00,1024.0
2021-05-26 17:00:00,1033.0
2021-05-26 18:00:00,1037.0
2021-05-26 19:00:00,1044.0
2021-05-26 20:00:00,1060.0
2021-05-26 21:00:00,1049.0
2021-05-26 22:00:00,1015.0
2021-05-26 23:00:00,937.0
2021-05-27 00:00:00,837.0
2021-05-27 01:00:00,765.0
2021-05-27 02:00:00,736.0
2021-05-27 03:00:00,726.0
2021-05-27 04:00:00,720.0
2021-05-27 05:00:00,731.0
2021-05-27 06:00:00,801.0
2021-05-27 07:00:00,884.0
2021-05-27 08:00:00,866.0
2021-05-27 09:00:00,819.0
2021-05-27 10:00:00,786.0
2021-05-27 11:00:00,765.0
2021-05-27 12:00:00,746.0
2021-05-27 13:00:00,736.0
2021-05-27 14:00:00,744.0
2021-05-27 15:00:00,790.0
2021-05-27 16:00:00,842.0
2021-05-27 17:00:00,850.0
2021-05-27 18:00:00,857.0
2021-05-27 19:00:00,890.0
2021-05-27 20:00:00,921.0
2021-05-27 21:00:00,939.0
2021-05-27 22:00:00,931.0
2021-05-27 23:00:00,866.0
2021-05-28 00:00:00,766.0
2021-05-28 01:00:00,702.0
2021-05-28 02:00:00,676.0
2021-05-28 03:00:00,669.0
2021-05-28 04:00:00,665.0
2021-05-28 05:00:00,679.0
2021-05-28 06:00:00,754.0
2021-05-28 07:00:00,851.0
2021-05-28 08:00:00,854.0
2021-05-28 09:00:00,814.0
2021-05-28 10:00:00,779.0
2021-05-28 11:00:00,754.0
2021-05-28 12:00:00,732.0
2021-05-28 13:00:00,720.0
2021-05-28 14:00:00,727.0
2021-05-28 15:00:00,751.0
2021-05-28 16:00:00,786.0
2021-05-28 17:00:00,797.0
2021-05-28 18:00:00,809.0
2021-05-28 19:00:00,821.0
2021-05-28 20:00:00,821.0
2021-05-28 21:00:00,815.0
2021-05-28 22:00:00,809.0
2021-05-28 23:00:00,786.0
2021-05-29 00:00:00,722.0
2021-05-29 01:00:00,660.0
2021-05-29 02:00:00,625.0
2021-05-29 03:00:00,609.0
2021-05-29 04:00:00,600.0
2021-05-29 05:00:00,596.0
2021-05-29 06:00:00,608.0
2021-05-29 07:00:00,645.0
2021-05-29 08:00:00,721.0
2021-05-29 09:00:00,793.0
2021-05-29 10:00:00,816.0
2021-05-29 11:00:00,799.0
2021-05-29 12:00:00,766.0
2021-05-29 13:00:00,737.0
2021-05-29 14:00:00,719.0
2021-05-29 15:00:00,717.0
2021-05-29 16:00:00,727.0
2021-05-29 17:00:00,753.0
2021-05-29 18:00:00,786.0
2021-05-29 19:00:00,799.0
2021-05-29 20:00:00,790.0
2021-05-29 21:00:00,770.0
2021-05-29 22:00:00,758.0
2021-05-29 23:00:00,737.0
2021-05-30 00:00:00,684.0
2021-05-30 01:00:00,630.0
2021-05-30 02:00:00,597.0
2021-05-30 03:00:00,581.0
2021-05-30 04:00:00,570.0
2021-05-30 05:00:00,567.0
2021-05-30 06:00:00,573.0
2021-05-30 07:00:00,600.0
2021-05-30 08:00:00,664.0
2021-05-30 09:00:00,742.0
2021-05-30 10:00:00,787.0
2021-05-30 11:00:00,786.0
2021-05-30 12:00:00,763.0
2021-05-30 13:00:00,741.0
2021-05-30 14:00:00,729.0
2021-05-30 15:00:00,729.0
2021-05-30 16:00:00,737.0
2021-05-30 17:00:00,757.0
2021-05-30 18:00:00,793.0
2021-05-30 19:00:00,831.0
2021-05-30 20:00:00,860.0
2021-05-30 21:00:00,862.0
2021-05-30 22:00:00,836.0
2021-05-30 23:00:00,769.0
2021-05-31 00:00:00,663.0
2021-05-31 01:00:00,594.0
2021-05-31 02:00:00,564.0
2021-05-31 03:00:00,553.0
2021-05-31 04:00:00,549.0
2021-05-31 05:00:00,563.0
2021-05-31 06:00:00,640.0
2021-05-31 07:00:00,741.0
2021-05-31 08:00:00,744.0
2021-05-31 09:00:00,714.0
2021-05-31 10:00:00,691.0
2021-05-31 11:00:00,674.0
2021-05-31 12:00:00,660.0
2021-05-31 13:00:00,648.0
2021-05-31 14:00:00,658.0
2021-05-31 15:00:00,705.0
2021-05-31 16:00:00,762.0
2021-05-31 17:00:00,765.0
2021-05-31 18:00:00,769.0
2021-05-31 19:00:00,793.0
2021-05-31 20:00:00,826.0
2021-05-31 21:00:00,841.0
2021-05-31 22:00:00,826.0
2021-05-31 23:00:00,760.0
2021-06-01 00:00:00,647.0
2021-06-01 01:00:00,578.0
2021-06-01 02:00:00,549.0
2021-06-01 03:00:00,541.0
2021-06-01 04:00:00,536.0
2021-06-01 05:00:00,549.0
2021-06-01 06:00:00,626.0
2021-06-01 07:00:00,718.0
2021-06-01 08:00:00,716.0
2021-06-01 09:00:00,683.0
2021-06-01 10:00:00,656.0
2021-06-01 11:00:00,639.0
2021-06-01 12:00:00,624.0
2021-06-01 13:00:00,618.0
2021-06-01 14:00:00,632.0
2021-06-01 15:00:00,683.0
2021-06-01 16:00:00,739.0
2021-06-01 17:00:00,737.0
2021-06-01 18:00:00,736.0
2021-06-01 19:00:00,761.0
2021-06-01 20:00:00,797.0
2021-06-01 21:00:00,818.0
2021-06-01 22:00:00,807.0
2021-06-01 23:00:00,740.0
2021-06-02 00:00:00,632.0
2021-06-02 01:00:00,560.0
2021-06-02 02:00:00,525.0
2021-06-02 03:00:00,511.0
2021-06-02 04:00:00,503.0
2021-06-02 05:00:00,514.0
2021-06-02 06:00:00,585.0
2021-06-02 07:00:00,679.0
2021-06-02 08:00:00,682.0
2021-06-02 09:00:00,656.0
2021-06-02 10:00:00,635.0
2021-06-02 11:00:00,623.0
2021-06-02 12:00:00,613.0
2021-06-02 13:00:00,609.0
2021-06-02 14:00:00,624.0
2021-06-02 15:00:00,673.0
2021-06-02 16:00:00,728.0
2021-06-02 17:00:00,735.0
2021-06-02 18:00:00,742.0
2021-06-02 19:00:00,762.0
2021-06-02 20:00:00,782.0
2021-06-02 21:00:00,791.0
2021-06-02 22:00:00,771.0
2021-06-02 23:00:00,711.0
2021-06-03 00:00:00,607.0
2021-06-03 01:00:00,536.0
2021-06-03 02:00:00,503.0
2021-06-03 03:00:00,490.0
2021-06-03 04:00:00,482.0
2021-06-03 05:00:00,489.0
2021-06-03 06:00:00,558.0
2021-06-03 07:00:00,656.0
2021-06-03 08:00:00,667.0
2021-06-03 09:00:00,646.0
2021-06-03 10:00:00,632.0
2021-06-03 11:00:00,626.0
2021-06-03 12:00:00,620.0
2021-06-03 13:00:00,621.0
2021-06-03 14:00:00,641.0
2021-06-03 15:00:00,696.0
2021-06-03 16:00:00,752.0
2021-06-03 17:00:00,755.0
2021-06-03 18:00:00,762.0
2021-06-03 19:00:00,778.0
2021-06-03 20:00:00,793.0
2021-06-03 21:00:00,799.0
2021-06-03 22:00:00,781.0
2021-06-03 23:00:00,722.0
2021-06-04 00:00:00,625.0
2021-06-04 01:00:00,551.0
2021-06-04 02:00:00,513.0
2021-06-04 03:00:00,497.0
2021-06-04 04:00:00,486.0
2021-06-04 05:00:00,495.0
2021-06-04 06:00:00,564.0
2021-06-04 07:00:00,658.0
2021-06-04 08:00:00,676.0
2021-06-04 09:00:00,659.0
2021-06-04 10:00:00,646.0
2021-06-04 11:00:00,638.0
2021-06-04 12:00:00,628.0
2021-06-04 13:00:00,626.0
2021-06-04 14:00:00,635.0
2021-06-04 15:00:00,665.0
2021-06-04 16:00:00,701.0
2021-06-04 17:00:00,712.0
2021-06-04 18:00:00,720.0
2021-06-04 19:00:00,725.0
2021-06-04 20:00:00,723.0
2021-06-04 21:00:00,714.0
2021-06-04 22:00:00,707.0
2021-06-04 23:00:00,681.0
2021-06-05 00:00:00,618.0
2021-06-05 01:00:00,555.0
2021-06-05 02:00:00,517.0
2021-06-05 03:00:00,499.0
2021-06-05 04:00:00,487.0
2021-06-05 05:00:00,481.0
2021-06-05 06:00:00,492.0
2021-06-05 07:00:00,529.0
2021-06-05 08:00:00,606.0
2021-06-05 09:00:00,679.0
2021-06-05 10:00:00,707.0
2021-06-05 11:00:00,695.0
2021-06-05 12:00:00,671.0
2021-06-05 13:00:00,653.0
2021-06-05 14:00:00,643.0
2021-06-05 15:00:00,644.0
2021-06-05 16:00:00,658.0
2021-06-05 17:00:00,685.0
2021-06-05 18:00:00,721.0
2021-06-05 19:00:00,734.0
2021-06-05 20:00:00,717.0
2021-06-05 21:00:00,694.0
2021-06-05 22:00:00,675.0
2021-06-05 23:00:00,645.0
2021-06-06 00:00:00,588.0
2021-06-06 01:00:00,533.0
2021-06-06 02:00:00,496.0
2021-06-06 03:00:00,476.0
2021-06-06 04:00:00,462.0
2021-06-06 05:00:00,454.0
2021-06-06 06:00:00,460.0
2021-06-06 07:00:00,489.0
2021-06-06 08:00:00,554.0
2021-06-06 09:00:00,640.0
2021-06-06 10:00:00,698.0
2021-06-06 11:00:00,713.0
2021-06-06 12:00:00,708.0
2021-06-06 13:00:00,702.0
2021-06-06 14:00:00,696.0
2021-06-06 15:00:00,696.0
2021-06-06 16:00:00,700.0
2021-06-06 17:00:00,712.0
2021-06-06 18:00:00,738.0
2021-06-06 19:00:00,770.0
2021-06-06 20:00:00,789.0
2021-06-06 21:00:00,787.0
2021-06-06 22:00:00,759.0
2021-06-06 23:00:00,697.0
2021-06-07 00:00:00,598.0
2021-06-07 01:00:00,529.0
2021-06-07 02:00:00,497.0
2021-06-07 03:00:00,484.0
2021-06-07 04:00:00,472.0
2021-06-07 05:00:00,483.0
2021-06-07 06:00:00,559.0
2021-06-07 07:00:00,656.0
2021-06-07 08:00:00,653.0
2021-06-07 09:00:00,623.0
2021-06-07 10:00:00,605.0
2021-06-07 11:00:00,598.0
2021-06-07 12:00:00,592.0
2021-06-07 13:00:00,591.0
2021-06-07 14:00:00,610.0
2021-06-07 15:00:00,670.0
2021-06-07 16:00:00,736.0
2021-06-07 17:00:00,737.0
2021-06-07 18:00:00,738.0
2021-06-07 19:00:00,754.0
2021-06-07 20:00:00,776.0
2021-06-07 21:00:00,786.0
2021-06-07 22:00:00,761.0
2021-06-07 23:00:00,694.0
2021-06-08 00:00:00,592.0
2021-06-08 01:00:00,525.0
2021-06-08 02:00:00,496.0
2021-06-08 03:00:00,484.0
2021-06-08 04:00:00,479.0
2021-06-08 05:00:00,491.0
2021-06-08 06:00:00,564.0
2021-06-08 07:00:00,659.0
2021-06-08 08:00:00,658.0
2021-06-08 09:00:00,626.0
2021-06-08 10:00:00,610.0
2021-06-08 11:00:00,595.0
2021-06-08 12:00:00,584.0
2021-06-08 13:00:00,579.0
2021-06-08 14:00:00,595.0
2021-06-08 15:00:00,646.0
2021-06-08 16:00:00,702.0
2021-06-08 17:00:00,703.0
2021-06-08 18:00:00,705.0
2021-06-08 19:00:00,733.0
2021-06-08 20:00:00,765.0
2021-06-08 21:00:00,780.0
2021-06-08 22:00:00,761.0
2021-06-08 23:00:00,694.0
2021-06-09 00:00:00,592.0
2021-06-09 01:00:00,522.0
2021-06-09 02:00:00,491.0
2021-06-09 03:00:00,480.0
2021-06-09 04:00:00,469.0
2021-06-09 05:00:00,478.0
2021-06-09 06:00:00,551.0
2021-06-09 07:00:00,650.0
2021-06-09 08:00:00,652.0
2021-06-09 09:00:00,621.0
2021-06-09 10:00:00,602.0
2021-06-09 11:00:00,590.0
2021-06-09 12:00:00,580.0
2021-06-09 13:00:00,577.0
2021-06-09 14:00:00,592.0
2021-06-09 15:00:00,644.0
2021-06-09 16:00:00,700.0
2021-06-09 17:00:00,701.0
2021-06-09 18:00:00,702.0
2021-06-09 19:00:00,724.0
2021-06-09 20:00:00,753.0
2021-06-09 21:00:00,766.0
2021-06-09 22:00:00,751.0
2021-06-09 23:00:00,688.0
2021-06-10 00:00:00,586.0
2021-06-10 01:00:00,514.0
2021-06-10 02:00:00,482.0
2021-06-10 03:00:00,468.0
2021-06-10 04:00:00,458.0
2021-06-10 05:00:00,464.0
2021-06-10 06:00:00,536.0
2021-06-10 07:00:00,640.0
2021-06-10 08:00:00,646.0
2021-06-10 09:00:00,623.0
2021-06-10 10:00:00,608.0
2021-06-10 11:00:00,603.0
2021-06-10 12:00:00,595.0
2021-06-10 13:00:00,593.0
2021-06-10 14:00:00,606.0
2021-06-10 15:00:00,653.0
2021-06-10 16:00:00,702.0
2021-06-10 17:00:00,702.0
2021-06-10 18:00:00,702.0
2021-06-10 19:00:00,723.0
2021-06-10 20:00:00,747.0
2021-06-10 21:00:00,754.0
2021-06-10 22:00:00,742.0
2021-06-10 23:00:00,687.0
2021-06-11 00:00:00,587.0
2021-06-11 01:00:00,514.0
2021-06-11 02:00:00,478.0
2021-06-11 03:00:00,462.0
2021-06-11 04:00:00,452.0
2021-06-11 05:00:00,461.0
2021-06-11 06:00:00,527.0
2021-06-11 07:00:00,628.0
2021-06-11 08:00:00,644.0
2021-06-11 09:00:00,627.0
2021-06-11 10:00:00,619.0
2021-06-11 11:00:00,617.0
2021-06-11 12:00:00,614.0
2021-06-11 13:00:00,620.0
2021-06-11 14:00:00,641.0
2021-06-11 15:00:00,684.0
2021-06-11 16:00:00,734.0
2021-06-11 17:00:00,753.0
2021-06-11 18:00:00,767.0
2021-06-11 19:00:00,773.0
2021-06-11 20:00:00,762.0
2021-06-11 21:00:00,735.0
2021-06-11 22:00:00,709.0
2021-06-11 23:00:00,679.0
2021-06-12 00:00:00,620.0
2021-06-12 01:00:00,565.0
2021-06-12 02:00:00,529.0
2021-06-12 03:00:00,509.0
2021-06-12 04:00:00,500.0
2021-06-12 05:00:00,496.0
2021-06-12 06:00:00,509.0
2021-06-12 07:00:00,554.0
2021-06-12 08:00:00,635.0
2021-06-12 09:00:00,712.0
2021-06-12 10:00:00,747.0
2021-06-12 11:00:00,746.0
2021-06-12 12:00:00,728.0
2021-06-12 13:00:00,708.0
2021-06-12 14:00:00,697.0
2021-06-12 15:00:00,701.0
2021-06-12 16:00:00,719.0
2021-06-12 17:00:00,748.0
2021-06-12 18:00:00,779.0
2021-06-12 19:00:00,782.0
2021-06-12 20:00:00,767.0
2021-06-12 21:00:00,739.0
2021-06-12 22:00:00,717.0
2021-06-12 23:00:00,693.0
2021-06-13 00:00:00,644.0
2021-06-13 01:00:00,593.0
2021-06-13 02:00:00,560.0
2021-06-13 03:00:00,543.0
2021-06-13 04:00:00,531.0
2021-06-13 05:00:00,526.0
2021-06-13 06:00:00,528.0
2021-06-13 07:00:00,552.0
2021-06-13 08:00:00,613.0
2021-06-13 09:00:00,691.0
2021-06-13 10:00:00,744.0
2021-06-13 11:00:00,755.0
2021-06-13 12:00:00,748.0
2021-06-13 13:00:00,740.0
2021-06-13 14:00:00,744.0
2021-06-13 15:00:00,758.0
2021-06-13 16:00:00,775.0
2021-06-13 17:00:00,795.0
2021-06-13 18:00:00,816.0
2021-06-13 19:00:00,837.0
2021-06-13 20:00:00,849.0
2021-06-13 21:00:00,836.0
2021-06-13 22:00:00,798.0
2021-06-13 23:00:00,725.0
2021-06-14 00:00:00,625.0
2021-06-14 01:00:00,556.0
2021-06-14 02:00:00,523.0
2021-06-14 03:00:00,508.0
2021-06-14 04:00:00,501.0
2021-06-14 05:00:00,512.0
2021-06-14 06:00:00,588.0
2021-06-14 07:00:00,687.0
2021-06-14 08:00:00,695.0
2021-06-14 09:00:00,683.0
2021-06-14 10:00:00,686.0
2021-06-14 11:00:00,702.0
2021-06-14 12:00:00,712.0
2021-06-14 13:00:00,715.0
2021-06-14 14:00:00,729.0
2021-06-14 15:00:00,771.0
2021-06-14 16:00:00,817.0
2021-06-14 17:00:00,810.0
2021-06-14 18:00:00,798.0
2021-06-14 19:00:00,810.0
2021-06-14 20:00:00,837.0
2021-06-14 21:00:00,844.0
2021-06-14 22:00:00,820.0
2021-06-14 23:00:00,760.0
2021-06-15 00:00:00,664.0
2021-06-15 01:00:00,595.0
2021-06-15 02:00:00,565.0
2021-06-15 03:00:00,553.0
2021-06-15 04:00:00,547.0
2021-06-15 05:00:00,561.0
2021-06-15 06:00:00,635.0
2021-06-15 07:00:00,724.0
2021-06-15 08:00:00,724.0
2021-06-15 09:00:00,695.0
2021-06-15 10:00:00,677.0
2021-06-15 11:00:00,667.0
2021-06-15 12:00:00,656.0
2021-06-15 13:00:00,650.0
2021-06-15 14:00:00,662.0
2021-06-15 15:00:00,709.0
2021-06-15 16:00:00,761.0
2021-06-15 17:00:00,758.0
2021-06-15 18:00:00,752.0
2021-06-15 19:00:00,765.0
2021-06-15 20:00:00,802.0
2021-06-15 21:00:00,822.0
2021-06-15 22:00:00,803.0
2021-06-15 23:00:00,748.0
2021-06-16 00:00:00,652.0
2021-06-16 01:00:00,586.0
2021-06-16 02:00:00,554.0
2021-06-16 03:00:00,543.0
2021-06-16 04:00:00,536.0
2021-06-16 05:00:00,549.0
2021-06-16 06:00:00,621.0
2021-06-16 07:00:00,718.0
2021-06-16 08:00:00,723.0
2021-06-16 09:00:00,698.0
2021-06-16 10:00:00,681.0
2021-06-16 11:00:00,671.0
2021-06-16 12:00:00,657.0
2021-06-16 13:00:00,650.0
2021-06-16 14:00:00,659.0
2021-06-16 15:00:00,707.0
2021-06-16 16:00:00,764.0
2021-06-16 17:00:00,769.0
2021-06-16 18:00:00,768.0
2021-06-16 19:00:00,787.0
2021-06-16 20:00:00,805.0
2021-06-16 21:00:00,810.0
2021-06-16 22:00:00,785.0
2021-06-16 23:00:00,728.0
2021-06-17 00:00:00,632.0
2021-06-17 01:00:00,564.0
2021-06-17 02:00:00,530.0
2021-06-17 03:00:00,516.0
2021-06-17 04:00:00,507.0
2021-06-17 05:00:00,518.0
2021-06-17 06:00:00,584.0
2021-06-17 07:00:00,673.0
2021-06-17 08:00:00,671.0
2021-06-17 09:00:00,640.0
2021-06-17 10:00:00,619.0
2021-06-17 11:00:00,608.0
2021-06-17 12:00:00,598.0
2021-06-17 13:00:00,596.0
2021-06-17 14:00:00,618.0
2021-06-17 15:00:00,674.0
2021-06-17 16:00:00,734.0
2021-06-17 17:00:00,748.0
2021-06-17 18:00:00,761.0
2021-06-17 19:00:00,784.0
2021-06-17 20:00:00,810.0
2021-06-17 21:00:00,799.0
2021-06-17 22:00:00,759.0
2021-06-17 23:00:00,680.0
2021-06-18 00:00:00,584.0
2021-06-18 01:00:00,522.0
2021-06-18 02:00:00,491.0
2021-06-18 03:00:00,480.0
2021-06-18 04:00:00,474.0
2021-06-18 05:00:00,483.0
2021-06-18 06:00:00,552.0
2021-06-18 07:00:00,647.0
2021-06-18 08:00:00,659.0
2021-06-18 09:00:00,639.0
2021-06-18 10:00:00,625.0
2021-06-18 11:00:00,617.0
2021-06-18 12:00:00,609.0
2021-06-18 13:00:00,609.0
2021-06-18 14:00:00,622.0
2021-06-18 15:00:00,657.0
2021-06-18 16:00:00,704.0
2021-06-18 17:00:00,723.0
2021-06-18 18:00:00,731.0
2021-06-18 19:00:00,734.0
2021-06-18 20:00:00,731.0
2021-06-18 21:00:00,723.0
2021-06-18 22:00:00,704.0
2021-06-18 23:00:00,675.0
2021-06-19 00:00:00,613.0
2021-06-19 01:00:00,551.0
2021-06-19 02:00:00,512.0
2021-06-19 03:00:00,492.0
2021-06-19 04:00:00,478.0
2021-06-19 05:00:00,473.0
2021-06-19 06:00:00,487.0
2021-06-19 07:00:00,532.0
2021-06-19 08:00:00,614.0
2021-06-19 09:00:00,702.0
2021-06-19 10:00:00,751.0
2021-06-19 11:00:00,762.0
2021-06-19 12:00:00,749.0
2021-06-19 13:00:00,733.0
2021-06-19 14:00:00,725.0
2021-06-19 15:00:00,727.0
2021-06-19 16:00:00,737.0
2021-06-19 17:00:00,758.0
2021-06-19 18:00:00,781.0
2021-06-19 19:00:00,775.0
2021-06-19 20:00:00,750.0
2021-06-19 21:00:00,721.0
2021-06-19 22:00:00,692.0
2021-06-19 23:00:00,668.0
2021-06-20 00:00:00,618.0
2021-06-20 01:00:00,566.0
2021-06-20 02:00:00,530.0
2021-06-20 03:00:00,512.0
2021-06-20 04:00:00,497.0
2021-06-20 05:00:00,489.0
2021-06-20 06:00:00,495.0
2021-06-20 07:00:00,523.0
2021-06-20 08:00:00,586.0
2021-06-20 09:00:00,671.0
2021-06-20 10:00:00,729.0
2021-06-20 11:00:00,757.0
2021-06-20 12:00:00,771.0
2021-06-20 13:00:00,784.0
2021-06-20 14:00:00,804.0
2021-06-20 15:00:00,825.0
2021-06-20 16:00:00,842.0
2021-06-20 17:00:00,852.0
2021-06-20 18:00:00,867.0
2021-06-20 19:00:00,874.0
2021-06-20 20:00:00,871.0
2021-06-20 21:00:00,844.0
2021-06-20 22:00:00,795.0
2021-06-20 23:00:00,720.0
2021-06-21 00:00:00,632.0
2021-06-21 01:00:00,577.0
2021-06-21 02:00:00,547.0
2021-06-21 03:00:00,536.0
2021-06-21 04:00:00,529.0
2021-06-21 05:00:00,539.0
2021-06-21 06:00:00,605.0
2021-06-21 07:00:00,685.0
2021-06-21 08:00:00,693.0
2021-06-21 09:00:00,676.0
2021-06-21 10:00:00,663.0
2021-06-21 11:00:00,658.0
2021-06-21 12:00:00,650.0
2021-06-21 13:00:00,643.0
2021-06-21 14:00:00,651.0
2021-06-21 15:00:00,700.0
2021-06-21 16:00:00,761.0
2021-06-21 17:00:00,767.0
2021-06-21 18:00:00,768.0
2021-06-21 19:00:00,779.0
2021-06-21 20:00:00,803.0
2021-06-21 21:00:00,808.0
2021-06-21 22:00:00,788.0
2021-06-21 23:00:00,731.0
2021-06-22 00:00:00,631.0
2021-06-22 01:00:00,563.0
2021-06-22 02:00:00,530.0
2021-06-22 03:00:00,518.0
2021-06-22 04:00:00,511.0
2021-06-22 05:00:00,521.0
2021-06-22 06:00:00,586.0
2021-06-22 07:00:00,667.0
2021-06-22 08:00:00,682.0
2021-06-22 09:00:00,667.0
2021-06-22 10:00:00,659.0
2021-06-22 11:00:00,654.0
2021-06-22 12:00:00,646.0
2021-06-22 13:00:00,638.0
2021-06-22 14:00:00,647.0
2021-06-22 15:00:00,692.0
2021-06-22 16:00:00,747.0
2021-06-22 17:00:00,749.0
2021-06-22 18:00:00,749.0
2021-06-22 19:00:00,757.0
2021-06-22 20:00:00,777.0
2021-06-22 21:00:00,786.0
2021-06-22 22:00:00,770.0
2021-06-22 23:00:00,723.0
2021-06-23 00:00:00,634.0
2021-06-23 01:00:00,564.0
2021-06-23 02:00:00,530.0
2021-06-23 03:00:00,515.0
2021-06-23 04:00:00,506.0
2021-06-23 05:00:00,517.0
2021-06-23 06:00:00,577.0
2021-06-23 07:00:00,646.0
2021-06-23 08:00:00,665.0
2021-06-23 09:00:00,656.0
2021-06-23 10:00:00,643.0
2021-06-23 11:00:00,633.0
2021-06-23 12:00:00,619.0
2021-06-23 13:00:00,610.0
2021-06-23 14:00:00,613.0
2021-06-23 15:00:00,646.0
2021-06-23 16:00:00,696.0
2021-06-23 17:00:00,702.0
2021-06-23 18:00:00,690.0
2021-06-23 19:00:00,689.0
2021-06-23 20:00:00,702.0
2021-06-23 21:00:00,717.0
2021-06-23 22:00:00,722.0
2021-06-23 23:00:00,698.0
2021-06-24 00:00:00,618.0
2021-06-24 01:00:00,546.0
2021-06-24 02:00:00,509.0
2021-06-24 03:00:00,492.0
2021-06-24 04:00:00,482.0
2021-06-24 05:00:00,490.0
2021-06-24 06:00:00,542.0
2021-06-24 07:00:00,607.0
2021-06-24 08:00:00,628.0
2021-06-24 09:00:00,625.0
2021-06-24 10:00:00,619.0
2021-06-24 11:00:00,613.0
2021-06-24 12:00:00,602.0
2021-06-24 13:00:00,593.0
2021-06-24 14:00:00,599.0
2021-06-24 15:00:00,637.0
2021-06-24 16:00:00,688.0
2021-06-24 17:00:00,700.0
2021-06-24 18:00:00,708.0
2021-06-24 19:00:00,728.0
2021-06-24 20:00:00,749.0
2021-06-24 21:00:00,758.0
2021-06-24 22:00:00,747.0
2021-06-24 23:00:00,697.0
2021-06-25 00:00:00,601.0
2021-06-25 01:00:00,531.0
2021-06-25 02:00:00,494.0
2021-06-25 03:00:00,478.0
2021-06-25 04:00:00,468.0
2021-06-25 05:00:00,473.0
2021-06-25 06:00:00,526.0
2021-06-25 07:00:00,595.0
2021-06-25 08:00:00,628.0
2021-06-25 09:00:00,636.0
2021-06-25 10:00:00,638.0
2021-06-25 11:00:00,638.0
2021-06-25 12:00:00,628.0
2021-06-25 13:00:00,620.0
2021-06-25 14:00:00,619.0
2021-06-25 15:00:00,641.0
2021-06-25 16:00:00,677.0
2021-06-25 17:00:00,690.0
2021-06-25 18:00:00,695.0
2021-06-25 19:00:00,697.0
2021-06-25 20:00:00,693.0
2021-06-25 21:00:00,684.0
2021-06-25 22:00:00,672.0
2021-06-25 23:00:00,648.0
2021-06-26 00:00:00,591.0
2021-06-26 01:00:00,531.0
2021-06-26 02:00:00,492.0
2021-06-26 03:00:00,472.0
2021-06-26 04:00:00,457.0
2021-06-26 05:00:00,451.0
2021-06-26 06:00:00,460.0
2021-06-26 07:00:00,497.0
2021-06-26 08:00:00,569.0
2021-06-26 09:00:00,641.0
2021-06-26 10:00:00,675.0
2021-06-26 11:00:00,676.0
2021-06-26 12:00:00,659.0
2021-06-26 13:00:00,640.0
2021-06-26 14:00:00,627.0
2021-06-26 15:00:00,626.0
2021-06-26 16:00:00,641.0
2021-06-26 17:00:00,669.0
2021-06-26 18:00:00,703.0
2021-06-26 19:00:00,711.0
2021-06-26 20:00:00,695.0
2021-06-26 21:00:00,675.0
2021-06-26 22:00:00,657.0
2021-06-26 23:00:00,632.0
2021-06-27 00:00:00,580.0
2021-06-27 01:00:00,526.0
2021-06-27 02:00:00,493.0
2021-06-27 03:00:00,474.0
2021-06-27 04:00:00,462.0
2021-06-27 05:00:00,454.0
2021-06-27 06:00:00,461.0
2021-06-27 07:00:00,487.0
2021-06-27 08:00:00,545.0
2021-06-27 09:00:00,621.0
2021-06-27 10:00:00,672.0
2021-06-27 11:00:00,691.0
2021-06-27 12:00:00,689.0
2021-06-27 13:00:00,682.0
2021-06-27 14:00:00,678.0
2021-06-27 15:00:00,678.0
2021-06-27 16:00:00,685.0
2021-06-27 17:00:00,698.0
2021-06-27 18:00:00,725.0
2021-06-27 19:00:00,746.0
2021-06-27 20:00:00,761.0
2021-06-27 21:00:00,757.0
2021-06-27 22:00:00,731.0
2021-06-27 23:00:00,676.0
2021-06-28 00:00:00,588.0
2021-06-28 01:00:00,522.0
2021-06-28 02:00:00,490.0
2021-06-28 03:00:00,475.0
2021-06-28 04:00:00,467.0
2021-06-28 05:00:00,475.0
2021-06-28 06:00:00,527.0
2021-06-28 07:00:00,591.0
2021-06-28 08:00:00,622.0
2021-06-28 09:00:00,631.0
2021-06-28 10:00:00,636.0
2021-06-28 11:00:00,636.0
2021-06-28 12:00:00,630.0
2021-06-28 13:00:00,623.0
2021-06-28 14:00:00,626.0
2021-06-28 15:00:00,663.0
2021-06-28 16:00:00,713.0
2021-06-28 17:00:00,717.0
2021-06-28 18:00:00,716.0
2021-06-28 19:00:00,723.0
2021-06-28 20:00:00,740.0
2021-06-28 21:00:00,757.0
2021-06-28 22:00:00,743.0
2021-06-28 23:00:00,692.0
2021-06-29 00:00:00,607.0
2021-06-29 01:00:00,533.0
2021-06-29 02:00:00,498.0
2021-06-29 03:00:00,483.0
2021-06-29 04:00:00,475.0
2021-06-29 05:00:00,483.0
2021-06-29 06:00:00,534.0
2021-06-29 07:00:00,596.0
2021-06-29 08:00:00,624.0
2021-06-29 09:00:00,629.0
2021-06-29 10:00:00,626.0
2021-06-29 11:00:00,622.0
2021-06-29 12:00:00,610.0
2021-06-29 13:00:00,598.0
2021-06-29 14:00:00,601.0
2021-06-29 15:00:00,637.0
2021-06-29 16:00:00,684.0
2021-06-29 17:00:00,695.0
2021-06-29 18:00:00,699.0
2021-06-29 19:00:00,703.0
2021-06-29 20:00:00,723.0
2021-06-29 21:00:00,734.0
2021-06-29 22:00:00,729.0
2021-06-29 23:00:00,684.0
2021-06-30 00:00:00,598.0
2021-06-30 01:00:00,524.0
2021-06-30 02:00:00,488.0
2021-06-30 03:00:00,472.0
2021-06-30 04:00:00,461.0
2021-06-30 05:00:00,469.0
2021-06-30 06:00:00,515.0
2021-06-30 07:00:00,574.0
2021-06-30 08:00:00,597.0
2021-06-30 09:00:00,600.0
2021-06-30 10:00:00,596.0
2021-06-30 11:00:00,590.0
2021-06-30 12:00:00,576.0
2021-06-30 13:00:00,566.0
2021-06-30 14:00:00,569.0
2021-06-30 15:00:00,603.0
2021-06-30 16:00:00,649.0
2021-06-30 17:00:00,656.0
2021-06-30 18:00:00,658.0
2021-06-30 19:00:00,667.0
2021-06-30 20:00:00,684.0
2021-06-30 21:00:00,695.0
2021-06-30 22:00:00,693.0
2021-06-30 23:00:00,654.0
2021-07-01 00:00:00,570.0
2021-07-01 01:00:00,498.0
2021-07-01 02:00:00,461.0
2021-07-01 03:00:00,444.0
2021-07-01 04:00:00,434.0
2021-07-01 05:00:00,441.0
2021-07-01 06:00:00,485.0
2021-07-01 07:00:00,542.0
2021-07-01 08:00:00,569.0
2021-07-01 09:00:00,574.0
2021-07-01 10:00:00,571.0
2021-07-01 11:00:00,565.0
2021-07-01 12:00:00,557.0
2021-07-01 13:00:00,554.0
2021-07-01 14:00:00,563.0
2021-07-01 15:00:00,600.0
2021-07-01 16:00:00,653.0
2021-07-01 17:00:00,674.0
2021-07-01 18:00:00,689.0
2021-07-01 19:00:00,707.0
2021-07-01 20:00:00,725.0
2021-07-01 21:00:00,723.0
2021-07-01 22:00:00,701.0
2021-07-01 23:00:00,648.0
2021-07-02 00:00:00,561.0
2021-07-02 01:00:00,493.0
2021-07-02 02:00:00,457.0
2021-07-02 03:00:00,441.0
2021-07-02 04:00:00,430.0
2021-07-02 05:00:00,433.0
2021-07-02 06:00:00,478.0
2021-07-02 07:00:00,537.0
2021-07-02 08:00:00,571.0
2021-07-02 09:00:00,585.0
2021-07-02 10:00:00,590.0
2021-07-02 11:00:00,589.0
2021-07-02 12:00:00,580.0
2021-07-02 13:00:00,574.0
2021-07-02 14:00:00,580.0
2021-07-02 15:00:00,608.0
2021-07-02 16:00:00,646.0
2021-07-02 17:00:00,670.0
2021-07-02 18:00:00,680.0
2021-07-02 19:00:00,679.0
2021-07-02 20:00:00,665.0
2021-07-02 21:00:00,651.0
2021-07-02 22:00:00,635.0
2021-07-02 23:00:00,610.0
2021-07-03 00:00:00,549.0
2021-07-03 01:00:00,490.0
2021-07-03 02:00:00,453.0
2021-07-03 03:00:00,432.0
2021-07-03 04:00:00,417.0
2021-07-03 05:00:00,412.0
2021-07-03 06:00:00,422.0
2021-07-03 07:00:00,458.0
2021-07-03 08:00:00,529.0
2021-07-03 09:00:00,604.0
2021-07-03 10:00:00,642.0
2021-07-03 11:00:00,647.0
2021-07-03 12:00:00,632.0
2021-07-03 13:00:00,616.0
2021-07-03 14:00:00,609.0
2021-07-03 15:00:00,613.0
2021-07-03 16:00:00,628.0
2021-07-03 17:00:00,654.0
2021-07-03 18:00:00,680.0
2021-07-03 19:00:00,679.0
2021-07-03 20:00:00,663.0
2021-07-03 21:00:00,639.0
2021-07-03 22:00:00,619.0
2021-07-03 23:00:00,597.0
2021-07-04 00:00:00,544.0
2021-07-04 01:00:00,491.0
2021-07-04 02:00:00,455.0
2021-07-04 03:00:00,434.0
2021-07-04 04:00:00,419.0
2021-07-04 05:00:00,407.0
2021-07-04 06:00:00,411.0
2021-07-04 07:00:00,435.0
2021-07-04 08:00:00,490.0
2021-07-04 09:00:00,561.0
2021-07-04 10:00:00,614.0
2021-07-04 11:00:00,637.0
2021-07-04 12:00:00,642.0
2021-07-04 13:00:00,643.0
2021-07-04 14:00:00,638.0
2021-07-04 15:00:00,654.0
2021-07-04 16:00:00,654.0
2021-07-04 17:00:00,665.0
2021-07-04 18:00:00,683.0
2021-07-04 19:00:00,696.0
2021-07-04 20:00:00,701.0
2021-07-04 21:00:00,690.0
2021-07-04 22:00:00,673.0
2021-07-04 23:00:00,628.0
2021-07-05 00:00:00,544.0
2021-07-05 01:00:00,478.0
2021-07-05 02:00:00,443.0
2021-07-05 03:00:00,427.0
2021-07-05 04:00:00,415.0
2021-07-05 05:00:00,418.0
2021-07-05 06:00:00,459.0
2021-07-05 07:00:00,509.0
2021-07-05 08:00:00,544.0
2021-07-05 09:00:00,565.0
2021-07-05 10:00:00,575.0
2021-07-05 11:00:00,575.0
2021-07-05 12:00:00,570.0
2021-07-05 13:00:00,566.0
2021-07-05 14:00:00,574.0
2021-07-05 15:00:00,614.0
2021-07-05 16:00:00,662.0
2021-07-05 17:00:00,679.0
2021-07-05 18:00:00,686.0
2021-07-05 19:00:00,691.0
2021-07-05 20:00:00,699.0
2021-07-05 21:00:00,693.0
2021-07-05 22:00:00,668.0
2021-07-05 23:00:00,614.0
2021-07-06 00:00:00,530.0
2021-07-06 01:00:00,468.0
2021-07-06 02:00:00,436.0
2021-07-06 03:00:00,423.0
2021-07-06 04:00:00,413.0
2021-07-06 05:00:00,417.0
2021-07-06 06:00:00,457.0
2021-07-06 07:00:00,508.0
2021-07-06 08:00:00,547.0
2021-07-06 09:00:00,571.0
2021-07-06 10:00:00,584.0
2021-07-06 11:00:00,585.0
2021-07-06 12:00:00,578.0
2021-07-06 13:00:00,573.0
2021-07-06 14:00:00,585.0
2021-07-06 15:00:00,629.0
2021-07-06 16:00:00,684.0
2021-07-06 17:00:00,708.0
2021-07-06 18:00:00,723.0
2021-07-06 19:00:00,725.0
2021-07-06 20:00:00,726.0
2021-07-06 21:00:00,707.0
2021-07-06 22:00:00,676.0
2021-07-06 23:00:00,625.0
2021-07-07 00:00:00,553.0
2021-07-07 01:00:00,489.0
2021-07-07 02:00:00,456.0
2021-07-07 03:00:00,442.0
2021-07-07 04:00:00,432.0
2021-07-07 05:00:00,432.0
2021-07-07 06:00:00,473.0
2021-07-07 07:00:00,526.0
2021-07-07 08:00:00,565.0
2021-07-07 09:00:00,594.0
2021-07-07 10:00:00,611.0
2021-07-07 11:00:00,615.0
2021-07-07 12:00:00,608.0
2021-07-07 13:00:00,601.0
2021-07-07 14:00:00,607.0
2021-07-07 15:00:00,645.0
2021-07-07 16:00:00,691.0
2021-07-07 17:00:00,705.0
2021-07-07 18:00:00,717.0
2021-07-07 19:00:00,726.0
2021-07-07 20:00:00,739.0
2021-07-07 21:00:00,724.0
2021-07-07 22:00:00,695.0
2021-07-07 23:00:00,651.0
2021-07-08 00:00:00,581.0
2021-07-08 01:00:00,511.0
2021-07-08 02:00:00,474.0
2021-07-08 03:00:00,457.0
2021-07-08 04:00:00,445.0
2021-07-08 05:00:00,448.0
2021-07-08 06:00:00,484.0
2021-07-08 07:00:00,533.0
2021-07-08 08:00:00,571.0
2021-07-08 09:00:00,598.0
2021-07-08 10:00:00,609.0
2021-07-08 11:00:00,613.0
2021-07-08 12:00:00,606.0
2021-07-08 13:00:00,600.0
2021-07-08 14:00:00,608.0
2021-07-08 15:00:00,642.0
2021-07-08 16:00:00,682.0
2021-07-08 17:00:00,688.0
2021-07-08 18:00:00,692.0
2021-07-08 19:00:00,699.0
2021-07-08 20:00:00,710.0
2021-07-08 21:00:00,711.0
2021-07-08 22:00:00,697.0
2021-07-08 23:00:00,654.0
2021-07-09 00:00:00,574.0
2021-07-09 01:00:00,511.0
2021-07-09 02:00:00,477.0
2021-07-09 03:00:00,459.0
2021-07-09 04:00:00,450.0
2021-07-09 05:00:00,451.0
2021-07-09 06:00:00,484.0
2021-07-09 07:00:00,536.0
2021-07-09 08:00:00,577.0
2021-07-09 09:00:00,605.0
2021-07-09 10:00:00,619.0
2021-07-09 11:00:00,618.0
2021-07-09 12:00:00,604.0
2021-07-09 13:00:00,590.0
2021-07-09 14:00:00,591.0
2021-07-09 15:00:00,609.0
2021-07-09 16:00:00,638.0
2021-07-09 17:00:00,653.0
2021-07-09 18:00:00,660.0
2021-07-09 19:00:00,661.0
2021-07-09 20:00:00,654.0
2021-07-09 21:00:00,643.0
2021-07-09 22:00:00,634.0
2021-07-09 23:00:00,618.0
2021-07-10 00:00:00,565.0
2021-07-10 01:00:00,507.0
2021-07-10 02:00:00,469.0
2021-07-10 03:00:00,450.0
2021-07-10 04:00:00,436.0
2021-07-10 05:00:00,428.0
2021-07-10 06:00:00,436.0
2021-07-10 07:00:00,466.0
2021-07-10 08:00:00,529.0
2021-07-10 09:00:00,600.0
2021-07-10 10:00:00,641.0
2021-07-10 11:00:00,655.0
2021-07-10 12:00:00,652.0
2021-07-10 13:00:00,642.0
2021-07-10 14:00:00,634.0
2021-07-10 15:00:00,638.0
2021-07-10 16:00:00,655.0
2021-07-10 17:00:00,677.0
2021-07-10 18:00:00,698.0
2021-07-10 19:00:00,696.0
2021-07-10 20:00:00,677.0
2021-07-10 21:00:00,654.0
2021-07-10 22:00:00,634.0
2021-07-10 23:00:00,613.0
2021-07-11 00:00:00,562.0
2021-07-11 01:00:00,510.0
2021-07-11 02:00:00,477.0
2021-07-11 03:00:00,459.0
2021-07-11 04:00:00,444.0
2021-07-11 05:00:00,434.0
2021-07-11 06:00:00,439.0
2021-07-11 07:00:00,462.0
2021-07-11 08:00:00,516.0
2021-07-11 09:00:00,585.0
2021-07-11 10:00:00,628.0
2021-07-11 11:00:00,637.0
2021-07-11 12:00:00,627.0
2021-07-11 13:00:00,613.0
2021-07-11 14:00:00,604.0
2021-07-11 15:00:00,604.0
2021-07-11 16:00:00,612.0
2021-07-11 17:00:00,624.0
2021-07-11 18:00:00,647.0
2021-07-11 19:00:00,668.0
2021-07-11 20:00:00,687.0
2021-07-11 21:00:00,671.0
2021-07-11 22:00:00,649.0
2021-07-11 23:00:00,616.0
2021-07-12 00:00:00,564.0
2021-07-12 01:00:00,499.0
2021-07-12 02:00:00,458.0
2021-07-12 03:00:00,441.0
2021-07-12 04:00:00,431.0
2021-07-12 05:00:00,432.0
2021-07-12 06:00:00,458.0
2021-07-12 07:00:00,497.0
2021-07-12 08:00:00,537.0
2021-07-12 09:00:00,572.0
2021-07-12 10:00:00,584.0
2021-07-12 11:00:00,578.0
2021-07-12 12:00:00,562.0
2021-07-12 13:00:00,549.0
2021-07-12 14:00:00,546.0
2021-07-12 15:00:00,570.0
2021-07-12 16:00:00,600.0
2021-07-12 17:00:00,617.0
2021-07-12 18:00:00,635.0
2021-07-12 19:00:00,648.0
2021-07-12 20:00:00,656.0
2021-07-12 21:00:00,659.0
2021-07-12 22:00:00,652.0
2021-07-12 23:00:00,611.0
2021-07-13 00:00:00,531.0
2021-07-13 01:00:00,468.0
2021-07-13 02:00:00,435.0
2021-07-13 03:00:00,418.0
2021-07-13 04:00:00,407.0
2021-07-13 05:00:00,406.0
2021-07-13 06:00:00,432.0
2021-07-13 07:00:00,474.0
2021-07-13 08:00:00,517.0
2021-07-13 09:00:00,554.0
2021-07-13 10:00:00,570.0
2021-07-13 11:00:00,567.0
2021-07-13 12:00:00,553.0
2021-07-13 13:00:00,544.0
2021-07-13 14:00:00,544.0
2021-07-13 15:00:00,569.0
2021-07-13 16:00:00,601.0
2021-07-13 17:00:00,615.0
2021-07-13 18:00:00,632.0
2021-07-13 19:00:00,642.0
2021-07-13 20:00:00,649.0
2021-07-13 21:00:00,648.0
2021-07-13 22:00:00,640.0
2021-07-13 23:00:00,600.0
2021-07-14 00:00:00,523.0
2021-07-14 01:00:00,459.0
2021-07-14 02:00:00,423.0
2021-07-14 03:00:00,407.0
2021-07-14 04:00:00,394.0
2021-07-14 05:00:00,392.0
2021-07-14 06:00:00,418.0
2021-07-14 07:00:00,461.0
2021-07-14 08:00:00,506.0
2021-07-14 09:00:00,545.0
2021-07-14 10:00:00,567.0
2021-07-14 11:00:00,570.0
2021-07-14 12:00:00,558.0
2021-07-14 13:00:00,549.0
2021-07-14 14:00:00,546.0
2021-07-14 15:00:00,564.0
2021-07-14 16:00:00,588.0
2021-07-14 17:00:00,597.0
2021-07-14 18:00:00,607.0
2021-07-14 19:00:00,620.0
2021-07-14 20:00:00,633.0
2021-07-14 21:00:00,641.0
2021-07-14 22:00:00,639.0
2021-07-14 23:00:00,606.0
2021-07-15 00:00:00,527.0
2021-07-15 01:00:00,461.0
2021-07-15 02:00:00,424.0
2021-07-15 03:00:00,408.0
2021-07-15 04:00:00,394.0
2021-07-15 05:00:00,390.0
2021-07-15 06:00:00,415.0
2021-07-15 07:00:00,457.0
2021-07-15 08:00:00,503.0
2021-07-15 09:00:00,541.0
2021-07-15 10:00:00,556.0
2021-07-15 11:00:00,555.0
2021-07-15 12:00:00,544.0
2021-07-15 13:00:00,534.0
2021-07-15 14:00:00,533.0
2021-07-15 15:00:00,551.0
2021-07-15 16:00:00,577.0
2021-07-15 17:00:00,591.0
2021-07-15 18:00:00,607.0
2021-07-15 19:00:00,619.0
2021-07-15 20:00:00,631.0
2021-07-15 21:00:00,638.0
2021-07-15 22:00:00,636.0
2021-07-15 23:00:00,614.0
2021-07-16 00:00:00,542.0
2021-07-16 01:00:00,476.0
2021-07-16 02:00:00,437.0
2021-07-16 03:00:00,419.0
2021-07-16 04:00:00,407.0
2021-07-16 05:00:00,405.0
2021-07-16 06:00:00,429.0
2021-07-16 07:00:00,467.0
2021-07-16 08:00:00,512.0
2021-07-16 09:00:00,549.0
2021-07-16 10:00:00,560.0
2021-07-16 11:00:00,556.0
2021-07-16 12:00:00,543.0
2021-07-16 13:00:00,531.0
2021-07-16 14:00:00,529.0
2021-07-16 15:00:00,544.0
2021-07-16 16:00:00,566.0
2021-07-16 17:00:00,584.0
2021-07-16 18:00:00,602.0
2021-07-16 19:00:00,611.0
2021-07-16 20:00:00,613.0
2021-07-16 21:00:00,604.0
2021-07-16 22:00:00,600.0
2021-07-16 23:00:00,580.0
2021-07-17 00:00:00,523.0
2021-07-17 01:00:00,465.0
2021-07-17 02:00:00,430.0
2021-07-17 03:00:00,412.0
2021-07-17 04:00:00,399.0
2021-07-17 05:00:00,389.0
2021-07-17 06:00:00,395.0
2021-07-17 07:00:00,423.0
2021-07-17 08:00:00,484.0
2021-07-17 09:00:00,545.0
2021-07-17 10:00:00,575.0
2021-07-17 11:00:00,577.0
2021-07-17 12:00:00,566.0
2021-07-17 13:00:00,555.0
2021-07-17 14:00:00,550.0
2021-07-17 15:00:00,558.0
2021-07-17 16:00:00,578.0
2021-07-17 17:00:00,608.0
2021-07-17 18:00:00,638.0
2021-07-17 19:00:00,644.0
2021-07-17 20:00:00,631.0
2021-07-17 21:00:00,612.0
2021-07-17 22:00:00,596.0
2021-07-17 23:00:00,571.0
2021-07-18 00:00:00,522.0
2021-07-18 01:00:00,475.0
2021-07-18 02:00:00,444.0
2021-07-18 03:00:00,429.0
2021-07-18 04:00:00,418.0
2021-07-18 05:00:00,408.0
2021-07-18 06:00:00,412.0
2021-07-18 07:00:00,437.0
2021-07-18 08:00:00,492.0
2021-07-18 09:00:00,562.0
2021-07-18 10:00:00,610.0
2021-07-18 11:00:00,628.0
2021-07-18 12:00:00,629.0
2021-07-18 13:00:00,626.0
2021-07-18 14:00:00,618.0
2021-07-18 15:00:00,619.0
2021-07-18 16:00:00,625.0
2021-07-18 17:00:00,637.0
2021-07-18 18:00:00,656.0
2021-07-18 19:00:00,667.0
2021-07-18 20:00:00,672.0
2021-07-18 21:00:00,672.0
2021-07-18 22:00:00,667.0
2021-07-18 23:00:00,633.0
2021-07-19 00:00:00,562.0
2021-07-19 01:00:00,502.0
2021-07-19 02:00:00,469.0
2021-07-19 03:00:00,454.0
2021-07-19 04:00:00,447.0
2021-07-19 05:00:00,446.0
2021-07-19 06:00:00,470.0
2021-07-19 07:00:00,505.0
2021-07-19 08:00:00,549.0
2021-07-19 09:00:00,589.0
2021-07-19 10:00:00,602.0
2021-07-19 11:00:00,596.0
2021-07-19 12:00:00,580.0
2021-07-19 13:00:00,564.0
2021-07-19 14:00:00,559.0
2021-07-19 15:00:00,574.0
2021-07-19 16:00:00,600.0
2021-07-19 17:00:00,616.0
2021-07-19 18:00:00,631.0
2021-07-19 19:00:00,643.0
2021-07-19 20:00:00,656.0
2021-07-19 21:00:00,663.0
2021-07-19 22:00:00,659.0
2021-07-19 23:00:00,619.0
2021-07-20 00:00:00,542.0
2021-07-20 01:00:00,483.0
2021-07-20 02:00:00,450.0
2021-07-20 03:00:00,436.0
2021-07-20 04:00:00,429.0
2021-07-20 05:00:00,427.0
2021-07-20 06:00:00,451.0
2021-07-20 07:00:00,488.0
2021-07-20 08:00:00,537.0
2021-07-20 09:00:00,580.0
2021-07-20 10:00:00,598.0
2021-07-20 11:00:00,598.0
2021-07-20 12:00:00,583.0
2021-07-20 13:00:00,571.0
2021-07-20 14:00:00,568.0
2021-07-20 15:00:00,584.0
2021-07-20 16:00:00,608.0
2021-07-20 17:00:00,620.0
2021-07-20 18:00:00,630.0
2021-07-20 19:00:00,637.0
2021-07-20 20:00:00,647.0
2021-07-20 21:00:00,649.0
2021-07-20 22:00:00,649.0
2021-07-20 23:00:00,615.0
2021-07-21 00:00:00,549.0
2021-07-21 01:00:00,490.0
2021-07-21 02:00:00,459.0
2021-07-21 03:00:00,445.0
2021-07-21 04:00:00,436.0
2021-07-21 05:00:00,433.0
2021-07-21 06:00:00,457.0
2021-07-21 07:00:00,493.0
2021-07-21 08:00:00,538.0
2021-07-21 09:00:00,578.0
2021-07-21 10:00:00,592.0
2021-07-21 11:00:00,586.0
2021-07-21 12:00:00,569.0
2021-07-21 13:00:00,553.0
2021-07-21 14:00:00,547.0
2021-07-21 15:00:00,560.0
2021-07-21 16:00:00,581.0
2021-07-21 17:00:00,595.0
2021-07-21 18:00:00,609.0
2021-07-21 19:00:00,618.0
2021-07-21 20:00:00,631.0
2021-07-21 21:00:00,639.0
2021-07-21 22:00:00,638.0
2021-07-21 23:00:00,607.0
2021-07-22 00:00:00,537.0
2021-07-22 01:00:00,478.0
2021-07-22 02:00:00,446.0
2021-07-22 03:00:00,431.0
2021-07-22 04:00:00,424.0
2021-07-22 05:00:00,419.0
2021-07-22 06:00:00,441.0
2021-07-22 07:00:00,476.0
2021-07-22 08:00:00,522.0
2021-07-22 09:00:00,564.0
2021-07-22 10:00:00,579.0
2021-07-22 11:00:00,574.0
2021-07-22 12:00:00,558.0
2021-07-22 13:00:00,545.0
2021-07-22 14:00:00,545.0
2021-07-22 15:00:00,558.0
2021-07-22 16:00:00,579.0
2021-07-22 17:00:00,594.0
2021-07-22 18:00:00,609.0
2021-07-22 19:00:00,621.0
2021-07-22 20:00:00,630.0
2021-07-22 21:00:00,635.0
2021-07-22 22:00:00,639.0
2021-07-22 23:00:00,605.0
2021-07-23 00:00:00,537.0
2021-07-23 01:00:00,477.0
2021-07-23 02:00:00,442.0
2021-07-23 03:00:00,425.0
2021-07-23 04:00:00,415.0
2021-07-23 05:00:00,409.0
2021-07-23 06:00:00,429.0
2021-07-23 07:00:00,468.0
2021-07-23 08:00:00,516.0
2021-07-23 09:00:00,563.0
2021-07-23 10:00:00,583.0
2021-07-23 11:00:00,579.0
2021-07-23 12:00:00,563.0
2021-07-23 13:00:00,549.0
2021-07-23 14:00:00,541.0
2021-07-23 15:00:00,551.0
2021-07-23 16:00:00,572.0
2021-07-23 17:00:00,587.0
2021-07-23 18:00:00,605.0
2021-07-23 19:00:00,614.0
2021-07-23 20:00:00,615.0
2021-07-23 21:00:00,610.0
2021-07-23 22:00:00,609.0
2021-07-23 23:00:00,583.0
2021-07-24 00:00:00,525.0
2021-07-24 01:00:00,472.0
2021-07-24 02:00:00,438.0
2021-07-24 03:00:00,421.0
2021-07-24 04:00:00,411.0
2021-07-24 05:00:00,401.0
2021-07-24 06:00:00,406.0
2021-07-24 07:00:00,432.0
2021-07-24 08:00:00,490.0
2021-07-24 09:00:00,552.0
2021-07-24 10:00:00,582.0
2021-07-24 11:00:00,581.0
2021-07-24 12:00:00,565.0
2021-07-24 13:00:00,547.0
2021-07-24 14:00:00,536.0
2021-07-24 15:00:00,536.0
2021-07-24 16:00:00,548.0
2021-07-24 17:00:00,571.0
2021-07-24 18:00:00,597.0
2021-07-24 19:00:00,606.0
2021-07-24 20:00:00,598.0
2021-07-24 21:00:00,587.0
2021-07-24 22:00:00,585.0
2021-07-24 23:00:00,562.0
2021-07-25 00:00:00,510.0
2021-07-25 01:00:00,461.0
2021-07-25 02:00:00,430.0
2021-07-25 03:00:00,415.0
2021-07-25 04:00:00,402.0
2021-07-25 05:00:00,387.0
2021-07-25 06:00:00,390.0
2021-07-25 07:00:00,409.0
2021-07-25 08:00:00,460.0
2021-07-25 09:00:00,525.0
2021-07-25 10:00:00,560.0
2021-07-25 11:00:00,569.0
2021-07-25 12:00:00,560.0
2021-07-25 13:00:00,550.0
2021-07-25 14:00:00,546.0
2021-07-25 15:00:00,553.0
2021-07-25 16:00:00,569.0
2021-07-25 17:00:00,591.0
2021-07-25 18:00:00,619.0
2021-07-25 19:00:00,638.0
2021-07-25 20:00:00,644.0
2021-07-25 21:00:00,640.0
2021-07-25 22:00:00,633.0
2021-07-25 23:00:00,584.0
2021-07-26 00:00:00,507.0
2021-07-26 01:00:00,445.0
2021-07-26 02:00:00,410.0
2021-07-26 03:00:00,393.0
2021-07-26 04:00:00,384.0
2021-07-26 05:00:00,377.0
2021-07-26 06:00:00,397.0
2021-07-26 07:00:00,437.0
2021-07-26 08:00:00,485.0
2021-07-26 09:00:00,533.0
2021-07-26 10:00:00,556.0
2021-07-26 11:00:00,564.0
2021-07-26 12:00:00,558.0
2021-07-26 13:00:00,552.0
2021-07-26 14:00:00,557.0
2021-07-26 15:00:00,582.0
2021-07-26 16:00:00,615.0
2021-07-26 17:00:00,638.0
2021-07-26 18:00:00,651.0
2021-07-26 19:00:00,651.0
2021-07-26 20:00:00,652.0
2021-07-26 21:00:00,639.0
2021-07-26 22:00:00,616.0
2021-07-26 23:00:00,561.0
2021-07-27 00:00:00,488.0
2021-07-27 01:00:00,433.0
2021-07-27 02:00:00,403.0
2021-07-27 03:00:00,386.0
2021-07-27 04:00:00,378.0
2021-07-27 05:00:00,375.0
2021-07-27 06:00:00,395.0
2021-07-27 07:00:00,434.0
2021-07-27 08:00:00,486.0
2021-07-27 09:00:00,542.0
2021-07-27 10:00:00,580.0
2021-07-27 11:00:00,596.0
2021-07-27 12:00:00,596.0
2021-07-27 13:00:00,586.0
2021-07-27 14:00:00,591.0
2021-07-27 15:00:00,619.0
2021-07-27 16:00:00,652.0
2021-07-27 17:00:00,661.0
2021-07-27 18:00:00,668.0
2021-07-27 19:00:00,666.0
2021-07-27 20:00:00,666.0
2021-07-27 21:00:00,655.0
2021-07-27 22:00:00,637.0
2021-07-27 23:00:00,581.0
2021-07-28 00:00:00,508.0
2021-07-28 01:00:00,451.0
2021-07-28 02:00:00,418.0
2021-07-28 03:00:00,402.0
2021-07-28 04:00:00,395.0
2021-07-28 05:00:00,389.0
2021-07-28 06:00:00,410.0
2021-07-28 07:00:00,450.0
2021-07-28 08:00:00,502.0
2021-07-28 09:00:00,554.0
2021-07-28 10:00:00,579.0
2021-07-28 11:00:00,588.0
2021-07-28 12:00:00,580.0
2021-07-28 13:00:00,572.0
2021-07-28 14:00:00,576.0
2021-07-28 15:00:00,602.0
2021-07-28 16:00:00,633.0
2021-07-28 17:00:00,648.0
2021-07-28 18:00:00,658.0
2021-07-28 19:00:00,663.0
2021-07-28 20:00:00,664.0
2021-07-28 21:00:00,661.0
2021-07-28 22:00:00,648.0
2021-07-28 23:00:00,592.0
2021-07-29 00:00:00,518.0
2021-07-29 01:00:00,461.0
2021-07-29 02:00:00,429.0
2021-07-29 03:00:00,414.0
2021-07-29 04:00:00,406.0
2021-07-29 05:00:00,400.0
2021-07-29 06:00:00,420.0
2021-07-29 07:00:00,460.0
2021-07-29 08:00:00,513.0
2021-07-29 09:00:00,568.0
2021-07-29 10:00:00,598.0
2021-07-29 11:00:00,616.0
2021-07-29 12:00:00,612.0
2021-07-29 13:00:00,602.0
2021-07-29 14:00:00,603.0
2021-07-29 15:00:00,630.0
2021-07-29 16:00:00,657.0
2021-07-29 17:00:00,668.0
2021-07-29 18:00:00,679.0
2021-07-29 19:00:00,684.0
2021-07-29 20:00:00,686.0
2021-07-29 21:00:00,679.0
2021-07-29 22:00:00,666.0
2021-07-29 23:00:00,616.0
2021-07-30 00:00:00,542.0
2021-07-30 01:00:00,485.0
2021-07-30 02:00:00,452.0
2021-07-30 03:00:00,436.0
2021-07-30 04:00:00,429.0
2021-07-30 05:00:00,425.0
2021-07-30 06:00:00,442.0
2021-07-30 07:00:00,482.0
2021-07-30 08:00:00,535.0
2021-07-30 09:00:00,585.0
2021-07-30 10:00:00,608.0
2021-07-30 11:00:00,608.0
2021-07-30 12:00:00,593.0
2021-07-30 13:00:00,578.0
2021-07-30 14:00:00,576.0
2021-07-30 15:00:00,587.0
2021-07-30 16:00:00,613.0
2021-07-30 17:00:00,634.0
2021-07-30 18:00:00,654.0
2021-07-30 19:00:00,653.0
2021-07-30 20:00:00,645.0
2021-07-30 21:00:00,634.0
2021-07-30 22:00:00,630.0
2021-07-30 23:00:00,596.0
2021-07-31 00:00:00,537.0
2021-07-31 01:00:00,485.0
2021-07-31 02:00:00,453.0
2021-07-31 03:00:00,437.0
2021-07-31 04:00:00,429.0
2021-07-31 05:00:00,420.0
2021-07-31 06:00:00,424.0
2021-07-31 07:00:00,454.0
2021-07-31 08:00:00,515.0
2021-07-31 09:00:00,584.0
2021-07-31 10:00:00,627.0
2021-07-31 11:00:00,637.0
2021-07-31 12:00:00,629.0
2021-07-31 13:00:00,617.0
2021-07-31 14:00:00,613.0
2021-07-31 15:00:00,616.0
2021-07-31 16:00:00,633.0
2021-07-31 17:00:00,659.0
2021-07-31 18:00:00,686.0
2021-07-31 19:00:00,692.0
2021-07-31 20:00:00,673.0
2021-07-31 21:00:00,651.0
2021-07-31 22:00:00,639.0
2021-07-31 23:00:00,605.0
2021-08-01 00:00:00,553.0
2021-08-01 01:00:00,508.0
2021-08-01 02:00:00,476.0
2021-08-01 03:00:00,458.0
2021-08-01 04:00:00,450.0
2021-08-01 05:00:00,441.0
2021-08-01 06:00:00,442.0
2021-08-01 07:00:00,464.0
2021-08-01 08:00:00,520.0
2021-08-01 09:00:00,593.0
2021-08-01 10:00:00,641.0
2021-08-01 11:00:00,669.0
2021-08-01 12:00:00,672.0
2021-08-01 13:00:00,674.0
2021-08-01 14:00:00,670.0
2021-08-01 15:00:00,673.0
2021-08-01 16:00:00,680.0
2021-08-01 17:00:00,688.0
2021-08-01 18:00:00,705.0
2021-08-01 19:00:00,719.0
2021-08-01 20:00:00,720.0
2021-08-01 21:00:00,714.0
2021-08-01 22:00:00,700.0
2021-08-01 23:00:00,641.0
2021-08-02 00:00:00,561.0
2021-08-02 01:00:00,506.0
2021-08-02 02:00:00,480.0
2021-08-02 03:00:00,468.0
2021-08-02 04:00:00,463.0
2021-08-02 05:00:00,466.0
2021-08-02 06:00:00,505.0
2021-08-02 07:00:00,554.0
2021-08-02 08:00:00,588.0
2021-08-02 09:00:00,610.0
2021-08-02 10:00:00,616.0
2021-08-02 11:00:00,613.0
2021-08-02 12:00:00,601.0
2021-08-02 13:00:00,591.0
2021-08-02 14:00:00,593.0
2021-08-02 15:00:00,624.0
2021-08-02 16:00:00,670.0
2021-08-02 17:00:00,682.0
2021-08-02 18:00:00,688.0
2021-08-02 19:00:00,697.0
2021-08-02 20:00:00,712.0
2021-08-02 21:00:00,715.0
2021-08-02 22:00:00,707.0
2021-08-02 23:00:00,646.0
2021-08-03 00:00:00,565.0
2021-08-03 01:00:00,509.0
2021-08-03 02:00:00,483.0
2021-08-03 03:00:00,472.0
2021-08-03 04:00:00,467.0
2021-08-03 05:00:00,474.0
2021-08-03 06:00:00,507.0
2021-08-03 07:00:00,555.0
2021-08-03 08:00:00,586.0
2021-08-03 09:00:00,610.0
2021-08-03 10:00:00,619.0
2021-08-03 11:00:00,614.0
2021-08-03 12:00:00,606.0
2021-08-03 13:00:00,593.0
2021-08-03 14:00:00,593.0
2021-08-03 15:00:00,623.0
2021-08-03 16:00:00,665.0
2021-08-03 17:00:00,670.0
2021-08-03 18:00:00,677.0
2021-08-03 19:00:00,687.0
2021-08-03 20:00:00,704.0
2021-08-03 21:00:00,714.0
2021-08-03 22:00:00,707.0
2021-08-03 23:00:00,649.0
2021-08-04 00:00:00,566.0
2021-08-04 01:00:00,512.0
2021-08-04 02:00:00,485.0
2021-08-04 03:00:00,473.0
2021-08-04 04:00:00,470.0
2021-08-04 05:00:00,476.0
2021-08-04 06:00:00,515.0
2021-08-04 07:00:00,563.0
2021-08-04 08:00:00,591.0
2021-08-04 09:00:00,605.0
2021-08-04 10:00:00,606.0
2021-08-04 11:00:00,598.0
2021-08-04 12:00:00,584.0
2021-08-04 13:00:00,572.0
2021-08-04 14:00:00,573.0
2021-08-04 15:00:00,603.0
2021-08-04 16:00:00,640.0
2021-08-04 17:00:00,646.0
2021-08-04 18:00:00,652.0
2021-08-04 19:00:00,662.0
2021-08-04 20:00:00,680.0
2021-08-04 21:00:00,694.0
2021-08-04 22:00:00,693.0
2021-08-04 23:00:00,637.0
2021-08-05 00:00:00,556.0
2021-08-05 01:00:00,499.0
2021-08-05 02:00:00,471.0
2021-08-05 03:00:00,459.0
2021-08-05 04:00:00,455.0
2021-08-05 05:00:00,456.0
2021-08-05 06:00:00,489.0
2021-08-05 07:00:00,539.0
2021-08-05 08:00:00,570.0
2021-08-05 09:00:00,592.0
2021-08-05 10:00:00,601.0
2021-08-05 11:00:00,598.0
2021-08-05 12:00:00,587.0
2021-08-05 13:00:00,579.0
2021-08-05 14:00:00,580.0
2021-08-05 15:00:00,607.0
2021-08-05 16:00:00,643.0
2021-08-05 17:00:00,652.0
2021-08-05 18:00:00,659.0
2021-08-05 19:00:00,668.0
2021-08-05 20:00:00,683.0
2021-08-05 21:00:00,699.0
2021-08-05 22:00:00,694.0
2021-08-05 23:00:00,635.0
2021-08-06 00:00:00,552.0
2021-08-06 01:00:00,494.0
2021-08-06 02:00:00,464.0
2021-08-06 03:00:00,450.0
2021-08-06 04:00:00,444.0
2021-08-06 05:00:00,443.0
2021-08-06 06:00:00,471.0
2021-08-06 07:00:00,522.0
2021-08-06 08:00:00,564.0
2021-08-06 09:00:00,594.0
2021-08-06 10:00:00,606.0
2021-08-06 11:00:00,604.0
2021-08-06 12:00:00,593.0
2021-08-06 13:00:00,586.0
2021-08-06 14:00:00,587.0
2021-08-06 15:00:00,603.0
2021-08-06 16:00:00,638.0
2021-08-06 17:00:00,654.0
2021-08-06 18:00:00,666.0
2021-08-06 19:00:00,668.0
2021-08-06 20:00:00,662.0
2021-08-06 21:00:00,657.0
2021-08-06 22:00:00,643.0
2021-08-06 23:00:00,597.0
2021-08-07 00:00:00,535.0
2021-08-07 01:00:00,482.0
2021-08-07 02:00:00,450.0
2021-08-07 03:00:00,432.0
2021-08-07 04:00:00,421.0
2021-08-07 05:00:00,414.0
2021-08-07 06:00:00,416.0
2021-08-07 07:00:00,450.0
2021-08-07 08:00:00,520.0
2021-08-07 09:00:00,600.0
2021-08-07 10:00:00,653.0
2021-08-07 11:00:00,670.0
2021-08-07 12:00:00,669.0
2021-08-07 13:00:00,659.0
2021-08-07 14:00:00,645.0
2021-08-07 15:00:00,652.0
2021-08-07 16:00:00,671.0
2021-08-07 17:00:00,703.0
2021-08-07 18:00:00,734.0
2021-08-07 19:00:00,735.0
2021-08-07 20:00:00,709.0
2021-08-07 21:00:00,679.0
2021-08-07 22:00:00,653.0
2021-08-07 23:00:00,607.0
2021-08-08 00:00:00,553.0
2021-08-08 01:00:00,506.0
2021-08-08 02:00:00,476.0
2021-08-08 03:00:00,460.0
2021-08-08 04:00:00,454.0
2021-08-08 05:00:00,446.0
2021-08-08 06:00:00,445.0
2021-08-08 07:00:00,469.0
2021-08-08 08:00:00,524.0
2021-08-08 09:00:00,597.0
2021-08-08 10:00:00,650.0
2021-08-08 11:00:00,664.0
2021-08-08 12:00:00,656.0
2021-08-08 13:00:00,649.0
2021-08-08 14:00:00,648.0
2021-08-08 15:00:00,657.0
2021-08-08 16:00:00,667.0
2021-08-08 17:00:00,682.0
2021-08-08 18:00:00,700.0
2021-08-08 19:00:00,716.0
2021-08-08 20:00:00,726.0
2021-08-08 21:00:00,724.0
2021-08-08 22:00:00,702.0
2021-08-08 23:00:00,624.0
2021-08-09 00:00:00,535.0
2021-08-09 01:00:00,478.0
2021-08-09 02:00:00,451.0
2021-08-09 03:00:00,437.0
2021-08-09 04:00:00,429.0
2021-08-09 05:00:00,436.0
2021-08-09 06:00:00,481.0
2021-08-09 07:00:00,542.0
2021-08-09 08:00:00,565.0
2021-08-09 09:00:00,580.0
2021-08-09 10:00:00,590.0
2021-08-09 11:00:00,597.0
2021-08-09 12:00:00,593.0
2021-08-09 13:00:00,587.0
2021-08-09 14:00:00,593.0
2021-08-09 15:00:00,640.0
2021-08-09 16:00:00,700.0
2021-08-09 17:00:00,709.0
2021-08-09 18:00:00,708.0
2021-08-09 19:00:00,711.0
2021-08-09 20:00:00,724.0
2021-08-09 21:00:00,727.0
2021-08-09 22:00:00,704.0
2021-08-09 23:00:00,626.0
2021-08-10 00:00:00,535.0
2021-08-10 01:00:00,477.0
2021-08-10 02:00:00,450.0
2021-08-10 03:00:00,439.0
2021-08-10 04:00:00,433.0
2021-08-10 05:00:00,439.0
2021-08-10 06:00:00,485.0
2021-08-10 07:00:00,547.0
2021-08-10 08:00:00,571.0
2021-08-10 09:00:00,580.0
2021-08-10 10:00:00,582.0
2021-08-10 11:00:00,582.0
2021-08-10 12:00:00,576.0
2021-08-10 13:00:00,570.0
2021-08-10 14:00:00,578.0
2021-08-10 15:00:00,623.0
2021-08-10 16:00:00,678.0
2021-08-10 17:00:00,681.0
2021-08-10 18:00:00,679.0
2021-08-10 19:00:00,686.0
2021-08-10 20:00:00,705.0
2021-08-10 21:00:00,722.0
2021-08-10 22:00:00,712.0
2021-08-10 23:00:00,639.0
2021-08-11 00:00:00,544.0
2021-08-11 01:00:00,485.0
2021-08-11 02:00:00,456.0
2021-08-11 03:00:00,445.0
2021-08-11 04:00:00,440.0
2021-08-11 05:00:00,448.0
2021-08-11 06:00:00,497.0
2021-08-11 07:00:00,561.0
2021-08-11 08:00:00,577.0
2021-08-11 09:00:00,578.0
2021-08-11 10:00:00,575.0
2021-08-11 11:00:00,571.0
2021-08-11 12:00:00,561.0
2021-08-11 13:00:00,551.0
2021-08-11 14:00:00,558.0
2021-08-11 15:00:00,600.0
2021-08-11 16:00:00,657.0
2021-08-11 17:00:00,666.0
2021-08-11 18:00:00,664.0
2021-08-11 19:00:00,674.0
2021-08-11 20:00:00,697.0
2021-08-11 21:00:00,716.0
2021-08-11 22:00:00,704.0
2021-08-11 23:00:00,630.0
2021-08-12 00:00:00,539.0
2021-08-12 01:00:00,479.0
2021-08-12 02:00:00,451.0
2021-08-12 03:00:00,437.0
2021-08-12 04:00:00,429.0
2021-08-12 05:00:00,434.0
2021-08-12 06:00:00,480.0
2021-08-12 07:00:00,546.0
2021-08-12 08:00:00,565.0
2021-08-12 09:00:00,573.0
2021-08-12 10:00:00,576.0
2021-08-12 11:00:00,575.0
2021-08-12 12:00:00,571.0
2021-08-12 13:00:00,568.0
2021-08-12 14:00:00,579.0
2021-08-12 15:00:00,626.0
2021-08-12 16:00:00,683.0
2021-08-12 17:00:00,692.0
2021-08-12 18:00:00,692.0
2021-08-12 19:00:00,698.0
2021-08-12 20:00:00,715.0
2021-08-12 21:00:00,728.0
2021-08-12 22:00:00,705.0
2021-08-12 23:00:00,629.0
2021-08-13 00:00:00,540.0
2021-08-13 01:00:00,482.0
2021-08-13 02:00:00,454.0
2021-08-13 03:00:00,438.0
2021-08-13 04:00:00,430.0
2021-08-13 05:00:00,436.0
2021-08-13 06:00:00,480.0
2021-08-13 07:00:00,548.0
2021-08-13 08:00:00,574.0
2021-08-13 09:00:00,587.0
2021-08-13 10:00:00,593.0
2021-08-13 11:00:00,596.0
2021-08-13 12:00:00,593.0
2021-08-13 13:00:00,590.0
2021-08-13 14:00:00,600.0
2021-08-13 15:00:00,641.0
2021-08-13 16:00:00,703.0
2021-08-13 17:00:00,735.0
2021-08-13 18:00:00,746.0
2021-08-13 19:00:00,740.0
2021-08-13 20:00:00,725.0
2021-08-13 21:00:00,708.0
2021-08-13 22:00:00,684.0
2021-08-13 23:00:00,635.0
2021-08-14 00:00:00,572.0
2021-08-14 01:00:00,520.0
2021-08-14 02:00:00,491.0
2021-08-14 03:00:00,477.0
2021-08-14 04:00:00,471.0
2021-08-14 05:00:00,468.0
2021-08-14 06:00:00,472.0
2021-08-14 07:00:00,508.0
2021-08-14 08:00:00,583.0
2021-08-14 09:00:00,663.0
2021-08-14 10:00:00,706.0
2021-08-14 11:00:00,713.0
2021-08-14 12:00:00,705.0
2021-08-14 13:00:00,697.0
2021-08-14 14:00:00,689.0
2021-08-14 15:00:00,692.0
2021-08-14 16:00:00,709.0
2021-08-14 17:00:00,730.0
2021-08-14 18:00:00,752.0
2021-08-14 19:00:00,745.0
2021-08-14 20:00:00,720.0
2021-08-14 21:00:00,704.0
2021-08-14 22:00:00,682.0
2021-08-14 23:00:00,637.0
2021-08-15 00:00:00,583.0
2021-08-15 01:00:00,537.0
2021-08-15 02:00:00,507.0
2021-08-15 03:00:00,491.0
2021-08-15 04:00:00,483.0
2021-08-15 05:00:00,480.0
2021-08-15 06:00:00,479.0
2021-08-15 07:00:00,505.0
2021-08-15 08:00:00,568.0
2021-08-15 09:00:00,649.0
2021-08-15 10:00:00,704.0
2021-08-15 11:00:00,724.0
2021-08-15 12:00:00,722.0
2021-08-15 13:00:00,722.0
2021-08-15 14:00:00,727.0
2021-08-15 15:00:00,739.0
2021-08-15 16:00:00,747.0
2021-08-15 17:00:00,758.0
2021-08-15 18:00:00,775.0
2021-08-15 19:00:00,793.0
2021-08-15 20:00:00,806.0
2021-08-15 21:00:00,806.0
2021-08-15 22:00:00,771.0
2021-08-15 23:00:00,685.0
2021-08-16 00:00:00,591.0
2021-08-16 01:00:00,538.0
2021-08-16 02:00:00,515.0
2021-08-16 03:00:00,506.0
2021-08-16 04:00:00,503.0
2021-08-16 05:00:00,517.0
2021-08-16 06:00:00,584.0
2021-08-16 07:00:00,662.0
2021-08-16 08:00:00,656.0
2021-08-16 09:00:00,641.0
2021-08-16 10:00:00,629.0
2021-08-16 11:00:00,620.0
2021-08-16 12:00:00,608.0
2021-08-16 13:00:00,598.0
2021-08-16 14:00:00,607.0
2021-08-16 15:00:00,657.0
2021-08-16 16:00:00,718.0
2021-08-16 17:00:00,723.0
2021-08-16 18:00:00,719.0
2021-08-16 19:00:00,728.0
2021-08-16 20:00:00,751.0
2021-08-16 21:00:00,776.0
2021-08-16 22:00:00,749.0
2021-08-16 23:00:00,661.0
2021-08-17 00:00:00,565.0
2021-08-17 01:00:00,507.0
2021-08-17 02:00:00,481.0
2021-08-17 03:00:00,471.0
2021-08-17 04:00:00,468.0
2021-08-17 05:00:00,478.0
2021-08-17 06:00:00,539.0
2021-08-17 07:00:00,619.0
2021-08-17 08:00:00,620.0
2021-08-17 09:00:00,609.0
2021-08-17 10:00:00,602.0
2021-08-17 11:00:00,596.0
2021-08-17 12:00:00,586.0
2021-08-17 13:00:00,578.0
2021-08-17 14:00:00,589.0
2021-08-17 15:00:00,643.0
2021-08-17 16:00:00,705.0
2021-08-17 17:00:00,710.0
2021-08-17 18:00:00,712.0
2021-08-17 19:00:00,729.0
2021-08-17 20:00:00,761.0
2021-08-17 21:00:00,786.0
2021-08-17 22:00:00,755.0
2021-08-17 23:00:00,659.0
2021-08-18 00:00:00,563.0
2021-08-18 01:00:00,506.0
2021-08-18 02:00:00,482.0
2021-08-18 03:00:00,470.0
2021-08-18 04:00:00,466.0
2021-08-18 05:00:00,479.0
2021-08-18 06:00:00,550.0
2021-08-18 07:00:00,641.0
2021-08-18 08:00:00,636.0
2021-08-18 09:00:00,618.0
2021-08-18 10:00:00,611.0
2021-08-18 11:00:00,611.0
2021-08-18 12:00:00,607.0
2021-08-18 13:00:00,607.0
2021-08-18 14:00:00,623.0
2021-08-18 15:00:00,681.0
2021-08-18 16:00:00,747.0
2021-08-18 17:00:00,757.0
2021-08-18 18:00:00,754.0
2021-08-18 19:00:00,766.0
2021-08-18 20:00:00,795.0
2021-08-18 21:00:00,818.0
2021-08-18 22:00:00,783.0
2021-08-18 23:00:00,687.0
2021-08-19 00:00:00,591.0
2021-08-19 01:00:00,536.0
2021-08-19 02:00:00,514.0
2021-08-19 03:00:00,505.0
2021-08-19 04:00:00,502.0
2021-08-19 05:00:00,516.0
2021-08-19 06:00:00,591.0
2021-08-19 07:00:00,691.0
2021-08-19 08:00:00,669.0
2021-08-19 09:00:00,633.0
2021-08-19 10:00:00,610.0
2021-08-19 11:00:00,597.0
2021-08-19 12:00:00,582.0
2021-08-19 13:00:00,575.0
2021-08-19 14:00:00,591.0
2021-08-19 15:00:00,647.0
2021-08-19 16:00:00,706.0
2021-08-19 17:00:00,713.0
2021-08-19 18:00:00,718.0
2021-08-19 19:00:00,738.0
2021-08-19 20:00:00,767.0
2021-08-19 21:00:00,793.0
2021-08-19 22:00:00,763.0
2021-08-19 23:00:00,674.0
2021-08-20 00:00:00,581.0
2021-08-20 01:00:00,525.0
2021-08-20 02:00:00,503.0
2021-08-20 03:00:00,494.0
2021-08-20 04:00:00,494.0
2021-08-20 05:00:00,508.0
2021-08-20 06:00:00,581.0
2021-08-20 07:00:00,680.0
2021-08-20 08:00:00,669.0
2021-08-20 09:00:00,644.0
2021-08-20 10:00:00,624.0
2021-08-20 11:00:00,609.0
2021-08-20 12:00:00,597.0
2021-08-20 13:00:00,592.0
2021-08-20 14:00:00,606.0
2021-08-20 15:00:00,646.0
2021-08-20 16:00:00,692.0
2021-08-20 17:00:00,707.0
2021-08-20 18:00:00,717.0
2021-08-20 19:00:00,723.0
2021-08-20 20:00:00,725.0
2021-08-20 21:00:00,734.0
2021-08-20 22:00:00,711.0
2021-08-20 23:00:00,657.0
2021-08-21 00:00:00,590.0
2021-08-21 01:00:00,542.0
2021-08-21 02:00:00,515.0
2021-08-21 03:00:00,505.0
2021-08-21 04:00:00,502.0
2021-08-21 05:00:00,507.0
2021-08-21 06:00:00,519.0
2021-08-21 07:00:00,561.0
2021-08-21 08:00:00,633.0
2021-08-21 09:00:00,699.0
2021-08-21 10:00:00,720.0
2021-08-21 11:00:00,705.0
2021-08-21 12:00:00,675.0
2021-08-21 13:00:00,649.0
2021-08-21 14:00:00,630.0
2021-08-21 15:00:00,626.0
2021-08-21 16:00:00,640.0
2021-08-21 17:00:00,663.0
2021-08-21 18:00:00,696.0
2021-08-21 19:00:00,708.0
2021-08-21 20:00:00,700.0
2021-08-21 21:00:00,698.0
2021-08-21 22:00:00,671.0
2021-08-21 23:00:00,628.0
2021-08-22 00:00:00,575.0
2021-08-22 01:00:00,532.0
2021-08-22 02:00:00,509.0
2021-08-22 03:00:00,499.0
2021-08-22 04:00:00,497.0
2021-08-22 05:00:00,500.0
2021-08-22 06:00:00,503.0
2021-08-22 07:00:00,531.0
2021-08-22 08:00:00,591.0
2021-08-22 09:00:00,665.0
2021-08-22 10:00:00,707.0
2021-08-22 11:00:00,706.0
2021-08-22 12:00:00,688.0
2021-08-22 13:00:00,671.0
2021-08-22 14:00:00,662.0
2021-08-22 15:00:00,662.0
2021-08-22 16:00:00,668.0
2021-08-22 17:00:00,686.0
2021-08-22 18:00:00,718.0
2021-08-22 19:00:00,756.0
2021-08-22 20:00:00,787.0
2021-08-22 21:00:00,802.0
2021-08-22 22:00:00,752.0
2021-08-22 23:00:00,653.0
2021-08-23 00:00:00,560.0
2021-08-23 01:00:00,510.0
2021-08-23 02:00:00,490.0
2021-08-23 03:00:00,485.0
2021-08-23 04:00:00,484.0
2021-08-23 05:00:00,503.0
2021-08-23 06:00:00,583.0
2021-08-23 07:00:00,682.0
2021-08-23 08:00:00,660.0
2021-08-23 09:00:00,626.0
2021-08-23 10:00:00,602.0
2021-08-23 11:00:00,585.0
2021-08-23 12:00:00,568.0
2021-08-23 13:00:00,556.0
2021-08-23 14:00:00,570.0
2021-08-23 15:00:00,629.0
2021-08-23 16:00:00,695.0
2021-08-23 17:00:00,697.0
2021-08-23 18:00:00,697.0
2021-08-23 19:00:00,718.0
2021-08-23 20:00:00,756.0
2021-08-23 21:00:00,789.0
2021-08-23 22:00:00,744.0
2021-08-23 23:00:00,642.0
2021-08-24 00:00:00,546.0
2021-08-24 01:00:00,495.0
2021-08-24 02:00:00,474.0
2021-08-24 03:00:00,463.0
2021-08-24 04:00:00,460.0
2021-08-24 05:00:00,477.0
2021-08-24 06:00:00,556.0
2021-08-24 07:00:00,652.0
2021-08-24 08:00:00,635.0
2021-08-24 09:00:00,606.0
2021-08-24 10:00:00,588.0
2021-08-24 11:00:00,575.0
2021-08-24 12:00:00,563.0
2021-08-24 13:00:00,559.0
2021-08-24 14:00:00,572.0
2021-08-24 15:00:00,633.0
2021-08-24 16:00:00,705.0
2021-08-24 17:00:00,712.0
2021-08-24 18:00:00,715.0
2021-08-24 19:00:00,737.0
2021-08-24 20:00:00,777.0
2021-08-24 21:00:00,791.0
2021-08-24 22:00:00,737.0
2021-08-24 23:00:00,636.0
2021-08-25 00:00:00,539.0
2021-08-25 01:00:00,483.0
2021-08-25 02:00:00,460.0
2021-08-25 03:00:00,451.0
2021-08-25 04:00:00,449.0
2021-08-25 05:00:00,462.0
2021-08-25 06:00:00,536.0
2021-08-25 07:00:00,632.0
2021-08-25 08:00:00,617.0
2021-08-25 09:00:00,590.0
2021-08-25 10:00:00,575.0
2021-08-25 11:00:00,563.0
2021-08-25 12:00:00,552.0
2021-08-25 13:00:00,550.0
2021-08-25 14:00:00,569.0
2021-08-25 15:00:00,629.0
2021-08-25 16:00:00,692.0
2021-08-25 17:00:00,694.0
2021-08-25 18:00:00,694.0
2021-08-25 19:00:00,712.0
2021-08-25 20:00:00,748.0
2021-08-25 21:00:00,776.0
2021-08-25 22:00:00,737.0
2021-08-25 23:00:00,642.0
2021-08-26 00:00:00,546.0
2021-08-26 01:00:00,495.0
2021-08-26 02:00:00,473.0
2021-08-26 03:00:00,463.0
2021-08-26 04:00:00,461.0
2021-08-26 05:00:00,479.0
2021-08-26 06:00:00,555.0
2021-08-26 07:00:00,653.0
2021-08-26 08:00:00,638.0
2021-08-26 09:00:00,609.0
2021-08-26 10:00:00,588.0
2021-08-26 11:00:00,574.0
2021-08-26 12:00:00,563.0
2021-08-26 13:00:00,556.0
2021-08-26 14:00:00,573.0
2021-08-26 15:00:00,631.0
2021-08-26 16:00:00,692.0
2021-08-26 17:00:00,697.0
2021-08-26 18:00:00,703.0
2021-08-26 19:00:00,726.0
2021-08-26 20:00:00,759.0
2021-08-26 21:00:00,781.0
2021-08-26 22:00:00,738.0
2021-08-26 23:00:00,645.0
2021-08-27 00:00:00,552.0
2021-08-27 01:00:00,500.0
2021-08-27 02:00:00,476.0
2021-08-27 03:00:00,468.0
2021-08-27 04:00:00,463.0
2021-08-27 05:00:00,476.0
2021-08-27 06:00:00,548.0
2021-08-27 07:00:00,647.0
2021-08-27 08:00:00,643.0
2021-08-27 09:00:00,621.0
2021-08-27 10:00:00,603.0
2021-08-27 11:00:00,593.0
2021-08-27 12:00:00,582.0
2021-08-27 13:00:00,582.0
2021-08-27 14:00:00,600.0
2021-08-27 15:00:00,642.0
2021-08-27 16:00:00,693.0
2021-08-27 17:00:00,711.0
2021-08-27 18:00:00,722.0
2021-08-27 19:00:00,726.0
2021-08-27 20:00:00,725.0
2021-08-27 21:00:00,723.0
2021-08-27 22:00:00,684.0
2021-08-27 23:00:00,627.0
2021-08-28 00:00:00,562.0
2021-08-28 01:00:00,512.0
2021-08-28 02:00:00,485.0
2021-08-28 03:00:00,473.0
2021-08-28 04:00:00,468.0
2021-08-28 05:00:00,469.0
2021-08-28 06:00:00,478.0
2021-08-28 07:00:00,522.0
2021-08-28 08:00:00,606.0
2021-08-28 09:00:00,682.0
2021-08-28 10:00:00,709.0
2021-08-28 11:00:00,698.0
2021-08-28 12:00:00,668.0
2021-08-28 13:00:00,643.0
2021-08-28 14:00:00,623.0
2021-08-28 15:00:00,619.0
2021-08-28 16:00:00,630.0
2021-08-28 17:00:00,656.0
2021-08-28 18:00:00,693.0
2021-08-28 19:00:00,703.0
2021-08-28 20:00:00,690.0
2021-08-28 21:00:00,681.0
2021-08-28 22:00:00,645.0
2021-08-28 23:00:00,597.0
2021-08-29 00:00:00,542.0
2021-08-29 01:00:00,498.0
2021-08-29 02:00:00,471.0
2021-08-29 03:00:00,461.0
2021-08-29 04:00:00,455.0
2021-08-29 05:00:00,455.0
2021-08-29 06:00:00,458.0
2021-08-29 07:00:00,488.0
2021-08-29 08:00:00,556.0
2021-08-29 09:00:00,635.0
2021-08-29 10:00:00,677.0
2021-08-29 11:00:00,675.0
2021-08-29 12:00:00,655.0
2021-08-29 13:00:00,638.0
2021-08-29 14:00:00,630.0
2021-08-29 15:00:00,634.0
2021-08-29 16:00:00,645.0
2021-08-29 17:00:00,664.0
2021-08-29 18:00:00,696.0
2021-08-29 19:00:00,729.0
2021-08-29 20:00:00,767.0
2021-08-29 21:00:00,782.0
2021-08-29 22:00:00,721.0
2021-08-29 23:00:00,620.0
2021-08-30 00:00:00,530.0
2021-08-30 01:00:00,480.0
2021-08-30 02:00:00,458.0
2021-08-30 03:00:00,448.0
2021-08-30 04:00:00,444.0
2021-08-30 05:00:00,460.0
2021-08-30 06:00:00,538.0
2021-08-30 07:00:00,635.0
2021-08-30 08:00:00,620.0
2021-08-30 09:00:00,592.0
2021-08-30 10:00:00,574.0
2021-08-30 11:00:00,565.0
2021-08-30 12:00:00,553.0
2021-08-30 13:00:00,546.0
2021-08-30 14:00:00,560.0
2021-08-30 15:00:00,618.0
2021-08-30 16:00:00,680.0
2021-08-30 17:00:00,682.0
2021-08-30 18:00:00,682.0
2021-08-30 19:00:00,707.0
2021-08-30 20:00:00,753.0
2021-08-30 21:00:00,778.0
2021-08-30 22:00:00,726.0
2021-08-30 23:00:00,626.0
2021-08-31 00:00:00,532.0
2021-08-31 01:00:00,482.0
2021-08-31 02:00:00,463.0
2021-08-31 03:00:00,454.0
2021-08-31 04:00:00,450.0
2021-08-31 05:00:00,466.0
2021-08-31 06:00:00,545.0
2021-08-31 07:00:00,640.0
2021-08-31 08:00:00,624.0
2021-08-31 09:00:00,595.0
2021-08-31 10:00:00,575.0
2021-08-31 11:00:00,564.0
2021-08-31 12:00:00,551.0
2021-08-31 13:00:00,542.0
2021-08-31 14:00:00,558.0
2021-08-31 15:00:00,617.0
2021-08-31 16:00:00,682.0
2021-08-31 17:00:00,680.0
2021-08-31 18:00:00,681.0
2021-08-31 19:00:00,706.0
2021-08-31 20:00:00,756.0
2021-08-31 21:00:00,783.0
2021-08-31 22:00:00,731.0
2021-08-31 23:00:00,632.0
2021-09-01 00:00:00,537.0
2021-09-01 01:00:00,485.0
2021-09-01 02:00:00,464.0
2021-09-01 03:00:00,455.0
2021-09-01 04:00:00,450.0
2021-09-01 05:00:00,466.0
2021-09-01 06:00:00,547.0
2021-09-01 07:00:00,643.0
2021-09-01 08:00:00,626.0
2021-09-01 09:00:00,594.0
2021-09-01 10:00:00,573.0
2021-09-01 11:00:00,561.0
2021-09-01 12:00:00,549.0
2021-09-01 13:00:00,545.0
2021-09-01 14:00:00,562.0
2021-09-01 15:00:00,620.0
2021-09-01 16:00:00,681.0
2021-09-01 17:00:00,681.0
2021-09-01 18:00:00,682.0
2021-09-01 19:00:00,708.0
2021-09-01 20:00:00,758.0
2021-09-01 21:00:00,777.0
2021-09-01 22:00:00,722.0
2021-09-01 23:00:00,629.0
2021-09-02 00:00:00,533.0
2021-09-02 01:00:00,482.0
2021-09-02 02:00:00,463.0
2021-09-02 03:00:00,453.0
2021-09-02 04:00:00,450.0
2021-09-02 05:00:00,467.0
2021-09-02 06:00:00,548.0
2021-09-02 07:00:00,645.0
2021-09-02 08:00:00,630.0
2021-09-02 09:00:00,599.0
2021-09-02 10:00:00,578.0
2021-09-02 11:00:00,564.0
2021-09-02 12:00:00,550.0
2021-09-02 13:00:00,544.0
2021-09-02 14:00:00,561.0
2021-09-02 15:00:00,618.0
2021-09-02 16:00:00,677.0
2021-09-02 17:00:00,680.0
2021-09-02 18:00:00,687.0
2021-09-02 19:00:00,710.0
2021-09-02 20:00:00,758.0
2021-09-02 21:00:00,781.0
2021-09-02 22:00:00,728.0
2021-09-02 23:00:00,639.0
2021-09-03 00:00:00,546.0
2021-09-03 01:00:00,494.0
2021-09-03 02:00:00,472.0
2021-09-03 03:00:00,463.0
2021-09-03 04:00:00,460.0
2021-09-03 05:00:00,475.0
2021-09-03 06:00:00,549.0
2021-09-03 07:00:00,649.0
2021-09-03 08:00:00,644.0
2021-09-03 09:00:00,621.0
2021-09-03 10:00:00,603.0
2021-09-03 11:00:00,592.0
2021-09-03 12:00:00,579.0
2021-09-03 13:00:00,575.0
2021-09-03 14:00:00,590.0
2021-09-03 15:00:00,631.0
2021-09-03 16:00:00,683.0
2021-09-03 17:00:00,704.0
2021-09-03 18:00:00,720.0
2021-09-03 19:00:00,729.0
2021-09-03 20:00:00,740.0
2021-09-03 21:00:00,728.0
2021-09-03 22:00:00,685.0
2021-09-03 23:00:00,630.0
2021-09-04 00:00:00,568.0
2021-09-04 01:00:00,520.0
2021-09-04 02:00:00,496.0
2021-09-04 03:00:00,486.0
2021-09-04 04:00:00,482.0
2021-09-04 05:00:00,483.0
2021-09-04 06:00:00,496.0
2021-09-04 07:00:00,541.0
2021-09-04 08:00:00,630.0
2021-09-04 09:00:00,708.0
2021-09-04 10:00:00,738.0
2021-09-04 11:00:00,731.0
2021-09-04 12:00:00,708.0
2021-09-04 13:00:00,684.0
2021-09-04 14:00:00,669.0
2021-09-04 15:00:00,669.0
2021-09-04 16:00:00,686.0
2021-09-04 17:00:00,719.0
2021-09-04 18:00:00,753.0
2021-09-04 19:00:00,766.0
2021-09-04 20:00:00,757.0
2021-09-04 21:00:00,732.0
2021-09-04 22:00:00,689.0
2021-09-04 23:00:00,642.0
2021-09-05 00:00:00,586.0
2021-09-05 01:00:00,539.0
2021-09-05 02:00:00,511.0
2021-09-05 03:00:00,497.0
2021-09-05 04:00:00,490.0
2021-09-05 05:00:00,488.0
2021-09-05 06:00:00,497.0
2021-09-05 07:00:00,527.0
2021-09-05 08:00:00,600.0
2021-09-05 09:00:00,685.0
2021-09-05 10:00:00,733.0
2021-09-05 11:00:00,740.0
2021-09-05 12:00:00,727.0
2021-09-05 13:00:00,717.0
2021-09-05 14:00:00,711.0
2021-09-05 15:00:00,713.0
2021-09-05 16:00:00,722.0
2021-09-05 17:00:00,736.0
2021-09-05 18:00:00,768.0
2021-09-05 19:00:00,801.0
2021-09-05 20:00:00,835.0
2021-09-05 21:00:00,820.0
2021-09-05 22:00:00,754.0
2021-09-05 23:00:00,656.0
2021-09-06 00:00:00,563.0
2021-09-06 01:00:00,514.0
2021-09-06 02:00:00,493.0
2021-09-06 03:00:00,485.0
2021-09-06 04:00:00,483.0
2021-09-06 05:00:00,500.0
2021-09-06 06:00:00,585.0
2021-09-06 07:00:00,685.0
2021-09-06 08:00:00,674.0
2021-09-06 09:00:00,651.0
2021-09-06 10:00:00,637.0
2021-09-06 11:00:00,625.0
2021-09-06 12:00:00,615.0
2021-09-06 13:00:00,613.0
2021-09-06 14:00:00,629.0
2021-09-06 15:00:00,691.0
2021-09-06 16:00:00,760.0
2021-09-06 17:00:00,765.0
2021-09-06 18:00:00,767.0
2021-09-06 19:00:00,793.0
2021-09-06 20:00:00,836.0
2021-09-06 21:00:00,832.0
2021-09-06 22:00:00,771.0
2021-09-06 23:00:00,670.0
2021-09-07 00:00:00,576.0
2021-09-07 01:00:00,521.0
2021-09-07 02:00:00,502.0
2021-09-07 03:00:00,493.0
2021-09-07 04:00:00,490.0
2021-09-07 05:00:00,507.0
2021-09-07 06:00:00,590.0
2021-09-07 07:00:00,686.0
2021-09-07 08:00:00,668.0
2021-09-07 09:00:00,639.0
2021-09-07 10:00:00,623.0
2021-09-07 11:00:00,610.0
2021-09-07 12:00:00,598.0
2021-09-07 13:00:00,594.0
2021-09-07 14:00:00,612.0
2021-09-07 15:00:00,677.0
2021-09-07 16:00:00,748.0
2021-09-07 17:00:00,752.0
2021-09-07 18:00:00,755.0
2021-09-07 19:00:00,777.0
2021-09-07 20:00:00,823.0
2021-09-07 21:00:00,812.0
2021-09-07 22:00:00,747.0
2021-09-07 23:00:00,646.0
2021-09-08 00:00:00,548.0
2021-09-08 01:00:00,493.0
2021-09-08 02:00:00,470.0
2021-09-08 03:00:00,459.0
2021-09-08 04:00:00,454.0
2021-09-08 05:00:00,470.0
2021-09-08 06:00:00,551.0
2021-09-08 07:00:00,647.0
2021-09-08 08:00:00,630.0
2021-09-08 09:00:00,599.0
2021-09-08 10:00:00,580.0
2021-09-08 11:00:00,566.0
2021-09-08 12:00:00,552.0
2021-09-08 13:00:00,546.0
2021-09-08 14:00:00,561.0
2021-09-08 15:00:00,618.0
2021-09-08 16:00:00,680.0
2021-09-08 17:00:00,678.0
2021-09-08 18:00:00,677.0
2021-09-08 19:00:00,707.0
2021-09-08 20:00:00,768.0
2021-09-08 21:00:00,775.0
2021-09-08 22:00:00,715.0
2021-09-08 23:00:00,616.0
2021-09-09 00:00:00,523.0
2021-09-09 01:00:00,469.0
2021-09-09 02:00:00,449.0
2021-09-09 03:00:00,440.0
2021-09-09 04:00:00,435.0
2021-09-09 05:00:00,448.0
2021-09-09 06:00:00,529.0
2021-09-09 07:00:00,623.0
2021-09-09 08:00:00,609.0
2021-09-09 09:00:00,582.0
2021-09-09 10:00:00,562.0
2021-09-09 11:00:00,548.0
2021-09-09 12:00:00,534.0
2021-09-09 13:00:00,529.0
2021-09-09 14:00:00,547.0
2021-09-09 15:00:00,607.0
2021-09-09 16:00:00,668.0
2021-09-09 17:00:00,674.0
2021-09-09 18:00:00,682.0
2021-09-09 19:00:00,714.0
2021-09-09 20:00:00,769.0
2021-09-09 21:00:00,769.0
2021-09-09 22:00:00,714.0
2021-09-09 23:00:00,616.0
2021-09-10 00:00:00,523.0
2021-09-10 01:00:00,469.0
2021-09-10 02:00:00,445.0
2021-09-10 03:00:00,433.0
2021-09-10 04:00:00,428.0
2021-09-10 05:00:00,443.0
2021-09-10 06:00:00,520.0
2021-09-10 07:00:00,615.0
2021-09-10 08:00:00,610.0
2021-09-10 09:00:00,589.0
2021-09-10 10:00:00,574.0
2021-09-10 11:00:00,563.0
2021-09-10 12:00:00,551.0
2021-09-10 13:00:00,550.0
2021-09-10 14:00:00,569.0
2021-09-10 15:00:00,617.0
2021-09-10 16:00:00,676.0
2021-09-10 17:00:00,703.0
2021-09-10 18:00:00,718.0
2021-09-10 19:00:00,728.0
2021-09-10 20:00:00,732.0
2021-09-10 21:00:00,699.0
2021-09-10 22:00:00,652.0
2021-09-10 23:00:00,593.0
2021-09-11 00:00:00,527.0
2021-09-11 01:00:00,474.0
2021-09-11 02:00:00,445.0
2021-09-11 03:00:00,430.0
2021-09-11 04:00:00,423.0
2021-09-11 05:00:00,420.0
2021-09-11 06:00:00,433.0
2021-09-11 07:00:00,475.0
2021-09-11 08:00:00,564.0
2021-09-11 09:00:00,654.0
2021-09-11 10:00:00,701.0
2021-09-11 11:00:00,710.0
2021-09-11 12:00:00,701.0
2021-09-11 13:00:00,691.0
2021-09-11 14:00:00,687.0
2021-09-11 15:00:00,700.0
2021-09-11 16:00:00,722.0
2021-09-11 17:00:00,750.0
2021-09-11 18:00:00,785.0
2021-09-11 19:00:00,785.0
2021-09-11 20:00:00,750.0
2021-09-11 21:00:00,696.0
2021-09-11 22:00:00,652.0
2021-09-11 23:00:00,602.0
2021-09-12 00:00:00,547.0
2021-09-12 01:00:00,500.0
2021-09-12 02:00:00,469.0
2021-09-12 03:00:00,456.0
2021-09-12 04:00:00,446.0
2021-09-12 05:00:00,444.0
2021-09-12 06:00:00,452.0
2021-09-12 07:00:00,482.0
2021-09-12 08:00:00,561.0
2021-09-12 09:00:00,656.0
2021-09-12 10:00:00,714.0
2021-09-12 11:00:00,725.0
2021-09-12 12:00:00,721.0
2021-09-12 13:00:00,719.0
2021-09-12 14:00:00,723.0
2021-09-12 15:00:00,733.0
2021-09-12 16:00:00,744.0
2021-09-12 17:00:00,758.0
2021-09-12 18:00:00,778.0
2021-09-12 19:00:00,802.0
2021-09-12 20:00:00,840.0
2021-09-12 21:00:00,820.0
2021-09-12 22:00:00,756.0
2021-09-12 23:00:00,660.0
2021-09-13 00:00:00,571.0
2021-09-13 01:00:00,523.0
2021-09-13 02:00:00,504.0
2021-09-13 03:00:00,497.0
2021-09-13 04:00:00,495.0
2021-09-13 05:00:00,514.0
2021-09-13 06:00:00,603.0
2021-09-13 07:00:00,704.0
2021-09-13 08:00:00,688.0
2021-09-13 09:00:00,654.0
2021-09-13 10:00:00,629.0
2021-09-13 11:00:00,612.0
2021-09-13 12:00:00,597.0
2021-09-13 13:00:00,589.0
2021-09-13 14:00:00,604.0
2021-09-13 15:00:00,661.0
2021-09-13 16:00:00,728.0
2021-09-13 17:00:00,734.0
2021-09-13 18:00:00,740.0
2021-09-13 19:00:00,779.0
2021-09-13 20:00:00,839.0
2021-09-13 21:00:00,830.0
2021-09-13 22:00:00,776.0
2021-09-13 23:00:00,688.0
2021-09-14 00:00:00,600.0
2021-09-14 01:00:00,547.0
2021-09-14 02:00:00,526.0
2021-09-14 03:00:00,521.0
2021-09-14 04:00:00,523.0
2021-09-14 05:00:00,545.0
2021-09-14 06:00:00,634.0
2021-09-14 07:00:00,734.0
2021-09-14 08:00:00,714.0
2021-09-14 09:00:00,675.0
2021-09-14 10:00:00,646.0
2021-09-14 11:00:00,624.0
2021-09-14 12:00:00,602.0
2021-09-14 13:00:00,591.0
2021-09-14 14:00:00,604.0
2021-09-14 15:00:00,662.0
2021-09-14 16:00:00,726.0
2021-09-14 17:00:00,730.0
2021-09-14 18:00:00,739.0
2021-09-14 19:00:00,776.0
2021-09-14 20:00:00,839.0
2021-09-14 21:00:00,840.0
2021-09-14 22:00:00,788.0
2021-09-14 23:00:00,689.0
2021-09-15 00:00:00,591.0
2021-09-15 01:00:00,541.0
2021-09-15 02:00:00,518.0
2021-09-15 03:00:00,509.0
2021-09-15 04:00:00,507.0
2021-09-15 05:00:00,524.0
2021-09-15 06:00:00,609.0
2021-09-15 07:00:00,709.0
2021-09-15 08:00:00,695.0
2021-09-15 09:00:00,669.0
2021-09-15 10:00:00,655.0
2021-09-15 11:00:00,647.0
2021-09-15 12:00:00,638.0
2021-09-15 13:00:00,638.0
2021-09-15 14:00:00,661.0
2021-09-15 15:00:00,729.0
2021-09-15 16:00:00,806.0
2021-09-15 17:00:00,819.0
2021-09-15 18:00:00,829.0
2021-09-15 19:00:00,857.0
2021-09-15 20:00:00,891.0
2021-09-15 21:00:00,866.0
2021-09-15 22:00:00,805.0
2021-09-15 23:00:00,707.0
2021-09-16 00:00:00,608.0
2021-09-16 01:00:00,555.0
2021-09-16 02:00:00,532.0
2021-09-16 03:00:00,521.0
2021-09-16 04:00:00,518.0
2021-09-16 05:00:00,534.0
2021-09-16 06:00:00,620.0
2021-09-16 07:00:00,722.0
2021-09-16 08:00:00,710.0
2021-09-16 09:00:00,690.0
2021-09-16 10:00:00,682.0
2021-09-16 11:00:00,681.0
2021-09-16 12:00:00,673.0
2021-09-16 13:00:00,670.0
2021-09-16 14:00:00,692.0
2021-09-16 15:00:00,759.0
2021-09-16 16:00:00,834.0
2021-09-16 17:00:00,848.0
2021-09-16 18:00:00,859.0
2021-09-16 19:00:00,889.0
2021-09-16 20:00:00,926.0
2021-09-16 21:00:00,911.0
2021-09-16 22:00:00,849.0
2021-09-16 23:00:00,754.0
2021-09-17 00:00:00,661.0
2021-09-17 01:00:00,609.0
2021-09-17 02:00:00,587.0
2021-09-17 03:00:00,579.0
2021-09-17 04:00:00,578.0
2021-09-17 05:00:00,595.0
2021-09-17 06:00:00,681.0
2021-09-17 07:00:00,789.0
2021-09-17 08:00:00,783.0
2021-09-17 09:00:00,750.0
2021-09-17 10:00:00,726.0
2021-09-17 11:00:00,708.0
2021-09-17 12:00:00,692.0
2021-09-17 13:00:00,689.0
2021-09-17 14:00:00,707.0
2021-09-17 15:00:00,752.0
2021-09-17 16:00:00,807.0
2021-09-17 17:00:00,837.0
2021-09-17 18:00:00,862.0
2021-09-17 19:00:00,883.0
2021-09-17 20:00:00,889.0
2021-09-17 21:00:00,852.0
2021-09-17 22:00:00,802.0
2021-09-17 23:00:00,746.0
2021-09-18 00:00:00,682.0
2021-09-18 01:00:00,632.0
2021-09-18 02:00:00,604.0
2021-09-18 03:00:00,590.0
2021-09-18 04:00:00,584.0
2021-09-18 05:00:00,584.0
2021-09-18 06:00:00,601.0
2021-09-18 07:00:00,648.0
2021-09-18 08:00:00,741.0
2021-09-18 09:00:00,826.0
2021-09-18 10:00:00,863.0
2021-09-18 11:00:00,862.0
2021-09-18 12:00:00,839.0
2021-09-18 13:00:00,819.0
2021-09-18 14:00:00,804.0
2021-09-18 15:00:00,808.0
2021-09-18 16:00:00,829.0
2021-09-18 17:00:00,865.0
2021-09-18 18:00:00,909.0
2021-09-18 19:00:00,920.0
2021-09-18 20:00:00,887.0
2021-09-18 21:00:00,834.0
2021-09-18 22:00:00,786.0
2021-09-18 23:00:00,734.0
2021-09-19 00:00:00,678.0
2021-09-19 01:00:00,632.0
2021-09-19 02:00:00,605.0
2021-09-19 03:00:00,591.0
2021-09-19 04:00:00,587.0
2021-09-19 05:00:00,586.0
2021-09-19 06:00:00,597.0
2021-09-19 07:00:00,628.0
2021-09-19 08:00:00,708.0
2021-09-19 09:00:00,803.0
2021-09-19 10:00:00,865.0
2021-09-19 11:00:00,880.0
2021-09-19 12:00:00,879.0
2021-09-19 13:00:00,880.0
2021-09-19 14:00:00,885.0
2021-09-19 15:00:00,893.0
2021-09-19 16:00:00,899.0
2021-09-19 17:00:00,911.0
2021-09-19 18:00:00,941.0
2021-09-19 19:00:00,978.0
2021-09-19 20:00:00,1000.0
2021-09-19 21:00:00,962.0
2021-09-19 22:00:00,893.0
2021-09-19 23:00:00,796.0
2021-09-20 00:00:00,705.0
2021-09-20 01:00:00,662.0
2021-09-20 02:00:00,638.0
2021-09-20 03:00:00,629.0
2021-09-20 04:00:00,626.0
2021-09-20 05:00:00,647.0
2021-09-20 06:00:00,741.0
2021-09-20 07:00:00,844.0
2021-09-20 08:00:00,832.0
2021-09-20 09:00:00,801.0
2021-09-20 10:00:00,776.0
2021-09-20 11:00:00,756.0
2021-09-20 12:00:00,740.0
2021-09-20 13:00:00,731.0
2021-09-20 14:00:00,750.0
2021-09-20 15:00:00,815.0
2021-09-20 16:00:00,890.0
2021-09-20 17:00:00,899.0
2021-09-20 18:00:00,908.0
2021-09-20 19:00:00,952.0
2021-09-20 20:00:00,989.0
2021-09-20 21:00:00,970.0
2021-09-20 22:00:00,907.0
2021-09-20 23:00:00,807.0
2021-09-21 00:00:00,707.0
2021-09-21 01:00:00,655.0
2021-09-21 02:00:00,631.0
2021-09-21 03:00:00,617.0
2021-09-21 04:00:00,610.0
2021-09-21 05:00:00,626.0
2021-09-21 06:00:00,712.0
2021-09-21 07:00:00,811.0
2021-09-21 08:00:00,793.0
2021-09-21 09:00:00,765.0
2021-09-21 10:00:00,745.0
2021-09-21 11:00:00,727.0
2021-09-21 12:00:00,711.0
2021-09-21 13:00:00,703.0
2021-09-21 14:00:00,721.0
2021-09-21 15:00:00,794.0
2021-09-21 16:00:00,869.0
2021-09-21 17:00:00,883.0
2021-09-21 18:00:00,899.0
2021-09-21 19:00:00,935.0
2021-09-21 20:00:00,965.0
2021-09-21 21:00:00,941.0
2021-09-21 22:00:00,876.0
2021-09-21 23:00:00,778.0
2021-09-22 00:00:00,679.0
2021-09-22 01:00:00,629.0
2021-09-22 02:00:00,607.0
2021-09-22 03:00:00,597.0
2021-09-22 04:00:00,592.0
2021-09-22 05:00:00,608.0
2021-09-22 06:00:00,698.0
2021-09-22 07:00:00,796.0
2021-09-22 08:00:00,774.0
2021-09-22 09:00:00,737.0
2021-09-22 10:00:00,709.0
2021-09-22 11:00:00,686.0
2021-09-22 12:00:00,667.0
2021-09-22 13:00:00,659.0
2021-09-22 14:00:00,674.0
2021-09-22 15:00:00,733.0
2021-09-22 16:00:00,803.0
2021-09-22 17:00:00,822.0
2021-09-22 18:00:00,842.0
2021-09-22 19:00:00,885.0
2021-09-22 20:00:00,915.0
2021-09-22 21:00:00,888.0
2021-09-22 22:00:00,824.0
2021-09-22 23:00:00,731.0
2021-09-23 00:00:00,638.0
2021-09-23 01:00:00,584.0
2021-09-23 02:00:00,563.0
2021-09-23 03:00:00,555.0
2021-09-23 04:00:00,555.0
2021-09-23 05:00:00,572.0
2021-09-23 06:00:00,663.0
2021-09-23 07:00:00,769.0
2021-09-23 08:00:00,760.0
2021-09-23 09:00:00,743.0
2021-09-23 10:00:00,740.0
2021-09-23 11:00:00,736.0
2021-09-23 12:00:00,722.0
2021-09-23 13:00:00,721.0
2021-09-23 14:00:00,745.0
2021-09-23 15:00:00,807.0
2021-09-23 16:00:00,867.0
2021-09-23 17:00:00,868.0
2021-09-23 18:00:00,886.0
2021-09-23 19:00:00,937.0
2021-09-23 20:00:00,976.0
2021-09-23 21:00:00,958.0
2021-09-23 22:00:00,903.0
2021-09-23 23:00:00,818.0
2021-09-24 00:00:00,732.0
2021-09-24 01:00:00,677.0
2021-09-24 02:00:00,648.0
2021-09-24 03:00:00,635.0
2021-09-24 04:00:00,632.0
2021-09-24 05:00:00,651.0
2021-09-24 06:00:00,737.0
2021-09-24 07:00:00,846.0
2021-09-24 08:00:00,846.0
2021-09-24 09:00:00,829.0
2021-09-24 10:00:00,814.0
2021-09-24 11:00:00,806.0
2021-09-24 12:00:00,799.0
2021-09-24 13:00:00,798.0
2021-09-24 14:00:00,817.0
2021-09-24 15:00:00,862.0
2021-09-24 16:00:00,913.0
2021-09-24 17:00:00,926.0
2021-09-24 18:00:00,937.0
2021-09-24 19:00:00,949.0
2021-09-24 20:00:00,934.0
2021-09-24 21:00:00,890.0
2021-09-24 22:00:00,843.0
2021-09-24 23:00:00,790.0
2021-09-25 00:00:00,724.0
2021-09-25 01:00:00,669.0
2021-09-25 02:00:00,641.0
2021-09-25 03:00:00,627.0
2021-09-25 04:00:00,622.0
2021-09-25 05:00:00,629.0
2021-09-25 06:00:00,653.0
2021-09-25 07:00:00,703.0
2021-09-25 08:00:00,788.0
2021-09-25 09:00:00,851.0
2021-09-25 10:00:00,861.0
2021-09-25 11:00:00,834.0
2021-09-25 12:00:00,795.0
2021-09-25 13:00:00,762.0
2021-09-25 14:00:00,738.0
2021-09-25 15:00:00,732.0
2021-09-25 16:00:00,751.0
2021-09-25 17:00:00,788.0
2021-09-25 18:00:00,839.0
2021-09-25 19:00:00,875.0
2021-09-25 20:00:00,852.0
2021-09-25 21:00:00,805.0
2021-09-25 22:00:00,766.0
2021-09-25 23:00:00,722.0
2021-09-26 00:00:00,670.0
2021-09-26 01:00:00,631.0
2021-09-26 02:00:00,608.0
2021-09-26 03:00:00,598.0
2021-09-26 04:00:00,595.0
2021-09-26 05:00:00,599.0
2021-09-26 06:00:00,613.0
2021-09-26 07:00:00,648.0
2021-09-26 08:00:00,721.0
2021-09-26 09:00:00,801.0
2021-09-26 10:00:00,839.0
2021-09-26 11:00:00,835.0
2021-09-26 12:00:00,817.0
2021-09-26 13:00:00,813.0
2021-09-26 14:00:00,820.0
2021-09-26 15:00:00,833.0
2021-09-26 16:00:00,849.0
2021-09-26 17:00:00,869.0
2021-09-26 18:00:00,898.0
2021-09-26 19:00:00,938.0
2021-09-26 20:00:00,941.0
2021-09-26 21:00:00,898.0
2021-09-26 22:00:00,827.0
2021-09-26 23:00:00,731.0
2021-09-27 00:00:00,640.0
2021-09-27 01:00:00,590.0
2021-09-27 02:00:00,569.0
2021-09-27 03:00:00,558.0
2021-09-27 04:00:00,553.0
2021-09-27 05:00:00,568.0
2021-09-27 06:00:00,655.0
2021-09-27 07:00:00,754.0
2021-09-27 08:00:00,733.0
2021-09-27 09:00:00,706.0
2021-09-27 10:00:00,690.0
2021-09-27 11:00:00,681.0
2021-09-27 12:00:00,678.0
2021-09-27 13:00:00,681.0
2021-09-27 14:00:00,709.0
2021-09-27 15:00:00,779.0
2021-09-27 16:00:00,859.0
2021-09-27 17:00:00,871.0
2021-09-27 18:00:00,880.0
2021-09-27 19:00:00,904.0
2021-09-27 20:00:00,912.0
2021-09-27 21:00:00,884.0
2021-09-27 22:00:00,827.0
2021-09-27 23:00:00,733.0
2021-09-28 00:00:00,635.0
2021-09-28 01:00:00,585.0
2021-09-28 02:00:00,565.0
2021-09-28 03:00:00,556.0
2021-09-28 04:00:00,554.0
2021-09-28 05:00:00,576.0
2021-09-28 06:00:00,670.0
2021-09-28 07:00:00,775.0
2021-09-28 08:00:00,755.0
2021-09-28 09:00:00,714.0
2021-09-28 10:00:00,681.0
2021-09-28 11:00:00,656.0
2021-09-28 12:00:00,635.0
2021-09-28 13:00:00,627.0
2021-09-28 14:00:00,645.0
2021-09-28 15:00:00,708.0
2021-09-28 16:00:00,775.0
2021-09-28 17:00:00,783.0
2021-09-28 18:00:00,799.0
2021-09-28 19:00:00,860.0
2021-09-28 20:00:00,905.0
2021-09-28 21:00:00,886.0
2021-09-28 22:00:00,829.0
2021-09-28 23:00:00,737.0
2021-09-29 00:00:00,643.0
2021-09-29 01:00:00,590.0
2021-09-29 02:00:00,569.0
2021-09-29 03:00:00,562.0
2021-09-29 04:00:00,557.0
2021-09-29 05:00:00,574.0
2021-09-29 06:00:00,665.0
2021-09-29 07:00:00,770.0
2021-09-29 08:00:00,751.0
2021-09-29 09:00:00,724.0
2021-09-29 10:00:00,709.0
2021-09-29 11:00:00,696.0
2021-09-29 12:00:00,684.0
2021-09-29 13:00:00,683.0
2021-09-29 14:00:00,708.0
2021-09-29 15:00:00,779.0
2021-09-29 16:00:00,857.0
2021-09-29 17:00:00,871.0
2021-09-29 18:00:00,888.0
2021-09-29 19:00:00,925.0
2021-09-29 20:00:00,941.0
2021-09-29 21:00:00,913.0
2021-09-29 22:00:00,853.0
2021-09-29 23:00:00,762.0
2021-09-30 00:00:00,672.0
2021-09-30 01:00:00,622.0
2021-09-30 02:00:00,601.0
2021-09-30 03:00:00,589.0
2021-09-30 04:00:00,584.0
2021-09-30 05:00:00,603.0
2021-09-30 06:00:00,694.0
2021-09-30 07:00:00,801.0
2021-09-30 08:00:00,785.0
2021-09-30 09:00:00,760.0
2021-09-30 10:00:00,749.0
2021-09-30 11:00:00,741.0
2021-09-30 12:00:00,731.0
2021-09-30 13:00:00,728.0
2021-09-30 14:00:00,752.0
2021-09-30 15:00:00,812.0
2021-09-30 16:00:00,886.0
2021-09-30 17:00:00,902.0
2021-09-30 18:00:00,922.0
2021-09-30 19:00:00,964.0
2021-09-30 20:00:00,981.0
2021-09-30 21:00:00,956.0
2021-09-30 22:00:00,901.0
2021-09-30 23:00:00,811.0
2021-10-01 00:00:00,719.0
2021-10-01 01:00:00,665.0
2021-10-01 02:00:00,643.0
2021-10-01 03:00:00,636.0
2021-10-01 04:00:00,630.0
2021-10-01 05:00:00,641.0
2021-10-01 06:00:00,722.0
2021-10-01 07:00:00,826.0
2021-10-01 08:00:00,814.0
2021-10-01 09:00:00,791.0
2021-10-01 10:00:00,773.0
2021-10-01 11:00:00,764.0
2021-10-01 12:00:00,754.0
2021-10-01 13:00:00,764.0
2021-10-01 14:00:00,799.0
2021-10-01 15:00:00,865.0
2021-10-01 16:00:00,938.0
2021-10-01 17:00:00,965.0
2021-10-01 18:00:00,977.0
2021-10-01 19:00:00,977.0
2021-10-01 20:00:00,944.0
2021-10-01 21:00:00,892.0
2021-10-01 22:00:00,840.0
2021-10-01 23:00:00,784.0
2021-10-02 00:00:00,723.0
2021-10-02 01:00:00,668.0
2021-10-02 02:00:00,638.0
2021-10-02 03:00:00,624.0
2021-10-02 04:00:00,616.0
2021-10-02 05:00:00,620.0
2021-10-02 06:00:00,641.0
2021-10-02 07:00:00,692.0
2021-10-02 08:00:00,780.0
2021-10-02 09:00:00,862.0
2021-10-02 10:00:00,886.0
2021-10-02 11:00:00,877.0
2021-10-02 12:00:00,853.0
2021-10-02 13:00:00,831.0
2021-10-02 14:00:00,813.0
2021-10-02 15:00:00,818.0
2021-10-02 16:00:00,843.0
2021-10-02 17:00:00,878.0
2021-10-02 18:00:00,935.0
2021-10-02 19:00:00,968.0
2021-10-02 20:00:00,921.0
2021-10-02 21:00:00,867.0
2021-10-02 22:00:00,825.0
2021-10-02 23:00:00,782.0
2021-10-03 00:00:00,736.0
2021-10-03 01:00:00,692.0
2021-10-03 02:00:00,665.0
2021-10-03 03:00:00,649.0
2021-10-03 04:00:00,638.0
2021-10-03 05:00:00,631.0
2021-10-03 06:00:00,639.0
2021-10-03 07:00:00,668.0
2021-10-03 08:00:00,738.0
2021-10-03 09:00:00,834.0
2021-10-03 10:00:00,899.0
2021-10-03 11:00:00,925.0
2021-10-03 12:00:00,929.0
2021-10-03 13:00:00,926.0
2021-10-03 14:00:00,920.0
2021-10-03 15:00:00,916.0
2021-10-03 16:00:00,915.0
2021-10-03 17:00:00,924.0
2021-10-03 18:00:00,953.0
2021-10-03 19:00:00,983.0
2021-10-03 20:00:00,976.0
2021-10-03 21:00:00,937.0
2021-10-03 22:00:00,876.0
2021-10-03 23:00:00,789.0
2021-10-04 00:00:00,702.0
2021-10-04 01:00:00,652.0
2021-10-04 02:00:00,628.0
2021-10-04 03:00:00,616.0
2021-10-04 04:00:00,610.0
2021-10-04 05:00:00,629.0
2021-10-04 06:00:00,715.0
2021-10-04 07:00:00,811.0
2021-10-04 08:00:00,800.0
2021-10-04 09:00:00,774.0
2021-10-04 10:00:00,753.0
2021-10-04 11:00:00,738.0
2021-10-04 12:00:00,723.0
2021-10-04 13:00:00,718.0
2021-10-04 14:00:00,731.0
2021-10-04 15:00:00,790.0
2021-10-04 16:00:00,862.0
2021-10-04 17:00:00,882.0
2021-10-04 18:00:00,907.0
2021-10-04 19:00:00,954.0
2021-10-04 20:00:00,965.0
2021-10-04 21:00:00,938.0
2021-10-04 22:00:00,879.0
2021-10-04 23:00:00,785.0
2021-10-05 00:00:00,697.0
2021-10-05 01:00:00,644.0
2021-10-05 02:00:00,621.0
2021-10-05 03:00:00,614.0
2021-10-05 04:00:00,610.0
2021-10-05 05:00:00,627.0
2021-10-05 06:00:00,714.0
2021-10-05 07:00:00,808.0
2021-10-05 08:00:00,794.0
2021-10-05 09:00:00,772.0
2021-10-05 10:00:00,758.0
2021-10-05 11:00:00,747.0
2021-10-05 12:00:00,743.0
2021-10-05 13:00:00,739.0
2021-10-05 14:00:00,753.0
2021-10-05 15:00:00,807.0
2021-10-05 16:00:00,874.0
2021-10-05 17:00:00,886.0
2021-10-05 18:00:00,910.0
2021-10-05 19:00:00,958.0
2021-10-05 20:00:00,973.0
2021-10-05 21:00:00,949.0
2021-10-05 22:00:00,892.0
2021-10-05 23:00:00,801.0
2021-10-06 00:00:00,713.0
2021-10-06 01:00:00,664.0
2021-10-06 02:00:00,646.0
2021-10-06 03:00:00,636.0
2021-10-06 04:00:00,633.0
2021-10-06 05:00:00,652.0
2021-10-06 06:00:00,740.0
2021-10-06 07:00:00,839.0
2021-10-06 08:00:00,831.0
2021-10-06 09:00:00,807.0
2021-10-06 10:00:00,788.0
2021-10-06 11:00:00,775.0
2021-10-06 12:00:00,762.0
2021-10-06 13:00:00,750.0
2021-10-06 14:00:00,759.0
2021-10-06 15:00:00,814.0
2021-10-06 16:00:00,878.0
2021-10-06 17:00:00,894.0
2021-10-06 18:00:00,919.0
2021-10-06 19:00:00,969.0
2021-10-06 20:00:00,985.0
2021-10-06 21:00:00,964.0
2021-10-06 22:00:00,909.0
2021-10-06 23:00:00,817.0
2021-10-07 00:00:00,726.0
2021-10-07 01:00:00,673.0
2021-10-07 02:00:00,650.0
2021-10-07 03:00:00,641.0
2021-10-07 04:00:00,643.0
2021-10-07 05:00:00,665.0
2021-10-07 06:00:00,753.0
2021-10-07 07:00:00,853.0
2021-10-07 08:00:00,848.0
2021-10-07 09:00:00,826.0
2021-10-07 10:00:00,807.0
2021-10-07 11:00:00,793.0
2021-10-07 12:00:00,784.0
2021-10-07 13:00:00,782.0
2021-10-07 14:00:00,801.0
2021-10-07 15:00:00,862.0
2021-10-07 16:00:00,932.0
2021-10-07 17:00:00,950.0
2021-10-07 18:00:00,973.0
2021-10-07 19:00:00,1003.0
2021-10-07 20:00:00,1000.0
2021-10-07 21:00:00,970.0
2021-10-07 22:00:00,916.0
2021-10-07 23:00:00,824.0
2021-10-08 00:00:00,727.0
2021-10-08 01:00:00,668.0
2021-10-08 02:00:00,640.0
2021-10-08 03:00:00,626.0
2021-10-08 04:00:00,618.0
2021-10-08 05:00:00,630.0
2021-10-08 06:00:00,705.0
2021-10-08 07:00:00,797.0
2021-10-08 08:00:00,800.0
2021-10-08 09:00:00,792.0
2021-10-08 10:00:00,789.0
2021-10-08 11:00:00,785.0
2021-10-08 12:00:00,783.0
2021-10-08 13:00:00,786.0
2021-10-08 14:00:00,806.0
2021-10-08 15:00:00,855.0
2021-10-08 16:00:00,916.0
2021-10-08 17:00:00,946.0
2021-10-08 18:00:00,969.0
2021-10-08 19:00:00,966.0
2021-10-08 20:00:00,926.0
2021-10-08 21:00:00,870.0
2021-10-08 22:00:00,817.0
2021-10-08 23:00:00,760.0
2021-10-09 00:00:00,696.0
2021-10-09 01:00:00,649.0
2021-10-09 02:00:00,618.0
2021-10-09 03:00:00,599.0
2021-10-09 04:00:00,591.0
2021-10-09 05:00:00,594.0
2021-10-09 06:00:00,613.0
2021-10-09 07:00:00,661.0
2021-10-09 08:00:00,739.0
2021-10-09 09:00:00,820.0
2021-10-09 10:00:00,850.0
2021-10-09 11:00:00,842.0
2021-10-09 12:00:00,816.0
2021-10-09 13:00:00,789.0
2021-10-09 14:00:00,775.0
2021-10-09 15:00:00,780.0
2021-10-09 16:00:00,810.0
2021-10-09 17:00:00,865.0
2021-10-09 18:00:00,930.0
2021-10-09 19:00:00,943.0
2021-10-09 20:00:00,886.0
2021-10-09 21:00:00,832.0
2021-10-09 22:00:00,789.0
2021-10-09 23:00:00,747.0
2021-10-10 00:00:00,691.0
2021-10-10 01:00:00,648.0
2021-10-10 02:00:00,622.0
2021-10-10 03:00:00,609.0
2021-10-10 04:00:00,603.0
2021-10-10 05:00:00,601.0
2021-10-10 06:00:00,613.0
2021-10-10 07:00:00,649.0
2021-10-10 08:00:00,718.0
2021-10-10 09:00:00,809.0
2021-10-10 10:00:00,875.0
2021-10-10 11:00:00,898.0
2021-10-10 12:00:00,901.0
2021-10-10 13:00:00,899.0
2021-10-10 14:00:00,895.0
2021-10-10 15:00:00,898.0
2021-10-10 16:00:00,903.0
2021-10-10 17:00:00,913.0
2021-10-10 18:00:00,958.0
2021-10-10 19:00:00,998.0
2021-10-10 20:00:00,987.0
2021-10-10 21:00:00,951.0
2021-10-10 22:00:00,899.0
2021-10-10 23:00:00,821.0
2021-10-11 00:00:00,742.0
2021-10-11 01:00:00,698.0
2021-10-11 02:00:00,681.0
2021-10-11 03:00:00,676.0
2021-10-11 04:00:00,679.0
2021-10-11 05:00:00,700.0
2021-10-11 06:00:00,778.0
2021-10-11 07:00:00,863.0
2021-10-11 08:00:00,877.0
2021-10-11 09:00:00,868.0
2021-10-11 10:00:00,852.0
2021-10-11 11:00:00,833.0
2021-10-11 12:00:00,811.0
2021-10-11 13:00:00,793.0
2021-10-11 14:00:00,797.0
2021-10-11 15:00:00,850.0
2021-10-11 16:00:00,931.0
2021-10-11 17:00:00,968.0
2021-10-11 18:00:00,1014.0
2021-10-11 19:00:00,1061.0
2021-10-11 20:00:00,1072.0
2021-10-11 21:00:00,1047.0
2021-10-11 22:00:00,994.0
2021-10-11 23:00:00,918.0
2021-10-12 00:00:00,835.0
2021-10-12 01:00:00,790.0
2021-10-12 02:00:00,774.0
2021-10-12 03:00:00,769.0
2021-10-12 04:00:00,774.0
2021-10-12 05:00:00,802.0
2021-10-12 06:00:00,889.0
2021-10-12 07:00:00,979.0
2021-10-12 08:00:00,994.0
2021-10-12 09:00:00,972.0
2021-10-12 10:00:00,933.0
2021-10-12 11:00:00,890.0
2021-10-12 12:00:00,851.0
2021-10-12 13:00:00,821.0
2021-10-12 14:00:00,814.0
2021-10-12 15:00:00,854.0
2021-10-12 16:00:00,920.0
2021-10-12 17:00:00,955.0
2021-10-12 18:00:00,1014.0
2021-10-12 19:00:00,1072.0
2021-10-12 20:00:00,1087.0
2021-10-12 21:00:00,1067.0
2021-10-12 22:00:00,1019.0
2021-10-12 23:00:00,947.0
2021-10-13 00:00:00,863.0
2021-10-13 01:00:00,818.0
2021-10-13 02:00:00,801.0
2021-10-13 03:00:00,799.0
2021-10-13 04:00:00,807.0
2021-10-13 05:00:00,830.0
2021-10-13 06:00:00,909.0
2021-10-13 07:00:00,992.0
2021-10-13 08:00:00,1005.0
2021-10-13 09:00:00,999.0
2021-10-13 10:00:00,982.0
2021-10-13 11:00:00,965.0
2021-10-13 12:00:00,952.0
2021-10-13 13:00:00,948.0
2021-10-13 14:00:00,966.0
2021-10-13 15:00:00,1027.0
2021-10-13 16:00:00,1099.0
2021-10-13 17:00:00,1129.0
2021-10-13 18:00:00,1150.0
2021-10-13 19:00:00,1158.0
2021-10-13 20:00:00,1138.0
2021-10-13 21:00:00,1104.0
2021-10-13 22:00:00,1043.0
2021-10-13 23:00:00,959.0
2021-10-14 00:00:00,870.0
2021-10-14 01:00:00,815.0
2021-10-14 02:00:00,787.0
2021-10-14 03:00:00,772.0
2021-10-14 04:00:00,764.0
2021-10-14 05:00:00,776.0
2021-10-14 06:00:00,842.0
2021-10-14 07:00:00,915.0
2021-10-14 08:00:00,929.0
2021-10-14 09:00:00,930.0
2021-10-14 10:00:00,925.0
2021-10-14 11:00:00,919.0
2021-10-14 12:00:00,897.0
2021-10-14 13:00:00,887.0
2021-10-14 14:00:00,893.0
2021-10-14 15:00:00,947.0
2021-10-14 16:00:00,1015.0
2021-10-14 17:00:00,1040.0
2021-10-14 18:00:00,1063.0
2021-10-14 19:00:00,1076.0
2021-10-14 20:00:00,1067.0
2021-10-14 21:00:00,1038.0
2021-10-14 22:00:00,987.0
2021-10-14 23:00:00,909.0
2021-10-15 00:00:00,830.0
2021-10-15 01:00:00,780.0
2021-10-15 02:00:00,763.0
2021-10-15 03:00:00,757.0
2021-10-15 04:00:00,757.0
2021-10-15 05:00:00,776.0
2021-10-15 06:00:00,846.0
2021-10-15 07:00:00,926.0
2021-10-15 08:00:00,951.0
2021-10-15 09:00:00,948.0
2021-10-15 10:00:00,925.0
2021-10-15 11:00:00,900.0
2021-10-15 12:00:00,878.0
2021-10-15 13:00:00,874.0
2021-10-15 14:00:00,897.0
2021-10-15 15:00:00,947.0
2021-10-15 16:00:00,1005.0
2021-10-15 17:00:00,1047.0
2021-10-15 18:00:00,1101.0
2021-10-15 19:00:00,1122.0
2021-10-15 20:00:00,1091.0
2021-10-15 21:00:00,1051.0
2021-10-15 22:00:00,1005.0
2021-10-15 23:00:00,953.0
2021-10-16 00:00:00,893.0
2021-10-16 01:00:00,842.0
2021-10-16 02:00:00,816.0
2021-10-16 03:00:00,801.0
2021-10-16 04:00:00,797.0
2021-10-16 05:00:00,803.0
2021-10-16 06:00:00,825.0
2021-10-16 07:00:00,873.0
2021-10-16 08:00:00,951.0
2021-10-16 09:00:00,1028.0
2021-10-16 10:00:00,1059.0
2021-10-16 11:00:00,1048.0
2021-10-16 12:00:00,1022.0
2021-10-16 13:00:00,1000.0
2021-10-16 14:00:00,988.0
2021-10-16 15:00:00,995.0
2021-10-16 16:00:00,1017.0
2021-10-16 17:00:00,1062.0
2021-10-16 18:00:00,1133.0
2021-10-16 19:00:00,1142.0
2021-10-16 20:00:00,1081.0
2021-10-16 21:00:00,1033.0
2021-10-16 22:00:00,993.0
2021-10-16 23:00:00,950.0
2021-10-17 00:00:00,899.0
2021-10-17 01:00:00,860.0
2021-10-17 02:00:00,839.0
2021-10-17 03:00:00,827.0
2021-10-17 04:00:00,828.0
2021-10-17 05:00:00,839.0
2021-10-17 06:00:00,863.0
2021-10-17 07:00:00,911.0
2021-10-17 08:00:00,989.0
2021-10-17 09:00:00,1071.0
2021-10-17 10:00:00,1096.0
2021-10-17 11:00:00,1072.0
2021-10-17 12:00:00,1034.0
2021-10-17 13:00:00,1007.0
2021-10-17 14:00:00,990.0
2021-10-17 15:00:00,993.0
2021-10-17 16:00:00,1011.0
2021-10-17 17:00:00,1054.0
2021-10-17 18:00:00,1141.0
2021-10-17 19:00:00,1210.0
2021-10-17 20:00:00,1214.0
2021-10-17 21:00:00,1185.0
2021-10-17 22:00:00,1129.0
2021-10-17 23:00:00,1040.0
2021-10-18 00:00:00,952.0
2021-10-18 01:00:00,907.0
2021-10-18 02:00:00,895.0
2021-10-18 03:00:00,892.0
2021-10-18 04:00:00,897.0
2021-10-18 05:00:00,930.0
2021-10-18 06:00:00,1038.0
2021-10-18 07:00:00,1149.0
2021-10-18 08:00:00,1113.0
2021-10-18 09:00:00,1067.0
2021-10-18 10:00:00,1035.0
2021-10-18 11:00:00,1012.0
2021-10-18 12:00:00,989.0
2021-10-18 13:00:00,977.0
2021-10-18 14:00:00,997.0
2021-10-18 15:00:00,1070.0
2021-10-18 16:00:00,1159.0
2021-10-18 17:00:00,1184.0
2021-10-18 18:00:00,1217.0
2021-10-18 19:00:00,1236.0
2021-10-18 20:00:00,1228.0
2021-10-18 21:00:00,1196.0
2021-10-18 22:00:00,1132.0
2021-10-18 23:00:00,1030.0
2021-10-19 00:00:00,935.0
2021-10-19 01:00:00,876.0
2021-10-19 02:00:00,852.0
2021-10-19 03:00:00,844.0
2021-10-19 04:00:00,839.0
2021-10-19 05:00:00,857.0
2021-10-19 06:00:00,948.0
2021-10-19 07:00:00,1042.0
2021-10-19 08:00:00,1011.0
2021-10-19 09:00:00,977.0
2021-10-19 10:00:00,964.0
2021-10-19 11:00:00,961.0
2021-10-19 12:00:00,956.0
2021-10-19 13:00:00,960.0
2021-10-19 14:00:00,989.0
2021-10-19 15:00:00,1062.0
2021-10-19 16:00:00,1144.0
2021-10-19 17:00:00,1160.0
2021-10-19 18:00:00,1174.0
2021-10-19 19:00:00,1180.0
2021-10-19 20:00:00,1173.0
2021-10-19 21:00:00,1143.0
2021-10-19 22:00:00,1083.0
2021-10-19 23:00:00,990.0
2021-10-20 00:00:00,892.0
2021-10-20 01:00:00,835.0
2021-10-20 02:00:00,809.0
2021-10-20 03:00:00,795.0
2021-10-20 04:00:00,789.0
2021-10-20 05:00:00,796.0
2021-10-20 06:00:00,876.0
2021-10-20 07:00:00,966.0
2021-10-20 08:00:00,936.0
2021-10-20 09:00:00,901.0
2021-10-20 10:00:00,886.0
2021-10-20 11:00:00,875.0
2021-10-20 12:00:00,862.0
2021-10-20 13:00:00,853.0
2021-10-20 14:00:00,861.0
2021-10-20 15:00:00,918.0
2021-10-20 16:00:00,993.0
2021-10-20 17:00:00,1019.0
2021-10-20 18:00:00,1063.0
2021-10-20 19:00:00,1092.0
2021-10-20 20:00:00,1096.0
2021-10-20 21:00:00,1076.0
2021-10-20 22:00:00,1022.0
2021-10-20 23:00:00,939.0
2021-10-21 00:00:00,847.0
2021-10-21 01:00:00,793.0
2021-10-21 02:00:00,773.0
2021-10-21 03:00:00,770.0
2021-10-21 04:00:00,768.0
2021-10-21 05:00:00,788.0
2021-10-21 06:00:00,882.0
2021-10-21 07:00:00,993.0
2021-10-21 08:00:00,981.0
2021-10-21 09:00:00,951.0
2021-10-21 10:00:00,930.0
2021-10-21 11:00:00,905.0
2021-10-21 12:00:00,879.0
2021-10-21 13:00:00,870.0
2021-10-21 14:00:00,885.0
2021-10-21 15:00:00,956.0
2021-10-21 16:00:00,1043.0
2021-10-21 17:00:00,1089.0
2021-10-21 18:00:00,1149.0
2021-10-21 19:00:00,1187.0
2021-10-21 20:00:00,1194.0
2021-10-21 21:00:00,1177.0
2021-10-21 22:00:00,1128.0
2021-10-21 23:00:00,1045.0
2021-10-22 00:00:00,959.0
2021-10-22 01:00:00,905.0
2021-10-22 02:00:00,884.0
2021-10-22 03:00:00,880.0
2021-10-22 04:00:00,880.0
2021-10-22 05:00:00,901.0
2021-10-22 06:00:00,990.0
2021-10-22 07:00:00,1100.0
2021-10-22 08:00:00,1102.0
2021-10-22 09:00:00,1079.0
2021-10-22 10:00:00,1050.0
2021-10-22 11:00:00,1014.0
2021-10-22 12:00:00,987.0
2021-10-22 13:00:00,975.0
2021-10-22 14:00:00,985.0
2021-10-22 15:00:00,1031.0
2021-10-22 16:00:00,1102.0
2021-10-22 17:00:00,1156.0
2021-10-22 18:00:00,1210.0
2021-10-22 19:00:00,1211.0
2021-10-22 20:00:00,1177.0
2021-10-22 21:00:00,1131.0
2021-10-22 22:00:00,1082.0
2021-10-22 23:00:00,1034.0
2021-10-23 00:00:00,977.0
2021-10-23 01:00:00,926.0
2021-10-23 02:00:00,894.0
2021-10-23 03:00:00,875.0
2021-10-23 04:00:00,869.0
2021-10-23 05:00:00,874.0
2021-10-23 06:00:00,900.0
2021-10-23 07:00:00,957.0
2021-10-23 08:00:00,1048.0
2021-10-23 09:00:00,1126.0
2021-10-23 10:00:00,1140.0
2021-10-23 11:00:00,1106.0
2021-10-23 12:00:00,1056.0
2021-10-23 13:00:00,1015.0
2021-10-23 14:00:00,992.0
2021-10-23 15:00:00,995.0
2021-10-23 16:00:00,1032.0
2021-10-23 17:00:00,1105.0
2021-10-23 18:00:00,1196.0
2021-10-23 19:00:00,1191.0
2021-10-23 20:00:00,1126.0
2021-10-23 21:00:00,1069.0
2021-10-23 22:00:00,1022.0
2021-10-23 23:00:00,970.0
2021-10-24 00:00:00,912.0
2021-10-24 01:00:00,864.0
2021-10-24 02:00:00,832.0
2021-10-24 03:00:00,814.0
2021-10-24 04:00:00,805.0
2021-10-24 05:00:00,801.0
2021-10-24 06:00:00,811.0
2021-10-24 07:00:00,842.0
2021-10-24 08:00:00,909.0
2021-10-24 09:00:00,1003.0
2021-10-24 10:00:00,1069.0
2021-10-24 11:00:00,1090.0
2021-10-24 12:00:00,1094.0
2021-10-24 13:00:00,1101.0
2021-10-24 14:00:00,1103.0
2021-10-24 15:00:00,1107.0
2021-10-24 16:00:00,1109.0
2021-10-24 17:00:00,1125.0
2021-10-24 18:00:00,1150.0
2021-10-24 19:00:00,1152.0
2021-10-24 20:00:00,1131.0
2021-10-24 21:00:00,1087.0
2021-10-24 22:00:00,1025.0
2021-10-24 23:00:00,933.0
2021-10-25 00:00:00,838.0
2021-10-25 01:00:00,780.0
2021-10-25 02:00:00,751.0
2021-10-25 03:00:00,738.0
2021-10-25 04:00:00,734.0
2021-10-25 05:00:00,752.0
2021-10-25 06:00:00,843.0
2021-10-25 07:00:00,943.0
2021-10-25 08:00:00,922.0
2021-10-25 09:00:00,893.0
2021-10-25 10:00:00,882.0
2021-10-25 11:00:00,878.0
2021-10-25 12:00:00,873.0
2021-10-25 13:00:00,867.0
2021-10-25 14:00:00,880.0
2021-10-25 15:00:00,945.0
2021-10-25 16:00:00,1025.0
2021-10-25 17:00:00,1049.0
2021-10-25 18:00:00,1080.0
2021-10-25 19:00:00,1098.0
2021-10-25 20:00:00,1096.0
2021-10-25 21:00:00,1070.0
2021-10-25 22:00:00,1011.0
2021-10-25 23:00:00,917.0
2021-10-26 00:00:00,835.0
2021-10-26 01:00:00,782.0
2021-10-26 02:00:00,756.0
2021-10-26 03:00:00,747.0
2021-10-26 04:00:00,748.0
2021-10-26 05:00:00,775.0
2021-10-26 06:00:00,873.0
2021-10-26 07:00:00,985.0
2021-10-26 08:00:00,970.0
2021-10-26 09:00:00,937.0
2021-10-26 10:00:00,907.0
2021-10-26 11:00:00,875.0
2021-10-26 12:00:00,845.0
2021-10-26 13:00:00,838.0
2021-10-26 14:00:00,862.0
2021-10-26 15:00:00,934.0
2021-10-26 16:00:00,1025.0
2021-10-26 17:00:00,1063.0
2021-10-26 18:00:00,1108.0
2021-10-26 19:00:00,1125.0
2021-10-26 20:00:00,1129.0
2021-10-26 21:00:00,1110.0
2021-10-26 22:00:00,1053.0
2021-10-26 23:00:00,960.0
2021-10-27 00:00:00,859.0
2021-10-27 01:00:00,798.0
2021-10-27 02:00:00,770.0
2021-10-27 03:00:00,755.0
2021-10-27 04:00:00,748.0
2021-10-27 05:00:00,755.0
2021-10-27 06:00:00,833.0
2021-10-27 07:00:00,929.0
2021-10-27 08:00:00,905.0
2021-10-27 09:00:00,872.0
2021-10-27 10:00:00,856.0
2021-10-27 11:00:00,842.0
2021-10-27 12:00:00,820.0
2021-10-27 13:00:00,807.0
2021-10-27 14:00:00,828.0
2021-10-27 15:00:00,898.0
2021-10-27 16:00:00,987.0
2021-10-27 17:00:00,1022.0
2021-10-27 18:00:00,1052.0
2021-10-27 19:00:00,1059.0
2021-10-27 20:00:00,1055.0
2021-10-27 21:00:00,1031.0
2021-10-27 22:00:00,968.0
2021-10-27 23:00:00,877.0
2021-10-28 00:00:00,781.0
2021-10-28 01:00:00,724.0
2021-10-28 02:00:00,698.0
2021-10-28 03:00:00,687.0
2021-10-28 04:00:00,683.0
2021-10-28 05:00:00,700.0
2021-10-28 06:00:00,784.0
2021-10-28 07:00:00,885.0
2021-10-28 08:00:00,871.0
2021-10-28 09:00:00,846.0
2021-10-28 10:00:00,839.0
2021-10-28 11:00:00,838.0
2021-10-28 12:00:00,834.0
2021-10-28 13:00:00,833.0
2021-10-28 14:00:00,867.0
2021-10-28 15:00:00,934.0
2021-10-28 16:00:00,1017.0
2021-10-28 17:00:00,1045.0
2021-10-28 18:00:00,1062.0
2021-10-28 19:00:00,1063.0
2021-10-28 20:00:00,1057.0
2021-10-28 21:00:00,1031.0
2021-10-28 22:00:00,975.0
2021-10-28 23:00:00,896.0
2021-10-29 00:00:00,800.0
2021-10-29 01:00:00,739.0
2021-10-29 02:00:00,709.0
2021-10-29 03:00:00,697.0
2021-10-29 04:00:00,686.0
2021-10-29 05:00:00,698.0
2021-10-29 06:00:00,782.0
2021-10-29 07:00:00,885.0
2021-10-29 08:00:00,880.0
2021-10-29 09:00:00,857.0
2021-10-29 10:00:00,844.0
2021-10-29 11:00:00,830.0
2021-10-29 12:00:00,818.0
2021-10-29 13:00:00,823.0
2021-10-29 14:00:00,853.0
2021-10-29 15:00:00,912.0
2021-10-29 16:00:00,989.0
2021-10-29 17:00:00,1033.0
2021-10-29 18:00:00,1061.0
2021-10-29 19:00:00,1045.0
2021-10-29 20:00:00,1002.0
2021-10-29 21:00:00,954.0
2021-10-29 22:00:00,906.0
2021-10-29 23:00:00,861.0
2021-10-30 00:00:00,797.0
2021-10-30 01:00:00,743.0
2021-10-30 02:00:00,713.0
2021-10-30 03:00:00,700.0
2021-10-30 04:00:00,689.0
2021-10-30 05:00:00,687.0
2021-10-30 06:00:00,706.0
2021-10-30 07:00:00,756.0
2021-10-30 08:00:00,846.0
2021-10-30 09:00:00,934.0
2021-10-30 10:00:00,967.0
2021-10-30 11:00:00,957.0
2021-10-30 12:00:00,931.0
2021-10-30 13:00:00,911.0
2021-10-30 14:00:00,907.0
2021-10-30 15:00:00,922.0
2021-10-30 16:00:00,965.0
2021-10-30 17:00:00,1034.0
2021-10-30 18:00:00,1087.0
2021-10-30 19:00:00,1055.0
2021-10-30 20:00:00,984.0
2021-10-30 21:00:00,930.0
2021-10-30 22:00:00,887.0
2021-10-30 23:00:00,846.0
2021-10-31 00:00:00,794.0
2021-10-31 01:00:00,735.0
2021-10-31 02:00:00,704.0
2021-10-31 03:00:00,697.0
2021-10-31 04:00:00,692.0
2021-10-31 05:00:00,703.0
2021-10-31 06:00:00,732.0
2021-10-31 07:00:00,795.0
2021-10-31 08:00:00,889.0
2021-10-31 09:00:00,959.0
2021-10-31 10:00:00,977.0
2021-10-31 11:00:00,955.0
2021-10-31 12:00:00,932.0
2021-10-31 13:00:00,930.0
2021-10-31 14:00:00,949.0
2021-10-31 15:00:00,989.0
2021-10-31 16:00:00,1034.0
2021-10-31 17:00:00,1059.0
2021-10-31 18:00:00,1048.0
2021-10-31 19:00:00,1041.0
2021-10-31 20:00:00,1039.0
2021-10-31 21:00:00,1017.0
2021-10-31 22:00:00,958.0
2021-10-31 23:00:00,869.0
2021-11-01 00:00:00,786.0
2021-11-01 01:00:00,746.0
2021-11-01 02:00:00,728.0
2021-11-01 03:00:00,721.0
2021-11-01 04:00:00,719.0
2021-11-01 05:00:00,739.0
2021-11-01 06:00:00,836.0
2021-11-01 07:00:00,937.0
2021-11-01 08:00:00,911.0
2021-11-01 09:00:00,879.0
2021-11-01 10:00:00,856.0
2021-11-01 11:00:00,842.0
2021-11-01 12:00:00,837.0
2021-11-01 13:00:00,843.0
2021-11-01 14:00:00,878.0
2021-11-01 15:00:00,968.0
2021-11-01 16:00:00,1082.0
2021-11-01 17:00:00,1119.0
2021-11-01 18:00:00,1120.0
2021-11-01 19:00:00,1115.0
2021-11-01 20:00:00,1106.0
2021-11-01 21:00:00,1077.0
2021-11-01 22:00:00,1016.0
2021-11-01 23:00:00,919.0
2021-11-02 00:00:00,826.0
2021-11-02 01:00:00,771.0
2021-11-02 02:00:00,745.0
2021-11-02 03:00:00,733.0
2021-11-02 04:00:00,732.0
2021-11-02 05:00:00,758.0
2021-11-02 06:00:00,859.0
2021-11-02 07:00:00,961.0
2021-11-02 08:00:00,936.0
2021-11-02 09:00:00,904.0
2021-11-02 10:00:00,885.0
2021-11-02 11:00:00,873.0
2021-11-02 12:00:00,856.0
2021-11-02 13:00:00,846.0
2021-11-02 14:00:00,870.0
2021-11-02 15:00:00,946.0
2021-11-02 16:00:00,1064.0
2021-11-02 17:00:00,1118.0
2021-11-02 18:00:00,1127.0
2021-11-02 19:00:00,1129.0
2021-11-02 20:00:00,1124.0
2021-11-02 21:00:00,1102.0
2021-11-02 22:00:00,1047.0
2021-11-02 23:00:00,951.0
2021-11-03 00:00:00,855.0
2021-11-03 01:00:00,807.0
2021-11-03 02:00:00,788.0
2021-11-03 03:00:00,781.0
2021-11-03 04:00:00,780.0
2021-11-03 05:00:00,808.0
2021-11-03 06:00:00,911.0
2021-11-03 07:00:00,1020.0
2021-11-03 08:00:00,999.0
2021-11-03 09:00:00,964.0
2021-11-03 10:00:00,934.0
2021-11-03 11:00:00,908.0
2021-11-03 12:00:00,883.0
2021-11-03 13:00:00,878.0
2021-11-03 14:00:00,903.0
2021-11-03 15:00:00,984.0
2021-11-03 16:00:00,1101.0
2021-11-03 17:00:00,1161.0
2021-11-03 18:00:00,1172.0
2021-11-03 19:00:00,1174.0
2021-11-03 20:00:00,1172.0
2021-11-03 21:00:00,1151.0
2021-11-03 22:00:00,1103.0
2021-11-03 23:00:00,1016.0
2021-11-04 00:00:00,917.0
2021-11-04 01:00:00,871.0
2021-11-04 02:00:00,854.0
2021-11-04 03:00:00,848.0
2021-11-04 04:00:00,851.0
2021-11-04 05:00:00,884.0
2021-11-04 06:00:00,991.0
2021-11-04 07:00:00,1106.0
2021-11-04 08:00:00,1091.0
2021-11-04 09:00:00,1048.0
2021-11-04 10:00:00,1002.0
2021-11-04 11:00:00,962.0
2021-11-04 12:00:00,924.0
2021-11-04 13:00:00,903.0
2021-11-04 14:00:00,920.0
2021-11-04 15:00:00,1001.0
2021-11-04 16:00:00,1128.0
2021-11-04 17:00:00,1203.0
2021-11-04 18:00:00,1228.0
2021-11-04 19:00:00,1240.0
2021-11-04 20:00:00,1245.0
2021-11-04 21:00:00,1227.0
2021-11-04 22:00:00,1178.0
2021-11-04 23:00:00,1096.0
2021-11-05 00:00:00,1010.0
2021-11-05 01:00:00,963.0
2021-11-05 02:00:00,943.0
2021-11-05 03:00:00,936.0
2021-11-05 04:00:00,937.0
2021-11-05 05:00:00,957.0
2021-11-05 06:00:00,1051.0
2021-11-05 07:00:00,1165.0
2021-11-05 08:00:00,1154.0
2021-11-05 09:00:00,1114.0
2021-11-05 10:00:00,1081.0
2021-11-05 11:00:00,1064.0
2021-11-05 12:00:00,1049.0
2021-11-05 13:00:00,1049.0
2021-11-05 14:00:00,1061.0
2021-11-05 15:00:00,1118.0
2021-11-05 16:00:00,1225.0
2021-11-05 17:00:00,1292.0
2021-11-05 18:00:00,1298.0
2021-11-05 19:00:00,1268.0
2021-11-05 20:00:00,1217.0
2021-11-05 21:00:00,1166.0
2021-11-05 22:00:00,1114.0
2021-11-05 23:00:00,1054.0
2021-11-06 00:00:00,986.0
2021-11-06 01:00:00,938.0
2021-11-06 02:00:00,909.0
2021-11-06 03:00:00,894.0
2021-11-06 04:00:00,884.0
2021-11-06 05:00:00,886.0
2021-11-06 06:00:00,909.0
2021-11-06 07:00:00,966.0
2021-11-06 08:00:00,1057.0
2021-11-06 09:00:00,1137.0
2021-11-06 10:00:00,1165.0
2021-11-06 11:00:00,1163.0
2021-11-06 12:00:00,1149.0
2021-11-06 13:00:00,1145.0
2021-11-06 14:00:00,1146.0
2021-11-06 15:00:00,1172.0
2021-11-06 16:00:00,1228.0
2021-11-06 17:00:00,1271.0
2021-11-06 18:00:00,1278.0
2021-11-06 19:00:00,1230.0
2021-11-06 20:00:00,1150.0
2021-11-06 21:00:00,1091.0
2021-11-06 22:00:00,1041.0
2021-11-06 23:00:00,990.0
2021-11-07 00:00:00,934.0
2021-11-07 01:00:00,892.0
2021-11-07 02:00:00,869.0
2021-11-07 03:00:00,862.0
2021-11-07 04:00:00,859.0
2021-11-07 05:00:00,858.0
2021-11-07 06:00:00,872.0
2021-11-07 07:00:00,914.0
2021-11-07 08:00:00,992.0
2021-11-07 09:00:00,1085.0
2021-11-07 10:00:00,1139.0
2021-11-07 11:00:00,1144.0
2021-11-07 12:00:00,1130.0
2021-11-07 13:00:00,1128.0
2021-11-07 14:00:00,1142.0
2021-11-07 15:00:00,1174.0
2021-11-07 16:00:00,1220.0
2021-11-07 17:00:00,1256.0
2021-11-07 18:00:00,1263.0
2021-11-07 19:00:00,1259.0
2021-11-07 20:00:00,1238.0
2021-11-07 21:00:00,1193.0
2021-11-07 22:00:00,1126.0
2021-11-07 23:00:00,1033.0
2021-11-08 00:00:00,947.0
2021-11-08 01:00:00,900.0
2021-11-08 02:00:00,879.0
2021-11-08 03:00:00,867.0
2021-11-08 04:00:00,867.0
2021-11-08 05:00:00,895.0
2021-11-08 06:00:00,997.0
2021-11-08 07:00:00,1105.0
2021-11-08 08:00:00,1088.0
2021-11-08 09:00:00,1057.0
2021-11-08 10:00:00,1043.0
2021-11-08 11:00:00,1035.0
2021-11-08 12:00:00,1023.0
2021-11-08 13:00:00,1022.0
2021-11-08 14:00:00,1049.0
2021-11-08 15:00:00,1133.0
2021-11-08 16:00:00,1226.0
2021-11-08 17:00:00,1236.0
2021-11-08 18:00:00,1227.0
2021-11-08 19:00:00,1230.0
2021-11-08 20:00:00,1228.0
2021-11-08 21:00:00,1209.0
2021-11-08 22:00:00,1152.0
2021-11-08 23:00:00,1060.0
2021-11-09 00:00:00,966.0
2021-11-09 01:00:00,912.0
2021-11-09 02:00:00,889.0
2021-11-09 03:00:00,881.0
2021-11-09 04:00:00,880.0
2021-11-09 05:00:00,896.0
2021-11-09 06:00:00,976.0
2021-11-09 07:00:00,1066.0
2021-11-09 08:00:00,1039.0
2021-11-09 09:00:00,1003.0
2021-11-09 10:00:00,985.0
2021-11-09 11:00:00,973.0
2021-11-09 12:00:00,959.0
2021-11-09 13:00:00,951.0
2021-11-09 14:00:00,973.0
2021-11-09 15:00:00,1051.0
2021-11-09 16:00:00,1154.0
2021-11-09 17:00:00,1178.0
2021-11-09 18:00:00,1171.0
2021-11-09 19:00:00,1164.0
2021-11-09 20:00:00,1159.0
2021-11-09 21:00:00,1135.0
2021-11-09 22:00:00,1078.0
2021-11-09 23:00:00,983.0
2021-11-10 00:00:00,881.0
2021-11-10 01:00:00,827.0
2021-11-10 02:00:00,801.0
2021-11-10 03:00:00,789.0
2021-11-10 04:00:00,788.0
2021-11-10 05:00:00,813.0
2021-11-10 06:00:00,910.0
2021-11-10 07:00:00,1013.0
2021-11-10 08:00:00,997.0
2021-11-10 09:00:00,967.0
2021-11-10 10:00:00,943.0
2021-11-10 11:00:00,917.0
2021-11-10 12:00:00,891.0
2021-11-10 13:00:00,883.0
2021-11-10 14:00:00,911.0
2021-11-10 15:00:00,1001.0
2021-11-10 16:00:00,1128.0
2021-11-10 17:00:00,1183.0
2021-11-10 18:00:00,1196.0
2021-11-10 19:00:00,1208.0
2021-11-10 20:00:00,1217.0
2021-11-10 21:00:00,1202.0
2021-11-10 22:00:00,1150.0
2021-11-10 23:00:00,1068.0
2021-11-11 00:00:00,974.0
2021-11-11 01:00:00,923.0
2021-11-11 02:00:00,900.0
2021-11-11 03:00:00,890.0
2021-11-11 04:00:00,891.0
2021-11-11 05:00:00,909.0
2021-11-11 06:00:00,997.0
2021-11-11 07:00:00,1098.0
2021-11-11 08:00:00,1081.0
2021-11-11 09:00:00,1047.0
2021-11-11 10:00:00,1020.0
2021-11-11 11:00:00,990.0
2021-11-11 12:00:00,961.0
2021-11-11 13:00:00,948.0
2021-11-11 14:00:00,969.0
2021-11-11 15:00:00,1055.0
2021-11-11 16:00:00,1175.0
2021-11-11 17:00:00,1221.0
2021-11-11 18:00:00,1228.0
2021-11-11 19:00:00,1235.0
2021-11-11 20:00:00,1239.0
2021-11-11 21:00:00,1222.0
2021-11-11 22:00:00,1181.0
2021-11-11 23:00:00,1100.0
2021-11-12 00:00:00,1002.0
2021-11-12 01:00:00,948.0
2021-11-12 02:00:00,928.0
2021-11-12 03:00:00,921.0
2021-11-12 04:00:00,926.0
2021-11-12 05:00:00,956.0
2021-11-12 06:00:00,1052.0
2021-11-12 07:00:00,1158.0
2021-11-12 08:00:00,1168.0
2021-11-12 09:00:00,1149.0
2021-11-12 10:00:00,1119.0
2021-11-12 11:00:00,1101.0
2021-11-12 12:00:00,1085.0
2021-11-12 13:00:00,1082.0
2021-11-12 14:00:00,1112.0
2021-11-12 15:00:00,1178.0
2021-11-12 16:00:00,1265.0
2021-11-12 17:00:00,1298.0
2021-11-12 18:00:00,1293.0
2021-11-12 19:00:00,1257.0
2021-11-12 20:00:00,1208.0
2021-11-12 21:00:00,1156.0
2021-11-12 22:00:00,1104.0
2021-11-12 23:00:00,1049.0
2021-11-13 00:00:00,986.0
2021-11-13 01:00:00,933.0
2021-11-13 02:00:00,900.0
2021-11-13 03:00:00,879.0
2021-11-13 04:00:00,867.0
2021-11-13 05:00:00,868.0
2021-11-13 06:00:00,889.0
2021-11-13 07:00:00,939.0
2021-11-13 08:00:00,1031.0
2021-11-13 09:00:00,1120.0
2021-11-13 10:00:00,1166.0
2021-11-13 11:00:00,1173.0
2021-11-13 12:00:00,1160.0
2021-11-13 13:00:00,1146.0
2021-11-13 14:00:00,1145.0
2021-11-13 15:00:00,1171.0
2021-11-13 16:00:00,1233.0
2021-11-13 17:00:00,1294.0
2021-11-13 18:00:00,1302.0
2021-11-13 19:00:00,1260.0
2021-11-13 20:00:00,1194.0
2021-11-13 21:00:00,1142.0
2021-11-13 22:00:00,1098.0
2021-11-13 23:00:00,1059.0
2021-11-14 00:00:00,1007.0
2021-11-14 01:00:00,966.0
2021-11-14 02:00:00,943.0
2021-11-14 03:00:00,935.0
2021-11-14 04:00:00,937.0
2021-11-14 05:00:00,947.0
2021-11-14 06:00:00,969.0
2021-11-14 07:00:00,1014.0
2021-11-14 08:00:00,1098.0
2021-11-14 09:00:00,1197.0
2021-11-14 10:00:00,1245.0
2021-11-14 11:00:00,1247.0
2021-11-14 12:00:00,1231.0
2021-11-14 13:00:00,1225.0
2021-11-14 14:00:00,1236.0
2021-11-14 15:00:00,1271.0
2021-11-14 16:00:00,1314.0
2021-11-14 17:00:00,1334.0
2021-11-14 18:00:00,1339.0
2021-11-14 19:00:00,1341.0
2021-11-14 20:00:00,1325.0
2021-11-14 21:00:00,1284.0
2021-11-14 22:00:00,1218.0
2021-11-14 23:00:00,1124.0
2021-11-15 00:00:00,1032.0
2021-11-15 01:00:00,983.0
2021-11-15 02:00:00,959.0
2021-11-15 03:00:00,944.0
2021-11-15 04:00:00,938.0
2021-11-15 05:00:00,960.0
2021-11-15 06:00:00,1053.0
2021-11-15 07:00:00,1155.0
2021-11-15 08:00:00,1138.0
2021-11-15 09:00:00,1107.0
2021-11-15 10:00:00,1093.0
2021-11-15 11:00:00,1083.0
2021-11-15 12:00:00,1076.0
2021-11-15 13:00:00,1075.0
2021-11-15 14:00:00,1100.0
2021-11-15 15:00:00,1179.0
2021-11-15 16:00:00,1279.0
2021-11-15 17:00:00,1289.0
2021-11-15 18:00:00,1279.0
2021-11-15 19:00:00,1267.0
2021-11-15 20:00:00,1252.0
2021-11-15 21:00:00,1222.0
2021-11-15 22:00:00,1156.0
2021-11-15 23:00:00,1060.0
2021-11-16 00:00:00,955.0
2021-11-16 01:00:00,898.0
2021-11-16 02:00:00,872.0
2021-11-16 03:00:00,860.0
2021-11-16 04:00:00,854.0
2021-11-16 05:00:00,873.0
2021-11-16 06:00:00,962.0
2021-11-16 07:00:00,1061.0
2021-11-16 08:00:00,1044.0
2021-11-16 09:00:00,1018.0
2021-11-16 10:00:00,1008.0
2021-11-16 11:00:00,1005.0
2021-11-16 12:00:00,1005.0
2021-11-16 13:00:00,1011.0
2021-11-16 14:00:00,1046.0
2021-11-16 15:00:00,1130.0
2021-11-16 16:00:00,1233.0
2021-11-16 17:00:00,1246.0
2021-11-16 18:00:00,1241.0
2021-11-16 19:00:00,1236.0
2021-11-16 20:00:00,1234.0
2021-11-16 21:00:00,1201.0
2021-11-16 22:00:00,1139.0
2021-11-16 23:00:00,1049.0
2021-11-17 00:00:00,947.0
2021-11-17 01:00:00,888.0
2021-11-17 02:00:00,862.0
2021-11-17 03:00:00,857.0
2021-11-17 04:00:00,850.0
2021-11-17 05:00:00,868.0
2021-11-17 06:00:00,957.0
2021-11-17 07:00:00,1061.0
2021-11-17 08:00:00,1049.0
2021-11-17 09:00:00,1020.0
2021-11-17 10:00:00,997.0
2021-11-17 11:00:00,975.0
2021-11-17 12:00:00,954.0
2021-11-17 13:00:00,951.0
2021-11-17 14:00:00,984.0
2021-11-17 15:00:00,1078.0
2021-11-17 16:00:00,1209.0
2021-11-17 17:00:00,1253.0
2021-11-17 18:00:00,1257.0
2021-11-17 19:00:00,1264.0
2021-11-17 20:00:00,1267.0
2021-11-17 21:00:00,1249.0
2021-11-17 22:00:00,1200.0
2021-11-17 23:00:00,1120.0
2021-11-18 00:00:00,1028.0
2021-11-18 01:00:00,976.0
2021-11-18 02:00:00,953.0
2021-11-18 03:00:00,940.0
2021-11-18 04:00:00,938.0
2021-11-18 05:00:00,958.0
2021-11-18 06:00:00,1049.0
2021-11-18 07:00:00,1152.0
2021-11-18 08:00:00,1140.0
2021-11-18 09:00:00,1109.0
2021-11-18 10:00:00,1093.0
2021-11-18 11:00:00,1080.0
2021-11-18 12:00:00,1066.0
2021-11-18 13:00:00,1058.0
2021-11-18 14:00:00,1074.0
2021-11-18 15:00:00,1143.0
2021-11-18 16:00:00,1240.0
2021-11-18 17:00:00,1256.0
2021-11-18 18:00:00,1251.0
2021-11-18 19:00:00,1250.0
2021-11-18 20:00:00,1244.0
2021-11-18 21:00:00,1220.0
2021-11-18 22:00:00,1166.0
2021-11-18 23:00:00,1076.0
2021-11-19 00:00:00,981.0
2021-11-19 01:00:00,921.0
2021-11-19 02:00:00,888.0
2021-11-19 03:00:00,868.0
2021-11-19 04:00:00,853.0
2021-11-19 05:00:00,864.0
2021-11-19 06:00:00,942.0
2021-11-19 07:00:00,1041.0
2021-11-19 08:00:00,1030.0
2021-11-19 09:00:00,1000.0
2021-11-19 10:00:00,971.0
2021-11-19 11:00:00,950.0
2021-11-19 12:00:00,930.0
2021-11-19 13:00:00,928.0
2021-11-19 14:00:00,960.0
2021-11-19 15:00:00,1033.0
2021-11-19 16:00:00,1143.0
2021-11-19 17:00:00,1199.0
2021-11-19 18:00:00,1206.0
2021-11-19 19:00:00,1184.0
2021-11-19 20:00:00,1144.0
2021-11-19 21:00:00,1100.0
2021-11-19 22:00:00,1056.0
2021-11-19 23:00:00,1007.0
2021-11-20 00:00:00,946.0
2021-11-20 01:00:00,895.0
2021-11-20 02:00:00,865.0
2021-11-20 03:00:00,851.0
2021-11-20 04:00:00,843.0
2021-11-20 05:00:00,846.0
2021-11-20 06:00:00,868.0
2021-11-20 07:00:00,919.0
2021-11-20 08:00:00,1010.0
2021-11-20 09:00:00,1104.0
2021-11-20 10:00:00,1152.0
2021-11-20 11:00:00,1163.0
2021-11-20 12:00:00,1152.0
2021-11-20 13:00:00,1141.0
2021-11-20 14:00:00,1147.0
2021-11-20 15:00:00,1178.0
2021-11-20 16:00:00,1228.0
2021-11-20 17:00:00,1261.0
2021-11-20 18:00:00,1267.0
2021-11-20 19:00:00,1227.0
2021-11-20 20:00:00,1163.0
2021-11-20 21:00:00,1114.0
2021-11-20 22:00:00,1073.0
2021-11-20 23:00:00,1029.0
2021-11-21 00:00:00,985.0
2021-11-21 01:00:00,949.0
2021-11-21 02:00:00,930.0
2021-11-21 03:00:00,918.0
2021-11-21 04:00:00,914.0
2021-11-21 05:00:00,921.0
2021-11-21 06:00:00,945.0
2021-11-21 07:00:00,994.0
2021-11-21 08:00:00,1081.0
2021-11-21 09:00:00,1184.0
2021-11-21 10:00:00,1233.0
2021-11-21 11:00:00,1222.0
2021-11-21 12:00:00,1192.0
2021-11-21 13:00:00,1180.0
2021-11-21 14:00:00,1190.0
2021-11-21 15:00:00,1244.0
2021-11-21 16:00:00,1326.0
2021-11-21 17:00:00,1371.0
2021-11-21 18:00:00,1392.0
2021-11-21 19:00:00,1403.0
2021-11-21 20:00:00,1396.0
2021-11-21 21:00:00,1365.0
2021-11-21 22:00:00,1308.0
2021-11-21 23:00:00,1219.0
2021-11-22 00:00:00,1124.0
2021-11-22 01:00:00,1076.0
2021-11-22 02:00:00,1055.0
2021-11-22 03:00:00,1052.0
2021-11-22 04:00:00,1060.0
2021-11-22 05:00:00,1090.0
2021-11-22 06:00:00,1189.0
2021-11-22 07:00:00,1290.0
2021-11-22 08:00:00,1265.0
2021-11-22 09:00:00,1227.0
2021-11-22 10:00:00,1204.0
2021-11-22 11:00:00,1193.0
2021-11-22 12:00:00,1176.0
2021-11-22 13:00:00,1169.0
2021-11-22 14:00:00,1188.0
2021-11-22 15:00:00,1268.0
2021-11-22 16:00:00,1375.0
2021-11-22 17:00:00,1390.0
2021-11-22 18:00:00,1376.0
2021-11-22 19:00:00,1365.0
2021-11-22 20:00:00,1356.0
2021-11-22 21:00:00,1328.0
2021-11-22 22:00:00,1274.0
2021-11-22 23:00:00,1178.0
2021-11-23 00:00:00,1074.0
2021-11-23 01:00:00,1015.0
2021-11-23 02:00:00,989.0
2021-11-23 03:00:00,977.0
2021-11-23 04:00:00,975.0
2021-11-23 05:00:00,999.0
2021-11-23 06:00:00,1098.0
2021-11-23 07:00:00,1203.0
2021-11-23 08:00:00,1187.0
2021-11-23 09:00:00,1156.0
2021-11-23 10:00:00,1124.0
2021-11-23 11:00:00,1095.0
2021-11-23 12:00:00,1069.0
2021-11-23 13:00:00,1057.0
2021-11-23 14:00:00,1082.0
2021-11-23 15:00:00,1175.0
2021-11-23 16:00:00,1292.0
2021-11-23 17:00:00,1316.0
2021-11-23 18:00:00,1313.0
2021-11-23 19:00:00,1308.0
2021-11-23 20:00:00,1302.0
2021-11-23 21:00:00,1284.0
2021-11-23 22:00:00,1229.0
2021-11-23 23:00:00,1139.0
2021-11-24 00:00:00,1036.0
2021-11-24 01:00:00,976.0
2021-11-24 02:00:00,945.0
2021-11-24 03:00:00,926.0
2021-11-24 04:00:00,918.0
2021-11-24 05:00:00,938.0
2021-11-24 06:00:00,1029.0
2021-11-24 07:00:00,1134.0
2021-11-24 08:00:00,1117.0
2021-11-24 09:00:00,1087.0
2021-11-24 10:00:00,1070.0
2021-11-24 11:00:00,1052.0
2021-11-24 12:00:00,1039.0
2021-11-24 13:00:00,1039.0
2021-11-24 14:00:00,1073.0
2021-11-24 15:00:00,1159.0
2021-11-24 16:00:00,1264.0
2021-11-24 17:00:00,1284.0
2021-11-24 18:00:00,1284.0
2021-11-24 19:00:00,1287.0
2021-11-24 20:00:00,1294.0
2021-11-24 21:00:00,1276.0
2021-11-24 22:00:00,1221.0
2021-11-24 23:00:00,1145.0
2021-11-25 00:00:00,1052.0
2021-11-25 01:00:00,997.0
2021-11-25 02:00:00,970.0
2021-11-25 03:00:00,962.0
2021-11-25 04:00:00,967.0
2021-11-25 05:00:00,998.0
2021-11-25 06:00:00,1098.0
2021-11-25 07:00:00,1212.0
2021-11-25 08:00:00,1206.0
2021-11-25 09:00:00,1181.0
2021-11-25 10:00:00,1160.0
2021-11-25 11:00:00,1136.0
2021-11-25 12:00:00,1108.0
2021-11-25 13:00:00,1097.0
2021-11-25 14:00:00,1135.0
2021-11-25 15:00:00,1239.0
2021-11-25 16:00:00,1371.0
2021-11-25 17:00:00,1404.0
2021-11-25 18:00:00,1412.0
2021-11-25 19:00:00,1420.0
2021-11-25 20:00:00,1430.0
2021-11-25 21:00:00,1417.0
2021-11-25 22:00:00,1378.0
2021-11-25 23:00:00,1302.0
2021-11-26 00:00:00,1214.0
2021-11-26 01:00:00,1156.0
2021-11-26 02:00:00,1126.0
2021-11-26 03:00:00,1115.0
2021-11-26 04:00:00,1114.0
2021-11-26 05:00:00,1139.0
2021-11-26 06:00:00,1233.0
2021-11-26 07:00:00,1345.0
2021-11-26 08:00:00,1345.0
2021-11-26 09:00:00,1325.0
2021-11-26 10:00:00,1305.0
2021-11-26 11:00:00,1289.0
2021-11-26 12:00:00,1279.0
2021-11-26 13:00:00,1283.0
2021-11-26 14:00:00,1320.0
2021-11-26 15:00:00,1396.0
2021-11-26 16:00:00,1486.0
2021-11-26 17:00:00,1514.0
2021-11-26 18:00:00,1505.0
2021-11-26 19:00:00,1477.0
2021-11-26 20:00:00,1437.0
2021-11-26 21:00:00,1393.0
2021-11-26 22:00:00,1352.0
2021-11-26 23:00:00,1301.0
2021-11-27 00:00:00,1238.0
2021-11-27 01:00:00,1185.0
2021-11-27 02:00:00,1151.0
2021-11-27 03:00:00,1136.0
2021-11-27 04:00:00,1130.0
2021-11-27 05:00:00,1135.0
2021-11-27 06:00:00,1162.0
2021-11-27 07:00:00,1218.0
2021-11-27 08:00:00,1316.0
2021-11-27 09:00:00,1414.0
2021-11-27 10:00:00,1464.0
2021-11-27 11:00:00,1470.0
2021-11-27 12:00:00,1456.0
2021-11-27 13:00:00,1448.0
2021-11-27 14:00:00,1447.0
2021-11-27 15:00:00,1477.0
2021-11-27 16:00:00,1525.0
2021-11-27 17:00:00,1560.0
2021-11-27 18:00:00,1575.0
2021-11-27 19:00:00,1542.0
2021-11-27 20:00:00,1479.0
2021-11-27 21:00:00,1429.0
2021-11-27 22:00:00,1389.0
2021-11-27 23:00:00,1344.0
2021-11-28 00:00:00,1288.0
2021-11-28 01:00:00,1251.0
2021-11-28 02:00:00,1230.0
2021-11-28 03:00:00,1220.0
2021-11-28 04:00:00,1217.0
2021-11-28 05:00:00,1223.0
2021-11-28 06:00:00,1246.0
2021-11-28 07:00:00,1293.0
2021-11-28 08:00:00,1378.0
2021-11-28 09:00:00,1481.0
2021-11-28 10:00:00,1549.0
2021-11-28 11:00:00,1559.0
2021-11-28 12:00:00,1553.0
2021-11-28 13:00:00,1555.0
2021-11-28 14:00:00,1559.0
2021-11-28 15:00:00,1586.0
2021-11-28 16:00:00,1623.0
2021-11-28 17:00:00,1632.0
2021-11-28 18:00:00,1635.0
2021-11-28 19:00:00,1636.0
2021-11-28 20:00:00,1626.0
2021-11-28 21:00:00,1594.0
2021-11-28 22:00:00,1538.0
2021-11-28 23:00:00,1456.0
2021-11-29 00:00:00,1367.0
2021-11-29 01:00:00,1320.0
2021-11-29 02:00:00,1305.0
2021-11-29 03:00:00,1304.0
2021-11-29 04:00:00,1308.0
2021-11-29 05:00:00,1339.0
2021-11-29 06:00:00,1445.0
2021-11-29 07:00:00,1554.0
2021-11-29 08:00:00,1537.0
2021-11-29 09:00:00,1501.0
2021-11-29 10:00:00,1470.0
2021-11-29 11:00:00,1443.0
2021-11-29 12:00:00,1419.0
2021-11-29 13:00:00,1410.0
2021-11-29 14:00:00,1439.0
2021-11-29 15:00:00,1531.0
2021-11-29 16:00:00,1631.0
2021-11-29 17:00:00,1629.0
2021-11-29 18:00:00,1621.0
2021-11-29 19:00:00,1620.0
2021-11-29 20:00:00,1622.0
2021-11-29 21:00:00,1604.0
2021-11-29 22:00:00,1548.0
2021-11-29 23:00:00,1458.0
2021-11-30 00:00:00,1358.0
2021-11-30 01:00:00,1294.0
2021-11-30 02:00:00,1270.0
2021-11-30 03:00:00,1259.0
2021-11-30 04:00:00,1256.0
2021-11-30 05:00:00,1275.0
2021-11-30 06:00:00,1366.0
2021-11-30 07:00:00,1464.0
2021-11-30 08:00:00,1443.0
2021-11-30 09:00:00,1414.0
2021-11-30 10:00:00,1396.0
2021-11-30 11:00:00,1381.0
2021-11-30 12:00:00,1364.0
2021-11-30 13:00:00,1360.0
2021-11-30 14:00:00,1381.0
2021-11-30 15:00:00,1464.0
2021-11-30 16:00:00,1580.0
2021-11-30 17:00:00,1605.0
2021-11-30 18:00:00,1607.0
2021-11-30 19:00:00,1614.0
2021-11-30 20:00:00,1621.0
2021-11-30 21:00:00,1612.0
2021-11-30 22:00:00,1566.0
2021-11-30 23:00:00,1489.0
2021-12-01 00:00:00,1403.0
2021-12-01 01:00:00,1352.0
2021-12-01 02:00:00,1331.0
2021-12-01 03:00:00,1324.0
2021-12-01 04:00:00,1323.0
2021-12-01 05:00:00,1343.0
2021-12-01 06:00:00,1439.0
2021-12-01 07:00:00,1540.0
2021-12-01 08:00:00,1522.0
2021-12-01 09:00:00,1496.0
2021-12-01 10:00:00,1485.0
2021-12-01 11:00:00,1478.0
2021-12-01 12:00:00,1471.0
2021-12-01 13:00:00,1473.0
2021-12-01 14:00:00,1500.0
2021-12-01 15:00:00,1579.0
2021-12-01 16:00:00,1686.0
2021-12-01 17:00:00,1707.0
2021-12-01 18:00:00,1700.0
2021-12-01 19:00:00,1697.0
2021-12-01 20:00:00,1696.0
2021-12-01 21:00:00,1680.0
2021-12-01 22:00:00,1630.0
2021-12-01 23:00:00,1549.0
2021-12-02 00:00:00,1459.0
2021-12-02 01:00:00,1406.0
2021-12-02 02:00:00,1391.0
2021-12-02 03:00:00,1380.0
2021-12-02 04:00:00,1378.0
2021-12-02 05:00:00,1403.0
2021-12-02 06:00:00,1502.0
2021-12-02 07:00:00,1606.0
2021-12-02 08:00:00,1594.0
2021-12-02 09:00:00,1565.0
2021-12-02 10:00:00,1527.0
2021-12-02 11:00:00,1488.0
2021-12-02 12:00:00,1457.0
2021-12-02 13:00:00,1435.0
2021-12-02 14:00:00,1461.0
2021-12-02 15:00:00,1555.0
2021-12-02 16:00:00,1661.0
2021-12-02 17:00:00,1681.0
2021-12-02 18:00:00,1678.0
2021-12-02 19:00:00,1680.0
2021-12-02 20:00:00,1690.0
2021-12-02 21:00:00,1677.0
2021-12-02 22:00:00,1639.0
2021-12-02 23:00:00,1563.0
2021-12-03 00:00:00,1471.0
2021-12-03 01:00:00,1418.0
2021-12-03 02:00:00,1396.0
2021-12-03 03:00:00,1387.0
2021-12-03 04:00:00,1382.0
2021-12-03 05:00:00,1396.0
2021-12-03 06:00:00,1481.0
2021-12-03 07:00:00,1578.0
2021-12-03 08:00:00,1567.0
2021-12-03 09:00:00,1551.0
2021-12-03 10:00:00,1539.0
2021-12-03 11:00:00,1533.0
2021-12-03 12:00:00,1531.0
2021-12-03 13:00:00,1537.0
2021-12-03 14:00:00,1569.0
2021-12-03 15:00:00,1639.0
2021-12-03 16:00:00,1725.0
2021-12-03 17:00:00,1756.0
2021-12-03 18:00:00,1745.0
2021-12-03 19:00:00,1716.0
2021-12-03 20:00:00,1683.0
2021-12-03 21:00:00,1638.0
2021-12-03 22:00:00,1595.0
2021-12-03 23:00:00,1548.0
2021-12-04 00:00:00,1485.0
2021-12-04 01:00:00,1425.0
2021-12-04 02:00:00,1383.0
2021-12-04 03:00:00,1363.0
2021-12-04 04:00:00,1355.0
2021-12-04 05:00:00,1358.0
2021-12-04 06:00:00,1379.0
2021-12-04 07:00:00,1431.0
2021-12-04 08:00:00,1519.0
2021-12-04 09:00:00,1610.0
2021-12-04 10:00:00,1656.0
2021-12-04 11:00:00,1661.0
2021-12-04 12:00:00,1650.0
2021-12-04 13:00:00,1639.0
2021-12-04 14:00:00,1639.0
2021-12-04 15:00:00,1663.0
2021-12-04 16:00:00,1709.0
2021-12-04 17:00:00,1739.0
2021-12-04 18:00:00,1744.0
2021-12-04 19:00:00,1703.0
2021-12-04 20:00:00,1633.0
2021-12-04 21:00:00,1577.0
2021-12-04 22:00:00,1533.0
2021-12-04 23:00:00,1489.0
2021-12-05 00:00:00,1438.0
2021-12-05 01:00:00,1403.0
2021-12-05 02:00:00,1380.0
2021-12-05 03:00:00,1368.0
2021-12-05 04:00:00,1359.0
2021-12-05 05:00:00,1359.0
2021-12-05 06:00:00,1377.0
2021-12-05 07:00:00,1419.0
2021-12-05 08:00:00,1498.0
2021-12-05 09:00:00,1601.0
2021-12-05 10:00:00,1660.0
2021-12-05 11:00:00,1679.0
2021-12-05 12:00:00,1669.0
2021-12-05 13:00:00,1664.0
2021-12-05 14:00:00,1671.0
2021-12-05 15:00:00,1703.0
2021-12-05 16:00:00,1742.0
2021-12-05 17:00:00,1749.0
2021-12-05 18:00:00,1756.0
2021-12-05 19:00:00,1756.0
2021-12-05 20:00:00,1741.0
2021-12-05 21:00:00,1712.0
2021-12-05 22:00:00,1663.0
2021-12-05 23:00:00,1588.0
2021-12-06 00:00:00,1506.0
2021-12-06 01:00:00,1457.0
2021-12-06 02:00:00,1434.0
2021-12-06 03:00:00,1422.0
2021-12-06 04:00:00,1422.0
2021-12-06 05:00:00,1449.0
2021-12-06 06:00:00,1548.0
2021-12-06 07:00:00,1649.0
2021-12-06 08:00:00,1629.0
2021-12-06 09:00:00,1597.0
2021-12-06 10:00:00,1583.0
2021-12-06 11:00:00,1583.0
2021-12-06 12:00:00,1587.0
2021-12-06 13:00:00,1591.0
2021-12-06 14:00:00,1620.0
2021-12-06 15:00:00,1700.0
2021-12-06 16:00:00,1793.0
2021-12-06 17:00:00,1797.0
2021-12-06 18:00:00,1783.0
2021-12-06 19:00:00,1775.0
2021-12-06 20:00:00,1765.0
2021-12-06 21:00:00,1744.0
2021-12-06 22:00:00,1692.0
2021-12-06 23:00:00,1601.0
2021-12-07 00:00:00,1507.0
2021-12-07 01:00:00,1450.0
2021-12-07 02:00:00,1421.0
2021-12-07 03:00:00,1406.0
2021-12-07 04:00:00,1396.0
2021-12-07 05:00:00,1417.0
2021-12-07 06:00:00,1505.0
2021-12-07 07:00:00,1599.0
2021-12-07 08:00:00,1579.0
2021-12-07 09:00:00,1548.0
2021-12-07 10:00:00,1532.0
2021-12-07 11:00:00,1523.0
2021-12-07 12:00:00,1516.0
2021-12-07 13:00:00,1518.0
2021-12-07 14:00:00,1544.0
2021-12-07 15:00:00,1620.0
2021-12-07 16:00:00,1712.0
2021-12-07 17:00:00,1718.0
2021-12-07 18:00:00,1707.0
2021-12-07 19:00:00,1691.0
2021-12-07 20:00:00,1694.0
2021-12-07 21:00:00,1671.0
2021-12-07 22:00:00,1623.0
2021-12-07 23:00:00,1541.0
2021-12-08 00:00:00,1447.0
2021-12-08 01:00:00,1390.0
2021-12-08 02:00:00,1360.0
2021-12-08 03:00:00,1346.0
2021-12-08 04:00:00,1338.0
2021-12-08 05:00:00,1351.0
2021-12-08 06:00:00,1436.0
2021-12-08 07:00:00,1536.0
2021-12-08 08:00:00,1526.0
2021-12-08 09:00:00,1503.0
2021-12-08 10:00:00,1495.0
2021-12-08 11:00:00,1491.0
2021-12-08 12:00:00,1479.0
2021-12-08 13:00:00,1477.0
2021-12-08 14:00:00,1503.0
2021-12-08 15:00:00,1573.0
2021-12-08 16:00:00,1657.0
2021-12-08 17:00:00,1664.0
2021-12-08 18:00:00,1650.0
2021-12-08 19:00:00,1635.0
2021-12-08 20:00:00,1625.0
2021-12-08 21:00:00,1593.0
2021-12-08 22:00:00,1542.0
2021-12-08 23:00:00,1454.0
2021-12-09 00:00:00,1363.0
2021-12-09 01:00:00,1307.0
2021-12-09 02:00:00,1274.0
2021-12-09 03:00:00,1253.0
2021-12-09 04:00:00,1242.0
2021-12-09 05:00:00,1258.0
2021-12-09 06:00:00,1341.0
2021-12-09 07:00:00,1441.0
2021-12-09 08:00:00,1434.0
2021-12-09 09:00:00,1409.0
2021-12-09 10:00:00,1394.0
2021-12-09 11:00:00,1387.0
2021-12-09 12:00:00,1376.0
2021-12-09 13:00:00,1373.0
2021-12-09 14:00:00,1400.0
2021-12-09 15:00:00,1482.0
2021-12-09 16:00:00,1574.0
2021-12-09 17:00:00,1586.0
2021-12-09 18:00:00,1576.0
2021-12-09 19:00:00,1572.0
2021-12-09 20:00:00,1569.0
2021-12-09 21:00:00,1539.0
2021-12-09 22:00:00,1488.0
2021-12-09 23:00:00,1410.0
2021-12-10 00:00:00,1313.0
2021-12-10 01:00:00,1257.0
2021-12-10 02:00:00,1229.0
2021-12-10 03:00:00,1211.0
2021-12-10 04:00:00,1200.0
2021-12-10 05:00:00,1217.0
2021-12-10 06:00:00,1300.0
2021-12-10 07:00:00,1402.0
2021-12-10 08:00:00,1403.0
2021-12-10 09:00:00,1387.0
2021-12-10 10:00:00,1375.0
2021-12-10 11:00:00,1370.0
2021-12-10 12:00:00,1359.0
2021-12-10 13:00:00,1356.0
2021-12-10 14:00:00,1381.0
2021-12-10 15:00:00,1447.0
2021-12-10 16:00:00,1537.0
2021-12-10 17:00:00,1573.0
2021-12-10 18:00:00,1581.0
2021-12-10 19:00:00,1559.0
2021-12-10 20:00:00,1524.0
2021-12-10 21:00:00,1480.0
2021-12-10 22:00:00,1441.0
2021-12-10 23:00:00,1395.0
2021-12-11 00:00:00,1338.0
2021-12-11 01:00:00,1291.0
2021-12-11 02:00:00,1259.0
2021-12-11 03:00:00,1245.0
2021-12-11 04:00:00,1238.0
2021-12-11 05:00:00,1240.0
2021-12-11 06:00:00,1262.0
2021-12-11 07:00:00,1310.0
2021-12-11 08:00:00,1394.0
2021-12-11 09:00:00,1482.0
2021-12-11 10:00:00,1527.0
2021-12-11 11:00:00,1528.0
2021-12-11 12:00:00,1502.0
2021-12-11 13:00:00,1491.0
2021-12-11 14:00:00,1487.0
2021-12-11 15:00:00,1511.0
2021-12-11 16:00:00,1556.0
2021-12-11 17:00:00,1582.0
2021-12-11 18:00:00,1598.0
2021-12-11 19:00:00,1565.0
2021-12-11 20:00:00,1494.0
2021-12-11 21:00:00,1431.0
2021-12-11 22:00:00,1390.0
2021-12-11 23:00:00,1341.0
2021-12-12 00:00:00,1285.0
2021-12-12 01:00:00,1239.0
2021-12-12 02:00:00,1206.0
2021-12-12 03:00:00,1188.0
2021-12-12 04:00:00,1180.0
2021-12-12 05:00:00,1179.0
2021-12-12 06:00:00,1185.0
2021-12-12 07:00:00,1213.0
2021-12-12 08:00:00,1276.0
2021-12-12 09:00:00,1369.0
2021-12-12 10:00:00,1440.0
2021-12-12 11:00:00,1467.0
2021-12-12 12:00:00,1464.0
2021-12-12 13:00:00,1464.0
2021-12-12 14:00:00,1450.0
2021-12-12 15:00:00,1460.0
2021-12-12 16:00:00,1483.0
2021-12-12 17:00:00,1478.0
2021-12-12 18:00:00,1479.0
2021-12-12 19:00:00,1476.0
2021-12-12 20:00:00,1463.0
2021-12-12 21:00:00,1426.0
2021-12-12 22:00:00,1370.0
2021-12-12 23:00:00,1283.0
2021-12-13 00:00:00,1196.0
2021-12-13 01:00:00,1139.0
2021-12-13 02:00:00,1113.0
2021-12-13 03:00:00,1101.0
2021-12-13 04:00:00,1093.0
2021-12-13 05:00:00,1112.0
2021-12-13 06:00:00,1196.0
2021-12-13 07:00:00,1297.0
2021-12-13 08:00:00,1288.0
2021-12-13 09:00:00,1266.0
2021-12-13 10:00:00,1254.0
2021-12-13 11:00:00,1249.0
2021-12-13 12:00:00,1239.0
2021-12-13 13:00:00,1234.0
2021-12-13 14:00:00,1257.0
2021-12-13 15:00:00,1337.0
2021-12-13 16:00:00,1428.0
2021-12-13 17:00:00,1437.0
2021-12-13 18:00:00,1430.0
2021-12-13 19:00:00,1429.0
2021-12-13 20:00:00,1411.0
2021-12-13 21:00:00,1391.0
2021-12-13 22:00:00,1351.0
2021-12-13 23:00:00,1267.0
2021-12-14 00:00:00,1175.0
2021-12-14 01:00:00,1119.0
2021-12-14 02:00:00,1093.0
2021-12-14 03:00:00,1079.0
2021-12-14 04:00:00,1079.0
2021-12-14 05:00:00,1104.0
2021-12-14 06:00:00,1195.0
2021-12-14 07:00:00,1300.0
2021-12-14 08:00:00,1305.0
2021-12-14 09:00:00,1285.0
2021-12-14 10:00:00,1267.0
2021-12-14 11:00:00,1257.0
2021-12-14 12:00:00,1245.0
2021-12-14 13:00:00,1246.0
2021-12-14 14:00:00,1276.0
2021-12-14 15:00:00,1357.0
2021-12-14 16:00:00,1432.0
2021-12-14 17:00:00,1439.0
2021-12-14 18:00:00,1429.0
2021-12-14 19:00:00,1416.0
2021-12-14 20:00:00,1399.0
2021-12-14 21:00:00,1367.0
2021-12-14 22:00:00,1310.0
2021-12-14 23:00:00,1225.0
2021-12-15 00:00:00,1132.0
2021-12-15 01:00:00,1069.0
2021-12-15 02:00:00,1042.0
2021-12-15 03:00:00,1025.0
2021-12-15 04:00:00,1015.0
2021-12-15 05:00:00,1026.0
2021-12-15 06:00:00,1098.0
2021-12-15 07:00:00,1199.0
2021-12-15 08:00:00,1210.0
2021-12-15 09:00:00,1195.0
2021-12-15 10:00:00,1183.0
2021-12-15 11:00:00,1178.0
2021-12-15 12:00:00,1166.0
2021-12-15 13:00:00,1159.0
2021-12-15 14:00:00,1182.0
2021-12-15 15:00:00,1260.0
2021-12-15 16:00:00,1349.0
2021-12-15 17:00:00,1363.0
2021-12-15 18:00:00,1348.0
2021-12-15 19:00:00,1345.0
2021-12-15 20:00:00,1345.0
2021-12-15 21:00:00,1318.0
2021-12-15 22:00:00,1277.0
2021-12-15 23:00:00,1204.0
2021-12-16 00:00:00,1108.0
2021-12-16 01:00:00,1049.0
2021-12-16 02:00:00,1024.0
2021-12-16 03:00:00,1009.0
2021-12-16 04:00:00,1006.0
2021-12-16 05:00:00,1023.0
2021-12-16 06:00:00,1099.0
2021-12-16 07:00:00,1201.0
2021-12-16 08:00:00,1221.0
2021-12-16 09:00:00,1208.0
2021-12-16 10:00:00,1191.0
2021-12-16 11:00:00,1173.0
2021-12-16 12:00:00,1150.0
2021-12-16 13:00:00,1137.0
2021-12-16 14:00:00,1162.0
2021-12-16 15:00:00,1245.0
2021-12-16 16:00:00,1349.0
2021-12-16 17:00:00,1370.0
2021-12-16 18:00:00,1378.0
2021-12-16 19:00:00,1379.0
2021-12-16 20:00:00,1379.0
2021-12-16 21:00:00,1358.0
2021-12-16 22:00:00,1321.0
2021-12-16 23:00:00,1246.0
2021-12-17 00:00:00,1148.0
2021-12-17 01:00:00,1086.0
2021-12-17 02:00:00,1051.0
2021-12-17 03:00:00,1029.0
2021-12-17 04:00:00,1017.0
2021-12-17 05:00:00,1030.0
2021-12-17 06:00:00,1099.0
2021-12-17 07:00:00,1198.0
2021-12-17 08:00:00,1232.0
2021-12-17 09:00:00,1231.0
2021-12-17 10:00:00,1221.0
2021-12-17 11:00:00,1205.0
2021-12-17 12:00:00,1185.0
2021-12-17 13:00:00,1176.0
2021-12-17 14:00:00,1194.0
2021-12-17 15:00:00,1261.0
2021-12-17 16:00:00,1355.0
2021-12-17 17:00:00,1393.0
2021-12-17 18:00:00,1399.0
2021-12-17 19:00:00,1381.0
2021-12-17 20:00:00,1348.0
2021-12-17 21:00:00,1296.0
2021-12-17 22:00:00,1260.0
2021-12-17 23:00:00,1210.0
2021-12-18 00:00:00,1142.0
2021-12-18 01:00:00,1083.0
2021-12-18 02:00:00,1044.0
2021-12-18 03:00:00,1023.0
2021-12-18 04:00:00,1014.0
2021-12-18 05:00:00,1015.0
2021-12-18 06:00:00,1030.0
2021-12-18 07:00:00,1073.0
2021-12-18 08:00:00,1156.0
2021-12-18 09:00:00,1248.0
2021-12-18 10:00:00,1296.0
2021-12-18 11:00:00,1297.0
2021-12-18 12:00:00,1270.0
2021-12-18 13:00:00,1248.0
2021-12-18 14:00:00,1251.0
2021-12-18 15:00:00,1281.0
2021-12-18 16:00:00,1334.0
2021-12-18 17:00:00,1370.0
2021-12-18 18:00:00,1387.0
2021-12-18 19:00:00,1354.0
2021-12-18 20:00:00,1296.0
2021-12-18 21:00:00,1241.0
2021-12-18 22:00:00,1201.0
2021-12-18 23:00:00,1162.0
2021-12-19 00:00:00,1098.0
2021-12-19 01:00:00,1048.0
2021-12-19 02:00:00,1015.0
2021-12-19 03:00:00,999.0
2021-12-19 04:00:00,992.0
2021-12-19 05:00:00,994.0
2021-12-19 06:00:00,1013.0
2021-12-19 07:00:00,1060.0
2021-12-19 08:00:00,1144.0
2021-12-19 09:00:00,1255.0
2021-12-19 10:00:00,1331.0
2021-12-19 11:00:00,1349.0
2021-12-19 12:00:00,1336.0
2021-12-19 13:00:00,1321.0
2021-12-19 14:00:00,1324.0
2021-12-19 15:00:00,1370.0
2021-12-19 16:00:00,1443.0
2021-12-19 17:00:00,1463.0
2021-12-19 18:00:00,1451.0
2021-12-19 19:00:00,1444.0
2021-12-19 20:00:00,1454.0
2021-12-19 21:00:00,1427.0
2021-12-19 22:00:00,1383.0
2021-12-19 23:00:00,1317.0
2021-12-20 00:00:00,1241.0
2021-12-20 01:00:00,1192.0
2021-12-20 02:00:00,1169.0
2021-12-20 03:00:00,1163.0
2021-12-20 04:00:00,1163.0
2021-12-20 05:00:00,1188.0
2021-12-20 06:00:00,1264.0
2021-12-20 07:00:00,1356.0
2021-12-20 08:00:00,1396.0
2021-12-20 09:00:00,1398.0
2021-12-20 10:00:00,1387.0
2021-12-20 11:00:00,1359.0
2021-12-20 12:00:00,1325.0
2021-12-20 13:00:00,1302.0
2021-12-20 14:00:00,1315.0
2021-12-20 15:00:00,1396.0
2021-12-20 16:00:00,1494.0
2021-12-20 17:00:00,1507.0
2021-12-20 18:00:00,1499.0
2021-12-20 19:00:00,1503.0
2021-12-20 20:00:00,1515.0
2021-12-20 21:00:00,1505.0
2021-12-20 22:00:00,1486.0
2021-12-20 23:00:00,1441.0
2021-12-21 00:00:00,1366.0
2021-12-21 01:00:00,1315.0
2021-12-21 02:00:00,1288.0
2021-12-21 03:00:00,1272.0
2021-12-21 04:00:00,1262.0
2021-12-21 05:00:00,1277.0
2021-12-21 06:00:00,1341.0
2021-12-21 07:00:00,1415.0
2021-12-21 08:00:00,1443.0
2021-12-21 09:00:00,1441.0
2021-12-21 10:00:00,1432.0
2021-12-21 11:00:00,1420.0
2021-12-21 12:00:00,1401.0
2021-12-21 13:00:00,1390.0
2021-12-21 14:00:00,1401.0
2021-12-21 15:00:00,1457.0
2021-12-21 16:00:00,1520.0
2021-12-21 17:00:00,1507.0
2021-12-21 18:00:00,1497.0
2021-12-21 19:00:00,1492.0
2021-12-21 20:00:00,1491.0
2021-12-21 21:00:00,1479.0
2021-12-21 22:00:00,1453.0
2021-12-21 23:00:00,1400.0
2021-12-22 00:00:00,1332.0
2021-12-22 01:00:00,1278.0
2021-12-22 02:00:00,1243.0
2021-12-22 03:00:00,1221.0
2021-12-22 04:00:00,1209.0
2021-12-22 05:00:00,1220.0
2021-12-22 06:00:00,1279.0
2021-12-22 07:00:00,1350.0
2021-12-22 08:00:00,1390.0
2021-12-22 09:00:00,1402.0
2021-12-22 10:00:00,1415.0
2021-12-22 11:00:00,1421.0
2021-12-22 12:00:00,1414.0
2021-12-22 13:00:00,1411.0
2021-12-22 14:00:00,1422.0
2021-12-22 15:00:00,1472.0
2021-12-22 16:00:00,1530.0
2021-12-22 17:00:00,1533.0
2021-12-22 18:00:00,1526.0
2021-12-22 19:00:00,1517.0
2021-12-22 20:00:00,1506.0
2021-12-22 21:00:00,1486.0
2021-12-22 22:00:00,1456.0
2021-12-22 23:00:00,1415.0
2021-12-23 00:00:00,1329.0
2021-12-23 01:00:00,1262.0
2021-12-23 02:00:00,1227.0
2021-12-23 03:00:00,1205.0
2021-12-23 04:00:00,1192.0
2021-12-23 05:00:00,1201.0
2021-12-23 06:00:00,1245.0
2021-12-23 07:00:00,1307.0
2021-12-23 08:00:00,1369.0
2021-12-23 09:00:00,1428.0
2021-12-23 10:00:00,1464.0
2021-12-23 11:00:00,1477.0
2021-12-23 12:00:00,1474.0
2021-12-23 13:00:00,1470.0
2021-12-23 14:00:00,1478.0
2021-12-23 15:00:00,1519.0
2021-12-23 16:00:00,1570.0
2021-12-23 17:00:00,1585.0
2021-12-23 18:00:00,1589.0
2021-12-23 19:00:00,1580.0
2021-12-23 20:00:00,1568.0
2021-12-23 21:00:00,1540.0
2021-12-23 22:00:00,1520.0
2021-12-23 23:00:00,1492.0
2021-12-24 00:00:00,1429.0
2021-12-24 01:00:00,1367.0
2021-12-24 02:00:00,1319.0
2021-12-24 03:00:00,1289.0
2021-12-24 04:00:00,1277.0
2021-12-24 05:00:00,1281.0
2021-12-24 06:00:00,1315.0
2021-12-24 07:00:00,1384.0
2021-12-24 08:00:00,1498.0
2021-12-24 09:00:00,1629.0
2021-12-24 10:00:00,1701.0
2021-12-24 11:00:00,1703.0
2021-12-24 12:00:00,1691.0
2021-12-24 13:00:00,1721.0
2021-12-24 14:00:00,1775.0
2021-12-24 15:00:00,1866.0
2021-12-24 16:00:00,1944.0
2021-12-24 17:00:00,1793.0
2021-12-24 18:00:00,1687.0
2021-12-24 19:00:00,1623.0
2021-12-24 20:00:00,1566.0
2021-12-24 21:00:00,1545.0
2021-12-24 22:00:00,1561.0
2021-12-24 23:00:00,1583.0
2021-12-25 00:00:00,1571.0
2021-12-25 01:00:00,1516.0
2021-12-25 02:00:00,1466.0
2021-12-25 03:00:00,1441.0
2021-12-25 04:00:00,1438.0
2021-12-25 05:00:00,1442.0
2021-12-25 06:00:00,1457.0
2021-12-25 07:00:00,1492.0
2021-12-25 08:00:00,1557.0
2021-12-25 09:00:00,1650.0
2021-12-25 10:00:00,1715.0
2021-12-25 11:00:00,1720.0
2021-12-25 12:00:00,1692.0
2021-12-25 13:00:00,1664.0
2021-12-25 14:00:00,1662.0
2021-12-25 15:00:00,1700.0
2021-12-25 16:00:00,1736.0
2021-12-25 17:00:00,1722.0
2021-12-25 18:00:00,1704.0
2021-12-25 19:00:00,1684.0
2021-12-25 20:00:00,1666.0
2021-12-25 21:00:00,1642.0
2021-12-25 22:00:00,1612.0
2021-12-25 23:00:00,1573.0
2021-12-26 00:00:00,1523.0
2021-12-26 01:00:00,1476.0
2021-12-26 02:00:00,1449.0
2021-12-26 03:00:00,1441.0
2021-12-26 04:00:00,1445.0
2021-12-26 05:00:00,1451.0
2021-12-26 06:00:00,1467.0
2021-12-26 07:00:00,1504.0
2021-12-26 08:00:00,1573.0
2021-12-26 09:00:00,1674.0
2021-12-26 10:00:00,1739.0
2021-12-26 11:00:00,1745.0
2021-12-26 12:00:00,1719.0
2021-12-26 13:00:00,1697.0
2021-12-26 14:00:00,1701.0
2021-12-26 15:00:00,1738.0
2021-12-26 16:00:00,1771.0
2021-12-26 17:00:00,1761.0
2021-12-26 18:00:00,1748.0
2021-12-26 19:00:00,1740.0
2021-12-26 20:00:00,1727.0
2021-12-26 21:00:00,1711.0
2021-12-26 22:00:00,1680.0
2021-12-26 23:00:00,1631.0
2021-12-27 00:00:00,1567.0
2021-12-27 01:00:00,1517.0
2021-12-27 02:00:00,1493.0
2021-12-27 03:00:00,1483.0
2021-12-27 04:00:00,1484.0
2021-12-27 05:00:00,1498.0
2021-12-27 06:00:00,1527.0
2021-12-27 07:00:00,1566.0
2021-12-27 08:00:00,1618.0
2021-12-27 09:00:00,1678.0
2021-12-27 10:00:00,1712.0
2021-12-27 11:00:00,1711.0
2021-12-27 12:00:00,1689.0
2021-12-27 13:00:00,1673.0
2021-12-27 14:00:00,1674.0
2021-12-27 15:00:00,1718.0
2021-12-27 16:00:00,1766.0
2021-12-27 17:00:00,1760.0
2021-12-27 18:00:00,1734.0
2021-12-27 19:00:00,1701.0
2021-12-27 20:00:00,1674.0
2021-12-27 21:00:00,1638.0
2021-12-27 22:00:00,1595.0
2021-12-27 23:00:00,1538.0
2021-12-28 00:00:00,1472.0
2021-12-28 01:00:00,1416.0
2021-12-28 02:00:00,1384.0
2021-12-28 03:00:00,1367.0
2021-12-28 04:00:00,1359.0
2021-12-28 05:00:00,1365.0
2021-12-28 06:00:00,1392.0
2021-12-28 07:00:00,1431.0
2021-12-28 08:00:00,1483.0
2021-12-28 09:00:00,1545.0
2021-12-28 10:00:00,1586.0
2021-12-28 11:00:00,1603.0
2021-12-28 12:00:00,1595.0
2021-12-28 13:00:00,1590.0
2021-12-28 14:00:00,1594.0
2021-12-28 15:00:00,1631.0
2021-12-28 16:00:00,1684.0
2021-12-28 17:00:00,1681.0
2021-12-28 18:00:00,1659.0
2021-12-28 19:00:00,1630.0
2021-12-28 20:00:00,1603.0
2021-12-28 21:00:00,1567.0
2021-12-28 22:00:00,1524.0
2021-12-28 23:00:00,1467.0
2021-12-29 00:00:00,1405.0
2021-12-29 01:00:00,1348.0
2021-12-29 02:00:00,1315.0
2021-12-29 03:00:00,1300.0
2021-12-29 04:00:00,1292.0
2021-12-29 05:00:00,1300.0
2021-12-29 06:00:00,1333.0
2021-12-29 07:00:00,1378.0
2021-12-29 08:00:00,1434.0
2021-12-29 09:00:00,1497.0
2021-12-29 10:00:00,1538.0
2021-12-29 11:00:00,1544.0
2021-12-29 12:00:00,1527.0
2021-12-29 13:00:00,1517.0
2021-12-29 14:00:00,1534.0
2021-12-29 15:00:00,1585.0
2021-12-29 16:00:00,1637.0
2021-12-29 17:00:00,1641.0
2021-12-29 18:00:00,1622.0
2021-12-29 19:00:00,1597.0
2021-12-29 20:00:00,1567.0
2021-12-29 21:00:00,1529.0
2021-12-29 22:00:00,1485.0
2021-12-29 23:00:00,1431.0
2021-12-30 00:00:00,1363.0
2021-12-30 01:00:00,1306.0
2021-12-30 02:00:00,1261.0
2021-12-30 03:00:00,1222.0
2021-12-30 04:00:00,1203.0
2021-12-30 05:00:00,1201.0
2021-12-30 06:00:00,1220.0
2021-12-30 07:00:00,1257.0
2021-12-30 08:00:00,1307.0
2021-12-30 09:00:00,1368.0
2021-12-30 10:00:00,1409.0
2021-12-30 11:00:00,1420.0
2021-12-30 12:00:00,1408.0
2021-12-30 13:00:00,1390.0
2021-12-30 14:00:00,1392.0
2021-12-30 15:00:00,1426.0
2021-12-30 16:00:00,1468.0
2021-12-30 17:00:00,1475.0
2021-12-30 18:00:00,1465.0
2021-12-30 19:00:00,1445.0
2021-12-30 20:00:00,1420.0
2021-12-30 21:00:00,1384.0
2021-12-30 22:00:00,1340.0
2021-12-30 23:00:00,1286.0
2021-12-31 00:00:00,1222.0
2021-12-31 01:00:00,1163.0
2021-12-31 02:00:00,1130.0
2021-12-31 03:00:00,1112.0
2021-12-31 04:00:00,1102.0
2021-12-31 05:00:00,1103.0
2021-12-31 06:00:00,1116.0
2021-12-31 07:00:00,1151.0
2021-12-31 08:00:00,1211.0
2021-12-31 09:00:00,1300.0
2021-12-31 10:00:00,1374.0
2021-12-31 11:00:00,1413.0
2021-12-31 12:00:00,1429.0
2021-12-31 13:00:00,1443.0
2021-12-31 14:00:00,1476.0
2021-12-31 15:00:00,1545.0
2021-12-31 16:00:00,1640.0
2021-12-31 17:00:00,1666.0
2021-12-31 18:00:00,1604.0
2021-12-31 19:00:00,1477.0
2021-12-31 20:00:00,1378.0
2021-12-31 21:00:00,1311.0
2021-12-31 22:00:00,1258.0
2021-12-31 23:00:00,1223.0


==> NO2_weather_hourly.csv <==
time,temperature_2m,relative_humidity_2m,wind_speed_10m,surface_pressure,cloud_cover,precipitation
2021-01-01 00:00:00,-0.9,90.0,8.3,1001.5,98.0,0.0
2021-01-01 01:00:00,-0.8,90.0,8.3,1001.5,98.0,0.0
2021-01-01 02:00:00,-0.8,88.0,9.4,1001.8,96.0,0.0
2021-01-01 03:00:00,-0.1,85.0,9.1,1001.9,97.0,0.0
2021-01-01 04:00:00,0.0,85.0,9.4,1002.3,98.0,0.0
2021-01-01 05:00:00,0.1,85.0,9.1,1002.4,99.0,0.0
2021-01-01 06:00:00,0.2,86.0,8.8,1002.3,100.0,0.1
2021-01-01 07:00:00,0.3,86.0,9.6,1002.3,100.0,0.1
2021-01-01 08:00:00,0.6,85.0,9.9,1002.7,98.0,0.1
2021-01-01 09:00:00,0.6,85.0,10.2,1003.1,97.0,0.1
2021-01-01 10:00:00,0.5,85.0,10.7,1003.7,97.0,0.1
2021-01-01 11:00:00,0.3,85.0,11.0,1004.1,98.0,0.0
2021-01-01 12:00:00,1.0,82.0,10.8,1004.5,98.0,0.1
2021-01-01 13:00:00,1.4,80.0,10.2,1004.5,98.0,0.1
2021-01-01 14:00:00,1.4,79.0,10.0,1004.7,93.0,0.0
2021-01-01 15:00:00,1.4,78.0,10.6,1004.6,46.0,0.0
2021-01-01 16:00:00,0.8,79.0,9.8,1005.1,36.0,0.0
2021-01-01 17:00:00,-0.2,82.0,10.9,1005.2,31.0,0.0
2021-01-01 18:00:00,-0.5,83.0,12.6,1005.7,43.0,0.0
2021-01-01 19:00:00,-0.4,83.0,12.7,1006.0,97.0,0.0
2021-01-01 20:00:00,0.5,81.0,12.8,1006.3,94.0,0.0
2021-01-01 21:00:00,0.9,82.0,12.9,1006.8,92.0,0.0
2021-01-01 22:00:00,1.0,84.0,13.2,1007.4,89.0,0.0
2021-01-01 23:00:00,1.2,85.0,12.7,1007.9,89.0,0.0
2021-01-02 00:00:00,1.3,84.0,11.9,1008.3,46.0,0.0
2021-01-02 01:00:00,0.6,86.0,11.8,1008.7,72.0,0.0
2021-01-02 02:00:00,1.1,82.0,11.7,1009.3,90.0,0.0
2021-01-02 03:00:00,0.3,85.0,11.6,1009.7,48.0,0.0
2021-01-02 04:00:00,-0.1,86.0,12.3,1010.0,35.0,0.0
2021-01-02 05:00:00,-0.5,88.0,12.3,1010.2,20.0,0.0
2021-01-02 06:00:00,-0.9,90.0,12.0,1010.7,37.0,0.0
2021-01-02 07:00:00,-0.6,89.0,11.6,1011.0,76.0,0.0
2021-01-02 08:00:00,-0.5,89.0,13.1,1011.3,93.0,0.0
2021-01-02 09:00:00,-0.1,86.0,13.5,1012.1,94.0,0.0
2021-01-02 10:00:00,-0.3,86.0,13.0,1012.7,91.0,0.0
2021-01-02 11:00:00,-0.4,86.0,12.0,1013.4,93.0,0.0
2021-01-02 12:00:00,0.4,82.0,12.1,1014.0,92.0,0.0
2021-01-02 13:00:00,1.0,81.0,11.0,1014.3,92.0,0.0
2021-01-02 14:00:00,1.3,83.0,12.0,1014.6,94.0,0.0
2021-01-02 15:00:00,1.4,81.0,11.8,1015.1,96.0,0.0
2021-01-02 16:00:00,1.0,82.0,10.8,1015.9,95.0,0.0
2021-01-02 17:00:00,0.3,85.0,11.5,1016.3,97.0,0.0
2021-01-02 18:00:00,0.2,85.0,12.9,1016.9,98.0,0.0
2021-01-02 19:00:00,0.1,85.0,13.4,1017.4,97.0,0.0
2021-01-02 20:00:00,0.2,85.0,14.0,1018.0,94.0,0.0
2021-01-02 21:00:00,0.0,85.0,14.2,1018.6,93.0,0.0
2021-01-02 22:00:00,0.1,84.0,14.8,1019.3,94.0,0.0
2021-01-02 23:00:00,0.0,84.0,15.4,1020.0,96.0,0.0
2021-01-03 00:00:00,0.2,84.0,15.7,1020.8,99.0,0.0
2021-01-03 01:00:00,0.4,85.0,16.0,1021.3,99.0,0.0
2021-01-03 02:00:00,0.5,85.0,15.6,1021.6,97.0,0.0
2021-01-03 03:00:00,0.7,83.0,15.5,1022.2,90.0,0.0
2021-01-03 04:00:00,0.5,85.0,16.1,1022.7,79.0,0.0
2021-01-03 05:00:00,0.6,85.0,16.3,1023.1,85.0,0.0
2021-01-03 06:00:00,1.0,84.0,16.9,1023.5,97.0,0.1
2021-01-03 07:00:00,1.2,83.0,17.3,1024.0,99.0,0.1
2021-01-03 08:00:00,1.5,81.0,17.6,1024.5,100.0,0.1
2021-01-03 09:00:00,1.5,82.0,17.8,1025.4,98.0,0.1
2021-01-03 10:00:00,1.6,81.0,18.7,1026.2,99.0,0.1
2021-01-03 11:00:00,1.5,81.0,18.3,1026.9,95.0,0.1
2021-01-03 12:00:00,1.7,79.0,17.5,1027.5,56.0,0.0
2021-01-03 13:00:00,1.8,81.0,15.6,1028.0,74.0,0.0
2021-01-03 14:00:00,2.1,81.0,16.9,1027.8,86.0,0.0
2021-01-03 15:00:00,2.4,79.0,16.7,1028.1,84.0,0.0
2021-01-03 16:00:00,2.2,76.0,16.6,1028.3,64.0,0.0
2021-01-03 17:00:00,2.0,72.0,14.7,1028.6,68.0,0.0
2021-01-03 18:00:00,0.6,77.0,14.5,1028.8,7.0,0.0
2021-01-03 19:00:00,-0.3,80.0,13.4,1029.0,2.0,0.0
2021-01-03 20:00:00,-0.7,80.0,13.4,1029.2,0.0,0.0
2021-01-03 21:00:00,-0.8,79.0,13.4,1029.7,0.0,0.0
2021-01-03 22:00:00,-0.8,75.0,14.5,1029.6,0.0,0.0
2021-01-03 23:00:00,-1.0,69.0,15.8,1029.9,0.0,0.0
2021-01-04 00:00:00,-1.1,67.0,16.3,1030.1,0.0,0.0
2021-01-04 01:00:00,-1.3,66.0,16.6,1030.2,1.0,0.0
2021-01-04 02:00:00,-1.7,69.0,18.1,1030.0,1.0,0.0
2021-01-04 03:00:00,-1.8,69.0,17.5,1029.7,6.0,0.0
2021-01-04 04:00:00,-1.9,68.0,17.7,1029.9,5.0,0.0
2021-01-04 05:00:00,-1.8,68.0,17.2,1030.0,2.0,0.0
2021-01-04 06:00:00,-1.9,67.0,16.9,1030.0,0.0,0.0
2021-01-04 07:00:00,-2.0,66.0,17.2,1030.0,0.0,0.0
2021-01-04 08:00:00,-2.1,66.0,16.4,1030.0,0.0,0.0
2021-01-04 09:00:00,-2.2,65.0,16.0,1030.1,1.0,0.0
2021-01-04 10:00:00,-2.1,64.0,15.6,1030.4,57.0,0.0
2021-01-04 11:00:00,-1.4,61.0,16.4,1030.4,70.0,0.0
2021-01-04 12:00:00,-0.9,60.0,17.6,1030.2,44.0,0.0
2021-01-04 13:00:00,-0.4,59.0,16.6,1030.1,25.0,0.0
2021-01-04 14:00:00,-0.3,64.0,17.4,1029.6,59.0,0.0
2021-01-04 15:00:00,-0.3,66.0,18.1,1029.2,76.0,0.0
2021-01-04 16:00:00,-0.4,67.0,20.6,1028.9,81.0,0.0
2021-01-04 17:00:00,-0.4,67.0,21.9,1029.0,76.0,0.0
2021-01-04 18:00:00,-0.5,69.0,21.2,1029.2,94.0,0.0
2021-01-04 19:00:00,-0.6,71.0,20.8,1029.3,100.0,0.0
2021-01-04 20:00:00,-0.7,70.0,21.1,1029.6,100.0,0.0
2021-01-04 21:00:00,-0.6,70.0,20.4,1029.6,100.0,0.0
2021-01-04 22:00:00,-0.5,69.0,19.9,1029.8,99.0,0.0
2021-01-04 23:00:00,-0.6,69.0,18.2,1030.0,98.0,0.0
2021-01-05 00:00:00,-0.5,68.0,19.4,1030.0,99.0,0.0
2021-01-05 01:00:00,-0.4,67.0,19.9,1029.8,98.0,0.0
2021-01-05 02:00:00,-0.3,69.0,19.5,1029.3,99.0,0.0
2021-01-05 03:00:00,-0.4,70.0,18.8,1029.2,100.0,0.0
2021-01-05 04:00:00,-0.4,71.0,18.3,1029.3,100.0,0.0
2021-01-05 05:00:00,-0.4,73.0,19.2,1029.0,98.0,0.0
2021-01-05 06:00:00,-0.5,75.0,18.8,1028.9,99.0,0.0
2021-01-05 07:00:00,-0.5,76.0,18.8,1029.0,100.0,0.0
2021-01-05 08:00:00,-0.6,75.0,18.4,1029.1,100.0,0.0
2021-01-05 09:00:00,-0.6,75.0,17.7,1029.2,100.0,0.0
2021-01-05 10:00:00,-0.6,74.0,17.2,1029.7,100.0,0.0
2021-01-05 11:00:00,-0.5,73.0,16.3,1029.7,98.0,0.0
2021-01-05 12:00:00,-0.3,71.0,16.6,1029.8,95.0,0.0
2021-01-05 13:00:00,-0.2,68.0,16.7,1029.7,70.0,0.0
2021-01-05 14:00:00,-0.3,68.0,17.1,1029.1,28.0,0.0
2021-01-05 15:00:00,-0.5,68.0,16.3,1028.7,55.0,0.0
2021-01-05 16:00:00,-0.9,70.0,16.0,1028.6,65.0,0.0
2021-01-05 17:00:00,-1.2,70.0,15.6,1028.5,70.0,0.0
2021-01-05 18:00:00,-1.6,69.0,15.6,1028.6,71.0,0.0
2021-01-05 19:00:00,-2.0,70.0,14.9,1028.5,74.0,0.0
2021-01-05 20:00:00,-2.3,70.0,14.7,1028.6,87.0,0.0
2021-01-05 21:00:00,-2.5,71.0,14.8,1028.5,90.0,0.0
2021-01-05 22:00:00,-2.6,72.0,15.3,1028.3,88.0,0.0
2021-01-05 23:00:00,-2.8,73.0,14.3,1028.1,78.0,0.0
2021-01-06 00:00:00,-2.9,72.0,14.7,1027.9,78.0,0.0
2021-01-06 01:00:00,-3.0,71.0,15.5,1027.5,87.0,0.0
2021-01-06 02:00:00,-2.9,69.0,16.6,1027.0,91.0,0.0
2021-01-06 03:00:00,-2.9,68.0,16.7,1026.5,93.0,0.0
2021-01-06 04:00:00,-3.2,69.0,16.8,1026.2,92.0,0.0
2021-01-06 05:00:00,-3.1,67.0,17.0,1025.7,95.0,0.0
2021-01-06 06:00:00,-3.2,66.0,16.1,1025.1,96.0,0.0
2021-01-06 07:00:00,-3.4,66.0,15.8,1024.9,93.0,0.0
2021-01-06 08:00:00,-3.6,66.0,15.5,1024.6,83.0,0.0
2021-01-06 09:00:00,-4.0,66.0,15.0,1024.1,81.0,0.0
2021-01-06 10:00:00,-4.4,66.0,14.7,1024.3,58.0,0.0
2021-01-06 11:00:00,-4.4,64.0,14.5,1023.9,78.0,0.0
2021-01-06 12:00:00,-4.2,64.0,16.1,1023.6,84.0,0.0
2021-01-06 13:00:00,-3.8,62.0,17.1,1023.1,87.0,0.0
2021-01-06 14:00:00,-4.1,67.0,16.7,1021.9,97.0,0.0
2021-01-06 15:00:00,-4.0,66.0,16.7,1021.1,100.0,0.0
2021-01-06 16:00:00,-4.0,67.0,15.7,1020.7,99.0,0.0
2021-01-06 17:00:00,-4.0,66.0,14.8,1020.3,99.0,0.0
2021-01-06 18:00:00,-4.0,65.0,16.4,1019.9,99.0,0.0
2021-01-06 19:00:00,-4.1,64.0,18.4,1019.5,99.0,0.0
2021-01-06 20:00:00,-4.2,64.0,18.4,1019.0,99.0,0.0
2021-01-06 21:00:00,-4.2,64.0,18.2,1018.6,99.0,0.0
2021-01-06 22:00:00,-4.2,64.0,18.0,1018.5,99.0,0.0
2021-01-06 23:00:00,-4.0,64.0,17.4,1018.1,99.0,0.0
2021-01-07 00:00:00,-3.9,64.0,17.1,1017.9,100.0,0.0
2021-01-07 01:00:00,-3.7,64.0,17.6,1017.4,100.0,0.0
2021-01-07 02:00:00,-3.8,66.0,17.3,1016.9,99.0,0.0
2021-01-07 03:00:00,-3.6,66.0,18.9,1016.4,100.0,0.0
2021-01-07 04:00:00,-3.3,66.0,18.5,1016.0,100.0,0.0
2021-01-07 05:00:00,-3.1,66.0,18.4,1015.8,99.0,0.0
2021-01-07 06:00:00,-3.1,66.0,18.4,1015.7,95.0,0.0
2021-01-07 07:00:00,-3.2,66.0,17.9,1015.3,84.0,0.0
2021-01-07 08:00:00,-3.5,67.0,16.6,1015.1,96.0,0.0
2021-01-07 09:00:00,-3.4,65.0,17.8,1015.2,100.0,0.0
2021-01-07 10:00:00,-3.1,63.0,15.9,1015.2,100.0,0.0
2021-01-07 11:00:00,-3.1,62.0,15.4,1015.3,99.0,0.0
2021-01-07 12:00:00,-2.8,59.0,14.7,1015.2,100.0,0.0
2021-01-07 13:00:00,-2.5,57.0,13.8,1014.9,100.0,0.0
2021-01-07 14:00:00,-2.8,60.0,12.4,1014.3,100.0,0.0
2021-01-07 15:00:00,-2.6,58.0,12.8,1013.8,100.0,0.0
2021-01-07 16:00:00,-2.5,56.0,11.8,1013.6,100.0,0.0
2021-01-07 17:00:00,-2.8,57.0,13.2,1013.7,99.0,0.0
2021-01-07 18:00:00,-3.1,58.0,12.9,1013.7,99.0,0.0
2021-01-07 19:00:00,-3.5,59.0,12.6,1013.6,100.0,0.0
2021-01-07 20:00:00,-3.9,61.0,13.1,1013.8,99.0,0.0
2021-01-07 21:00:00,-4.0,61.0,12.6,1014.0,98.0,0.0
2021-01-07 22:00:00,-4.2,62.0,13.3,1013.9,99.0,0.0
2021-01-07 23:00:00,-4.1,63.0,13.6,1013.9,100.0,0.0
2021-01-08 00:00:00,-3.7,63.0,13.2,1013.9,100.0,0.0
2021-01-08 01:00:00,-3.3,62.0,13.2,1013.8,100.0,0.0
2021-01-08 02:00:00,-2.6,66.0,13.0,1013.9,100.0,0.0
2021-01-08 03:00:00,-2.6,65.0,12.9,1013.9,98.0,0.0
2021-01-08 04:00:00,-2.6,65.0,11.9,1014.0,98.0,0.0
2021-01-08 05:00:00,-2.9,66.0,12.2,1014.1,96.0,0.0
2021-01-08 06:00:00,-3.0,66.0,12.1,1014.2,95.0,0.0
2021-01-08 07:00:00,-3.2,65.0,11.6,1014.4,95.0,0.0
2021-01-08 08:00:00,-3.4,64.0,11.2,1014.6,95.0,0.0
2021-01-08 09:00:00,-3.4,63.0,11.4,1015.0,98.0,0.0
2021-01-08 10:00:00,-3.4,62.0,12.6,1015.6,97.0,0.0
2021-01-08 11:00:00,-3.2,61.0,12.2,1016.2,91.0,0.0
2021-01-08 12:00:00,-2.8,57.0,11.0,1016.7,92.0,0.0
2021-01-08 13:00:00,-2.2,53.0,11.3,1017.0,85.0,0.0
2021-01-08 14:00:00,-1.8,58.0,12.2,1016.8,71.0,0.0
2021-01-08 15:00:00,-1.7,57.0,11.2,1016.7,63.0,0.0
2021-01-08 16:00:00,-2.1,60.0,10.7,1017.0,64.0,0.0
2021-01-08 17:00:00,-3.0,65.0,10.5,1017.6,73.0,0.0
2021-01-08 18:00:00,-3.0,66.0,10.3,1018.0,41.0,0.0
2021-01-08 19:00:00,-3.7,69.0,10.5,1018.4,10.0,0.0
2021-01-08 20:00:00,-4.1,71.0,9.7,1018.8,4.0,0.0
2021-01-08 21:00:00,-4.2,70.0,10.2,1019.3,5.0,0.0
2021-01-08 22:00:00,-4.4,69.0,10.2,1019.6,24.0,0.0
2021-01-08 23:00:00,-4.4,67.0,10.5,1020.0,63.0,0.0
2021-01-09 00:00:00,-4.0,64.0,10.5,1020.4,95.0,0.0
2021-01-09 01:00:00,-3.5,61.0,10.1,1020.5,97.0,0.0
2021-01-09 02:00:00,-3.3,65.0,11.2,1020.8,90.0,0.0
2021-01-09 03:00:00,-3.3,64.0,10.1,1020.8,89.0,0.0
2021-01-09 04:00:00,-3.2,64.0,9.4,1021.0,84.0,0.0
2021-01-09 05:00:00,-3.5,66.0,9.0,1020.9,78.0,0.0
2021-01-09 06:00:00,-3.7,66.0,8.5,1021.1,65.0,0.0
2021-01-09 07:00:00,-4.3,68.0,8.7,1021.2,61.0,0.0
2021-01-09 08:00:00,-4.4,68.0,8.5,1021.1,55.0,0.0
2021-01-09 09:00:00,-4.8,70.0,8.7,1021.4,75.0,0.0
2021-01-09 10:00:00,-4.4,68.0,10.1,1021.3,71.0,0.0
2021-01-09 11:00:00,-3.8,67.0,8.8,1021.2,57.0,0.0
2021-01-09 12:00:00,-2.8,63.0,5.2,1021.4,68.0,0.0
2021-01-09 13:00:00,-1.7,60.0,4.3,1021.1,64.0,0.0
2021-01-09 14:00:00,-1.4,66.0,2.8,1020.6,33.0,0.0
2021-01-09 15:00:00,-1.3,66.0,3.4,1020.1,1.0,0.0
2021-01-09 16:00:00,-2.5,73.0,4.3,1019.7,31.0,0.0
2021-01-09 17:00:00,-3.6,79.0,4.7,1019.4,98.0,0.0
2021-01-09 18:00:00,-2.7,75.0,1.9,1018.9,100.0,0.0
2021-01-09 19:00:00,-2.1,78.0,5.6,1017.8,100.0,0.0
2021-01-09 20:00:00,0.0,84.0,4.7,1016.9,100.0,0.1
2021-01-09 21:00:00,1.6,88.0,13.4,1016.3,100.0,0.2
2021-01-09 22:00:00,2.6,83.0,15.9,1015.3,100.0,0.0
2021-01-09 23:00:00,2.8,79.0,18.6,1014.5,100.0,0.1
2021-01-10 00:00:00,3.8,78.0,22.7,1013.3,100.0,0.1
2021-01-10 01:00:00,4.0,81.0,22.8,1012.1,100.0,0.0
2021-01-10 02:00:00,4.5,77.0,24.7,1011.3,100.0,0.3
2021-01-10 03:00:00,4.1,80.0,26.0,1010.1,97.0,0.2
2021-01-10 04:00:00,3.7,96.0,20.8,1009.1,99.0,0.7
2021-01-10 05:00:00,2.0,93.0,15.6,1009.8,34.0,0.0
2021-01-10 06:00:00,0.2,93.0,14.4,1010.6,29.0,0.0
2021-01-10 07:00:00,-1.1,92.0,14.1,1011.0,34.0,0.0
2021-01-10 08:00:00,-1.5,91.0,14.1,1011.2,80.0,0.0
2021-01-10 09:00:00,-1.5,90.0,14.6,1011.7,87.0,0.0
2021-01-10 10:00:00,-1.6,90.0,14.2,1011.9,71.0,0.0
2021-01-10 11:00:00,-1.3,91.0,14.0,1012.2,31.0,0.0
2021-01-10 12:00:00,-0.4,89.0,13.1,1012.2,0.0,0.0
2021-01-10 13:00:00,0.5,86.0,12.1,1012.2,0.0,0.0
2021-01-10 14:00:00,0.8,84.0,10.6,1011.9,6.0,0.0
2021-01-10 15:00:00,0.9,84.0,11.2,1011.5,5.0,0.0
2021-01-10 16:00:00,0.3,87.0,10.6,1011.2,35.0,0.0
2021-01-10 17:00:00,-0.7,91.0,12.6,1011.1,25.0,0.0
2021-01-10 18:00:00,-1.2,92.0,11.9,1010.9,20.0,0.0
2021-01-10 19:00:00,-1.2,92.0,12.0,1010.4,16.0,0.0
2021-01-10 20:00:00,-1.1,93.0,11.8,1009.8,56.0,0.0
2021-01-10 21:00:00,-0.5,93.0,12.9,1009.2,98.0,0.1
2021-01-10 22:00:00,1.1,93.0,13.7,1008.4,80.0,0.6
2021-01-10 23:00:00,1.5,96.0,15.8,1007.9,94.0,0.5
2021-01-11 00:00:00,1.7,100.0,15.7,1007.2,99.0,0.5
2021-01-11 01:00:00,1.6,100.0,16.1,1006.3,99.0,0.9
2021-01-11 02:00:00,0.3,100.0,8.4,1005.5,100.0,0.3
2021-01-11 03:00:00,-0.1,99.0,6.7,1004.6,99.0,0.0
2021-01-11 04:00:00,0.5,100.0,5.9,1003.8,100.0,0.1
2021-01-11 05:00:00,-0.5,99.0,6.3,1002.7,100.0,0.1
2021-01-11 06:00:00,-0.1,100.0,3.4,1001.6,100.0,0.1
2021-01-11 07:00:00,-0.1,99.0,3.9,1000.4,100.0,0.2
2021-01-11 08:00:00,-0.3,99.0,4.2,999.3,100.0,0.2
2021-01-11 09:00:00,-0.3,99.0,4.3,998.2,100.0,0.2
2021-01-11 10:00:00,2.4,100.0,12.5,996.9,100.0,0.6
2021-01-11 11:00:00,4.6,100.0,19.2,995.8,100.0,0.7
2021-01-11 12:00:00,4.8,100.0,20.3,995.1,100.0,0.5
2021-01-11 13:00:00,4.9,100.0,18.2,994.2,100.0,0.7
2021-01-11 14:00:00,4.4,100.0,15.0,992.7,100.0,0.7
2021-01-11 15:00:00,4.4,100.0,13.2,991.6,100.0,1.0
2021-01-11 16:00:00,1.3,100.0,8.8,990.5,100.0,1.3
2021-01-11 17:00:00,1.2,100.0,13.0,990.4,100.0,1.4
2021-01-11 18:00:00,0.2,96.0,9.5,990.9,100.0,1.0
2021-01-11 19:00:00,0.2,94.0,7.8,990.9,99.0,0.1
2021-01-11 20:00:00,-0.1,92.0,6.3,991.3,98.0,0.0
2021-01-11 21:00:00,-0.7,94.0,3.5,991.4,97.0,0.0
2021-01-11 22:00:00,-1.5,93.0,3.8,991.5,33.0,0.0
2021-01-11 23:00:00,-3.0,92.0,6.6,991.8,4.0,0.0
2021-01-12 00:00:00,-2.1,87.0,11.5,992.1,0.0,0.0
2021-01-12 01:00:00,-2.7,87.0,13.2,992.4,0.0,0.0
2021-01-12 02:00:00,-3.3,85.0,13.8,992.9,2.0,0.0
2021-01-12 03:00:00,-3.8,83.0,13.6,993.2,0.0,0.0
2021-01-12 04:00:00,-4.0,81.0,14.6,993.4,0.0,0.0
2021-01-12 05:00:00,-4.0,78.0,14.6,993.4,50.0,0.0
2021-01-12 06:00:00,-4.2,77.0,13.3,993.1,91.0,0.0
2021-01-12 07:00:00,-3.9,74.0,12.9,992.9,90.0,0.0
2021-01-12 08:00:00,-3.6,70.0,12.1,992.7,74.0,0.0
2021-01-12 09:00:00,-3.6,66.0,13.5,992.9,4.0,0.0
2021-01-12 10:00:00,-3.4,61.0,14.5,992.7,0.0,0.0
2021-01-12 11:00:00,-2.6,60.0,13.9,992.5,0.0,0.0
2021-01-12 12:00:00,-0.5,56.0,18.3,992.2,1.0,0.0
2021-01-12 13:00:00,0.6,53.0,22.7,992.2,7.0,0.0
2021-01-12 14:00:00,-0.2,59.0,21.5,993.0,12.0,0.0
2021-01-12 15:00:00,0.4,61.0,23.2,992.7,90.0,0.0
2021-01-12 16:00:00,0.6,59.0,21.6,992.5,98.0,0.0
2021-01-12 17:00:00,0.7,57.0,17.9,992.6,24.0,0.0
2021-01-12 18:00:00,0.3,62.0,21.4,992.9,58.0,0.0
2021-01-12 19:00:00,0.5,66.0,24.2,992.7,52.0,0.0
2021-01-12 20:00:00,0.8,65.0,24.9,992.7,70.0,0.0
2021-01-12 21:00:00,1.0,65.0,24.6,992.6,45.0,0.0
2021-01-12 22:00:00,1.0,67.0,23.9,992.8,39.0,0.0
2021-01-12 23:00:00,1.0,66.0,21.6,993.1,0.0,0.0
2021-01-13 00:00:00,1.1,64.0,18.8,993.8,3.0,0.0
2021-01-13 01:00:00,0.7,65.0,15.2,994.0,38.0,0.0
2021-01-13 02:00:00,1.5,69.0,15.6,993.9,98.0,0.0
2021-01-13 03:00:00,1.1,73.0,9.3,993.6,96.0,0.0
2021-01-13 04:00:00,0.3,79.0,4.8,993.5,94.0,0.0
2021-01-13 05:00:00,0.9,77.0,9.4,993.7,57.0,0.0
2021-01-13 06:00:00,-0.8,89.0,13.5,995.1,91.0,0.2
2021-01-13 07:00:00,-0.9,82.0,22.4,996.8,94.0,0.3
2021-01-13 08:00:00,-1.7,73.0,19.5,998.1,97.0,0.2
2021-01-13 09:00:00,-2.5,62.0,23.8,999.6,88.0,0.2
2021-01-13 10:00:00,-3.0,60.0,24.8,1000.9,59.0,0.0
2021-01-13 11:00:00,-2.9,61.0,24.4,1002.2,60.0,0.0
2021-01-13 12:00:00,-2.0,59.0,27.0,1003.8,94.0,0.0
2021-01-13 13:00:00,-1.7,60.0,24.2,1005.5,100.0,0.0
2021-01-13 14:00:00,-1.4,65.0,23.3,1006.2,83.0,0.1
2021-01-13 15:00:00,-1.1,66.0,22.3,1007.3,77.0,0.0
2021-01-13 16:00:00,-0.9,64.0,25.9,1008.6,100.0,0.0
2021-01-13 17:00:00,-1.1,64.0,23.8,1010.0,92.0,0.0
2021-01-13 18:00:00,-0.8,61.0,23.0,1011.2,0.0,0.0
2021-01-13 19:00:00,-1.9,64.0,22.9,1012.3,44.0,0.0
2021-01-13 20:00:00,-1.7,64.0,22.3,1013.4,94.0,0.0
2021-01-13 21:00:00,-1.2,62.0,20.5,1014.6,84.0,0.0
2021-01-13 22:00:00,-1.6,63.0,18.5,1015.5,2.0,0.0
2021-01-13 23:00:00,-2.2,64.0,19.5,1016.7,0.0,0.0
2021-01-14 00:00:00,-2.7,65.0,18.2,1017.8,3.0,0.0
2021-01-14 01:00:00,-3.0,65.0,17.6,1018.6,1.0,0.0
2021-01-14 02:00:00,-2.9,66.0,16.8,1018.9,0.0,0.0
2021-01-14 03:00:00,-3.3,66.0,15.8,1019.6,0.0,0.0
2021-01-14 04:00:00,-3.6,66.0,15.4,1020.4,0.0,0.0
2021-01-14 05:00:00,-3.8,66.0,14.7,1020.9,0.0,0.0
2021-01-14 06:00:00,-4.0,65.0,15.0,1021.5,0.0,0.0
2021-01-14 07:00:00,-4.3,65.0,15.6,1021.8,0.0,0.0
2021-01-14 08:00:00,-4.4,64.0,15.8,1022.1,0.0,0.0
2021-01-14 09:00:00,-4.5,65.0,15.7,1022.8,0.0,0.0
2021-01-14 10:00:00,-4.8,65.0,15.5,1023.4,0.0,0.0
2021-01-14 11:00:00,-4.7,64.0,15.6,1023.8,1.0,0.0
2021-01-14 12:00:00,-4.2,61.0,13.9,1024.3,5.0,0.0
2021-01-14 13:00:00,-3.5,58.0,13.5,1024.8,10.0,0.0
2021-01-14 14:00:00,-3.3,62.0,12.5,1025.0,4.0,0.0
2021-01-14 15:00:00,-2.9,61.0,12.3,1025.0,0.0,0.0
2021-01-14 16:00:00,-3.1,63.0,9.9,1024.9,0.0,0.0
2021-01-14 17:00:00,-3.8,66.0,8.0,1025.0,0.0,0.0
2021-01-14 18:00:00,-4.7,72.0,8.0,1025.2,0.0,0.0
2021-01-14 19:00:00,-5.0,73.0,8.8,1025.4,0.0,0.0
2021-01-14 20:00:00,-5.3,71.0,10.0,1025.6,5.0,0.0
2021-01-14 21:00:00,-5.4,69.0,9.4,1026.0,12.0,0.0
2021-01-14 22:00:00,-5.4,67.0,9.8,1025.9,12.0,0.0
2021-01-14 23:00:00,-5.4,66.0,9.5,1026.1,4.0,0.0
2021-01-15 00:00:00,-5.7,66.0,9.1,1026.2,2.0,0.0
2021-01-15 01:00:00,-6.0,67.0,9.3,1026.4,1.0,0.0
2021-01-15 02:00:00,-6.3,67.0,8.4,1026.5,0.0,0.0
2021-01-15 03:00:00,-6.6,67.0,9.5,1026.5,0.0,0.0
2021-01-15 04:00:00,-6.8,66.0,9.6,1026.5,0.0,0.0
2021-01-15 05:00:00,-7.2,65.0,9.7,1026.5,0.0,0.0
2021-01-15 06:00:00,-7.5,63.0,9.5,1026.5,0.0,0.0
2021-01-15 07:00:00,-8.0,62.0,8.7,1026.6,0.0,0.0
2021-01-15 08:00:00,-8.7,61.0,9.7,1026.7,0.0,0.0
2021-01-15 09:00:00,-8.7,60.0,10.0,1027.1,0.0,0.0
2021-01-15 10:00:00,-8.1,58.0,8.8,1027.5,0.0,0.0
2021-01-15 11:00:00,-7.1,55.0,8.3,1027.6,0.0,0.0
2021-01-15 12:00:00,-5.1,49.0,6.5,1027.7,0.0,0.0
2021-01-15 13:00:00,-3.1,44.0,4.3,1027.6,0.0,0.0
2021-01-15 14:00:00,-3.1,53.0,4.3,1027.5,0.0,0.0
2021-01-15 15:00:00,-2.6,52.0,3.9,1027.7,0.0,0.0
2021-01-15 16:00:00,-3.1,56.0,3.8,1027.6,0.0,0.0
2021-01-15 17:00:00,-4.6,64.0,4.7,1027.5,0.0,0.0
2021-01-15 18:00:00,-6.0,71.0,7.5,1027.5,0.0,0.0
2021-01-15 19:00:00,-7.4,78.0,7.4,1027.4,0.0,0.0
2021-01-15 20:00:00,-8.2,77.0,7.1,1027.4,0.0,0.0
2021-01-15 21:00:00,-8.5,77.0,6.8,1027.7,0.0,0.0
2021-01-15 22:00:00,-8.3,76.0,6.6,1027.4,0.0,0.0
2021-01-15 23:00:00,-8.4,75.0,6.6,1027.2,0.0,0.0
2021-01-16 00:00:00,-8.8,76.0,6.6,1027.1,0.0,0.0
2021-01-16 01:00:00,-9.3,77.0,6.8,1026.8,0.0,0.0
2021-01-16 02:00:00,-8.4,75.0,7.5,1026.9,0.0,0.0
2021-01-16 03:00:00,-8.9,74.0,8.1,1026.5,0.0,0.0
2021-01-16 04:00:00,-9.3,74.0,7.5,1025.8,0.0,0.0
2021-01-16 05:00:00,-9.6,74.0,7.6,1025.4,0.0,0.0
2021-01-16 06:00:00,-9.7,73.0,7.3,1024.9,0.0,0.0
2021-01-16 07:00:00,-9.8,73.0,6.8,1024.3,2.0,0.0
2021-01-16 08:00:00,-9.8,73.0,6.7,1023.3,13.0,0.0
2021-01-16 09:00:00,-9.5,71.0,6.8,1022.9,40.0,0.0
2021-01-16 10:00:00,-8.9,68.0,8.0,1022.9,74.0,0.0
2021-01-16 11:00:00,-7.2,62.0,8.0,1022.6,72.0,0.0
2021-01-16 12:00:00,-4.5,53.0,8.2,1021.7,77.0,0.0
2021-01-16 13:00:00,-2.6,50.0,6.6,1021.1,94.0,0.0
2021-01-16 14:00:00,-2.8,59.0,6.7,1020.7,97.0,0.0
2021-01-16 15:00:00,-2.4,61.0,9.0,1019.8,100.0,0.0
2021-01-16 16:00:00,-2.5,61.0,10.3,1019.1,100.0,0.0
2021-01-16 17:00:00,-2.9,63.0,12.9,1018.7,100.0,0.0
2021-01-16 18:00:00,-3.3,64.0,14.9,1018.1,100.0,0.0
2021-01-16 19:00:00,-3.3,65.0,14.0,1017.7,100.0,0.0
2021-01-16 20:00:00,-3.2,66.0,13.6,1017.4,100.0,0.0
2021-01-16 21:00:00,-3.3,67.0,14.0,1017.3,100.0,0.0
2021-01-16 22:00:00,-3.6,68.0,16.6,1016.7,100.0,0.0
2021-01-16 23:00:00,-3.8,74.0,16.9,1016.1,100.0,0.0
2021-01-17 00:00:00,-4.2,80.0,18.0,1015.7,100.0,0.0
2021-01-17 01:00:00,-4.1,82.0,18.3,1015.2,100.0,0.0
2021-01-17 02:00:00,-4.1,84.0,18.6,1015.5,100.0,0.0
2021-01-17 03:00:00,-3.8,83.0,17.8,1015.4,100.0,0.0
2021-01-17 04:00:00,-3.5,83.0,16.8,1015.3,100.0,0.1
2021-01-17 05:00:00,-3.1,83.0,16.7,1015.2,100.0,0.1
2021-01-17 06:00:00,-2.6,83.0,15.6,1015.2,100.0,0.2
2021-01-17 07:00:00,-2.0,82.0,14.6,1015.1,100.0,0.2
2021-01-17 08:00:00,-1.7,81.0,13.3,1015.1,100.0,0.2
2021-01-17 09:00:00,-1.7,81.0,12.5,1015.5,100.0,0.3
2021-01-17 10:00:00,-1.7,81.0,11.7,1015.9,99.0,0.5
2021-01-17 11:00:00,-1.8,81.0,12.6,1016.1,100.0,0.4
2021-01-17 12:00:00,-1.8,81.0,11.2,1016.5,99.0,0.2
2021-01-17 13:00:00,-1.3,81.0,8.9,1016.5,100.0,0.1
2021-01-17 14:00:00,-1.4,79.0,6.8,1017.0,100.0,0.1
2021-01-17 15:00:00,-0.9,79.0,6.5,1016.7,100.0,0.3
2021-01-17 16:00:00,-0.7,82.0,6.1,1016.4,100.0,0.2
2021-01-17 17:00:00,-0.8,85.0,5.8,1016.3,100.0,0.1
2021-01-17 18:00:00,-0.7,87.0,4.2,1016.3,100.0,0.1
2021-01-17 19:00:00,-0.8,90.0,4.0,1015.9,100.0,0.1
2021-01-17 20:00:00,-0.2,90.0,4.6,1015.4,100.0,0.1
2021-01-17 21:00:00,0.4,91.0,8.6,1015.4,100.0,0.0
2021-01-17 22:00:00,0.9,90.0,11.9,1014.9,100.0,0.1
2021-01-17 23:00:00,1.0,91.0,11.5,1014.4,100.0,0.1
2021-01-18 00:00:00,1.0,92.0,12.3,1013.9,100.0,0.1
2021-01-18 01:00:00,1.3,93.0,11.9,1013.3,100.0,0.2
2021-01-18 02:00:00,0.7,92.0,12.6,1013.5,100.0,0.5
2021-01-18 03:00:00,0.9,94.0,12.1,1012.8,100.0,0.4
2021-01-18 04:00:00,1.3,95.0,12.7,1012.0,100.0,0.3
2021-01-18 05:00:00,2.2,97.0,15.6,1011.1,100.0,0.2
2021-01-18 06:00:00,2.9,96.0,11.9,1010.5,96.0,0.1
2021-01-18 07:00:00,0.9,97.0,8.1,1009.9,41.0,0.0
2021-01-18 08:00:00,2.2,95.0,3.3,1009.1,85.0,0.0
2021-01-18 09:00:00,1.4,96.0,1.5,1008.8,97.0,0.0
2021-01-18 10:00:00,1.9,94.0,4.3,1008.3,97.0,0.0
2021-01-18 11:00:00,0.9,96.0,5.8,1007.6,99.0,0.0
2021-01-18 12:00:00,3.0,93.0,10.5,1007.0,100.0,0.1
2021-01-18 13:00:00,3.0,100.0,14.0,1006.2,99.0,0.2
2021-01-18 14:00:00,2.7,98.0,16.6,1006.2,100.0,0.5
2021-01-18 15:00:00,1.9,100.0,12.6,1005.2,100.0,1.4
2021-01-18 16:00:00,1.2,100.0,13.4,1004.4,100.0,0.8
2021-01-18 17:00:00,0.5,100.0,6.9,1004.1,100.0,0.6
2021-01-18 18:00:00,-0.3,99.0,4.1,1003.9,100.0,0.1
2021-01-18 19:00:00,-0.2,100.0,6.4,1004.0,89.0,0.0
2021-01-18 20:00:00,-1.9,98.0,6.6,1003.8,0.0,0.0
2021-01-18 21:00:00,-2.9,97.0,7.2,1003.9,0.0,0.0
2021-01-18 22:00:00,-3.8,96.0,7.1,1004.0,0.0,0.0
2021-01-18 23:00:00,-3.7,96.0,5.4,1004.1,5.0,0.0
2021-01-19 00:00:00,-3.7,96.0,5.8,1004.0,26.0,0.0
2021-01-19 01:00:00,-3.6,96.0,5.8,1003.7,46.0,0.0
2021-01-19 02:00:00,-2.8,95.0,4.6,1002.6,67.0,0.0
2021-01-19 03:00:00,-1.8,95.0,7.6,1001.9,62.0,0.0
2021-01-19 04:00:00,-1.5,95.0,9.7,1001.2,90.0,0.0
2021-01-19 05:00:00,-0.6,95.0,11.5,1000.4,100.0,0.0
2021-01-19 06:00:00,0.1,95.0,11.7,999.7,100.0,0.1
2021-01-19 07:00:00,0.4,96.0,14.3,999.0,100.0,0.0
2021-01-19 08:00:00,0.4,100.0,14.3,998.1,100.0,0.1
2021-01-19 09:00:00,0.2,100.0,14.8,997.8,100.0,0.1
2021-01-19 10:00:00,0.2,100.0,17.5,997.4,100.0,0.2
2021-01-19 11:00:00,0.6,96.0,15.8,996.9,100.0,0.4
2021-01-19 12:00:00,1.0,95.0,11.7,996.7,100.0,0.5
2021-01-19 13:00:00,0.9,100.0,10.1,996.3,100.0,0.2
2021-01-19 14:00:00,1.5,91.0,11.5,996.1,100.0,0.1
2021-01-19 15:00:00,1.4,92.0,11.2,995.8,100.0,0.0
2021-01-19 16:00:00,1.3,93.0,10.6,995.5,100.0,0.0
2021-01-19 17:00:00,1.1,95.0,10.8,995.6,100.0,0.0
2021-01-19 18:00:00,0.9,96.0,11.9,995.6,100.0,0.0
2021-01-19 19:00:00,0.8,96.0,10.7,995.7,100.0,0.0
2021-01-19 20:00:00,0.8,95.0,11.8,995.5,100.0,0.0
2021-01-19 21:00:00,0.6,94.0,12.5,995.4,100.0,0.0
2021-01-19 22:00:00,0.5,94.0,12.0,995.5,100.0,0.0
2021-01-19 23:00:00,0.4,94.0,12.3,995.4,100.0,0.0
2021-01-20 00:00:00,0.4,94.0,12.5,995.0,100.0,0.0
2021-01-20 01:00:00,0.4,94.0,14.6,994.6,100.0,0.0
2021-01-20 02:00:00,0.5,95.0,16.1,993.7,100.0,0.0
2021-01-20 03:00:00,1.4,94.0,13.7,993.1,100.0,0.2
2021-01-20 04:00:00,2.1,97.0,15.5,992.4,100.0,0.2
2021-01-20 05:00:00,1.8,100.0,16.2,991.5,100.0,0.5
2021-01-20 06:00:00,1.7,100.0,18.7,990.7,100.0,0.7
2021-01-20 07:00:00,1.4,100.0,21.8,989.8,100.0,0.9
2021-01-20 08:00:00,1.4,100.0,22.5,988.7,100.0,1.2
2021-01-20 09:00:00,1.5,100.0,22.9,987.8,100.0,1.5
2021-01-20 10:00:00,1.8,100.0,22.1,987.3,100.0,1.8
2021-01-20 11:00:00,1.7,100.0,22.7,986.4,100.0,2.5
2021-01-20 12:00:00,1.5,100.0,21.0,986.2,100.0,2.1
2021-01-20 13:00:00,1.3,100.0,22.6,985.4,100.0,1.5
2021-01-20 14:00:00,1.6,94.0,23.7,984.3,100.0,0.7
2021-01-20 15:00:00,1.5,94.0,20.1,984.0,100.0,0.2
2021-01-20 16:00:00,1.5,93.0,19.1,983.5,100.0,0.2
2021-01-20 17:00:00,1.4,93.0,17.3,983.5,100.0,0.2
2021-01-20 18:00:00,1.4,93.0,16.3,983.3,100.0,0.4
2021-01-20 19:00:00,1.5,93.0,14.1,983.4,100.0,0.3
2021-01-20 20:00:00,1.6,92.0,12.3,983.2,100.0,0.2
2021-01-20 21:00:00,1.8,91.0,10.9,983.0,100.0,0.4
2021-01-20 22:00:00,1.5,99.0,13.3,982.5,100.0,1.0
2021-01-20 23:00:00,1.7,100.0,17.5,982.1,100.0,1.3
2021-01-21 00:00:00,1.9,99.0,5.4,981.6,100.0,2.3
2021-01-21 01:00:00,4.6,100.0,16.5,980.7,100.0,3.0
2021-01-21 02:00:00,6.3,91.0,24.0,980.2,100.0,2.1
2021-01-21 03:00:00,5.2,99.0,22.9,979.3,100.0,1.8
2021-01-21 04:00:00,5.1,99.0,24.2,978.5,100.0,1.8
2021-01-21 05:00:00,5.1,99.0,24.9,977.7,100.0,1.7
2021-01-21 06:00:00,5.2,99.0,25.9,977.2,100.0,1.9
2021-01-21 07:00:00,5.8,93.0,24.5,976.6,97.0,1.1
2021-01-21 08:00:00,5.8,92.0,23.2,975.7,100.0,0.4
2021-01-21 09:00:00,5.2,99.0,23.7,974.3,100.0,0.6
2021-01-21 10:00:00,5.3,99.0,27.3,972.9,100.0,1.2
2021-01-21 11:00:00,5.5,100.0,32.8,971.2,100.0,1.3
2021-01-21 12:00:00,5.9,91.0,39.3,970.8,100.0,1.7
2021-01-21 13:00:00,4.6,86.0,35.2,971.0,41.0,0.4
2021-01-21 14:00:00,3.9,91.0,38.1,970.2,99.0,0.7
2021-01-21 15:00:00,4.2,88.0,34.5,970.0,98.0,0.4
2021-01-21 16:00:00,4.4,84.0,36.5,970.4,98.0,0.3
2021-01-21 17:00:00,4.1,83.0,37.7,970.4,96.0,0.2
2021-01-21 18:00:00,4.0,89.0,37.2,969.9,99.0,0.1
2021-01-21 19:00:00,4.4,86.0,36.1,969.1,100.0,0.1
2021-01-21 20:00:00,4.3,88.0,39.6,968.2,100.0,0.1
2021-01-21 21:00:00,4.6,91.0,44.8,967.0,100.0,1.0
2021-01-21 22:00:00,4.0,99.0,43.2,966.4,100.0,1.4
2021-01-21 23:00:00,4.9,89.0,46.9,966.7,100.0,0.8
2021-01-22 00:00:00,5.0,88.0,47.7,967.3,100.0,0.6
2021-01-22 01:00:00,5.5,81.0,43.5,968.1,86.0,0.1
2021-01-22 02:00:00,5.5,81.0,39.5,968.3,60.0,0.0
2021-01-22 03:00:00,5.3,82.0,41.4,968.5,52.0,0.2
2021-01-22 04:00:00,5.0,85.0,39.4,969.0,61.0,0.3
2021-01-22 05:00:00,5.0,82.0,38.0,969.3,75.0,0.1
2021-01-22 06:00:00,4.8,82.0,37.4,969.3,61.0,0.0
2021-01-22 07:00:00,4.8,83.0,33.8,969.0,55.0,0.0
2021-01-22 08:00:00,4.4,86.0,30.9,969.0,45.0,0.1
2021-01-22 09:00:00,4.3,86.0,28.5,969.1,85.0,0.1
2021-01-22 10:00:00,4.1,90.0,27.6,968.9,100.0,0.3
2021-01-22 11:00:00,3.2,99.0,26.0,968.6,100.0,0.7
2021-01-22 12:00:00,3.0,100.0,20.5,968.6,100.0,1.4
2021-01-22 13:00:00,3.5,100.0,13.2,968.4,99.0,0.5
2021-01-22 14:00:00,4.1,97.0,10.0,968.3,100.0,0.0
2021-01-22 15:00:00,4.2,96.0,9.3,968.7,100.0,0.3
2021-01-22 16:00:00,3.7,100.0,12.1,968.8,100.0,0.5
2021-01-22 17:00:00,3.8,100.0,13.8,968.8,100.0,1.2
2021-01-22 18:00:00,4.1,96.0,17.5,969.6,100.0,0.1
2021-01-22 19:00:00,3.2,96.0,16.9,971.1,99.0,0.0
2021-01-22 20:00:00,3.7,96.0,21.8,972.0,98.0,0.0
2021-01-22 21:00:00,3.7,95.0,23.6,973.2,99.0,0.1
2021-01-22 22:00:00,3.5,94.0,25.0,974.6,100.0,0.1
2021-01-22 23:00:00,3.5,93.0,23.9,976.2,100.0,0.0
2021-01-23 00:00:00,3.2,89.0,23.0,977.8,99.0,0.0
2021-01-23 01:00:00,2.9,89.0,20.6,979.3,92.0,0.0
2021-01-23 02:00:00,2.9,89.0,21.2,981.0,60.0,0.0
2021-01-23 03:00:00,2.9,90.0,22.5,982.2,50.0,0.1
2021-01-23 04:00:00,2.8,89.0,20.7,983.4,24.0,0.0
2021-01-23 05:00:00,2.4,90.0,19.2,984.5,17.0,0.0
2021-01-23 06:00:00,2.2,88.0,17.9,985.3,10.0,0.0
2021-01-23 07:00:00,2.2,85.0,16.3,985.7,12.0,0.0
2021-01-23 08:00:00,2.1,81.0,15.8,986.1,3.0,0.0
2021-01-23 09:00:00,1.6,81.0,13.3,986.8,5.0,0.0
2021-01-23 10:00:00,1.1,85.0,12.1,987.8,9.0,0.0
2021-01-23 11:00:00,1.7,83.0,11.1,988.2,17.0,0.0
2021-01-23 12:00:00,3.1,78.0,9.6,988.9,19.0,0.0
2021-01-23 13:00:00,4.2,74.0,8.0,989.3,15.0,0.0
2021-01-23 14:00:00,4.4,72.0,8.0,989.6,17.0,0.0
2021-01-23 15:00:00,4.4,70.0,7.8,989.4,37.0,0.0
2021-01-23 16:00:00,3.8,76.0,4.8,989.5,35.0,0.0
2021-01-23 17:00:00,3.7,74.0,3.3,989.4,91.0,0.0
2021-01-23 18:00:00,1.7,81.0,1.6,989.7,99.0,0.0
2021-01-23 19:00:00,0.2,86.0,3.2,989.7,100.0,0.0
2021-01-23 20:00:00,0.3,87.0,4.3,989.8,100.0,0.0
2021-01-23 21:00:00,0.4,89.0,3.9,989.9,100.0,0.1
2021-01-23 22:00:00,0.2,92.0,3.8,990.1,100.0,0.2
2021-01-23 23:00:00,0.2,95.0,5.2,990.2,100.0,0.3
2021-01-24 00:00:00,0.3,94.0,6.4,990.3,99.0,0.7
2021-01-24 01:00:00,0.2,94.0,7.5,990.5,100.0,0.3
2021-01-24 02:00:00,0.3,96.0,8.1,990.7,100.0,0.2
2021-01-24 03:00:00,0.5,94.0,8.4,990.8,93.0,0.0
2021-01-24 04:00:00,0.4,93.0,8.9,991.0,92.0,0.0
2021-01-24 05:00:00,0.0,91.0,8.6,991.2,94.0,0.0
2021-01-24 06:00:00,-1.2,91.0,9.0,991.4,66.0,0.0
2021-01-24 07:00:00,-2.0,91.0,9.7,991.6,90.0,0.0
2021-01-24 08:00:00,-2.0,89.0,9.8,991.8,99.0,0.0
2021-01-24 09:00:00,-1.4,86.0,9.3,992.4,100.0,0.0
2021-01-24 10:00:00,-0.9,83.0,9.1,992.8,100.0,0.0
2021-01-24 11:00:00,-0.5,80.0,8.3,993.1,100.0,0.0
2021-01-24 12:00:00,0.5,76.0,6.8,993.4,100.0,0.0
2021-01-24 13:00:00,1.6,71.0,5.1,993.7,98.0,0.0
2021-01-24 14:00:00,1.7,76.0,6.3,994.3,89.0,0.0
2021-01-24 15:00:00,2.1,73.0,6.4,994.4,97.0,0.0
2021-01-24 16:00:00,1.8,73.0,6.5,994.5,93.0,0.0
2021-01-24 17:00:00,0.8,78.0,7.6,994.8,77.0,0.0
2021-01-24 18:00:00,-0.9,84.0,10.1,995.0,45.0,0.0
2021-01-24 19:00:00,-2.2,87.0,10.5,995.2,98.0,0.0
2021-01-24 20:00:00,-2.6,85.0,10.8,995.4,98.0,0.0
2021-01-24 21:00:00,-2.2,81.0,11.3,995.5,97.0,0.0
2021-01-24 22:00:00,-2.1,78.0,10.8,995.7,99.0,0.0
2021-01-24 23:00:00,-2.3,78.0,11.6,996.0,99.0,0.0
2021-01-25 00:00:00,-2.2,78.0,11.7,996.1,100.0,0.0
2021-01-25 01:00:00,-1.3,76.0,11.7,996.1,100.0,0.0
2021-01-25 02:00:00,0.3,75.0,12.6,996.1,99.0,0.0
2021-01-25 03:00:00,-0.2,77.0,13.3,996.2,100.0,0.3
2021-01-25 04:00:00,-0.1,78.0,13.5,996.3,100.0,0.2
2021-01-25 05:00:00,0.0,78.0,12.4,996.4,100.0,0.1
2021-01-25 06:00:00,-0.7,79.0,12.3,996.5,100.0,0.0
2021-01-25 07:00:00,-1.3,80.0,11.9,996.7,100.0,0.0
2021-01-25 08:00:00,-1.4,79.0,11.2,996.9,99.0,0.0
2021-01-25 09:00:00,-1.7,80.0,11.2,997.5,99.0,0.0
2021-01-25 10:00:00,-1.8,79.0,10.5,998.2,100.0,0.0
2021-01-25 11:00:00,-1.4,77.0,9.8,998.7,100.0,0.0
2021-01-25 12:00:00,-0.8,74.0,8.7,998.9,100.0,0.0
2021-01-25 13:00:00,0.3,70.0,6.5,999.2,100.0,0.0
2021-01-25 14:00:00,0.8,71.0,5.5,999.6,98.0,0.0
2021-01-25 15:00:00,1.0,71.0,4.2,999.8,100.0,0.0
2021-01-25 16:00:00,0.9,72.0,2.9,1000.3,99.0,0.0
2021-01-25 17:00:00,-0.1,78.0,3.0,1000.8,100.0,0.0
2021-01-25 18:00:00,-0.6,77.0,6.6,1001.4,100.0,0.0
2021-01-25 19:00:00,-1.6,78.0,7.6,1001.7,99.0,0.0
2021-01-25 20:00:00,-2.6,76.0,8.1,1002.3,91.0,0.0
2021-01-25 21:00:00,-3.6,74.0,8.8,1002.7,36.0,0.0
2021-01-25 22:00:00,-4.2,71.0,8.7,1003.3,15.0,0.0
2021-01-25 23:00:00,-5.1,72.0,8.0,1003.8,37.0,0.0
2021-01-26 00:00:00,-5.7,73.0,8.2,1004.3,41.0,0.0
2021-01-26 01:00:00,-6.2,72.0,8.2,1004.5,36.0,0.0
2021-01-26 02:00:00,-5.4,70.0,8.0,1004.8,48.0,0.0
2021-01-26 03:00:00,-5.2,67.0,9.6,1005.2,58.0,0.0
2021-01-26 04:00:00,-5.4,65.0,9.7,1005.5,63.0,0.0
2021-01-26 05:00:00,-6.1,62.0,10.0,1005.9,0.0,0.0
2021-01-26 06:00:00,-6.7,59.0,10.0,1006.4,0.0,0.0
2021-01-26 07:00:00,-7.2,57.0,10.0,1006.5,4.0,0.0
2021-01-26 08:00:00,-7.7,59.0,9.5,1006.8,8.0,0.0
2021-01-26 09:00:00,-7.9,60.0,9.3,1007.1,45.0,0.0
2021-01-26 10:00:00,-7.8,60.0,9.2,1007.5,70.0,0.0
2021-01-26 11:00:00,-6.3,56.0,8.7,1007.8,85.0,0.0
2021-01-26 12:00:00,-3.8,51.0,7.1,1007.8,86.0,0.0
2021-01-26 13:00:00,-1.5,49.0,5.5,1008.0,84.0,0.0
2021-01-26 14:00:00,-0.5,46.0,2.5,1008.3,70.0,0.0
2021-01-26 15:00:00,0.2,46.0,1.5,1008.3,11.0,0.0
2021-01-26 16:00:00,-0.2,53.0,2.5,1008.4,5.0,0.0
2021-01-26 17:00:00,0.0,55.0,3.3,1008.4,5.0,0.0
2021-01-26 18:00:00,-3.4,74.0,3.6,1008.4,11.0,0.0
2021-01-26 19:00:00,-3.3,75.0,5.0,1008.3,34.0,0.0
2021-01-26 20:00:00,-3.0,78.0,5.1,1008.0,81.0,0.0
2021-01-26 21:00:00,-2.5,80.0,5.9,1007.8,87.0,0.0
2021-01-26 22:00:00,-2.8,86.0,8.1,1007.7,86.0,0.0
2021-01-26 23:00:00,-3.1,87.0,8.8,1007.6,61.0,0.0
2021-01-27 00:00:00,-4.0,89.0,10.0,1007.6,12.0,0.0
2021-01-27 01:00:00,-4.9,89.0,11.1,1007.4,1.0,0.0
2021-01-27 02:00:00,-4.3,77.0,10.5,1007.3,1.0,0.0
2021-01-27 03:00:00,-4.9,72.0,10.8,1007.0,12.0,0.0
2021-01-27 04:00:00,-5.3,70.0,10.8,1007.0,1.0,0.0
2021-01-27 05:00:00,-5.6,69.0,11.6,1006.8,77.0,0.0
2021-01-27 06:00:00,-5.4,67.0,10.9,1006.7,19.0,0.0
2021-01-27 07:00:00,-5.6,65.0,10.9,1006.4,1.0,0.0
2021-01-27 08:00:00,-5.7,63.0,11.4,1006.2,1.0,0.0
2021-01-27 09:00:00,-5.9,63.0,11.0,1006.4,4.0,0.0
2021-01-27 10:00:00,-5.9,62.0,10.8,1006.6,33.0,0.0
2021-01-27 11:00:00,-4.7,58.0,10.0,1006.7,22.0,0.0
2021-01-27 12:00:00,-3.1,53.0,8.2,1006.6,20.0,0.0
2021-01-27 13:00:00,-1.8,51.0,7.0,1006.7,1.0,0.0
2021-01-27 14:00:00,-1.7,60.0,7.9,1006.6,1.0,0.0
2021-01-27 15:00:00,-1.2,58.0,7.4,1006.2,31.0,0.0
2021-01-27 16:00:00,-1.5,60.0,6.6,1006.2,38.0,0.0
2021-01-27 17:00:00,-2.5,66.0,7.6,1006.1,64.0,0.1
2021-01-27 18:00:00,-3.6,71.0,9.0,1006.4,64.0,0.1
2021-01-27 19:00:00,-4.3,72.0,10.0,1006.6,60.0,0.2
2021-01-27 20:00:00,-4.7,71.0,10.0,1006.5,68.0,0.2
2021-01-27 21:00:00,-5.2,71.0,10.3,1006.4,80.0,0.2
2021-01-27 22:00:00,-5.6,69.0,10.8,1006.3,0.0,0.0
2021-01-27 23:00:00,-6.5,70.0,11.0,1006.4,0.0,0.0
2021-01-28 00:00:00,-7.1,70.0,11.1,1006.4,0.0,0.0
2021-01-28 01:00:00,-8.0,71.0,11.8,1006.6,0.0,0.0
2021-01-28 02:00:00,-8.5,70.0,12.2,1006.4,0.0,0.0
2021-01-28 03:00:00,-8.8,69.0,12.2,1006.4,0.0,0.0
2021-01-28 04:00:00,-9.5,70.0,11.4,1005.9,0.0,0.0
2021-01-28 05:00:00,-10.0,70.0,11.0,1005.5,0.0,0.0
2021-01-28 06:00:00,-10.4,69.0,11.3,1005.4,0.0,0.0
2021-01-28 07:00:00,-10.1,65.0,11.6,1004.9,0.0,0.0
2021-01-28 08:00:00,-9.5,60.0,10.7,1004.6,0.0,0.0
2021-01-28 09:00:00,-9.1,56.0,7.4,1004.5,0.0,0.0
2021-01-28 10:00:00,-8.9,53.0,7.2,1004.6,0.0,0.0
2021-01-28 11:00:00,-7.5,48.0,6.9,1004.7,0.0,0.0
2021-01-28 12:00:00,-4.8,40.0,5.3,1004.7,0.0,0.0
2021-01-28 13:00:00,-2.2,34.0,2.5,1004.5,0.0,0.0
2021-01-28 14:00:00,-1.8,47.0,3.9,1004.2,0.0,0.0
2021-01-28 15:00:00,-1.3,49.0,2.3,1004.0,0.0,0.0
2021-01-28 16:00:00,-1.5,52.0,1.3,1003.9,0.0,0.0
2021-01-28 17:00:00,-1.9,55.0,1.9,1003.9,0.0,0.0
2021-01-28 18:00:00,-4.5,61.0,4.1,1004.1,0.0,0.0
2021-01-28 19:00:00,-6.3,61.0,8.2,1004.1,5.0,0.0
2021-01-28 20:00:00,-7.7,63.0,8.1,1003.8,13.0,0.0
2021-01-28 21:00:00,-8.0,59.0,9.1,1003.5,22.0,0.0
2021-01-28 22:00:00,-7.6,54.0,8.9,1003.4,19.0,0.0
2021-01-28 23:00:00,-7.6,57.0,8.7,1003.2,11.0,0.0
2021-01-29 00:00:00,-8.0,62.0,8.4,1003.4,18.0,0.0
2021-01-29 01:00:00,-8.2,65.0,8.0,1003.2,42.0,0.0
2021-01-29 02:00:00,-7.6,74.0,5.8,1003.1,33.0,0.0
2021-01-29 03:00:00,-6.9,68.0,7.8,1002.6,47.0,0.0
2021-01-29 04:00:00,-6.5,72.0,9.0,1002.1,56.0,0.0
2021-01-29 05:00:00,-6.5,74.0,10.0,1001.8,75.0,0.0
2021-01-29 06:00:00,-7.2,74.0,11.3,1001.5,87.0,0.0
2021-01-29 07:00:00,-8.0,66.0,12.6,1001.3,93.0,0.0
2021-01-29 08:00:00,-8.2,62.0,13.7,1001.0,93.0,0.0
2021-01-29 09:00:00,-7.9,62.0,14.4,1000.9,99.0,0.0
2021-01-29 10:00:00,-7.4,64.0,14.3,1000.9,98.0,0.0
2021-01-29 11:00:00,-6.6,66.0,13.7,1001.0,95.0,0.0
2021-01-29 12:00:00,-5.2,64.0,13.4,1001.2,65.0,0.0
2021-01-29 13:00:00,-4.0,62.0,12.6,1001.5,83.0,0.0
2021-01-29 14:00:00,-3.3,67.0,11.0,1001.7,70.0,0.0
2021-01-29 15:00:00,-2.8,62.0,10.6,1001.7,3.0,0.0
2021-01-29 16:00:00,-3.3,62.0,11.1,1001.8,0.0,0.0
2021-01-29 17:00:00,-4.5,68.0,10.2,1002.0,0.0,0.0
2021-01-29 18:00:00,-6.1,72.0,10.1,1002.2,0.0,0.0
2021-01-29 19:00:00,-7.1,71.0,11.3,1002.7,0.0,0.0
2021-01-29 20:00:00,-7.7,66.0,10.1,1002.7,0.0,0.0
2021-01-29 21:00:00,-8.0,63.0,10.0,1003.0,0.0,0.0
2021-01-29 22:00:00,-8.8,64.0,9.7,1003.2,0.0,0.0
2021-01-29 23:00:00,-9.3,64.0,9.0,1003.3,0.0,0.0
2021-01-30 00:00:00,-9.9,65.0,7.1,1003.3,4.0,0.0
2021-01-30 01:00:00,-10.1,65.0,6.4,1003.1,25.0,0.0
2021-01-30 02:00:00,-10.3,71.0,5.2,1003.2,12.0,0.0
2021-01-30 03:00:00,-8.1,63.0,10.0,1002.9,0.0,0.0
2021-01-30 04:00:00,-7.8,62.0,10.8,1002.4,0.0,0.0
2021-01-30 05:00:00,-7.5,65.0,11.4,1001.9,0.0,0.0
2021-01-30 06:00:00,-6.5,70.0,12.4,1001.6,3.0,0.0
2021-01-30 07:00:00,-5.3,72.0,12.6,1001.1,2.0,0.0
2021-01-30 08:00:00,-4.3,75.0,11.1,1000.8,15.0,0.0
2021-01-30 09:00:00,-4.5,80.0,9.8,1000.4,2.0,0.0
2021-01-30 10:00:00,-5.1,82.0,10.5,1000.4,1.0,0.0
2021-01-30 11:00:00,-4.5,73.0,10.1,1000.2,0.0,0.0
2021-01-30 12:00:00,-3.0,62.0,8.9,1000.2,0.0,0.0
2021-01-30 13:00:00,-1.6,55.0,7.5,1000.1,0.0,0.0
2021-01-30 14:00:00,-0.9,57.0,7.9,999.8,0.0,0.0
2021-01-30 15:00:00,-0.3,54.0,7.4,999.8,0.0,0.0
2021-01-30 16:00:00,-0.6,56.0,6.9,999.5,0.0,0.0
2021-01-30 17:00:00,-2.0,61.0,4.9,999.2,0.0,0.0
2021-01-30 18:00:00,-3.8,68.0,5.9,999.2,0.0,0.0
2021-01-30 19:00:00,-5.0,71.0,7.1,999.1,0.0,0.0
2021-01-30 20:00:00,-5.4,70.0,10.1,999.1,0.0,0.0
2021-01-30 21:00:00,-5.7,73.0,10.3,999.0,0.0,0.0
2021-01-30 22:00:00,-5.7,75.0,10.1,999.0,0.0,0.0
2021-01-30 23:00:00,-5.2,75.0,10.3,999.1,1.0,0.0
2021-01-31 00:00:00,-4.8,73.0,10.8,999.0,0.0,0.0
2021-01-31 01:00:00,-4.7,71.0,12.5,998.9,0.0,0.0
2021-01-31 02:00:00,-4.7,71.0,14.3,998.7,0.0,0.0
2021-01-31 03:00:00,-4.6,68.0,14.2,998.4,0.0,0.0
2021-01-31 04:00:00,-4.9,69.0,13.2,998.5,0.0,0.0
2021-01-31 05:00:00,-5.1,69.0,11.5,998.4,0.0,0.0
2021-01-31 06:00:00,-5.2,69.0,11.1,998.3,1.0,0.0
2021-01-31 07:00:00,-5.3,69.0,10.8,998.1,1.0,0.0
2021-01-31 08:00:00,-5.2,69.0,10.7,998.1,0.0,0.0
2021-01-31 09:00:00,-5.1,68.0,11.2,998.1,0.0,0.0
2021-01-31 10:00:00,-4.8,65.0,11.1,998.1,0.0,0.0
2021-01-31 11:00:00,-3.4,59.0,10.4,998.0,0.0,0.0
2021-01-31 12:00:00,-1.4,52.0,8.8,998.0,0.0,0.0
2021-01-31 13:00:00,0.1,49.0,8.4,997.9,1.0,0.0
2021-01-31 14:00:00,0.2,55.0,7.9,997.9,1.0,0.0
2021-01-31 15:00:00,0.7,53.0,8.4,997.8,0.0,0.0
2021-01-31 16:00:00,0.4,56.0,6.4,997.4,23.0,0.0
2021-01-31 17:00:00,-1.0,64.0,8.0,997.2,96.0,0.0
2021-01-31 18:00:00,-1.9,70.0,6.6,996.8,98.0,0.0
2021-01-31 19:00:00,-2.1,73.0,7.6,996.7,97.0,0.2
2021-01-31 20:00:00,-2.4,76.0,4.3,996.4,97.0,0.0
2021-01-31 21:00:00,-2.5,77.0,4.1,996.3,99.0,0.0
2021-01-31 22:00:00,-2.5,79.0,0.8,996.0,99.0,0.1
2021-01-31 23:00:00,-2.5,82.0,2.2,995.9,98.0,0.2
2021-02-01 00:00:00,-2.5,86.0,3.2,995.6,100.0,0.1
2021-02-01 01:00:00,-1.6,89.0,4.7,995.4,96.0,0.3
2021-02-01 02:00:00,-3.5,86.0,2.1,995.5,53.0,0.1
2021-02-01 03:00:00,-3.4,83.0,1.8,995.4,16.0,0.0
2021-02-01 04:00:00,-3.4,84.0,4.0,995.4,63.0,0.0
2021-02-01 05:00:00,-3.4,88.0,7.6,995.4,66.0,0.0
2021-02-01 06:00:00,-3.9,91.0,8.6,995.7,61.0,0.0
2021-02-01 07:00:00,-4.8,91.0,8.4,995.9,71.0,0.0
2021-02-01 08:00:00,-5.4,88.0,7.5,996.3,77.0,0.0
2021-02-01 09:00:00,-5.4,81.0,8.5,996.9,82.0,0.0
2021-02-01 10:00:00,-5.2,75.0,9.6,997.5,80.0,0.0
2021-02-01 11:00:00,-4.3,69.0,8.9,997.8,83.0,0.0
2021-02-01 12:00:00,-3.2,66.0,9.2,998.4,94.0,0.0
2021-02-01 13:00:00,-2.3,65.0,9.0,998.8,99.0,0.0
2021-02-01 14:00:00,-2.8,81.0,11.1,998.9,99.0,0.0
2021-02-01 15:00:00,-2.7,82.0,11.3,999.0,100.0,0.3
2021-02-01 16:00:00,-2.8,83.0,11.6,999.0,100.0,0.5
2021-02-01 17:00:00,-2.9,86.0,10.7,999.2,100.0,0.8
2021-02-01 18:00:00,-3.1,88.0,10.9,999.4,99.0,0.8
2021-02-01 19:00:00,-3.3,88.0,11.5,999.7,99.0,0.5
2021-02-01 20:00:00,-3.5,87.0,12.2,1000.0,97.0,0.2
2021-02-01 21:00:00,-3.8,85.0,13.8,1000.4,83.0,0.1
2021-02-01 22:00:00,-4.4,82.0,15.1,1000.6,34.0,0.0
2021-02-01 23:00:00,-5.0,82.0,15.0,1000.9,28.0,0.0
2021-02-02 00:00:00,-5.2,81.0,14.7,1001.1,36.0,0.0
2021-02-02 01:00:00,-5.7,83.0,14.2,1001.1,16.0,0.0
2021-02-02 02:00:00,-5.9,84.0,14.2,1001.1,5.0,0.0
2021-02-02 03:00:00,-5.8,81.0,13.1,1001.4,6.0,0.0
2021-02-02 04:00:00,-5.8,79.0,12.5,1001.6,69.0,0.0
2021-02-02 05:00:00,-5.8,78.0,12.8,1001.6,57.0,0.0
2021-02-02 06:00:00,-5.7,77.0,12.9,1001.5,4.0,0.0
2021-02-02 07:00:00,-6.4,78.0,12.8,1001.4,2.0,0.0
2021-02-02 08:00:00,-6.6,78.0,12.4,1001.8,2.0,0.0
2021-02-02 09:00:00,-6.8,77.0,12.2,1002.1,1.0,0.0
2021-02-02 10:00:00,-6.8,77.0,12.0,1002.5,0.0,0.0
2021-02-02 11:00:00,-5.8,73.0,10.0,1002.7,0.0,0.0
2021-02-02 12:00:00,-4.2,67.0,9.9,1003.0,0.0,0.0
2021-02-02 13:00:00,-2.5,59.0,14.0,1003.0,0.0,0.0
2021-02-02 14:00:00,-3.1,70.0,13.8,1003.1,0.0,0.0
2021-02-02 15:00:00,-3.3,69.0,11.5,1003.2,0.0,0.0
2021-02-02 16:00:00,-3.5,69.0,9.8,1003.3,0.0,0.0
2021-02-02 17:00:00,-4.4,74.0,10.0,1003.6,0.0,0.0
2021-02-02 18:00:00,-6.1,80.0,11.7,1004.1,1.0,0.0
2021-02-02 19:00:00,-7.1,80.0,14.1,1004.5,0.0,0.0
2021-02-02 20:00:00,-7.5,79.0,15.5,1004.8,1.0,0.0
2021-02-02 21:00:00,-7.5,78.0,16.4,1004.9,8.0,0.0
2021-02-02 22:00:00,-7.5,77.0,16.3,1005.1,15.0,0.0
2021-02-02 23:00:00,-7.8,78.0,13.8,1005.5,13.0,0.0
2021-02-03 00:00:00,-8.0,79.0,13.5,1005.9,21.0,0.0
2021-02-03 01:00:00,-7.5,76.0,16.0,1006.0,54.0,0.0
2021-02-03 02:00:00,-6.8,77.0,15.9,1006.3,66.0,0.0
2021-02-03 03:00:00,-6.0,74.0,15.3,1006.3,99.0,0.0
2021-02-03 04:00:00,-5.4,73.0,14.7,1006.4,99.0,0.0
2021-02-03 05:00:00,-5.0,74.0,16.4,1006.1,96.0,0.0
2021-02-03 06:00:00,-4.7,74.0,18.4,1006.1,98.0,0.0
2021-02-03 07:00:00,-4.8,76.0,19.9,1006.1,96.0,0.0
2021-02-03 08:00:00,-4.8,76.0,21.1,1006.1,96.0,0.0
2021-02-03 09:00:00,-4.6,77.0,21.4,1006.7,89.0,0.0
2021-02-03 10:00:00,-4.7,77.0,22.0,1007.0,96.0,0.0
2021-02-03 11:00:00,-4.5,77.0,22.5,1007.4,96.0,0.0
2021-02-03 12:00:00,-4.2,75.0,25.0,1007.7,94.0,0.0
2021-02-03 13:00:00,-4.3,73.0,26.8,1008.2,100.0,0.0
2021-02-03 14:00:00,-3.8,75.0,27.2,1007.8,100.0,0.0
2021-02-03 15:00:00,-4.1,73.0,27.0,1008.0,97.0,0.0
2021-02-03 16:00:00,-4.0,71.0,26.3,1008.0,99.0,0.0
2021-02-03 17:00:00,-4.1,70.0,25.4,1008.1,96.0,0.0
2021-02-03 18:00:00,-4.7,68.0,25.0,1008.4,82.0,0.0
2021-02-03 19:00:00,-5.3,68.0,24.7,1008.8,92.0,0.0
2021-02-03 20:00:00,-5.6,68.0,24.3,1009.6,100.0,0.0
2021-02-03 21:00:00,-5.9,69.0,24.9,1010.4,100.0,0.0
2021-02-03 22:00:00,-6.1,69.0,25.1,1011.0,100.0,0.0
2021-02-03 23:00:00,-6.4,70.0,24.7,1011.8,100.0,0.0
2021-02-04 00:00:00,-6.8,71.0,24.3,1012.4,100.0,0.0
2021-02-04 01:00:00,-7.1,71.0,23.8,1012.9,98.0,0.0
2021-02-04 02:00:00,-7.3,73.0,21.9,1013.9,96.0,0.0
2021-02-04 03:00:00,-7.3,69.0,21.3,1014.5,76.0,0.0
2021-02-04 04:00:00,-7.5,68.0,20.0,1015.1,44.0,0.0
2021-02-04 05:00:00,-7.7,66.0,20.0,1015.6,39.0,0.0
2021-02-04 06:00:00,-7.9,66.0,19.5,1016.3,41.0,0.0
2021-02-04 07:00:00,-7.9,66.0,19.2,1017.0,46.0,0.0
2021-02-04 08:00:00,-8.0,66.0,18.7,1017.7,68.0,0.0
2021-02-04 09:00:00,-8.0,66.0,18.3,1019.0,81.0,0.0
2021-02-04 10:00:00,-8.1,66.0,17.1,1019.9,91.0,0.0
2021-02-04 11:00:00,-7.8,65.0,16.4,1020.6,97.0,0.0
2021-02-04 12:00:00,-7.2,64.0,17.1,1021.3,99.0,0.0
2021-02-04 13:00:00,-6.6,64.0,17.1,1021.6,99.0,0.0
2021-02-04 14:00:00,-6.0,68.0,17.4,1021.4,99.0,0.0
2021-02-04 15:00:00,-5.7,68.0,16.3,1021.5,96.0,0.0
2021-02-04 16:00:00,-5.4,68.0,15.8,1021.7,93.0,0.0
2021-02-04 17:00:00,-5.5,68.0,14.0,1021.7,92.0,0.0
2021-02-04 18:00:00,-6.1,69.0,13.9,1022.1,95.0,0.0
2021-02-04 19:00:00,-6.7,69.0,15.4,1022.5,99.0,0.0
2021-02-04 20:00:00,-7.5,69.0,16.5,1023.1,98.0,0.0
2021-02-04 21:00:00,-7.9,69.0,17.1,1023.5,94.0,0.0
2021-02-04 22:00:00,-8.5,69.0,17.1,1023.9,89.0,0.0
2021-02-04 23:00:00,-9.1,70.0,17.7,1024.0,89.0,0.0
2021-02-05 00:00:00,-9.3,69.0,18.0,1024.4,81.0,0.0
2021-02-05 01:00:00,-9.3,68.0,17.4,1024.5,65.0,0.0
2021-02-05 02:00:00,-8.7,67.0,18.1,1024.7,43.0,0.0
2021-02-05 03:00:00,-8.7,62.0,16.6,1024.8,49.0,0.0
2021-02-05 04:00:00,-9.2,63.0,16.1,1024.8,17.0,0.0
2021-02-05 05:00:00,-9.6,63.0,16.6,1024.8,15.0,0.0
2021-02-05 06:00:00,-9.6,62.0,15.6,1025.0,21.0,0.0
2021-02-05 07:00:00,-9.9,63.0,15.6,1025.5,19.0,0.0
2021-02-05 08:00:00,-9.6,63.0,17.9,1025.3,47.0,0.0
2021-02-05 09:00:00,-9.1,65.0,18.5,1025.6,75.0,0.0
2021-02-05 10:00:00,-8.6,67.0,18.7,1025.9,95.0,0.0
2021-02-05 11:00:00,-7.6,65.0,19.2,1026.2,99.0,0.0
2021-02-05 12:00:00,-6.8,64.0,20.1,1026.3,100.0,0.0
2021-02-05 13:00:00,-6.2,65.0,20.7,1026.3,100.0,0.1
2021-02-05 14:00:00,-5.5,71.0,21.5,1025.7,100.0,0.1
2021-02-05 15:00:00,-5.1,72.0,19.9,1025.5,100.0,0.1
2021-02-05 16:00:00,-4.6,72.0,18.4,1025.3,100.0,0.1
2021-02-05 17:00:00,-4.3,72.0,20.9,1025.3,100.0,0.1
2021-02-05 18:00:00,-4.3,72.0,21.9,1025.4,100.0,0.1
2021-02-05 19:00:00,-4.4,72.0,21.5,1025.8,100.0,0.1
2021-02-05 20:00:00,-5.0,73.0,22.2,1026.2,100.0,0.1
2021-02-05 21:00:00,-5.7,75.0,22.9,1026.8,100.0,0.2
2021-02-05 22:00:00,-5.6,75.0,23.3,1027.0,100.0,0.1
2021-02-05 23:00:00,-5.6,75.0,22.6,1027.4,100.0,0.1
2021-02-06 00:00:00,-5.8,75.0,21.6,1027.7,100.0,0.1
2021-02-06 01:00:00,-5.7,73.0,20.2,1027.7,100.0,0.1
2021-02-06 02:00:00,-5.5,73.0,20.0,1027.8,100.0,0.0
2021-02-06 03:00:00,-5.8,71.0,20.5,1027.6,93.0,0.0
2021-02-06 04:00:00,-5.9,72.0,20.7,1027.5,98.0,0.0
2021-02-06 05:00:00,-5.8,71.0,20.4,1027.7,95.0,0.0
2021-02-06 06:00:00,-6.0,73.0,21.5,1027.9,97.0,0.0
2021-02-06 07:00:00,-6.0,74.0,22.7,1028.2,100.0,0.0
2021-02-06 08:00:00,-6.2,74.0,23.2,1028.3,100.0,0.1
2021-02-06 09:00:00,-6.2,75.0,23.9,1028.6,100.0,0.1
2021-02-06 10:00:00,-6.1,75.0,23.3,1028.7,97.0,0.2
2021-02-06 11:00:00,-6.2,75.0,22.1,1028.9,99.0,0.2
2021-02-06 12:00:00,-6.1,75.0,22.7,1029.2,100.0,0.2
2021-02-06 13:00:00,-5.9,75.0,22.4,1029.2,100.0,0.1
2021-02-06 14:00:00,-5.4,75.0,23.0,1029.3,100.0,0.1
2021-02-06 15:00:00,-5.6,76.0,22.2,1029.2,100.0,0.2
2021-02-06 16:00:00,-5.3,74.0,22.4,1028.7,100.0,0.2
2021-02-06 17:00:00,-4.9,71.0,20.9,1028.3,100.0,0.1
2021-02-06 18:00:00,-5.1,71.0,20.9,1028.1,100.0,0.1
2021-02-06 19:00:00,-5.4,71.0,20.8,1028.0,100.0,0.1
2021-02-06 20:00:00,-6.1,70.0,22.2,1028.1,100.0,0.0
2021-02-06 21:00:00,-6.4,71.0,22.1,1028.1,100.0,0.0
2021-02-06 22:00:00,-6.5,71.0,21.3,1028.1,100.0,0.0
2021-02-06 23:00:00,-6.5,70.0,21.1,1028.1,100.0,0.0
2021-02-07 00:00:00,-6.5,70.0,20.9,1028.2,99.0,0.0
2021-02-07 01:00:00,-6.6,68.0,20.3,1028.1,99.0,0.0
2021-02-07 02:00:00,-6.4,66.0,21.1,1027.5,95.0,0.0
2021-02-07 03:00:00,-6.6,63.0,20.5,1027.1,94.0,0.0
2021-02-07 04:00:00,-6.7,63.0,19.7,1027.1,96.0,0.0
2021-02-07 05:00:00,-6.4,63.0,19.8,1026.8,47.0,0.0
2021-02-07 06:00:00,-6.7,66.0,20.3,1026.6,49.0,0.0
2021-02-07 07:00:00,-7.0,71.0,21.4,1026.4,95.0,0.0
2021-02-07 08:00:00,-6.5,72.0,23.1,1026.2,99.0,0.0
2021-02-07 09:00:00,-6.6,72.0,24.1,1026.3,99.0,0.0
2021-02-07 10:00:00,-6.8,74.0,24.6,1026.3,98.0,0.0
2021-02-07 11:00:00,-6.6,75.0,22.4,1026.3,100.0,0.1
2021-02-07 12:00:00,-6.5,74.0,22.9,1026.2,100.0,0.1
2021-02-07 13:00:00,-6.3,74.0,23.1,1025.9,100.0,0.2
2021-02-07 14:00:00,-5.8,75.0,22.3,1025.3,100.0,0.3
2021-02-07 15:00:00,-5.9,77.0,21.7,1025.0,100.0,0.5
2021-02-07 16:00:00,-5.5,75.0,20.3,1024.7,100.0,0.3
2021-02-07 17:00:00,-5.1,74.0,22.5,1024.1,100.0,0.3
2021-02-07 18:00:00,-5.1,74.0,22.8,1024.1,100.0,0.3
2021-02-07 19:00:00,-5.0,72.0,23.1,1024.0,100.0,0.2
2021-02-07 20:00:00,-5.4,73.0,23.1,1024.2,100.0,0.2
2021-02-07 21:00:00,-6.3,74.0,24.8,1024.5,83.0,0.1
2021-02-07 22:00:00,-6.8,75.0,25.0,1024.3,73.0,0.0
2021-02-07 23:00:00,-6.6,72.0,24.3,1024.4,95.0,0.1
2021-02-08 00:00:00,-6.6,71.0,23.7,1024.2,99.0,0.1
2021-02-08 01:00:00,-6.9,71.0,22.4,1024.0,100.0,0.0
2021-02-08 02:00:00,-6.4,74.0,23.7,1023.6,100.0,0.0
2021-02-08 03:00:00,-6.5,73.0,24.2,1023.0,100.0,0.0
2021-02-08 04:00:00,-6.2,67.0,23.8,1022.5,100.0,0.0
2021-02-08 05:00:00,-6.4,64.0,23.0,1022.2,98.0,0.0
2021-02-08 06:00:00,-6.4,62.0,22.5,1021.8,97.0,0.0
2021-02-08 07:00:00,-6.5,61.0,22.3,1021.7,49.0,0.0
2021-02-08 08:00:00,-7.0,63.0,22.5,1021.5,75.0,0.0
2021-02-08 09:00:00,-7.1,65.0,23.1,1021.6,86.0,0.0
2021-02-08 10:00:00,-7.0,67.0,24.2,1021.5,96.0,0.0
2021-02-08 11:00:00,-6.7,69.0,24.6,1021.3,100.0,0.0
2021-02-08 12:00:00,-6.8,70.0,23.0,1020.9,100.0,0.1
2021-02-08 13:00:00,-6.2,69.0,22.0,1020.5,100.0,0.1
2021-02-08 14:00:00,-4.0,70.0,21.5,1019.3,100.0,0.1
2021-02-08 15:00:00,-3.8,72.0,23.6,1018.8,100.0,0.1
2021-02-08 16:00:00,-3.6,71.0,22.2,1018.2,100.0,0.1
2021-02-08 17:00:00,-3.6,70.0,23.2,1017.8,100.0,0.2
2021-02-08 18:00:00,-3.7,72.0,21.9,1017.6,100.0,0.2
2021-02-08 19:00:00,-3.9,73.0,21.2,1017.6,100.0,0.2
2021-02-08 20:00:00,-3.8,71.0,21.8,1017.5,100.0,0.2
2021-02-08 21:00:00,-4.1,73.0,23.6,1017.7,100.0,0.1
2021-02-08 22:00:00,-4.3,72.0,24.6,1017.7,98.0,0.1
2021-02-08 23:00:00,-5.3,75.0,23.2,1018.1,100.0,0.1
2021-02-09 00:00:00,-5.6,73.0,24.4,1018.0,98.0,0.1
2021-02-09 01:00:00,-6.0,75.0,23.8,1018.0,100.0,0.1
2021-02-09 02:00:00,-5.5,73.0,24.2,1017.7,99.0,0.1
2021-02-09 03:00:00,-5.9,73.0,22.5,1017.5,99.0,0.1
2021-02-09 04:00:00,-6.0,72.0,22.2,1017.5,98.0,0.1
2021-02-09 05:00:00,-6.3,72.0,22.4,1017.5,98.0,0.1
2021-02-09 06:00:00,-6.6,73.0,22.4,1017.7,99.0,0.1
2021-02-09 07:00:00,-6.5,72.0,21.7,1017.8,100.0,0.0
2021-02-09 08:00:00,-6.5,73.0,22.1,1017.7,100.0,0.0
2021-02-09 09:00:00,-6.6,71.0,21.7,1018.0,100.0,0.0
2021-02-09 10:00:00,-6.6,70.0,21.7,1018.0,99.0,0.0
2021-02-09 11:00:00,-6.3,69.0,21.9,1018.2,100.0,0.0
2021-02-09 12:00:00,-6.0,70.0,20.5,1018.2,100.0,0.0
2021-02-09 13:00:00,-5.5,68.0,20.6,1018.0,100.0,0.1
2021-02-09 14:00:00,-4.5,65.0,20.5,1017.6,99.0,0.0
2021-02-09 15:00:00,-4.3,59.0,23.4,1017.3,99.0,0.0
2021-02-09 16:00:00,-4.1,58.0,20.6,1017.2,98.0,0.0
2021-02-09 17:00:00,-4.7,59.0,19.1,1017.1,100.0,0.0
2021-02-09 18:00:00,-5.1,61.0,18.5,1017.3,100.0,0.0
2021-02-09 19:00:00,-5.4,65.0,18.8,1017.4,100.0,0.1
2021-02-09 20:00:00,-5.7,67.0,20.4,1017.3,100.0,0.1
2021-02-09 21:00:00,-5.7,66.0,22.3,1017.5,100.0,0.1
2021-02-09 22:00:00,-5.8,66.0,22.1,1017.4,100.0,0.1
2021-02-09 23:00:00,-5.8,65.0,20.9,1017.5,100.0,0.1
2021-02-10 00:00:00,-6.3,65.0,19.6,1017.7,100.0,0.0
2021-02-10 01:00:00,-6.9,66.0,19.4,1017.7,99.0,0.0
2021-02-10 02:00:00,-6.8,69.0,18.7,1017.7,99.0,0.0
2021-02-10 03:00:00,-7.5,69.0,18.2,1017.7,100.0,0.0
2021-02-10 04:00:00,-7.4,67.0,17.1,1017.5,100.0,0.0
2021-02-10 05:00:00,-7.8,67.0,15.5,1017.5,100.0,0.0
2021-02-10 06:00:00,-8.2,66.0,14.3,1017.5,100.0,0.0
2021-02-10 07:00:00,-8.3,66.0,13.8,1017.5,100.0,0.0
2021-02-10 08:00:00,-9.0,70.0,13.0,1017.3,97.0,0.0
2021-02-10 09:00:00,-9.4,71.0,12.6,1017.5,97.0,0.0
2021-02-10 10:00:00,-9.5,70.0,11.5,1017.9,99.0,0.0
2021-02-10 11:00:00,-7.8,63.0,9.1,1018.4,84.0,0.0
2021-02-10 12:00:00,-5.9,57.0,6.4,1019.0,47.0,0.0
2021-02-10 13:00:00,-4.2,52.0,7.4,1019.6,88.0,0.0
2021-02-10 14:00:00,-2.7,52.0,10.0,1019.8,3.0,0.0
2021-02-10 15:00:00,-2.9,52.0,7.7,1019.9,15.0,0.0
2021-02-10 16:00:00,-2.9,55.0,8.2,1020.3,27.0,0.0
2021-02-10 17:00:00,-3.4,62.0,9.4,1020.7,6.0,0.0
2021-02-10 18:00:00,-4.9,70.0,11.8,1021.3,12.0,0.0
2021-02-10 19:00:00,-6.2,75.0,13.7,1022.0,47.0,0.0
2021-02-10 20:00:00,-6.3,72.0,15.8,1022.8,87.0,0.0
2021-02-10 21:00:00,-6.3,72.0,17.7,1023.5,94.0,0.0
2021-02-10 22:00:00,-6.6,73.0,18.5,1024.3,84.0,0.0
2021-02-10 23:00:00,-7.3,75.0,17.9,1025.1,51.0,0.0
2021-02-11 00:00:00,-8.0,76.0,17.7,1026.1,17.0,0.0
2021-02-11 01:00:00,-8.7,76.0,16.9,1026.9,21.0,0.0
2021-02-11 02:00:00,-8.5,74.0,19.0,1027.5,19.0,0.0
2021-02-11 03:00:00,-9.0,74.0,18.7,1028.1,1.0,0.0
2021-02-11 04:00:00,-9.2,73.0,19.0,1028.7,1.0,0.0
2021-02-11 05:00:00,-9.4,71.0,19.2,1029.3,0.0,0.0
2021-02-11 06:00:00,-9.6,71.0,18.5,1029.9,0.0,0.0
2021-02-11 07:00:00,-9.8,71.0,17.4,1030.5,0.0,0.0
2021-02-11 08:00:00,-10.0,69.0,18.2,1031.0,0.0,0.0
2021-02-11 09:00:00,-10.1,68.0,18.5,1031.9,0.0,0.0
2021-02-11 10:00:00,-9.9,65.0,18.2,1032.6,0.0,0.0
2021-02-11 11:00:00,-8.8,60.0,18.2,1032.9,0.0,0.0
2021-02-11 12:00:00,-7.6,56.0,15.9,1033.3,0.0,0.0
2021-02-11 13:00:00,-6.4,51.0,15.4,1033.8,0.0,0.0
2021-02-11 14:00:00,-5.6,52.0,14.4,1034.7,0.0,0.0
2021-02-11 15:00:00,-5.4,50.0,11.8,1034.6,0.0,0.0
2021-02-11 16:00:00,-5.3,49.0,10.8,1034.9,0.0,0.0
2021-02-11 17:00:00,-6.1,56.0,8.8,1035.3,0.0,0.0
2021-02-11 18:00:00,-7.8,66.0,11.2,1035.6,0.0,0.0
2021-02-11 19:00:00,-9.3,68.0,13.0,1036.0,0.0,0.0
2021-02-11 20:00:00,-10.1,68.0,13.0,1036.6,0.0,0.0
2021-02-11 21:00:00,-10.5,66.0,13.3,1036.9,0.0,0.0
2021-02-11 22:00:00,-10.5,63.0,13.7,1037.1,0.0,0.0
2021-02-11 23:00:00,-10.4,62.0,13.8,1037.4,0.0,0.0
2021-02-12 00:00:00,-10.2,62.0,13.8,1037.8,0.0,0.0
2021-02-12 01:00:00,-10.3,64.0,13.7,1038.2,0.0,0.0
2021-02-12 02:00:00,-10.0,65.0,14.5,1038.7,0.0,0.0
2021-02-12 03:00:00,-10.4,64.0,14.1,1038.9,0.0,0.0
2021-02-12 04:00:00,-10.5,64.0,14.1,1039.0,0.0,0.0
2021-02-12 05:00:00,-10.5,65.0,13.7,1039.1,0.0,0.0
2021-02-12 06:00:00,-10.6,65.0,13.0,1039.3,0.0,0.0
2021-02-12 07:00:00,-10.7,68.0,12.2,1039.3,0.0,0.0
2021-02-12 08:00:00,-11.0,70.0,12.3,1039.3,0.0,0.0
2021-02-12 09:00:00,-11.2,71.0,12.3,1039.3,0.0,0.0
2021-02-12 10:00:00,-10.9,69.0,11.3,1039.7,0.0,0.0
2021-02-12 11:00:00,-9.0,63.0,8.8,1039.7,0.0,0.0
2021-02-12 12:00:00,-6.6,57.0,6.3,1039.9,0.0,0.0
2021-02-12 13:00:00,-4.9,56.0,4.1,1039.8,0.0,0.0
2021-02-12 14:00:00,-1.7,50.0,6.6,1040.0,0.0,0.0
2021-02-12 15:00:00,-2.8,55.0,3.9,1039.8,0.0,0.0
2021-02-12 16:00:00,-3.7,59.0,5.4,1039.8,9.0,0.0
2021-02-12 17:00:00,-5.4,67.0,8.7,1040.0,8.0,0.0
2021-02-12 18:00:00,-5.0,71.0,9.0,1040.1,40.0,0.0
2021-02-12 19:00:00,-7.3,76.0,11.0,1040.1,56.0,0.0
2021-02-12 20:00:00,-8.8,78.0,11.4,1040.0,33.0,0.0
2021-02-12 21:00:00,-9.9,77.0,12.1,1040.1,0.0,0.0
2021-02-12 22:00:00,-10.8,76.0,12.1,1040.1,0.0,0.0
2021-02-12 23:00:00,-11.2,74.0,11.8,1040.2,0.0,0.0
2021-02-13 00:00:00,-12.0,77.0,10.5,1040.4,0.0,0.0
2021-02-13 01:00:00,-13.7,80.0,8.7,1040.4,0.0,0.0
2021-02-13 02:00:00,-13.3,79.0,10.8,1040.6,0.0,0.0
2021-02-13 03:00:00,-14.1,79.0,11.1,1040.5,0.0,0.0
2021-02-13 04:00:00,-14.5,79.0,11.1,1040.4,0.0,0.0
2021-02-13 05:00:00,-14.8,78.0,10.3,1040.4,0.0,0.0
2021-02-13 06:00:00,-14.9,78.0,10.2,1040.4,0.0,0.0
2021-02-13 07:00:00,-15.0,80.0,9.8,1040.5,0.0,0.0
2021-02-13 08:00:00,-15.2,80.0,9.1,1040.3,0.0,0.0
2021-02-13 09:00:00,-15.3,81.0,8.4,1040.3,0.0,0.0
2021-02-13 10:00:00,-14.8,80.0,8.1,1040.3,0.0,0.0
2021-02-13 11:00:00,-12.5,74.0,7.9,1040.2,0.0,0.0
2021-02-13 12:00:00,-8.4,62.0,6.0,1040.0,0.0,0.0
2021-02-13 13:00:00,-5.6,61.0,4.6,1039.8,0.0,0.0
2021-02-13 14:00:00,-1.0,49.0,4.8,1040.1,0.0,0.0
2021-02-13 15:00:00,-2.8,60.0,5.2,1039.7,0.0,0.0
2021-02-13 16:00:00,-3.1,60.0,6.2,1039.4,0.0,0.0
2021-02-13 17:00:00,-3.2,58.0,7.6,1038.9,0.0,0.0
2021-02-13 18:00:00,-6.8,69.0,9.1,1038.7,4.0,0.0
2021-02-13 19:00:00,-7.6,75.0,6.4,1038.8,1.0,0.0
2021-02-13 20:00:00,-9.6,76.0,7.1,1038.8,0.0,0.0
2021-02-13 21:00:00,-10.4,73.0,8.0,1038.8,0.0,0.0
2021-02-13 22:00:00,-10.4,70.0,9.4,1038.7,10.0,0.0
2021-02-13 23:00:00,-10.4,71.0,9.9,1038.4,66.0,0.0
2021-02-14 00:00:00,-10.8,76.0,9.1,1038.3,74.0,0.0
2021-02-14 01:00:00,-11.2,81.0,9.1,1037.8,73.0,0.0
2021-02-14 02:00:00,-10.4,85.0,9.0,1037.9,63.0,0.0
2021-02-14 03:00:00,-11.6,85.0,7.9,1037.4,50.0,0.0
2021-02-14 04:00:00,-11.4,84.0,6.9,1037.2,46.0,0.0
2021-02-14 05:00:00,-10.5,83.0,6.9,1037.7,51.0,0.0
2021-02-14 06:00:00,-10.5,84.0,6.0,1037.3,34.0,0.0
2021-02-14 07:00:00,-11.0,84.0,6.2,1036.7,44.0,0.0
2021-02-14 08:00:00,-11.6,85.0,6.1,1036.2,60.0,0.0
2021-02-14 09:00:00,-10.6,85.0,8.5,1036.1,38.0,0.0
2021-02-14 10:00:00,-8.7,87.0,8.9,1036.0,41.0,0.0
2021-02-14 11:00:00,-4.6,79.0,5.0,1035.7,73.0,0.0
2021-02-14 12:00:00,-2.3,80.0,4.0,1035.3,57.0,0.0
2021-02-14 13:00:00,0.7,79.0,4.9,1035.2,100.0,0.0
2021-02-14 14:00:00,1.1,76.0,10.5,1035.6,79.0,0.0
2021-02-14 15:00:00,0.8,78.0,9.3,1035.1,100.0,0.0
2021-02-14 16:00:00,0.6,82.0,9.3,1034.4,100.0,0.0
2021-02-14 17:00:00,0.4,84.0,8.4,1033.8,100.0,0.0
2021-02-14 18:00:00,0.5,83.0,8.4,1032.7,99.0,0.0
2021-02-14 19:00:00,-0.1,85.0,8.9,1032.2,100.0,0.0
2021-02-14 20:00:00,0.1,82.0,7.6,1032.0,100.0,0.0
2021-02-14 21:00:00,0.5,79.0,7.7,1031.6,100.0,0.0
2021-02-14 22:00:00,0.9,77.0,8.7,1030.9,100.0,0.0
2021-02-14 23:00:00,1.0,76.0,8.6,1030.4,100.0,0.0
2021-02-15 00:00:00,1.0,76.0,8.3,1029.9,100.0,0.0
2021-02-15 01:00:00,1.3,74.0,9.8,1029.4,100.0,0.0
2021-02-15 02:00:00,2.6,65.0,16.1,1028.1,100.0,0.0
2021-02-15 03:00:00,2.3,63.0,15.3,1027.3,100.0,0.0
2021-02-15 04:00:00,2.3,61.0,16.1,1026.2,100.0,0.0
2021-02-15 05:00:00,2.3,59.0,16.6,1025.7,100.0,0.0
2021-02-15 06:00:00,2.0,61.0,16.9,1025.4,100.0,0.1
2021-02-15 07:00:00,1.3,68.0,15.0,1024.9,100.0,0.5
2021-02-15 08:00:00,0.9,71.0,15.0,1024.3,100.0,0.5
2021-02-15 09:00:00,0.6,74.0,16.3,1023.7,100.0,0.7
2021-02-15 10:00:00,0.4,77.0,18.5,1023.1,100.0,0.7
2021-02-15 11:00:00,0.2,81.0,18.4,1022.5,100.0,0.8
2021-02-15 12:00:00,0.4,78.0,18.4,1022.0,100.0,0.3
2021-02-15 13:00:00,0.4,75.0,17.1,1021.4,100.0,0.2
2021-02-15 14:00:00,0.1,82.0,17.2,1020.9,100.0,0.5
2021-02-15 15:00:00,-0.1,84.0,13.9,1020.4,100.0,0.6
2021-02-15 16:00:00,-0.2,84.0,11.0,1019.8,100.0,0.6
2021-02-15 17:00:00,-0.3,86.0,7.6,1019.5,100.0,0.7
2021-02-15 18:00:00,-0.5,91.0,4.6,1018.8,100.0,0.5
2021-02-15 19:00:00,-0.7,93.0,5.7,1018.4,100.0,0.2
2021-02-15 20:00:00,-0.8,94.0,7.0,1018.1,100.0,0.1
2021-02-15 21:00:00,-0.7,92.0,7.7,1018.1,97.0,0.0
2021-02-15 22:00:00,-0.9,93.0,8.2,1018.0,94.0,0.0
2021-02-15 23:00:00,-1.0,92.0,9.7,1018.1,84.0,0.0
2021-02-16 00:00:00,-1.3,93.0,10.7,1018.1,86.0,0.0
2021-02-16 01:00:00,-1.6,93.0,12.8,1017.8,90.0,0.0
2021-02-16 02:00:00,-0.9,92.0,10.9,1017.5,100.0,0.0
2021-02-16 03:00:00,-1.3,94.0,9.7,1017.8,89.0,0.0
2021-02-16 04:00:00,-1.2,94.0,9.7,1017.6,88.0,0.0
2021-02-16 05:00:00,-1.4,95.0,12.1,1016.7,91.0,0.0
2021-02-16 06:00:00,-1.4,94.0,11.6,1016.4,93.0,0.0
2021-02-16 07:00:00,-1.3,93.0,13.4,1015.6,99.0,0.0
2021-02-16 08:00:00,-1.3,93.0,13.0,1015.1,100.0,0.0
2021-02-16 09:00:00,-1.2,92.0,15.3,1014.8,100.0,0.0
2021-02-16 10:00:00,-1.0,92.0,14.3,1014.6,100.0,0.0
2021-02-16 11:00:00,-0.6,91.0,12.8,1014.7,100.0,0.0
2021-02-16 12:00:00,-0.1,89.0,14.0,1013.9,100.0,0.1
2021-02-16 13:00:00,0.3,88.0,15.9,1012.8,100.0,0.1
2021-02-16 14:00:00,0.6,86.0,19.5,1012.3,100.0,0.0
2021-02-16 15:00:00,0.6,84.0,17.7,1012.1,100.0,0.0
2021-02-16 16:00:00,0.3,87.0,21.0,1011.0,100.0,0.2
2021-02-16 17:00:00,0.0,89.0,20.6,1010.0,100.0,0.5
2021-02-16 18:00:00,-0.1,90.0,21.9,1009.5,100.0,0.9
2021-02-16 19:00:00,0.1,91.0,22.5,1008.7,100.0,1.3
2021-02-16 20:00:00,0.1,92.0,22.9,1008.1,100.0,1.5
2021-02-16 21:00:00,0.2,92.0,21.3,1008.0,100.0,1.7
2021-02-16 22:00:00,0.3,93.0,22.9,1007.2,100.0,2.0
2021-02-16 23:00:00,0.3,92.0,23.7,1006.8,100.0,1.6
2021-02-17 00:00:00,0.2,92.0,23.7,1006.4,100.0,1.2
2021-02-17 01:00:00,0.0,92.0,23.7,1006.2,100.0,1.0
2021-02-17 02:00:00,-0.6,90.0,23.7,1006.8,100.0,1.1
2021-02-17 03:00:00,-0.6,90.0,23.2,1006.9,100.0,1.3
2021-02-17 04:00:00,-0.6,90.0,22.0,1007.0,100.0,1.3
2021-02-17 05:00:00,-0.5,89.0,21.5,1006.8,100.0,0.9
2021-02-17 06:00:00,-0.4,89.0,21.2,1006.9,100.0,0.7
2021-02-17 07:00:00,-0.3,89.0,20.1,1007.1,100.0,0.6
2021-02-17 08:00:00,-0.3,89.0,19.4,1007.2,100.0,0.4
2021-02-17 09:00:00,-0.4,88.0,20.4,1007.9,100.0,0.2
2021-02-17 10:00:00,-0.4,87.0,20.4,1008.6,100.0,0.1
2021-02-17 11:00:00,-0.5,85.0,18.9,1009.3,100.0,0.0
2021-02-17 12:00:00,-0.4,84.0,19.4,1009.8,100.0,0.0
2021-02-17 13:00:00,-0.3,84.0,19.9,1010.4,100.0,0.0
2021-02-17 14:00:00,-0.8,80.0,20.4,1011.5,100.0,0.0
2021-02-17 15:00:00,-0.6,82.0,18.9,1011.8,100.0,0.0
2021-02-17 16:00:00,-0.2,84.0,18.8,1011.9,100.0,0.0
2021-02-17 17:00:00,0.2,86.0,17.6,1012.1,100.0,0.0
2021-02-17 18:00:00,0.3,89.0,16.3,1012.1,99.0,0.0
2021-02-17 19:00:00,0.5,89.0,17.6,1012.0,100.0,0.0
2021-02-17 20:00:00,0.7,89.0,19.9,1011.8,100.0,0.0
2021-02-17 21:00:00,1.1,88.0,19.1,1011.7,100.0,0.0
2021-02-17 22:00:00,1.3,90.0,18.4,1011.3,100.0,0.4
2021-02-17 23:00:00,1.3,93.0,14.8,1011.8,100.0,1.0
2021-02-18 00:00:00,1.1,97.0,15.5,1011.7,100.0,1.9
2021-02-18 01:00:00,0.9,99.0,16.7,1011.4,100.0,1.8
2021-02-18 02:00:00,0.9,98.0,16.5,1011.8,100.0,1.1
2021-02-18 03:00:00,1.0,96.0,15.2,1012.1,100.0,0.4
2021-02-18 04:00:00,1.1,96.0,14.7,1011.7,100.0,0.6
2021-02-18 05:00:00,1.2,95.0,15.6,1011.5,100.0,0.4
2021-02-18 06:00:00,1.2,95.0,16.6,1011.2,100.0,0.2
2021-02-18 07:00:00,1.2,94.0,18.3,1010.8,100.0,0.1
2021-02-18 08:00:00,1.3,95.0,17.8,1010.1,100.0,0.2
2021-02-18 09:00:00,1.7,95.0,16.7,1010.1,100.0,1.1
2021-02-18 10:00:00,1.9,96.0,14.8,1010.0,100.0,2.2
2021-02-18 11:00:00,2.3,96.0,13.6,1009.6,100.0,2.3
2021-02-18 12:00:00,2.7,94.0,12.4,1009.1,100.0,2.1
2021-02-18 13:00:00,3.2,92.0,7.3,1008.9,100.0,2.1
2021-02-18 14:00:00,3.5,91.0,8.6,1008.7,100.0,1.6
2021-02-18 15:00:00,3.4,93.0,9.2,1008.0,100.0,0.6
2021-02-18 16:00:00,3.6,93.0,8.8,1007.6,100.0,0.9
2021-02-18 17:00:00,3.6,92.0,9.7,1006.6,100.0,0.7
2021-02-18 18:00:00,3.6,93.0,9.7,1005.8,100.0,0.2
2021-02-18 19:00:00,3.7,96.0,11.9,1005.0,100.0,0.1
2021-02-18 20:00:00,3.8,95.0,15.0,1004.3,100.0,0.0
2021-02-18 21:00:00,3.7,95.0,17.2,1003.7,100.0,0.0
2021-02-18 22:00:00,3.5,95.0,15.3,1002.9,100.0,0.3
2021-02-18 23:00:00,3.7,93.0,15.5,1002.5,100.0,1.4
2021-02-19 00:00:00,4.0,92.0,16.5,1001.5,100.0,1.2
2021-02-19 01:00:00,4.3,91.0,17.9,1000.7,100.0,1.6
2021-02-19 02:00:00,4.0,91.0,18.3,1000.2,100.0,2.1
2021-02-19 03:00:00,3.8,93.0,15.0,999.9,100.0,2.0
2021-02-19 04:00:00,3.8,94.0,9.0,999.6,100.0,2.3
2021-02-19 05:00:00,3.2,96.0,7.3,999.8,100.0,1.2
2021-02-19 06:00:00,2.3,97.0,6.6,1000.7,60.0,0.1
2021-02-19 07:00:00,1.5,96.0,9.3,1001.7,93.0,0.0
2021-02-19 08:00:00,1.4,96.0,8.4,1002.3,100.0,0.0
2021-02-19 09:00:00,1.6,93.0,5.8,1002.9,51.0,0.0
2021-02-19 10:00:00,1.0,94.0,3.3,1003.9,98.0,0.0
2021-02-19 11:00:00,1.4,92.0,3.1,1004.6,100.0,0.0
2021-02-19 12:00:00,2.9,86.0,3.8,1005.4,100.0,0.0
2021-02-19 13:00:00,3.1,86.0,3.6,1006.2,100.0,0.0
2021-02-19 14:00:00,4.5,87.0,2.2,1007.0,100.0,0.0
2021-02-19 15:00:00,3.6,89.0,4.5,1007.4,81.0,0.0
2021-02-19 16:00:00,5.0,86.0,6.8,1007.7,95.0,0.0
2021-02-19 17:00:00,4.5,92.0,10.5,1007.9,100.0,0.0
2021-02-19 18:00:00,4.0,95.0,12.3,1007.9,98.0,0.0
2021-02-19 19:00:00,3.5,97.0,11.8,1008.1,97.0,0.0
2021-02-19 20:00:00,3.9,94.0,14.5,1008.3,100.0,0.0
2021-02-19 21:00:00,4.2,94.0,16.2,1008.3,100.0,0.0
2021-02-19 22:00:00,4.3,93.0,18.8,1008.3,100.0,0.0
2021-02-19 23:00:00,4.5,92.0,21.4,1008.1,100.0,0.4
2021-02-20 00:00:00,4.8,90.0,23.2,1008.1,100.0,1.4
2021-02-20 01:00:00,4.9,90.0,20.5,1007.6,100.0,1.6
2021-02-20 02:00:00,5.2,90.0,19.1,1007.5,100.0,1.3
2021-02-20 03:00:00,5.0,90.0,17.6,1006.8,100.0,1.8
2021-02-20 04:00:00,5.2,90.0,19.7,1006.5,100.0,2.2
2021-02-20 05:00:00,5.2,91.0,20.0,1006.2,100.0,2.5
2021-02-20 06:00:00,5.4,91.0,21.8,1006.1,100.0,2.0
2021-02-20 07:00:00,5.4,92.0,23.2,1005.9,100.0,1.0
2021-02-20 08:00:00,5.4,93.0,20.7,1006.0,100.0,1.0
2021-02-20 09:00:00,5.5,93.0,21.1,1006.7,100.0,1.0
2021-02-20 10:00:00,5.6,92.0,19.8,1006.8,100.0,0.8
2021-02-20 11:00:00,5.8,92.0,20.3,1006.7,100.0,0.9
2021-02-20 12:00:00,5.8,92.0,19.5,1007.1,100.0,1.7
2021-02-20 13:00:00,5.9,92.0,19.1,1007.6,100.0,0.6
2021-02-20 14:00:00,6.2,92.0,19.1,1007.4,100.0,0.5
2021-02-20 15:00:00,5.8,92.0,16.4,1007.9,100.0,0.6
2021-02-20 16:00:00,5.3,93.0,13.1,1008.3,100.0,0.4
2021-02-20 17:00:00,5.1,92.0,9.0,1008.3,100.0,0.5
2021-02-20 18:00:00,4.2,93.0,6.5,1008.1,100.0,0.5
2021-02-20 19:00:00,3.0,97.0,7.1,1008.3,100.0,0.1
2021-02-20 20:00:00,2.9,97.0,5.1,1008.4,100.0,0.2
2021-02-20 21:00:00,4.1,94.0,2.9,1008.1,100.0,0.2
2021-02-20 22:00:00,4.4,92.0,4.1,1008.0,100.0,0.2
2021-02-20 23:00:00,3.8,94.0,3.8,1007.8,100.0,0.1
2021-02-21 00:00:00,3.9,93.0,3.9,1007.6,100.0,0.2
2021-02-21 01:00:00,4.5,93.0,8.1,1007.1,100.0,0.2
2021-02-21 02:00:00,3.2,93.0,2.3,1007.4,100.0,0.0
2021-02-21 03:00:00,3.5,93.0,8.1,1006.3,99.0,0.0
2021-02-21 04:00:00,1.7,95.0,10.5,1006.2,99.0,0.0
2021-02-21 05:00:00,1.8,94.0,9.9,1006.1,98.0,0.0
2021-02-21 06:00:00,4.7,90.0,8.3,1006.3,100.0,0.1
2021-02-21 07:00:00,4.9,93.0,9.7,1006.3,100.0,0.7
2021-02-21 08:00:00,2.6,100.0,7.9,1006.1,100.0,1.3
2021-02-21 09:00:00,3.3,99.0,8.9,1006.6,100.0,0.4
2021-02-21 10:00:00,3.7,99.0,7.9,1007.2,100.0,0.1
2021-02-21 11:00:00,4.2,99.0,7.1,1007.6,100.0,0.0
2021-02-21 12:00:00,5.8,99.0,5.4,1008.3,99.0,0.0
2021-02-21 13:00:00,8.1,82.0,8.7,1009.0,98.0,0.0
2021-02-21 14:00:00,7.6,82.0,4.8,1009.6,100.0,0.0
2021-02-21 15:00:00,7.2,84.0,9.7,1010.5,99.0,0.0
2021-02-21 16:00:00,3.4,99.0,7.4,1010.7,100.0,0.0
2021-02-21 17:00:00,2.9,99.0,8.3,1011.1,96.0,0.0
2021-02-21 18:00:00,0.9,99.0,8.1,1011.2,100.0,0.0
2021-02-21 19:00:00,0.0,99.0,7.6,1011.5,100.0,0.1
2021-02-21 20:00:00,0.6,100.0,3.8,1012.0,100.0,0.2
2021-02-21 21:00:00,4.7,94.0,3.7,1012.3,100.0,0.1
2021-02-21 22:00:00,4.9,95.0,2.6,1012.5,95.0,0.0
2021-02-21 23:00:00,4.7,98.0,2.6,1013.1,45.0,0.0
2021-02-22 00:00:00,-0.9,99.0,1.8,1013.4,54.0,0.0
2021-02-22 01:00:00,-0.9,99.0,4.3,1013.7,100.0,0.0
2021-02-22 02:00:00,1.6,99.0,3.9,1014.4,100.0,0.0
2021-02-22 03:00:00,0.3,100.0,4.9,1014.5,97.0,0.0
2021-02-22 04:00:00,0.6,100.0,4.9,1014.8,97.0,0.0
2021-02-22 05:00:00,1.1,100.0,6.6,1014.8,100.0,0.0
2021-02-22 06:00:00,1.9,100.0,8.3,1014.8,100.0,0.0
2021-02-22 07:00:00,1.9,100.0,7.9,1015.0,100.0,0.0
2021-02-22 08:00:00,2.2,100.0,9.2,1014.9,100.0,0.0
2021-02-22 09:00:00,2.1,100.0,11.1,1015.0,100.0,0.0
2021-02-22 10:00:00,2.8,100.0,11.4,1014.9,100.0,0.0
2021-02-22 11:00:00,4.0,94.0,12.8,1014.6,97.0,0.0
2021-02-22 12:00:00,4.7,93.0,13.2,1014.4,100.0,0.0
2021-02-22 13:00:00,5.3,90.0,13.5,1014.6,100.0,0.0
2021-02-22 14:00:00,5.1,93.0,13.5,1014.3,100.0,0.0
2021-02-22 15:00:00,5.1,91.0,12.8,1014.0,100.0,0.0
2021-02-22 16:00:00,4.8,92.0,12.1,1013.7,100.0,0.0
2021-02-22 17:00:00,4.1,94.0,10.8,1013.8,100.0,0.0
2021-02-22 18:00:00,3.3,96.0,9.3,1014.1,100.0,0.0
2021-02-22 19:00:00,2.5,98.0,9.4,1013.9,99.0,0.0
2021-02-22 20:00:00,2.2,98.0,7.7,1014.0,99.0,0.0
2021-02-22 21:00:00,2.0,99.0,8.8,1014.2,96.0,0.0
2021-02-22 22:00:00,1.9,99.0,7.9,1014.3,99.0,0.0
2021-02-22 23:00:00,1.8,100.0,7.7,1014.1,100.0,0.0
2021-02-23 00:00:00,1.4,99.0,3.1,1014.8,100.0,0.1
2021-02-23 01:00:00,0.7,100.0,1.6,1014.9,100.0,0.4
2021-02-23 02:00:00,1.4,98.0,3.2,1015.1,100.0,0.2
2021-02-23 03:00:00,1.3,100.0,9.0,1016.0,18.0,0.0
2021-02-23 04:00:00,1.2,100.0,9.7,1016.7,0.0,0.0
2021-02-23 05:00:00,1.3,100.0,10.5,1017.4,0.0,0.0
2021-02-23 06:00:00,0.9,100.0,8.8,1017.9,0.0,0.0
2021-02-23 07:00:00,0.5,100.0,9.0,1018.9,0.0,0.0
2021-02-23 08:00:00,0.4,100.0,9.1,1019.6,1.0,0.0
2021-02-23 09:00:00,0.3,100.0,8.2,1020.3,96.0,0.0
2021-02-23 10:00:00,2.2,95.0,7.8,1020.8,100.0,0.0
2021-02-23 11:00:00,3.4,92.0,6.9,1021.2,100.0,0.0
2021-02-23 12:00:00,4.1,89.0,6.3,1021.7,100.0,0.0
2021-02-23 13:00:00,4.8,87.0,6.0,1022.0,100.0,0.0
2021-02-23 14:00:00,5.1,92.0,2.1,1022.1,99.0,0.0
2021-02-23 15:00:00,5.9,89.0,3.4,1022.2,100.0,0.0
2021-02-23 16:00:00,5.6,92.0,6.4,1022.2,100.0,0.0
2021-02-23 17:00:00,5.1,93.0,6.5,1021.5,100.0,0.0
2021-02-23 18:00:00,3.0,100.0,6.9,1020.7,100.0,0.2
2021-02-23 19:00:00,2.8,100.0,6.2,1020.5,100.0,0.5
2021-02-23 20:00:00,2.7,100.0,7.6,1020.7,100.0,0.2
2021-02-23 21:00:00,4.9,100.0,15.7,1019.5,100.0,0.0
2021-02-23 22:00:00,4.4,100.0,14.3,1019.4,100.0,0.0
2021-02-23 23:00:00,4.5,100.0,11.9,1018.6,100.0,0.0
2021-02-24 00:00:00,4.1,100.0,9.8,1017.7,100.0,0.2
2021-02-24 01:00:00,4.1,99.0,10.9,1016.9,100.0,0.2
2021-02-24 02:00:00,5.9,91.0,18.1,1017.0,100.0,0.2
2021-02-24 03:00:00,6.5,90.0,19.9,1016.4,100.0,0.2
2021-02-24 04:00:00,6.0,99.0,22.2,1015.6,100.0,0.4
2021-02-24 05:00:00,6.8,92.0,23.9,1014.2,100.0,0.4
2021-02-24 06:00:00,7.1,92.0,23.7,1014.4,100.0,0.2
2021-02-24 07:00:00,7.2,93.0,23.7,1014.0,100.0,0.2
2021-02-24 08:00:00,7.3,94.0,24.1,1013.6,100.0,0.1
2021-02-24 09:00:00,7.3,94.0,23.4,1013.5,100.0,0.2
2021-02-24 10:00:00,7.5,94.0,23.6,1013.8,100.0,0.1
2021-02-24 11:00:00,7.7,94.0,22.9,1013.9,100.0,0.1
2021-02-24 12:00:00,8.1,92.0,21.9,1014.3,100.0,0.1
2021-02-24 13:00:00,7.9,93.0,20.2,1014.1,100.0,0.1
2021-02-24 14:00:00,7.4,95.0,18.4,1014.8,100.0,0.0
2021-02-24 15:00:00,7.4,94.0,16.6,1014.6,100.0,0.1
2021-02-24 16:00:00,7.4,95.0,16.2,1014.5,100.0,0.1
2021-02-24 17:00:00,7.4,96.0,17.7,1014.3,100.0,0.1
2021-02-24 18:00:00,6.8,100.0,18.9,1013.7,100.0,0.4
2021-02-24 19:00:00,6.9,100.0,20.5,1013.3,100.0,0.3
2021-02-24 20:00:00,7.3,100.0,22.9,1013.3,100.0,0.2
2021-02-24 21:00:00,7.2,100.0,22.8,1013.5,100.0,0.1
2021-02-24 22:00:00,7.2,100.0,21.7,1013.5,100.0,0.2
2021-02-24 23:00:00,7.5,97.0,22.5,1013.2,100.0,0.2
2021-02-25 00:00:00,7.0,100.0,22.2,1013.2,100.0,0.1
2021-02-25 01:00:00,6.8,100.0,21.2,1013.3,100.0,0.3
2021-02-25 02:00:00,7.1,96.0,18.7,1013.3,100.0,0.2
2021-02-25 03:00:00,6.7,100.0,18.9,1013.1,100.0,0.3
2021-02-25 04:00:00,6.7,100.0,18.1,1012.5,100.0,1.1
2021-02-25 05:00:00,6.8,100.0,18.6,1012.0,100.0,1.2
2021-02-25 06:00:00,6.6,100.0,18.4,1011.6,100.0,0.9
2021-02-25 07:00:00,6.6,100.0,18.7,1011.2,100.0,1.0
2021-02-25 08:00:00,6.6,100.0,18.9,1010.8,100.0,1.4
2021-02-25 09:00:00,6.5,100.0,19.1,1010.8,100.0,1.0
2021-02-25 10:00:00,6.7,98.0,17.7,1010.9,100.0,0.2
2021-02-25 11:00:00,7.1,97.0,16.1,1011.2,95.0,0.0
2021-02-25 12:00:00,8.4,93.0,18.7,1011.5,58.0,0.0
2021-02-25 13:00:00,9.0,86.0,21.1,1012.2,56.0,0.0
2021-02-25 14:00:00,8.2,84.0,20.9,1012.8,93.0,0.0
2021-02-25 15:00:00,8.0,81.0,20.7,1013.0,55.0,0.0
2021-02-25 16:00:00,8.0,80.0,21.9,1013.1,77.0,0.0
2021-02-25 17:00:00,7.3,81.0,24.0,1013.3,42.0,0.0
2021-02-25 18:00:00,6.3,83.0,21.5,1013.4,32.0,0.0
2021-02-25 19:00:00,5.4,88.0,20.0,1013.8,0.0,0.0
2021-02-25 20:00:00,5.0,91.0,20.7,1014.3,0.0,0.0
2021-02-25 21:00:00,5.3,88.0,22.6,1014.4,0.0,0.0
2021-02-25 22:00:00,5.6,86.0,24.4,1014.3,1.0,0.0
2021-02-25 23:00:00,5.9,84.0,25.6,1014.5,0.0,0.0
2021-02-26 00:00:00,6.1,84.0,26.3,1014.6,0.0,0.0
2021-02-26 01:00:00,6.3,84.0,25.6,1014.6,0.0,0.0
2021-02-26 02:00:00,6.3,83.0,26.7,1015.2,1.0,0.0
2021-02-26 03:00:00,6.0,83.0,28.8,1015.5,0.0,0.0
2021-02-26 04:00:00,5.9,83.0,27.4,1016.1,0.0,0.0
2021-02-26 05:00:00,5.7,82.0,25.4,1016.5,0.0,0.0
2021-02-26 06:00:00,5.3,79.0,23.9,1016.9,0.0,0.0
2021-02-26 07:00:00,5.0,78.0,24.0,1017.1,0.0,0.0
2021-02-26 08:00:00,4.9,80.0,21.8,1017.4,1.0,0.0
2021-02-26 09:00:00,4.8,81.0,18.4,1018.5,0.0,0.0
2021-02-26 10:00:00,5.6,78.0,15.9,1019.4,1.0,0.0
2021-02-26 11:00:00,6.9,74.0,13.6,1020.1,1.0,0.0
2021-02-26 12:00:00,8.1,69.0,15.9,1021.0,2.0,0.0
2021-02-26 13:00:00,9.0,64.0,18.2,1021.5,3.0,0.0
2021-02-26 14:00:00,10.3,59.0,17.1,1022.7,0.0,0.0
2021-02-26 15:00:00,10.5,56.0,16.4,1023.1,0.0,0.0
2021-02-26 16:00:00,10.1,57.0,17.1,1023.1,0.0,0.0
2021-02-26 17:00:00,9.3,61.0,17.4,1023.5,0.0,0.0
2021-02-26 18:00:00,7.9,64.0,18.6,1024.0,0.0,0.0
2021-02-26 19:00:00,6.3,69.0,19.1,1024.5,0.0,0.0
2021-02-26 20:00:00,5.5,73.0,20.1,1025.5,0.0,0.0
2021-02-26 21:00:00,5.2,75.0,19.7,1026.2,0.0,0.0
2021-02-26 22:00:00,5.0,75.0,18.3,1026.7,1.0,0.0
2021-02-26 23:00:00,4.4,78.0,14.3,1027.5,1.0,0.0
2021-02-27 00:00:00,3.6,82.0,8.6,1028.5,0.0,0.0
2021-02-27 01:00:00,1.7,88.0,7.0,1029.1,0.0,0.0
2021-02-27 02:00:00,1.1,89.0,8.3,1030.1,0.0,0.0
2021-02-27 03:00:00,1.7,90.0,11.2,1030.5,17.0,0.0
2021-02-27 04:00:00,1.6,91.0,11.6,1030.9,32.0,0.0
2021-02-27 05:00:00,1.4,90.0,11.3,1031.0,41.0,0.0
2021-02-27 06:00:00,1.5,88.0,11.2,1030.8,49.0,0.0
2021-02-27 07:00:00,2.0,84.0,13.1,1030.9,89.0,0.0
2021-02-27 08:00:00,3.1,82.0,14.4,1030.9,89.0,0.0
2021-02-27 09:00:00,3.9,83.0,15.1,1031.2,82.0,0.0
2021-02-27 10:00:00,5.3,80.0,14.0,1031.5,84.0,0.0
2021-02-27 11:00:00,7.3,74.0,11.7,1031.6,72.0,0.0
2021-02-27 12:00:00,9.0,68.0,13.1,1031.7,66.0,0.0
2021-02-27 13:00:00,10.1,64.0,13.0,1031.6,83.0,0.0
2021-02-27 14:00:00,10.3,63.0,14.1,1031.8,66.0,0.0
2021-02-27 15:00:00,10.2,63.0,13.8,1031.6,79.0,0.0
2021-02-27 16:00:00,10.4,61.0,15.1,1031.3,42.0,0.0
2021-02-27 17:00:00,9.8,63.0,15.1,1031.4,1.0,0.0
2021-02-27 18:00:00,8.6,68.0,15.3,1031.5,0.0,0.0
2021-02-27 19:00:00,7.1,74.0,16.9,1031.3,0.0,0.0
2021-02-27 20:00:00,6.4,78.0,17.9,1031.6,0.0,0.0
2021-02-27 21:00:00,5.8,84.0,16.4,1031.9,0.0,0.0
2021-02-27 22:00:00,5.0,90.0,14.2,1031.9,0.0,0.0
2021-02-27 23:00:00,4.6,90.0,14.2,1031.6,26.0,0.0
2021-02-28 00:00:00,4.4,85.0,12.6,1031.6,78.0,0.0
2021-02-28 01:00:00,4.2,82.0,10.8,1031.6,70.0,0.0
2021-02-28 02:00:00,4.0,81.0,12.0,1031.7,27.0,0.0
2021-02-28 03:00:00,3.5,81.0,8.8,1031.7,65.0,0.0
2021-02-28 04:00:00,2.0,84.0,7.3,1031.7,100.0,0.0
2021-02-28 05:00:00,3.0,79.0,6.2,1031.4,100.0,0.0
2021-02-28 06:00:00,3.0,78.0,9.1,1031.2,84.0,0.0
2021-02-28 07:00:00,3.1,78.0,12.0,1030.9,24.0,0.0
2021-02-28 08:00:00,4.2,75.0,13.9,1030.6,29.0,0.0
2021-02-28 09:00:00,4.9,72.0,11.4,1030.7,58.0,0.0
2021-02-28 10:00:00,6.3,70.0,6.9,1030.8,5.0,0.0
2021-02-28 11:00:00,8.5,61.0,4.7,1030.7,0.0,0.0
2021-02-28 12:00:00,10.2,54.0,5.1,1030.8,4.0,0.0
2021-02-28 13:00:00,11.8,48.0,6.9,1030.5,8.0,0.0
2021-02-28 14:00:00,13.4,44.0,7.7,1030.6,8.0,0.0
2021-02-28 15:00:00,14.0,39.0,9.4,1030.1,22.0,0.0
2021-02-28 16:00:00,13.7,40.0,10.0,1029.5,10.0,0.0
2021-02-28 17:00:00,12.5,45.0,9.5,1029.1,12.0,0.0
2021-02-28 18:00:00,10.1,52.0,11.5,1029.1,6.0,0.0
2021-02-28 19:00:00,7.5,57.0,13.0,1029.2,0.0,0.0
2021-02-28 20:00:00,6.2,57.0,14.2,1029.3,58.0,0.0
2021-02-28 21:00:00,5.6,55.0,14.3,1029.5,98.0,0.0
2021-02-28 22:00:00,5.1,55.0,13.7,1029.6,3.0,0.0
2021-02-28 23:00:00,4.9,53.0,15.7,1029.7,0.0,0.0
2021-03-01 00:00:00,4.9,50.0,15.7,1029.7,0.0,0.0
2021-03-01 01:00:00,4.3,53.0,14.7,1029.6,0.0,0.0
2021-03-01 02:00:00,4.0,58.0,15.9,1029.8,0.0,0.0
2021-03-01 03:00:00,3.9,60.0,16.8,1029.9,0.0,0.0
2021-03-01 04:00:00,4.1,64.0,16.9,1029.5,0.0,0.0
2021-03-01 05:00:00,4.0,67.0,16.5,1029.2,0.0,0.0
2021-03-01 06:00:00,3.8,70.0,15.8,1029.2,0.0,0.0
2021-03-01 07:00:00,3.5,73.0,15.0,1028.9,0.0,0.0
2021-03-01 08:00:00,3.3,75.0,14.7,1028.8,0.0,0.0
2021-03-01 09:00:00,3.5,75.0,15.0,1029.2,2.0,0.0
2021-03-01 10:00:00,5.2,70.0,14.8,1029.5,1.0,0.0
2021-03-01 11:00:00,7.0,65.0,14.1,1029.5,0.0,0.0
2021-03-01 12:00:00,8.7,60.0,14.0,1029.5,0.0,0.0
2021-03-01 13:00:00,10.2,57.0,13.8,1029.5,1.0,0.0
2021-03-01 14:00:00,10.9,53.0,12.7,1029.5,9.0,0.0
2021-03-01 15:00:00,11.2,53.0,13.0,1029.3,31.0,0.0
2021-03-01 16:00:00,10.9,55.0,14.1,1029.1,35.0,0.0
2021-03-01 17:00:00,9.9,59.0,14.1,1029.0,21.0,0.0
2021-03-01 18:00:00,8.3,67.0,14.2,1029.0,26.0,0.0
2021-03-01 19:00:00,6.1,77.0,13.4,1029.1,41.0,0.0
2021-03-01 20:00:00,4.7,83.0,13.3,1029.4,75.0,0.0
2021-03-01 21:00:00,4.0,87.0,14.3,1029.2,86.0,0.0
2021-03-01 22:00:00,3.9,89.0,14.7,1029.0,90.0,0.0
2021-03-01 23:00:00,4.0,88.0,14.9,1029.0,86.0,0.0
2021-03-02 00:00:00,4.1,86.0,14.8,1029.1,83.0,0.0
2021-03-02 01:00:00,3.9,86.0,13.7,1029.1,77.0,0.0
2021-03-02 02:00:00,3.5,86.0,13.0,1029.7,63.0,0.0
2021-03-02 03:00:00,3.2,87.0,11.9,1029.9,57.0,0.0
2021-03-02 04:00:00,2.8,88.0,12.6,1029.8,56.0,0.0
2021-03-02 05:00:00,2.6,87.0,13.2,1029.5,50.0,0.0
2021-03-02 06:00:00,2.4,84.0,13.5,1029.3,38.0,0.0
2021-03-02 07:00:00,2.2,83.0,12.6,1029.2,26.0,0.0
2021-03-02 08:00:00,1.8,82.0,10.6,1029.1,13.0,0.0
2021-03-02 09:00:00,1.8,79.0,9.3,1029.6,11.0,0.0
2021-03-02 10:00:00,3.5,72.0,7.1,1029.8,0.0,0.0
2021-03-02 11:00:00,6.0,64.0,4.1,1029.9,0.0,0.0
2021-03-02 12:00:00,8.2,59.0,0.8,1029.9,0.0,0.0
2021-03-02 13:00:00,9.6,56.0,1.4,1029.9,0.0,0.0
2021-03-02 14:00:00,9.2,58.0,4.6,1030.4,0.0,0.0
2021-03-02 15:00:00,9.3,59.0,6.5,1030.0,0.0,0.0
2021-03-02 16:00:00,9.1,59.0,6.8,1029.5,0.0,0.0
2021-03-02 17:00:00,8.8,63.0,6.5,1029.1,0.0,0.0
2021-03-02 18:00:00,7.3,76.0,5.9,1028.6,0.0,0.0
2021-03-02 19:00:00,4.1,90.0,8.1,1028.3,0.0,0.0
2021-03-02 20:00:00,4.4,88.0,6.1,1028.3,0.0,0.0
2021-03-02 21:00:00,3.4,88.0,8.9,1028.2,0.0,0.0
2021-03-02 22:00:00,2.2,89.0,10.3,1028.0,0.0,0.0
2021-03-02 23:00:00,1.5,89.0,10.0,1027.6,0.0,0.0
2021-03-03 00:00:00,0.7,89.0,9.4,1027.4,0.0,0.0
2021-03-03 01:00:00,-0.1,87.0,9.7,1027.0,0.0,0.0
2021-03-03 02:00:00,-0.8,86.0,8.9,1027.0,0.0,0.0
2021-03-03 03:00:00,-1.2,87.0,9.2,1026.6,0.0,0.0
2021-03-03 04:00:00,-1.4,88.0,8.4,1026.2,0.0,0.0
2021-03-03 05:00:00,-1.8,88.0,7.2,1025.5,0.0,0.0
2021-03-03 06:00:00,-2.3,90.0,5.5,1025.1,0.0,0.0
2021-03-03 07:00:00,-2.8,91.0,4.9,1024.5,0.0,0.0
2021-03-03 08:00:00,-3.3,92.0,5.0,1023.6,0.0,0.0
2021-03-03 09:00:00,-2.5,89.0,7.5,1023.2,0.0,0.0
2021-03-03 10:00:00,0.7,75.0,6.8,1022.7,0.0,0.0
2021-03-03 11:00:00,4.3,63.0,5.1,1022.1,0.0,0.0
2021-03-03 12:00:00,7.0,54.0,5.8,1021.5,0.0,0.0
2021-03-03 13:00:00,8.8,47.0,5.1,1020.8,2.0,0.0
2021-03-03 14:00:00,8.8,46.0,4.7,1020.2,2.0,0.0
2021-03-03 15:00:00,10.0,37.0,3.1,1019.2,7.0,0.0
2021-03-03 16:00:00,10.2,34.0,1.0,1018.4,44.0,0.0
2021-03-03 17:00:00,7.8,61.0,3.6,1018.0,71.0,0.0
2021-03-03 18:00:00,5.3,65.0,6.3,1017.7,34.0,0.0
2021-03-03 19:00:00,1.5,85.0,5.9,1017.4,57.0,0.0
2021-03-03 20:00:00,0.0,81.0,6.8,1017.5,71.0,0.0
2021-03-03 21:00:00,0.0,78.0,12.2,1017.6,31.0,0.0
2021-03-03 22:00:00,1.0,77.0,14.5,1017.4,11.0,0.0
2021-03-03 23:00:00,1.1,77.0,14.5,1017.2,30.0,0.0
2021-03-04 00:00:00,1.3,77.0,15.8,1017.0,68.0,0.0
2021-03-04 01:00:00,1.4,78.0,16.4,1016.7,84.0,0.0
2021-03-04 02:00:00,1.7,78.0,15.5,1017.4,0.0,0.0
2021-03-04 03:00:00,1.6,78.0,14.4,1017.6,30.0,0.0
2021-03-04 04:00:00,1.3,78.0,12.6,1017.8,27.0,0.0
2021-03-04 05:00:00,1.3,77.0,16.7,1018.5,69.0,0.0
2021-03-04 06:00:00,1.7,74.0,17.1,1019.2,99.0,0.0
2021-03-04 07:00:00,2.1,69.0,14.6,1019.6,99.0,0.0
2021-03-04 08:00:00,1.9,66.0,11.6,1019.8,90.0,0.0
2021-03-04 09:00:00,1.7,65.0,9.2,1020.4,66.0,0.0
2021-03-04 10:00:00,2.4,62.0,8.2,1021.1,30.0,0.0
2021-03-04 11:00:00,3.8,51.0,8.4,1021.5,6.0,0.0
2021-03-04 12:00:00,4.9,48.0,7.2,1021.6,9.0,0.0
2021-03-04 13:00:00,5.7,39.0,6.3,1021.6,34.0,0.0
2021-03-04 14:00:00,5.2,30.0,7.2,1021.8,37.0,0.0
2021-03-04 15:00:00,5.4,29.0,4.8,1021.4,0.0,0.0
2021-03-04 16:00:00,5.1,29.0,4.2,1021.2,0.0,0.0
2021-03-04 17:00:00,4.2,38.0,5.2,1021.1,0.0,0.0
2021-03-04 18:00:00,3.3,57.0,4.9,1020.9,0.0,0.0
2021-03-04 19:00:00,1.3,61.0,5.5,1020.8,0.0,0.0
2021-03-04 20:00:00,-0.2,54.0,12.0,1021.2,0.0,0.0
2021-03-04 21:00:00,-0.8,56.0,13.6,1021.5,0.0,0.0
2021-03-04 22:00:00,-1.2,58.0,13.5,1021.7,0.0,0.0
2021-03-04 23:00:00,-1.7,60.0,13.0,1022.0,0.0,0.0
2021-03-05 00:00:00,-1.8,58.0,13.1,1022.0,0.0,0.0
2021-03-05 01:00:00,-2.0,57.0,13.3,1022.0,0.0,0.0
2021-03-05 02:00:00,-1.5,58.0,13.6,1022.4,0.0,0.0
2021-03-05 03:00:00,-1.9,60.0,13.4,1022.7,0.0,0.0
2021-03-05 04:00:00,-2.2,62.0,13.0,1023.0,0.0,0.0
2021-03-05 05:00:00,-2.3,63.0,12.3,1022.9,0.0,0.0
2021-03-05 06:00:00,-2.5,63.0,12.5,1023.3,0.0,0.0
2021-03-05 07:00:00,-2.8,64.0,12.3,1023.4,0.0,0.0
2021-03-05 08:00:00,-3.0,65.0,12.0,1023.5,0.0,0.0
2021-03-05 09:00:00,-2.5,63.0,11.6,1024.0,19.0,0.0
2021-03-05 10:00:00,-0.4,57.0,9.1,1024.6,0.0,0.0
2021-03-05 11:00:00,2.0,51.0,5.9,1024.7,0.0,0.0
2021-03-05 12:00:00,3.6,46.0,2.2,1024.8,16.0,0.0
2021-03-05 13:00:00,4.6,43.0,2.2,1024.9,0.0,0.0
2021-03-05 14:00:00,3.8,48.0,7.0,1025.6,0.0,0.0
2021-03-05 15:00:00,4.0,49.0,10.8,1025.3,0.0,0.0
2021-03-05 16:00:00,3.7,51.0,13.9,1025.0,0.0,0.0
2021-03-05 17:00:00,3.4,53.0,13.4,1024.7,0.0,0.0
2021-03-05 18:00:00,3.0,65.0,9.6,1024.4,0.0,0.0
2021-03-05 19:00:00,1.8,65.0,11.7,1024.5,0.0,0.0
2021-03-05 20:00:00,0.6,66.0,12.2,1025.0,1.0,0.0
2021-03-05 21:00:00,0.0,72.0,11.7,1025.3,4.0,0.0
2021-03-05 22:00:00,-0.3,76.0,11.9,1025.0,3.0,0.0
2021-03-05 23:00:00,-0.1,77.0,12.3,1024.8,30.0,0.0
2021-03-06 00:00:00,0.4,77.0,13.8,1024.5,0.0,0.0
2021-03-06 01:00:00,0.9,80.0,15.5,1024.2,0.0,0.0
2021-03-06 02:00:00,0.5,85.0,12.2,1024.8,0.0,0.0
2021-03-06 03:00:00,0.8,85.0,13.8,1024.5,0.0,0.0
2021-03-06 04:00:00,1.2,85.0,15.9,1023.8,0.0,0.0
2021-03-06 05:00:00,1.9,85.0,18.1,1023.1,0.0,0.0
2021-03-06 06:00:00,2.5,81.0,18.6,1022.8,1.0,0.0
2021-03-06 07:00:00,2.3,74.0,17.0,1022.3,0.0,0.0
2021-03-06 08:00:00,1.6,72.0,15.9,1022.0,0.0,0.0
2021-03-06 09:00:00,1.9,70.0,16.6,1022.0,0.0,0.0
2021-03-06 10:00:00,3.4,66.0,15.9,1021.9,0.0,0.0
2021-03-06 11:00:00,4.8,70.0,19.1,1021.4,42.0,0.0
2021-03-06 12:00:00,6.2,66.0,29.7,1020.9,69.0,0.0
2021-03-06 13:00:00,7.0,61.0,27.1,1020.4,97.0,0.0
2021-03-06 14:00:00,7.7,55.0,24.5,1019.8,77.0,0.0
2021-03-06 15:00:00,7.5,56.0,22.3,1019.0,99.0,0.0
2021-03-06 16:00:00,7.1,58.0,26.5,1018.3,99.0,0.0
2021-03-06 17:00:00,6.7,62.0,26.1,1017.4,100.0,0.0
2021-03-06 18:00:00,6.0,69.0,23.8,1016.5,100.0,0.0
2021-03-06 19:00:00,4.9,75.0,21.7,1016.3,100.0,0.0
2021-03-06 20:00:00,4.7,76.0,22.1,1016.0,100.0,0.0
2021-03-06 21:00:00,4.6,75.0,21.2,1015.6,100.0,0.0
2021-03-06 22:00:00,4.8,78.0,20.0,1014.9,100.0,0.0
2021-03-06 23:00:00,5.3,80.0,21.2,1014.2,100.0,0.0
2021-03-07 00:00:00,5.5,79.0,22.1,1013.7,91.0,0.0
2021-03-07 01:00:00,5.2,78.0,22.8,1012.8,84.0,0.0
2021-03-07 02:00:00,5.1,77.0,21.0,1012.9,60.0,0.0
2021-03-07 03:00:00,4.9,78.0,20.2,1012.4,3.0,0.0
2021-03-07 04:00:00,4.8,79.0,17.6,1012.0,17.0,0.0
2021-03-07 05:00:00,4.2,74.0,13.1,1012.4,0.0,0.0
2021-03-07 06:00:00,3.0,68.0,11.9,1013.3,1.0,0.0
2021-03-07 07:00:00,1.7,68.0,12.8,1014.1,50.0,0.0
2021-03-07 08:00:00,0.7,64.0,13.8,1014.6,80.0,0.0
2021-03-07 09:00:00,0.7,62.0,12.5,1015.3,23.0,0.0
2021-03-07 10:00:00,2.2,58.0,11.5,1015.7,43.0,0.0
2021-03-07 11:00:00,3.6,50.0,13.2,1015.9,63.0,0.0
2021-03-07 12:00:00,5.0,43.0,12.6,1016.3,70.0,0.0
2021-03-07 13:00:00,6.0,37.0,10.6,1016.6,45.0,0.0
2021-03-07 14:00:00,6.1,30.0,8.4,1017.2,40.0,0.0
2021-03-07 15:00:00,6.4,28.0,7.6,1017.2,96.0,0.0
2021-03-07 16:00:00,6.0,29.0,4.7,1017.4,73.0,0.0
2021-03-07 17:00:00,5.5,31.0,0.8,1017.7,24.0,0.0
2021-03-07 18:00:00,4.1,52.0,6.5,1018.0,45.0,0.0
2021-03-07 19:00:00,1.7,75.0,4.8,1018.3,61.0,0.0
2021-03-07 20:00:00,-0.3,80.0,3.1,1019.2,28.0,0.0
2021-03-07 21:00:00,-1.3,69.0,7.3,1019.7,20.0,0.0
2021-03-07 22:00:00,-2.1,67.0,9.4,1020.1,43.0,0.0
2021-03-07 23:00:00,-2.5,67.0,10.5,1020.6,77.0,0.0
2021-03-08 00:00:00,-2.8,68.0,9.8,1020.9,79.0,0.0
2021-03-08 01:00:00,-3.1,70.0,9.1,1021.1,69.0,0.0
2021-03-08 02:00:00,-2.9,63.0,9.5,1021.6,62.0,0.0
2021-03-08 03:00:00,-3.2,64.0,9.4,1021.8,63.0,0.0
2021-03-08 04:00:00,-3.5,65.0,9.7,1021.9,63.0,0.0
2021-03-08 05:00:00,-3.8,64.0,8.6,1021.9,37.0,0.0
2021-03-08 06:00:00,-3.9,62.0,8.3,1022.1,40.0,0.0
2021-03-08 07:00:00,-3.8,60.0,7.3,1022.3,95.0,0.0
2021-03-08 08:00:00,-3.6,58.0,6.7,1022.3,92.0,0.0
2021-03-08 09:00:00,-2.5,55.0,6.8,1022.5,87.0,0.0
2021-03-08 10:00:00,0.2,47.0,4.6,1022.6,50.0,0.0
2021-03-08 11:00:00,1.8,47.0,5.1,1022.4,46.0,0.0
2021-03-08 12:00:00,2.9,49.0,6.7,1022.4,61.0,0.0
2021-03-08 13:00:00,3.4,51.0,7.7,1022.5,80.0,0.0
2021-03-08 14:00:00,3.0,54.0,7.7,1022.9,44.0,0.0
2021-03-08 15:00:00,3.2,55.0,8.4,1022.5,33.0,0.0
2021-03-08 16:00:00,3.0,55.0,9.1,1022.0,56.0,0.0
2021-03-08 17:00:00,2.5,58.0,9.7,1021.4,89.0,0.0
2021-03-08 18:00:00,1.7,66.0,7.8,1021.1,77.0,0.0
2021-03-08 19:00:00,0.2,78.0,5.5,1020.7,8.0,0.0
2021-03-08 20:00:00,-0.6,81.0,5.0,1020.8,53.0,0.0
2021-03-08 21:00:00,-1.0,81.0,5.0,1020.7,0.0,0.0
2021-03-08 22:00:00,-1.3,81.0,5.2,1020.5,2.0,0.0
2021-03-08 23:00:00,-1.6,82.0,6.9,1020.2,8.0,0.0
2021-03-09 00:00:00,-2.3,85.0,8.7,1020.0,0.0,0.0
2021-03-09 01:00:00,-2.7,87.0,9.2,1019.4,23.0,0.0
2021-03-09 02:00:00,-2.6,88.0,9.2,1019.3,55.0,0.0
2021-03-09 03:00:00,-2.4,87.0,9.9,1019.0,31.0,0.0
2021-03-09 04:00:00,-2.2,85.0,10.5,1018.5,85.0,0.0
2021-03-09 05:00:00,-1.6,76.0,10.8,1017.9,52.0,0.0
2021-03-09 06:00:00,-1.9,72.0,10.6,1017.6,1.0,0.0
2021-03-09 07:00:00,-2.2,71.0,10.8,1017.3,0.0,0.0
2021-03-09 08:00:00,-2.2,70.0,10.7,1017.2,0.0,0.0
2021-03-09 09:00:00,-1.0,66.0,10.5,1017.1,0.0,0.0
2021-03-09 10:00:00,1.6,57.0,10.6,1016.9,0.0,0.0
2021-03-09 11:00:00,3.3,51.0,13.0,1016.6,0.0,0.0
2021-03-09 12:00:00,4.5,43.0,11.8,1016.3,0.0,0.0
2021-03-09 13:00:00,5.3,41.0,11.0,1016.1,0.0,0.0
2021-03-09 14:00:00,5.8,39.0,9.2,1016.2,0.0,0.0
2021-03-09 15:00:00,5.6,49.0,12.7,1016.1,0.0,0.0
2021-03-09 16:00:00,4.9,58.0,14.4,1016.0,0.0,0.0
2021-03-09 17:00:00,4.2,63.0,13.6,1016.0,0.0,0.0
2021-03-09 18:00:00,3.1,67.0,11.2,1016.0,0.0,0.0
2021-03-09 19:00:00,1.2,74.0,10.2,1016.1,0.0,0.0
2021-03-09 20:00:00,0.0,79.0,8.3,1016.6,2.0,0.0
2021-03-09 21:00:00,-1.0,83.0,6.5,1017.0,0.0,0.0
2021-03-09 22:00:00,-1.9,87.0,3.8,1016.9,0.0,0.0
2021-03-09 23:00:00,-2.4,88.0,3.0,1017.0,0.0,0.0
2021-03-10 00:00:00,-2.7,88.0,2.2,1017.1,0.0,0.0
2021-03-10 01:00:00,-2.5,86.0,3.4,1016.9,0.0,0.0
2021-03-10 02:00:00,-2.2,87.0,4.5,1017.0,0.0,0.0
2021-03-10 03:00:00,-1.7,88.0,6.4,1016.9,4.0,0.0
2021-03-10 04:00:00,-1.5,91.0,6.6,1016.7,86.0,0.0
2021-03-10 05:00:00,-0.8,91.0,9.4,1015.7,100.0,0.0
2021-03-10 06:00:00,0.1,92.0,13.1,1015.2,100.0,0.0
2021-03-10 07:00:00,0.6,88.0,13.8,1015.0,100.0,0.0
2021-03-10 08:00:00,0.9,85.0,15.7,1014.5,100.0,0.0
2021-03-10 09:00:00,1.5,79.0,16.9,1014.1,100.0,0.0
2021-03-10 10:00:00,2.3,72.0,18.9,1013.7,100.0,0.0
2021-03-10 11:00:00,2.5,70.0,19.2,1012.9,100.0,0.0
2021-03-10 12:00:00,2.6,68.0,20.5,1012.3,100.0,0.0
2021-03-10 13:00:00,2.8,66.0,22.4,1011.4,100.0,0.0
2021-03-10 14:00:00,2.4,79.0,26.1,1010.1,100.0,0.0
2021-03-10 15:00:00,1.8,90.0,19.4,1009.1,100.0,1.8
2021-03-10 16:00:00,1.6,95.0,20.6,1007.7,100.0,1.8
2021-03-10 17:00:00,1.5,97.0,24.3,1006.3,100.0,1.5
2021-03-10 18:00:00,1.3,100.0,27.8,1004.5,100.0,1.8
2021-03-10 19:00:00,1.4,100.0,31.8,1002.9,100.0,1.6
2021-03-10 20:00:00,1.4,100.0,32.2,1001.8,100.0,1.6
2021-03-10 21:00:00,1.5,100.0,32.3,1000.6,100.0,1.3
2021-03-10 22:00:00,1.8,100.0,31.6,999.2,100.0,0.9
2021-03-10 23:00:00,2.0,100.0,30.9,997.4,100.0,0.9
2021-03-11 00:00:00,2.1,100.0,31.9,995.5,100.0,1.2
2021-03-11 01:00:00,1.9,100.0,30.0,993.9,100.0,2.0
2021-03-11 02:00:00,1.7,100.0,31.2,991.9,100.0,2.5
2021-03-11 03:00:00,1.7,100.0,33.6,989.2,100.0,2.8
2021-03-11 04:00:00,1.7,100.0,33.0,986.7,100.0,4.6
2021-03-11 05:00:00,1.6,100.0,32.7,983.9,100.0,4.0
2021-03-11 06:00:00,2.1,100.0,34.3,981.8,100.0,1.7
2021-03-11 07:00:00,3.0,100.0,33.7,979.9,100.0,1.5
2021-03-11 08:00:00,3.5,100.0,33.2,978.0,100.0,2.1
2021-03-11 09:00:00,4.0,100.0,32.0,976.6,100.0,2.0
2021-03-11 10:00:00,4.6,100.0,28.1,975.8,100.0,1.7
2021-03-11 11:00:00,4.8,100.0,25.4,974.9,100.0,1.5
2021-03-11 12:00:00,4.8,100.0,21.8,974.0,100.0,1.1
2021-03-11 13:00:00,5.1,100.0,18.1,973.4,100.0,1.2
2021-03-11 14:00:00,4.9,96.0,18.5,973.2,100.0,1.0
2021-03-11 15:00:00,4.9,100.0,17.5,972.8,100.0,2.6
2021-03-11 16:00:00,5.1,100.0,15.7,972.4,100.0,1.1
2021-03-11 17:00:00,5.2,100.0,13.8,972.4,100.0,0.5
2021-03-11 18:00:00,5.0,100.0,12.8,972.7,99.0,0.2
2021-03-11 19:00:00,4.8,94.0,16.9,973.5,98.0,0.3
2021-03-11 20:00:00,4.3,92.0,20.9,974.7,95.0,0.0
2021-03-11 21:00:00,4.3,91.0,20.2,976.1,99.0,0.0
2021-03-11 22:00:00,4.2,91.0,20.5,977.1,92.0,0.0
2021-03-11 23:00:00,4.0,90.0,20.5,978.2,88.0,0.0
2021-03-12 00:00:00,3.8,89.0,19.5,978.9,97.0,0.0
2021-03-12 01:00:00,3.9,87.0,17.8,979.4,98.0,0.0
2021-03-12 02:00:00,4.0,86.0,17.1,980.2,99.0,0.0
2021-03-12 03:00:00,3.7,87.0,16.6,980.9,99.0,0.0
2021-03-12 04:00:00,3.7,85.0,16.3,981.5,98.0,0.0
2021-03-12 05:00:00,3.3,85.0,15.3,981.9,98.0,0.0
2021-03-12 06:00:00,3.0,86.0,14.6,982.3,98.0,0.0
2021-03-12 07:00:00,3.3,87.0,16.9,982.7,96.0,0.0
2021-03-12 08:00:00,3.2,90.0,17.5,982.9,87.0,0.0
2021-03-12 09:00:00,3.9,86.0,17.0,983.5,52.0,0.0
2021-03-12 10:00:00,4.8,81.0,18.7,983.9,48.0,0.0
2021-03-12 11:00:00,5.6,75.0,22.3,984.3,65.0,0.0
2021-03-12 12:00:00,6.0,80.0,21.3,984.5,55.0,0.1
2021-03-12 13:00:00,6.8,75.0,20.1,984.9,36.0,0.1
2021-03-12 14:00:00,5.9,73.0,24.3,985.6,57.0,0.1
2021-03-12 15:00:00,5.5,87.0,24.3,985.8,97.0,1.1
2021-03-12 16:00:00,5.7,82.0,22.4,986.1,95.0,0.0
2021-03-12 17:00:00,5.5,76.0,22.5,986.1,39.0,0.1
2021-03-12 18:00:00,4.9,80.0,19.5,986.1,40.0,0.0
2021-03-12 19:00:00,4.0,87.0,15.9,986.0,61.0,0.0
2021-03-12 20:00:00,3.3,91.0,14.3,986.2,57.0,0.0
2021-03-12 21:00:00,3.1,91.0,13.0,986.4,73.0,0.0
2021-03-12 22:00:00,3.2,91.0,12.1,986.2,64.0,0.0
2021-03-12 23:00:00,2.9,92.0,10.5,986.1,49.0,0.0
2021-03-13 00:00:00,2.4,95.0,10.1,985.8,58.0,0.0
2021-03-13 01:00:00,2.2,95.0,9.4,985.5,47.0,0.0
2021-03-13 02:00:00,2.3,95.0,8.6,985.9,55.0,0.0
2021-03-13 03:00:00,2.3,95.0,8.9,985.8,61.0,0.0
2021-03-13 04:00:00,2.4,95.0,9.8,985.5,49.0,0.1
2021-03-13 05:00:00,2.5,94.0,10.4,985.3,77.0,0.1
2021-03-13 06:00:00,2.5,95.0,7.7,984.9,67.0,0.0
2021-03-13 07:00:00,2.3,94.0,8.7,984.8,43.0,0.1
2021-03-13 08:00:00,2.3,94.0,8.1,984.7,47.0,0.1
2021-03-13 09:00:00,3.1,94.0,6.5,984.4,47.0,0.0
2021-03-13 10:00:00,4.3,91.0,6.4,984.0,23.0,0.0
2021-03-13 11:00:00,5.1,90.0,9.4,983.9,48.0,0.2
2021-03-13 12:00:00,5.1,89.0,11.5,983.8,96.0,0.1
2021-03-13 13:00:00,5.0,87.0,10.7,983.6,100.0,0.1
2021-03-13 14:00:00,4.9,89.0,11.4,984.0,97.0,0.1
2021-03-13 15:00:00,5.2,83.0,13.1,983.6,92.0,0.0
2021-03-13 16:00:00,5.1,82.0,15.2,983.5,37.0,0.0
2021-03-13 17:00:00,4.9,79.0,16.3,983.5,46.0,0.0
2021-03-13 18:00:00,4.3,82.0,16.4,983.8,63.0,0.0
2021-03-13 19:00:00,3.5,88.0,15.9,984.0,52.0,0.0
2021-03-13 20:00:00,2.4,95.0,15.2,984.5,100.0,0.0
2021-03-13 21:00:00,2.2,95.0,13.7,985.5,100.0,0.0
2021-03-13 22:00:00,2.2,93.0,11.9,986.2,100.0,0.0
2021-03-13 23:00:00,1.9,93.0,11.5,987.2,95.0,0.0
2021-03-14 00:00:00,1.6,92.0,10.9,987.8,97.0,0.0
2021-03-14 01:00:00,1.4,91.0,9.4,988.5,74.0,0.0
2021-03-14 02:00:00,-0.3,93.0,10.1,989.1,51.0,0.0
2021-03-14 03:00:00,-0.7,92.0,9.5,989.8,7.0,0.0
2021-03-14 04:00:00,-1.4,93.0,9.2,990.3,8.0,0.0
2021-03-14 05:00:00,-1.8,92.0,8.7,990.8,8.0,0.0
2021-03-14 06:00:00,-1.7,90.0,8.2,991.3,30.0,0.0
2021-03-14 07:00:00,-0.9,88.0,8.0,991.7,92.0,0.0
2021-03-14 08:00:00,0.9,86.0,7.3,992.0,90.0,0.0
2021-03-14 09:00:00,2.1,87.0,6.8,992.5,96.0,0.0
2021-03-14 10:00:00,3.7,87.0,6.9,992.6,96.0,0.0
2021-03-14 11:00:00,5.2,81.0,13.5,992.6,100.0,0.0
2021-03-14 12:00:00,5.5,80.0,14.9,992.6,92.0,0.1
2021-03-14 13:00:00,6.0,78.0,15.7,992.5,96.0,0.1
2021-03-14 14:00:00,5.7,85.0,16.3,992.7,90.0,0.1
2021-03-14 15:00:00,5.2,91.0,17.9,992.4,99.0,0.5
2021-03-14 16:00:00,6.2,88.0,16.8,992.1,97.0,0.1
2021-03-14 17:00:00,6.2,85.0,18.9,992.0,47.0,0.0
2021-03-14 18:00:00,5.6,86.0,16.6,991.7,97.0,0.0
2021-03-14 19:00:00,4.9,89.0,15.3,991.4,100.0,0.0
2021-03-14 20:00:00,4.0,94.0,12.4,991.3,93.0,0.1
2021-03-14 21:00:00,3.2,97.0,11.0,991.5,92.0,0.3
2021-03-14 22:00:00,3.4,97.0,10.6,991.5,100.0,0.1
2021-03-14 23:00:00,3.3,98.0,9.0,991.3,28.0,0.0
2021-03-15 00:00:00,2.4,97.0,6.0,991.5,42.0,0.0
2021-03-15 01:00:00,1.5,97.0,7.5,991.7,65.0,0.0
2021-03-15 02:00:00,1.7,98.0,11.2,992.3,97.0,0.1
2021-03-15 03:00:00,2.4,96.0,16.1,993.3,99.0,0.1
2021-03-15 04:00:00,2.3,95.0,16.6,994.3,87.0,0.0
2021-03-15 05:00:00,2.3,94.0,14.0,995.2,96.0,0.0
2021-03-15 06:00:00,2.5,90.0,14.6,996.4,97.0,0.0
2021-03-15 07:00:00,2.2,88.0,13.3,997.6,10.0,0.0
2021-03-15 08:00:00,1.0,89.0,12.4,998.9,1.0,0.0
2021-03-15 09:00:00,2.0,83.0,12.8,1000.5,0.0,0.0
2021-03-15 10:00:00,4.2,69.0,11.4,1001.6,0.0,0.0
2021-03-15 11:00:00,6.4,51.0,12.3,1002.8,0.0,0.0
2021-03-15 12:00:00,7.7,42.0,14.6,1003.7,0.0,0.0
2021-03-15 13:00:00,8.7,40.0,13.8,1004.4,0.0,0.0
2021-03-15 14:00:00,8.5,45.0,11.8,1005.3,0.0,0.0
2021-03-15 15:00:00,9.2,43.0,8.3,1006.1,0.0,0.0
2021-03-15 16:00:00,9.1,42.0,4.6,1006.6,0.0,0.0
2021-03-15 17:00:00,8.9,44.0,6.5,1007.0,0.0,0.0
2021-03-15 18:00:00,8.3,50.0,8.1,1007.4,0.0,0.0
2021-03-15 19:00:00,6.1,56.0,12.2,1008.0,2.0,0.0
2021-03-15 20:00:00,3.8,60.0,15.4,1008.8,13.0,0.0
2021-03-15 21:00:00,2.8,62.0,15.7,1009.5,36.0,0.0
2021-03-15 22:00:00,1.9,66.0,15.1,1010.0,36.0,0.0
2021-03-15 23:00:00,1.4,69.0,15.0,1010.5,6.0,0.0
2021-03-16 00:00:00,1.0,70.0,14.1,1011.0,0.0,0.0
2021-03-16 01:00:00,0.6,72.0,13.7,1011.4,0.0,0.0
2021-03-16 02:00:00,0.3,71.0,13.4,1012.1,0.0,0.0
2021-03-16 03:00:00,0.1,71.0,12.8,1012.5,0.0,0.0
2021-03-16 04:00:00,-0.3,74.0,12.4,1012.8,0.0,0.0
2021-03-16 05:00:00,-0.7,76.0,12.0,1013.1,0.0,0.0
2021-03-16 06:00:00,-1.0,78.0,11.2,1013.6,1.0,0.0
2021-03-16 07:00:00,-1.2,78.0,11.2,1014.0,4.0,0.0
2021-03-16 08:00:00,-1.1,77.0,11.2,1014.7,1.0,0.0
2021-03-16 09:00:00,0.6,72.0,10.5,1015.2,6.0,0.0
2021-03-16 10:00:00,3.3,63.0,8.4,1015.7,21.0,0.0
2021-03-16 11:00:00,5.2,57.0,8.5,1016.2,32.0,0.0
2021-03-16 12:00:00,6.4,54.0,7.3,1016.4,24.0,0.0
2021-03-16 13:00:00,7.1,52.0,7.5,1016.4,14.0,0.0
2021-03-16 14:00:00,6.3,60.0,8.4,1016.6,34.0,0.0
2021-03-16 15:00:00,5.9,66.0,8.6,1016.6,77.0,0.0
2021-03-16 16:00:00,5.5,69.0,6.2,1016.8,73.0,0.0
2021-03-16 17:00:00,5.2,71.0,4.3,1017.3,79.0,0.0
2021-03-16 18:00:00,4.3,76.0,5.0,1017.4,90.0,0.0
2021-03-16 19:00:00,3.7,82.0,2.9,1017.8,90.0,0.0
2021-03-16 20:00:00,2.8,90.0,3.0,1018.3,89.0,0.0
2021-03-16 21:00:00,2.1,89.0,4.0,1018.9,60.0,0.0
2021-03-16 22:00:00,1.1,93.0,3.4,1019.3,79.0,0.0
2021-03-16 23:00:00,0.3,91.0,7.7,1019.6,92.0,0.0
2021-03-17 00:00:00,0.3,86.0,10.0,1019.9,83.0,0.0
2021-03-17 01:00:00,0.9,77.0,10.5,1020.2,62.0,0.0
2021-03-17 02:00:00,0.6,73.0,12.6,1020.6,38.0,0.0
2021-03-17 03:00:00,0.0,73.0,12.3,1021.0,40.0,0.0
2021-03-17 04:00:00,-0.5,74.0,12.6,1021.3,28.0,0.0
2021-03-17 05:00:00,-0.5,74.0,11.9,1021.6,31.0,0.0
2021-03-17 06:00:00,-0.5,75.0,11.9,1022.0,28.0,0.0
2021-03-17 07:00:00,-0.7,75.0,11.5,1022.4,33.0,0.0
2021-03-17 08:00:00,-0.7,73.0,11.5,1022.9,31.0,0.0
2021-03-17 09:00:00,0.5,68.0,10.9,1023.5,19.0,0.0
2021-03-17 10:00:00,2.5,59.0,9.7,1023.9,8.0,0.0
2021-03-17 11:00:00,4.1,50.0,9.9,1024.2,0.0,0.0
2021-03-17 12:00:00,5.1,47.0,8.2,1024.4,0.0,0.0
2021-03-17 13:00:00,5.8,45.0,5.4,1025.0,44.0,0.0
2021-03-17 14:00:00,6.0,45.0,3.1,1025.5,65.0,0.0
2021-03-17 15:00:00,5.7,52.0,9.3,1024.9,73.0,0.0
2021-03-17 16:00:00,5.1,55.0,9.4,1025.2,3.0,0.0
2021-03-17 17:00:00,4.5,57.0,10.2,1024.8,0.0,0.0
2021-03-17 18:00:00,3.9,66.0,11.9,1024.8,71.0,0.0
2021-03-17 19:00:00,2.6,74.0,12.7,1024.7,85.0,0.0
2021-03-17 20:00:00,1.6,80.0,13.0,1024.5,88.0,0.0
2021-03-17 21:00:00,1.2,84.0,12.0,1024.3,91.0,0.0
2021-03-17 22:00:00,0.9,84.0,11.8,1024.3,89.0,0.0
2021-03-17 23:00:00,0.4,79.0,11.4,1023.7,83.0,0.0
2021-03-18 00:00:00,0.1,72.0,13.1,1023.9,29.0,0.0
2021-03-18 01:00:00,-0.4,73.0,13.0,1023.6,80.0,0.0
2021-03-18 02:00:00,0.3,63.0,13.4,1024.6,95.0,0.0
2021-03-18 03:00:00,0.8,60.0,11.3,1024.4,100.0,0.0
2021-03-18 04:00:00,0.9,60.0,9.8,1023.8,99.0,0.0
2021-03-18 05:00:00,0.5,62.0,10.1,1023.6,96.0,0.0
2021-03-18 06:00:00,-0.7,69.0,9.9,1023.5,97.0,0.0
2021-03-18 07:00:00,-1.1,73.0,9.7,1023.5,94.0,0.0
2021-03-18 08:00:00,-1.6,76.0,9.7,1023.1,93.0,0.0
2021-03-18 09:00:00,-0.5,74.0,8.3,1023.1,86.0,0.0
2021-03-18 10:00:00,2.5,67.0,5.2,1022.8,70.0,0.0
2021-03-18 11:00:00,5.3,53.0,4.7,1022.4,25.0,0.0
2021-03-18 12:00:00,6.7,46.0,6.2,1021.7,18.0,0.0
2021-03-18 13:00:00,7.5,45.0,6.1,1021.3,10.0,0.0
2021-03-18 14:00:00,7.4,48.0,8.0,1021.5,8.0,0.0
2021-03-18 15:00:00,7.6,50.0,8.7,1021.1,1.0,0.0
2021-03-18 16:00:00,8.0,51.0,8.8,1020.5,0.0,0.0
2021-03-18 17:00:00,7.6,58.0,8.6,1020.5,0.0,0.0
2021-03-18 18:00:00,6.4,70.0,9.8,1020.0,6.0,0.0
2021-03-18 19:00:00,4.6,80.0,9.9,1020.1,3.0,0.0
2021-03-18 20:00:00,3.0,85.0,10.8,1020.3,1.0,0.0
2021-03-18 21:00:00,1.6,81.0,8.3,1020.5,0.0,0.0
2021-03-18 22:00:00,0.5,78.0,10.3,1020.7,12.0,0.0
2021-03-18 23:00:00,0.1,77.0,12.0,1021.3,15.0,0.0
2021-03-19 00:00:00,0.6,72.0,12.4,1021.9,2.0,0.0
2021-03-19 01:00:00,0.4,71.0,13.2,1022.1,8.0,0.0
2021-03-19 02:00:00,2.4,66.0,15.7,1022.7,7.0,0.0
2021-03-19 03:00:00,2.3,66.0,13.8,1023.5,3.0,0.0
2021-03-19 04:00:00,2.0,68.0,13.9,1024.2,6.0,0.0
2021-03-19 05:00:00,1.9,70.0,15.4,1025.0,4.0,0.0
2021-03-19 06:00:00,1.5,77.0,18.8,1026.1,9.0,0.0
2021-03-19 07:00:00,1.2,85.0,18.1,1027.1,86.0,0.0
2021-03-19 08:00:00,1.4,81.0,17.3,1027.9,29.0,0.0
2021-03-19 09:00:00,1.7,75.0,15.3,1029.0,8.0,0.0
2021-03-19 10:00:00,2.3,65.0,16.6,1029.3,6.0,0.0
2021-03-19 11:00:00,2.7,60.0,14.8,1030.0,4.0,0.0
2021-03-19 12:00:00,3.1,56.0,13.0,1030.2,5.0,0.0
2021-03-19 13:00:00,3.4,55.0,11.0,1030.3,6.0,0.0
2021-03-19 14:00:00,2.8,58.0,9.7,1030.0,7.0,0.0
2021-03-19 15:00:00,3.0,58.0,9.5,1029.8,38.0,0.0
2021-03-19 16:00:00,2.5,57.0,10.4,1029.2,32.0,0.0
2021-03-19 17:00:00,1.9,60.0,11.3,1028.7,97.0,0.0
2021-03-19 18:00:00,1.5,63.0,13.6,1028.0,53.0,0.0
2021-03-19 19:00:00,1.5,67.0,15.8,1027.5,77.0,0.0
2021-03-19 20:00:00,0.9,73.0,15.8,1026.9,35.0,0.0
2021-03-19 21:00:00,0.5,77.0,16.2,1026.7,16.0,0.0
2021-03-19 22:00:00,0.3,79.0,16.2,1026.1,43.0,0.0
2021-03-19 23:00:00,0.2,82.0,16.6,1025.4,66.0,0.0
2021-03-20 00:00:00,0.4,85.0,16.6,1024.6,10.0,0.0
2021-03-20 01:00:00,0.7,87.0,15.5,1023.8,7.0,0.0
2021-03-20 02:00:00,1.3,89.0,14.0,1022.5,14.0,0.0
2021-03-20 03:00:00,1.2,91.0,12.2,1021.6,4.0,0.0
2021-03-20 04:00:00,1.3,92.0,11.3,1020.5,48.0,0.0
2021-03-20 05:00:00,1.5,92.0,10.0,1019.6,41.0,0.0
2021-03-20 06:00:00,1.8,91.0,10.2,1018.8,63.0,0.0
2021-03-20 07:00:00,2.3,88.0,9.2,1017.9,78.0,0.0
2021-03-20 08:00:00,2.9,87.0,8.0,1017.1,99.0,0.0
2021-03-20 09:00:00,4.4,84.0,8.8,1016.7,100.0,0.0
2021-03-20 10:00:00,6.8,75.0,9.5,1016.2,100.0,0.0
2021-03-20 11:00:00,8.5,69.0,10.9,1015.5,100.0,0.0
2021-03-20 12:00:00,11.0,56.0,13.4,1014.8,87.0,0.0
2021-03-20 13:00:00,11.9,51.0,16.9,1013.9,47.0,0.0
2021-03-20 14:00:00,12.1,49.0,19.9,1013.0,21.0,0.0
2021-03-20 15:00:00,11.4,52.0,25.8,1012.1,85.0,0.0
2021-03-20 16:00:00,9.9,59.0,26.3,1011.6,97.0,0.0
2021-03-20 17:00:00,8.9,63.0,24.8,1010.9,90.0,0.0
2021-03-20 18:00:00,7.9,70.0,24.5,1010.0,90.0,0.0
2021-03-20 19:00:00,6.8,75.0,24.2,1008.9,100.0,0.0
2021-03-20 20:00:00,6.2,73.0,27.3,1007.9,17.0,0.0
2021-03-20 21:00:00,5.6,80.0,20.3,1007.4,1.0,0.0
2021-03-20 22:00:00,5.8,78.0,19.7,1006.5,27.0,0.0
2021-03-20 23:00:00,6.1,75.0,21.3,1006.2,58.0,0.1
2021-03-21 00:00:00,6.1,73.0,19.4,1005.6,7.0,0.0
2021-03-21 01:00:00,6.1,65.0,20.6,1005.9,0.0,0.0
2021-03-21 02:00:00,5.8,58.0,23.4,1007.6,10.0,0.0
2021-03-21 03:00:00,4.8,54.0,22.2,1008.5,59.0,0.0
2021-03-21 04:00:00,3.6,58.0,15.6,1009.7,100.0,0.0
2021-03-21 05:00:00,2.8,63.0,9.5,1010.8,100.0,0.0
2021-03-21 06:00:00,2.4,66.0,6.6,1011.7,100.0,0.0
2021-03-21 07:00:00,1.9,68.0,10.5,1012.1,33.0,0.0
2021-03-21 08:00:00,1.2,72.0,13.0,1012.4,45.0,0.0
2021-03-21 09:00:00,2.8,68.0,12.0,1013.0,100.0,0.0
2021-03-21 10:00:00,4.5,61.0,11.9,1013.4,96.0,0.0
2021-03-21 11:00:00,5.7,54.0,12.2,1013.9,94.0,0.0
2021-03-21 12:00:00,7.0,48.0,14.2,1013.8,95.0,0.0
2021-03-21 13:00:00,7.5,45.0,17.1,1014.1,97.0,0.0
2021-03-21 14:00:00,7.9,45.0,16.3,1014.9,98.0,0.0
2021-03-21 15:00:00,7.9,44.0,17.3,1014.8,98.0,0.0
2021-03-21 16:00:00,7.3,46.0,19.4,1014.6,100.0,0.0
2021-03-21 17:00:00,6.7,50.0,18.8,1014.4,97.0,0.0
2021-03-21 18:00:00,6.4,52.0,16.9,1014.4,99.0,0.0
2021-03-21 19:00:00,5.3,57.0,14.5,1014.5,98.0,0.0
2021-03-21 20:00:00,4.0,61.0,13.2,1014.6,89.0,0.0
2021-03-21 21:00:00,3.5,65.0,13.2,1015.0,82.0,0.0
2021-03-21 22:00:00,3.2,68.0,14.5,1015.2,91.0,0.0
2021-03-21 23:00:00,2.9,71.0,11.8,1015.4,76.0,0.0
2021-03-22 00:00:00,1.4,82.0,8.2,1015.6,59.0,0.0
2021-03-22 01:00:00,1.8,79.0,3.6,1015.7,66.0,0.0
2021-03-22 02:00:00,1.5,80.0,10.1,1016.5,64.0,0.0
2021-03-22 03:00:00,1.0,82.0,11.2,1016.3,7.0,0.0
2021-03-22 04:00:00,1.1,83.0,13.6,1015.8,17.0,0.0
2021-03-22 05:00:00,1.5,85.0,15.1,1015.3,15.0,0.0
2021-03-22 06:00:00,1.7,88.0,15.5,1015.1,4.0,0.0
2021-03-22 07:00:00,1.9,89.0,15.8,1015.1,14.0,0.0
2021-03-22 08:00:00,2.5,87.0,16.6,1014.8,5.0,0.0
2021-03-22 09:00:00,4.1,79.0,14.8,1014.6,0.0,0.0
2021-03-22 10:00:00,6.3,66.0,11.9,1014.4,1.0,0.0
2021-03-22 11:00:00,8.6,59.0,11.8,1014.1,23.0,0.0
2021-03-22 12:00:00,10.3,58.0,15.1,1014.0,10.0,0.0
2021-03-22 13:00:00,10.9,57.0,17.8,1013.9,24.0,0.0
2021-03-22 14:00:00,10.6,60.0,17.2,1014.2,37.0,0.0
2021-03-22 15:00:00,11.2,57.0,19.7,1013.8,38.0,0.0
2021-03-22 16:00:00,10.6,58.0,21.6,1013.6,13.0,0.0
2021-03-22 17:00:00,9.9,62.0,19.5,1013.5,11.0,0.0
2021-03-22 18:00:00,8.9,67.0,18.5,1013.7,52.0,0.0
2021-03-22 19:00:00,7.6,74.0,15.8,1013.6,93.0,0.0
2021-03-22 20:00:00,7.0,76.0,12.8,1013.9,100.0,0.0
2021-03-22 21:00:00,6.7,78.0,10.4,1014.3,88.0,0.0
2021-03-22 22:00:00,5.8,82.0,10.1,1014.5,99.0,0.0
2021-03-22 23:00:00,5.5,82.0,11.3,1014.5,100.0,0.0
2021-03-23 00:00:00,5.4,83.0,9.4,1014.6,100.0,0.0
2021-03-23 01:00:00,5.2,84.0,8.2,1014.9,61.0,0.0
2021-03-23 02:00:00,4.6,87.0,8.3,1015.1,1.0,0.0
2021-03-23 03:00:00,3.8,90.0,11.3,1015.1,2.0,0.0
2021-03-23 04:00:00,3.6,89.0,12.4,1014.9,50.0,0.0
2021-03-23 05:00:00,3.6,89.0,12.1,1014.7,44.0,0.0
2021-03-23 06:00:00,3.6,89.0,11.1,1014.8,84.0,0.0
2021-03-23 07:00:00,3.6,89.0,11.0,1014.9,76.0,0.0
2021-03-23 08:00:00,3.8,89.0,10.1,1015.0,77.0,0.0
2021-03-23 09:00:00,5.7,82.0,8.2,1015.2,72.0,0.0
2021-03-23 10:00:00,8.2,73.0,6.6,1015.2,88.0,0.0
2021-03-23 11:00:00,10.1,66.0,6.9,1015.2,73.0,0.0
2021-03-23 12:00:00,11.7,61.0,7.2,1014.9,18.0,0.0
2021-03-23 13:00:00,12.7,54.0,10.2,1014.4,48.0,0.0
2021-03-23 14:00:00,12.5,54.0,13.0,1014.4,88.0,0.0
2021-03-23 15:00:00,12.6,56.0,14.2,1014.1,62.0,0.0
2021-03-23 16:00:00,11.9,61.0,16.5,1013.8,100.0,0.0
2021-03-23 17:00:00,10.4,69.0,19.4,1013.6,87.0,0.0
2021-03-23 18:00:00,8.9,75.0,19.3,1013.6,13.0,0.0
2021-03-23 19:00:00,7.3,82.0,17.4,1013.5,35.0,0.0
2021-03-23 20:00:00,5.5,92.0,14.8,1013.6,37.0,0.0
2021-03-23 21:00:00,5.1,97.0,15.1,1013.6,100.0,0.0
2021-03-23 22:00:00,5.7,94.0,16.6,1013.2,80.0,0.0
2021-03-23 23:00:00,5.3,95.0,18.2,1012.5,100.0,0.0
2021-03-24 00:00:00,4.9,90.0,19.2,1012.1,99.0,0.0
2021-03-24 01:00:00,4.8,87.0,18.7,1011.8,100.0,0.0
2021-03-24 02:00:00,5.3,84.0,17.7,1011.8,100.0,0.0
2021-03-24 03:00:00,5.5,86.0,19.2,1011.4,62.0,0.0
2021-03-24 04:00:00,5.5,87.0,18.8,1010.7,100.0,0.0
2021-03-24 05:00:00,6.1,86.0,18.9,1010.3,99.0,0.0
2021-03-24 06:00:00,6.2,86.0,18.5,1009.9,100.0,0.0
2021-03-24 07:00:00,6.3,87.0,17.3,1009.5,100.0,0.0
2021-03-24 08:00:00,6.6,88.0,17.4,1009.6,100.0,0.0
2021-03-24 09:00:00,6.9,89.0,16.4,1009.8,100.0,0.1
2021-03-24 10:00:00,7.1,90.0,14.9,1010.0,100.0,0.0
2021-03-24 11:00:00,8.5,83.0,19.0,1010.2,95.0,0.0
2021-03-24 12:00:00,9.2,79.0,17.4,1010.3,95.0,0.0
2021-03-24 13:00:00,9.9,79.0,16.2,1010.2,86.0,0.2
2021-03-24 14:00:00,9.6,68.0,18.9,1010.6,85.0,0.2
2021-03-24 15:00:00,9.7,66.0,19.9,1010.3,93.0,0.0
2021-03-24 16:00:00,9.2,65.0,20.4,1010.3,74.0,0.0
2021-03-24 17:00:00,8.6,66.0,19.7,1010.3,72.0,0.0
2021-03-24 18:00:00,7.7,75.0,17.4,1010.3,94.0,0.0
2021-03-24 19:00:00,6.5,83.0,15.5,1010.2,89.0,0.0
2021-03-24 20:00:00,5.1,91.0,14.0,1010.3,88.0,0.0
2021-03-24 21:00:00,4.6,98.0,13.8,1010.4,100.0,0.0
2021-03-24 22:00:00,5.4,96.0,15.5,1010.4,99.0,0.0
2021-03-24 23:00:00,5.5,87.0,14.3,1010.4,24.0,0.0
2021-03-25 00:00:00,4.4,91.0,12.7,1010.6,14.0,0.0
2021-03-25 01:00:00,4.0,94.0,10.8,1010.4,19.0,0.0
2021-03-25 02:00:00,4.4,94.0,12.1,1010.6,83.0,0.0
2021-03-25 03:00:00,4.5,94.0,12.3,1010.2,17.0,0.0
2021-03-25 04:00:00,4.1,96.0,12.3,1009.8,3.0,0.0
2021-03-25 05:00:00,4.1,95.0,14.6,1009.3,44.0,0.0
2021-03-25 06:00:00,4.9,90.0,16.7,1009.0,59.0,0.0
2021-03-25 07:00:00,5.5,88.0,19.5,1008.6,73.0,0.1
2021-03-25 08:00:00,5.8,89.0,18.3,1008.5,99.0,0.0
2021-03-25 09:00:00,6.4,88.0,15.6,1008.8,87.0,0.0
2021-03-25 10:00:00,7.1,82.0,20.9,1009.4,63.0,0.0
2021-03-25 11:00:00,7.8,76.0,18.1,1009.5,92.0,0.0
2021-03-25 12:00:00,8.7,68.0,17.9,1009.6,92.0,0.0
2021-03-25 13:00:00,9.0,65.0,20.2,1009.8,93.0,0.0
2021-03-25 14:00:00,8.4,71.0,18.4,1010.4,70.0,0.0
2021-03-25 15:00:00,9.0,66.0,20.1,1010.4,66.0,0.0
2021-03-25 16:00:00,8.8,67.0,21.0,1010.5,59.0,0.0
2021-03-25 17:00:00,8.3,68.0,19.5,1010.5,43.0,0.0
2021-03-25 18:00:00,7.8,73.0,16.3,1010.5,40.0,0.0
2021-03-25 19:00:00,6.6,86.0,12.2,1010.2,79.0,0.0
2021-03-25 20:00:00,5.1,98.0,11.3,1010.4,95.0,0.0
2021-03-25 21:00:00,5.3,98.0,12.1,1010.6,100.0,0.0
2021-03-25 22:00:00,5.5,96.0,11.3,1010.5,100.0,0.0
2021-03-25 23:00:00,5.5,96.0,11.6,1010.5,100.0,0.0
2021-03-26 00:00:00,5.4,97.0,12.2,1010.4,100.0,0.0
2021-03-26 01:00:00,5.4,97.0,11.9,1010.4,100.0,0.0
2021-03-26 02:00:00,5.3,96.0,9.0,1010.8,100.0,0.0
2021-03-26 03:00:00,5.2,98.0,9.2,1010.6,100.0,0.0
2021-03-26 04:00:00,5.3,98.0,9.9,1010.0,100.0,0.0
2021-03-26 05:00:00,5.2,99.0,10.5,1009.5,100.0,0.0
2021-03-26 06:00:00,5.3,99.0,10.9,1009.0,100.0,0.0
2021-03-26 07:00:00,5.3,95.0,13.0,1008.9,100.0,0.0
2021-03-26 08:00:00,5.2,93.0,13.0,1008.6,100.0,0.0
2021-03-26 09:00:00,5.7,89.0,14.4,1008.2,99.0,0.3
2021-03-26 10:00:00,5.8,94.0,17.0,1008.0,100.0,1.2
2021-03-26 11:00:00,6.3,95.0,17.7,1007.7,100.0,0.6
2021-03-26 12:00:00,6.3,94.0,19.2,1007.6,100.0,0.1
2021-03-26 13:00:00,6.9,94.0,18.0,1007.4,100.0,0.2
2021-03-26 14:00:00,6.6,91.0,20.2,1007.7,100.0,0.1
2021-03-26 15:00:00,7.0,88.0,20.7,1007.4,100.0,0.0
2021-03-26 16:00:00,6.9,87.0,20.5,1006.4,100.0,0.0
2021-03-26 17:00:00,6.3,94.0,21.3,1005.9,100.0,0.7
2021-03-26 18:00:00,6.2,97.0,25.9,1005.2,100.0,0.7
2021-03-26 19:00:00,6.4,95.0,26.2,1004.8,100.0,0.1
2021-03-26 20:00:00,6.2,95.0,25.4,1004.7,100.0,0.7
2021-03-26 21:00:00,6.0,95.0,24.1,1004.4,100.0,0.6
2021-03-26 22:00:00,6.1,95.0,25.5,1004.2,90.0,0.4
2021-03-26 23:00:00,6.0,95.0,24.5,1003.7,100.0,0.4
2021-03-27 00:00:00,6.0,95.0,24.4,1003.0,100.0,0.5
2021-03-27 01:00:00,5.6,100.0,23.4,1002.4,100.0,0.7
2021-03-27 02:00:00,5.6,97.0,14.8,1002.5,100.0,1.0
2021-03-27 03:00:00,4.5,100.0,10.4,1002.4,100.0,0.6
2021-03-27 04:00:00,3.9,100.0,7.5,1002.5,100.0,0.7
2021-03-27 05:00:00,3.7,100.0,4.8,1002.4,100.0,0.3
2021-03-27 06:00:00,3.4,100.0,5.2,1002.1,100.0,0.3
2021-03-27 07:00:00,3.3,100.0,6.7,1002.5,100.0,0.2
2021-03-27 08:00:00,3.7,100.0,7.1,1002.7,100.0,0.3
2021-03-27 09:00:00,4.3,100.0,7.8,1003.0,100.0,0.2
2021-03-27 10:00:00,5.0,95.0,7.2,1003.4,100.0,0.1
2021-03-27 11:00:00,5.9,90.0,9.5,1003.9,99.0,0.1
2021-03-27 12:00:00,7.1,79.0,10.4,1004.2,100.0,0.1
2021-03-27 13:00:00,8.0,62.0,13.3,1004.6,88.0,0.1
2021-03-27 14:00:00,8.1,53.0,14.6,1005.9,17.0,0.1
2021-03-27 15:00:00,8.6,50.0,15.9,1006.3,30.0,0.0
2021-03-27 16:00:00,9.0,50.0,15.1,1006.7,17.0,0.0
2021-03-27 17:00:00,9.0,48.0,16.2,1007.2,15.0,0.0
2021-03-27 18:00:00,8.3,51.0,16.2,1008.0,0.0,0.0
2021-03-27 19:00:00,7.0,60.0,13.0,1008.8,0.0,0.0
2021-03-27 20:00:00,5.1,70.0,12.4,1009.7,0.0,0.0
2021-03-27 21:00:00,3.9,77.0,12.0,1010.4,0.0,0.0
2021-03-27 22:00:00,3.0,85.0,12.7,1011.0,0.0,0.0
2021-03-27 23:00:00,2.4,90.0,11.9,1011.5,0.0,0.0
2021-03-28 00:00:00,1.9,94.0,11.9,1011.9,7.0,0.0
2021-03-28 01:00:00,1.7,95.0,11.5,1012.2,94.0,0.0
2021-03-28 02:00:00,2.6,96.0,9.5,1012.7,63.0,0.0
2021-03-28 03:00:00,2.9,96.0,9.0,1012.7,100.0,0.0
2021-03-28 04:00:00,3.4,96.0,9.4,1012.4,99.0,0.0
2021-03-28 05:00:00,3.6,95.0,11.1,1012.4,98.0,0.0
2021-03-28 06:00:00,3.7,94.0,8.7,1012.0,96.0,0.0
2021-03-28 07:00:00,3.6,95.0,8.7,1011.7,39.0,0.0
2021-03-28 08:00:00,4.2,93.0,9.5,1011.4,100.0,0.0
2021-03-28 09:00:00,5.2,88.0,11.5,1010.8,100.0,0.2
2021-03-28 10:00:00,5.3,91.0,15.3,1010.1,99.0,0.3
2021-03-28 11:00:00,6.0,89.0,17.9,1009.4,100.0,0.2
2021-03-28 12:00:00,5.9,93.0,19.3,1008.6,100.0,0.5
2021-03-28 13:00:00,5.6,100.0,20.6,1008.1,100.0,0.9
2021-03-28 14:00:00,6.2,96.0,20.5,1007.3,100.0,0.7
2021-03-28 15:00:00,6.2,100.0,20.5,1006.8,100.0,1.1
2021-03-28 16:00:00,6.4,100.0,18.1,1006.4,100.0,1.1
2021-03-28 17:00:00,7.1,96.0,18.0,1006.1,100.0,0.3
2021-03-28 18:00:00,7.4,96.0,17.1,1006.2,99.0,0.0
2021-03-28 19:00:00,7.4,94.0,16.0,1006.2,80.0,0.0
2021-03-28 20:00:00,6.4,95.0,15.3,1007.0,95.0,0.0
2021-03-28 21:00:00,5.3,95.0,13.1,1007.7,100.0,0.0
2021-03-28 22:00:00,4.7,95.0,11.3,1008.3,100.0,0.0
2021-03-28 23:00:00,4.5,94.0,10.5,1008.7,100.0,0.0
2021-03-29 00:00:00,4.3,94.0,7.9,1008.8,100.0,0.0
2021-03-29 01:00:00,4.2,95.0,8.7,1008.7,100.0,0.0
2021-03-29 02:00:00,5.7,96.0,9.1,1008.0,100.0,0.1
2021-03-29 03:00:00,6.3,100.0,12.6,1007.3,100.0,1.3
2021-03-29 04:00:00,7.3,100.0,19.6,1006.6,100.0,1.1
2021-03-29 05:00:00,7.4,100.0,19.4,1005.8,100.0,0.6
2021-03-29 06:00:00,7.6,100.0,19.3,1005.4,100.0,0.3
2021-03-29 07:00:00,7.8,100.0,20.2,1005.3,100.0,0.5
2021-03-29 08:00:00,8.1,97.0,21.5,1005.5,100.0,0.1
2021-03-29 09:00:00,8.5,97.0,21.3,1006.0,100.0,0.1
2021-03-29 10:00:00,9.2,96.0,22.3,1006.4,100.0,0.1
2021-03-29 11:00:00,10.0,91.0,24.0,1006.7,100.0,0.1
2021-03-29 12:00:00,10.6,89.0,25.1,1007.2,100.0,0.0
2021-03-29 13:00:00,12.0,81.0,27.4,1007.9,100.0,0.0
2021-03-29 14:00:00,10.7,86.0,24.3,1009.0,99.0,0.0
2021-03-29 15:00:00,11.4,83.0,25.7,1009.5,100.0,0.0
2021-03-29 16:00:00,11.9,81.0,26.3,1010.1,100.0,0.0
2021-03-29 17:00:00,12.3,80.0,23.7,1010.6,99.0,0.0
2021-03-29 18:00:00,12.0,82.0,19.2,1011.2,68.0,0.0
2021-03-29 19:00:00,11.1,86.0,18.0,1011.6,91.0,0.0
2021-03-29 20:00:00,9.6,92.0,16.3,1012.3,0.0,0.0
2021-03-29 21:00:00,8.3,97.0,17.3,1013.4,22.0,0.2
2021-03-29 22:00:00,7.9,97.0,16.8,1013.8,9.0,0.2
2021-03-29 23:00:00,7.9,98.0,17.7,1013.9,100.0,0.0
2021-03-30 00:00:00,8.7,96.0,19.3,1014.0,100.0,0.0
2021-03-30 01:00:00,8.9,96.0,19.6,1014.1,100.0,0.0
2021-03-30 02:00:00,9.0,93.0,20.6,1014.5,100.0,0.0
2021-03-30 03:00:00,9.2,93.0,22.1,1014.9,100.0,0.0
2021-03-30 04:00:00,9.3,93.0,21.7,1014.8,100.0,0.0
2021-03-30 05:00:00,9.4,93.0,22.7,1014.7,100.0,0.0
2021-03-30 06:00:00,9.6,91.0,22.9,1014.8,33.0,0.0
2021-03-30 07:00:00,9.6,90.0,22.4,1014.9,17.0,0.0
2021-03-30 08:00:00,9.9,89.0,20.6,1015.1,26.0,0.0
2021-03-30 09:00:00,10.7,86.0,19.3,1015.7,10.0,0.0
2021-03-30 10:00:00,11.8,81.0,21.1,1016.1,0.0,0.0
2021-03-30 11:00:00,13.1,75.0,23.5,1016.7,0.0,0.0
2021-03-30 12:00:00,13.8,73.0,22.8,1017.0,0.0,0.0
2021-03-30 13:00:00,14.5,70.0,21.6,1017.1,2.0,0.0
2021-03-30 14:00:00,14.2,70.0,22.5,1017.9,1.0,0.0
2021-03-30 15:00:00,14.4,69.0,21.4,1018.0,23.0,0.0
2021-03-30 16:00:00,13.6,72.0,20.2,1017.9,1.0,0.0
2021-03-30 17:00:00,12.7,75.0,19.6,1017.9,0.0,0.0
2021-03-30 18:00:00,11.6,79.0,18.9,1017.8,0.0,0.0
2021-03-30 19:00:00,10.2,84.0,18.4,1017.8,1.0,0.0
2021-03-30 20:00:00,8.8,90.0,18.1,1018.1,3.0,0.0
2021-03-30 21:00:00,8.2,92.0,17.9,1018.2,0.0,0.0
2021-03-30 22:00:00,7.9,92.0,17.0,1017.9,9.0,0.0
2021-03-30 23:00:00,7.4,94.0,16.8,1017.9,0.0,0.0
2021-03-31 00:00:00,7.3,95.0,17.0,1017.9,68.0,0.0
2021-03-31 01:00:00,7.4,94.0,16.4,1017.9,100.0,0.0
2021-03-31 02:00:00,7.6,93.0,15.8,1017.8,26.0,0.0
2021-03-31 03:00:00,7.3,94.0,15.5,1017.6,100.0,0.0
2021-03-31 04:00:00,7.3,94.0,15.3,1017.2,100.0,0.0
2021-03-31 05:00:00,7.3,94.0,15.4,1017.0,100.0,0.0
2021-03-31 06:00:00,7.5,93.0,13.5,1016.6,52.0,0.0
2021-03-31 07:00:00,6.7,97.0,12.0,1016.4,1.0,0.0
2021-03-31 08:00:00,6.9,96.0,11.2,1016.5,4.0,0.0
2021-03-31 09:00:00,8.4,89.0,10.2,1016.4,25.0,0.0
2021-03-31 10:00:00,10.2,82.0,9.4,1016.3,86.0,0.0
2021-03-31 11:00:00,12.1,77.0,11.3,1016.3,65.0,0.0
2021-03-31 12:00:00,13.7,71.0,13.6,1015.9,71.0,0.0
2021-03-31 13:00:00,14.2,66.0,14.8,1015.5,94.0,0.0
2021-03-31 14:00:00,13.7,68.0,14.1,1015.7,90.0,0.0
2021-03-31 15:00:00,13.2,73.0,15.6,1015.4,98.0,0.0
2021-03-31 16:00:00,12.3,79.0,16.6,1015.3,88.0,0.0
2021-03-31 17:00:00,12.6,77.0,15.0,1014.8,97.0,0.0
2021-03-31 18:00:00,11.6,77.0,14.2,1014.4,100.0,0.0
2021-03-31 19:00:00,10.9,76.0,13.7,1014.3,100.0,0.1
2021-03-31 20:00:00,9.7,86.0,9.3,1015.0,100.0,0.2
2021-03-31 21:00:00,6.9,94.0,13.5,1015.8,100.0,0.3
2021-03-31 22:00:00,6.5,95.0,12.0,1016.4,100.0,0.4
2021-03-31 23:00:00,6.2,96.0,12.3,1016.8,100.0,0.3
2021-04-01 00:00:00,5.9,95.0,13.3,1017.5,100.0,0.1
2021-04-01 01:00:00,5.4,93.0,12.8,1018.2,100.0,0.0
2021-04-01 02:00:00,5.0,91.0,10.9,1019.3,100.0,0.1
2021-04-01 03:00:00,5.0,88.0,9.8,1019.5,67.0,0.0
2021-04-01 04:00:00,4.6,88.0,9.7,1019.6,55.0,0.0
2021-04-01 05:00:00,4.1,88.0,11.2,1020.1,26.0,0.0
2021-04-01 06:00:00,3.1,90.0,10.4,1020.5,3.0,0.0
2021-04-01 07:00:00,2.2,91.0,10.5,1020.7,41.0,0.0
2021-04-01 08:00:00,2.9,87.0,9.4,1021.2,91.0,0.0
2021-04-01 09:00:00,5.3,77.0,5.6,1021.6,90.0,0.0
2021-04-01 10:00:00,7.3,65.0,5.1,1022.2,95.0,0.0
2021-04-01 11:00:00,8.6,57.0,4.7,1022.4,86.0,0.0
2021-04-01 12:00:00,9.9,49.0,5.7,1021.6,62.0,0.0
2021-04-01 13:00:00,10.4,45.0,9.0,1021.7,95.0,0.0
2021-04-01 14:00:00,8.1,63.0,15.3,1022.1,64.0,0.0
2021-04-01 15:00:00,9.5,60.0,15.6,1021.5,36.0,0.0
2021-04-01 16:00:00,10.4,54.0,15.0,1020.8,1.0,0.0
2021-04-01 17:00:00,10.3,54.0,14.3,1020.2,1.0,0.0
2021-04-01 18:00:00,9.8,54.0,11.9,1019.9,0.0,0.0
2021-04-01 19:00:00,8.9,56.0,9.4,1019.7,0.0,0.0
2021-04-01 20:00:00,7.3,57.0,12.4,1019.6,0.0,0.0
2021-04-01 21:00:00,6.0,63.0,14.5,1019.6,0.0,0.0
2021-04-01 22:00:00,5.1,65.0,13.5,1019.4,0.0,0.0
2021-04-01 23:00:00,4.2,68.0,11.2,1019.4,0.0,0.0
2021-04-02 00:00:00,3.8,67.0,11.5,1019.5,0.0,0.0
2021-04-02 01:00:00,3.7,64.0,12.2,1019.2,0.0,0.0
2021-04-02 02:00:00,4.1,65.0,13.5,1019.6,0.0,0.0
2021-04-02 03:00:00,3.8,66.0,11.3,1019.4,0.0,0.0
2021-04-02 04:00:00,3.7,66.0,9.2,1019.0,6.0,0.0
2021-04-02 05:00:00,3.6,66.0,10.9,1018.5,6.0,0.0
2021-04-02 06:00:00,3.8,66.0,14.3,1017.8,6.0,0.0
2021-04-02 07:00:00,3.9,68.0,16.8,1017.5,7.0,0.0
2021-04-02 08:00:00,5.1,66.0,16.3,1017.1,11.0,0.0
2021-04-02 09:00:00,7.0,62.0,19.0,1017.0,26.0,0.0
2021-04-02 10:00:00,8.9,56.0,19.1,1016.8,25.0,0.0
2021-04-02 11:00:00,10.3,50.0,18.5,1016.7,2.0,0.0
2021-04-02 12:00:00,11.0,47.0,18.7,1016.7,0.0,0.0
2021-04-02 13:00:00,12.1,39.0,16.2,1016.6,9.0,0.0
2021-04-02 14:00:00,11.9,36.0,11.9,1016.9,4.0,0.0
2021-04-02 15:00:00,11.7,36.0,6.6,1017.3,53.0,0.0
2021-04-02 16:00:00,11.5,33.0,1.8,1017.5,52.0,0.0
2021-04-02 17:00:00,10.7,39.0,4.4,1017.6,40.0,0.0
2021-04-02 18:00:00,10.1,44.0,0.8,1018.2,2.0,0.0
2021-04-02 19:00:00,9.1,58.0,1.5,1018.3,0.0,0.0
2021-04-02 20:00:00,6.3,67.0,5.8,1019.1,22.0,0.0
2021-04-02 21:00:00,6.2,47.0,12.6,1020.3,51.0,0.0
2021-04-02 22:00:00,5.0,52.0,10.9,1020.5,62.0,0.0
2021-04-02 23:00:00,4.8,53.0,13.6,1021.1,0.0,0.0
2021-04-03 00:00:00,4.3,54.0,14.8,1021.7,0.0,0.0
2021-04-03 01:00:00,3.5,58.0,13.1,1022.3,52.0,0.0
2021-04-03 02:00:00,2.7,64.0,11.4,1023.4,29.0,0.0
2021-04-03 03:00:00,1.7,70.0,9.7,1023.7,0.0,0.0
2021-04-03 04:00:00,0.9,75.0,8.2,1023.7,1.0,0.0
2021-04-03 05:00:00,0.0,80.0,6.9,1023.8,0.0,0.0
2021-04-03 06:00:00,-1.0,87.0,3.7,1023.6,0.0,0.0
2021-04-03 07:00:00,-1.5,92.0,3.6,1023.9,0.0,0.0
2021-04-03 08:00:00,0.4,85.0,4.0,1024.0,2.0,0.0
2021-04-03 09:00:00,4.5,66.0,2.5,1024.4,10.0,0.0
2021-04-03 10:00:00,5.9,59.0,7.1,1024.6,12.0,0.0
2021-04-03 11:00:00,6.6,56.0,9.6,1024.8,1.0,0.0
2021-04-03 12:00:00,7.1,55.0,11.5,1024.5,30.0,0.0
2021-04-03 13:00:00,7.3,56.0,12.4,1024.3,73.0,0.0
2021-04-03 14:00:00,6.5,61.0,13.6,1024.4,92.0,0.0
2021-04-03 15:00:00,7.1,59.0,15.9,1023.9,59.0,0.0
2021-04-03 16:00:00,7.0,58.0,18.3,1023.5,33.0,0.0
2021-04-03 17:00:00,6.9,58.0,19.2,1022.4,2.0,0.0
2021-04-03 18:00:00,6.2,64.0,17.6,1021.8,0.0,0.0
2021-04-03 19:00:00,5.8,71.0,13.8,1021.1,0.0,0.0
2021-04-03 20:00:00,4.3,79.0,12.0,1020.4,0.0,0.0
2021-04-03 21:00:00,3.2,84.0,11.4,1020.0,0.0,0.0
2021-04-03 22:00:00,2.9,85.0,11.3,1019.2,0.0,0.0
2021-04-03 23:00:00,2.7,84.0,10.8,1018.7,0.0,0.0
2021-04-04 00:00:00,2.3,83.0,10.6,1017.8,0.0,0.0
2021-04-04 01:00:00,2.2,81.0,10.5,1016.9,4.0,0.0
2021-04-04 02:00:00,2.3,78.0,10.8,1016.1,35.0,0.0
2021-04-04 03:00:00,3.0,70.0,12.4,1015.0,79.0,0.0
2021-04-04 04:00:00,4.1,65.0,13.6,1014.1,20.0,0.0
2021-04-04 05:00:00,4.4,68.0,19.0,1013.4,12.0,0.0
2021-04-04 06:00:00,3.9,75.0,18.4,1012.9,74.0,0.0
2021-04-04 07:00:00,3.9,76.0,18.3,1012.2,44.0,0.0
2021-04-04 08:00:00,5.2,78.0,16.3,1011.8,23.0,0.0
2021-04-04 09:00:00,7.0,76.0,18.1,1011.0,19.0,0.0
2021-04-04 10:00:00,8.2,66.0,19.7,1010.2,1.0,0.0
2021-04-04 11:00:00,9.5,61.0,25.0,1008.9,3.0,0.0
2021-04-04 12:00:00,10.2,62.0,27.2,1007.9,37.0,0.0
2021-04-04 13:00:00,10.3,65.0,26.6,1006.6,100.0,0.0
2021-04-04 14:00:00,9.3,68.0,28.9,1005.2,100.0,0.0
2021-04-04 15:00:00,7.8,73.0,29.8,1003.9,100.0,0.0
2021-04-04 16:00:00,7.5,73.0,28.4,1002.1,100.0,0.0
2021-04-04 17:00:00,7.3,75.0,30.7,999.9,100.0,0.0
2021-04-04 18:00:00,6.9,81.0,29.1,997.5,100.0,0.1
2021-04-04 19:00:00,6.4,84.0,33.4,995.4,100.0,0.3
2021-04-04 20:00:00,5.8,92.0,33.3,993.4,100.0,0.6
2021-04-04 21:00:00,5.9,92.0,31.2,991.7,84.0,0.4
2021-04-04 22:00:00,4.3,94.0,26.9,990.3,99.0,0.5
2021-04-04 23:00:00,3.5,86.0,25.1,989.4,7.0,0.1
2021-04-05 00:00:00,1.9,80.0,22.9,989.1,1.0,0.0
2021-04-05 01:00:00,0.7,68.0,22.0,989.3,93.0,0.0
2021-04-05 02:00:00,0.9,53.0,21.3,991.1,98.0,0.0
2021-04-05 03:00:00,-0.5,58.0,21.5,991.2,0.0,0.0
2021-04-05 04:00:00,-1.2,57.0,20.1,990.4,0.0,0.0
2021-04-05 05:00:00,-1.7,56.0,19.4,989.6,0.0,0.0
2021-04-05 06:00:00,-1.9,59.0,21.0,989.1,0.0,0.0
2021-04-05 07:00:00,-2.1,59.0,20.9,987.9,2.0,0.0
2021-04-05 08:00:00,-1.2,61.0,18.9,987.1,27.0,0.0
2021-04-05 09:00:00,0.4,57.0,25.3,986.7,99.0,0.0
2021-04-05 10:00:00,1.9,51.0,26.0,986.5,100.0,0.0
2021-04-05 11:00:00,2.4,48.0,24.6,987.0,100.0,0.0
2021-04-05 12:00:00,3.2,43.0,24.1,987.9,100.0,0.0
2021-04-05 13:00:00,3.6,43.0,22.4,988.5,99.0,0.0
2021-04-05 14:00:00,5.4,37.0,21.1,990.0,9.0,0.0
2021-04-05 15:00:00,7.5,26.0,20.6,990.1,66.0,0.0
2021-04-05 16:00:00,6.7,33.0,26.2,991.5,87.0,0.0
2021-04-05 17:00:00,6.3,35.0,23.7,992.0,89.0,0.0
2021-04-05 18:00:00,5.7,36.0,20.9,992.2,83.0,0.0
2021-04-05 19:00:00,4.7,45.0,20.3,992.3,10.0,0.0
2021-04-05 20:00:00,3.4,48.0,18.5,992.6,4.0,0.0
2021-04-05 21:00:00,2.3,52.0,18.4,993.0,33.0,0.0
2021-04-05 22:00:00,1.8,52.0,20.0,993.0,1.0,0.0
2021-04-05 23:00:00,1.2,56.0,19.8,993.2,0.0,0.0
2021-04-06 00:00:00,0.7,59.0,20.0,993.2,0.0,0.0
2021-04-06 01:00:00,0.6,60.0,19.6,993.2,0.0,0.0
2021-04-06 02:00:00,0.4,61.0,21.1,993.9,0.0,0.0
2021-04-06 03:00:00,0.4,60.0,20.0,993.3,0.0,0.0
2021-04-06 04:00:00,0.4,59.0,21.9,992.8,16.0,0.0
2021-04-06 05:00:00,0.3,58.0,22.3,992.7,19.0,0.0
2021-04-06 06:00:00,0.2,58.0,21.2,992.9,31.0,0.0
2021-04-06 07:00:00,0.0,59.0,20.5,992.8,30.0,0.0
2021-04-06 08:00:00,0.8,57.0,20.3,992.8,76.0,0.0
2021-04-06 09:00:00,2.0,54.0,18.3,992.8,83.0,0.0
2021-04-06 10:00:00,3.5,49.0,18.8,992.8,81.0,0.0
2021-04-06 11:00:00,4.9,44.0,18.5,992.8,59.0,0.0
2021-04-06 12:00:00,6.2,37.0,19.2,992.8,6.0,0.0
2021-04-06 13:00:00,6.9,32.0,21.3,993.1,3.0,0.0
2021-04-06 14:00:00,6.4,37.0,19.9,994.1,8.0,0.0
2021-04-06 15:00:00,6.9,37.0,21.1,993.9,13.0,0.0
2021-04-06 16:00:00,7.0,36.0,21.6,993.9,40.0,0.0
2021-04-06 17:00:00,6.3,39.0,21.4,994.1,27.0,0.0
2021-04-06 18:00:00,5.7,40.0,20.0,994.2,16.0,0.0
2021-04-06 19:00:00,4.7,47.0,18.3,994.4,2.0,0.0
2021-04-06 20:00:00,3.2,53.0,17.0,994.6,11.0,0.0
2021-04-06 21:00:00,2.1,61.0,17.3,994.9,97.0,0.0
2021-04-06 22:00:00,1.7,63.0,16.6,995.1,97.0,0.0
2021-04-06 23:00:00,1.4,65.0,16.6,995.3,42.0,0.0
2021-04-07 00:00:00,1.1,65.0,16.6,995.6,56.0,0.0
2021-04-07 01:00:00,0.8,66.0,15.5,995.9,0.0,0.0
2021-04-07 02:00:00,0.9,65.0,15.3,996.9,21.0,0.0
2021-04-07 03:00:00,0.7,64.0,12.0,997.1,82.0,0.0
2021-04-07 04:00:00,0.4,64.0,10.1,997.5,89.0,0.0
2021-04-07 05:00:00,0.1,65.0,9.4,997.8,89.0,0.0
2021-04-07 06:00:00,-0.2,67.0,10.0,997.9,84.0,0.0
2021-04-07 07:00:00,-0.4,68.0,8.9,998.0,62.0,0.0
2021-04-07 08:00:00,0.9,67.0,10.5,998.4,92.0,0.0
2021-04-07 09:00:00,3.2,63.0,8.3,998.7,96.0,0.0
2021-04-07 10:00:00,4.8,59.0,8.4,999.0,98.0,0.0
2021-04-07 11:00:00,5.5,56.0,7.6,999.2,92.0,0.0
2021-04-07 12:00:00,6.8,50.0,7.2,999.3,97.0,0.0
2021-04-07 13:00:00,7.4,49.0,6.6,999.7,98.0,0.0
2021-04-07 14:00:00,6.0,60.0,6.9,1000.6,97.0,0.0
2021-04-07 15:00:00,6.0,62.0,8.8,1001.2,74.0,0.6
2021-04-07 16:00:00,4.6,76.0,9.7,1001.9,72.0,1.4
2021-04-07 17:00:00,4.1,77.0,8.9,1002.3,78.0,0.4
2021-04-07 18:00:00,3.5,86.0,3.5,1002.9,89.0,0.6
2021-04-07 19:00:00,2.9,95.0,6.5,1003.5,91.0,0.5
2021-04-07 20:00:00,2.1,99.0,8.0,1004.1,69.0,0.2
2021-04-07 21:00:00,0.9,100.0,5.4,1004.9,53.0,0.0
2021-04-07 22:00:00,0.9,94.0,10.6,1005.4,1.0,0.0
2021-04-07 23:00:00,0.4,87.0,16.9,1005.9,0.0,0.0
2021-04-08 00:00:00,0.0,84.0,16.9,1006.6,0.0,0.0
2021-04-08 01:00:00,-0.5,81.0,16.6,1007.0,0.0,0.0
2021-04-08 02:00:00,-0.5,75.0,16.3,1007.5,0.0,0.0
2021-04-08 03:00:00,-0.7,73.0,14.8,1007.8,2.0,0.0
2021-04-08 04:00:00,-1.1,71.0,14.1,1008.1,0.0,0.0
2021-04-08 05:00:00,-1.3,69.0,14.4,1008.3,0.0,0.0
2021-04-08 06:00:00,-1.3,69.0,14.8,1008.3,0.0,0.0
2021-04-08 07:00:00,-1.0,72.0,15.3,1008.6,90.0,0.0
2021-04-08 08:00:00,0.2,71.0,13.3,1008.6,100.0,0.0
2021-04-08 09:00:00,1.7,66.0,12.7,1008.8,90.0,0.0
2021-04-08 10:00:00,3.4,58.0,14.0,1008.6,97.0,0.0
2021-04-08 11:00:00,4.6,49.0,18.0,1008.2,100.0,0.0
2021-04-08 12:00:00,4.3,55.0,19.3,1007.8,100.0,0.0
2021-04-08 13:00:00,4.6,55.0,20.6,1007.2,100.0,0.0
2021-04-08 14:00:00,3.6,74.0,24.1,1007.3,100.0,0.0
2021-04-08 15:00:00,3.6,82.0,25.2,1006.2,100.0,0.5
2021-04-08 16:00:00,3.3,94.0,25.2,1004.8,100.0,0.9
2021-04-08 17:00:00,2.9,100.0,24.9,1003.3,100.0,1.2
2021-04-08 18:00:00,3.9,100.0,23.8,1001.2,100.0,1.7
2021-04-08 19:00:00,5.1,100.0,24.2,999.4,100.0,1.0
2021-04-08 20:00:00,5.8,96.0,25.6,998.4,100.0,0.4
2021-04-08 21:00:00,5.5,100.0,29.5,997.4,100.0,0.5
2021-04-08 22:00:00,5.4,100.0,32.3,996.3,100.0,0.5
2021-04-08 23:00:00,5.5,100.0,33.7,994.9,100.0,1.0
2021-04-09 00:00:00,5.8,95.0,35.9,993.7,100.0,0.9
2021-04-09 01:00:00,5.1,100.0,30.8,993.3,99.0,1.1
2021-04-09 02:00:00,3.8,92.0,20.9,993.2,98.0,1.2
2021-04-09 03:00:00,3.8,91.0,20.6,992.7,100.0,0.2
2021-04-09 04:00:00,3.8,85.0,23.6,992.0,77.0,0.0
2021-04-09 05:00:00,3.1,87.0,23.1,991.5,18.0,0.0
2021-04-09 06:00:00,3.2,87.0,26.3,990.6,86.0,0.0
2021-04-09 07:00:00,3.3,86.0,23.1,990.5,4.0,0.1
2021-04-09 08:00:00,3.8,78.0,25.8,991.3,1.0,0.0
2021-04-09 09:00:00,4.8,69.0,28.9,991.5,1.0,0.0
2021-04-09 10:00:00,5.6,64.0,34.9,991.7,7.0,0.0
2021-04-09 11:00:00,6.4,60.0,33.8,992.7,41.0,0.0
2021-04-09 12:00:00,6.7,59.0,32.4,994.0,33.0,0.0
2021-04-09 13:00:00,7.0,60.0,31.0,995.1,26.0,0.0
2021-04-09 14:00:00,6.1,56.0,28.8,996.3,46.0,0.0
2021-04-09 15:00:00,6.4,56.0,28.1,996.9,15.0,0.0
2021-04-09 16:00:00,6.1,56.0,31.5,997.7,45.0,0.0
2021-04-09 17:00:00,5.1,56.0,28.2,998.7,32.0,0.0
2021-04-09 18:00:00,4.9,50.0,26.8,999.5,30.0,0.1
2021-04-09 19:00:00,4.1,49.0,23.1,1000.1,7.0,0.0
2021-04-09 20:00:00,2.7,56.0,20.9,1000.7,0.0,0.0
2021-04-09 21:00:00,1.6,64.0,18.4,1001.6,2.0,0.0
2021-04-09 22:00:00,0.8,72.0,16.7,1002.4,0.0,0.0
2021-04-09 23:00:00,0.3,76.0,15.2,1002.6,0.0,0.0
2021-04-10 00:00:00,-0.1,81.0,15.2,1003.1,14.0,0.0
2021-04-10 01:00:00,-0.2,81.0,15.9,1003.3,23.0,0.0
2021-04-10 02:00:00,-0.4,81.0,15.1,1003.7,7.0,0.0
2021-04-10 03:00:00,-0.3,80.0,14.4,1004.0,0.0,0.0
2021-04-10 04:00:00,-0.5,84.0,14.3,1004.1,0.0,0.0
2021-04-10 05:00:00,-0.7,84.0,13.8,1004.5,0.0,0.0
2021-04-10 06:00:00,-0.7,84.0,13.1,1005.0,0.0,0.0
2021-04-10 07:00:00,-0.7,85.0,12.6,1005.6,0.0,0.0
2021-04-10 08:00:00,1.0,79.0,12.0,1006.3,0.0,0.0
2021-04-10 09:00:00,3.1,70.0,12.8,1007.0,0.0,0.0
2021-04-10 10:00:00,4.9,61.0,13.7,1007.5,2.0,0.0
2021-04-10 11:00:00,6.3,50.0,14.4,1008.1,7.0,0.0
2021-04-10 12:00:00,7.2,43.0,16.2,1008.7,10.0,0.0
2021-04-10 13:00:00,7.8,38.0,17.1,1009.3,11.0,0.0
2021-04-10 14:00:00,7.7,37.0,16.3,1010.1,40.0,0.1
2021-04-10 15:00:00,8.0,37.0,15.3,1010.3,55.0,0.1
2021-04-10 16:00:00,7.7,41.0,16.2,1010.5,46.0,0.1
2021-04-10 17:00:00,7.5,43.0,14.8,1010.7,49.0,0.0
2021-04-10 18:00:00,7.2,45.0,13.1,1010.7,35.0,0.0
2021-04-10 19:00:00,6.3,52.0,12.3,1010.9,42.0,0.0
2021-04-10 20:00:00,4.6,63.0,10.8,1011.5,18.0,0.0
2021-04-10 21:00:00,2.7,71.0,11.2,1012.3,0.0,0.0
2021-04-10 22:00:00,1.5,74.0,10.8,1012.9,0.0,0.0
2021-04-10 23:00:00,0.6,77.0,10.7,1013.2,0.0,0.0
2021-04-11 00:00:00,-0.1,80.0,11.0,1013.6,0.0,0.0
2021-04-11 01:00:00,-0.6,81.0,11.2,1013.5,0.0,0.0
2021-04-11 02:00:00,-1.1,84.0,11.0,1013.9,0.0,0.0
2021-04-11 03:00:00,-1.4,83.0,10.6,1013.7,70.0,0.0
2021-04-11 04:00:00,-2.0,85.0,9.4,1013.7,91.0,0.0
2021-04-11 05:00:00,-2.0,83.0,9.5,1013.7,90.0,0.0
2021-04-11 06:00:00,-1.6,78.0,9.7,1013.5,91.0,0.0
2021-04-11 07:00:00,-1.2,74.0,9.9,1013.6,100.0,0.0
2021-04-11 08:00:00,0.5,65.0,9.8,1013.7,100.0,0.0
2021-04-11 09:00:00,2.4,56.0,9.4,1014.1,100.0,0.0
2021-04-11 10:00:00,4.0,51.0,11.0,1014.0,100.0,0.0
2021-04-11 11:00:00,4.9,52.0,11.8,1013.8,100.0,0.0
2021-04-11 12:00:00,5.4,52.0,12.9,1013.6,100.0,0.0
2021-04-11 13:00:00,5.5,51.0,16.3,1013.5,100.0,0.3
2021-04-11 14:00:00,4.4,59.0,15.3,1013.2,100.0,0.0
2021-04-11 15:00:00,4.5,61.0,15.5,1013.1,100.0,0.2
2021-04-11 16:00:00,3.9,71.0,15.9,1013.0,100.0,0.3
2021-04-11 17:00:00,3.4,82.0,13.3,1012.7,100.0,0.4
2021-04-11 18:00:00,3.0,91.0,9.5,1012.7,100.0,0.4
2021-04-11 19:00:00,2.4,97.0,8.2,1012.5,100.0,0.4
2021-04-11 20:00:00,1.6,100.0,12.0,1012.3,100.0,0.4
2021-04-11 21:00:00,1.4,95.0,11.6,1012.4,100.0,0.2
2021-04-11 22:00:00,1.3,94.0,11.4,1012.2,100.0,0.0
2021-04-11 23:00:00,1.2,93.0,12.2,1011.7,100.0,0.0
2021-04-12 00:00:00,0.9,91.0,12.6,1011.4,100.0,0.0
2021-04-12 01:00:00,1.1,88.0,12.4,1011.1,100.0,0.1
2021-04-12 02:00:00,1.5,80.0,11.2,1011.5,100.0,0.3
2021-04-12 03:00:00,1.7,78.0,10.5,1011.4,100.0,0.0
2021-04-12 04:00:00,1.5,77.0,10.5,1011.3,100.0,0.0
2021-04-12 05:00:00,1.4,76.0,11.7,1011.0,100.0,0.1
2021-04-12 06:00:00,1.4,76.0,11.6,1010.9,100.0,0.1
2021-04-12 07:00:00,1.2,78.0,10.5,1010.9,100.0,0.1
2021-04-12 08:00:00,2.0,75.0,9.0,1011.0,97.0,0.0
2021-04-12 09:00:00,3.6,67.0,7.6,1011.3,80.0,0.0
2021-04-12 10:00:00,5.3,55.0,6.8,1011.4,51.0,0.1
2021-04-12 11:00:00,6.2,53.0,6.5,1011.4,61.0,0.0
2021-04-12 12:00:00,7.0,52.0,7.6,1011.3,76.0,0.0
2021-04-12 13:00:00,7.7,51.0,9.0,1011.6,87.0,0.0
2021-04-12 14:00:00,8.0,50.0,11.8,1011.3,83.0,0.0
2021-04-12 15:00:00,8.2,48.0,11.3,1011.4,88.0,0.1
2021-04-12 16:00:00,6.9,54.0,12.2,1011.5,81.0,0.2
2021-04-12 17:00:00,6.9,51.0,10.4,1011.6,81.0,0.0
2021-04-12 18:00:00,7.2,49.0,7.2,1011.6,75.0,0.0
2021-04-12 19:00:00,6.1,60.0,4.0,1012.0,96.0,0.2
2021-04-12 20:00:00,4.2,84.0,3.1,1012.3,95.0,0.4
2021-04-12 21:00:00,2.9,95.0,7.4,1013.1,94.0,0.3
2021-04-12 22:00:00,2.2,94.0,6.4,1013.4,40.0,0.0
2021-04-12 23:00:00,0.9,92.0,8.7,1013.5,20.0,0.0
2021-04-13 00:00:00,0.3,90.0,11.5,1013.9,11.0,0.0
2021-04-13 01:00:00,0.0,87.0,13.4,1014.3,11.0,0.0
2021-04-13 02:00:00,0.6,72.0,12.0,1015.4,11.0,0.0
2021-04-13 03:00:00,-0.1,73.0,11.8,1015.7,9.0,0.0
2021-04-13 04:00:00,-0.5,73.0,11.8,1016.2,24.0,0.0
2021-04-13 05:00:00,-0.7,73.0,12.2,1016.5,26.0,0.0
2021-04-13 06:00:00,-0.9,72.0,12.1,1016.7,20.0,0.0
2021-04-13 07:00:00,-0.7,71.0,12.2,1017.1,21.0,0.0
2021-04-13 08:00:00,1.2,64.0,11.6,1017.7,4.0,0.0
2021-04-13 09:00:00,4.1,52.0,8.7,1018.3,6.0,0.0
2021-04-13 10:00:00,6.5,42.0,6.3,1018.5,22.0,0.0
2021-04-13 11:00:00,7.8,34.0,4.7,1018.8,31.0,0.0
2021-04-13 12:00:00,8.4,31.0,7.0,1018.8,89.0,0.0
2021-04-13 13:00:00,8.2,33.0,7.6,1018.7,47.0,0.0
2021-04-13 14:00:00,7.2,36.0,3.8,1020.2,58.0,0.0
2021-04-13 15:00:00,8.0,34.0,3.8,1020.3,59.0,0.0
2021-04-13 16:00:00,8.5,29.0,1.6,1020.2,52.0,0.0
2021-04-13 17:00:00,8.9,28.0,7.1,1020.1,69.0,0.0
2021-04-13 18:00:00,8.4,30.0,10.2,1020.2,32.0,0.0
2021-04-13 19:00:00,7.6,34.0,12.4,1020.5,0.0,0.0
2021-04-13 20:00:00,5.8,40.0,16.4,1021.2,38.0,0.0
2021-04-13 21:00:00,4.0,50.0,14.6,1022.3,0.0,0.0
2021-04-13 22:00:00,2.8,56.0,14.4,1022.9,0.0,0.0
2021-04-13 23:00:00,1.8,62.0,13.5,1023.4,0.0,0.0
2021-04-14 00:00:00,1.1,66.0,14.2,1023.5,0.0,0.0
2021-04-14 01:00:00,0.7,68.0,14.2,1023.9,0.0,0.0
2021-04-14 02:00:00,0.6,70.0,13.9,1024.5,16.0,0.0
2021-04-14 03:00:00,0.1,71.0,12.6,1024.6,57.0,0.0
2021-04-14 04:00:00,-0.2,71.0,12.2,1025.0,4.0,0.0
2021-04-14 05:00:00,-0.5,72.0,12.5,1025.2,0.0,0.0
2021-04-14 06:00:00,-0.7,72.0,12.8,1025.5,0.0,0.0
2021-04-14 07:00:00,-0.5,71.0,12.3,1025.8,0.0,0.0
2021-04-14 08:00:00,1.5,65.0,10.3,1026.3,8.0,0.0
2021-04-14 09:00:00,4.3,56.0,6.6,1026.7,24.0,0.0
2021-04-14 10:00:00,6.4,44.0,2.5,1026.9,0.0,0.0
2021-04-14 11:00:00,7.6,40.0,2.0,1026.9,0.0,0.0
2021-04-14 12:00:00,8.4,38.0,4.3,1026.9,0.0,0.0
2021-04-14 13:00:00,8.6,42.0,9.6,1026.6,0.0,0.0
2021-04-14 14:00:00,6.9,49.0,14.9,1027.5,0.0,0.0
2021-04-14 15:00:00,6.9,48.0,16.9,1027.6,6.0,0.0
2021-04-14 16:00:00,6.8,49.0,15.8,1027.5,82.0,0.0
2021-04-14 17:00:00,6.7,50.0,13.4,1027.4,95.0,0.0
2021-04-14 18:00:00,6.4,59.0,10.6,1027.3,100.0,0.0
2021-04-14 19:00:00,5.6,72.0,7.4,1027.1,100.0,0.0
2021-04-14 20:00:00,5.0,80.0,6.6,1027.5,100.0,0.0
2021-04-14 21:00:00,4.7,84.0,5.6,1028.1,99.0,0.0
2021-04-14 22:00:00,3.9,89.0,5.6,1028.4,7.0,0.0
2021-04-14 23:00:00,2.7,92.0,3.7,1028.9,7.0,0.0
2021-04-15 00:00:00,1.3,92.0,9.2,1029.4,6.0,0.0
2021-04-15 01:00:00,0.9,87.0,9.4,1029.9,5.0,0.0
2021-04-15 02:00:00,0.6,83.0,8.7,1030.3,20.0,0.0
2021-04-15 03:00:00,1.0,73.0,8.6,1030.5,43.0,0.0
2021-04-15 04:00:00,0.9,74.0,7.0,1030.9,56.0,0.0
2021-04-15 05:00:00,1.2,73.0,8.8,1031.2,72.0,0.0
2021-04-15 06:00:00,1.4,74.0,8.3,1031.5,62.0,0.0
2021-04-15 07:00:00,1.8,73.0,8.6,1031.8,45.0,0.0
2021-04-15 08:00:00,3.6,67.0,8.2,1032.3,49.0,0.0
2021-04-15 09:00:00,5.8,55.0,6.7,1032.7,41.0,0.0
2021-04-15 10:00:00,7.5,48.0,7.6,1032.8,10.0,0.0
2021-04-15 11:00:00,8.9,44.0,8.7,1032.9,0.0,0.0
2021-04-15 12:00:00,9.3,44.0,11.8,1033.0,52.0,0.0
2021-04-15 13:00:00,9.1,48.0,13.5,1032.8,98.0,0.0
2021-04-15 14:00:00,8.7,41.0,13.0,1033.0,98.0,0.0
2021-04-15 15:00:00,8.6,41.0,10.8,1033.0,99.0,0.0
2021-04-15 16:00:00,8.5,42.0,9.0,1032.7,93.0,0.0
2021-04-15 17:00:00,9.1,41.0,7.9,1032.2,83.0,0.0
2021-04-15 18:00:00,8.6,43.0,8.9,1032.0,85.0,0.0
2021-04-15 19:00:00,7.6,48.0,7.9,1031.8,77.0,0.0
2021-04-15 20:00:00,6.2,67.0,5.1,1031.9,78.0,0.0
2021-04-15 21:00:00,5.2,58.0,9.5,1032.4,60.0,0.0
2021-04-15 22:00:00,4.3,61.0,10.7,1032.6,74.0,0.0
2021-04-15 23:00:00,4.2,63.0,10.0,1032.4,30.0,0.0
2021-04-16 00:00:00,3.1,70.0,10.8,1032.4,30.0,0.0
2021-04-16 01:00:00,2.6,74.0,11.8,1032.2,19.0,0.0
2021-04-16 02:00:00,1.9,79.0,11.4,1032.0,4.0,0.0
2021-04-16 03:00:00,1.2,82.0,12.0,1031.6,1.0,0.0
2021-04-16 04:00:00,1.4,76.0,12.6,1031.4,1.0,0.0
2021-04-16 05:00:00,1.3,73.0,13.1,1031.4,5.0,0.0
2021-04-16 06:00:00,1.2,68.0,13.1,1031.5,16.0,0.0
2021-04-16 07:00:00,1.9,63.0,12.6,1031.4,20.0,0.0
2021-04-16 08:00:00,4.4,57.0,12.3,1031.3,13.0,0.0
2021-04-16 09:00:00,7.4,48.0,11.5,1031.2,23.0,0.0
2021-04-16 10:00:00,8.9,42.0,12.5,1031.2,13.0,0.0
2021-04-16 11:00:00,9.9,41.0,11.6,1031.1,0.0,0.0
2021-04-16 12:00:00,10.7,39.0,13.1,1030.8,28.0,0.0
2021-04-16 13:00:00,10.7,40.0,14.4,1030.4,11.0,0.0
2021-04-16 14:00:00,10.3,40.0,13.3,1030.4,22.0,0.0
2021-04-16 15:00:00,10.8,40.0,14.1,1030.0,0.0,0.0
2021-04-16 16:00:00,10.8,42.0,14.0,1029.5,0.0,0.0
2021-04-16 17:00:00,10.7,43.0,14.5,1029.0,0.0,0.0
2021-04-16 18:00:00,10.7,42.0,13.4,1028.8,0.0,0.0
2021-04-16 19:00:00,10.4,46.0,8.7,1028.6,0.0,0.0
2021-04-16 20:00:00,8.0,66.0,6.4,1028.5,0.0,0.0
2021-04-16 21:00:00,6.4,61.0,7.4,1028.8,12.0,0.0
2021-04-16 22:00:00,4.6,70.0,11.5,1029.1,28.0,0.0
2021-04-16 23:00:00,4.1,73.0,10.6,1029.3,32.0,0.0
2021-04-17 00:00:00,4.3,69.0,11.2,1029.2,22.0,0.0
2021-04-17 01:00:00,4.5,63.0,12.4,1029.1,11.0,0.0
2021-04-17 02:00:00,5.5,59.0,12.8,1029.1,14.0,0.0
2021-04-17 03:00:00,4.9,61.0,12.8,1028.7,6.0,0.0
2021-04-17 04:00:00,4.8,60.0,13.3,1028.7,8.0,0.0
2021-04-17 05:00:00,4.8,61.0,13.3,1028.7,37.0,0.0
2021-04-17 06:00:00,5.3,61.0,15.2,1028.9,87.0,0.0
2021-04-17 07:00:00,5.9,65.0,15.3,1029.2,100.0,0.1
2021-04-17 08:00:00,5.8,74.0,14.0,1029.5,100.0,0.3
2021-04-17 09:00:00,5.9,79.0,14.0,1029.6,100.0,0.3
2021-04-17 10:00:00,6.8,74.0,11.4,1029.8,100.0,0.1
2021-04-17 11:00:00,8.0,68.0,7.6,1029.9,100.0,0.0
2021-04-17 12:00:00,8.7,58.0,8.0,1029.8,100.0,0.0
2021-04-17 13:00:00,9.8,47.0,8.5,1029.2,99.0,0.0
2021-04-17 14:00:00,10.1,52.0,7.6,1028.6,70.0,0.0
2021-04-17 15:00:00,12.0,31.0,12.9,1028.2,90.0,0.0
2021-04-17 16:00:00,12.6,30.0,15.3,1027.6,78.0,0.0
2021-04-17 17:00:00,12.9,32.0,14.8,1027.2,46.0,0.0
2021-04-17 18:00:00,12.9,35.0,13.8,1026.9,57.0,0.0
2021-04-17 19:00:00,12.3,40.0,12.2,1026.5,33.0,0.0
2021-04-17 20:00:00,11.2,45.0,11.7,1026.4,18.0,0.0
2021-04-17 21:00:00,9.8,48.0,12.2,1026.7,4.0,0.0
2021-04-17 22:00:00,8.7,52.0,11.6,1026.8,9.0,0.0
2021-04-17 23:00:00,7.7,58.0,11.7,1027.0,9.0,0.0
2021-04-18 00:00:00,7.7,58.0,14.3,1027.0,18.0,0.0
2021-04-18 01:00:00,7.6,58.0,14.5,1027.1,35.0,0.0
2021-04-18 02:00:00,7.9,56.0,16.2,1027.0,96.0,0.0
2021-04-18 03:00:00,7.4,56.0,16.1,1026.7,14.0,0.0
2021-04-18 04:00:00,7.2,57.0,16.1,1026.7,25.0,0.0
2021-04-18 05:00:00,6.8,58.0,16.3,1026.7,54.0,0.0
2021-04-18 06:00:00,6.4,59.0,16.6,1026.6,80.0,0.0
2021-04-18 07:00:00,6.5,59.0,16.3,1026.6,78.0,0.0
2021-04-18 08:00:00,7.8,56.0,16.1,1026.7,44.0,0.0
2021-04-18 09:00:00,9.4,49.0,17.1,1026.5,25.0,0.0
2021-04-18 10:00:00,10.9,42.0,17.8,1026.4,35.0,0.0
2021-04-18 11:00:00,12.1,37.0,19.0,1026.2,27.0,0.0
2021-04-18 12:00:00,13.1,34.0,20.2,1026.1,13.0,0.0
2021-04-18 13:00:00,13.6,33.0,21.4,1025.9,21.0,0.0
2021-04-18 14:00:00,13.8,30.0,22.3,1025.6,0.0,0.0
2021-04-18 15:00:00,14.4,30.0,21.1,1025.4,18.0,0.0
2021-04-18 16:00:00,14.6,31.0,20.2,1025.2,24.0,0.0
2021-04-18 17:00:00,14.6,32.0,18.9,1024.8,29.0,0.0
2021-04-18 18:00:00,14.4,35.0,16.6,1024.6,27.0,0.0
2021-04-18 19:00:00,13.7,39.0,15.8,1024.6,19.0,0.0
2021-04-18 20:00:00,12.4,42.0,14.0,1024.6,14.0,0.0
2021-04-18 21:00:00,10.6,45.0,13.0,1024.9,11.0,0.0
2021-04-18 22:00:00,9.7,48.0,12.8,1025.1,31.0,0.0
2021-04-18 23:00:00,9.2,50.0,12.5,1025.2,36.0,0.0
2021-04-19 00:00:00,8.7,52.0,13.1,1025.2,30.0,0.0
2021-04-19 01:00:00,8.2,54.0,13.6,1025.2,16.0,0.0
2021-04-19 02:00:00,8.7,55.0,14.9,1025.0,7.0,0.0
2021-04-19 03:00:00,7.9,54.0,14.1,1024.9,0.0,0.0
2021-04-19 04:00:00,7.5,54.0,14.5,1024.9,0.0,0.0
2021-04-19 05:00:00,7.1,55.0,15.2,1024.9,0.0,0.0
2021-04-19 06:00:00,6.8,56.0,15.2,1024.9,0.0,0.0
2021-04-19 07:00:00,6.9,58.0,14.8,1025.0,0.0,0.0
2021-04-19 08:00:00,8.4,57.0,14.5,1025.1,30.0,0.0
2021-04-19 09:00:00,9.9,53.0,15.6,1025.1,47.0,0.0
2021-04-19 10:00:00,11.0,49.0,16.3,1025.0,33.0,0.0
2021-04-19 11:00:00,11.8,45.0,16.7,1025.1,11.0,0.0
2021-04-19 12:00:00,12.5,42.0,17.1,1024.9,0.0,0.0
2021-04-19 13:00:00,13.3,38.0,16.1,1024.7,0.0,0.0
2021-04-19 14:00:00,13.6,34.0,16.7,1024.3,0.0,0.0
2021-04-19 15:00:00,13.8,33.0,16.3,1024.0,0.0,0.0
2021-04-19 16:00:00,13.7,33.0,15.3,1023.5,0.0,0.0
2021-04-19 17:00:00,13.3,36.0,13.7,1023.0,0.0,0.0
2021-04-19 18:00:00,12.8,42.0,11.9,1022.8,0.0,0.0
2021-04-19 19:00:00,12.1,48.0,9.1,1022.5,0.0,0.0
2021-04-19 20:00:00,10.6,56.0,8.4,1022.1,0.0,0.0
2021-04-19 21:00:00,8.8,59.0,9.4,1021.9,0.0,0.0
2021-04-19 22:00:00,7.7,61.0,9.9,1021.8,0.0,0.0
2021-04-19 23:00:00,6.9,62.0,9.7,1021.6,0.0,0.0
2021-04-20 00:00:00,6.4,61.0,11.0,1021.3,0.0,0.0
2021-04-20 01:00:00,5.9,62.0,9.6,1021.0,0.0,0.0
2021-04-20 02:00:00,5.9,57.0,10.6,1020.7,0.0,0.0
2021-04-20 03:00:00,5.3,58.0,10.6,1020.1,0.0,0.0
2021-04-20 04:00:00,5.0,59.0,10.5,1019.7,0.0,0.0
2021-04-20 05:00:00,4.5,62.0,10.1,1019.3,0.0,0.0
2021-04-20 06:00:00,4.0,65.0,10.1,1019.0,0.0,0.0
2021-04-20 07:00:00,4.7,64.0,10.1,1018.6,0.0,0.0
2021-04-20 08:00:00,7.5,59.0,8.1,1018.3,0.0,0.0
2021-04-20 09:00:00,10.4,52.0,5.1,1018.1,0.0,0.0
2021-04-20 10:00:00,12.3,49.0,4.5,1017.8,0.0,0.0
2021-04-20 11:00:00,13.4,48.0,6.7,1017.2,0.0,0.0
2021-04-20 12:00:00,13.8,51.0,9.2,1016.8,0.0,0.0
2021-04-20 13:00:00,13.8,53.0,10.0,1016.0,0.0,0.0
2021-04-20 14:00:00,13.4,50.0,10.4,1015.6,0.0,0.0
2021-04-20 15:00:00,13.3,48.0,11.0,1015.2,0.0,0.0
2021-04-20 16:00:00,12.2,53.0,13.2,1014.7,65.0,0.0
2021-04-20 17:00:00,12.5,54.0,12.8,1013.9,98.0,0.0
2021-04-20 18:00:00,12.6,53.0,13.3,1013.1,100.0,0.0
2021-04-20 19:00:00,11.7,56.0,13.0,1012.4,100.0,0.0
2021-04-20 20:00:00,10.3,62.0,13.5,1011.9,99.0,0.0
2021-04-20 21:00:00,9.4,68.0,13.2,1011.6,99.0,0.0
2021-04-20 22:00:00,8.6,71.0,12.8,1011.1,79.0,0.0
2021-04-20 23:00:00,7.6,77.0,14.0,1010.7,64.0,0.0
2021-04-21 00:00:00,6.8,82.0,14.4,1010.3,30.0,0.0
2021-04-21 01:00:00,6.2,87.0,15.2,1009.9,10.0,0.0
2021-04-21 02:00:00,6.6,80.0,17.0,1009.3,3.0,0.0
2021-04-21 03:00:00,5.7,71.0,16.9,1009.2,1.0,0.0
2021-04-21 04:00:00,4.8,76.0,15.5,1009.1,1.0,0.0
2021-04-21 05:00:00,4.4,77.0,15.5,1008.7,0.0,0.0
2021-04-21 06:00:00,4.0,72.0,16.0,1008.4,0.0,0.0
2021-04-21 07:00:00,4.2,69.0,15.9,1007.9,0.0,0.0
2021-04-21 08:00:00,5.1,68.0,16.2,1007.3,0.0,0.0
2021-04-21 09:00:00,6.5,57.0,22.7,1006.8,2.0,0.0
2021-04-21 10:00:00,8.0,49.0,24.8,1006.1,10.0,0.0
2021-04-21 11:00:00,9.2,45.0,23.4,1006.0,23.0,0.0
2021-04-21 12:00:00,10.0,39.0,25.0,1006.1,21.0,0.0
2021-04-21 13:00:00,10.6,36.0,25.5,1006.0,15.0,0.0
2021-04-21 14:00:00,10.0,34.0,28.3,1006.4,6.0,0.0
2021-04-21 15:00:00,10.3,31.0,30.6,1006.4,37.0,0.0
2021-04-21 16:00:00,10.2,32.0,30.9,1006.7,22.0,0.0
2021-04-21 17:00:00,9.7,32.0,31.1,1007.4,3.0,0.0
2021-04-21 18:00:00,9.1,35.0,29.5,1007.8,0.0,0.0
2021-04-21 19:00:00,8.2,41.0,26.5,1008.0,0.0,0.0
2021-04-21 20:00:00,7.1,47.0,25.5,1008.3,0.0,0.0
2021-04-21 21:00:00,6.1,49.0,23.1,1008.8,0.0,0.0
2021-04-21 22:00:00,5.5,49.0,22.5,1009.3,0.0,0.0
2021-04-21 23:00:00,5.1,49.0,20.9,1009.8,0.0,0.0
2021-04-22 00:00:00,4.7,49.0,20.3,1010.5,0.0,0.0
2021-04-22 01:00:00,4.3,52.0,20.0,1010.9,0.0,0.0
2021-04-22 02:00:00,3.9,59.0,19.7,1012.0,0.0,0.0
2021-04-22 03:00:00,3.6,59.0,20.0,1012.8,6.0,0.0
2021-04-22 04:00:00,3.3,59.0,17.3,1013.3,50.0,0.0
2021-04-22 05:00:00,3.0,59.0,14.5,1013.6,33.0,0.0
2021-04-22 06:00:00,2.9,58.0,12.6,1013.8,44.0,0.0
2021-04-22 07:00:00,3.8,58.0,13.5,1013.8,71.0,0.0
2021-04-22 08:00:00,5.1,61.0,11.3,1013.9,88.0,0.0
2021-04-22 09:00:00,6.1,61.0,13.2,1014.2,86.0,0.0
2021-04-22 10:00:00,7.3,54.0,13.7,1014.3,55.0,0.0
2021-04-22 11:00:00,8.9,45.0,15.3,1014.4,4.0,0.0
2021-04-22 12:00:00,10.6,37.0,17.6,1014.4,1.0,0.0
2021-04-22 13:00:00,11.2,34.0,19.7,1014.2,0.0,0.0
2021-04-22 14:00:00,11.3,31.0,19.7,1014.6,0.0,0.0
2021-04-22 15:00:00,11.6,29.0,19.8,1014.5,0.0,0.0
2021-04-22 16:00:00,11.7,30.0,20.0,1014.6,1.0,0.0
2021-04-22 17:00:00,11.3,32.0,20.7,1015.1,6.0,0.0
2021-04-22 18:00:00,10.6,33.0,20.1,1015.5,0.0,0.0
2021-04-22 19:00:00,9.8,36.0,17.7,1016.0,0.0,0.0
2021-04-22 20:00:00,8.4,43.0,16.3,1016.5,14.0,0.0
2021-04-22 21:00:00,6.7,47.0,16.3,1017.3,47.0,0.0
2021-04-22 22:00:00,5.8,50.0,15.0,1018.0,18.0,0.0
2021-04-22 23:00:00,4.9,53.0,14.8,1018.4,8.0,0.0
2021-04-23 00:00:00,4.2,55.0,15.1,1018.7,0.0,0.0
2021-04-23 01:00:00,3.6,58.0,14.7,1019.0,5.0,0.0
2021-04-23 02:00:00,2.9,60.0,13.3,1020.1,0.0,0.0
2021-04-23 03:00:00,3.0,59.0,14.2,1020.3,0.0,0.0
2021-04-23 04:00:00,3.0,59.0,17.3,1020.6,0.0,0.0
2021-04-23 05:00:00,2.8,61.0,19.1,1020.9,1.0,0.0
2021-04-23 06:00:00,2.5,64.0,18.0,1021.4,4.0,0.0
2021-04-23 07:00:00,3.1,64.0,17.4,1021.6,5.0,0.0
2021-04-23 08:00:00,4.9,59.0,16.1,1021.7,1.0,0.0
2021-04-23 09:00:00,6.9,56.0,15.8,1021.8,25.0,0.0
2021-04-23 10:00:00,8.4,51.0,17.1,1021.9,8.0,0.0
2021-04-23 11:00:00,9.6,44.0,17.7,1021.6,29.0,0.0
2021-04-23 12:00:00,10.5,38.0,16.3,1021.3,55.0,0.0
2021-04-23 13:00:00,11.0,34.0,16.5,1021.0,57.0,0.0
2021-04-23 14:00:00,10.9,37.0,17.6,1020.9,67.0,0.0
2021-04-23 15:00:00,11.6,35.0,18.1,1020.6,69.0,0.0
2021-04-23 16:00:00,11.1,35.0,19.1,1020.6,8.0,0.0
2021-04-23 17:00:00,10.9,34.0,17.8,1020.4,1.0,0.0
2021-04-23 18:00:00,10.4,33.0,18.4,1020.4,1.0,0.0
2021-04-23 19:00:00,9.5,34.0,19.1,1020.5,0.0,0.0
2021-04-23 20:00:00,8.1,37.0,19.1,1021.0,0.0,0.0
2021-04-23 21:00:00,6.4,40.0,16.8,1022.0,0.0,0.0
2021-04-23 22:00:00,4.7,45.0,12.5,1022.7,0.0,0.0
2021-04-23 23:00:00,3.9,47.0,13.2,1023.4,0.0,0.0
2021-04-24 00:00:00,3.7,47.0,14.2,1023.7,8.0,0.0
2021-04-24 01:00:00,3.2,48.0,13.8,1024.1,6.0,0.0
2021-04-24 02:00:00,2.3,55.0,13.2,1025.0,1.0,0.0
2021-04-24 03:00:00,1.5,59.0,11.3,1025.3,2.0,0.0
2021-04-24 04:00:00,0.7,63.0,11.1,1025.5,5.0,0.0
2021-04-24 05:00:00,0.1,68.0,11.3,1025.5,0.0,0.0
2021-04-24 06:00:00,-0.4,73.0,11.1,1025.5,0.0,0.0
2021-04-24 07:00:00,0.2,74.0,10.0,1025.3,0.0,0.0
2021-04-24 08:00:00,3.0,66.0,7.4,1025.1,0.0,0.0
2021-04-24 09:00:00,6.1,49.0,5.5,1025.0,0.0,0.0
2021-04-24 10:00:00,7.3,39.0,3.3,1024.7,0.0,0.0
2021-04-24 11:00:00,8.2,38.0,2.5,1024.4,4.0,0.0
2021-04-24 12:00:00,9.1,36.0,4.8,1024.0,25.0,0.0
2021-04-24 13:00:00,9.1,39.0,10.6,1023.6,32.0,0.0
2021-04-24 14:00:00,7.8,43.0,14.3,1024.1,3.0,0.0
2021-04-24 15:00:00,7.8,44.0,19.7,1023.8,16.0,0.0
2021-04-24 16:00:00,7.6,52.0,19.6,1023.2,0.0,0.0
2021-04-24 17:00:00,8.3,57.0,17.3,1022.3,4.0,0.0
2021-04-24 18:00:00,8.7,61.0,12.4,1021.7,5.0,0.0
2021-04-24 19:00:00,7.8,70.0,13.6,1021.8,1.0,0.0
2021-04-24 20:00:00,6.1,82.0,9.6,1022.3,0.0,0.0
2021-04-24 21:00:00,4.5,88.0,4.6,1022.7,0.0,0.0
2021-04-24 22:00:00,3.4,77.0,11.0,1023.3,0.0,0.0
2021-04-24 23:00:00,3.4,43.0,13.3,1023.6,0.0,0.0
2021-04-25 00:00:00,3.1,44.0,15.2,1023.8,0.0,0.0
2021-04-25 01:00:00,2.9,46.0,15.9,1024.1,0.0,0.0
2021-04-25 02:00:00,2.6,47.0,14.7,1025.4,5.0,0.0
2021-04-25 03:00:00,1.9,51.0,13.0,1025.9,7.0,0.0
2021-04-25 04:00:00,1.3,53.0,12.6,1026.2,0.0,0.0
2021-04-25 05:00:00,0.7,55.0,11.6,1026.4,0.0,0.0
2021-04-25 06:00:00,0.0,57.0,10.9,1026.5,0.0,0.0
2021-04-25 07:00:00,0.7,57.0,10.6,1026.6,0.0,0.0
2021-04-25 08:00:00,3.2,51.0,7.9,1026.7,0.0,0.0
2021-04-25 09:00:00,5.6,38.0,6.5,1026.9,0.0,0.0
2021-04-25 10:00:00,6.8,33.0,3.9,1026.8,0.0,0.0
2021-04-25 11:00:00,7.8,31.0,0.8,1026.3,0.0,0.0
2021-04-25 12:00:00,8.3,31.0,7.3,1025.7,0.0,0.0
2021-04-25 13:00:00,8.1,36.0,14.8,1025.5,0.0,0.0
2021-04-25 14:00:00,6.7,39.0,20.6,1025.8,15.0,0.0
2021-04-25 15:00:00,7.9,38.0,22.1,1024.9,0.0,0.0
2021-04-25 16:00:00,8.1,41.0,25.9,1023.9,10.0,0.0
2021-04-25 17:00:00,8.1,46.0,26.0,1023.0,0.0,0.0
2021-04-25 18:00:00,7.8,49.0,24.7,1022.5,0.0,0.0
2021-04-25 19:00:00,7.0,50.0,23.3,1022.1,0.0,0.0
2021-04-25 20:00:00,5.9,55.0,19.6,1021.6,0.0,0.0
2021-04-25 21:00:00,5.1,61.0,14.7,1021.3,0.0,0.0
2021-04-25 22:00:00,4.5,57.0,13.5,1021.4,0.0,0.0
2021-04-25 23:00:00,4.1,52.0,15.3,1021.6,0.0,0.0
2021-04-26 00:00:00,3.6,44.0,14.4,1021.6,14.0,0.0
2021-04-26 01:00:00,2.5,51.0,15.0,1021.8,5.0,0.0
2021-04-26 02:00:00,2.4,66.0,12.8,1022.2,12.0,0.0
2021-04-26 03:00:00,2.4,79.0,10.9,1022.2,21.0,0.0
2021-04-26 04:00:00,2.2,84.0,10.5,1022.2,6.0,0.0
2021-04-26 05:00:00,2.1,78.0,10.6,1022.2,5.0,0.0
2021-04-26 06:00:00,1.8,76.0,11.4,1022.1,15.0,0.0
2021-04-26 07:00:00,3.0,68.0,10.7,1022.1,19.0,0.0
2021-04-26 08:00:00,4.9,57.0,10.7,1022.1,18.0,0.0
2021-04-26 09:00:00,5.9,45.0,12.9,1021.9,10.0,0.0
2021-04-26 10:00:00,6.7,42.0,11.7,1021.9,3.0,0.0
2021-04-26 11:00:00,7.5,41.0,10.1,1021.5,58.0,0.0
2021-04-26 12:00:00,7.9,42.0,10.5,1021.3,97.0,0.0
2021-04-26 13:00:00,7.3,47.0,13.0,1021.0,97.0,0.0
2021-04-26 14:00:00,6.2,46.0,15.1,1020.9,83.0,0.0
2021-04-26 15:00:00,6.8,48.0,11.9,1020.5,0.0,0.0
2021-04-26 16:00:00,7.0,49.0,11.9,1019.8,0.0,0.0
2021-04-26 17:00:00,6.7,48.0,13.4,1019.3,1.0,0.0
2021-04-26 18:00:00,6.5,51.0,13.2,1018.8,8.0,0.0
2021-04-26 19:00:00,6.0,55.0,13.6,1018.3,0.0,0.0
2021-04-26 20:00:00,5.4,60.0,11.5,1018.0,0.0,0.0
2021-04-26 21:00:00,3.9,67.0,11.3,1018.0,1.0,0.0
2021-04-26 22:00:00,3.0,71.0,10.9,1017.9,0.0,0.0
2021-04-26 23:00:00,2.1,73.0,10.0,1017.8,0.0,0.0
2021-04-27 00:00:00,1.4,77.0,9.5,1017.6,0.0,0.0
2021-04-27 01:00:00,1.0,79.0,10.0,1017.4,0.0,0.0
2021-04-27 02:00:00,0.7,87.0,10.1,1017.0,0.0,0.0
2021-04-27 03:00:00,0.5,87.0,10.1,1016.6,0.0,0.0
2021-04-27 04:00:00,0.1,90.0,9.3,1016.3,0.0,0.0
2021-04-27 05:00:00,-0.6,91.0,8.5,1016.2,0.0,0.0
2021-04-27 06:00:00,-1.4,93.0,6.2,1016.2,0.0,0.0
2021-04-27 07:00:00,-0.3,89.0,5.1,1016.2,0.0,0.0
2021-04-27 08:00:00,3.5,74.0,2.9,1016.3,0.0,0.0
2021-04-27 09:00:00,6.4,55.0,5.6,1016.3,0.0,0.0
2021-04-27 10:00:00,7.6,45.0,7.5,1016.0,2.0,0.0
2021-04-27 11:00:00,8.6,43.0,8.4,1015.9,44.0,0.0
2021-04-27 12:00:00,9.1,46.0,10.7,1015.9,75.0,0.0
2021-04-27 13:00:00,9.3,49.0,14.8,1015.5,42.0,0.0
2021-04-27 14:00:00,8.3,41.0,13.3,1015.3,57.0,0.0
2021-04-27 15:00:00,9.0,37.0,9.4,1015.3,7.0,0.0
2021-04-27 16:00:00,9.1,37.0,8.3,1015.0,0.0,0.0
2021-04-27 17:00:00,9.1,38.0,8.7,1014.6,8.0,0.0
2021-04-27 18:00:00,8.4,40.0,9.2,1014.2,6.0,0.0
2021-04-27 19:00:00,7.8,43.0,8.1,1013.8,16.0,0.0
2021-04-27 20:00:00,6.9,58.0,5.6,1013.7,8.0,0.0
2021-04-27 21:00:00,4.9,68.0,5.1,1013.5,19.0,0.0
2021-04-27 22:00:00,4.1,67.0,7.4,1013.3,31.0,0.0
2021-04-27 23:00:00,2.7,74.0,7.9,1013.3,49.0,0.0
2021-04-28 00:00:00,1.4,82.0,9.4,1013.3,75.0,0.0
2021-04-28 01:00:00,1.0,84.0,8.1,1013.6,88.0,0.0
2021-04-28 02:00:00,0.4,81.0,5.8,1013.4,81.0,0.0
2021-04-28 03:00:00,1.5,78.0,4.7,1013.1,76.0,0.0
2021-04-28 04:00:00,0.6,82.0,7.0,1012.8,89.0,0.0
2021-04-28 05:00:00,-0.3,88.0,8.4,1012.4,78.0,0.0
2021-04-28 06:00:00,-0.6,89.0,8.3,1012.2,66.0,0.0
2021-04-28 07:00:00,1.1,81.0,8.0,1012.1,72.0,0.0
2021-04-28 08:00:00,4.2,69.0,5.0,1012.2,70.0,0.0
2021-04-28 09:00:00,6.2,58.0,5.4,1012.0,60.0,0.0
2021-04-28 10:00:00,7.3,51.0,7.9,1011.8,67.0,0.0
2021-04-28 11:00:00,7.7,48.0,9.4,1011.7,89.0,0.0
2021-04-28 12:00:00,8.5,45.0,10.8,1011.6,62.0,0.0
2021-04-28 13:00:00,8.2,50.0,11.5,1011.5,43.0,0.0
2021-04-28 14:00:00,8.4,51.0,10.7,1011.1,61.0,0.0
2021-04-28 15:00:00,9.1,50.0,9.7,1011.0,81.0,0.0
2021-04-28 16:00:00,8.9,50.0,7.9,1010.7,71.0,0.1
2021-04-28 17:00:00,8.9,50.0,7.4,1010.3,71.0,0.0
2021-04-28 18:00:00,8.6,49.0,6.5,1009.8,74.0,0.0
2021-04-28 19:00:00,8.1,50.0,6.0,1009.5,38.0,0.0
2021-04-28 20:00:00,7.3,60.0,2.9,1009.4,19.0,0.0
2021-04-28 21:00:00,6.7,56.0,4.6,1009.6,27.0,0.0
2021-04-28 22:00:00,3.4,73.0,5.6,1009.7,13.0,0.0
2021-04-28 23:00:00,3.1,69.0,6.1,1009.6,28.0,0.0
2021-04-29 00:00:00,2.3,70.0,8.4,1009.8,29.0,0.0
2021-04-29 01:00:00,2.6,68.0,10.6,1009.7,16.0,0.0
2021-04-29 02:00:00,3.4,76.0,14.0,1009.7,31.0,0.0
2021-04-29 03:00:00,3.7,80.0,12.8,1009.3,70.0,0.2
2021-04-29 04:00:00,4.1,76.0,12.5,1009.1,55.0,0.0
2021-04-29 05:00:00,3.9,74.0,12.9,1009.1,58.0,0.0
2021-04-29 06:00:00,3.7,70.0,14.7,1009.1,69.0,0.0
2021-04-29 07:00:00,4.2,69.0,15.3,1009.2,31.0,0.0
2021-04-29 08:00:00,5.1,64.0,15.4,1009.5,41.0,0.0
2021-04-29 09:00:00,5.9,59.0,17.8,1009.6,43.0,0.0
2021-04-29 10:00:00,7.2,58.0,19.8,1009.7,38.0,0.0
2021-04-29 11:00:00,8.6,55.0,20.5,1009.8,50.0,0.0
2021-04-29 12:00:00,9.0,50.0,21.6,1010.0,90.0,0.0
2021-04-29 13:00:00,9.0,47.0,20.6,1010.0,92.0,0.0
2021-04-29 14:00:00,9.5,34.0,22.1,1009.9,64.0,0.0
2021-04-29 15:00:00,10.1,32.0,21.3,1009.7,46.0,0.0
2021-04-29 16:00:00,10.6,32.0,20.7,1009.2,35.0,0.0
2021-04-29 17:00:00,10.6,33.0,20.3,1009.1,23.0,0.0
2021-04-29 18:00:00,10.2,34.0,18.9,1009.0,23.0,0.0
2021-04-29 19:00:00,9.6,37.0,17.4,1008.9,5.0,0.0
2021-04-29 20:00:00,8.6,41.0,15.0,1009.1,1.0,0.0
2021-04-29 21:00:00,7.1,44.0,13.7,1009.6,0.0,0.0
2021-04-29 22:00:00,6.0,47.0,13.0,1009.9,0.0,0.0
2021-04-29 23:00:00,5.0,50.0,13.1,1010.1,0.0,0.0
2021-04-30 00:00:00,4.4,58.0,14.1,1010.7,0.0,0.0
2021-04-30 01:00:00,4.2,59.0,13.7,1010.9,0.0,0.0
2021-04-30 02:00:00,4.4,59.0,14.8,1011.3,0.0,0.0
2021-04-30 03:00:00,3.8,60.0,13.2,1011.4,0.0,0.0
2021-04-30 04:00:00,3.3,62.0,13.0,1011.7,0.0,0.0
2021-04-30 05:00:00,2.9,62.0,12.6,1012.0,0.0,0.0
2021-04-30 06:00:00,2.6,62.0,12.3,1012.2,0.0,0.0
2021-04-30 07:00:00,3.7,59.0,11.4,1012.4,0.0,0.0
2021-04-30 08:00:00,6.1,51.0,9.7,1012.8,0.0,0.0
2021-04-30 09:00:00,7.9,46.0,10.3,1013.1,0.0,0.0
2021-04-30 10:00:00,8.9,45.0,9.8,1013.2,0.0,0.0
2021-04-30 11:00:00,9.4,42.0,9.4,1013.4,51.0,0.0
2021-04-30 12:00:00,9.4,45.0,9.7,1013.4,54.0,0.1
2021-04-30 13:00:00,9.5,46.0,9.2,1013.5,57.0,0.1
2021-04-30 14:00:00,9.1,45.0,6.2,1013.9,56.0,0.0
2021-04-30 15:00:00,9.7,45.0,5.6,1013.8,58.0,0.1
2021-04-30 16:00:00,9.2,49.0,7.6,1013.6,62.0,0.1
2021-04-30 17:00:00,8.9,51.0,8.4,1013.5,66.0,0.0
2021-04-30 18:00:00,8.5,52.0,8.4,1013.3,66.0,0.0
2021-04-30 19:00:00,8.2,56.0,9.9,1013.0,47.0,0.0
2021-04-30 20:00:00,7.5,64.0,7.2,1012.9,17.0,0.0
2021-04-30 21:00:00,5.9,74.0,5.2,1013.1,9.0,0.0
2021-04-30 22:00:00,5.1,78.0,8.7,1013.3,12.0,0.0
2021-04-30 23:00:00,4.1,81.0,10.9,1013.3,8.0,0.0
2021-05-01 00:00:00,3.0,86.0,10.0,1013.4,11.0,0.0
2021-05-01 01:00:00,2.2,91.0,9.8,1013.5,14.0,0.0
2021-05-01 02:00:00,2.6,90.0,11.0,1013.7,1.0,0.0
2021-05-01 03:00:00,2.5,89.0,11.2,1013.6,1.0,0.0
2021-05-01 04:00:00,2.3,87.0,11.5,1013.4,1.0,0.0
2021-05-01 05:00:00,1.7,87.0,11.3,1013.4,0.0,0.0
2021-05-01 06:00:00,1.2,86.0,11.2,1013.3,1.0,0.0
2021-05-01 07:00:00,2.5,77.0,9.7,1013.1,0.0,0.0
2021-05-01 08:00:00,5.5,65.0,5.8,1013.1,0.0,0.0
2021-05-01 09:00:00,8.5,53.0,0.7,1013.2,0.0,0.0
2021-05-01 10:00:00,9.7,46.0,6.2,1013.4,0.0,0.0
2021-05-01 11:00:00,10.1,47.0,10.4,1013.5,30.0,0.0
2021-05-01 12:00:00,10.7,41.0,11.3,1013.3,35.0,0.0
2021-05-01 13:00:00,11.3,37.0,13.3,1013.0,30.0,0.0
2021-05-01 14:00:00,10.9,38.0,8.7,1013.3,25.0,0.0
2021-05-01 15:00:00,11.4,35.0,13.6,1013.1,89.0,0.0
2021-05-01 16:00:00,10.8,35.0,16.1,1012.9,76.0,0.0
2021-05-01 17:00:00,10.6,36.0,14.8,1012.5,61.0,0.0
2021-05-01 18:00:00,10.5,36.0,12.7,1012.1,0.0,0.0
2021-05-01 19:00:00,10.0,39.0,11.8,1012.0,0.0,0.0
2021-05-01 20:00:00,8.8,53.0,10.7,1012.2,16.0,0.0
2021-05-01 21:00:00,7.0,61.0,9.2,1012.5,59.0,0.0
2021-05-01 22:00:00,5.9,66.0,5.8,1012.8,32.0,0.0
2021-05-01 23:00:00,4.7,69.0,5.4,1013.0,44.0,0.0
2021-05-02 00:00:00,3.4,74.0,5.4,1013.1,79.0,0.0
2021-05-02 01:00:00,2.9,75.0,8.3,1013.1,96.0,0.0
2021-05-02 02:00:00,4.1,75.0,6.0,1013.0,98.0,0.0
2021-05-02 03:00:00,4.3,76.0,3.1,1012.9,98.0,0.0
2021-05-02 04:00:00,4.0,78.0,3.6,1012.7,83.0,0.0
2021-05-02 05:00:00,3.5,82.0,5.5,1012.5,74.0,0.0
2021-05-02 06:00:00,3.7,81.0,5.4,1012.6,77.0,0.0
2021-05-02 07:00:00,4.4,81.0,5.8,1012.9,65.0,0.2
2021-05-02 08:00:00,6.2,79.0,5.9,1012.9,31.0,0.1
2021-05-02 09:00:00,8.3,65.0,5.2,1013.0,12.0,0.0
2021-05-02 10:00:00,9.7,57.0,8.9,1012.8,36.0,0.0
2021-05-02 11:00:00,10.3,55.0,10.2,1012.8,63.0,0.0
2021-05-02 12:00:00,10.1,61.0,11.6,1012.8,70.0,0.0
2021-05-02 13:00:00,9.9,62.0,9.3,1012.7,82.0,0.0
2021-05-02 14:00:00,9.6,51.0,8.0,1012.8,72.0,0.0
2021-05-02 15:00:00,10.1,43.0,8.0,1012.8,94.0,0.0
2021-05-02 16:00:00,9.9,45.0,9.4,1012.6,88.0,0.0
2021-05-02 17:00:00,10.0,46.0,9.4,1012.2,70.0,0.0
2021-05-02 18:00:00,9.5,50.0,10.1,1012.0,36.0,0.0
2021-05-02 19:00:00,8.9,57.0,9.7,1011.4,19.0,0.0
2021-05-02 20:00:00,7.9,67.0,8.2,1011.1,15.0,0.0
2021-05-02 21:00:00,6.4,77.0,9.2,1011.3,21.0,0.0
2021-05-02 22:00:00,5.6,80.0,8.2,1011.2,36.0,0.0
2021-05-02 23:00:00,4.9,83.0,6.8,1011.0,28.0,0.0
2021-05-03 00:00:00,4.2,84.0,5.1,1010.7,32.0,0.0
2021-05-03 01:00:00,2.9,86.0,4.2,1010.4,47.0,0.0
2021-05-03 02:00:00,3.3,91.0,7.8,1010.7,35.0,0.0
2021-05-03 03:00:00,5.4,82.0,6.4,1010.2,57.0,0.0
2021-05-03 04:00:00,3.5,89.0,1.8,1009.8,41.0,0.0
2021-05-03 05:00:00,2.7,89.0,6.8,1009.4,10.0,0.0
2021-05-03 06:00:00,1.7,92.0,10.5,1009.1,9.0,0.0
2021-05-03 07:00:00,2.9,84.0,10.0,1009.1,38.0,0.0
2021-05-03 08:00:00,5.3,71.0,8.8,1008.9,71.0,0.0
2021-05-03 09:00:00,7.4,60.0,8.9,1008.8,88.0,0.0
2021-05-03 10:00:00,9.0,49.0,10.9,1008.6,93.0,0.0
2021-05-03 11:00:00,10.0,41.0,14.1,1008.2,79.0,0.0
2021-05-03 12:00:00,10.7,38.0,14.6,1007.7,65.0,0.1
2021-05-03 13:00:00,11.1,34.0,15.2,1007.2,57.0,0.1
2021-05-03 14:00:00,10.1,39.0,17.8,1007.4,48.0,0.0
2021-05-03 15:00:00,10.2,40.0,17.8,1007.2,58.0,0.1
2021-05-03 16:00:00,10.1,42.0,19.4,1006.8,63.0,0.0
2021-05-03 17:00:00,9.9,43.0,19.7,1006.4,57.0,0.0
2021-05-03 18:00:00,9.2,48.0,19.6,1006.1,16.0,0.0
2021-05-03 19:00:00,8.4,53.0,17.7,1005.5,3.0,0.0
2021-05-03 20:00:00,7.2,62.0,17.2,1005.5,14.0,0.0
2021-05-03 21:00:00,5.6,73.0,15.3,1005.6,100.0,0.0
2021-05-03 22:00:00,4.5,80.0,10.9,1005.1,100.0,0.0
2021-05-03 23:00:00,4.0,83.0,8.5,1004.7,100.0,0.0
2021-05-04 00:00:00,3.9,85.0,3.1,1003.9,100.0,0.0
2021-05-04 01:00:00,3.5,86.0,1.6,1002.9,100.0,0.0
2021-05-04 02:00:00,4.8,82.0,10.6,1001.7,100.0,0.0
2021-05-04 03:00:00,4.9,83.0,13.0,1000.3,100.0,0.1
2021-05-04 04:00:00,5.2,85.0,17.6,999.2,100.0,0.6
2021-05-04 05:00:00,4.4,100.0,20.0,997.7,100.0,1.4
2021-05-04 06:00:00,4.4,99.0,18.5,996.3,100.0,1.2
2021-05-04 07:00:00,4.5,99.0,20.6,995.2,100.0,1.5
2021-05-04 08:00:00,4.5,100.0,22.1,994.2,100.0,1.7
2021-05-04 09:00:00,4.6,100.0,24.7,993.3,100.0,1.9
2021-05-04 10:00:00,5.0,100.0,27.2,992.1,100.0,1.6
2021-05-04 11:00:00,5.2,99.0,27.6,991.2,100.0,1.7
2021-05-04 12:00:00,5.3,99.0,29.1,990.2,100.0,1.3
2021-05-04 13:00:00,5.4,100.0,31.5,989.4,100.0,1.3
2021-05-04 14:00:00,6.1,94.0,32.4,988.8,100.0,1.5
2021-05-04 15:00:00,5.6,100.0,32.1,988.3,100.0,1.9
2021-05-04 16:00:00,5.4,100.0,32.6,987.8,100.0,2.0
2021-05-04 17:00:00,5.1,100.0,33.8,987.4,100.0,1.5
2021-05-04 18:00:00,5.1,100.0,33.0,987.0,100.0,1.3
2021-05-04 19:00:00,4.8,100.0,31.9,986.3,100.0,1.5
2021-05-04 20:00:00,4.6,100.0,30.8,986.0,100.0,1.4
2021-05-04 21:00:00,4.5,100.0,28.3,986.0,100.0,1.6
2021-05-04 22:00:00,4.3,100.0,27.1,985.9,100.0,1.7
2021-05-04 23:00:00,4.0,100.0,26.1,985.9,100.0,1.6
2021-05-05 00:00:00,3.7,100.0,26.1,986.1,100.0,1.6
2021-05-05 01:00:00,3.5,100.0,25.9,986.2,100.0,1.4
2021-05-05 02:00:00,4.2,96.0,25.6,985.7,100.0,1.2
2021-05-05 03:00:00,3.8,100.0,24.4,985.8,100.0,0.8
2021-05-05 04:00:00,3.4,100.0,24.9,986.0,100.0,0.5
2021-05-05 05:00:00,3.6,95.0,24.3,986.0,99.0,0.2
2021-05-05 06:00:00,3.6,94.0,25.5,986.1,100.0,0.3
2021-05-05 07:00:00,3.6,94.0,25.6,986.6,100.0,0.3
2021-05-05 08:00:00,3.6,93.0,25.0,987.1,100.0,0.3
2021-05-05 09:00:00,3.8,90.0,25.8,987.5,100.0,0.2
2021-05-05 10:00:00,4.8,82.0,27.4,987.5,100.0,0.1
2021-05-05 11:00:00,5.7,68.0,30.0,987.9,100.0,0.0
2021-05-05 12:00:00,6.4,62.0,30.2,988.3,100.0,0.0
2021-05-05 13:00:00,7.5,58.0,28.4,989.1,100.0,0.0
2021-05-05 14:00:00,5.9,61.0,29.0,989.8,96.0,0.0
2021-05-05 15:00:00,6.3,59.0,27.4,990.6,100.0,0.0
2021-05-05 16:00:00,6.3,61.0,26.4,991.1,100.0,0.0
2021-05-05 17:00:00,6.3,64.0,20.0,991.6,100.0,0.1
2021-05-05 18:00:00,6.7,62.0,21.1,992.1,99.0,0.0
2021-05-05 19:00:00,6.1,67.0,19.7,992.6,98.0,0.0
2021-05-05 20:00:00,5.3,74.0,16.9,993.2,99.0,0.2
2021-05-05 21:00:00,4.7,80.0,15.3,993.8,100.0,0.3
2021-05-05 22:00:00,4.1,85.0,16.6,994.4,100.0,0.3
2021-05-05 23:00:00,3.6,88.0,17.2,994.9,100.0,0.3
2021-05-06 00:00:00,3.3,90.0,16.6,995.3,100.0,0.3
2021-05-06 01:00:00,3.2,90.0,15.4,995.8,100.0,0.2
2021-05-06 02:00:00,2.7,91.0,12.8,996.1,100.0,0.1
2021-05-06 03:00:00,2.7,89.0,12.7,996.3,99.0,0.0
2021-05-06 04:00:00,2.5,87.0,11.9,996.4,99.0,0.0
2021-05-06 05:00:00,2.7,82.0,10.4,996.5,100.0,0.0
2021-05-06 06:00:00,2.7,79.0,9.1,996.7,99.0,0.0
2021-05-06 07:00:00,3.4,75.0,9.4,997.2,98.0,0.0
2021-05-06 08:00:00,4.6,68.0,8.3,997.4,88.0,0.0
2021-05-06 09:00:00,5.7,54.0,11.3,997.6,93.0,0.0
2021-05-06 10:00:00,7.0,50.0,12.9,997.7,97.0,0.0
2021-05-06 11:00:00,7.9,47.0,9.9,997.9,100.0,0.0
2021-05-06 12:00:00,8.3,46.0,5.8,998.2,100.0,0.0
2021-05-06 13:00:00,7.8,49.0,6.6,998.5,99.0,0.0
2021-05-06 14:00:00,5.3,67.0,5.8,999.5,95.0,0.1
2021-05-06 15:00:00,5.6,68.0,7.2,999.9,99.0,0.1
2021-05-06 16:00:00,6.0,68.0,8.7,999.9,100.0,0.1
2021-05-06 17:00:00,6.2,67.0,7.1,999.8,100.0,0.1
2021-05-06 18:00:00,6.4,64.0,7.2,999.8,99.0,0.1
2021-05-06 19:00:00,5.5,71.0,10.6,999.9,97.0,0.0
2021-05-06 20:00:00,5.7,74.0,8.7,999.9,97.0,0.0
2021-05-06 21:00:00,5.2,78.0,8.9,1000.3,97.0,0.0
2021-05-06 22:00:00,4.2,84.0,10.5,1000.5,98.0,0.0
2021-05-06 23:00:00,3.8,88.0,10.0,1000.7,89.0,0.0
2021-05-07 00:00:00,3.4,91.0,8.7,1000.9,71.0,0.0
2021-05-07 01:00:00,2.9,93.0,8.4,1000.9,49.0,0.1
2021-05-07 02:00:00,2.5,93.0,8.8,1000.9,26.0,0.0
2021-05-07 03:00:00,1.7,92.0,9.2,1000.9,2.0,0.0
2021-05-07 04:00:00,0.9,94.0,9.2,1000.9,18.0,0.0
2021-05-07 05:00:00,0.3,94.0,9.0,1001.0,18.0,0.0
2021-05-07 06:00:00,0.1,95.0,8.3,1001.3,11.0,0.0
2021-05-07 07:00:00,1.8,91.0,6.4,1001.5,0.0,0.0
2021-05-07 08:00:00,4.7,84.0,2.2,1002.1,0.0,0.0
2021-05-07 09:00:00,6.9,70.0,3.1,1002.6,6.0,0.0
2021-05-07 10:00:00,8.0,62.0,4.1,1003.0,30.0,0.0
2021-05-07 11:00:00,8.8,58.0,5.1,1003.6,53.0,0.0
2021-05-07 12:00:00,9.3,55.0,6.6,1004.0,45.0,0.0
2021-05-07 13:00:00,9.4,51.0,8.6,1004.1,33.0,0.0
2021-05-07 14:00:00,8.7,50.0,9.5,1004.7,43.0,0.0
2021-05-07 15:00:00,9.3,50.0,11.7,1005.0,62.0,0.0
2021-05-07 16:00:00,8.6,54.0,12.5,1005.4,69.0,0.1
2021-05-07 17:00:00,8.6,58.0,11.4,1005.6,60.0,0.1
2021-05-07 18:00:00,8.8,59.0,11.1,1005.5,75.0,0.0
2021-05-07 19:00:00,8.6,63.0,10.3,1005.3,91.0,0.0
2021-05-07 20:00:00,8.2,67.0,10.3,1005.4,88.0,0.0
2021-05-07 21:00:00,7.1,73.0,11.3,1005.6,66.0,0.0
2021-05-07 22:00:00,5.6,79.0,11.7,1005.7,52.0,0.0
2021-05-07 23:00:00,4.6,81.0,11.9,1005.9,42.0,0.0
2021-05-08 00:00:00,3.8,86.0,12.6,1006.3,32.0,0.0
2021-05-08 01:00:00,3.3,88.0,12.4,1006.5,4.0,0.0
2021-05-08 02:00:00,3.0,91.0,11.8,1007.1,0.0,0.0
2021-05-08 03:00:00,2.5,91.0,10.7,1007.0,0.0,0.0
2021-05-08 04:00:00,2.0,92.0,10.5,1007.1,0.0,0.0
2021-05-08 05:00:00,1.6,92.0,9.7,1007.2,0.0,0.0
2021-05-08 06:00:00,1.4,91.0,9.2,1007.3,0.0,0.0
2021-05-08 07:00:00,2.8,82.0,7.2,1007.5,0.0,0.0
2021-05-08 08:00:00,5.1,72.0,5.8,1007.7,0.0,0.0
2021-05-08 09:00:00,7.7,62.0,5.1,1008.0,0.0,0.0
2021-05-08 10:00:00,9.6,53.0,4.8,1008.0,0.0,0.0
2021-05-08 11:00:00,11.0,47.0,5.9,1007.9,3.0,0.0
2021-05-08 12:00:00,11.7,45.0,10.2,1007.8,45.0,0.0
2021-05-08 13:00:00,11.7,45.0,13.5,1007.8,65.0,0.1
2021-05-08 14:00:00,11.1,45.0,15.8,1007.9,38.0,0.1
2021-05-08 15:00:00,11.1,44.0,19.6,1008.0,72.0,0.1
2021-05-08 16:00:00,10.5,46.0,19.6,1008.1,83.0,0.0
2021-05-08 17:00:00,9.9,51.0,20.9,1007.9,92.0,0.0
2021-05-08 18:00:00,8.9,60.0,19.4,1008.1,99.0,0.0
2021-05-08 19:00:00,7.9,68.0,16.6,1007.7,98.0,0.0
2021-05-08 20:00:00,7.0,74.0,13.0,1007.7,100.0,0.0
2021-05-08 21:00:00,6.3,80.0,8.6,1007.7,98.0,0.0
2021-05-08 22:00:00,5.7,86.0,6.5,1006.9,99.0,0.0
2021-05-08 23:00:00,5.8,86.0,6.5,1006.2,100.0,0.0
2021-05-09 00:00:00,5.8,86.0,10.0,1005.5,100.0,0.1
2021-05-09 01:00:00,6.1,86.0,15.8,1004.6,100.0,0.4
2021-05-09 02:00:00,6.3,94.0,17.2,1003.8,100.0,0.6
2021-05-09 03:00:00,6.0,99.0,18.5,1002.6,100.0,1.3
2021-05-09 04:00:00,5.7,99.0,21.0,1001.6,100.0,1.7
2021-05-09 05:00:00,5.8,99.0,21.3,1000.5,100.0,2.3
2021-05-09 06:00:00,5.9,100.0,20.2,999.8,100.0,0.9
2021-05-09 07:00:00,6.2,100.0,19.5,998.9,100.0,0.8
2021-05-09 08:00:00,6.6,100.0,15.5,998.6,100.0,0.5
2021-05-09 09:00:00,7.2,100.0,12.5,998.4,100.0,0.4
2021-05-09 10:00:00,7.6,100.0,11.7,998.2,100.0,0.6
2021-05-09 11:00:00,8.4,100.0,8.7,998.0,100.0,0.9
2021-05-09 12:00:00,8.9,99.0,8.0,998.0,100.0,1.0
2021-05-09 13:00:00,9.0,100.0,9.3,997.8,100.0,2.3
2021-05-09 14:00:00,9.2,99.0,10.2,997.7,100.0,2.7
2021-05-09 15:00:00,9.4,100.0,9.6,997.9,100.0,2.3
2021-05-09 16:00:00,9.6,100.0,4.4,998.0,100.0,1.2
2021-05-09 17:00:00,9.5,100.0,3.1,998.1,100.0,0.8
2021-05-09 18:00:00,9.5,97.0,5.6,998.5,100.0,0.4
2021-05-09 19:00:00,9.4,100.0,2.1,998.9,100.0,0.1
2021-05-09 20:00:00,9.5,99.0,4.2,999.1,99.0,0.0
2021-05-09 21:00:00,9.0,99.0,6.1,999.3,99.0,0.0
2021-05-09 22:00:00,8.2,100.0,5.5,999.4,100.0,0.0
2021-05-09 23:00:00,8.1,100.0,8.0,999.6,100.0,0.1
2021-05-10 00:00:00,8.2,100.0,8.6,999.9,100.0,0.1
2021-05-10 01:00:00,8.3,100.0,9.7,999.4,100.0,0.3
2021-05-10 02:00:00,8.2,99.0,9.2,999.9,100.0,0.1
2021-05-10 03:00:00,8.3,100.0,10.2,1000.1,100.0,0.3
2021-05-10 04:00:00,8.3,100.0,10.8,999.8,100.0,0.4
2021-05-10 05:00:00,8.3,100.0,12.7,999.6,100.0,0.4
2021-05-10 06:00:00,8.4,100.0,14.1,999.1,100.0,0.1
2021-05-10 07:00:00,8.9,100.0,14.8,999.0,100.0,0.3
2021-05-10 08:00:00,9.3,100.0,15.0,999.4,100.0,0.5
2021-05-10 09:00:00,9.4,100.0,15.5,999.9,100.0,0.6
2021-05-10 10:00:00,9.6,100.0,16.1,1000.0,100.0,0.5
2021-05-10 11:00:00,9.9,97.0,18.2,1000.0,100.0,0.4
2021-05-10 12:00:00,10.9,98.0,17.2,999.8,100.0,1.6
2021-05-10 13:00:00,11.5,97.0,18.2,999.5,99.0,0.4
2021-05-10 14:00:00,12.8,94.0,15.3,998.3,100.0,0.4
2021-05-10 15:00:00,12.9,100.0,18.8,998.4,100.0,1.8
2021-05-10 16:00:00,11.9,97.0,18.8,998.9,100.0,0.6
2021-05-10 17:00:00,11.2,94.0,21.3,999.8,100.0,0.0
2021-05-10 18:00:00,10.7,93.0,19.6,1001.1,100.0,0.0
2021-05-10 19:00:00,10.5,87.0,21.1,1002.2,97.0,0.0
2021-05-10 20:00:00,9.9,87.0,17.3,1003.0,4.0,0.0
2021-05-10 21:00:00,9.0,90.0,14.0,1004.1,6.0,0.0
2021-05-10 22:00:00,8.0,94.0,11.0,1005.0,10.0,0.0
2021-05-10 23:00:00,7.7,95.0,11.5,1006.0,33.0,0.0
2021-05-11 00:00:00,7.8,95.0,10.4,1006.5,10.0,0.0
2021-05-11 01:00:00,7.5,95.0,10.0,1007.2,100.0,0.0
2021-05-11 02:00:00,8.0,95.0,11.2,1007.6,100.0,0.0
2021-05-11 03:00:00,8.0,94.0,7.9,1007.6,100.0,0.0
2021-05-11 04:00:00,8.0,94.0,8.2,1008.2,99.0,0.0
2021-05-11 05:00:00,6.3,96.0,6.8,1008.5,100.0,0.0
2021-05-11 06:00:00,8.3,91.0,2.2,1008.8,97.0,0.0
2021-05-11 07:00:00,8.6,91.0,0.5,1009.3,97.0,0.0
2021-05-11 08:00:00,9.8,86.0,2.9,1009.8,100.0,0.0
2021-05-11 09:00:00,11.0,81.0,4.3,1010.0,97.0,0.0
2021-05-11 10:00:00,12.1,77.0,7.6,1010.5,100.0,0.0
2021-05-11 11:00:00,11.9,77.0,12.1,1010.7,98.0,0.0
2021-05-11 12:00:00,12.6,73.0,9.2,1011.0,87.0,0.0
2021-05-11 13:00:00,13.3,70.0,8.7,1010.6,92.0,0.0
2021-05-11 14:00:00,12.2,74.0,9.3,1011.7,98.0,0.0
2021-05-11 15:00:00,13.1,72.0,8.5,1011.6,73.0,0.0
2021-05-11 16:00:00,13.6,70.0,7.6,1011.3,98.0,0.0
2021-05-11 17:00:00,13.3,72.0,7.7,1011.0,38.0,0.0
2021-05-11 18:00:00,13.3,73.0,10.1,1010.3,16.0,0.0
2021-05-11 19:00:00,11.3,81.0,11.6,1010.7,100.0,0.0
2021-05-11 20:00:00,10.1,87.0,9.0,1011.2,100.0,0.0
2021-05-11 21:00:00,9.3,91.0,7.4,1010.8,100.0,0.0
2021-05-11 22:00:00,8.7,92.0,7.3,1010.9,92.0,0.0
2021-05-11 23:00:00,8.0,93.0,9.0,1010.5,98.0,0.0
2021-05-12 00:00:00,7.8,94.0,8.8,1010.2,99.0,0.0
2021-05-12 01:00:00,7.7,93.0,10.1,1009.8,100.0,0.0
2021-05-12 02:00:00,8.7,86.0,12.3,1009.5,100.0,0.0
2021-05-12 03:00:00,9.3,83.0,11.8,1008.8,100.0,0.0
2021-05-12 04:00:00,10.0,81.0,12.0,1008.0,100.0,0.0
2021-05-12 05:00:00,10.3,79.0,11.2,1007.2,100.0,0.0
2021-05-12 06:00:00,10.5,78.0,11.7,1006.7,100.0,0.3
2021-05-12 07:00:00,10.0,89.0,13.8,1006.3,100.0,0.9
2021-05-12 08:00:00,9.4,99.0,13.0,1005.9,100.0,1.0
2021-05-12 09:00:00,9.7,99.0,10.4,1005.5,100.0,0.6
2021-05-12 10:00:00,11.0,92.0,8.8,1005.3,100.0,0.2
2021-05-12 11:00:00,12.5,86.0,6.4,1005.1,93.0,0.0
2021-05-12 12:00:00,14.5,69.0,13.6,1005.2,100.0,0.0
2021-05-12 13:00:00,14.8,68.0,9.6,1005.3,100.0,0.1
2021-05-12 14:00:00,11.6,98.0,9.1,1006.3,100.0,0.1
2021-05-12 15:00:00,12.1,100.0,7.8,1006.4,100.0,0.8
2021-05-12 16:00:00,12.0,100.0,7.3,1006.2,100.0,0.6
2021-05-12 17:00:00,12.9,96.0,7.2,1005.9,97.0,0.3
2021-05-12 18:00:00,13.5,90.0,6.9,1005.7,95.0,0.1
2021-05-12 19:00:00,13.6,86.0,8.3,1005.7,69.0,0.0
2021-05-12 20:00:00,13.2,88.0,7.5,1006.1,69.0,0.0
2021-05-12 21:00:00,12.1,91.0,8.4,1006.4,96.0,0.0
2021-05-12 22:00:00,10.9,94.0,10.9,1006.8,99.0,0.0
2021-05-12 23:00:00,10.2,95.0,9.7,1006.5,99.0,0.0
2021-05-13 00:00:00,9.8,95.0,8.1,1006.7,94.0,0.0
2021-05-13 01:00:00,9.6,95.0,8.1,1006.5,90.0,0.0
2021-05-13 02:00:00,8.7,96.0,8.4,1006.9,76.0,0.0
2021-05-13 03:00:00,8.2,95.0,8.3,1006.8,43.0,0.0
2021-05-13 04:00:00,7.8,96.0,7.6,1006.7,42.0,0.0
2021-05-13 05:00:00,7.6,97.0,6.7,1006.8,53.0,0.0
2021-05-13 06:00:00,8.1,97.0,7.2,1006.5,54.0,0.0
2021-05-13 07:00:00,10.1,91.0,7.2,1006.2,62.0,0.0
2021-05-13 08:00:00,12.2,86.0,4.1,1006.2,95.0,0.0
2021-05-13 09:00:00,13.1,83.0,4.1,1006.2,90.0,0.0
2021-05-13 10:00:00,14.4,76.0,4.0,1006.2,91.0,0.0
2021-05-13 11:00:00,16.2,65.0,4.8,1005.7,94.0,0.0
2021-05-13 12:00:00,16.5,67.0,9.4,1005.0,91.0,0.0
2021-05-13 13:00:00,15.3,70.0,12.1,1005.0,94.0,0.0
2021-05-13 14:00:00,14.8,73.0,9.4,1005.3,96.0,0.0
2021-05-13 15:00:00,15.0,73.0,13.0,1005.3,81.0,0.0
2021-05-13 16:00:00,14.0,75.0,13.3,1005.0,78.0,0.0
2021-05-13 17:00:00,14.3,75.0,11.3,1004.5,95.0,0.0
2021-05-13 18:00:00,14.6,76.0,9.0,1003.9,93.0,0.0
2021-05-13 19:00:00,15.3,76.0,6.7,1003.1,96.0,0.0
2021-05-13 20:00:00,15.0,81.0,5.2,1002.8,97.0,0.0
2021-05-13 21:00:00,13.1,89.0,5.2,1002.8,97.0,0.0
2021-05-13 22:00:00,12.4,89.0,4.8,1002.9,100.0,0.0
2021-05-13 23:00:00,12.6,89.0,3.3,1002.9,100.0,0.1
2021-05-14 00:00:00,12.8,88.0,6.0,1002.8,100.0,0.4
2021-05-14 01:00:00,12.5,89.0,7.3,1002.6,99.0,0.2
2021-05-14 02:00:00,11.6,95.0,5.9,1002.8,100.0,0.4
2021-05-14 03:00:00,11.6,100.0,4.0,1002.6,100.0,0.1
2021-05-14 04:00:00,11.6,100.0,3.4,1002.4,100.0,0.1
2021-05-14 05:00:00,11.5,100.0,3.6,1002.2,100.0,0.3
2021-05-14 06:00:00,11.6,100.0,3.3,1002.0,100.0,0.3
2021-05-14 07:00:00,12.4,97.0,5.2,1001.8,100.0,0.4
2021-05-14 08:00:00,13.4,97.0,6.4,1002.0,100.0,0.7
2021-05-14 09:00:00,14.3,94.0,8.9,1002.2,68.0,0.9
2021-05-14 10:00:00,14.9,94.0,8.3,1002.2,83.0,1.2
2021-05-14 11:00:00,15.6,93.0,11.6,1002.2,94.0,0.9
2021-05-14 12:00:00,15.3,88.0,13.5,1002.3,99.0,0.2
2021-05-14 13:00:00,16.1,79.0,13.4,1002.2,75.0,0.5
2021-05-14 14:00:00,16.9,71.0,12.7,1002.1,87.0,0.0
2021-05-14 15:00:00,17.0,64.0,12.1,1001.9,83.0,0.0
2021-05-14 16:00:00,17.2,60.0,11.6,1001.8,59.0,0.0
2021-05-14 17:00:00,15.7,65.0,11.1,1001.7,62.0,0.0
2021-05-14 18:00:00,13.7,72.0,7.9,1001.6,73.0,0.0
2021-05-14 19:00:00,13.6,73.0,4.2,1001.0,78.0,0.0
2021-05-14 20:00:00,13.6,75.0,2.8,1000.6,84.0,0.0
2021-05-14 21:00:00,12.3,85.0,1.8,1000.6,70.0,0.0
2021-05-14 22:00:00,10.1,92.0,3.6,1000.4,96.0,0.0
2021-05-14 23:00:00,9.0,95.0,3.7,1000.4,97.0,0.0
2021-05-15 00:00:00,9.7,92.0,1.5,1000.4,99.0,0.0
2021-05-15 01:00:00,10.2,91.0,4.0,999.9,99.0,0.8
2021-05-15 02:00:00,10.5,91.0,4.1,999.4,100.0,0.8
2021-05-15 03:00:00,10.8,93.0,5.6,999.3,100.0,0.4
2021-05-15 04:00:00,11.1,100.0,10.0,999.1,100.0,0.7
2021-05-15 05:00:00,10.8,100.0,12.4,998.8,100.0,0.4
2021-05-15 06:00:00,10.3,100.0,13.8,998.6,100.0,0.6
2021-05-15 07:00:00,9.9,100.0,16.9,998.7,100.0,0.9
2021-05-15 08:00:00,10.1,100.0,17.3,998.9,100.0,1.7
2021-05-15 09:00:00,10.1,100.0,18.1,998.9,100.0,1.5
2021-05-15 10:00:00,10.0,100.0,18.4,998.9,100.0,0.7
2021-05-15 11:00:00,10.6,97.0,20.9,998.9,100.0,0.3
2021-05-15 12:00:00,10.9,94.0,22.1,998.9,100.0,0.1
2021-05-15 13:00:00,10.8,94.0,18.0,998.6,100.0,0.2
2021-05-15 14:00:00,12.2,77.0,21.3,998.2,100.0,0.2
2021-05-15 15:00:00,12.3,78.0,20.5,998.0,100.0,0.1
2021-05-15 16:00:00,11.1,87.0,13.4,998.0,100.0,0.1
2021-05-15 17:00:00,10.6,90.0,7.9,997.8,100.0,0.3
2021-05-15 18:00:00,10.0,94.0,6.4,997.7,100.0,0.6
2021-05-15 19:00:00,9.6,100.0,8.5,997.5,100.0,0.9
2021-05-15 20:00:00,9.1,100.0,8.7,997.4,100.0,1.2
2021-05-15 21:00:00,8.8,100.0,11.0,997.6,100.0,0.9
2021-05-15 22:00:00,8.3,100.0,16.6,998.0,100.0,0.4
2021-05-15 23:00:00,8.1,98.0,17.3,998.4,100.0,0.2
2021-05-16 00:00:00,8.0,98.0,14.8,998.8,100.0,0.1
2021-05-16 01:00:00,7.7,98.0,13.2,998.8,99.0,0.0
2021-05-16 02:00:00,7.6,97.0,15.0,999.2,96.0,0.0
2021-05-16 03:00:00,7.5,97.0,14.1,999.2,100.0,0.0
2021-05-16 04:00:00,7.5,97.0,12.8,999.4,91.0,0.0
2021-05-16 05:00:00,7.4,96.0,12.3,999.6,98.0,0.0
2021-05-16 06:00:00,7.4,95.0,11.0,999.9,96.0,0.0
2021-05-16 07:00:00,7.9,93.0,11.2,1000.0,89.0,0.0
2021-05-16 08:00:00,8.4,87.0,11.0,1000.3,95.0,0.1
2021-05-16 09:00:00,8.9,81.0,10.6,1000.5,97.0,0.0
2021-05-16 10:00:00,9.6,74.0,8.9,1000.7,96.0,0.0
2021-05-16 11:00:00,10.5,69.0,9.1,1000.8,76.0,0.0
2021-05-16 12:00:00,10.9,66.0,10.1,1001.1,49.0,0.0
2021-05-16 13:00:00,11.1,63.0,10.4,1001.2,58.0,0.0
2021-05-16 14:00:00,10.3,66.0,10.2,1001.5,70.0,0.0
2021-05-16 15:00:00,10.7,64.0,9.1,1001.4,96.0,0.0
2021-05-16 16:00:00,11.4,62.0,9.9,1001.3,89.0,0.0
2021-05-16 17:00:00,11.3,63.0,8.9,1001.1,93.0,0.0
2021-05-16 18:00:00,10.8,67.0,9.2,1000.8,96.0,0.0
2021-05-16 19:00:00,10.2,71.0,9.0,1000.4,94.0,0.0
2021-05-16 20:00:00,9.5,75.0,9.1,1000.2,79.0,0.0
2021-05-16 21:00:00,8.5,81.0,8.2,1000.5,98.0,0.0
2021-05-16 22:00:00,8.1,83.0,8.9,1000.4,100.0,0.0
2021-05-16 23:00:00,8.2,81.0,8.7,1000.2,99.0,0.1
2021-05-17 00:00:00,8.0,82.0,9.7,1000.2,99.0,0.0
2021-05-17 01:00:00,7.8,86.0,9.9,999.8,99.0,0.3
2021-05-17 02:00:00,7.9,94.0,13.2,999.8,96.0,0.3
2021-05-17 03:00:00,8.1,95.0,13.0,999.6,52.0,0.0
2021-05-17 04:00:00,7.7,95.0,12.9,999.4,50.0,0.0
2021-05-17 05:00:00,7.5,96.0,12.6,999.3,90.0,0.4
2021-05-17 06:00:00,8.2,96.0,12.2,999.2,95.0,0.2
2021-05-17 07:00:00,8.9,95.0,11.6,999.1,87.0,0.1
2021-05-17 08:00:00,9.8,93.0,9.8,999.3,86.0,0.1
2021-05-17 09:00:00,10.6,89.0,10.2,999.2,88.0,0.1
2021-05-17 10:00:00,11.5,85.0,9.0,999.2,99.0,0.1
2021-05-17 11:00:00,12.0,84.0,7.4,999.2,100.0,0.2
2021-05-17 12:00:00,12.0,85.0,9.8,998.9,98.0,0.3
2021-05-17 13:00:00,11.1,86.0,11.4,998.8,91.0,1.9
2021-05-17 14:00:00,9.4,95.0,5.6,999.4,98.0,0.1
2021-05-17 15:00:00,10.9,93.0,2.6,999.6,100.0,0.4
2021-05-17 16:00:00,10.9,100.0,5.5,999.7,99.0,0.6
2021-05-17 17:00:00,10.6,98.0,6.9,999.7,99.0,0.5
2021-05-17 18:00:00,10.7,97.0,7.7,999.9,100.0,0.3
2021-05-17 19:00:00,9.9,94.0,9.7,999.9,100.0,0.9
2021-05-17 20:00:00,9.7,96.0,7.5,1000.0,99.0,0.3
2021-05-17 21:00:00,9.2,100.0,5.6,1000.1,99.0,0.3
2021-05-17 22:00:00,8.6,100.0,5.6,1000.3,99.0,0.4
2021-05-17 23:00:00,8.0,100.0,5.9,1000.4,99.0,0.3
2021-05-18 00:00:00,7.8,100.0,4.8,1000.6,100.0,0.3
2021-05-18 01:00:00,7.6,100.0,3.1,1000.8,100.0,0.3
2021-05-18 02:00:00,7.9,98.0,6.9,1001.5,98.0,0.6
2021-05-18 03:00:00,7.7,100.0,4.1,1001.4,97.0,0.4
2021-05-18 04:00:00,7.4,100.0,3.4,1001.6,97.0,0.3
2021-05-18 05:00:00,7.9,97.0,2.2,1001.8,95.0,0.3
2021-05-18 06:00:00,7.8,98.0,2.6,1002.1,92.0,0.1
2021-05-18 07:00:00,8.5,95.0,5.2,1002.2,97.0,0.0
2021-05-18 08:00:00,9.3,90.0,5.6,1002.6,97.0,0.0
2021-05-18 09:00:00,10.5,80.0,6.3,1002.9,96.0,0.0
2021-05-18 10:00:00,11.8,71.0,7.6,1003.2,96.0,0.0
2021-05-18 11:00:00,13.6,59.0,8.3,1003.4,96.0,0.0
2021-05-18 12:00:00,14.8,53.0,9.9,1003.3,81.0,0.0
2021-05-18 13:00:00,15.8,47.0,12.4,1003.2,4.0,0.0
2021-05-18 14:00:00,15.4,46.0,14.2,1004.0,22.0,0.0
2021-05-18 15:00:00,15.8,45.0,15.5,1004.2,32.0,0.0
2021-05-18 16:00:00,15.5,46.0,17.9,1004.4,28.0,0.0
2021-05-18 17:00:00,15.1,48.0,18.4,1004.5,18.0,0.0
2021-05-18 18:00:00,14.4,50.0,18.5,1004.7,1.0,0.0
2021-05-18 19:00:00,13.5,54.0,18.3,1004.9,0.0,0.0
2021-05-18 20:00:00,12.1,62.0,17.4,1005.2,0.0,0.0
2021-05-18 21:00:00,10.6,68.0,17.3,1005.8,1.0,0.0
2021-05-18 22:00:00,9.1,73.0,16.7,1006.2,1.0,0.0
2021-05-18 23:00:00,8.3,75.0,16.2,1006.5,6.0,0.0
2021-05-19 00:00:00,7.7,77.0,14.8,1006.7,19.0,0.0
2021-05-19 01:00:00,7.1,79.0,14.4,1006.8,32.0,0.0
2021-05-19 02:00:00,7.3,83.0,14.8,1007.1,33.0,0.0
2021-05-19 03:00:00,7.1,83.0,14.1,1007.1,48.0,0.0
2021-05-19 04:00:00,7.2,82.0,14.0,1007.1,84.0,0.0
2021-05-19 05:00:00,7.5,79.0,13.7,1007.2,98.0,0.0
2021-05-19 06:00:00,7.9,76.0,13.8,1007.2,98.0,0.0
2021-05-19 07:00:00,8.5,74.0,13.0,1007.4,79.0,0.0
2021-05-19 08:00:00,9.7,70.0,12.7,1007.4,57.0,0.0
2021-05-19 09:00:00,11.4,63.0,13.0,1007.5,13.0,0.0
2021-05-19 10:00:00,12.9,57.0,13.0,1007.5,4.0,0.0
2021-05-19 11:00:00,13.9,49.0,12.8,1007.2,38.0,0.0
2021-05-19 12:00:00,14.2,47.0,13.3,1007.1,39.0,0.0
2021-05-19 13:00:00,14.2,48.0,15.6,1007.1,46.0,0.0
2021-05-19 14:00:00,13.1,61.0,17.3,1007.7,62.0,0.3
2021-05-19 15:00:00,13.0,74.0,16.3,1007.9,66.0,1.6
2021-05-19 16:00:00,13.9,56.0,15.5,1007.8,49.0,0.0
2021-05-19 17:00:00,13.8,55.0,16.6,1007.7,52.0,0.1
2021-05-19 18:00:00,13.6,58.0,17.0,1007.4,60.0,0.0
2021-05-19 19:00:00,12.9,61.0,17.7,1007.2,77.0,0.0
2021-05-19 20:00:00,11.8,67.0,16.3,1007.1,59.0,0.0
2021-05-19 21:00:00,10.8,71.0,15.9,1007.3,26.0,0.0
2021-05-19 22:00:00,9.4,74.0,16.2,1007.5,11.0,0.0
2021-05-19 23:00:00,8.6,76.0,16.2,1007.7,23.0,0.0
2021-05-20 00:00:00,8.1,76.0,15.7,1007.6,25.0,0.0
2021-05-20 01:00:00,7.8,77.0,15.3,1007.5,24.0,0.0
2021-05-20 02:00:00,7.6,80.0,15.3,1007.8,30.0,0.0
2021-05-20 03:00:00,7.7,80.0,14.1,1007.8,74.0,0.0
2021-05-20 04:00:00,7.9,79.0,14.0,1007.9,86.0,0.0
2021-05-20 05:00:00,7.6,81.0,14.7,1007.9,74.0,0.0
2021-05-20 06:00:00,7.8,80.0,14.1,1007.9,69.0,0.0
2021-05-20 07:00:00,8.9,76.0,12.4,1008.0,28.0,0.0
2021-05-20 08:00:00,10.4,68.0,13.0,1008.0,3.0,0.0
2021-05-20 09:00:00,12.0,61.0,12.5,1008.0,2.0,0.0
2021-05-20 10:00:00,13.4,55.0,12.9,1007.9,6.0,0.0
2021-05-20 11:00:00,14.3,49.0,11.0,1007.6,43.0,0.2
2021-05-20 12:00:00,14.7,47.0,10.5,1007.6,49.0,0.3
2021-05-20 13:00:00,15.0,44.0,12.2,1007.0,47.0,0.1
2021-05-20 14:00:00,15.0,42.0,14.2,1007.0,75.0,0.0
2021-05-20 15:00:00,15.6,40.0,17.9,1006.7,56.0,0.0
2021-05-20 16:00:00,15.2,41.0,20.9,1006.5,59.0,0.0
2021-05-20 17:00:00,14.4,46.0,23.7,1006.5,1.0,0.0
2021-05-20 18:00:00,13.6,47.0,22.5,1006.4,1.0,0.0
2021-05-20 19:00:00,12.5,48.0,21.9,1006.2,0.0,0.0
2021-05-20 20:00:00,10.9,53.0,19.2,1006.1,27.0,0.0
2021-05-20 21:00:00,9.4,57.0,17.0,1006.1,93.0,0.0
2021-05-20 22:00:00,7.8,62.0,16.4,1006.0,99.0,0.0
2021-05-20 23:00:00,6.7,68.0,15.0,1005.9,100.0,0.0
2021-05-21 00:00:00,5.9,72.0,11.9,1005.4,100.0,0.0
2021-05-21 01:00:00,5.4,75.0,10.8,1004.9,100.0,0.0
2021-05-21 02:00:00,4.9,81.0,10.1,1004.4,100.0,0.0
2021-05-21 03:00:00,4.8,82.0,9.1,1003.9,100.0,0.0
2021-05-21 04:00:00,5.0,82.0,7.3,1003.4,100.0,0.0
2021-05-21 05:00:00,4.9,82.0,5.3,1002.6,100.0,0.0
2021-05-21 06:00:00,5.3,83.0,4.6,1001.9,99.0,0.0
2021-05-21 07:00:00,7.1,80.0,6.4,1001.1,99.0,0.0
2021-05-21 08:00:00,8.6,81.0,7.3,1000.4,97.0,0.0
2021-05-21 09:00:00,9.4,81.0,12.2,999.8,99.0,0.2
2021-05-21 10:00:00,9.5,83.0,15.7,999.4,95.0,0.2
2021-05-21 11:00:00,9.7,78.0,17.3,999.0,100.0,0.2
2021-05-21 12:00:00,9.1,84.0,14.6,998.7,99.0,0.4
2021-05-21 13:00:00,9.5,82.0,17.0,998.1,99.0,0.2
2021-05-21 14:00:00,9.9,78.0,19.2,997.8,100.0,0.1
2021-05-21 15:00:00,10.1,82.0,16.7,997.1,100.0,0.4
2021-05-21 16:00:00,9.5,94.0,16.9,996.7,56.0,1.1
2021-05-21 17:00:00,10.7,95.0,15.1,996.2,99.0,0.3
2021-05-21 18:00:00,10.8,92.0,14.5,995.4,93.0,0.2
2021-05-21 19:00:00,10.4,90.0,15.8,994.8,98.0,1.1
2021-05-21 20:00:00,9.9,95.0,12.0,994.2,100.0,0.5
2021-05-21 21:00:00,8.8,99.0,12.1,994.0,100.0,0.6
2021-05-21 22:00:00,8.5,99.0,10.3,993.7,100.0,1.1
2021-05-21 23:00:00,8.7,99.0,10.1,993.7,100.0,1.2
2021-05-22 00:00:00,8.5,100.0,10.6,993.4,100.0,0.9
2021-05-22 01:00:00,8.4,100.0,11.7,993.2,100.0,1.0
2021-05-22 02:00:00,8.6,98.0,10.2,993.3,100.0,0.6
2021-05-22 03:00:00,8.8,100.0,9.2,992.8,100.0,0.2
2021-05-22 04:00:00,8.6,100.0,8.4,992.6,100.0,0.5
2021-05-22 05:00:00,8.5,100.0,8.7,992.5,100.0,0.1
2021-05-22 06:00:00,8.6,100.0,11.0,992.4,100.0,0.3
2021-05-22 07:00:00,8.7,100.0,10.0,992.6,100.0,1.1
2021-05-22 08:00:00,9.1,95.0,14.7,992.7,95.0,0.7
2021-05-22 09:00:00,9.5,93.0,17.3,993.0,100.0,0.3
2021-05-22 10:00:00,9.9,95.0,13.7,993.3,98.0,0.2
2021-05-22 11:00:00,10.3,91.0,12.9,993.5,100.0,0.1
2021-05-22 12:00:00,10.5,89.0,13.2,993.5,100.0,0.1
2021-05-22 13:00:00,11.5,83.0,15.4,993.5,100.0,0.1
2021-05-22 14:00:00,9.8,90.0,14.5,994.2,92.0,0.0
2021-05-22 15:00:00,10.7,89.0,14.6,994.3,98.0,0.1
2021-05-22 16:00:00,11.1,84.0,14.1,994.3,87.0,0.0
2021-05-22 17:00:00,11.7,80.0,15.8,994.2,85.0,0.0
2021-05-22 18:00:00,11.3,81.0,15.2,994.2,92.0,0.0
2021-05-22 19:00:00,10.8,82.0,12.4,994.0,75.0,0.0
2021-05-22 20:00:00,11.0,81.0,11.6,993.8,72.0,0.0
2021-05-22 21:00:00,10.4,85.0,10.9,994.0,93.0,0.0
2021-05-22 22:00:00,9.2,91.0,12.2,994.3,98.0,0.0
2021-05-22 23:00:00,9.4,88.0,12.3,994.5,100.0,0.1
2021-05-23 00:00:00,9.2,91.0,13.8,994.7,100.0,0.1
2021-05-23 01:00:00,9.0,94.0,15.2,994.7,100.0,0.2
2021-05-23 02:00:00,9.1,96.0,12.3,995.0,100.0,0.2
2021-05-23 03:00:00,9.3,95.0,12.8,994.9,100.0,0.1
2021-05-23 04:00:00,9.4,95.0,12.7,995.0,100.0,0.1
2021-05-23 05:00:00,9.3,96.0,15.3,995.2,100.0,0.3
2021-05-23 06:00:00,9.3,94.0,16.1,995.6,100.0,0.3
2021-05-23 07:00:00,9.2,95.0,14.0,996.1,99.0,0.2
2021-05-23 08:00:00,9.4,95.0,12.8,996.4,99.0,0.2
2021-05-23 09:00:00,9.7,94.0,12.3,997.0,94.0,0.2
2021-05-23 10:00:00,10.5,90.0,11.3,997.6,99.0,0.1
2021-05-23 11:00:00,10.6,88.0,8.3,998.2,99.0,0.1
2021-05-23 12:00:00,11.9,83.0,4.3,998.8,97.0,0.1
2021-05-23 13:00:00,12.3,82.0,5.0,999.4,100.0,0.1
2021-05-23 14:00:00,12.2,90.0,3.3,1000.4,92.0,0.6
2021-05-23 15:00:00,11.9,85.0,14.6,1001.1,73.0,3.7
2021-05-23 16:00:00,11.2,93.0,12.8,1001.6,98.0,0.5
2021-05-23 17:00:00,11.2,96.0,9.7,1002.2,100.0,0.3
2021-05-23 18:00:00,11.1,93.0,13.7,1002.6,92.0,0.3
2021-05-23 19:00:00,10.9,92.0,14.4,1002.9,92.0,0.3
2021-05-23 20:00:00,10.2,94.0,15.8,1003.4,100.0,0.1
2021-05-23 21:00:00,9.4,93.0,17.0,1004.1,100.0,0.1
2021-05-23 22:00:00,8.8,92.0,17.3,1005.0,99.0,0.0
2021-05-23 23:00:00,8.0,92.0,18.3,1006.0,100.0,0.0
2021-05-24 00:00:00,7.7,90.0,15.2,1006.6,89.0,0.0
2021-05-24 01:00:00,7.0,91.0,13.0,1007.0,39.0,0.0
2021-05-24 02:00:00,6.3,93.0,13.1,1008.1,9.0,0.0
2021-05-24 03:00:00,5.7,95.0,10.1,1008.1,98.0,0.0
2021-05-24 04:00:00,5.6,93.0,7.9,1008.0,45.0,0.0
2021-05-24 05:00:00,3.8,95.0,6.6,1008.2,20.0,0.0
2021-05-24 06:00:00,6.1,93.0,3.6,1008.4,58.0,0.0
2021-05-24 07:00:00,8.4,89.0,3.3,1008.5,91.0,0.0
2021-05-24 08:00:00,9.6,78.0,9.4,1008.8,95.0,0.0
2021-05-24 09:00:00,10.0,72.0,10.9,1009.3,99.0,0.0
2021-05-24 10:00:00,10.3,73.0,12.1,1009.2,100.0,0.0
2021-05-24 11:00:00,9.8,80.0,16.0,1009.4,100.0,0.4
2021-05-24 12:00:00,9.3,91.0,15.5,1009.4,100.0,0.8
2021-05-24 13:00:00,9.0,100.0,15.4,1009.2,100.0,1.0
2021-05-24 14:00:00,9.4,96.0,17.1,1009.5,100.0,0.8
2021-05-24 15:00:00,9.5,100.0,17.2,1009.2,100.0,1.3
2021-05-24 16:00:00,9.9,100.0,17.7,1009.0,100.0,1.2
2021-05-24 17:00:00,9.9,100.0,19.0,1008.7,100.0,1.3
2021-05-24 18:00:00,9.8,99.0,19.1,1008.7,100.0,1.2
2021-05-24 19:00:00,9.7,99.0,19.2,1008.5,100.0,1.2
2021-05-24 20:00:00,9.6,100.0,18.8,1008.9,100.0,1.0
2021-05-24 21:00:00,9.5,100.0,12.3,1009.0,100.0,1.1
2021-05-24 22:00:00,9.3,100.0,12.2,1008.9,100.0,1.1
2021-05-24 23:00:00,9.3,100.0,12.6,1008.8,100.0,1.3
2021-05-25 00:00:00,9.5,100.0,14.8,1008.8,100.0,1.4
2021-05-25 01:00:00,9.4,100.0,15.6,1008.6,100.0,1.6
2021-05-25 02:00:00,9.6,96.0,14.2,1008.4,100.0,1.3
2021-05-25 03:00:00,9.6,100.0,15.5,1008.2,100.0,1.6
2021-05-25 04:00:00,9.7,100.0,16.2,1008.0,100.0,1.5
2021-05-25 05:00:00,9.6,100.0,16.9,1008.0,100.0,1.2
2021-05-25 06:00:00,9.5,100.0,18.4,1008.1,100.0,0.9
2021-05-25 07:00:00,9.5,100.0,19.2,1008.2,100.0,0.9
2021-05-25 08:00:00,9.7,100.0,20.0,1008.1,100.0,0.5
2021-05-25 09:00:00,10.6,94.0,22.7,1008.1,83.0,0.1
2021-05-25 10:00:00,11.9,82.0,27.3,1008.1,99.0,0.0
2021-05-25 11:00:00,13.2,68.0,26.7,1008.2,99.0,0.0
2021-05-25 12:00:00,13.2,69.0,26.3,1008.1,100.0,0.0
2021-05-25 13:00:00,13.7,68.0,25.6,1008.0,100.0,0.0
2021-05-25 14:00:00,15.2,61.0,30.6,1007.5,99.0,0.0
2021-05-25 15:00:00,14.0,68.0,30.8,1007.8,94.0,0.1
2021-05-25 16:00:00,13.9,71.0,30.9,1007.6,90.0,0.1
2021-05-25 17:00:00,13.7,75.0,29.6,1007.5,87.0,0.2
2021-05-25 18:00:00,12.6,82.0,24.6,1007.6,100.0,0.3
2021-05-25 19:00:00,12.1,87.0,22.1,1007.5,99.0,0.2
2021-05-25 20:00:00,11.7,88.0,22.2,1007.7,99.0,0.4
2021-05-25 21:00:00,11.5,86.0,21.9,1007.8,75.0,0.1
2021-05-25 22:00:00,10.9,85.0,22.7,1007.9,68.0,0.0
2021-05-25 23:00:00,10.9,84.0,22.4,1007.8,87.0,0.0
2021-05-26 00:00:00,10.8,83.0,21.3,1007.5,97.0,0.0
2021-05-26 01:00:00,10.6,83.0,22.7,1006.9,100.0,0.1
2021-05-26 02:00:00,9.8,93.0,23.3,1006.7,100.0,0.4
2021-05-26 03:00:00,9.8,93.0,24.0,1005.9,100.0,0.3
2021-05-26 04:00:00,9.7,92.0,24.9,1005.2,100.0,0.4
2021-05-26 05:00:00,9.7,91.0,26.2,1004.6,100.0,0.6
2021-05-26 06:00:00,9.5,91.0,29.0,1004.0,100.0,0.8
2021-05-26 07:00:00,9.6,91.0,28.2,1003.7,100.0,0.6
2021-05-26 08:00:00,8.8,99.0,27.8,1003.3,100.0,0.9
2021-05-26 09:00:00,9.0,99.0,28.6,1003.5,100.0,0.9
2021-05-26 10:00:00,9.2,99.0,28.6,1003.8,100.0,1.1
2021-05-26 11:00:00,9.5,99.0,28.8,1003.8,100.0,0.9
2021-05-26 12:00:00,10.4,93.0,34.5,1004.0,100.0,0.8
2021-05-26 13:00:00,11.1,90.0,29.7,1004.1,100.0,0.4
2021-05-26 14:00:00,10.3,96.0,28.2,1004.8,100.0,0.2
2021-05-26 15:00:00,10.4,100.0,27.1,1004.9,100.0,1.1
2021-05-26 16:00:00,10.7,91.0,26.7,1005.0,100.0,0.8
2021-05-26 17:00:00,10.7,88.0,27.3,1005.3,100.0,0.4
2021-05-26 18:00:00,10.5,85.0,26.2,1005.6,99.0,0.3
2021-05-26 19:00:00,10.8,84.0,24.2,1005.8,100.0,0.3
2021-05-26 20:00:00,10.3,86.0,27.0,1006.4,100.0,0.5
2021-05-26 21:00:00,9.9,87.0,26.0,1007.1,100.0,0.4
2021-05-26 22:00:00,9.5,89.0,19.9,1007.7,100.0,0.3
2021-05-26 23:00:00,9.6,91.0,16.8,1008.0,100.0,0.5
2021-05-27 00:00:00,9.7,90.0,18.7,1008.4,100.0,0.4
2021-05-27 01:00:00,9.6,90.0,18.8,1008.7,100.0,0.3
2021-05-27 02:00:00,9.2,90.0,18.8,1009.0,88.0,0.1
2021-05-27 03:00:00,8.6,91.0,17.1,1009.6,84.0,0.1
2021-05-27 04:00:00,8.6,89.0,15.3,1010.0,80.0,0.0
2021-05-27 05:00:00,8.0,90.0,13.0,1010.2,63.0,0.0
2021-05-27 06:00:00,8.6,86.0,14.8,1010.5,25.0,0.0
2021-05-27 07:00:00,10.3,75.0,14.9,1010.6,18.0,0.0
2021-05-27 08:00:00,12.2,65.0,11.4,1011.3,10.0,0.0
2021-05-27 09:00:00,13.9,51.0,11.3,1011.6,42.0,0.0
2021-05-27 10:00:00,15.2,46.0,11.0,1011.8,91.0,0.0
2021-05-27 11:00:00,15.8,43.0,14.4,1011.9,83.0,0.0
2021-05-27 12:00:00,14.5,53.0,11.1,1012.3,73.0,0.0
2021-05-27 13:00:00,14.2,54.0,14.6,1012.6,82.0,0.0
2021-05-27 14:00:00,12.4,56.0,11.0,1013.5,81.0,0.0
2021-05-27 15:00:00,13.4,56.0,10.9,1013.7,56.0,0.0
2021-05-27 16:00:00,13.1,52.0,11.5,1014.0,40.0,0.0
2021-05-27 17:00:00,13.9,47.0,13.1,1013.8,35.0,0.0
2021-05-27 18:00:00,13.0,51.0,13.7,1013.9,34.0,0.0
2021-05-27 19:00:00,12.2,59.0,11.3,1014.1,86.0,0.0
2021-05-27 20:00:00,11.5,68.0,7.5,1014.4,64.0,0.0
2021-05-27 21:00:00,10.5,80.0,2.1,1014.8,40.0,0.0
2021-05-27 22:00:00,8.9,87.0,2.0,1015.2,47.0,0.0
2021-05-27 23:00:00,8.6,83.0,1.5,1015.5,40.0,0.0
2021-05-28 00:00:00,8.8,79.0,1.9,1015.9,18.0,0.0
2021-05-28 01:00:00,8.0,79.0,3.2,1015.9,10.0,0.0
2021-05-28 02:00:00,4.8,96.0,5.8,1016.3,0.0,0.0
2021-05-28 03:00:00,5.2,95.0,8.9,1016.9,1.0,0.0
2021-05-28 04:00:00,5.0,96.0,8.8,1017.2,18.0,0.0
2021-05-28 05:00:00,4.9,95.0,8.7,1017.6,1.0,0.0
2021-05-28 06:00:00,5.8,91.0,7.9,1017.8,20.0,0.0
2021-05-28 07:00:00,8.5,83.0,4.4,1018.1,76.0,0.0
2021-05-28 08:00:00,11.3,74.0,3.2,1018.8,14.0,0.0
2021-05-28 09:00:00,13.2,64.0,2.5,1019.0,19.0,0.0
2021-05-28 10:00:00,14.5,58.0,7.1,1019.0,15.0,0.0
2021-05-28 11:00:00,14.9,60.0,8.9,1019.0,51.0,0.0
2021-05-28 12:00:00,15.5,61.0,11.0,1018.9,50.0,0.0
2021-05-28 13:00:00,15.6,62.0,14.5,1018.7,77.0,0.0
2021-05-28 14:00:00,16.1,65.0,15.7,1018.2,9.0,0.0
2021-05-28 15:00:00,16.7,61.0,18.5,1017.8,0.0,0.0
2021-05-28 16:00:00,17.5,54.0,19.6,1017.3,0.0,0.0
2021-05-28 17:00:00,17.6,56.0,18.7,1016.8,0.0,0.0
2021-05-28 18:00:00,17.4,62.0,16.7,1016.5,0.0,0.0
2021-05-28 19:00:00,16.7,70.0,12.2,1016.2,0.0,0.0
2021-05-28 20:00:00,15.9,76.0,9.0,1016.3,0.0,0.0
2021-05-28 21:00:00,14.6,84.0,3.9,1016.4,34.0,0.0
2021-05-28 22:00:00,12.1,89.0,6.6,1016.8,43.0,0.0
2021-05-28 23:00:00,11.3,95.0,9.5,1017.7,34.0,0.0
2021-05-29 00:00:00,10.6,96.0,8.9,1018.5,46.0,0.0
2021-05-29 01:00:00,10.5,93.0,7.0,1018.9,47.0,0.0
2021-05-29 02:00:00,9.0,96.0,6.5,1019.4,66.0,0.0
2021-05-29 03:00:00,8.4,96.0,7.2,1019.9,47.0,0.0
2021-05-29 04:00:00,8.3,93.0,7.8,1020.3,0.0,0.0
2021-05-29 05:00:00,7.6,96.0,9.3,1020.7,0.0,0.0
2021-05-29 06:00:00,9.2,87.0,10.6,1021.1,2.0,0.0
2021-05-29 07:00:00,12.7,72.0,9.6,1021.7,38.0,0.0
2021-05-29 08:00:00,15.6,67.0,6.8,1022.1,47.0,0.0
2021-05-29 09:00:00,17.8,55.0,5.5,1022.3,43.0,0.0
2021-05-29 10:00:00,19.0,45.0,6.5,1022.7,41.0,0.0
2021-05-29 11:00:00,19.5,45.0,7.2,1023.0,0.0,0.0
2021-05-29 12:00:00,19.4,48.0,9.2,1023.4,0.0,0.0
2021-05-29 13:00:00,19.0,48.0,10.3,1023.7,0.0,0.0
2021-05-29 14:00:00,18.2,44.0,10.4,1023.7,0.0,0.0
2021-05-29 15:00:00,17.7,43.0,11.0,1024.0,0.0,0.0
2021-05-29 16:00:00,18.3,44.0,10.7,1024.0,0.0,0.0
2021-05-29 17:00:00,18.2,46.0,11.6,1023.9,0.0,0.0
2021-05-29 18:00:00,17.9,48.0,12.1,1023.6,36.0,0.0
2021-05-29 19:00:00,16.6,57.0,10.7,1023.4,64.0,0.0
2021-05-29 20:00:00,14.6,75.0,8.0,1023.3,94.0,0.0
2021-05-29 21:00:00,12.8,88.0,4.8,1023.5,55.0,0.0
2021-05-29 22:00:00,11.0,96.0,2.1,1023.6,0.0,0.0
2021-05-29 23:00:00,10.3,98.0,2.7,1023.8,0.0,0.0
2021-05-30 00:00:00,10.0,94.0,7.4,1023.8,0.0,0.0
2021-05-30 01:00:00,10.2,91.0,7.5,1023.9,0.0,0.0
2021-05-30 02:00:00,10.0,91.0,8.9,1024.3,0.0,0.0
2021-05-30 03:00:00,9.8,91.0,9.5,1024.5,0.0,0.0
2021-05-30 04:00:00,9.7,91.0,8.2,1024.7,0.0,0.0
2021-05-30 05:00:00,9.6,90.0,7.2,1025.0,0.0,0.0
2021-05-30 06:00:00,10.3,89.0,6.4,1025.2,0.0,0.0
2021-05-30 07:00:00,12.7,84.0,4.6,1025.3,0.0,0.0
2021-05-30 08:00:00,14.8,77.0,2.9,1025.4,0.0,0.0
2021-05-30 09:00:00,16.2,71.0,3.7,1025.6,0.0,0.0
2021-05-30 10:00:00,17.3,63.0,4.7,1025.7,0.0,0.0
2021-05-30 11:00:00,18.2,57.0,5.6,1025.8,0.0,0.0
2021-05-30 12:00:00,18.8,52.0,7.2,1025.8,0.0,0.0
2021-05-30 13:00:00,18.8,49.0,8.6,1026.0,0.0,0.0
2021-05-30 14:00:00,17.7,52.0,9.5,1026.3,0.0,0.0
2021-05-30 15:00:00,18.0,52.0,10.0,1026.1,1.0,0.0
2021-05-30 16:00:00,17.7,54.0,9.8,1025.7,0.0,0.0
2021-05-30 17:00:00,17.2,59.0,9.9,1025.4,0.0,0.0
2021-05-30 18:00:00,16.5,65.0,10.2,1024.9,0.0,0.0
2021-05-30 19:00:00,15.7,72.0,9.4,1024.5,32.0,0.0
2021-05-30 20:00:00,14.7,79.0,8.2,1024.2,4.0,0.0
2021-05-30 21:00:00,13.3,86.0,8.3,1023.8,0.0,0.0
2021-05-30 22:00:00,11.7,93.0,8.7,1023.7,1.0,0.0
2021-05-30 23:00:00,11.0,94.0,9.1,1023.6,1.0,0.0
2021-05-31 00:00:00,10.9,93.0,9.1,1023.5,2.0,0.0
2021-05-31 01:00:00,10.7,91.0,8.0,1023.2,0.0,0.0
2021-05-31 02:00:00,9.5,94.0,6.1,1023.2,0.0,0.0
2021-05-31 03:00:00,9.5,94.0,7.7,1023.0,29.0,0.0
2021-05-31 04:00:00,9.3,97.0,8.4,1022.8,44.0,0.0
2021-05-31 05:00:00,8.6,99.0,7.6,1022.7,84.0,0.0
2021-05-31 06:00:00,9.1,96.0,7.1,1022.5,25.0,0.0
2021-05-31 07:00:00,10.6,90.0,6.6,1022.1,21.0,0.0
2021-05-31 08:00:00,11.9,86.0,7.2,1021.7,12.0,0.0
2021-05-31 09:00:00,13.5,80.0,8.0,1021.5,1.0,0.0
2021-05-31 10:00:00,15.7,75.0,8.9,1021.0,0.0,0.0
2021-05-31 11:00:00,17.5,71.0,10.5,1020.7,4.0,0.0
2021-05-31 12:00:00,19.0,68.0,11.3,1020.4,2.0,0.0
2021-05-31 13:00:00,20.2,66.0,12.1,1020.0,0.0,0.0
2021-05-31 14:00:00,20.2,66.0,13.0,1019.7,0.0,0.0
2021-05-31 15:00:00,21.4,63.0,14.0,1019.3,0.0,0.0
2021-05-31 16:00:00,22.0,61.0,14.4,1018.7,0.0,0.0
2021-05-31 17:00:00,22.0,63.0,13.8,1018.0,0.0,0.0
2021-05-31 18:00:00,21.7,65.0,13.0,1017.7,57.0,0.0
2021-05-31 19:00:00,21.0,69.0,11.2,1017.2,96.0,0.0
2021-05-31 20:00:00,19.9,76.0,10.0,1016.9,99.0,0.0
2021-05-31 21:00:00,18.4,81.0,10.4,1016.8,98.0,0.0
2021-05-31 22:00:00,16.9,83.0,10.1,1016.9,96.0,0.0
2021-05-31 23:00:00,15.5,83.0,9.7,1017.0,82.0,0.0
2021-06-01 00:00:00,13.9,85.0,7.2,1017.2,88.0,0.0
2021-06-01 01:00:00,14.1,87.0,12.3,1017.8,98.0,0.0
2021-06-01 02:00:00,12.3,98.0,9.7,1018.3,45.0,0.0
2021-06-01 03:00:00,12.1,96.0,10.6,1018.4,6.0,0.0
2021-06-01 04:00:00,11.8,93.0,11.2,1018.5,26.0,0.0
2021-06-01 05:00:00,11.5,89.0,11.5,1018.7,38.0,0.0
2021-06-01 06:00:00,12.1,83.0,12.5,1018.9,92.0,0.0
2021-06-01 07:00:00,13.6,77.0,12.2,1019.1,85.0,0.0
2021-06-01 08:00:00,15.0,71.0,13.4,1019.3,81.0,0.0
2021-06-01 09:00:00,16.0,67.0,14.4,1019.4,93.0,0.0
2021-06-01 10:00:00,16.6,66.0,14.8,1019.7,97.0,0.0
2021-06-01 11:00:00,17.3,64.0,14.8,1019.9,99.0,0.0
2021-06-01 12:00:00,18.6,61.0,15.2,1019.9,99.0,0.0
2021-06-01 13:00:00,18.9,63.0,14.8,1020.0,99.0,0.0
2021-06-01 14:00:00,18.2,66.0,13.7,1020.2,99.0,0.0
2021-06-01 15:00:00,18.4,66.0,13.7,1020.1,99.0,0.0
2021-06-01 16:00:00,18.0,63.0,13.3,1020.2,96.0,0.0
2021-06-01 17:00:00,18.1,59.0,12.6,1020.1,89.0,0.0
2021-06-01 18:00:00,17.9,57.0,10.8,1020.0,91.0,0.0
2021-06-01 19:00:00,17.5,58.0,8.4,1020.1,94.0,0.0
2021-06-01 20:00:00,16.9,64.0,7.6,1020.2,96.0,0.0
2021-06-01 21:00:00,15.6,68.0,8.8,1020.6,91.0,0.0
2021-06-01 22:00:00,14.1,69.0,10.0,1021.2,54.0,0.0
2021-06-01 23:00:00,13.5,69.0,11.0,1021.6,31.0,0.0
2021-06-02 00:00:00,13.5,68.0,13.3,1022.2,19.0,0.0
2021-06-02 01:00:00,13.3,69.0,15.6,1022.7,32.0,0.0
2021-06-02 02:00:00,13.5,71.0,15.6,1023.1,38.0,0.0
2021-06-02 03:00:00,12.9,74.0,14.9,1023.4,26.0,0.0
2021-06-02 04:00:00,12.5,75.0,16.9,1023.8,1.0,0.0
2021-06-02 05:00:00,12.0,75.0,17.9,1024.0,0.0,0.0
2021-06-02 06:00:00,12.2,75.0,17.5,1024.3,0.0,0.0
2021-06-02 07:00:00,13.2,74.0,15.7,1024.3,12.0,0.0
2021-06-02 08:00:00,14.2,68.0,19.6,1024.3,28.0,0.0
2021-06-02 09:00:00,14.9,65.0,22.2,1024.3,100.0,0.0
2021-06-02 10:00:00,14.8,65.0,22.0,1024.2,98.0,0.0
2021-06-02 11:00:00,15.8,61.0,23.0,1023.9,100.0,0.0
2021-06-02 12:00:00,16.3,60.0,24.5,1023.8,57.0,0.0
2021-06-02 13:00:00,16.4,64.0,27.8,1023.9,66.0,0.0
2021-06-02 14:00:00,16.7,62.0,27.9,1023.7,69.0,0.1
2021-06-02 15:00:00,16.7,64.0,22.2,1023.6,31.0,0.0
2021-06-02 16:00:00,18.2,57.0,26.5,1023.3,52.0,0.2
2021-06-02 17:00:00,16.6,71.0,20.5,1023.3,61.0,0.4
2021-06-02 18:00:00,15.1,86.0,16.6,1023.5,56.0,1.4
2021-06-02 19:00:00,14.2,93.0,16.7,1023.7,70.0,0.9
2021-06-02 20:00:00,13.7,94.0,16.8,1023.5,66.0,0.8
2021-06-02 21:00:00,13.4,94.0,16.4,1023.7,29.0,0.2
2021-06-02 22:00:00,12.9,95.0,14.2,1024.1,28.0,0.0
2021-06-02 23:00:00,12.6,95.0,14.3,1024.4,39.0,0.0
2021-06-03 00:00:00,12.5,95.0,14.5,1024.5,57.0,0.2
2021-06-03 01:00:00,12.7,94.0,15.1,1023.9,44.0,0.1
2021-06-03 02:00:00,13.3,88.0,17.1,1023.5,27.0,0.0
2021-06-03 03:00:00,13.7,84.0,19.1,1023.2,25.0,0.0
2021-06-03 04:00:00,13.5,85.0,17.3,1023.3,60.0,0.2
2021-06-03 05:00:00,13.1,89.0,18.0,1023.1,50.0,0.4
2021-06-03 06:00:00,13.3,83.0,18.9,1023.1,50.0,0.2
2021-06-03 07:00:00,13.4,82.0,16.6,1023.4,96.0,0.6
2021-06-03 08:00:00,13.3,87.0,20.0,1023.3,83.0,1.2
2021-06-03 09:00:00,12.9,90.0,22.1,1023.6,97.0,1.4
2021-06-03 10:00:00,13.1,91.0,23.5,1023.8,87.0,1.1
2021-06-03 11:00:00,13.6,90.0,22.2,1024.2,94.0,0.9
2021-06-03 12:00:00,13.4,89.0,22.4,1024.6,98.0,1.0
2021-06-03 13:00:00,13.4,91.0,20.8,1024.9,98.0,1.5
2021-06-03 14:00:00,12.8,92.0,22.2,1024.2,99.0,1.6
2021-06-03 15:00:00,14.6,84.0,19.5,1023.9,100.0,0.6
2021-06-03 16:00:00,15.4,81.0,22.1,1023.2,98.0,0.9
2021-06-03 17:00:00,15.5,76.0,19.9,1022.8,85.0,0.2
2021-06-03 18:00:00,16.0,77.0,18.9,1022.6,86.0,1.4
2021-06-03 19:00:00,15.7,77.0,17.4,1022.6,100.0,0.3
2021-06-03 20:00:00,14.8,83.0,17.3,1022.9,100.0,0.2
2021-06-03 21:00:00,14.3,86.0,16.3,1022.8,100.0,0.3
2021-06-03 22:00:00,13.6,91.0,12.2,1023.2,99.0,0.3
2021-06-03 23:00:00,12.9,93.0,9.2,1023.1,100.0,0.3
2021-06-04 00:00:00,12.4,95.0,9.2,1023.2,98.0,0.3
2021-06-04 01:00:00,11.8,100.0,10.1,1023.2,98.0,1.0
2021-06-04 02:00:00,12.2,95.0,12.9,1023.3,100.0,1.9
2021-06-04 03:00:00,11.9,100.0,13.3,1023.3,100.0,3.3
2021-06-04 04:00:00,11.9,99.0,13.4,1023.3,99.0,3.4
2021-06-04 05:00:00,11.9,100.0,11.0,1023.2,99.0,2.0
2021-06-04 06:00:00,12.1,100.0,9.7,1023.3,59.0,0.6
2021-06-04 07:00:00,13.2,96.0,9.2,1023.1,100.0,0.0
2021-06-04 08:00:00,13.9,94.0,9.6,1023.1,95.0,0.0
2021-06-04 09:00:00,14.7,86.0,11.0,1023.4,28.0,0.0
2021-06-04 10:00:00,15.9,74.0,10.9,1023.5,20.0,0.0
2021-06-04 11:00:00,16.8,64.0,13.1,1023.6,39.0,0.0
2021-06-04 12:00:00,17.3,60.0,14.0,1023.8,46.0,0.0
2021-06-04 13:00:00,17.8,56.0,14.0,1023.9,48.0,0.0
2021-06-04 14:00:00,17.9,58.0,12.6,1024.0,54.0,0.0
2021-06-04 15:00:00,18.0,58.0,12.3,1023.9,41.0,0.0
2021-06-04 16:00:00,18.5,55.0,12.3,1023.4,83.0,0.0
2021-06-04 17:00:00,18.5,54.0,10.5,1023.0,87.0,0.0
2021-06-04 18:00:00,18.6,52.0,10.1,1022.4,72.0,0.0
2021-06-04 19:00:00,18.6,53.0,7.3,1022.3,2.0,0.0
2021-06-04 20:00:00,17.8,64.0,6.9,1022.2,32.0,0.0
2021-06-04 21:00:00,16.0,72.0,7.4,1022.2,9.0,0.0
2021-06-04 22:00:00,14.0,75.0,6.1,1022.6,0.0,0.0
2021-06-04 23:00:00,12.8,75.0,5.1,1023.0,6.0,0.0
2021-06-05 00:00:00,12.4,72.0,4.9,1023.2,17.0,0.0
2021-06-05 01:00:00,12.1,69.0,5.2,1023.0,19.0,0.0
2021-06-05 02:00:00,12.1,64.0,6.3,1023.1,63.0,0.0
2021-06-05 03:00:00,12.0,64.0,4.7,1023.0,100.0,0.0
2021-06-05 04:00:00,11.6,67.0,4.7,1022.7,98.0,0.0
2021-06-05 05:00:00,11.1,71.0,4.7,1022.7,95.0,0.0
2021-06-05 06:00:00,11.5,75.0,7.0,1022.4,96.0,0.0
2021-06-05 07:00:00,13.7,71.0,7.4,1022.3,95.0,0.0
2021-06-05 08:00:00,16.1,64.0,5.4,1022.4,79.0,0.0
2021-06-05 09:00:00,17.9,58.0,5.4,1022.4,85.0,0.0
2021-06-05 10:00:00,18.9,55.0,7.2,1022.3,82.0,0.0
2021-06-05 11:00:00,19.6,53.0,7.6,1022.3,96.0,0.0
2021-06-05 12:00:00,20.1,50.0,7.9,1022.1,99.0,0.0
2021-06-05 13:00:00,20.2,50.0,8.2,1021.9,97.0,0.0
2021-06-05 14:00:00,20.2,49.0,8.4,1021.8,95.0,0.0
2021-06-05 15:00:00,20.5,48.0,7.1,1021.4,87.0,0.0
2021-06-05 16:00:00,20.7,48.0,7.5,1020.9,100.0,0.0
2021-06-05 17:00:00,20.4,50.0,7.6,1020.5,100.0,0.0
2021-06-05 18:00:00,20.0,53.0,7.9,1020.2,96.0,0.0
2021-06-05 19:00:00,19.1,57.0,6.8,1019.7,92.0,0.0
2021-06-05 20:00:00,17.8,67.0,5.9,1019.6,99.0,0.0
2021-06-05 21:00:00,16.6,73.0,4.7,1019.7,98.0,0.0
2021-06-05 22:00:00,15.3,76.0,5.2,1019.8,100.0,0.0
2021-06-05 23:00:00,14.5,75.0,5.0,1019.8,68.0,0.0
2021-06-06 00:00:00,13.9,73.0,6.8,1019.9,84.0,0.0
2021-06-06 01:00:00,13.5,73.0,6.1,1019.7,99.0,0.0
2021-06-06 02:00:00,14.5,71.0,1.9,1020.0,94.0,0.0
2021-06-06 03:00:00,13.7,77.0,4.7,1019.7,95.0,0.0
2021-06-06 04:00:00,13.1,83.0,4.7,1019.8,93.0,0.0
2021-06-06 05:00:00,13.1,85.0,5.8,1019.4,97.0,0.3
2021-06-06 06:00:00,13.4,91.0,8.0,1019.2,73.0,0.3
2021-06-06 07:00:00,14.1,93.0,4.3,1019.2,75.0,0.0
2021-06-06 08:00:00,15.4,90.0,2.1,1019.4,100.0,0.0
2021-06-06 09:00:00,15.6,85.0,3.6,1019.7,100.0,0.0
2021-06-06 10:00:00,15.7,84.0,4.2,1019.9,100.0,0.0
2021-06-06 11:00:00,16.3,86.0,2.3,1019.7,98.0,0.0
2021-06-06 12:00:00,17.8,80.0,2.9,1019.7,98.0,0.0
2021-06-06 13:00:00,19.0,75.0,6.5,1019.4,100.0,0.0
2021-06-06 14:00:00,18.7,77.0,8.3,1019.8,96.0,0.0
2021-06-06 15:00:00,18.2,79.0,10.7,1019.9,99.0,0.0
2021-06-06 16:00:00,17.3,83.0,9.0,1019.9,97.0,0.0
2021-06-06 17:00:00,18.3,80.0,8.0,1019.7,93.0,0.0
2021-06-06 18:00:00,18.5,78.0,9.8,1019.3,89.0,0.0
2021-06-06 19:00:00,18.6,77.0,10.6,1018.7,67.0,0.0
2021-06-06 20:00:00,17.6,81.0,9.2,1018.5,23.0,0.0
2021-06-06 21:00:00,16.9,85.0,9.0,1018.6,13.0,0.0
2021-06-06 22:00:00,15.8,89.0,9.4,1018.5,15.0,0.0
2021-06-06 23:00:00,14.8,91.0,9.3,1018.4,5.0,0.0
2021-06-07 00:00:00,14.0,91.0,6.9,1018.4,7.0,0.0
2021-06-07 01:00:00,13.0,90.0,6.1,1018.5,11.0,0.0
2021-06-07 02:00:00,12.1,89.0,5.4,1018.5,27.0,0.0
2021-06-07 03:00:00,12.2,88.0,6.8,1018.4,61.0,0.0
2021-06-07 04:00:00,11.9,88.0,7.4,1018.3,81.0,0.0
2021-06-07 05:00:00,11.7,89.0,7.3,1018.3,96.0,0.0
2021-06-07 06:00:00,12.6,87.0,6.8,1018.2,99.0,0.0
2021-06-07 07:00:00,14.0,85.0,5.1,1018.2,96.0,0.0
2021-06-07 08:00:00,16.2,79.0,3.2,1018.3,97.0,0.0
2021-06-07 09:00:00,17.6,75.0,0.8,1018.7,93.0,0.0
2021-06-07 10:00:00,18.7,71.0,3.6,1018.7,99.0,0.0
2021-06-07 11:00:00,18.8,70.0,6.0,1018.7,87.0,0.0
2021-06-07 12:00:00,20.0,65.0,3.6,1018.5,91.0,0.0
2021-06-07 13:00:00,21.1,57.0,5.6,1018.4,43.0,0.0
2021-06-07 14:00:00,21.3,54.0,9.4,1018.5,38.0,0.0
2021-06-07 15:00:00,21.5,46.0,7.6,1018.4,61.0,0.0
2021-06-07 16:00:00,21.1,47.0,8.9,1018.3,66.0,0.0
2021-06-07 17:00:00,20.7,53.0,13.3,1018.1,47.0,0.0
2021-06-07 18:00:00,19.8,59.0,15.7,1017.9,34.0,0.0
2021-06-07 19:00:00,18.8,60.0,14.7,1017.6,33.0,0.0
2021-06-07 20:00:00,17.5,67.0,13.2,1017.7,26.0,0.0
2021-06-07 21:00:00,15.9,73.0,13.5,1017.9,68.0,0.0
2021-06-07 22:00:00,14.1,81.0,14.0,1018.0,77.0,0.0
2021-06-07 23:00:00,13.3,85.0,13.1,1017.9,98.0,0.0
2021-06-08 00:00:00,13.2,85.0,11.5,1017.9,91.0,0.0
2021-06-08 01:00:00,13.0,82.0,10.5,1017.6,74.0,0.0
2021-06-08 02:00:00,12.4,85.0,9.4,1017.8,88.0,0.0
2021-06-08 03:00:00,12.1,82.0,9.5,1017.6,91.0,0.0
2021-06-08 04:00:00,11.8,82.0,6.6,1017.7,92.0,0.0
2021-06-08 05:00:00,11.6,83.0,6.8,1017.8,96.0,0.0
2021-06-08 06:00:00,12.1,83.0,6.8,1018.0,89.0,0.0
2021-06-08 07:00:00,13.7,77.0,6.2,1018.1,86.0,0.0
2021-06-08 08:00:00,15.8,69.0,5.6,1018.0,77.0,0.0
2021-06-08 09:00:00,17.9,61.0,6.5,1018.2,28.0,0.0
2021-06-08 10:00:00,19.9,51.0,8.7,1018.0,13.0,0.0
2021-06-08 11:00:00,21.3,42.0,11.8,1017.8,19.0,0.0
2021-06-08 12:00:00,21.9,39.0,15.7,1017.6,8.0,0.0
2021-06-08 13:00:00,21.9,41.0,17.8,1017.5,49.0,0.0
2021-06-08 14:00:00,21.8,45.0,19.3,1017.8,56.0,0.0
2021-06-08 15:00:00,21.4,49.0,20.0,1017.8,93.0,0.0
2021-06-08 16:00:00,20.5,54.0,20.9,1017.7,93.0,0.0
2021-06-08 17:00:00,19.2,58.0,20.9,1017.6,91.0,0.0
2021-06-08 18:00:00,18.6,62.0,19.0,1017.5,97.0,0.0
2021-06-08 19:00:00,17.7,67.0,17.8,1017.2,97.0,0.0
2021-06-08 20:00:00,16.9,71.0,15.6,1017.0,66.0,0.0
2021-06-08 21:00:00,16.0,77.0,14.7,1017.1,9.0,0.0
2021-06-08 22:00:00,14.7,82.0,14.0,1017.1,0.0,0.0
2021-06-08 23:00:00,13.6,86.0,13.7,1017.1,3.0,0.0
2021-06-09 00:00:00,12.9,88.0,13.0,1017.1,20.0,0.0
2021-06-09 01:00:00,12.4,88.0,12.3,1016.9,31.0,0.0
2021-06-09 02:00:00,12.5,87.0,13.0,1017.1,20.0,0.0
2021-06-09 03:00:00,12.4,86.0,13.0,1017.1,9.0,0.0
2021-06-09 04:00:00,12.1,85.0,13.0,1017.2,23.0,0.0
2021-06-09 05:00:00,11.8,84.0,12.6,1017.0,38.0,0.0
2021-06-09 06:00:00,12.3,82.0,11.5,1016.8,27.0,0.0
2021-06-09 07:00:00,13.5,77.0,10.9,1016.7,14.0,0.0
2021-06-09 08:00:00,15.1,70.0,11.9,1016.5,18.0,0.0
2021-06-09 09:00:00,16.9,63.0,12.5,1016.3,11.0,0.0
2021-06-09 10:00:00,18.6,55.0,13.7,1016.1,0.0,0.0
2021-06-09 11:00:00,19.7,51.0,15.1,1016.1,0.0,0.0
2021-06-09 12:00:00,20.3,51.0,16.6,1015.8,44.0,0.0
2021-06-09 13:00:00,20.6,52.0,17.9,1015.6,66.0,0.0
2021-06-09 14:00:00,20.9,51.0,20.1,1015.3,76.0,0.0
2021-06-09 15:00:00,21.0,50.0,21.3,1015.1,2.0,0.0
2021-06-09 16:00:00,20.4,53.0,21.7,1015.1,8.0,0.0
2021-06-09 17:00:00,19.8,57.0,21.4,1015.1,0.0,0.0
2021-06-09 18:00:00,19.1,62.0,21.6,1015.0,1.0,0.0
2021-06-09 19:00:00,18.4,65.0,20.4,1014.8,1.0,0.0
2021-06-09 20:00:00,17.3,68.0,19.4,1014.9,2.0,0.0
2021-06-09 21:00:00,16.1,71.0,17.9,1015.2,65.0,0.0
2021-06-09 22:00:00,15.0,72.0,16.0,1015.4,0.0,0.0
2021-06-09 23:00:00,14.0,75.0,14.1,1015.6,8.0,0.0
2021-06-10 00:00:00,13.2,78.0,12.2,1015.5,97.0,0.0
2021-06-10 01:00:00,12.4,83.0,10.1,1015.5,94.0,0.0
2021-06-10 02:00:00,12.4,86.0,11.6,1015.6,80.0,0.0
2021-06-10 03:00:00,12.3,88.0,10.9,1015.3,99.0,0.0
2021-06-10 04:00:00,12.4,88.0,10.1,1015.1,100.0,0.0
2021-06-10 05:00:00,12.8,87.0,9.9,1015.0,99.0,0.0
2021-06-10 06:00:00,13.4,83.0,9.2,1014.9,100.0,0.1
2021-06-10 07:00:00,14.1,81.0,10.5,1015.0,95.0,0.1
2021-06-10 08:00:00,15.6,77.0,9.0,1015.0,89.0,0.0
2021-06-10 09:00:00,17.7,69.0,11.3,1015.1,71.0,0.0
2021-06-10 10:00:00,19.2,65.0,12.2,1015.1,91.0,0.0
2021-06-10 11:00:00,19.6,65.0,11.7,1015.0,95.0,0.0
2021-06-10 12:00:00,20.1,65.0,14.5,1014.8,100.0,0.0
2021-06-10 13:00:00,19.9,65.0,14.9,1015.1,93.0,0.0
2021-06-10 14:00:00,18.3,72.0,13.3,1015.7,92.0,0.0
2021-06-10 15:00:00,17.9,74.0,12.4,1015.7,100.0,0.0
2021-06-10 16:00:00,18.7,72.0,14.4,1015.2,97.0,0.0
2021-06-10 17:00:00,18.9,74.0,15.8,1014.9,97.0,0.0
2021-06-10 18:00:00,19.1,74.0,15.0,1014.5,94.0,0.0
2021-06-10 19:00:00,18.7,77.0,14.8,1013.9,84.0,0.0
2021-06-10 20:00:00,17.6,83.0,14.0,1013.6,68.0,0.0
2021-06-10 21:00:00,16.4,88.0,13.3,1013.6,96.0,0.0
2021-06-10 22:00:00,15.1,93.0,13.1,1013.6,67.0,0.0
2021-06-10 23:00:00,14.2,97.0,12.3,1013.7,68.0,0.0
2021-06-11 00:00:00,13.8,98.0,11.2,1013.6,66.0,0.0
2021-06-11 01:00:00,13.4,98.0,10.1,1013.4,39.0,0.0
2021-06-11 02:00:00,13.4,99.0,9.4,1013.5,19.0,0.0
2021-06-11 03:00:00,13.2,100.0,8.4,1013.1,96.0,0.0
2021-06-11 04:00:00,13.1,100.0,8.4,1012.9,100.0,0.0
2021-06-11 05:00:00,13.2,99.0,9.5,1012.6,100.0,0.0
2021-06-11 06:00:00,13.6,98.0,11.0,1012.3,100.0,0.0
2021-06-11 07:00:00,13.9,97.0,11.5,1011.9,100.0,0.0
2021-06-11 08:00:00,14.4,94.0,12.7,1011.7,100.0,0.0
2021-06-11 09:00:00,14.8,92.0,12.3,1011.5,100.0,0.0
2021-06-11 10:00:00,15.3,89.0,14.2,1011.4,100.0,0.0
2021-06-11 11:00:00,15.5,88.0,15.3,1011.0,100.0,0.0
2021-06-11 12:00:00,16.0,86.0,15.3,1010.4,100.0,0.1
2021-06-11 13:00:00,16.9,83.0,15.9,1009.8,100.0,0.0
2021-06-11 14:00:00,15.5,91.0,17.9,1010.2,100.0,0.0
2021-06-11 15:00:00,15.5,92.0,20.1,1009.7,100.0,0.3
2021-06-11 16:00:00,15.6,92.0,21.7,1009.2,100.0,0.2
2021-06-11 17:00:00,15.7,92.0,21.2,1008.5,100.0,0.1
2021-06-11 18:00:00,15.4,92.0,18.3,1008.2,100.0,0.1
2021-06-11 19:00:00,15.2,92.0,17.1,1007.5,82.0,0.1
2021-06-11 20:00:00,15.4,89.0,17.6,1007.2,52.0,0.0
2021-06-11 21:00:00,15.0,90.0,18.0,1006.9,57.0,0.0
2021-06-11 22:00:00,14.0,90.0,16.6,1006.7,9.0,0.0
2021-06-11 23:00:00,12.8,94.0,15.4,1006.5,1.0,0.0
2021-06-12 00:00:00,12.8,92.0,15.3,1006.4,0.0,0.0
2021-06-12 01:00:00,12.4,91.0,16.0,1006.6,0.0,0.0
2021-06-12 02:00:00,12.6,89.0,16.4,1006.8,0.0,0.0
2021-06-12 03:00:00,12.0,83.0,17.3,1006.8,0.0,0.0
2021-06-12 04:00:00,10.9,82.0,17.3,1007.2,0.0,0.0
2021-06-12 05:00:00,10.3,81.0,17.6,1007.5,1.0,0.0
2021-06-12 06:00:00,10.6,78.0,18.8,1007.6,4.0,0.0
2021-06-12 07:00:00,11.4,74.0,19.8,1007.4,44.0,0.0
2021-06-12 08:00:00,12.5,67.0,22.6,1007.2,59.0,0.0
2021-06-12 09:00:00,13.6,60.0,23.9,1007.2,30.0,0.0
2021-06-12 10:00:00,15.0,51.0,25.4,1007.0,5.0,0.0
2021-06-12 11:00:00,16.0,47.0,28.3,1007.1,53.0,0.0
2021-06-12 12:00:00,16.5,44.0,29.0,1007.2,62.0,0.0
2021-06-12 13:00:00,17.0,42.0,27.9,1007.3,27.0,0.0
2021-06-12 14:00:00,16.8,42.0,26.1,1007.8,0.0,0.0
2021-06-12 15:00:00,17.4,41.0,27.2,1008.1,56.0,0.0
2021-06-12 16:00:00,16.5,43.0,27.1,1008.7,20.0,0.0
2021-06-12 17:00:00,16.5,45.0,26.9,1009.1,9.0,0.0
2021-06-12 18:00:00,15.8,47.0,23.7,1009.7,1.0,0.0
2021-06-12 19:00:00,15.2,48.0,22.6,1010.1,1.0,0.0
2021-06-12 20:00:00,14.4,52.0,20.4,1010.6,2.0,0.0
2021-06-12 21:00:00,13.3,59.0,18.4,1011.0,1.0,0.0
2021-06-12 22:00:00,12.1,64.0,17.8,1012.0,2.0,0.0
2021-06-12 23:00:00,11.4,67.0,19.5,1012.5,1.0,0.0
2021-06-13 00:00:00,10.8,71.0,19.8,1013.2,0.0,0.0
2021-06-13 01:00:00,10.6,72.0,20.4,1013.6,0.0,0.0
2021-06-13 02:00:00,10.4,76.0,17.0,1014.5,0.0,0.0
2021-06-13 03:00:00,10.2,75.0,15.9,1014.9,0.0,0.0
2021-06-13 04:00:00,10.0,75.0,15.1,1015.4,0.0,0.0
2021-06-13 05:00:00,9.8,76.0,13.9,1015.9,0.0,0.0
2021-06-13 06:00:00,10.3,75.0,12.6,1016.5,0.0,0.0
2021-06-13 07:00:00,11.7,69.0,10.4,1016.6,0.0,0.0
2021-06-13 08:00:00,13.0,59.0,11.8,1016.8,0.0,0.0
2021-06-13 09:00:00,14.4,52.0,11.6,1017.1,0.0,0.0
2021-06-13 10:00:00,15.8,47.0,13.1,1017.3,0.0,0.0
2021-06-13 11:00:00,17.1,44.0,14.9,1017.4,1.0,0.0
2021-06-13 12:00:00,18.0,45.0,17.5,1017.4,6.0,0.0
2021-06-13 13:00:00,18.7,46.0,17.2,1017.4,42.0,0.0
2021-06-13 14:00:00,19.3,46.0,14.0,1017.8,99.0,0.0
2021-06-13 15:00:00,19.6,49.0,15.6,1017.7,8.0,0.0
2021-06-13 16:00:00,19.6,51.0,21.2,1017.9,85.0,0.0
2021-06-13 17:00:00,17.9,59.0,22.9,1018.0,1.0,0.0
2021-06-13 18:00:00,17.3,61.0,21.6,1018.1,0.0,0.0
2021-06-13 19:00:00,16.6,64.0,18.0,1017.8,0.0,0.0
2021-06-13 20:00:00,16.0,70.0,15.5,1017.4,0.0,0.0
2021-06-13 21:00:00,15.1,78.0,15.9,1017.1,0.0,0.0
2021-06-13 22:00:00,13.9,87.0,15.8,1016.9,7.0,0.0
2021-06-13 23:00:00,13.1,93.0,13.8,1016.6,40.0,0.0
2021-06-14 00:00:00,12.9,95.0,13.2,1016.5,100.0,0.0
2021-06-14 01:00:00,13.2,95.0,14.0,1016.1,100.0,0.0
2021-06-14 02:00:00,13.3,96.0,15.3,1016.3,100.0,0.0
2021-06-14 03:00:00,13.5,95.0,14.0,1015.8,95.0,0.0
2021-06-14 04:00:00,13.3,94.0,14.0,1014.9,86.0,0.0
2021-06-14 05:00:00,13.4,93.0,17.1,1013.9,100.0,0.1
2021-06-14 06:00:00,13.6,94.0,18.4,1013.1,98.0,0.8
2021-06-14 07:00:00,13.5,100.0,19.4,1012.2,100.0,1.2
2021-06-14 08:00:00,14.1,97.0,19.5,1011.5,100.0,0.6
2021-06-14 09:00:00,14.8,97.0,20.1,1011.2,100.0,0.5
2021-06-14 10:00:00,14.4,100.0,19.8,1010.4,100.0,1.2
2021-06-14 11:00:00,14.1,100.0,20.6,1009.0,100.0,1.0
2021-06-14 12:00:00,13.5,100.0,22.4,1007.8,100.0,2.6
2021-06-14 13:00:00,13.4,100.0,29.5,1006.6,100.0,7.0
2021-06-14 14:00:00,13.6,96.0,26.4,1007.2,100.0,0.8
2021-06-14 15:00:00,16.0,85.0,24.2,1007.0,35.0,0.1
2021-06-14 16:00:00,17.4,63.0,23.4,1007.2,2.0,0.1
2021-06-14 17:00:00,17.8,49.0,24.5,1007.1,10.0,0.0
2021-06-14 18:00:00,16.3,52.0,25.9,1008.0,0.0,0.0
2021-06-14 19:00:00,15.4,56.0,24.9,1008.4,26.0,0.0
2021-06-14 20:00:00,14.2,63.0,23.4,1008.9,5.0,0.0
2021-06-14 21:00:00,12.8,68.0,22.3,1009.6,0.0,0.0
2021-06-14 22:00:00,11.9,71.0,19.6,1010.3,0.0,0.0
2021-06-14 23:00:00,11.3,73.0,20.2,1010.9,0.0,0.0
2021-06-15 00:00:00,11.0,75.0,19.5,1011.4,18.0,0.0
2021-06-15 01:00:00,10.7,78.0,18.4,1011.5,20.0,0.0
2021-06-15 02:00:00,10.7,79.0,18.0,1012.1,10.0,0.0
2021-06-15 03:00:00,10.5,81.0,16.8,1012.3,55.0,0.0
2021-06-15 04:00:00,10.6,80.0,16.2,1012.4,29.0,0.0
2021-06-15 05:00:00,10.6,80.0,14.8,1012.7,34.0,0.0
2021-06-15 06:00:00,11.1,79.0,14.3,1013.2,61.0,0.0
2021-06-15 07:00:00,11.8,76.0,14.1,1013.6,30.0,0.0
2021-06-15 08:00:00,12.7,71.0,15.3,1013.9,21.0,0.0
2021-06-15 09:00:00,13.5,63.0,17.3,1014.2,20.0,0.0
2021-06-15 10:00:00,14.3,54.0,19.3,1014.2,97.0,0.0
2021-06-15 11:00:00,15.0,51.0,19.3,1014.5,100.0,0.0
2021-06-15 12:00:00,15.7,49.0,18.9,1014.5,89.0,0.0
2021-06-15 13:00:00,15.7,50.0,19.1,1014.7,97.0,0.0
2021-06-15 14:00:00,15.8,48.0,18.7,1015.3,15.0,0.0
2021-06-15 15:00:00,16.4,46.0,17.4,1015.2,83.0,0.0
2021-06-15 16:00:00,16.9,45.0,15.7,1015.1,67.0,0.0
2021-06-15 17:00:00,16.9,45.0,13.8,1014.7,1.0,0.0
2021-06-15 18:00:00,16.6,45.0,13.3,1014.6,0.0,0.0
2021-06-15 19:00:00,16.0,48.0,14.0,1014.5,5.0,0.0
2021-06-15 20:00:00,14.9,57.0,13.8,1014.5,14.0,0.0
2021-06-15 21:00:00,13.5,65.0,12.9,1014.6,73.0,0.0
2021-06-15 22:00:00,12.0,73.0,15.6,1014.9,94.0,0.0
2021-06-15 23:00:00,11.0,75.0,13.8,1015.2,77.0,0.0
2021-06-16 00:00:00,10.2,76.0,13.0,1015.3,73.0,0.0
2021-06-16 01:00:00,9.6,78.0,11.2,1015.3,16.0,0.0
2021-06-16 02:00:00,9.2,82.0,11.2,1015.1,9.0,0.0
2021-06-16 03:00:00,9.5,80.0,10.8,1015.0,14.0,0.0
2021-06-16 04:00:00,8.9,80.0,12.4,1015.1,47.0,0.0
2021-06-16 05:00:00,8.9,79.0,12.1,1015.3,52.0,0.0
2021-06-16 06:00:00,9.7,80.0,9.5,1015.2,76.0,0.0
2021-06-16 07:00:00,10.8,81.0,7.8,1015.1,67.0,0.0
2021-06-16 08:00:00,12.4,81.0,11.2,1015.1,79.0,0.0
2021-06-16 09:00:00,13.4,80.0,15.0,1015.1,99.0,0.0
2021-06-16 10:00:00,13.8,76.0,16.6,1014.9,99.0,0.0
2021-06-16 11:00:00,14.1,75.0,17.4,1015.1,99.0,0.0
2021-06-16 12:00:00,14.5,72.0,17.2,1015.2,96.0,0.0
2021-06-16 13:00:00,14.9,71.0,17.4,1015.0,79.0,0.0
2021-06-16 14:00:00,14.2,72.0,16.8,1015.4,61.0,0.0
2021-06-16 15:00:00,14.7,71.0,15.5,1015.2,96.0,0.0
2021-06-16 16:00:00,14.7,71.0,13.4,1015.0,59.0,0.0
2021-06-16 17:00:00,14.9,70.0,12.1,1014.9,66.0,0.0
2021-06-16 18:00:00,14.8,71.0,10.8,1014.7,43.0,0.0
2021-06-16 19:00:00,14.6,73.0,9.3,1014.3,86.0,0.0
2021-06-16 20:00:00,14.1,79.0,6.2,1014.1,90.0,0.0
2021-06-16 21:00:00,13.5,85.0,4.0,1014.1,46.0,0.0
2021-06-16 22:00:00,12.1,93.0,2.4,1014.3,57.0,0.1
2021-06-16 23:00:00,11.8,93.0,2.6,1014.3,23.0,0.0
2021-06-17 00:00:00,11.0,94.0,7.3,1014.4,6.0,0.0
2021-06-17 01:00:00,10.7,94.0,8.2,1014.3,16.0,0.0
2021-06-17 02:00:00,10.3,96.0,9.4,1014.6,2.0,0.0
2021-06-17 03:00:00,10.1,96.0,10.1,1014.5,0.0,0.0
2021-06-17 04:00:00,9.9,94.0,10.3,1014.2,0.0,0.0
2021-06-17 05:00:00,10.1,91.0,11.2,1013.8,2.0,0.0
2021-06-17 06:00:00,11.5,87.0,11.5,1013.5,0.0,0.0
2021-06-17 07:00:00,13.3,83.0,11.7,1013.0,0.0,0.0
2021-06-17 08:00:00,15.0,79.0,11.8,1013.1,21.0,0.0
2021-06-17 09:00:00,16.2,76.0,13.8,1013.3,79.0,0.0
2021-06-17 10:00:00,17.1,73.0,13.1,1013.7,35.0,0.0
2021-06-17 11:00:00,18.0,70.0,14.6,1012.9,24.0,0.0
2021-06-17 12:00:00,18.7,69.0,15.5,1012.9,26.0,0.0
2021-06-17 13:00:00,19.3,68.0,14.3,1012.4,53.0,0.0
2021-06-17 14:00:00,19.6,69.0,14.9,1011.8,97.0,0.0
2021-06-17 15:00:00,18.0,75.0,14.4,1011.5,100.0,0.0
2021-06-17 16:00:00,18.5,74.0,12.4,1011.2,99.0,0.0
2021-06-17 17:00:00,19.3,73.0,10.1,1010.8,32.0,0.0
2021-06-17 18:00:00,20.6,71.0,9.2,1010.0,83.0,0.0
2021-06-17 19:00:00,19.4,79.0,8.0,1009.6,93.0,0.0
2021-06-17 20:00:00,18.1,90.0,10.5,1009.0,66.0,2.8
2021-06-17 21:00:00,17.8,95.0,9.4,1008.3,83.0,6.7
2021-06-17 22:00:00,16.7,100.0,9.3,1008.4,87.0,7.4
2021-06-17 23:00:00,16.2,100.0,11.2,1008.6,84.0,3.6
2021-06-18 00:00:00,15.9,100.0,10.0,1008.5,94.0,2.6
2021-06-18 01:00:00,15.5,100.0,8.7,1007.8,77.0,1.3
2021-06-18 02:00:00,16.5,97.0,6.8,1008.7,64.0,0.0
2021-06-18 03:00:00,16.3,100.0,9.2,1008.8,100.0,0.1
2021-06-18 04:00:00,16.4,97.0,10.2,1008.8,55.0,0.0
2021-06-18 05:00:00,15.7,98.0,10.8,1009.1,1.0,0.0
2021-06-18 06:00:00,15.6,98.0,11.6,1009.9,2.0,0.0
2021-06-18 07:00:00,16.2,95.0,12.3,1009.9,97.0,0.0
2021-06-18 08:00:00,17.0,88.0,14.0,1010.2,99.0,0.0
2021-06-18 09:00:00,17.0,90.0,9.0,1011.0,100.0,0.0
2021-06-18 10:00:00,17.4,87.0,8.9,1011.6,100.0,0.0
2021-06-18 11:00:00,17.4,87.0,9.3,1011.9,100.0,0.0
2021-06-18 12:00:00,17.8,83.0,10.5,1012.3,100.0,0.0
2021-06-18 13:00:00,19.1,72.0,9.7,1012.1,100.0,0.0
2021-06-18 14:00:00,19.9,65.0,8.3,1012.6,100.0,0.0
2021-06-18 15:00:00,20.7,59.0,7.8,1012.5,100.0,0.0
2021-06-18 16:00:00,21.3,53.0,8.4,1012.4,10.0,0.0
2021-06-18 17:00:00,22.5,46.0,6.8,1012.0,99.0,0.0
2021-06-18 18:00:00,22.2,47.0,4.8,1011.5,90.0,0.0
2021-06-18 19:00:00,21.3,61.0,4.0,1011.2,82.0,0.0
2021-06-18 20:00:00,20.0,79.0,2.4,1011.3,58.0,0.0
2021-06-18 21:00:00,18.4,91.0,4.2,1011.5,72.0,0.0
2021-06-18 22:00:00,16.6,91.0,4.1,1011.9,24.0,0.0
2021-06-18 23:00:00,15.6,90.0,3.1,1011.6,53.0,0.0
2021-06-19 00:00:00,14.2,94.0,3.2,1011.5,90.0,0.0
2021-06-19 01:00:00,14.2,94.0,5.4,1011.2,98.0,0.0
2021-06-19 02:00:00,13.5,82.0,6.1,1011.7,100.0,0.0
2021-06-19 03:00:00,13.6,80.0,7.1,1011.2,100.0,0.2
2021-06-19 04:00:00,13.4,85.0,7.9,1010.5,92.0,0.7
2021-06-19 05:00:00,12.9,92.0,9.8,1010.2,80.0,2.3
2021-06-19 06:00:00,13.4,92.0,11.8,1009.9,91.0,2.0
2021-06-19 07:00:00,14.0,95.0,14.6,1009.3,100.0,2.1
2021-06-19 08:00:00,14.2,95.0,11.9,1009.1,100.0,0.3
2021-06-19 09:00:00,14.5,94.0,8.9,1008.9,100.0,0.3
2021-06-19 10:00:00,15.0,95.0,9.7,1008.2,100.0,1.4
2021-06-19 11:00:00,16.2,92.0,10.2,1007.9,100.0,0.8
2021-06-19 12:00:00,17.0,87.0,7.8,1007.7,100.0,0.2
2021-06-19 13:00:00,17.2,87.0,6.2,1007.3,100.0,0.3
2021-06-19 14:00:00,17.1,88.0,12.0,1007.3,100.0,0.2
2021-06-19 15:00:00,17.0,89.0,5.9,1007.0,100.0,0.4
2021-06-19 16:00:00,16.8,90.0,2.9,1006.7,100.0,0.2
2021-06-19 17:00:00,17.3,86.0,13.3,1006.8,100.0,0.0
2021-06-19 18:00:00,18.1,82.0,15.5,1006.7,100.0,0.0
2021-06-19 19:00:00,18.3,80.0,13.9,1006.5,93.0,0.0
2021-06-19 20:00:00,17.1,82.0,15.0,1007.2,83.0,0.0
2021-06-19 21:00:00,15.4,86.0,13.5,1007.6,92.0,0.0
2021-06-19 22:00:00,14.4,90.0,10.5,1007.9,96.0,0.0
2021-06-19 23:00:00,13.8,93.0,10.5,1008.3,99.0,0.0
2021-06-20 00:00:00,13.7,91.0,9.8,1008.0,95.0,0.0
2021-06-20 01:00:00,13.0,91.0,10.1,1008.3,96.0,0.0
2021-06-20 02:00:00,11.9,94.0,9.0,1008.7,13.0,0.0
2021-06-20 03:00:00,11.5,94.0,8.0,1008.4,97.0,0.0
2021-06-20 04:00:00,11.1,94.0,6.8,1008.4,0.0,0.0
2021-06-20 05:00:00,10.7,94.0,6.8,1008.2,0.0,0.0
2021-06-20 06:00:00,11.4,93.0,7.0,1007.7,100.0,0.0
2021-06-20 07:00:00,13.1,89.0,0.8,1007.8,100.0,0.0
2021-06-20 08:00:00,14.3,85.0,1.5,1007.9,100.0,0.0
2021-06-20 09:00:00,16.5,77.0,6.0,1006.7,100.0,0.0
2021-06-20 10:00:00,17.2,75.0,11.1,1006.6,100.0,0.0
2021-06-20 11:00:00,16.4,77.0,10.9,1005.8,100.0,0.0
2021-06-20 12:00:00,16.3,78.0,16.2,1005.6,100.0,0.0
2021-06-20 13:00:00,14.6,88.0,19.7,1005.1,100.0,1.0
2021-06-20 14:00:00,13.3,97.0,19.7,1004.8,100.0,2.8
2021-06-20 15:00:00,13.5,100.0,19.8,1004.2,100.0,1.1
2021-06-20 16:00:00,13.1,100.0,18.0,1003.7,100.0,1.8
2021-06-20 17:00:00,13.4,100.0,18.1,1002.6,100.0,0.9
2021-06-20 18:00:00,13.5,100.0,17.4,1001.7,100.0,0.7
2021-06-20 19:00:00,13.7,100.0,18.2,1000.6,99.0,1.0
2021-06-20 20:00:00,14.0,100.0,18.5,999.3,100.0,1.9
2021-06-20 21:00:00,14.3,100.0,15.8,998.8,100.0,0.5
2021-06-20 22:00:00,14.4,100.0,8.7,998.8,100.0,0.2
2021-06-20 23:00:00,14.1,100.0,13.7,999.7,100.0,0.3
2021-06-21 00:00:00,14.2,96.0,13.3,1000.7,93.0,0.0
2021-06-21 01:00:00,13.8,96.0,14.6,1000.8,3.0,0.0
2021-06-21 02:00:00,11.9,97.0,18.2,1001.7,0.0,0.0
2021-06-21 03:00:00,10.8,95.0,16.9,1001.8,0.0,0.0
2021-06-21 04:00:00,10.7,94.0,17.7,1002.3,0.0,0.0
2021-06-21 05:00:00,11.0,93.0,16.9,1003.0,0.0,0.0
2021-06-21 06:00:00,11.7,90.0,17.3,1004.0,5.0,0.0
2021-06-21 07:00:00,12.8,83.0,18.1,1003.6,0.0,0.0
2021-06-21 08:00:00,14.2,74.0,16.2,1003.7,0.0,0.0
2021-06-21 09:00:00,15.7,65.0,16.3,1004.1,21.0,0.0
2021-06-21 10:00:00,17.6,57.0,14.6,1004.3,82.0,0.0
2021-06-21 11:00:00,19.2,51.0,11.7,1004.4,11.0,0.0
2021-06-21 12:00:00,20.5,48.0,9.0,1004.3,100.0,0.0
2021-06-21 13:00:00,21.5,46.0,8.6,1003.9,99.0,0.0
2021-06-21 14:00:00,20.7,48.0,5.2,1004.4,100.0,0.0
2021-06-21 15:00:00,21.4,46.0,1.8,1004.3,100.0,0.0
2021-06-21 16:00:00,20.8,54.0,9.9,1004.3,100.0,0.0
2021-06-21 17:00:00,19.8,63.0,11.2,1004.4,100.0,0.0
2021-06-21 18:00:00,19.8,66.0,5.5,1004.5,100.0,0.0
2021-06-21 19:00:00,19.2,74.0,5.0,1004.5,100.0,0.0
2021-06-21 20:00:00,18.7,81.0,1.4,1004.7,100.0,0.0
2021-06-21 21:00:00,16.6,86.0,13.7,1005.3,100.0,0.0
2021-06-21 22:00:00,14.7,85.0,11.6,1006.0,99.0,0.0
2021-06-21 23:00:00,14.4,86.0,10.1,1006.2,100.0,0.0
2021-06-22 00:00:00,14.3,86.0,8.5,1006.4,91.0,0.0
2021-06-22 01:00:00,13.6,91.0,9.2,1006.8,88.0,0.1
2021-06-22 02:00:00,13.2,96.0,9.6,1007.3,100.0,0.3
2021-06-22 03:00:00,13.4,97.0,7.9,1007.8,99.0,0.4
2021-06-22 04:00:00,13.2,100.0,7.4,1007.9,100.0,0.5
2021-06-22 05:00:00,13.1,100.0,8.0,1007.8,100.0,0.7
2021-06-22 06:00:00,13.0,100.0,5.6,1008.0,100.0,0.3
2021-06-22 07:00:00,13.2,100.0,2.7,1008.7,100.0,0.5
2021-06-22 08:00:00,13.5,100.0,2.3,1009.5,100.0,0.8
2021-06-22 09:00:00,14.0,100.0,0.8,1010.1,100.0,0.6
2021-06-22 10:00:00,14.5,100.0,2.7,1010.4,100.0,0.3
2021-06-22 11:00:00,15.2,93.0,4.8,1010.8,100.0,0.2
2021-06-22 12:00:00,16.2,88.0,7.9,1011.1,100.0,0.3
2021-06-22 13:00:00,16.4,88.0,10.2,1011.6,100.0,0.4
2021-06-22 14:00:00,16.5,83.0,8.3,1012.0,100.0,0.5
2021-06-22 15:00:00,15.3,87.0,10.8,1012.9,99.0,0.2
2021-06-22 16:00:00,14.7,87.0,5.1,1013.1,76.0,0.1
2021-06-22 17:00:00,16.5,79.0,5.4,1013.3,77.0,0.0
2021-06-22 18:00:00,16.3,78.0,7.7,1013.6,87.0,0.0
2021-06-22 19:00:00,15.9,78.0,8.0,1013.9,98.0,0.0
2021-06-22 20:00:00,15.5,79.0,5.5,1014.0,29.0,0.0
2021-06-22 21:00:00,15.0,84.0,5.4,1014.4,29.0,0.0
2021-06-22 22:00:00,14.1,87.0,6.5,1014.5,39.0,0.0
2021-06-22 23:00:00,13.6,89.0,4.7,1015.0,31.0,0.0
2021-06-23 00:00:00,12.5,93.0,5.9,1015.4,48.0,0.0
2021-06-23 01:00:00,12.6,93.0,3.1,1015.5,100.0,0.0
2021-06-23 02:00:00,12.3,92.0,4.0,1015.6,68.0,0.0
2021-06-23 03:00:00,12.1,93.0,4.6,1015.7,46.0,0.0
2021-06-23 04:00:00,11.9,93.0,2.5,1016.0,56.0,0.0
2021-06-23 05:00:00,12.0,93.0,2.3,1015.9,29.0,0.0
2021-06-23 06:00:00,12.4,93.0,1.5,1015.9,52.0,0.0
2021-06-23 07:00:00,14.2,84.0,0.0,1015.9,44.0,0.0
2021-06-23 08:00:00,15.6,78.0,0.8,1015.9,6.0,0.0
2021-06-23 09:00:00,16.9,73.0,5.2,1016.5,10.0,0.0
2021-06-23 10:00:00,17.2,71.0,8.0,1016.7,15.0,0.0
2021-06-23 11:00:00,17.3,70.0,9.4,1017.0,12.0,0.0
2021-06-23 12:00:00,17.7,67.0,9.3,1017.3,4.0,0.0
2021-06-23 13:00:00,18.4,64.0,9.9,1017.0,1.0,0.0
2021-06-23 14:00:00,17.0,71.0,11.3,1017.0,2.0,0.0
2021-06-23 15:00:00,17.9,70.0,9.7,1016.7,6.0,0.0
2021-06-23 16:00:00,18.7,69.0,10.2,1016.4,8.0,0.0
2021-06-23 17:00:00,18.3,70.0,13.4,1016.5,9.0,0.0
2021-06-23 18:00:00,18.1,70.0,12.7,1016.4,9.0,0.0
2021-06-23 19:00:00,17.4,74.0,12.8,1016.2,8.0,0.0
2021-06-23 20:00:00,16.4,78.0,12.0,1016.1,9.0,0.0
2021-06-23 21:00:00,15.6,83.0,9.4,1016.1,6.0,0.0
2021-06-23 22:00:00,14.7,87.0,8.7,1016.0,3.0,0.0
2021-06-23 23:00:00,14.0,88.0,9.9,1016.0,2.0,0.0
2021-06-24 00:00:00,13.2,87.0,10.2,1016.2,1.0,0.0
2021-06-24 01:00:00,12.2,83.0,10.8,1015.8,1.0,0.0
2021-06-24 02:00:00,11.6,85.0,8.6,1015.8,0.0,0.0
2021-06-24 03:00:00,11.3,85.0,8.4,1015.8,13.0,0.0
2021-06-24 04:00:00,10.8,87.0,10.3,1015.5,30.0,0.0
2021-06-24 05:00:00,10.4,87.0,10.8,1015.3,45.0,0.0
2021-06-24 06:00:00,11.2,82.0,10.8,1015.2,56.0,0.0
2021-06-24 07:00:00,12.6,75.0,8.4,1015.3,44.0,0.0
2021-06-24 08:00:00,14.2,67.0,8.9,1015.5,0.0,0.0
2021-06-24 09:00:00,15.9,60.0,10.6,1015.4,0.0,0.0
2021-06-24 10:00:00,17.4,56.0,11.2,1015.1,0.0,0.0
2021-06-24 11:00:00,19.0,52.0,10.0,1014.5,0.0,0.0
2021-06-24 12:00:00,19.9,52.0,11.8,1014.4,0.0,0.0
2021-06-24 13:00:00,19.5,60.0,16.1,1014.2,0.0,0.0
2021-06-24 14:00:00,17.3,69.0,21.0,1014.4,1.0,0.0
2021-06-24 15:00:00,17.6,67.0,20.3,1014.5,54.0,0.0
2021-06-24 16:00:00,17.6,67.0,19.1,1014.3,32.0,0.0
2021-06-24 17:00:00,17.5,69.0,18.9,1013.9,1.0,0.0
2021-06-24 18:00:00,17.5,69.0,16.4,1013.0,0.0,0.0
2021-06-24 19:00:00,17.2,71.0,15.5,1012.7,0.0,0.0
2021-06-24 20:00:00,16.2,76.0,16.1,1012.7,2.0,0.0
2021-06-24 21:00:00,15.0,81.0,14.6,1012.5,0.0,0.0
2021-06-24 22:00:00,13.7,86.0,14.2,1012.5,0.0,0.0
2021-06-24 23:00:00,12.5,91.0,14.7,1012.5,0.0,0.0
2021-06-25 00:00:00,11.7,94.0,14.3,1012.4,8.0,0.0
2021-06-25 01:00:00,11.2,97.0,13.6,1012.2,26.0,0.0
2021-06-25 02:00:00,11.7,96.0,12.7,1012.0,61.0,0.0
2021-06-25 03:00:00,12.1,95.0,12.9,1011.8,46.0,0.0
2021-06-25 04:00:00,12.2,93.0,11.8,1011.5,42.0,0.0
2021-06-25 05:00:00,12.4,92.0,10.2,1011.1,37.0,0.0
2021-06-25 06:00:00,13.1,89.0,8.3,1011.0,3.0,0.0
2021-06-25 07:00:00,14.7,82.0,4.7,1011.2,21.0,0.0
2021-06-25 08:00:00,16.1,78.0,2.3,1011.4,59.0,0.0
2021-06-25 09:00:00,17.0,76.0,3.6,1011.9,70.0,0.0
2021-06-25 10:00:00,17.8,75.0,5.9,1011.9,90.0,0.0
2021-06-25 11:00:00,17.9,78.0,9.4,1012.2,92.0,0.0
2021-06-25 12:00:00,18.1,81.0,11.5,1012.4,93.0,0.1
2021-06-25 13:00:00,18.5,81.0,12.5,1012.6,88.0,0.2
2021-06-25 14:00:00,17.6,86.0,13.2,1012.8,61.0,0.2
2021-06-25 15:00:00,17.5,88.0,13.8,1013.3,95.0,0.2
2021-06-25 16:00:00,17.6,86.0,13.1,1013.6,72.0,0.3
2021-06-25 17:00:00,17.5,84.0,13.0,1013.6,75.0,0.0
2021-06-25 18:00:00,17.6,84.0,11.8,1013.6,79.0,0.0
2021-06-25 19:00:00,17.5,83.0,11.2,1013.5,66.0,0.0
2021-06-25 20:00:00,17.1,85.0,10.7,1013.7,75.0,0.0
2021-06-25 21:00:00,16.3,89.0,9.4,1014.0,90.0,0.0
2021-06-25 22:00:00,15.3,93.0,9.9,1014.6,92.0,0.0
2021-06-25 23:00:00,14.5,96.0,10.7,1014.7,95.0,0.0
2021-06-26 00:00:00,14.0,97.0,10.3,1014.8,94.0,0.0
2021-06-26 01:00:00,13.9,97.0,10.1,1014.8,96.0,0.0
2021-06-26 02:00:00,14.2,96.0,9.3,1015.0,96.0,0.0
2021-06-26 03:00:00,13.8,97.0,8.5,1014.9,83.0,0.0
2021-06-26 04:00:00,13.4,96.0,5.0,1015.0,74.0,0.0
2021-06-26 05:00:00,13.3,96.0,7.3,1015.1,46.0,0.0
2021-06-26 06:00:00,13.9,96.0,5.1,1015.2,38.0,0.0
2021-06-26 07:00:00,15.5,91.0,2.5,1015.3,99.0,0.0
2021-06-26 08:00:00,16.8,88.0,3.5,1015.4,100.0,0.0
2021-06-26 09:00:00,17.5,86.0,3.9,1015.6,100.0,0.0
2021-06-26 10:00:00,17.9,85.0,5.7,1015.8,100.0,0.0
2021-06-26 11:00:00,17.9,84.0,7.4,1016.0,100.0,0.0
2021-06-26 12:00:00,18.1,83.0,8.4,1016.1,39.0,0.0
2021-06-26 13:00:00,19.6,78.0,9.1,1015.8,22.0,0.0
2021-06-26 14:00:00,17.6,83.0,9.0,1016.0,14.0,0.0
2021-06-26 15:00:00,19.3,76.0,10.4,1015.6,44.0,0.0
2021-06-26 16:00:00,19.7,74.0,11.3,1015.1,38.0,0.0
2021-06-26 17:00:00,19.7,74.0,11.6,1014.7,26.0,0.0
2021-06-26 18:00:00,19.4,76.0,11.6,1014.3,33.0,0.0
2021-06-26 19:00:00,18.8,78.0,11.4,1013.8,27.0,0.0
2021-06-26 20:00:00,18.6,80.0,10.4,1013.6,67.0,0.0
2021-06-26 21:00:00,17.9,84.0,11.1,1013.5,84.0,0.0
2021-06-26 22:00:00,17.2,85.0,12.0,1013.4,84.0,0.0
2021-06-26 23:00:00,16.4,87.0,11.5,1013.2,84.0,0.0
2021-06-27 00:00:00,15.6,90.0,11.0,1013.1,91.0,0.0
2021-06-27 01:00:00,15.2,90.0,9.8,1012.9,97.0,0.0
2021-06-27 02:00:00,14.7,93.0,8.9,1013.1,99.0,0.0
2021-06-27 03:00:00,14.4,93.0,9.0,1012.9,100.0,0.0
2021-06-27 04:00:00,14.2,93.0,9.4,1012.7,100.0,0.0
2021-06-27 05:00:00,14.0,93.0,8.3,1012.2,99.0,0.0
2021-06-27 06:00:00,14.7,90.0,7.2,1012.1,100.0,0.0
2021-06-27 07:00:00,15.9,86.0,5.4,1011.6,99.0,0.0
2021-06-27 08:00:00,17.7,80.0,3.1,1011.6,99.0,0.0
2021-06-27 09:00:00,19.5,74.0,1.4,1011.6,99.0,0.0
2021-06-27 10:00:00,20.7,72.0,1.1,1011.7,99.0,0.0
2021-06-27 11:00:00,21.4,71.0,3.3,1011.7,96.0,0.0
2021-06-27 12:00:00,22.4,68.0,6.3,1011.6,88.0,0.0
2021-06-27 13:00:00,22.6,66.0,10.2,1011.4,84.0,0.0
2021-06-27 14:00:00,19.1,79.0,9.5,1012.5,32.0,0.0
2021-06-27 15:00:00,19.3,78.0,9.7,1012.3,97.0,0.0
2021-06-27 16:00:00,19.3,76.0,9.9,1011.9,79.0,0.0
2021-06-27 17:00:00,19.6,73.0,10.9,1011.8,31.0,0.0
2021-06-27 18:00:00,19.8,69.0,10.0,1011.3,22.0,0.0
2021-06-27 19:00:00,19.5,71.0,9.7,1010.9,12.0,0.0
2021-06-27 20:00:00,18.6,76.0,8.3,1010.9,16.0,0.0
2021-06-27 21:00:00,17.7,83.0,5.5,1010.9,4.0,0.0
2021-06-27 22:00:00,15.9,93.0,3.2,1010.9,5.0,0.0
2021-06-27 23:00:00,14.3,96.0,5.8,1011.2,7.0,0.0
2021-06-28 00:00:00,13.6,99.0,4.3,1011.4,21.0,0.0
2021-06-28 01:00:00,13.7,99.0,5.2,1011.5,100.0,0.0
2021-06-28 02:00:00,13.7,99.0,6.3,1011.6,100.0,0.0
2021-06-28 03:00:00,13.9,99.0,7.2,1011.7,100.0,0.0
2021-06-28 04:00:00,14.2,100.0,6.9,1011.7,100.0,0.0
2021-06-28 05:00:00,14.3,99.0,4.8,1011.5,100.0,0.0
2021-06-28 06:00:00,14.5,99.0,3.3,1011.5,100.0,0.0
2021-06-28 07:00:00,15.1,95.0,2.2,1011.3,100.0,0.0
2021-06-28 08:00:00,15.6,92.0,2.4,1011.5,100.0,0.0
2021-06-28 09:00:00,15.8,92.0,4.0,1011.7,100.0,0.0
2021-06-28 10:00:00,16.2,91.0,7.6,1012.2,100.0,0.0
2021-06-28 11:00:00,16.0,90.0,8.8,1012.6,100.0,0.0
2021-06-28 12:00:00,16.4,87.0,8.5,1013.0,99.0,0.0
2021-06-28 13:00:00,17.4,81.0,6.5,1012.8,99.0,0.0
2021-06-28 14:00:00,17.3,79.0,5.8,1012.7,88.0,0.0
2021-06-28 15:00:00,18.8,71.0,7.3,1012.4,80.0,0.0
2021-06-28 16:00:00,19.5,69.0,7.7,1011.7,91.0,0.0
2021-06-28 17:00:00,19.6,68.0,9.2,1011.3,55.0,0.0
2021-06-28 18:00:00,19.0,68.0,10.3,1010.8,74.0,0.0
2021-06-28 19:00:00,18.2,72.0,9.9,1010.4,73.0,0.0
2021-06-28 20:00:00,17.7,78.0,7.1,1010.1,75.0,0.0
2021-06-28 21:00:00,16.8,84.0,7.1,1010.0,82.0,0.0
2021-06-28 22:00:00,15.4,86.0,11.0,1010.1,0.0,0.0
2021-06-28 23:00:00,14.2,86.0,11.6,1010.3,0.0,0.0
2021-06-29 00:00:00,13.3,86.0,9.7,1010.2,1.0,0.0
2021-06-29 01:00:00,12.9,86.0,7.2,1009.7,0.0,0.0
2021-06-29 02:00:00,11.3,91.0,5.9,1009.7,0.0,0.0
2021-06-29 03:00:00,12.2,88.0,2.2,1009.4,7.0,0.0
2021-06-29 04:00:00,11.6,92.0,3.0,1009.1,31.0,0.0
2021-06-29 05:00:00,12.2,90.0,1.6,1009.3,44.0,0.0
2021-06-29 06:00:00,12.5,94.0,6.1,1009.0,47.0,0.0
2021-06-29 07:00:00,13.9,93.0,6.5,1008.8,91.0,0.0
2021-06-29 08:00:00,15.2,87.0,6.6,1009.0,98.0,0.0
2021-06-29 09:00:00,16.3,82.0,6.2,1008.9,85.0,0.0
2021-06-29 10:00:00,17.5,75.0,5.4,1008.9,76.0,0.0
2021-06-29 11:00:00,18.4,74.0,7.1,1009.0,64.0,0.0
2021-06-29 12:00:00,18.4,76.0,9.7,1009.3,74.0,0.0
2021-06-29 13:00:00,18.9,75.0,7.1,1009.0,99.0,0.0
2021-06-29 14:00:00,17.7,80.0,11.2,1009.4,93.0,0.0
2021-06-29 15:00:00,17.4,81.0,11.2,1009.0,99.0,0.0
2021-06-29 16:00:00,17.8,78.0,8.7,1008.6,92.0,0.0
2021-06-29 17:00:00,17.5,78.0,8.7,1008.2,96.0,0.0
2021-06-29 18:00:00,17.3,77.0,7.6,1008.0,89.0,0.0
2021-06-29 19:00:00,17.2,76.0,4.7,1007.8,11.0,0.0
2021-06-29 20:00:00,17.0,77.0,4.1,1007.7,4.0,0.0
2021-06-29 21:00:00,16.3,83.0,2.7,1007.7,2.0,0.0
2021-06-29 22:00:00,15.2,89.0,3.2,1007.6,1.0,0.0
2021-06-29 23:00:00,14.5,90.0,5.4,1007.9,0.0,0.0
2021-06-30 00:00:00,14.0,92.0,7.6,1008.3,0.0,0.0
2021-06-30 01:00:00,13.7,95.0,10.2,1008.7,0.0,0.0
2021-06-30 02:00:00,13.8,97.0,12.1,1009.1,0.0,0.0
2021-06-30 03:00:00,13.8,97.0,11.5,1009.2,9.0,0.0
2021-06-30 04:00:00,13.6,94.0,14.6,1009.4,6.0,0.0
2021-06-30 05:00:00,13.9,91.0,16.1,1009.6,97.0,0.0
2021-06-30 06:00:00,15.6,87.0,16.9,1009.9,100.0,0.0
2021-06-30 07:00:00,16.6,81.0,20.2,1010.0,100.0,0.0
2021-06-30 08:00:00,16.9,75.0,21.4,1010.4,100.0,0.0
2021-06-30 09:00:00,17.1,71.0,22.7,1010.9,100.0,0.0
2021-06-30 10:00:00,17.3,70.0,23.0,1011.0,100.0,0.0
2021-06-30 11:00:00,17.8,68.0,23.0,1011.4,100.0,0.0
2021-06-30 12:00:00,18.6,64.0,21.7,1011.6,100.0,0.0
2021-06-30 13:00:00,18.8,62.0,19.7,1011.8,97.0,0.0
2021-06-30 14:00:00,19.7,60.0,20.9,1011.9,44.0,0.0
2021-06-30 15:00:00,20.0,59.0,20.1,1011.9,4.0,0.0
2021-06-30 16:00:00,20.0,56.0,20.5,1012.1,1.0,0.0
2021-06-30 17:00:00,20.4,54.0,19.7,1012.2,1.0,0.0
2021-06-30 18:00:00,20.5,52.0,18.5,1012.2,26.0,0.0
2021-06-30 19:00:00,20.4,53.0,14.3,1012.0,19.0,0.0
2021-06-30 20:00:00,20.1,57.0,11.6,1012.1,8.0,0.0
2021-06-30 21:00:00,19.0,62.0,8.5,1012.3,7.0,0.0
2021-06-30 22:00:00,17.8,67.0,6.6,1012.6,9.0,0.0
2021-06-30 23:00:00,16.1,75.0,7.6,1013.0,21.0,0.0
2021-07-01 00:00:00,15.4,76.0,11.1,1013.5,47.0,0.0
2021-07-01 01:00:00,14.8,74.0,11.6,1013.8,49.0,0.0
2021-07-01 02:00:00,15.2,71.0,12.9,1013.8,58.0,0.0
2021-07-01 03:00:00,14.5,72.0,12.3,1014.0,21.0,0.0
2021-07-01 04:00:00,14.2,72.0,12.6,1014.2,31.0,0.0
2021-07-01 05:00:00,14.0,75.0,13.4,1014.3,18.0,0.0
2021-07-01 06:00:00,14.6,77.0,13.7,1014.4,12.0,0.0
2021-07-01 07:00:00,16.0,75.0,12.6,1014.5,31.0,0.0
2021-07-01 08:00:00,17.6,68.0,13.7,1014.4,27.0,0.0
2021-07-01 09:00:00,18.8,56.0,17.3,1014.4,38.0,0.0
2021-07-01 10:00:00,19.6,50.0,18.1,1014.2,2.0,0.0
2021-07-01 11:00:00,20.6,44.0,20.7,1014.1,35.0,0.0
2021-07-01 12:00:00,20.8,41.0,19.9,1013.9,15.0,0.0
2021-07-01 13:00:00,21.5,38.0,21.6,1013.7,33.0,0.0
2021-07-01 14:00:00,19.9,47.0,26.0,1013.9,33.0,0.0
2021-07-01 15:00:00,20.3,48.0,25.3,1014.0,49.0,0.0
2021-07-01 16:00:00,20.4,46.0,24.2,1014.3,88.0,0.0
2021-07-01 17:00:00,19.7,50.0,22.7,1014.5,100.0,0.0
2021-07-01 18:00:00,18.1,59.0,15.1,1014.5,100.0,0.0
2021-07-01 19:00:00,17.2,65.0,13.2,1014.4,100.0,0.1
2021-07-01 20:00:00,17.0,68.0,15.6,1014.2,95.0,0.0
2021-07-01 21:00:00,16.4,73.0,14.9,1013.8,99.0,0.0
2021-07-01 22:00:00,16.0,75.0,12.6,1013.6,100.0,0.6
2021-07-01 23:00:00,14.0,99.0,10.9,1013.8,100.0,1.8
2021-07-02 00:00:00,13.8,99.0,10.6,1013.7,100.0,3.5
2021-07-02 01:00:00,13.6,99.0,11.7,1013.2,100.0,3.4
2021-07-02 02:00:00,14.8,94.0,19.5,1012.6,100.0,0.8
2021-07-02 03:00:00,15.2,92.0,20.3,1012.4,100.0,0.0
2021-07-02 04:00:00,15.3,91.0,20.4,1012.3,100.0,0.2
2021-07-02 05:00:00,15.6,90.0,21.4,1012.3,100.0,0.1
2021-07-02 06:00:00,15.9,88.0,20.4,1012.5,100.0,0.0
2021-07-02 07:00:00,16.2,85.0,19.3,1012.8,100.0,0.0
2021-07-02 08:00:00,16.3,82.0,18.6,1013.0,100.0,0.1
2021-07-02 09:00:00,16.5,81.0,18.4,1013.2,100.0,0.1
2021-07-02 10:00:00,17.2,74.0,19.5,1013.4,94.0,0.0
2021-07-02 11:00:00,19.0,64.0,21.0,1013.4,99.0,0.0
2021-07-02 12:00:00,20.1,59.0,19.2,1013.6,95.0,0.0
2021-07-02 13:00:00,20.8,56.0,18.0,1013.6,78.0,0.0
2021-07-02 14:00:00,19.6,69.0,19.6,1013.7,52.0,0.0
2021-07-02 15:00:00,20.8,62.0,18.3,1013.6,70.0,0.0
2021-07-02 16:00:00,21.1,61.0,17.6,1013.3,97.0,0.0
2021-07-02 17:00:00,21.2,61.0,15.5,1013.2,96.0,0.0
2021-07-02 18:00:00,20.9,64.0,12.6,1013.1,90.0,0.0
2021-07-02 19:00:00,20.5,68.0,9.8,1012.8,97.0,0.0
2021-07-02 20:00:00,19.5,75.0,7.3,1012.8,99.0,0.0
2021-07-02 21:00:00,18.4,80.0,6.6,1013.0,100.0,0.0
2021-07-02 22:00:00,17.5,84.0,7.4,1013.0,100.0,0.3
2021-07-02 23:00:00,17.1,90.0,7.1,1013.0,100.0,0.7
2021-07-03 00:00:00,16.2,99.0,5.2,1012.9,100.0,0.8
2021-07-03 01:00:00,16.1,100.0,7.7,1013.0,100.0,0.6
2021-07-03 02:00:00,16.2,94.0,4.0,1013.1,100.0,0.7
2021-07-03 03:00:00,15.7,100.0,2.5,1013.2,95.0,0.1
2021-07-03 04:00:00,15.7,100.0,4.7,1012.9,96.0,0.1
2021-07-03 05:00:00,15.8,100.0,3.8,1012.8,99.0,0.4
2021-07-03 06:00:00,16.1,100.0,5.1,1013.0,99.0,0.9
2021-07-03 07:00:00,16.3,100.0,6.3,1012.9,100.0,1.4
2021-07-03 08:00:00,16.9,100.0,7.2,1013.0,100.0,0.9
2021-07-03 09:00:00,17.6,100.0,6.1,1013.1,100.0,1.2
2021-07-03 10:00:00,18.1,100.0,3.8,1013.3,100.0,1.1
2021-07-03 11:00:00,18.4,100.0,2.3,1013.2,96.0,0.5
2021-07-03 12:00:00,19.6,96.0,3.1,1013.2,99.0,0.2
2021-07-03 13:00:00,19.8,97.0,4.0,1013.0,99.0,0.2
2021-07-03 14:00:00,20.3,88.0,6.2,1012.9,68.0,0.1
2021-07-03 15:00:00,21.0,84.0,5.9,1012.7,54.0,0.0
2021-07-03 16:00:00,21.0,79.0,7.3,1012.3,37.0,0.0
2021-07-03 17:00:00,21.0,77.0,6.4,1012.0,39.0,0.0
2021-07-03 18:00:00,21.1,75.0,5.2,1011.6,25.0,0.0
2021-07-03 19:00:00,20.8,75.0,4.7,1011.2,24.0,0.0
2021-07-03 20:00:00,20.4,78.0,4.2,1011.1,24.0,0.0
2021-07-03 21:00:00,19.3,87.0,4.3,1010.9,51.0,0.0
2021-07-03 22:00:00,17.7,93.0,3.1,1010.6,78.0,0.0
2021-07-03 23:00:00,16.0,97.0,4.3,1010.5,66.0,0.0
2021-07-04 00:00:00,16.2,98.0,2.7,1010.3,54.0,0.0
2021-07-04 01:00:00,15.5,99.0,2.4,1009.9,29.0,0.0
2021-07-04 02:00:00,15.2,97.0,3.2,1009.6,36.0,0.0
2021-07-04 03:00:00,15.6,97.0,6.3,1009.4,37.0,0.0
2021-07-04 04:00:00,15.2,99.0,6.4,1009.2,38.0,0.0
2021-07-04 05:00:00,14.9,99.0,4.6,1009.1,99.0,0.0
2021-07-04 06:00:00,15.4,98.0,4.8,1009.0,100.0,0.0
2021-07-04 07:00:00,16.8,95.0,1.0,1009.1,24.0,0.0
2021-07-04 08:00:00,18.4,90.0,1.3,1008.9,45.0,0.0
2021-07-04 09:00:00,19.8,83.0,4.7,1009.0,58.0,0.0
2021-07-04 10:00:00,19.9,82.0,6.4,1009.1,54.0,0.0
2021-07-04 11:00:00,19.3,83.0,10.3,1009.1,53.0,0.3
2021-07-04 12:00:00,19.0,84.0,10.2,1009.4,68.0,0.4
2021-07-04 13:00:00,18.8,84.0,9.0,1009.6,26.0,0.1
2021-07-04 14:00:00,18.0,84.0,11.6,1009.7,40.0,0.0
2021-07-04 15:00:00,18.3,82.0,10.5,1009.9,100.0,0.0
2021-07-04 16:00:00,17.4,84.0,7.3,1010.0,98.0,0.0
2021-07-04 17:00:00,17.6,82.0,5.0,1009.8,100.0,0.0
2021-07-04 18:00:00,17.8,81.0,5.0,1009.6,74.0,0.0
2021-07-04 19:00:00,17.8,83.0,3.3,1009.5,94.0,0.5
2021-07-04 20:00:00,17.4,90.0,2.3,1009.7,97.0,0.3
2021-07-04 21:00:00,17.0,93.0,3.9,1009.7,99.0,0.2
2021-07-04 22:00:00,16.8,94.0,7.1,1010.0,92.0,0.0
2021-07-04 23:00:00,16.5,95.0,9.3,1010.0,94.0,0.2
2021-07-05 00:00:00,16.2,98.0,10.7,1009.7,91.0,0.7
2021-07-05 01:00:00,16.3,100.0,10.5,1009.4,100.0,0.4
2021-07-05 02:00:00,16.4,99.0,10.5,1009.3,99.0,0.9
2021-07-05 03:00:00,16.5,98.0,10.1,1008.9,64.0,0.9
2021-07-05 04:00:00,16.4,100.0,10.2,1008.5,61.0,0.5
2021-07-05 05:00:00,16.1,100.0,12.6,1008.2,100.0,1.1
2021-07-05 06:00:00,16.1,100.0,14.2,1008.1,100.0,1.0
2021-07-05 07:00:00,16.2,100.0,15.8,1008.0,100.0,1.2
2021-07-05 08:00:00,16.6,99.0,18.1,1007.7,100.0,0.7
2021-07-05 09:00:00,17.0,98.0,17.1,1007.4,100.0,1.4
2021-07-05 10:00:00,17.5,98.0,17.1,1007.3,100.0,0.9
2021-07-05 11:00:00,17.6,95.0,17.0,1006.8,100.0,0.8
2021-07-05 12:00:00,17.5,100.0,19.6,1006.5,100.0,0.6
2021-07-05 13:00:00,17.4,100.0,17.1,1006.0,100.0,0.6
2021-07-05 14:00:00,18.1,90.0,18.0,1005.3,76.0,0.8
2021-07-05 15:00:00,18.9,91.0,17.6,1005.1,91.0,4.0
2021-07-05 16:00:00,18.8,98.0,17.4,1005.0,98.0,2.1
2021-07-05 17:00:00,19.0,94.0,15.2,1004.7,98.0,0.1
2021-07-05 18:00:00,18.6,92.0,16.2,1004.3,100.0,0.2
2021-07-05 19:00:00,17.8,91.0,12.1,1004.4,100.0,0.5
2021-07-05 20:00:00,17.1,94.0,7.0,1004.5,100.0,0.3
2021-07-05 21:00:00,16.3,100.0,4.2,1004.3,100.0,1.0
2021-07-05 22:00:00,16.0,100.0,7.0,1004.3,100.0,1.7
2021-07-05 23:00:00,16.0,100.0,5.8,1004.4,100.0,2.8
2021-07-06 00:00:00,15.7,100.0,8.8,1004.6,96.0,0.8
2021-07-06 01:00:00,15.0,100.0,9.6,1004.5,59.0,0.1
2021-07-06 02:00:00,14.9,98.0,7.1,1004.7,44.0,0.0
2021-07-06 03:00:00,14.1,100.0,4.1,1004.8,100.0,0.0
2021-07-06 04:00:00,13.9,100.0,5.4,1004.8,46.0,0.1
2021-07-06 05:00:00,14.0,100.0,8.6,1004.9,51.0,0.0
2021-07-06 06:00:00,14.5,97.0,7.3,1005.0,44.0,0.1
2021-07-06 07:00:00,15.2,96.0,7.6,1005.0,97.0,0.1
2021-07-06 08:00:00,15.7,93.0,9.5,1004.8,98.0,0.1
2021-07-06 09:00:00,16.0,89.0,9.5,1004.9,100.0,0.0
2021-07-06 10:00:00,16.1,86.0,9.2,1004.6,100.0,0.0
2021-07-06 11:00:00,17.0,78.0,14.4,1004.7,74.0,0.0
2021-07-06 12:00:00,17.9,72.0,15.2,1004.5,99.0,0.0
2021-07-06 13:00:00,16.7,81.0,17.0,1004.6,100.0,0.0
2021-07-06 14:00:00,16.6,77.0,21.1,1004.3,100.0,0.0
2021-07-06 15:00:00,16.2,86.0,18.8,1004.0,100.0,0.9
2021-07-06 16:00:00,16.0,93.0,17.8,1003.5,100.0,1.0
2021-07-06 17:00:00,16.5,93.0,17.5,1002.6,100.0,0.8
2021-07-06 18:00:00,15.9,100.0,20.2,1001.6,100.0,4.5
2021-07-06 19:00:00,15.8,100.0,21.3,1001.4,99.0,5.8
2021-07-06 20:00:00,15.9,88.0,11.7,1001.9,56.0,0.2
2021-07-06 21:00:00,15.4,87.0,12.3,1002.7,68.0,0.0
2021-07-06 22:00:00,14.4,90.0,3.6,1002.7,12.0,0.1
2021-07-06 23:00:00,14.0,89.0,8.2,1003.0,18.0,0.0
2021-07-07 00:00:00,13.9,92.0,9.7,1003.6,83.0,0.0
2021-07-07 01:00:00,14.8,89.0,11.2,1003.6,42.0,0.0
2021-07-07 02:00:00,15.0,92.0,19.9,1004.0,60.0,0.0
2021-07-07 03:00:00,14.7,93.0,16.9,1004.3,51.0,0.2
2021-07-07 04:00:00,14.3,93.0,18.0,1004.5,61.0,0.8
2021-07-07 05:00:00,14.4,93.0,18.4,1004.8,94.0,0.3
2021-07-07 06:00:00,14.4,91.0,21.3,1005.4,72.0,1.0
2021-07-07 07:00:00,14.7,92.0,19.8,1006.3,57.0,1.3
2021-07-07 08:00:00,15.5,92.0,14.9,1006.6,38.0,0.7
2021-07-07 09:00:00,16.3,87.0,16.2,1007.4,19.0,0.1
2021-07-07 10:00:00,16.7,82.0,19.4,1008.2,81.0,0.1
2021-07-07 11:00:00,16.4,85.0,19.1,1009.0,65.0,0.5
2021-07-07 12:00:00,16.8,81.0,21.3,1009.7,84.0,0.2
2021-07-07 13:00:00,16.9,80.0,20.0,1010.2,36.0,0.1
2021-07-07 14:00:00,16.7,81.0,22.1,1010.8,40.0,0.0
2021-07-07 15:00:00,17.3,75.0,23.4,1011.1,18.0,0.0
2021-07-07 16:00:00,17.4,73.0,24.4,1011.7,19.0,0.2
2021-07-07 17:00:00,16.9,76.0,23.1,1012.0,38.0,0.3
2021-07-07 18:00:00,16.6,78.0,21.1,1012.1,100.0,0.6
2021-07-07 19:00:00,16.1,80.0,15.5,1012.4,98.0,0.1
2021-07-07 20:00:00,15.4,84.0,13.0,1012.8,100.0,0.1
2021-07-07 21:00:00,15.2,86.0,13.8,1013.0,100.0,0.4
2021-07-07 22:00:00,14.8,91.0,13.5,1013.4,100.0,0.4
2021-07-07 23:00:00,15.0,91.0,13.8,1013.7,98.0,0.2
2021-07-08 00:00:00,14.9,96.0,14.2,1014.0,99.0,1.4
2021-07-08 01:00:00,14.9,95.0,16.1,1014.3,100.0,2.4
2021-07-08 02:00:00,14.9,93.0,14.8,1014.9,65.0,0.6
2021-07-08 03:00:00,14.8,93.0,14.6,1015.2,100.0,0.4
2021-07-08 04:00:00,14.4,100.0,15.6,1015.3,68.0,1.0
2021-07-08 05:00:00,14.2,100.0,11.2,1015.5,43.0,0.5
2021-07-08 06:00:00,14.7,96.0,11.0,1015.8,81.0,0.3
2021-07-08 07:00:00,15.4,96.0,10.3,1016.3,100.0,0.1
2021-07-08 08:00:00,15.6,93.0,12.4,1016.6,88.0,1.0
2021-07-08 09:00:00,15.4,96.0,15.5,1017.2,85.0,3.6
2021-07-08 10:00:00,16.0,88.0,14.5,1017.5,74.0,2.8
2021-07-08 11:00:00,16.9,93.0,8.9,1017.9,100.0,0.5
2021-07-08 12:00:00,17.2,90.0,11.2,1018.3,100.0,0.3
2021-07-08 13:00:00,16.7,93.0,15.1,1018.3,67.0,3.6
2021-07-08 14:00:00,17.5,81.0,15.5,1018.8,42.0,1.1
2021-07-08 15:00:00,17.9,82.0,13.8,1018.8,58.0,0.1
2021-07-08 16:00:00,17.9,81.0,15.5,1018.8,58.0,0.1
2021-07-08 17:00:00,18.1,78.0,11.0,1018.6,46.0,0.1
2021-07-08 18:00:00,17.7,81.0,10.7,1018.8,35.0,0.0
2021-07-08 19:00:00,17.6,82.0,7.4,1019.0,61.0,0.0
2021-07-08 20:00:00,16.9,85.0,7.0,1019.2,56.0,0.1
2021-07-08 21:00:00,16.5,87.0,6.4,1019.2,43.0,0.2
2021-07-08 22:00:00,15.6,93.0,5.1,1019.7,40.0,0.0
2021-07-08 23:00:00,14.3,96.0,5.9,1019.8,88.0,0.0
2021-07-09 00:00:00,14.0,96.0,6.5,1019.8,97.0,0.0
2021-07-09 01:00:00,15.5,94.0,2.9,1019.7,98.0,0.0
2021-07-09 02:00:00,12.9,99.0,2.5,1019.8,87.0,0.0
2021-07-09 03:00:00,12.9,99.0,2.7,1019.6,97.0,0.0
2021-07-09 04:00:00,13.7,97.0,6.2,1019.8,100.0,0.0
2021-07-09 05:00:00,13.8,98.0,7.7,1019.8,87.0,0.0
2021-07-09 06:00:00,14.1,97.0,7.6,1019.6,73.0,0.0
2021-07-09 07:00:00,14.9,95.0,4.9,1019.8,27.0,0.0
2021-07-09 08:00:00,16.4,89.0,2.9,1020.0,39.0,0.0
2021-07-09 09:00:00,17.4,82.0,1.8,1019.9,30.0,0.0
2021-07-09 10:00:00,18.5,72.0,4.1,1019.7,26.0,0.1
2021-07-09 11:00:00,19.4,66.0,5.9,1019.4,28.0,0.1
2021-07-09 12:00:00,19.5,65.0,10.0,1019.4,39.0,0.1
2021-07-09 13:00:00,19.3,70.0,7.7,1019.2,37.0,0.2
2021-07-09 14:00:00,20.1,65.0,8.5,1019.2,11.0,0.0
2021-07-09 15:00:00,20.6,59.0,9.1,1019.0,98.0,0.0
2021-07-09 16:00:00,20.5,56.0,8.7,1018.4,98.0,0.0
2021-07-09 17:00:00,20.0,57.0,10.2,1018.2,87.0,0.0
2021-07-09 18:00:00,19.6,59.0,8.8,1017.9,93.0,0.0
2021-07-09 19:00:00,18.8,63.0,8.3,1017.5,89.0,0.0
2021-07-09 20:00:00,18.3,73.0,5.5,1017.0,39.0,0.0
2021-07-09 21:00:00,17.6,85.0,3.2,1017.0,25.0,0.0
2021-07-09 22:00:00,16.2,91.0,2.9,1017.3,74.0,0.0
2021-07-09 23:00:00,15.4,92.0,0.8,1016.8,93.0,0.0
2021-07-10 00:00:00,14.2,95.0,4.7,1016.4,83.0,0.0
2021-07-10 01:00:00,13.2,95.0,7.1,1016.1,2.0,0.0
2021-07-10 02:00:00,14.1,95.0,10.5,1015.7,53.0,0.0
2021-07-10 03:00:00,14.3,95.0,11.6,1014.9,90.0,0.0
2021-07-10 04:00:00,14.7,93.0,11.2,1014.1,84.0,0.0
2021-07-10 05:00:00,14.5,92.0,11.2,1013.4,97.0,0.0
2021-07-10 06:00:00,15.3,88.0,11.0,1012.9,98.0,0.0
2021-07-10 07:00:00,16.9,83.0,10.6,1012.4,98.0,0.0
2021-07-10 08:00:00,18.6,78.0,8.9,1011.9,98.0,0.0
2021-07-10 09:00:00,20.1,73.0,6.1,1011.3,100.0,0.1
2021-07-10 10:00:00,21.2,69.0,2.5,1011.0,99.0,0.2
2021-07-10 11:00:00,20.7,72.0,1.0,1010.4,100.0,0.0
2021-07-10 12:00:00,21.0,72.0,3.2,1010.1,100.0,0.1
2021-07-10 13:00:00,20.2,75.0,6.1,1009.8,100.0,0.1
2021-07-10 14:00:00,20.3,82.0,2.9,1009.6,100.0,0.3
2021-07-10 15:00:00,21.2,75.0,7.0,1009.2,93.0,0.3
2021-07-10 16:00:00,19.6,87.0,11.5,1009.0,89.0,3.1
2021-07-10 17:00:00,19.8,85.0,11.9,1008.7,92.0,0.1
2021-07-10 18:00:00,20.1,79.0,10.5,1008.4,45.0,0.1
2021-07-10 19:00:00,20.4,80.0,8.7,1007.8,28.0,0.1
2021-07-10 20:00:00,20.2,81.0,9.7,1007.8,20.0,0.0
2021-07-10 21:00:00,19.3,81.0,12.0,1008.0,6.0,0.0
2021-07-10 22:00:00,17.8,78.0,14.4,1008.4,95.0,0.0
2021-07-10 23:00:00,16.1,82.0,15.5,1008.9,96.0,0.0
2021-07-11 00:00:00,15.1,84.0,15.9,1009.2,93.0,0.0
2021-07-11 01:00:00,14.1,86.0,15.9,1009.5,86.0,0.0
2021-07-11 02:00:00,14.0,88.0,16.2,1010.1,71.0,0.0
2021-07-11 03:00:00,13.7,89.0,15.5,1010.3,62.0,0.0
2021-07-11 04:00:00,13.5,88.0,14.4,1010.6,88.0,0.0
2021-07-11 05:00:00,13.5,86.0,14.5,1010.9,96.0,0.0
2021-07-11 06:00:00,14.0,84.0,14.9,1011.6,17.0,0.0
2021-07-11 07:00:00,14.7,81.0,15.8,1012.0,0.0,0.0
2021-07-11 08:00:00,15.8,76.0,16.6,1012.3,29.0,0.0
2021-07-11 09:00:00,17.1,69.0,16.7,1012.8,71.0,0.0
2021-07-11 10:00:00,18.5,60.0,16.9,1013.1,26.0,0.0
2021-07-11 11:00:00,19.7,55.0,17.6,1013.3,90.0,0.0
2021-07-11 12:00:00,20.4,52.0,16.6,1013.4,76.0,0.0
2021-07-11 13:00:00,21.0,50.0,16.5,1013.8,98.0,0.0
2021-07-11 14:00:00,20.9,50.0,16.9,1014.4,73.0,0.0
2021-07-11 15:00:00,21.1,51.0,17.9,1014.8,65.0,0.0
2021-07-11 16:00:00,20.9,54.0,18.4,1014.9,61.0,0.0
2021-07-11 17:00:00,20.7,56.0,18.2,1014.9,54.0,0.0
2021-07-11 18:00:00,19.8,65.0,19.0,1014.9,1.0,0.0
2021-07-11 19:00:00,18.9,68.0,19.0,1015.1,0.0,0.0
2021-07-11 20:00:00,18.1,69.0,16.8,1015.2,0.0,0.0
2021-07-11 21:00:00,17.0,74.0,14.8,1015.5,0.0,0.0
2021-07-11 22:00:00,15.7,79.0,13.3,1015.9,0.0,0.0
2021-07-11 23:00:00,14.6,83.0,13.1,1016.3,0.0,0.0
2021-07-12 00:00:00,13.9,87.0,12.1,1016.6,0.0,0.0
2021-07-12 01:00:00,13.2,90.0,10.4,1016.7,7.0,0.0
2021-07-12 02:00:00,13.1,90.0,10.8,1016.1,0.0,0.0
2021-07-12 03:00:00,12.7,91.0,8.8,1016.4,0.0,0.0
2021-07-12 04:00:00,12.4,91.0,9.2,1016.4,0.0,0.0
2021-07-12 05:00:00,12.2,90.0,8.7,1016.1,0.0,0.0
2021-07-12 06:00:00,12.6,89.0,4.6,1016.1,0.0,0.0
2021-07-12 07:00:00,14.0,85.0,2.6,1016.1,2.0,0.0
2021-07-12 08:00:00,16.3,78.0,1.8,1015.7,0.0,0.0
2021-07-12 09:00:00,18.1,69.0,4.3,1015.8,26.0,0.0
2021-07-12 10:00:00,18.9,65.0,7.3,1016.0,33.0,0.0
2021-07-12 11:00:00,19.6,62.0,6.6,1016.3,20.0,0.0
2021-07-12 12:00:00,20.5,57.0,7.4,1016.2,2.0,0.0
2021-07-12 13:00:00,20.8,56.0,11.0,1016.3,7.0,0.0
2021-07-12 14:00:00,20.4,60.0,11.6,1016.2,82.0,0.0
2021-07-12 15:00:00,21.0,62.0,12.3,1015.9,99.0,0.0
2021-07-12 16:00:00,20.5,65.0,13.1,1015.6,99.0,0.0
2021-07-12 17:00:00,20.1,70.0,14.0,1015.5,62.0,0.0
2021-07-12 18:00:00,20.3,68.0,13.8,1015.3,19.0,0.0
2021-07-12 19:00:00,19.8,69.0,12.8,1015.1,99.0,0.0
2021-07-12 20:00:00,19.0,75.0,10.8,1014.9,96.0,0.0
2021-07-12 21:00:00,18.2,80.0,10.5,1015.0,26.0,0.0
2021-07-12 22:00:00,17.3,84.0,11.0,1015.0,99.0,0.0
2021-07-12 23:00:00,16.5,85.0,11.2,1015.3,100.0,0.0
2021-07-13 00:00:00,16.1,84.0,11.6,1015.4,100.0,0.0
2021-07-13 01:00:00,15.9,83.0,11.4,1015.2,99.0,0.0
2021-07-13 02:00:00,16.3,82.0,12.5,1015.1,99.0,0.0
2021-07-13 03:00:00,16.2,80.0,12.6,1014.8,99.0,0.0
2021-07-13 04:00:00,16.3,77.0,12.9,1014.6,99.0,0.0
2021-07-13 05:00:00,16.3,76.0,12.9,1014.5,100.0,0.0
2021-07-13 06:00:00,16.6,74.0,13.5,1014.2,96.0,0.0
2021-07-13 07:00:00,17.3,72.0,14.2,1013.8,97.0,0.0
2021-07-13 08:00:00,18.7,68.0,13.8,1013.8,76.0,0.0
2021-07-13 09:00:00,20.0,63.0,16.4,1013.7,75.0,0.0
2021-07-13 10:00:00,20.9,62.0,17.8,1013.7,37.0,0.0
2021-07-13 11:00:00,22.2,60.0,18.8,1013.3,27.0,0.0
2021-07-13 12:00:00,22.9,59.0,20.1,1013.5,89.0,0.0
2021-07-13 13:00:00,23.3,57.0,20.1,1013.2,74.0,0.0
2021-07-13 14:00:00,22.4,62.0,16.5,1013.3,61.0,0.0
2021-07-13 15:00:00,22.3,63.0,14.6,1013.3,92.0,0.0
2021-07-13 16:00:00,23.0,59.0,16.1,1012.9,53.0,0.0
2021-07-13 17:00:00,24.2,52.0,17.1,1012.6,56.0,0.0
2021-07-13 18:00:00,24.0,53.0,16.1,1012.3,92.0,0.0
2021-07-13 19:00:00,23.4,59.0,14.3,1012.1,97.0,0.0
2021-07-13 20:00:00,22.8,63.0,12.6,1012.0,96.0,0.0
2021-07-13 21:00:00,21.7,68.0,12.0,1011.8,98.0,0.0
2021-07-13 22:00:00,20.7,70.0,12.0,1011.8,99.0,0.0
2021-07-13 23:00:00,20.2,71.0,12.3,1011.8,99.0,0.0
2021-07-14 00:00:00,20.0,72.0,12.3,1011.9,99.0,0.0
2021-07-14 01:00:00,19.7,75.0,11.5,1011.7,99.0,0.0
2021-07-14 02:00:00,19.8,73.0,10.7,1011.6,97.0,0.0
2021-07-14 03:00:00,19.5,75.0,12.8,1011.3,99.0,0.1
2021-07-14 04:00:00,19.1,81.0,12.2,1011.0,99.0,0.0
2021-07-14 05:00:00,18.5,85.0,11.4,1011.0,92.0,0.0
2021-07-14 06:00:00,19.0,86.0,10.7,1010.9,86.0,0.0
2021-07-14 07:00:00,19.7,85.0,11.2,1010.8,100.0,0.0
2021-07-14 08:00:00,20.0,85.0,12.0,1010.6,80.0,0.0
2021-07-14 09:00:00,20.5,84.0,12.5,1010.7,87.0,0.1
2021-07-14 10:00:00,20.6,89.0,9.4,1011.1,100.0,1.3
2021-07-14 11:00:00,20.7,91.0,9.0,1011.2,100.0,0.5
2021-07-14 12:00:00,20.7,92.0,10.7,1011.3,100.0,0.2
2021-07-14 13:00:00,21.3,91.0,10.6,1011.1,100.0,0.2
2021-07-14 14:00:00,22.5,78.0,7.0,1011.0,100.0,0.1
2021-07-14 15:00:00,23.5,78.0,4.6,1010.5,78.0,0.1
2021-07-14 16:00:00,23.7,79.0,6.8,1010.5,100.0,0.2
2021-07-14 17:00:00,22.3,85.0,6.3,1010.3,68.0,0.5
2021-07-14 18:00:00,22.1,85.0,10.2,1010.1,52.0,0.3
2021-07-14 19:00:00,22.4,85.0,9.1,1009.7,36.0,0.1
2021-07-14 20:00:00,22.4,87.0,6.3,1009.7,28.0,0.0
2021-07-14 21:00:00,21.4,93.0,5.8,1009.6,16.0,0.0
2021-07-14 22:00:00,20.1,96.0,6.9,1009.6,12.0,0.0
2021-07-14 23:00:00,19.2,97.0,7.1,1009.8,23.0,0.0
2021-07-15 00:00:00,18.9,97.0,6.5,1009.9,2.0,0.0
2021-07-15 01:00:00,18.1,97.0,4.3,1009.7,0.0,0.0
2021-07-15 02:00:00,17.7,96.0,6.1,1009.6,0.0,0.0
2021-07-15 03:00:00,17.6,96.0,8.2,1009.5,0.0,0.0
2021-07-15 04:00:00,17.2,96.0,7.5,1009.7,33.0,0.0
2021-07-15 05:00:00,16.8,97.0,5.8,1009.8,39.0,0.0
2021-07-15 06:00:00,17.4,97.0,8.0,1009.9,34.0,0.0
2021-07-15 07:00:00,19.3,91.0,8.9,1009.9,23.0,0.0
2021-07-15 08:00:00,21.2,83.0,6.1,1010.0,31.0,0.0
2021-07-15 09:00:00,22.6,78.0,3.3,1010.3,46.0,0.0
2021-07-15 10:00:00,24.0,70.0,0.0,1010.5,49.0,0.0
2021-07-15 11:00:00,24.4,70.0,6.6,1010.8,33.0,0.0
2021-07-15 12:00:00,24.5,73.0,8.8,1010.9,12.0,0.0
2021-07-15 13:00:00,25.0,69.0,9.8,1010.8,0.0,0.0
2021-07-15 14:00:00,25.1,66.0,9.0,1011.1,0.0,0.0
2021-07-15 15:00:00,25.7,63.0,8.7,1011.0,38.0,0.0
2021-07-15 16:00:00,24.8,66.0,11.9,1011.2,30.0,0.0
2021-07-15 17:00:00,23.7,70.0,8.3,1011.5,29.0,0.0
2021-07-15 18:00:00,23.4,73.0,4.9,1011.6,35.0,0.0
2021-07-15 19:00:00,23.1,78.0,3.4,1011.3,8.0,0.0
2021-07-15 20:00:00,23.3,80.0,0.0,1011.6,0.0,0.0
2021-07-15 21:00:00,23.1,82.0,7.7,1011.6,0.0,0.0
2021-07-15 22:00:00,22.1,56.0,12.7,1012.3,0.0,0.0
2021-07-15 23:00:00,20.9,54.0,14.5,1012.9,0.0,0.0
2021-07-16 00:00:00,19.9,57.0,14.4,1013.6,0.0,0.0
2021-07-16 01:00:00,19.1,60.0,14.9,1014.0,0.0,0.0
2021-07-16 02:00:00,18.6,67.0,13.7,1014.8,0.0,0.0
2021-07-16 03:00:00,17.2,71.0,11.9,1015.2,0.0,0.0
2021-07-16 04:00:00,16.8,70.0,13.3,1015.6,0.0,0.0
2021-07-16 05:00:00,16.8,65.0,14.4,1016.0,0.0,0.0
2021-07-16 06:00:00,17.1,62.0,13.7,1016.3,0.0,0.0
2021-07-16 07:00:00,18.2,60.0,12.6,1016.6,0.0,0.0
2021-07-16 08:00:00,20.0,58.0,11.8,1017.2,0.0,0.0
2021-07-16 09:00:00,21.8,50.0,10.0,1017.7,0.0,0.0
2021-07-16 10:00:00,23.1,49.0,8.2,1017.8,0.0,0.0
2021-07-16 11:00:00,24.2,49.0,4.4,1018.0,0.0,0.0
2021-07-16 12:00:00,25.0,48.0,2.6,1018.3,0.0,0.0
2021-07-16 13:00:00,24.6,53.0,10.8,1018.4,0.0,0.0
2021-07-16 14:00:00,22.5,63.0,15.1,1019.0,0.0,0.0
2021-07-16 15:00:00,23.0,59.0,14.8,1018.9,0.0,0.0
2021-07-16 16:00:00,23.5,49.0,15.5,1018.7,0.0,0.0
2021-07-16 17:00:00,24.0,46.0,14.3,1018.2,0.0,0.0
2021-07-16 18:00:00,23.8,51.0,12.8,1017.7,0.0,0.0
2021-07-16 19:00:00,23.6,60.0,10.8,1017.1,0.0,0.0
2021-07-16 20:00:00,23.6,65.0,10.7,1017.0,0.0,0.0
2021-07-16 21:00:00,22.3,63.0,13.1,1017.2,0.0,0.0
2021-07-16 22:00:00,20.5,65.0,13.4,1017.6,0.0,0.0
2021-07-16 23:00:00,19.5,66.0,14.1,1018.0,0.0,0.0
2021-07-17 00:00:00,18.6,67.0,14.5,1018.2,0.0,0.0
2021-07-17 01:00:00,17.9,67.0,15.3,1018.1,0.0,0.0
2021-07-17 02:00:00,17.8,68.0,16.6,1018.5,0.0,0.0
2021-07-17 03:00:00,17.2,68.0,16.2,1018.6,0.0,0.0
2021-07-17 04:00:00,16.8,68.0,15.7,1018.5,0.0,0.0
2021-07-17 05:00:00,16.2,70.0,14.4,1018.4,0.0,0.0
2021-07-17 06:00:00,16.2,73.0,12.0,1018.6,0.0,0.0
2021-07-17 07:00:00,17.3,72.0,10.0,1018.5,0.0,0.0
2021-07-17 08:00:00,18.8,65.0,9.3,1018.5,0.0,0.0
2021-07-17 09:00:00,20.4,60.0,8.9,1018.4,0.0,0.0
2021-07-17 10:00:00,22.1,55.0,9.7,1018.3,0.0,0.0
2021-07-17 11:00:00,23.6,51.0,11.3,1017.9,0.0,0.0
2021-07-17 12:00:00,24.9,48.0,12.8,1017.4,0.0,0.0
2021-07-17 13:00:00,25.7,43.0,16.1,1017.0,0.0,0.0
2021-07-17 14:00:00,25.8,36.0,20.1,1016.9,0.0,0.0
2021-07-17 15:00:00,25.6,40.0,21.5,1016.5,0.0,0.0
2021-07-17 16:00:00,24.5,48.0,23.1,1016.3,0.0,0.0
2021-07-17 17:00:00,23.9,53.0,24.8,1016.1,0.0,0.0
2021-07-17 18:00:00,22.6,56.0,23.9,1016.0,0.0,0.0
2021-07-17 19:00:00,22.1,58.0,21.4,1015.1,0.0,0.0
2021-07-17 20:00:00,20.7,65.0,19.8,1014.8,20.0,0.0
2021-07-17 21:00:00,19.3,72.0,18.7,1014.5,31.0,0.0
2021-07-17 22:00:00,18.0,72.0,18.4,1014.6,0.0,0.0
2021-07-17 23:00:00,16.7,65.0,19.3,1014.4,0.0,0.0
2021-07-18 00:00:00,16.3,66.0,20.3,1014.2,36.0,0.0
2021-07-18 01:00:00,15.7,72.0,22.6,1013.8,44.0,0.0
2021-07-18 02:00:00,15.8,72.0,23.4,1014.3,48.0,0.0
2021-07-18 03:00:00,14.8,75.0,20.5,1014.1,10.0,0.0
2021-07-18 04:00:00,14.2,77.0,18.1,1014.0,6.0,0.0
2021-07-18 05:00:00,13.7,78.0,14.8,1014.0,28.0,0.0
2021-07-18 06:00:00,13.7,76.0,13.0,1014.4,29.0,0.0
2021-07-18 07:00:00,14.4,74.0,11.9,1014.5,27.0,0.0
2021-07-18 08:00:00,15.2,70.0,15.2,1014.4,43.0,0.0
2021-07-18 09:00:00,16.1,61.0,17.0,1014.3,33.0,0.0
2021-07-18 10:00:00,17.2,52.0,17.0,1014.0,18.0,0.0
2021-07-18 11:00:00,18.6,47.0,17.7,1013.5,69.0,0.0
2021-07-18 12:00:00,19.7,44.0,18.5,1013.1,99.0,0.0
2021-07-18 13:00:00,19.9,44.0,20.3,1013.0,26.0,0.0
2021-07-18 14:00:00,20.9,40.0,19.9,1012.9,69.0,0.0
2021-07-18 15:00:00,21.2,40.0,19.6,1013.0,76.0,0.0
2021-07-18 16:00:00,21.3,39.0,17.8,1012.9,54.0,0.0
2021-07-18 17:00:00,21.3,38.0,16.9,1012.7,85.0,0.0
2021-07-18 18:00:00,20.9,41.0,18.3,1012.6,7.0,0.0
2021-07-18 19:00:00,20.4,42.0,18.4,1012.4,6.0,0.0
2021-07-18 20:00:00,19.2,49.0,16.9,1012.6,5.0,0.0
2021-07-18 21:00:00,17.7,55.0,17.4,1013.0,2.0,0.0
2021-07-18 22:00:00,16.4,59.0,16.8,1013.4,2.0,0.0
2021-07-18 23:00:00,15.7,60.0,16.4,1013.6,1.0,0.0
2021-07-19 00:00:00,15.0,62.0,15.9,1013.8,1.0,0.0
2021-07-19 01:00:00,14.3,64.0,15.3,1014.1,1.0,0.0
2021-07-19 02:00:00,14.0,66.0,15.5,1015.1,1.0,0.0
2021-07-19 03:00:00,13.6,66.0,13.5,1015.3,21.0,0.0
2021-07-19 04:00:00,13.1,67.0,12.6,1015.4,17.0,0.0
2021-07-19 05:00:00,12.9,67.0,12.0,1015.7,15.0,0.0
2021-07-19 06:00:00,13.1,67.0,10.9,1016.1,2.0,0.0
2021-07-19 07:00:00,14.4,66.0,9.7,1016.2,2.0,0.0
2021-07-19 08:00:00,16.3,59.0,8.0,1016.2,16.0,0.0
2021-07-19 09:00:00,17.9,54.0,7.1,1016.4,11.0,0.0
2021-07-19 10:00:00,19.0,52.0,3.6,1016.4,46.0,0.0
2021-07-19 11:00:00,19.9,51.0,4.0,1016.5,4.0,0.0
2021-07-19 12:00:00,20.6,50.0,8.2,1016.2,0.0,0.0
2021-07-19 13:00:00,20.9,51.0,11.6,1015.8,5.0,0.0
2021-07-19 14:00:00,19.8,58.0,15.7,1016.5,41.0,0.0
2021-07-19 15:00:00,20.7,54.0,16.6,1016.0,3.0,0.0
2021-07-19 16:00:00,20.8,51.0,17.1,1015.5,0.0,0.0
2021-07-19 17:00:00,20.6,50.0,16.9,1015.0,49.0,0.0
2021-07-19 18:00:00,20.3,51.0,16.0,1014.4,20.0,0.0
2021-07-19 19:00:00,20.1,54.0,14.3,1013.5,2.0,0.0
2021-07-19 20:00:00,19.5,61.0,13.2,1012.9,2.0,0.0
2021-07-19 21:00:00,18.4,65.0,13.7,1012.5,32.0,0.0
2021-07-19 22:00:00,16.6,64.0,14.1,1012.5,8.0,0.0
2021-07-19 23:00:00,15.0,68.0,13.6,1012.5,0.0,0.0
2021-07-20 00:00:00,14.0,70.0,13.6,1012.4,0.0,0.0
2021-07-20 01:00:00,13.1,71.0,14.8,1012.1,3.0,0.0
2021-07-20 02:00:00,13.0,71.0,15.8,1012.3,92.0,0.0
2021-07-20 03:00:00,12.6,68.0,15.3,1012.0,62.0,0.0
2021-07-20 04:00:00,12.5,65.0,15.9,1011.9,86.0,0.0
2021-07-20 05:00:00,13.0,65.0,17.3,1011.8,58.0,0.0
2021-07-20 06:00:00,13.6,68.0,19.2,1011.9,15.0,0.0
2021-07-20 07:00:00,14.9,68.0,19.0,1012.0,30.0,0.0
2021-07-20 08:00:00,16.3,66.0,18.8,1012.1,38.0,0.0
2021-07-20 09:00:00,17.9,62.0,18.7,1012.2,47.0,0.0
2021-07-20 10:00:00,19.4,58.0,17.9,1012.2,82.0,0.0
2021-07-20 11:00:00,20.5,54.0,18.1,1012.1,72.0,0.0
2021-07-20 12:00:00,21.3,50.0,17.7,1011.8,83.0,0.0
2021-07-20 13:00:00,22.0,46.0,16.4,1011.5,94.0,0.0
2021-07-20 14:00:00,22.4,45.0,10.8,1011.6,78.0,0.0
2021-07-20 15:00:00,23.0,42.0,9.6,1011.3,100.0,0.0
2021-07-20 16:00:00,23.2,43.0,13.0,1011.1,77.0,0.0
2021-07-20 17:00:00,22.9,50.0,17.7,1010.9,88.0,0.0
2021-07-20 18:00:00,21.9,53.0,20.3,1011.0,40.0,0.0
2021-07-20 19:00:00,21.9,53.0,17.6,1010.9,25.0,0.0
2021-07-20 20:00:00,20.9,58.0,17.1,1011.1,15.0,0.0
2021-07-20 21:00:00,19.5,63.0,15.6,1011.3,2.0,0.0
2021-07-20 22:00:00,18.2,65.0,15.1,1011.7,4.0,0.0
2021-07-20 23:00:00,17.3,66.0,15.0,1012.0,5.0,0.0
2021-07-21 00:00:00,16.6,67.0,13.9,1012.4,6.0,0.0
2021-07-21 01:00:00,16.2,67.0,13.1,1012.8,7.0,0.0
2021-07-21 02:00:00,15.8,68.0,12.9,1013.6,6.0,0.0
2021-07-21 03:00:00,15.4,68.0,12.3,1013.7,3.0,0.0
2021-07-21 04:00:00,15.0,68.0,11.9,1014.1,2.0,0.0
2021-07-21 05:00:00,14.7,68.0,11.2,1014.4,0.0,0.0
2021-07-21 06:00:00,15.0,67.0,11.2,1014.7,0.0,0.0
2021-07-21 07:00:00,16.6,63.0,12.8,1015.1,2.0,0.0
2021-07-21 08:00:00,18.1,62.0,13.3,1015.7,1.0,0.0
2021-07-21 09:00:00,19.3,60.0,13.8,1016.1,0.0,0.0
2021-07-21 10:00:00,20.2,58.0,13.9,1016.6,0.0,0.0
2021-07-21 11:00:00,21.1,56.0,13.5,1017.0,3.0,0.0
2021-07-21 12:00:00,21.6,57.0,13.6,1017.4,4.0,0.0
2021-07-21 13:00:00,21.9,58.0,13.8,1017.7,1.0,0.0
2021-07-21 14:00:00,21.3,62.0,13.3,1018.5,2.0,0.0
2021-07-21 15:00:00,21.6,62.0,13.4,1018.6,0.0,0.0
2021-07-21 16:00:00,21.2,63.0,11.5,1018.6,2.0,0.0
2021-07-21 17:00:00,21.0,64.0,10.2,1018.5,6.0,0.0
2021-07-21 18:00:00,20.2,66.0,9.4,1018.5,42.0,0.0
2021-07-21 19:00:00,19.4,69.0,9.8,1018.1,13.0,0.0
2021-07-21 20:00:00,18.9,72.0,6.9,1018.0,4.0,0.0
2021-07-21 21:00:00,18.1,82.0,6.2,1017.9,1.0,0.0
2021-07-21 22:00:00,17.0,88.0,6.9,1017.8,0.0,0.0
2021-07-21 23:00:00,16.4,89.0,6.6,1017.9,0.0,0.0
2021-07-22 00:00:00,15.8,89.0,7.4,1017.6,0.0,0.0
2021-07-22 01:00:00,15.3,90.0,5.9,1017.5,0.0,0.0
2021-07-22 02:00:00,14.7,91.0,6.9,1017.7,0.0,0.0
2021-07-22 03:00:00,14.6,90.0,7.6,1017.5,0.0,0.0
2021-07-22 04:00:00,14.2,88.0,6.5,1017.2,0.0,0.0
2021-07-22 05:00:00,14.0,86.0,5.8,1017.0,28.0,0.0
2021-07-22 06:00:00,14.1,84.0,4.6,1016.7,25.0,0.0
2021-07-22 07:00:00,15.1,83.0,3.7,1016.2,5.0,0.0
2021-07-22 08:00:00,16.9,77.0,2.1,1015.9,21.0,0.0
2021-07-22 09:00:00,19.1,67.0,1.5,1015.8,26.0,0.0
2021-07-22 10:00:00,21.1,59.0,3.4,1015.3,17.0,0.0
2021-07-22 11:00:00,22.8,53.0,5.2,1015.1,66.0,0.0
2021-07-22 12:00:00,24.3,51.0,7.4,1014.9,78.0,0.0
2021-07-22 13:00:00,25.5,48.0,9.7,1014.4,87.0,0.0
2021-07-22 14:00:00,23.7,56.0,10.9,1014.7,88.0,0.0
2021-07-22 15:00:00,25.0,55.0,11.6,1014.0,86.0,0.0
2021-07-22 16:00:00,25.9,54.0,11.8,1013.2,70.0,0.0
2021-07-22 17:00:00,26.3,54.0,11.7,1012.4,54.0,0.0
2021-07-22 18:00:00,26.3,54.0,10.7,1011.9,68.0,0.0
2021-07-22 19:00:00,25.5,59.0,10.8,1011.3,72.0,0.0
2021-07-22 20:00:00,24.0,64.0,10.8,1011.2,78.0,0.0
2021-07-22 21:00:00,22.2,68.0,9.8,1011.1,56.0,0.0
2021-07-22 22:00:00,20.1,71.0,8.6,1011.2,1.0,0.0
2021-07-22 23:00:00,18.3,75.0,6.6,1011.1,0.0,0.0
2021-07-23 00:00:00,17.2,79.0,5.0,1011.1,0.0,0.0
2021-07-23 01:00:00,15.9,85.0,7.0,1011.1,0.0,0.0
2021-07-23 02:00:00,15.8,89.0,7.6,1012.2,0.0,0.0
2021-07-23 03:00:00,16.1,95.0,11.2,1012.7,0.0,0.0
2021-07-23 04:00:00,16.4,98.0,12.3,1013.0,56.0,0.0
2021-07-23 05:00:00,16.5,98.0,14.3,1013.3,91.0,0.0
2021-07-23 06:00:00,16.8,97.0,17.3,1013.8,100.0,0.0
2021-07-23 07:00:00,17.5,90.0,20.2,1013.9,74.0,0.0
2021-07-23 08:00:00,18.6,81.0,21.4,1014.3,58.0,0.0
2021-07-23 09:00:00,19.6,74.0,22.2,1014.7,56.0,0.0
2021-07-23 10:00:00,20.2,69.0,22.3,1014.8,43.0,0.0
2021-07-23 11:00:00,20.9,65.0,22.2,1015.2,62.0,0.0
2021-07-23 12:00:00,21.3,64.0,20.9,1015.3,69.0,0.0
2021-07-23 13:00:00,21.3,64.0,18.0,1015.4,58.0,0.0
2021-07-23 14:00:00,20.1,70.0,13.7,1016.1,76.0,0.0
2021-07-23 15:00:00,20.3,70.0,12.3,1016.0,56.0,0.0
2021-07-23 16:00:00,20.2,70.0,10.2,1015.9,12.0,0.0
2021-07-23 17:00:00,19.9,71.0,8.1,1015.8,3.0,0.0
2021-07-23 18:00:00,19.7,71.0,6.6,1015.4,1.0,0.0
2021-07-23 19:00:00,19.2,73.0,6.4,1014.9,0.0,0.0
2021-07-23 20:00:00,18.3,76.0,6.5,1014.8,0.0,0.0
2021-07-23 21:00:00,17.0,82.0,6.0,1014.9,0.0,0.0
2021-07-23 22:00:00,15.8,87.0,8.0,1015.0,0.0,0.0
2021-07-23 23:00:00,15.3,89.0,6.5,1015.1,0.0,0.0
2021-07-24 00:00:00,14.8,90.0,6.0,1015.1,0.0,0.0
2021-07-24 01:00:00,14.2,93.0,4.1,1015.0,0.0,0.0
2021-07-24 02:00:00,12.9,97.0,3.8,1015.4,4.0,0.0
2021-07-24 03:00:00,13.2,96.0,1.8,1015.3,4.0,0.0
2021-07-24 04:00:00,13.0,96.0,0.8,1015.3,3.0,0.0
2021-07-24 05:00:00,12.7,98.0,2.7,1015.2,100.0,0.0
2021-07-24 06:00:00,13.0,97.0,4.6,1015.2,100.0,0.0
2021-07-24 07:00:00,14.4,96.0,4.7,1014.9,100.0,0.0
2021-07-24 08:00:00,16.7,89.0,3.9,1015.0,0.0,0.0
2021-07-24 09:00:00,18.5,76.0,6.5,1015.1,0.0,0.0
2021-07-24 10:00:00,19.8,71.0,8.4,1015.3,0.0,0.0
2021-07-24 11:00:00,20.7,66.0,8.9,1015.5,0.0,0.0
2021-07-24 12:00:00,21.5,62.0,9.0,1015.3,0.0,0.0
2021-07-24 13:00:00,22.2,58.0,8.5,1015.3,0.0,0.0
2021-07-24 14:00:00,22.1,57.0,6.8,1014.8,0.0,0.0
2021-07-24 15:00:00,22.9,55.0,7.6,1014.6,0.0,0.0
2021-07-24 16:00:00,23.0,56.0,9.0,1014.2,0.0,0.0
2021-07-24 17:00:00,22.5,58.0,8.9,1014.1,0.0,0.0
2021-07-24 18:00:00,21.8,61.0,7.7,1013.8,0.0,0.0
2021-07-24 19:00:00,21.4,64.0,6.7,1013.3,0.0,0.0
2021-07-24 20:00:00,20.6,69.0,5.6,1013.0,0.0,0.0
2021-07-24 21:00:00,19.4,79.0,4.1,1013.1,1.0,0.0
2021-07-24 22:00:00,18.0,82.0,4.9,1013.1,0.0,0.0
2021-07-24 23:00:00,17.3,84.0,7.0,1013.2,0.0,0.0
2021-07-25 00:00:00,16.7,86.0,8.2,1013.6,0.0,0.0
2021-07-25 01:00:00,16.1,84.0,10.3,1013.4,0.0,0.0
2021-07-25 02:00:00,15.9,81.0,10.3,1013.5,0.0,0.0
2021-07-25 03:00:00,15.3,84.0,11.0,1013.3,5.0,0.0
2021-07-25 04:00:00,15.3,83.0,11.0,1013.1,8.0,0.0
2021-07-25 05:00:00,15.3,81.0,11.0,1013.1,7.0,0.0
2021-07-25 06:00:00,15.9,77.0,11.3,1013.0,22.0,0.0
2021-07-25 07:00:00,17.7,70.0,11.8,1012.9,24.0,0.0
2021-07-25 08:00:00,19.4,64.0,14.2,1012.7,41.0,0.0
2021-07-25 09:00:00,20.5,66.0,14.8,1012.6,33.0,0.0
2021-07-25 10:00:00,22.0,64.0,15.3,1012.6,49.0,0.0
2021-07-25 11:00:00,22.3,62.0,18.8,1012.7,84.0,0.0
2021-07-25 12:00:00,22.5,59.0,19.1,1012.7,96.0,0.0
2021-07-25 13:00:00,22.6,56.0,19.7,1012.7,99.0,0.0
2021-07-25 14:00:00,22.7,50.0,23.2,1012.7,97.0,0.0
2021-07-25 15:00:00,22.5,47.0,22.4,1013.0,71.0,0.0
2021-07-25 16:00:00,22.4,53.0,19.8,1012.9,68.0,0.0
2021-07-25 17:00:00,22.0,60.0,18.5,1012.7,96.0,0.0
2021-07-25 18:00:00,21.8,62.0,16.0,1012.5,99.0,0.0
2021-07-25 19:00:00,21.3,65.0,14.6,1012.2,100.0,0.0
2021-07-25 20:00:00,20.8,68.0,15.1,1012.1,100.0,0.0
2021-07-25 21:00:00,20.4,69.0,13.9,1012.2,72.0,0.0
2021-07-25 22:00:00,19.1,75.0,12.6,1012.6,28.0,0.0
2021-07-25 23:00:00,18.6,76.0,11.7,1012.8,53.0,0.0
2021-07-26 00:00:00,18.4,77.0,11.2,1012.9,60.0,0.0
2021-07-26 01:00:00,18.7,77.0,11.9,1012.7,94.0,0.0
2021-07-26 02:00:00,19.5,68.0,13.9,1012.4,98.0,0.0
2021-07-26 03:00:00,19.2,69.0,13.0,1012.3,96.0,0.0
2021-07-26 04:00:00,19.0,66.0,12.2,1011.9,73.0,0.0
2021-07-26 05:00:00,18.7,64.0,12.3,1011.7,70.0,0.0
2021-07-26 06:00:00,18.5,62.0,12.0,1011.6,68.0,0.0
2021-07-26 07:00:00,18.9,65.0,13.0,1011.6,71.0,0.0
2021-07-26 08:00:00,19.4,73.0,12.3,1011.5,97.0,0.2
2021-07-26 09:00:00,20.1,76.0,13.5,1011.7,67.0,0.0
2021-07-26 10:00:00,20.9,79.0,14.1,1011.8,86.0,0.9
2021-07-26 11:00:00,20.8,78.0,13.7,1011.7,79.0,0.1
2021-07-26 12:00:00,21.4,73.0,17.7,1011.8,92.0,0.0
2021-07-26 13:00:00,20.5,78.0,19.5,1011.9,98.0,0.5
2021-07-26 14:00:00,22.6,65.0,26.1,1011.0,93.0,0.1
2021-07-26 15:00:00,22.9,63.0,24.4,1010.4,88.0,0.3
2021-07-26 16:00:00,21.0,75.0,24.2,1010.2,95.0,0.7
2021-07-26 17:00:00,19.5,92.0,18.7,1010.0,100.0,3.7
2021-07-26 18:00:00,19.0,97.0,15.8,1009.5,95.0,2.5
2021-07-26 19:00:00,19.2,96.0,16.3,1009.2,97.0,0.7
2021-07-26 20:00:00,18.6,98.0,15.6,1009.4,100.0,2.5
2021-07-26 21:00:00,18.3,100.0,11.2,1008.9,100.0,2.9
2021-07-26 22:00:00,18.4,100.0,8.8,1009.0,100.0,0.9
2021-07-26 23:00:00,18.0,100.0,10.4,1009.1,100.0,2.6
2021-07-27 00:00:00,18.0,100.0,9.2,1009.1,100.0,2.6
2021-07-27 01:00:00,17.7,100.0,8.0,1008.9,100.0,2.0
2021-07-27 02:00:00,17.5,100.0,7.8,1009.1,100.0,1.2
2021-07-27 03:00:00,17.9,97.0,8.3,1008.9,100.0,0.1
2021-07-27 04:00:00,17.6,100.0,7.6,1008.7,100.0,1.2
2021-07-27 05:00:00,17.8,100.0,9.4,1008.6,99.0,1.1
2021-07-27 06:00:00,17.7,100.0,9.0,1008.2,100.0,0.9
2021-07-27 07:00:00,18.1,100.0,10.6,1008.1,100.0,1.6
2021-07-27 08:00:00,18.5,95.0,14.8,1007.9,96.0,2.4
2021-07-27 09:00:00,18.6,92.0,15.1,1007.9,96.0,2.3
2021-07-27 10:00:00,19.1,98.0,12.9,1007.5,90.0,0.2
2021-07-27 11:00:00,20.4,97.0,14.2,1007.2,83.0,0.4
2021-07-27 12:00:00,20.3,96.0,12.1,1007.3,97.0,0.5
2021-07-27 13:00:00,20.4,95.0,13.0,1007.0,99.0,0.5
2021-07-27 14:00:00,20.0,82.0,13.4,1007.4,98.0,0.3
2021-07-27 15:00:00,21.2,78.0,12.3,1006.7,98.0,0.1
2021-07-27 16:00:00,20.3,81.0,12.5,1006.3,99.0,0.1
2021-07-27 17:00:00,20.1,81.0,11.2,1005.9,99.0,0.0
2021-07-27 18:00:00,20.2,80.0,11.6,1005.7,100.0,0.0
2021-07-27 19:00:00,19.6,82.0,11.3,1005.5,99.0,0.3
2021-07-27 20:00:00,18.8,88.0,7.9,1005.4,100.0,0.4
2021-07-27 21:00:00,18.0,94.0,6.2,1005.1,100.0,1.4
2021-07-27 22:00:00,17.6,98.0,5.5,1005.1,100.0,0.7
2021-07-27 23:00:00,17.1,100.0,5.0,1005.0,100.0,1.1
2021-07-28 00:00:00,17.1,100.0,3.3,1004.7,99.0,0.7
2021-07-28 01:00:00,16.5,100.0,5.0,1004.4,100.0,0.0
2021-07-28 02:00:00,16.4,100.0,3.7,1004.7,100.0,0.4
2021-07-28 03:00:00,16.6,100.0,4.8,1004.3,100.0,0.3
2021-07-28 04:00:00,16.5,100.0,4.1,1003.9,97.0,0.4
2021-07-28 05:00:00,16.6,100.0,4.2,1003.7,100.0,0.3
2021-07-28 06:00:00,16.8,95.0,9.8,1003.7,100.0,1.3
2021-07-28 07:00:00,16.4,99.0,10.5,1003.3,55.0,0.6
2021-07-28 08:00:00,17.1,95.0,9.8,1003.4,92.0,0.5
2021-07-28 09:00:00,17.8,95.0,7.7,1003.4,67.0,0.1
2021-07-28 10:00:00,18.2,91.0,8.7,1003.1,93.0,0.2
2021-07-28 11:00:00,17.4,93.0,8.4,1003.4,100.0,1.0
2021-07-28 12:00:00,17.5,89.0,9.4,1003.2,100.0,0.9
2021-07-28 13:00:00,17.0,99.0,10.9,1003.1,100.0,1.8
2021-07-28 14:00:00,17.5,89.0,7.2,1002.9,100.0,1.8
2021-07-28 15:00:00,18.5,85.0,8.1,1002.7,93.0,0.0
2021-07-28 16:00:00,19.2,80.0,9.3,1002.5,97.0,0.1
2021-07-28 17:00:00,17.4,84.0,12.4,1002.3,99.0,0.7
2021-07-28 18:00:00,17.5,84.0,4.5,1001.5,99.0,0.3
2021-07-28 19:00:00,17.2,85.0,4.7,1001.3,100.0,0.3
2021-07-28 20:00:00,16.5,91.0,0.8,1001.0,100.0,0.6
2021-07-28 21:00:00,16.3,97.0,2.4,1000.9,86.0,0.5
2021-07-28 22:00:00,16.0,94.0,5.2,1000.9,65.0,0.2
2021-07-28 23:00:00,15.1,100.0,6.3,1000.4,70.0,0.1
2021-07-29 00:00:00,14.5,100.0,5.5,999.8,93.0,0.2
2021-07-29 01:00:00,15.1,100.0,6.2,999.3,99.0,1.5
2021-07-29 02:00:00,15.1,100.0,5.4,998.4,100.0,1.2
2021-07-29 03:00:00,14.9,100.0,5.1,997.9,100.0,0.5
2021-07-29 04:00:00,15.3,90.0,5.0,997.3,100.0,0.6
2021-07-29 05:00:00,14.2,100.0,4.7,997.0,100.0,0.1
2021-07-29 06:00:00,14.9,95.0,12.7,996.8,99.0,0.1
2021-07-29 07:00:00,15.2,92.0,9.7,996.5,95.0,0.1
2021-07-29 08:00:00,15.7,91.0,7.4,996.4,62.0,0.7
2021-07-29 09:00:00,16.0,92.0,6.0,996.3,75.0,1.2
2021-07-29 10:00:00,15.5,91.0,6.8,995.9,88.0,1.7
2021-07-29 11:00:00,16.1,91.0,5.4,995.8,98.0,0.2
2021-07-29 12:00:00,16.6,89.0,6.4,995.8,96.0,0.4
2021-07-29 13:00:00,16.7,88.0,4.0,995.5,93.0,0.3
2021-07-29 14:00:00,17.1,81.0,5.9,995.0,99.0,0.3
2021-07-29 15:00:00,17.2,80.0,10.5,994.9,98.0,0.1
2021-07-29 16:00:00,17.2,83.0,11.6,994.6,99.0,0.1
2021-07-29 17:00:00,16.1,82.0,16.5,994.8,99.0,0.0
2021-07-29 18:00:00,16.7,80.0,16.3,994.8,99.0,0.0
2021-07-29 19:00:00,16.7,81.0,15.9,994.7,100.0,0.2
2021-07-29 20:00:00,16.0,83.0,16.2,994.8,99.0,0.1
2021-07-29 21:00:00,15.7,81.0,17.0,995.0,99.0,0.0
2021-07-29 22:00:00,15.2,80.0,16.2,995.1,100.0,0.0
2021-07-29 23:00:00,14.8,82.0,15.9,995.0,100.0,0.0
2021-07-30 00:00:00,14.7,84.0,16.0,995.1,100.0,0.0
2021-07-30 01:00:00,14.5,85.0,16.8,994.9,99.0,0.1
2021-07-30 02:00:00,13.9,100.0,17.0,994.6,100.0,0.3
2021-07-30 03:00:00,14.5,95.0,18.0,994.4,99.0,0.2
2021-07-30 04:00:00,14.4,95.0,16.9,994.2,98.0,0.1
2021-07-30 05:00:00,14.5,95.0,16.9,993.9,100.0,0.0
2021-07-30 06:00:00,14.6,95.0,16.3,993.8,96.0,0.0
2021-07-30 07:00:00,15.3,93.0,16.9,993.8,100.0,0.0
2021-07-30 08:00:00,16.0,91.0,16.0,993.8,98.0,0.0
2021-07-30 09:00:00,17.2,87.0,15.1,994.1,91.0,0.0
2021-07-30 10:00:00,19.0,79.0,16.9,994.3,77.0,0.0
2021-07-30 11:00:00,20.5,69.0,19.3,994.7,55.0,0.0
2021-07-30 12:00:00,21.8,61.0,19.8,994.8,64.0,0.0
2021-07-30 13:00:00,22.7,55.0,19.2,994.7,14.0,0.0
2021-07-30 14:00:00,22.5,55.0,17.7,995.0,44.0,0.0
2021-07-30 15:00:00,23.1,52.0,18.5,994.8,93.0,0.0
2021-07-30 16:00:00,21.7,62.0,21.9,994.9,89.0,0.0
2021-07-30 17:00:00,21.5,64.0,22.6,995.0,95.0,0.0
2021-07-30 18:00:00,20.7,69.0,21.2,995.1,93.0,0.0
2021-07-30 19:00:00,20.3,71.0,18.5,994.9,84.0,0.0
2021-07-30 20:00:00,19.3,76.0,17.9,995.1,62.0,0.0
2021-07-30 21:00:00,17.8,82.0,17.8,995.1,65.0,0.0
2021-07-30 22:00:00,16.2,86.0,18.0,995.3,36.0,0.0
2021-07-30 23:00:00,15.1,87.0,18.5,995.2,70.0,0.0
2021-07-31 00:00:00,14.3,89.0,17.7,995.2,31.0,0.0
2021-07-31 01:00:00,13.9,90.0,17.0,995.0,2.0,0.0
2021-07-31 02:00:00,13.7,92.0,15.8,994.8,0.0,0.0
2021-07-31 03:00:00,13.5,93.0,15.6,994.3,13.0,0.0
2021-07-31 04:00:00,13.3,94.0,14.9,993.9,31.0,0.0
2021-07-31 05:00:00,13.2,95.0,14.3,993.4,61.0,0.0
2021-07-31 06:00:00,13.4,93.0,14.0,993.1,92.0,0.0
2021-07-31 07:00:00,14.3,89.0,13.3,992.9,94.0,0.0
2021-07-31 08:00:00,15.5,82.0,12.4,992.6,95.0,0.0
2021-07-31 09:00:00,16.9,76.0,12.6,992.6,97.0,0.0
2021-07-31 10:00:00,18.4,69.0,12.8,992.3,97.0,0.0
2021-07-31 11:00:00,19.9,62.0,12.7,992.1,98.0,0.0
2021-07-31 12:00:00,20.7,56.0,12.7,992.0,95.0,0.0
2021-07-31 13:00:00,21.6,51.0,13.0,991.7,91.0,0.0
2021-07-31 14:00:00,21.1,57.0,13.8,991.7,78.0,0.0
2021-07-31 15:00:00,22.3,51.0,14.7,991.4,0.0,0.0
2021-07-31 16:00:00,22.5,49.0,15.6,991.3,21.0,0.0
2021-07-31 17:00:00,21.9,49.0,17.4,991.3,33.0,0.0
2021-07-31 18:00:00,20.8,51.0,19.5,991.4,26.0,0.0
2021-07-31 19:00:00,19.0,57.0,21.1,991.5,15.0,0.0
2021-07-31 20:00:00,17.2,63.0,20.7,991.7,32.0,0.0
2021-07-31 21:00:00,15.7,65.0,20.1,992.3,3.0,0.0
2021-07-31 22:00:00,14.5,67.0,19.3,992.6,15.0,0.0
2021-07-31 23:00:00,13.8,69.0,18.5,993.0,4.0,0.0
2021-08-01 00:00:00,13.2,72.0,18.1,993.2,10.0,0.0
2021-08-01 01:00:00,12.9,73.0,17.4,993.3,25.0,0.0
2021-08-01 02:00:00,13.6,72.0,20.4,993.9,64.0,0.0
2021-08-01 03:00:00,13.6,70.0,18.8,993.9,98.0,0.0
2021-08-01 04:00:00,13.6,68.0,18.5,994.0,84.0,0.0
2021-08-01 05:00:00,12.9,71.0,18.8,994.4,20.0,0.0
2021-08-01 06:00:00,12.4,75.0,18.8,994.5,15.0,0.0
2021-08-01 07:00:00,12.8,76.0,15.9,994.6,19.0,0.0
2021-08-01 08:00:00,13.9,73.0,16.2,994.9,41.0,0.0
2021-08-01 09:00:00,15.0,68.0,14.7,995.2,52.0,0.0
2021-08-01 10:00:00,15.9,66.0,12.0,995.7,56.0,0.1
2021-08-01 11:00:00,16.7,66.0,9.3,995.9,77.0,0.2
2021-08-01 12:00:00,16.8,68.0,5.4,996.3,96.0,0.3
2021-08-01 13:00:00,17.9,64.0,4.0,996.4,70.0,0.1
2021-08-01 14:00:00,17.3,66.0,2.6,996.5,92.0,0.1
2021-08-01 15:00:00,14.4,100.0,7.3,997.8,99.0,4.3
2021-08-01 16:00:00,15.2,95.0,1.6,998.0,96.0,1.1
2021-08-01 17:00:00,16.0,88.0,7.1,998.1,68.0,0.2
2021-08-01 18:00:00,16.0,82.0,13.3,998.5,93.0,0.6
2021-08-01 19:00:00,14.9,92.0,9.8,998.6,76.0,0.4
2021-08-01 20:00:00,15.2,91.0,9.2,998.9,27.0,0.0
2021-08-01 21:00:00,14.7,91.0,8.2,999.2,46.0,0.0
2021-08-01 22:00:00,13.8,94.0,8.7,999.6,55.0,0.0
2021-08-01 23:00:00,13.2,95.0,9.7,999.9,26.0,0.0
2021-08-02 00:00:00,12.8,95.0,8.9,1000.2,18.0,0.0
2021-08-02 01:00:00,12.4,95.0,8.7,1000.3,31.0,0.0
2021-08-02 02:00:00,12.6,95.0,7.4,1001.2,43.0,0.0
2021-08-02 03:00:00,12.2,94.0,8.4,1001.4,25.0,0.0
2021-08-02 04:00:00,11.8,95.0,8.0,1001.7,23.0,0.0
2021-08-02 05:00:00,11.3,97.0,6.5,1002.1,27.0,0.0
2021-08-02 06:00:00,11.9,94.0,6.8,1002.5,36.0,0.0
2021-08-02 07:00:00,13.7,87.0,6.3,1002.9,33.0,0.0
2021-08-02 08:00:00,14.7,84.0,5.6,1003.2,41.0,0.0
2021-08-02 09:00:00,15.5,71.0,6.6,1003.5,45.0,0.0
2021-08-02 10:00:00,16.2,61.0,8.4,1003.8,49.0,0.0
2021-08-02 11:00:00,16.6,58.0,8.0,1003.9,53.0,0.0
2021-08-02 12:00:00,17.4,55.0,6.9,1004.1,65.0,0.0
2021-08-02 13:00:00,17.4,55.0,8.5,1004.5,100.0,0.0
2021-08-02 14:00:00,17.1,58.0,7.3,1005.1,54.0,0.0
2021-08-02 15:00:00,17.6,59.0,9.7,1005.2,89.0,0.0
2021-08-02 16:00:00,16.9,61.0,12.4,1005.3,88.0,0.0
2021-08-02 17:00:00,17.1,63.0,10.4,1005.2,70.0,0.0
2021-08-02 18:00:00,16.7,67.0,9.6,1005.2,76.0,0.0
2021-08-02 19:00:00,16.2,72.0,7.2,1004.9,78.0,0.0
2021-08-02 20:00:00,15.5,78.0,8.3,1004.9,35.0,0.0
2021-08-02 21:00:00,14.9,83.0,8.7,1004.8,1.0,0.0
2021-08-02 22:00:00,15.1,81.0,4.5,1005.2,0.0,0.0
2021-08-02 23:00:00,13.3,87.0,8.1,1005.4,0.0,0.0
2021-08-03 00:00:00,11.8,86.0,11.2,1005.7,0.0,0.0
2021-08-03 01:00:00,10.9,85.0,11.0,1005.7,0.0,0.0
2021-08-03 02:00:00,10.5,90.0,10.0,1006.0,1.0,0.0
2021-08-03 03:00:00,10.7,95.0,9.6,1006.1,8.0,0.0
2021-08-03 04:00:00,11.2,96.0,10.0,1006.3,9.0,0.0
2021-08-03 05:00:00,11.5,96.0,10.4,1006.6,14.0,0.0
2021-08-03 06:00:00,11.9,95.0,10.7,1006.8,19.0,0.0
2021-08-03 07:00:00,13.2,90.0,9.6,1006.8,24.0,0.0
2021-08-03 08:00:00,14.9,82.0,7.6,1007.1,24.0,0.0
2021-08-03 09:00:00,16.3,74.0,6.4,1007.4,38.0,0.1
2021-08-03 10:00:00,17.1,68.0,4.9,1007.5,45.0,0.1
2021-08-03 11:00:00,17.0,71.0,6.1,1007.8,54.0,0.3
2021-08-03 12:00:00,17.0,72.0,5.5,1008.1,51.0,0.4
2021-08-03 13:00:00,17.4,74.0,5.1,1008.3,59.0,0.2
2021-08-03 14:00:00,16.2,75.0,8.0,1008.9,72.0,0.1
2021-08-03 15:00:00,17.0,71.0,9.1,1009.3,54.0,0.3
2021-08-03 16:00:00,17.0,70.0,8.6,1009.2,53.0,0.3
2021-08-03 17:00:00,17.1,68.0,9.6,1009.2,52.0,0.1
2021-08-03 18:00:00,17.2,65.0,10.5,1009.1,70.0,0.0
2021-08-03 19:00:00,16.9,64.0,9.4,1008.9,97.0,0.0
2021-08-03 20:00:00,16.5,73.0,5.5,1009.1,97.0,0.0
2021-08-03 21:00:00,15.5,80.0,4.3,1009.1,95.0,0.0
2021-08-03 22:00:00,13.8,88.0,5.9,1009.1,51.0,0.0
2021-08-03 23:00:00,12.5,90.0,6.3,1009.3,77.0,0.0
2021-08-04 00:00:00,12.3,91.0,3.1,1009.7,48.0,0.0
2021-08-04 01:00:00,11.7,93.0,3.2,1009.9,27.0,0.0
2021-08-04 02:00:00,10.3,95.0,2.6,1010.5,14.0,0.0
2021-08-04 03:00:00,10.9,93.0,1.6,1010.5,8.0,0.0
2021-08-04 04:00:00,10.3,94.0,1.9,1010.5,4.0,0.0
2021-08-04 05:00:00,9.8,94.0,2.6,1010.5,4.0,0.0
2021-08-04 06:00:00,10.0,94.0,3.4,1010.6,23.0,0.0
2021-08-04 07:00:00,11.9,92.0,2.3,1010.8,10.0,0.0
2021-08-04 08:00:00,13.5,90.0,0.4,1011.0,5.0,0.0
2021-08-04 09:00:00,15.1,84.0,1.1,1011.2,11.0,0.0
2021-08-04 10:00:00,16.6,74.0,3.3,1011.3,25.0,0.0
2021-08-04 11:00:00,17.7,65.0,4.7,1011.3,48.0,0.0
2021-08-04 12:00:00,18.4,61.0,7.4,1011.4,20.0,0.0
2021-08-04 13:00:00,18.9,59.0,10.9,1011.4,35.0,0.0
2021-08-04 14:00:00,17.8,63.0,11.6,1011.7,54.0,0.0
2021-08-04 15:00:00,18.4,61.0,12.7,1011.8,52.0,0.0
2021-08-04 16:00:00,17.7,65.0,16.4,1011.7,5.0,0.0
2021-08-04 17:00:00,17.7,66.0,17.1,1011.6,10.0,0.0
2021-08-04 18:00:00,17.0,68.0,17.4,1011.6,4.0,0.0
2021-08-04 19:00:00,16.6,69.0,14.5,1011.3,7.0,0.0
2021-08-04 20:00:00,15.8,73.0,12.5,1011.4,19.0,0.0
2021-08-04 21:00:00,14.8,77.0,11.5,1011.5,22.0,0.0
2021-08-04 22:00:00,13.8,83.0,12.0,1011.7,23.0,0.0
2021-08-04 23:00:00,13.2,86.0,10.4,1011.9,48.0,0.0
2021-08-05 00:00:00,12.6,89.0,8.5,1012.0,65.0,0.0
2021-08-05 01:00:00,12.2,91.0,8.6,1012.2,63.0,0.0
2021-08-05 02:00:00,11.6,93.0,7.7,1012.2,72.0,0.0
2021-08-05 03:00:00,11.5,92.0,6.9,1012.1,45.0,0.0
2021-08-05 04:00:00,11.3,92.0,6.3,1012.0,83.0,0.0
2021-08-05 05:00:00,11.0,93.0,5.1,1011.9,82.0,0.0
2021-08-05 06:00:00,11.0,93.0,4.5,1011.8,93.0,0.0
2021-08-05 07:00:00,12.1,91.0,4.7,1011.7,69.0,0.0
2021-08-05 08:00:00,13.9,84.0,2.5,1011.7,68.0,0.0
2021-08-05 09:00:00,15.4,77.0,0.7,1011.7,46.0,0.0
2021-08-05 10:00:00,16.4,69.0,3.8,1011.6,65.0,0.0
2021-08-05 11:00:00,17.2,63.0,6.4,1011.6,99.0,0.0
2021-08-05 12:00:00,17.2,68.0,10.6,1011.6,82.0,0.0
2021-08-05 13:00:00,17.4,65.0,11.3,1011.6,39.0,0.0
2021-08-05 14:00:00,16.8,70.0,11.2,1011.5,58.0,0.0
2021-08-05 15:00:00,17.4,67.0,11.6,1011.3,69.0,0.1
2021-08-05 16:00:00,17.4,64.0,10.7,1010.9,91.0,0.0
2021-08-05 17:00:00,17.3,60.0,10.2,1010.4,98.0,0.0
2021-08-05 18:00:00,16.9,62.0,10.8,1009.9,89.0,0.0
2021-08-05 19:00:00,16.5,68.0,8.9,1009.9,57.0,0.0
2021-08-05 20:00:00,16.0,75.0,8.4,1009.6,1.0,0.0
2021-08-05 21:00:00,15.0,82.0,9.7,1009.5,1.0,0.0
2021-08-05 22:00:00,14.1,87.0,11.2,1009.4,20.0,0.0
2021-08-05 23:00:00,14.0,88.0,12.2,1009.2,37.0,0.0
2021-08-06 00:00:00,14.5,86.0,13.2,1008.9,53.0,0.0
2021-08-06 01:00:00,14.8,86.0,13.0,1008.6,95.0,0.0
2021-08-06 02:00:00,15.2,87.0,14.0,1008.5,45.0,0.0
2021-08-06 03:00:00,14.8,88.0,12.2,1008.2,51.0,0.0
2021-08-06 04:00:00,14.5,89.0,11.3,1008.0,35.0,0.0
2021-08-06 05:00:00,14.2,88.0,12.6,1007.8,25.0,0.0
2021-08-06 06:00:00,14.1,88.0,14.3,1007.7,25.0,0.0
2021-08-06 07:00:00,14.8,84.0,15.9,1007.5,20.0,0.0
2021-08-06 08:00:00,16.0,78.0,15.6,1007.1,41.0,0.0
2021-08-06 09:00:00,17.2,75.0,17.8,1007.1,43.0,0.0
2021-08-06 10:00:00,17.9,75.0,18.4,1007.2,61.0,0.1
2021-08-06 11:00:00,17.6,83.0,17.0,1006.7,12.0,1.3
2021-08-06 12:00:00,18.9,67.0,22.0,1006.2,11.0,0.1
2021-08-06 13:00:00,19.1,65.0,23.4,1006.0,4.0,0.0
2021-08-06 14:00:00,18.4,66.0,27.9,1005.8,19.0,0.1
2021-08-06 15:00:00,18.1,71.0,28.5,1005.6,64.0,0.8
2021-08-06 16:00:00,18.3,69.0,27.4,1005.4,54.0,0.6
2021-08-06 17:00:00,18.8,64.0,24.9,1004.9,48.0,0.1
2021-08-06 18:00:00,18.7,69.0,22.7,1004.5,49.0,0.0
2021-08-06 19:00:00,17.9,76.0,21.7,1004.6,100.0,0.1
2021-08-06 20:00:00,17.6,79.0,21.3,1004.3,86.0,0.1
2021-08-06 21:00:00,17.3,82.0,20.9,1004.2,100.0,0.1
2021-08-06 22:00:00,17.0,85.0,20.5,1004.2,97.0,0.2
2021-08-06 23:00:00,17.3,83.0,20.2,1004.1,100.0,0.3
2021-08-07 00:00:00,17.3,79.0,21.0,1004.0,94.0,0.0
2021-08-07 01:00:00,16.9,82.0,19.9,1003.7,72.0,0.0
2021-08-07 02:00:00,16.9,87.0,20.9,1003.1,86.0,0.0
2021-08-07 03:00:00,16.5,89.0,22.5,1003.2,95.0,0.5
2021-08-07 04:00:00,16.4,91.0,21.8,1002.8,99.0,0.2
2021-08-07 05:00:00,16.5,83.0,21.0,1002.4,100.0,0.0
2021-08-07 06:00:00,15.7,81.0,22.7,1002.6,100.0,0.3
2021-08-07 07:00:00,15.0,92.0,24.4,1002.6,100.0,1.9
2021-08-07 08:00:00,14.1,99.0,22.5,1002.6,100.0,1.4
2021-08-07 09:00:00,14.2,99.0,21.3,1002.8,100.0,2.2
2021-08-07 10:00:00,14.1,99.0,20.7,1002.8,100.0,2.0
2021-08-07 11:00:00,14.6,100.0,21.3,1002.5,97.0,1.8
2021-08-07 12:00:00,14.7,99.0,20.2,1002.1,100.0,1.0
2021-08-07 13:00:00,14.6,100.0,18.2,1002.2,100.0,0.9
2021-08-07 14:00:00,14.9,100.0,21.4,1001.5,100.0,1.0
2021-08-07 15:00:00,14.6,100.0,20.7,1001.3,100.0,4.3
2021-08-07 16:00:00,15.4,95.0,21.3,1001.3,100.0,1.6
2021-08-07 17:00:00,15.6,92.0,19.2,1000.8,100.0,4.3
2021-08-07 18:00:00,14.7,99.0,19.0,1000.6,100.0,3.5
2021-08-07 19:00:00,14.4,99.0,15.9,1000.5,100.0,1.2
2021-08-07 20:00:00,14.8,96.0,15.5,1000.3,100.0,0.6
2021-08-07 21:00:00,14.8,94.0,14.8,1000.3,100.0,0.5
2021-08-07 22:00:00,14.2,100.0,10.9,1000.6,100.0,0.9
2021-08-07 23:00:00,14.4,95.0,9.1,1000.4,99.0,1.2
2021-08-08 00:00:00,13.6,100.0,5.1,1000.3,99.0,0.3
2021-08-08 01:00:00,13.7,100.0,4.9,1000.1,98.0,1.6
2021-08-08 02:00:00,13.1,100.0,7.0,1000.4,97.0,0.1
2021-08-08 03:00:00,13.1,100.0,7.0,1000.4,78.0,0.2
2021-08-08 04:00:00,12.9,100.0,6.4,1000.2,59.0,0.2
2021-08-08 05:00:00,13.1,96.0,8.4,1000.0,85.0,0.0
2021-08-08 06:00:00,12.9,97.0,11.2,999.8,58.0,0.0
2021-08-08 07:00:00,13.3,97.0,11.6,999.9,55.0,0.0
2021-08-08 08:00:00,14.3,93.0,12.2,999.7,64.0,0.0
2021-08-08 09:00:00,15.4,90.0,13.3,999.6,33.0,0.1
2021-08-08 10:00:00,16.5,88.0,12.4,999.5,34.0,0.3
2021-08-08 11:00:00,17.6,84.0,12.2,999.6,39.0,0.1
2021-08-08 12:00:00,18.3,78.0,14.6,1000.0,77.0,0.1
2021-08-08 13:00:00,17.3,87.0,10.5,1000.0,85.0,0.9
2021-08-08 14:00:00,17.6,87.0,12.7,1000.3,38.0,0.1
2021-08-08 15:00:00,18.6,80.0,13.8,1000.7,100.0,0.1
2021-08-08 16:00:00,16.9,89.0,13.5,1001.3,100.0,3.2
2021-08-08 17:00:00,16.9,91.0,9.7,1001.4,99.0,1.6
2021-08-08 18:00:00,16.6,91.0,8.7,1001.5,61.0,1.4
2021-08-08 19:00:00,16.4,93.0,7.9,1001.7,74.0,1.9
2021-08-08 20:00:00,16.4,95.0,5.5,1002.0,66.0,1.0
2021-08-08 21:00:00,15.2,100.0,3.3,1002.3,67.0,1.0
2021-08-08 22:00:00,13.7,99.0,5.5,1002.8,37.0,0.7
2021-08-08 23:00:00,13.0,99.0,6.3,1003.2,59.0,0.0
2021-08-09 00:00:00,13.3,99.0,7.6,1003.2,61.0,0.0
2021-08-09 01:00:00,13.3,100.0,5.8,1003.5,88.0,0.1
2021-08-09 02:00:00,14.2,100.0,4.8,1004.3,100.0,0.6
2021-08-09 03:00:00,14.3,100.0,7.6,1004.3,100.0,0.4
2021-08-09 04:00:00,14.8,100.0,8.0,1004.3,99.0,0.2
2021-08-09 05:00:00,15.2,95.0,11.2,1004.5,90.0,0.5
2021-08-09 06:00:00,14.4,100.0,9.4,1004.5,100.0,0.4
2021-08-09 07:00:00,15.4,95.0,13.4,1004.7,99.0,1.1
2021-08-09 08:00:00,15.6,93.0,13.7,1004.8,96.0,2.0
2021-08-09 09:00:00,15.3,100.0,13.6,1005.2,100.0,1.2
2021-08-09 10:00:00,15.8,94.0,17.8,1005.2,96.0,2.9
2021-08-09 11:00:00,16.3,94.0,14.6,1005.6,100.0,2.6
2021-08-09 12:00:00,16.1,93.0,13.6,1005.9,100.0,4.0
2021-08-09 13:00:00,16.6,91.0,11.1,1006.2,95.0,2.2
2021-08-09 14:00:00,16.9,91.0,12.4,1006.7,97.0,0.3
2021-08-09 15:00:00,17.4,86.0,16.2,1007.1,77.0,4.6
2021-08-09 16:00:00,17.1,86.0,16.9,1007.5,70.0,4.9
2021-08-09 17:00:00,16.6,89.0,17.7,1007.6,57.0,0.4
2021-08-09 18:00:00,16.5,88.0,16.5,1007.8,60.0,1.7
2021-08-09 19:00:00,15.7,92.0,17.1,1008.1,53.0,1.0
2021-08-09 20:00:00,15.5,94.0,15.3,1008.3,73.0,0.3
2021-08-09 21:00:00,15.1,96.0,12.3,1008.6,74.0,0.1
2021-08-09 22:00:00,14.8,96.0,11.3,1009.0,97.0,0.2
2021-08-09 23:00:00,14.0,100.0,7.5,1009.3,98.0,0.1
2021-08-10 00:00:00,13.5,100.0,5.8,1009.6,92.0,0.0
2021-08-10 01:00:00,12.4,99.0,7.2,1009.7,85.0,0.0
2021-08-10 02:00:00,12.9,93.0,5.8,1010.0,90.0,0.0
2021-08-10 03:00:00,12.7,93.0,4.6,1010.1,89.0,0.0
2021-08-10 04:00:00,12.2,94.0,2.3,1010.2,93.0,0.0
2021-08-10 05:00:00,12.4,93.0,0.7,1010.1,91.0,0.0
2021-08-10 06:00:00,11.7,95.0,3.0,1010.1,94.0,0.0
2021-08-10 07:00:00,13.4,93.0,4.6,1010.0,89.0,0.0
2021-08-10 08:00:00,14.9,92.0,4.8,1010.0,87.0,0.0
2021-08-10 09:00:00,15.7,87.0,5.1,1010.1,92.0,0.1
2021-08-10 10:00:00,16.3,86.0,4.2,1010.3,90.0,0.1
2021-08-10 11:00:00,17.0,84.0,4.1,1010.3,97.0,0.2
2021-08-10 12:00:00,17.2,83.0,4.7,1010.3,86.0,0.2
2021-08-10 13:00:00,17.5,81.0,5.8,1010.2,97.0,0.1
2021-08-10 14:00:00,16.6,88.0,3.7,1010.6,93.0,0.1
2021-08-10 15:00:00,17.5,84.0,2.5,1010.2,45.0,0.1
2021-08-10 16:00:00,18.0,82.0,2.3,1010.0,64.0,0.0
2021-08-10 17:00:00,18.0,81.0,5.2,1009.8,74.0,0.1
2021-08-10 18:00:00,17.5,80.0,7.7,1009.9,66.0,0.1
2021-08-10 19:00:00,17.1,80.0,6.9,1009.9,64.0,0.2
2021-08-10 20:00:00,16.5,84.0,7.5,1009.9,37.0,0.1
2021-08-10 21:00:00,15.5,86.0,7.9,1010.1,35.0,0.0
2021-08-10 22:00:00,14.5,89.0,9.1,1010.3,65.0,0.0
2021-08-10 23:00:00,13.9,92.0,9.0,1010.7,51.0,0.0
2021-08-11 00:00:00,13.4,94.0,8.7,1010.7,21.0,0.0
2021-08-11 01:00:00,12.9,94.0,8.7,1010.7,8.0,0.0
2021-08-11 02:00:00,13.2,94.0,11.2,1011.2,2.0,0.0
2021-08-11 03:00:00,12.8,96.0,9.4,1011.1,0.0,0.0
2021-08-11 04:00:00,12.5,95.0,9.2,1011.2,2.0,0.0
2021-08-11 05:00:00,12.3,95.0,9.3,1011.2,2.0,0.0
2021-08-11 06:00:00,12.2,95.0,8.9,1011.0,1.0,0.0
2021-08-11 07:00:00,13.1,93.0,8.4,1011.1,2.0,0.0
2021-08-11 08:00:00,14.8,87.0,7.6,1011.3,2.0,0.0
2021-08-11 09:00:00,16.5,80.0,8.4,1011.4,2.0,0.0
2021-08-11 10:00:00,18.1,72.0,10.2,1011.6,2.0,0.0
2021-08-11 11:00:00,19.4,65.0,11.3,1011.8,1.0,0.0
2021-08-11 12:00:00,20.2,60.0,11.7,1011.9,29.0,0.1
2021-08-11 13:00:00,20.6,59.0,13.1,1011.9,33.0,0.1
2021-08-11 14:00:00,20.5,55.0,14.1,1012.1,42.0,0.2
2021-08-11 15:00:00,20.6,56.0,15.9,1012.2,40.0,0.1
2021-08-11 16:00:00,20.4,58.0,17.0,1012.2,30.0,0.1
2021-08-11 17:00:00,20.0,62.0,17.0,1012.3,10.0,0.0
2021-08-11 18:00:00,19.8,64.0,15.3,1012.2,4.0,0.0
2021-08-11 19:00:00,19.0,67.0,14.2,1012.3,28.0,0.0
2021-08-11 20:00:00,17.7,73.0,13.2,1012.7,61.0,0.0
2021-08-11 21:00:00,16.0,80.0,13.9,1013.2,98.0,0.0
2021-08-11 22:00:00,15.0,84.0,13.5,1013.7,99.0,0.0
2021-08-11 23:00:00,14.4,88.0,13.8,1014.2,31.0,0.0
2021-08-12 00:00:00,13.5,94.0,14.7,1014.4,99.0,0.0
2021-08-12 01:00:00,13.3,94.0,13.0,1014.4,99.0,0.0
2021-08-12 02:00:00,13.8,91.0,13.3,1014.9,99.0,0.0
2021-08-12 03:00:00,14.2,85.0,11.7,1014.8,99.0,0.0
2021-08-12 04:00:00,14.1,84.0,8.0,1014.7,99.0,0.0
2021-08-12 05:00:00,14.0,86.0,5.6,1014.7,100.0,0.0
2021-08-12 06:00:00,13.8,88.0,3.8,1014.6,95.0,0.0
2021-08-12 07:00:00,14.2,88.0,3.1,1014.5,60.0,0.0
2021-08-12 08:00:00,15.4,89.0,2.1,1014.6,61.0,0.8
2021-08-12 09:00:00,16.4,90.0,4.0,1014.5,63.0,0.0
2021-08-12 10:00:00,17.5,86.0,7.2,1014.5,92.0,0.2
2021-08-12 11:00:00,18.1,83.0,12.9,1014.6,100.0,0.3
2021-08-12 12:00:00,17.6,86.0,11.8,1015.0,100.0,0.1
2021-08-12 13:00:00,17.7,86.0,10.2,1014.9,97.0,0.1
2021-08-12 14:00:00,18.7,84.0,9.9,1015.2,86.0,0.2
2021-08-12 15:00:00,18.6,87.0,13.0,1015.1,76.0,1.3
2021-08-12 16:00:00,18.5,92.0,11.4,1015.0,65.0,0.7
2021-08-12 17:00:00,18.4,89.0,14.8,1014.8,96.0,1.7
2021-08-12 18:00:00,18.7,94.0,8.4,1014.6,96.0,0.3
2021-08-12 19:00:00,18.0,89.0,9.0,1014.3,92.0,0.5
2021-08-12 20:00:00,17.6,91.0,10.6,1014.3,99.0,0.2
2021-08-12 21:00:00,16.8,95.0,8.3,1014.4,99.0,0.0
2021-08-12 22:00:00,16.5,94.0,7.7,1014.4,99.0,0.1
2021-08-12 23:00:00,16.5,91.0,8.2,1014.3,99.0,0.3
2021-08-13 00:00:00,16.3,94.0,7.1,1014.4,99.0,0.2
2021-08-13 01:00:00,14.9,100.0,5.6,1014.2,99.0,0.4
2021-08-13 02:00:00,16.3,94.0,10.6,1013.9,99.0,0.1
2021-08-13 03:00:00,16.1,94.0,12.4,1013.7,98.0,0.0
2021-08-13 04:00:00,15.5,97.0,9.7,1013.3,97.0,0.1
2021-08-13 05:00:00,15.7,97.0,11.5,1012.9,71.0,0.0
2021-08-13 06:00:00,15.0,95.0,11.7,1012.9,72.0,0.0
2021-08-13 07:00:00,15.1,93.0,9.2,1012.6,71.0,0.0
2021-08-13 08:00:00,16.0,88.0,9.2,1012.7,97.0,0.0
2021-08-13 09:00:00,16.8,78.0,7.9,1012.7,96.0,0.0
2021-08-13 10:00:00,17.5,77.0,9.6,1012.3,99.0,0.0
2021-08-13 11:00:00,18.1,74.0,11.9,1012.2,100.0,0.1
2021-08-13 12:00:00,18.4,72.0,12.2,1012.1,100.0,0.0
2021-08-13 13:00:00,18.3,73.0,12.2,1011.8,100.0,0.0
2021-08-13 14:00:00,17.9,72.0,12.6,1011.3,100.0,0.1
2021-08-13 15:00:00,16.6,82.0,11.1,1011.1,97.0,0.6
2021-08-13 16:00:00,16.2,88.0,10.3,1010.7,90.0,0.6
2021-08-13 17:00:00,16.6,87.0,11.9,1010.1,41.0,0.8
2021-08-13 18:00:00,15.9,86.0,15.4,1010.1,53.0,2.3
2021-08-13 19:00:00,15.9,90.0,7.3,1009.3,34.0,0.0
2021-08-13 20:00:00,14.9,92.0,11.8,1009.3,29.0,0.0
2021-08-13 21:00:00,14.0,95.0,13.5,1009.5,33.0,0.0
2021-08-13 22:00:00,13.6,95.0,13.7,1009.8,52.0,0.0
2021-08-13 23:00:00,13.4,93.0,13.8,1009.9,15.0,0.0
2021-08-14 00:00:00,12.6,94.0,12.0,1010.0,14.0,0.0
2021-08-14 01:00:00,12.2,94.0,10.1,1010.0,27.0,0.0
2021-08-14 02:00:00,13.2,92.0,15.3,1009.9,28.0,0.0
2021-08-14 03:00:00,13.0,94.0,14.6,1009.2,33.0,0.1
2021-08-14 04:00:00,12.7,95.0,12.3,1008.8,41.0,0.0
2021-08-14 05:00:00,12.9,96.0,14.5,1008.4,79.0,0.1
2021-08-14 06:00:00,12.8,96.0,14.2,1008.2,81.0,0.1
2021-08-14 07:00:00,13.3,94.0,11.1,1007.7,41.0,0.1
2021-08-14 08:00:00,14.5,90.0,15.0,1007.3,38.0,0.0
2021-08-14 09:00:00,15.2,90.0,15.6,1007.4,69.0,0.0
2021-08-14 10:00:00,14.8,86.0,20.8,1007.3,43.0,0.2
2021-08-14 11:00:00,15.9,78.0,22.1,1006.8,56.0,0.2
2021-08-14 12:00:00,15.9,75.0,21.3,1006.8,60.0,0.1
2021-08-14 13:00:00,16.6,67.0,22.1,1006.6,74.0,0.1
2021-08-14 14:00:00,16.6,70.0,21.0,1006.5,63.0,0.1
2021-08-14 15:00:00,16.1,73.0,22.9,1006.6,82.0,0.1
2021-08-14 16:00:00,16.0,65.0,24.9,1006.3,83.0,0.1
2021-08-14 17:00:00,15.7,67.0,21.5,1006.2,94.0,0.0
2021-08-14 18:00:00,15.1,72.0,20.9,1005.8,80.0,0.0
2021-08-14 19:00:00,15.2,73.0,20.6,1005.3,26.0,0.0
2021-08-14 20:00:00,14.5,76.0,18.9,1005.2,18.0,0.0
2021-08-14 21:00:00,13.6,80.0,17.1,1005.3,4.0,0.0
2021-08-14 22:00:00,12.9,84.0,16.4,1005.5,2.0,0.0
2021-08-14 23:00:00,12.5,86.0,16.2,1005.5,2.0,0.0
2021-08-15 00:00:00,12.3,87.0,15.8,1005.3,2.0,0.0
2021-08-15 01:00:00,12.0,89.0,14.8,1005.0,4.0,0.0
2021-08-15 02:00:00,12.4,91.0,13.3,1004.8,5.0,0.0
2021-08-15 03:00:00,12.2,92.0,13.7,1004.5,15.0,0.0
2021-08-15 04:00:00,12.1,92.0,13.7,1004.4,5.0,0.0
2021-08-15 05:00:00,12.0,90.0,13.8,1004.2,3.0,0.0
2021-08-15 06:00:00,11.8,88.0,13.3,1004.1,3.0,0.0
2021-08-15 07:00:00,12.3,86.0,13.3,1004.1,1.0,0.0
2021-08-15 08:00:00,13.6,81.0,12.6,1004.0,1.0,0.0
2021-08-15 09:00:00,15.1,75.0,14.4,1004.2,100.0,0.0
2021-08-15 10:00:00,16.1,70.0,15.8,1004.3,100.0,0.0
2021-08-15 11:00:00,16.7,65.0,17.3,1004.1,100.0,0.0
2021-08-15 12:00:00,17.4,61.0,16.6,1004.1,100.0,0.0
2021-08-15 13:00:00,17.9,58.0,17.5,1003.9,100.0,0.0
2021-08-15 14:00:00,17.2,59.0,17.9,1004.3,100.0,0.0
2021-08-15 15:00:00,17.0,61.0,16.8,1004.2,100.0,0.0
2021-08-15 16:00:00,16.7,62.0,17.7,1003.9,100.0,0.0
2021-08-15 17:00:00,16.1,65.0,19.6,1003.6,100.0,0.0
2021-08-15 18:00:00,14.8,72.0,16.3,1003.4,28.0,0.0
2021-08-15 19:00:00,14.7,72.0,14.8,1003.1,66.0,0.0
2021-08-15 20:00:00,13.9,75.0,13.4,1002.9,69.0,0.0
2021-08-15 21:00:00,12.5,81.0,11.9,1002.5,3.0,0.0
2021-08-15 22:00:00,11.6,85.0,10.2,1002.2,39.0,0.0
2021-08-15 23:00:00,11.0,90.0,9.7,1002.1,91.0,0.0
2021-08-16 00:00:00,10.7,92.0,8.8,1001.9,91.0,0.0
2021-08-16 01:00:00,10.4,94.0,8.6,1001.4,94.0,0.0
2021-08-16 02:00:00,10.3,94.0,8.8,1000.9,94.0,0.0
2021-08-16 03:00:00,10.4,93.0,8.0,1000.2,99.0,0.0
2021-08-16 04:00:00,10.6,92.0,7.6,999.7,98.0,0.0
2021-08-16 05:00:00,10.3,93.0,7.7,999.2,97.0,0.0
2021-08-16 06:00:00,10.0,94.0,7.1,998.8,92.0,0.0
2021-08-16 07:00:00,10.3,93.0,7.5,998.8,84.0,0.0
2021-08-16 08:00:00,12.2,86.0,4.0,998.7,61.0,0.0
2021-08-16 09:00:00,14.3,76.0,1.9,998.8,36.0,0.0
2021-08-16 10:00:00,15.8,67.0,0.4,998.8,55.0,0.0
2021-08-16 11:00:00,16.9,61.0,3.3,999.0,25.0,0.0
2021-08-16 12:00:00,17.1,62.0,5.9,999.3,44.0,0.0
2021-08-16 13:00:00,17.5,62.0,8.2,999.4,73.0,0.0
2021-08-16 14:00:00,16.6,62.0,11.2,999.6,74.0,0.0
2021-08-16 15:00:00,16.4,71.0,14.3,999.6,86.0,0.1
2021-08-16 16:00:00,17.1,63.0,13.5,999.8,97.0,0.0
2021-08-16 17:00:00,17.4,60.0,11.5,1000.3,83.0,0.0
2021-08-16 18:00:00,17.5,58.0,10.7,1000.7,42.0,0.0
2021-08-16 19:00:00,16.9,64.0,7.7,1000.8,74.0,0.0
2021-08-16 20:00:00,15.9,73.0,6.5,1001.4,28.0,0.0
2021-08-16 21:00:00,14.4,77.0,8.0,1002.0,75.0,0.0
2021-08-16 22:00:00,13.3,81.0,9.2,1002.3,59.0,0.0
2021-08-16 23:00:00,12.6,83.0,10.6,1002.5,50.0,0.0
2021-08-17 00:00:00,12.4,81.0,11.3,1002.6,43.0,0.0
2021-08-17 01:00:00,12.2,81.0,12.1,1002.6,2.0,0.0
2021-08-17 02:00:00,12.4,79.0,14.0,1002.6,2.0,0.0
2021-08-17 03:00:00,12.1,78.0,13.5,1002.6,4.0,0.0
2021-08-17 04:00:00,12.0,79.0,12.6,1002.6,6.0,0.0
2021-08-17 05:00:00,12.0,79.0,13.3,1002.5,5.0,0.0
2021-08-17 06:00:00,12.0,78.0,13.4,1002.5,18.0,0.0
2021-08-17 07:00:00,12.6,76.0,12.4,1002.3,25.0,0.0
2021-08-17 08:00:00,14.4,73.0,11.4,1002.3,22.0,0.0
2021-08-17 09:00:00,16.5,67.0,8.7,1002.5,24.0,0.0
2021-08-17 10:00:00,18.3,61.0,5.6,1002.6,33.0,0.0
2021-08-17 11:00:00,19.2,56.0,4.1,1002.5,32.0,0.1
2021-08-17 12:00:00,20.1,51.0,6.3,1002.1,41.0,0.1
2021-08-17 13:00:00,21.1,45.0,7.2,1001.9,40.0,0.0
2021-08-17 14:00:00,21.6,43.0,5.1,1001.8,37.0,0.0
2021-08-17 15:00:00,21.9,48.0,4.7,1001.4,39.0,0.2
2021-08-17 16:00:00,22.3,48.0,7.2,1000.9,39.0,0.0
2021-08-17 17:00:00,22.7,45.0,11.5,1000.4,27.0,0.0
2021-08-17 18:00:00,21.7,53.0,17.4,1000.4,49.0,0.0
2021-08-17 19:00:00,20.3,62.0,17.4,1000.4,20.0,0.0
2021-08-17 20:00:00,18.8,65.0,17.6,1000.2,9.0,0.0
2021-08-17 21:00:00,17.2,68.0,16.3,1000.4,16.0,0.0
2021-08-17 22:00:00,16.0,70.0,16.6,1000.5,8.0,0.0
2021-08-17 23:00:00,15.4,70.0,16.4,1000.4,1.0,0.0
2021-08-18 00:00:00,14.5,73.0,12.2,1000.6,2.0,0.0
2021-08-18 01:00:00,13.8,75.0,12.1,1000.5,39.0,0.0
2021-08-18 02:00:00,13.4,78.0,14.3,1000.7,2.0,0.0
2021-08-18 03:00:00,12.9,79.0,14.8,1000.3,0.0,0.0
2021-08-18 04:00:00,12.6,79.0,12.7,999.7,0.0,0.0
2021-08-18 05:00:00,12.3,79.0,12.8,999.3,13.0,0.0
2021-08-18 06:00:00,12.2,78.0,14.6,999.1,26.0,0.0
2021-08-18 07:00:00,12.6,76.0,14.7,998.6,14.0,0.0
2021-08-18 08:00:00,13.7,71.0,15.8,998.1,3.0,0.0
2021-08-18 09:00:00,15.1,64.0,19.4,997.7,2.0,0.0
2021-08-18 10:00:00,16.3,61.0,20.4,997.4,23.0,0.0
2021-08-18 11:00:00,17.2,55.0,21.9,997.2,22.0,0.0
2021-08-18 12:00:00,18.2,51.0,25.4,996.7,67.0,0.0
2021-08-18 13:00:00,17.7,54.0,24.3,996.5,50.0,0.0
2021-08-18 14:00:00,18.3,51.0,24.2,996.5,59.0,0.0
2021-08-18 15:00:00,18.7,51.0,25.0,996.2,91.0,0.0
2021-08-18 16:00:00,18.0,55.0,22.8,996.0,99.0,0.0
2021-08-18 17:00:00,18.0,56.0,21.6,995.9,94.0,0.0
2021-08-18 18:00:00,17.6,58.0,20.0,995.6,21.0,0.0
2021-08-18 19:00:00,17.1,60.0,18.3,995.5,10.0,0.0
2021-08-18 20:00:00,15.8,66.0,17.8,995.8,81.0,0.0
2021-08-18 21:00:00,14.9,65.0,18.5,996.0,71.0,0.0
2021-08-18 22:00:00,14.2,65.0,17.8,996.0,40.0,0.0
2021-08-18 23:00:00,13.6,67.0,17.6,996.3,76.0,0.0
2021-08-19 00:00:00,13.4,67.0,17.2,996.6,5.0,0.0
2021-08-19 01:00:00,12.8,71.0,16.4,996.8,10.0,0.0
2021-08-19 02:00:00,12.8,72.0,16.8,997.7,10.0,0.0
2021-08-19 03:00:00,12.5,70.0,16.4,997.8,2.0,0.0
2021-08-19 04:00:00,12.2,71.0,15.1,998.0,0.0,0.0
2021-08-19 05:00:00,11.8,73.0,14.4,998.2,0.0,0.0
2021-08-19 06:00:00,11.5,75.0,14.8,998.5,0.0,0.0
2021-08-19 07:00:00,12.1,72.0,15.2,998.8,0.0,0.0
2021-08-19 08:00:00,13.2,69.0,14.0,999.2,0.0,0.0
2021-08-19 09:00:00,14.4,61.0,16.8,999.5,0.0,0.0
2021-08-19 10:00:00,15.6,57.0,17.4,999.7,0.0,0.0
2021-08-19 11:00:00,17.0,52.0,16.4,999.7,0.0,0.0
2021-08-19 12:00:00,18.2,48.0,15.9,999.8,1.0,0.0
2021-08-19 13:00:00,19.0,45.0,16.9,999.8,8.0,0.0
2021-08-19 14:00:00,19.6,42.0,16.4,999.7,31.0,0.0
2021-08-19 15:00:00,19.2,43.0,19.6,1000.1,81.0,0.0
2021-08-19 16:00:00,18.9,46.0,21.1,1000.6,79.0,0.0
2021-08-19 17:00:00,19.1,45.0,21.1,1000.8,32.0,0.0
2021-08-19 18:00:00,17.8,55.0,22.4,1001.3,36.0,0.0
2021-08-19 19:00:00,16.9,58.0,20.9,1001.6,17.0,0.0
2021-08-19 20:00:00,15.7,62.0,19.4,1002.1,9.0,0.0
2021-08-19 21:00:00,14.3,65.0,18.4,1002.8,2.0,0.0
2021-08-19 22:00:00,13.4,67.0,18.5,1003.2,0.0,0.0
2021-08-19 23:00:00,12.8,70.0,17.9,1003.6,1.0,0.0
2021-08-20 00:00:00,12.3,72.0,17.2,1004.2,2.0,0.0
2021-08-20 01:00:00,11.9,73.0,16.2,1004.6,3.0,0.0
2021-08-20 02:00:00,12.1,74.0,16.4,1005.5,2.0,0.0
2021-08-20 03:00:00,11.6,77.0,15.7,1005.7,8.0,0.0
2021-08-20 04:00:00,11.3,79.0,15.3,1005.8,41.0,0.0
2021-08-20 05:00:00,11.3,80.0,15.5,1006.0,70.0,0.0
2021-08-20 06:00:00,11.1,81.0,15.1,1006.1,31.0,0.0
2021-08-20 07:00:00,11.5,80.0,14.7,1006.2,29.0,0.0
2021-08-20 08:00:00,12.7,77.0,13.6,1006.7,24.0,0.0
2021-08-20 09:00:00,14.2,69.0,14.0,1007.0,15.0,0.0
2021-08-20 10:00:00,15.6,63.0,13.5,1007.2,16.0,0.0
2021-08-20 11:00:00,17.0,57.0,12.3,1007.5,9.0,0.0
2021-08-20 12:00:00,18.4,50.0,11.5,1007.6,20.0,0.0
2021-08-20 13:00:00,19.3,44.0,12.4,1007.7,97.0,0.0
2021-08-20 14:00:00,19.2,42.0,14.2,1008.3,49.0,0.0
2021-08-20 15:00:00,19.1,44.0,16.9,1008.6,58.0,0.0
2021-08-20 16:00:00,18.8,45.0,18.4,1008.9,12.0,0.0
2021-08-20 17:00:00,19.1,43.0,16.6,1009.2,4.0,0.0
2021-08-20 18:00:00,18.5,47.0,17.0,1009.4,2.0,0.0
2021-08-20 19:00:00,17.5,54.0,15.3,1009.6,0.0,0.0
2021-08-20 20:00:00,16.1,60.0,14.5,1010.1,0.0,0.0
2021-08-20 21:00:00,14.4,64.0,14.8,1010.6,0.0,0.0
2021-08-20 22:00:00,13.5,67.0,14.7,1011.0,0.0,0.0
2021-08-20 23:00:00,12.9,67.0,13.8,1011.4,0.0,0.0
2021-08-21 00:00:00,12.1,70.0,12.0,1011.9,0.0,0.0
2021-08-21 01:00:00,11.3,74.0,10.3,1012.3,0.0,0.0
2021-08-21 02:00:00,10.7,77.0,6.7,1012.8,0.0,0.0
2021-08-21 03:00:00,10.2,80.0,6.5,1013.1,0.0,0.0
2021-08-21 04:00:00,9.6,83.0,7.3,1013.3,0.0,0.0
2021-08-21 05:00:00,9.2,84.0,10.3,1013.4,0.0,0.0
2021-08-21 06:00:00,9.1,84.0,10.4,1013.4,0.0,0.0
2021-08-21 07:00:00,9.9,80.0,9.0,1013.6,0.0,0.0
2021-08-21 08:00:00,12.1,75.0,6.6,1014.2,0.0,0.0
2021-08-21 09:00:00,14.4,70.0,3.8,1014.6,0.0,0.0
2021-08-21 10:00:00,16.1,69.0,2.9,1014.7,0.0,0.0
2021-08-21 11:00:00,17.4,65.0,3.6,1015.0,0.0,0.0
2021-08-21 12:00:00,18.1,63.0,6.3,1015.1,0.0,0.0
2021-08-21 13:00:00,18.3,65.0,8.3,1015.3,0.0,0.0
2021-08-21 14:00:00,18.1,69.0,8.4,1015.4,0.0,0.0
2021-08-21 15:00:00,18.2,68.0,10.1,1015.5,38.0,0.0
2021-08-21 16:00:00,18.1,62.0,9.0,1015.5,38.0,0.0
2021-08-21 17:00:00,18.1,60.0,8.4,1015.4,44.0,0.0
2021-08-21 18:00:00,17.9,64.0,6.6,1015.2,36.0,0.0
2021-08-21 19:00:00,17.2,69.0,7.1,1015.0,8.0,0.0
2021-08-21 20:00:00,15.9,77.0,8.7,1015.4,1.0,0.0
2021-08-21 21:00:00,14.2,81.0,9.6,1015.6,1.0,0.0
2021-08-21 22:00:00,13.2,85.0,6.2,1015.7,1.0,0.0
2021-08-21 23:00:00,12.1,88.0,4.5,1015.9,0.0,0.0
2021-08-22 00:00:00,11.3,90.0,3.7,1016.2,0.0,0.0
2021-08-22 01:00:00,10.8,91.0,4.7,1016.3,0.0,0.0
2021-08-22 02:00:00,10.0,93.0,3.7,1016.7,4.0,0.0
2021-08-22 03:00:00,10.0,93.0,5.4,1016.7,0.0,0.0
2021-08-22 04:00:00,10.0,92.0,5.0,1016.7,0.0,0.0
2021-08-22 05:00:00,9.9,92.0,4.2,1016.8,0.0,0.0
2021-08-22 06:00:00,10.0,91.0,4.5,1017.0,0.0,0.0
2021-08-22 07:00:00,10.2,93.0,6.2,1017.1,18.0,0.0
2021-08-22 08:00:00,12.4,89.0,5.2,1017.5,0.0,0.0
2021-08-22 09:00:00,14.6,81.0,3.8,1017.9,1.0,0.0
2021-08-22 10:00:00,15.9,74.0,4.0,1018.2,2.0,0.0
2021-08-22 11:00:00,17.2,66.0,5.4,1018.4,55.0,0.0
2021-08-22 12:00:00,17.9,62.0,7.7,1018.6,93.0,0.0
2021-08-22 13:00:00,17.7,70.0,9.7,1018.7,61.0,0.0
2021-08-22 14:00:00,16.6,71.0,8.7,1019.4,52.0,0.0
2021-08-22 15:00:00,17.3,68.0,6.9,1019.6,78.0,0.0
2021-08-22 16:00:00,17.9,64.0,6.6,1019.4,87.0,0.0
2021-08-22 17:00:00,17.5,65.0,8.7,1019.3,5.0,0.0
2021-08-22 18:00:00,16.7,67.0,8.7,1019.6,0.0,0.0
2021-08-22 19:00:00,15.9,69.0,5.8,1019.8,0.0,0.0
2021-08-22 20:00:00,14.8,77.0,4.6,1020.5,0.0,0.0
2021-08-22 21:00:00,13.4,82.0,4.8,1021.0,0.0,0.0
2021-08-22 22:00:00,13.2,83.0,7.3,1021.0,0.0,0.0
2021-08-22 23:00:00,12.6,86.0,6.8,1021.4,0.0,0.0
2021-08-23 00:00:00,11.9,89.0,4.9,1021.7,0.0,0.0
2021-08-23 01:00:00,10.9,92.0,3.4,1021.9,2.0,0.0
2021-08-23 02:00:00,9.5,95.0,4.1,1022.6,4.0,0.0
2021-08-23 03:00:00,10.4,92.0,2.6,1022.9,7.0,0.0
2021-08-23 04:00:00,10.1,94.0,1.8,1023.1,9.0,0.0
2021-08-23 05:00:00,9.7,94.0,2.9,1023.3,6.0,0.0
2021-08-23 06:00:00,8.4,96.0,2.9,1023.5,34.0,0.0
2021-08-23 07:00:00,8.7,95.0,4.3,1023.7,82.0,0.0
2021-08-23 08:00:00,11.3,94.0,4.0,1024.1,66.0,0.0
2021-08-23 09:00:00,14.3,89.0,1.8,1024.2,67.0,0.0
2021-08-23 10:00:00,16.3,83.0,2.7,1024.7,63.0,0.0
2021-08-23 11:00:00,17.5,76.0,5.4,1025.0,27.0,0.0
2021-08-23 12:00:00,18.1,74.0,7.6,1025.0,19.0,0.0
2021-08-23 13:00:00,18.3,72.0,9.4,1025.2,19.0,0.0
2021-08-23 14:00:00,18.0,70.0,8.0,1025.4,0.0,0.0
2021-08-23 15:00:00,18.5,65.0,9.4,1025.3,0.0,0.0
2021-08-23 16:00:00,18.0,65.0,10.1,1025.5,29.0,0.0
2021-08-23 17:00:00,17.4,69.0,10.2,1025.2,27.0,0.0
2021-08-23 18:00:00,16.9,75.0,10.6,1025.3,0.0,0.0
2021-08-23 19:00:00,16.4,79.0,9.5,1025.3,0.0,0.0
2021-08-23 20:00:00,15.4,88.0,7.2,1025.3,24.0,0.0
2021-08-23 21:00:00,14.5,92.0,8.3,1025.4,70.0,0.0
2021-08-23 22:00:00,14.1,93.0,6.6,1025.6,27.0,0.0
2021-08-23 23:00:00,13.5,94.0,5.2,1025.6,29.0,0.0
2021-08-24 00:00:00,12.9,95.0,4.7,1025.7,46.0,0.0
2021-08-24 01:00:00,12.2,95.0,4.0,1025.8,2.0,0.0
2021-08-24 02:00:00,10.7,96.0,6.7,1025.8,2.0,0.0
2021-08-24 03:00:00,11.2,94.0,4.8,1025.9,40.0,0.0
2021-08-24 04:00:00,9.3,96.0,5.6,1025.7,92.0,0.0
2021-08-24 05:00:00,10.2,94.0,3.6,1025.9,32.0,0.0
2021-08-24 06:00:00,8.8,96.0,3.4,1025.9,86.0,0.0
2021-08-24 07:00:00,10.4,93.0,2.8,1025.9,99.0,0.0
2021-08-24 08:00:00,12.7,90.0,4.8,1026.2,99.0,0.0
2021-08-24 09:00:00,15.3,84.0,3.5,1026.1,78.0,0.0
2021-08-24 10:00:00,17.1,77.0,4.9,1026.1,0.0,0.0
2021-08-24 11:00:00,18.4,68.0,7.1,1026.0,0.0,0.0
2021-08-24 12:00:00,19.4,63.0,10.0,1025.7,95.0,0.0
2021-08-24 13:00:00,19.8,63.0,11.4,1025.5,99.0,0.0
2021-08-24 14:00:00,19.2,68.0,11.3,1025.3,80.0,0.0
2021-08-24 15:00:00,19.5,67.0,12.8,1025.0,100.0,0.0
2021-08-24 16:00:00,18.8,69.0,13.4,1024.3,99.0,0.0
2021-08-24 17:00:00,18.9,71.0,12.4,1023.6,97.0,0.0
2021-08-24 18:00:00,19.2,73.0,11.7,1022.7,98.0,0.0
2021-08-24 19:00:00,19.1,78.0,10.7,1021.4,99.0,0.0
2021-08-24 20:00:00,18.5,81.0,11.6,1020.7,97.0,0.0
2021-08-24 21:00:00,18.1,68.0,14.1,1020.1,100.0,0.0
2021-08-24 22:00:00,17.5,60.0,15.5,1019.2,100.0,0.0
2021-08-24 23:00:00,16.7,61.0,17.0,1018.8,94.0,0.0
2021-08-25 00:00:00,16.0,65.0,17.9,1017.7,21.0,0.0
2021-08-25 01:00:00,15.4,70.0,17.7,1017.1,1.0,0.0
2021-08-25 02:00:00,15.8,70.0,17.7,1017.2,1.0,0.0
2021-08-25 03:00:00,16.2,72.0,22.0,1016.4,12.0,0.0
2021-08-25 04:00:00,15.9,76.0,22.4,1015.7,99.0,0.0
2021-08-25 05:00:00,16.3,75.0,19.7,1014.6,99.0,0.0
2021-08-25 06:00:00,16.8,74.0,19.1,1013.5,100.0,0.0
2021-08-25 07:00:00,16.8,74.0,19.9,1012.8,100.0,0.2
2021-08-25 08:00:00,16.3,77.0,21.1,1012.3,86.0,0.2
2021-08-25 09:00:00,17.4,71.0,22.5,1011.5,100.0,0.0
2021-08-25 10:00:00,19.1,63.0,29.8,1010.1,41.0,0.0
2021-08-25 11:00:00,20.1,56.0,29.8,1009.6,0.0,0.0
2021-08-25 12:00:00,21.4,46.0,24.9,1009.1,0.0,0.0
2021-08-25 13:00:00,22.5,42.0,18.7,1009.0,0.0,0.0
2021-08-25 14:00:00,24.4,36.0,14.6,1008.9,0.0,0.0
2021-08-25 15:00:00,25.0,35.0,13.0,1008.7,6.0,0.0
2021-08-25 16:00:00,24.9,35.0,12.6,1008.5,74.0,0.0
2021-08-25 17:00:00,23.2,45.0,8.0,1008.7,35.0,0.0
2021-08-25 18:00:00,21.7,58.0,5.6,1008.8,29.0,0.0
2021-08-25 19:00:00,20.4,73.0,2.4,1008.5,25.0,0.0
2021-08-25 20:00:00,19.0,87.0,2.3,1008.8,27.0,0.0
2021-08-25 21:00:00,16.9,88.0,4.2,1009.4,13.0,0.0
2021-08-25 22:00:00,16.3,82.0,8.5,1010.3,46.0,0.0
2021-08-25 23:00:00,15.9,79.0,6.4,1011.3,52.0,0.0
2021-08-26 00:00:00,16.0,76.0,12.3,1011.8,46.0,0.0
2021-08-26 01:00:00,15.5,70.0,8.3,1012.0,1.0,0.0
2021-08-26 02:00:00,14.5,77.0,9.0,1012.4,2.0,0.0
2021-08-26 03:00:00,13.8,69.0,10.7,1012.5,1.0,0.0
2021-08-26 04:00:00,12.4,72.0,9.5,1012.8,0.0,0.0
2021-08-26 05:00:00,11.7,75.0,10.8,1013.0,0.0,0.0
2021-08-26 06:00:00,11.9,68.0,11.7,1013.0,0.0,0.0
2021-08-26 07:00:00,12.4,61.0,11.9,1013.2,0.0,0.0
2021-08-26 08:00:00,14.0,57.0,12.3,1013.7,0.0,0.0
2021-08-26 09:00:00,15.7,52.0,10.9,1014.3,4.0,0.0
2021-08-26 10:00:00,16.7,48.0,18.1,1014.3,2.0,0.0
2021-08-26 11:00:00,17.7,46.0,18.7,1014.3,1.0,0.0
2021-08-26 12:00:00,18.6,45.0,17.4,1014.1,1.0,0.0
2021-08-26 13:00:00,19.7,43.0,18.2,1014.1,6.0,0.0
2021-08-26 14:00:00,19.2,45.0,20.1,1014.6,63.0,0.0
2021-08-26 15:00:00,19.6,42.0,20.7,1014.8,99.0,0.0
2021-08-26 16:00:00,19.0,44.0,18.8,1015.2,97.0,0.0
2021-08-26 17:00:00,18.7,44.0,18.8,1015.3,100.0,0.0
2021-08-26 18:00:00,18.6,46.0,15.4,1015.5,47.0,0.0
2021-08-26 19:00:00,18.1,48.0,14.1,1015.8,8.0,0.0
2021-08-26 20:00:00,16.8,52.0,12.4,1016.2,26.0,0.0
2021-08-26 21:00:00,16.1,51.0,14.2,1016.9,34.0,0.0
2021-08-26 22:00:00,15.7,51.0,16.3,1017.2,29.0,0.0
2021-08-26 23:00:00,15.4,53.0,17.7,1017.7,66.0,0.0
2021-08-27 00:00:00,15.3,55.0,19.3,1017.8,98.0,0.0
2021-08-27 01:00:00,15.4,55.0,19.3,1017.9,22.0,0.0
2021-08-27 02:00:00,14.5,60.0,21.1,1018.4,0.0,0.0
2021-08-27 03:00:00,14.0,61.0,20.6,1018.4,0.0,0.0
2021-08-27 04:00:00,13.8,62.0,20.6,1018.7,0.0,0.0
2021-08-27 05:00:00,13.8,63.0,20.1,1018.9,0.0,0.0
2021-08-27 06:00:00,13.7,64.0,20.2,1019.1,1.0,0.0
2021-08-27 07:00:00,13.8,65.0,20.7,1019.4,21.0,0.0
2021-08-27 08:00:00,14.6,63.0,21.7,1019.9,99.0,0.0
2021-08-27 09:00:00,15.4,62.0,22.3,1020.2,32.0,0.0
2021-08-27 10:00:00,16.4,59.0,24.1,1020.2,5.0,0.0
2021-08-27 11:00:00,17.4,55.0,23.5,1020.4,1.0,0.0
2021-08-27 12:00:00,18.6,50.0,21.2,1020.4,2.0,0.0
2021-08-27 13:00:00,19.5,46.0,25.5,1020.4,52.0,0.0
2021-08-27 14:00:00,18.3,53.0,25.9,1021.4,61.0,0.0
2021-08-27 15:00:00,18.3,54.0,22.0,1021.6,96.0,0.0
2021-08-27 16:00:00,18.2,54.0,20.6,1021.8,100.0,0.0
2021-08-27 17:00:00,17.8,55.0,16.6,1022.1,46.0,0.0
2021-08-27 18:00:00,18.2,54.0,16.5,1022.3,15.0,0.0
2021-08-27 19:00:00,17.9,56.0,12.5,1022.5,14.0,0.0
2021-08-27 20:00:00,16.6,61.0,10.7,1022.8,14.0,0.0
2021-08-27 21:00:00,15.4,64.0,10.0,1023.3,17.0,0.0
2021-08-27 22:00:00,14.7,65.0,11.5,1023.4,14.0,0.0
2021-08-27 23:00:00,14.2,66.0,13.2,1023.7,52.0,0.0
2021-08-28 00:00:00,13.7,68.0,12.5,1023.8,44.0,0.0
2021-08-28 01:00:00,13.2,70.0,12.0,1023.8,30.0,0.0
2021-08-28 02:00:00,13.1,73.0,12.2,1024.1,6.0,0.0
2021-08-28 03:00:00,12.9,73.0,12.2,1023.9,68.0,0.0
2021-08-28 04:00:00,12.9,72.0,12.2,1023.9,44.0,0.0
2021-08-28 05:00:00,12.9,72.0,11.9,1023.8,45.0,0.0
2021-08-28 06:00:00,12.8,72.0,11.9,1023.8,41.0,0.0
2021-08-28 07:00:00,13.1,71.0,11.9,1023.7,44.0,0.0
2021-08-28 08:00:00,14.0,70.0,11.5,1023.8,55.0,0.0
2021-08-28 09:00:00,15.2,66.0,12.4,1023.7,82.0,0.0
2021-08-28 10:00:00,16.3,62.0,14.4,1023.2,31.0,0.0
2021-08-28 11:00:00,17.7,60.0,13.1,1023.0,11.0,0.0
2021-08-28 12:00:00,19.3,55.0,14.6,1022.4,62.0,0.0
2021-08-28 13:00:00,20.3,52.0,12.2,1021.9,97.0,0.0
2021-08-28 14:00:00,19.1,57.0,9.9,1022.3,24.0,0.0
2021-08-28 15:00:00,19.8,54.0,5.4,1021.9,94.0,0.0
2021-08-28 16:00:00,19.2,58.0,5.4,1021.4,97.0,0.0
2021-08-28 17:00:00,18.9,61.0,9.3,1021.1,94.0,0.0
2021-08-28 18:00:00,16.9,66.0,12.7,1021.5,30.0,0.0
2021-08-28 19:00:00,16.0,75.0,7.3,1021.2,17.0,0.0
2021-08-28 20:00:00,15.5,82.0,3.0,1020.9,37.0,0.0
2021-08-28 21:00:00,14.7,85.0,2.2,1021.0,89.0,0.0
2021-08-28 22:00:00,14.5,86.0,5.8,1021.0,78.0,0.0
2021-08-28 23:00:00,13.6,89.0,8.0,1021.1,74.0,0.0
2021-08-29 00:00:00,13.4,86.0,8.8,1021.2,14.0,0.0
2021-08-29 01:00:00,12.9,86.0,9.2,1021.1,13.0,0.0
2021-08-29 02:00:00,13.5,82.0,10.8,1021.1,8.0,0.0
2021-08-29 03:00:00,13.4,82.0,10.5,1021.2,7.0,0.0
2021-08-29 04:00:00,13.5,82.0,10.8,1021.2,11.0,0.0
2021-08-29 05:00:00,13.5,80.0,11.2,1021.2,20.0,0.0
2021-08-29 06:00:00,13.4,79.0,10.9,1021.2,13.0,0.0
2021-08-29 07:00:00,13.5,79.0,10.2,1021.5,7.0,0.0
2021-08-29 08:00:00,15.1,75.0,9.6,1021.7,10.0,0.0
2021-08-29 09:00:00,17.1,68.0,9.2,1021.7,7.0,0.0
2021-08-29 10:00:00,18.7,63.0,10.7,1021.5,20.0,0.0
2021-08-29 11:00:00,20.0,59.0,10.8,1021.6,3.0,0.0
2021-08-29 12:00:00,21.0,56.0,10.0,1021.5,4.0,0.0
2021-08-29 13:00:00,21.6,55.0,7.7,1021.2,4.0,0.0
2021-08-29 14:00:00,21.8,58.0,6.4,1021.2,3.0,0.0
2021-08-29 15:00:00,21.6,62.0,8.6,1021.1,13.0,0.0
2021-08-29 16:00:00,20.8,63.0,10.8,1020.9,78.0,0.0
2021-08-29 17:00:00,19.5,66.0,10.8,1020.8,74.0,0.0
2021-08-29 18:00:00,19.3,69.0,8.7,1020.6,3.0,0.0
2021-08-29 19:00:00,18.4,74.0,8.1,1020.6,36.0,0.0
2021-08-29 20:00:00,16.6,84.0,6.3,1020.6,24.0,0.0
2021-08-29 21:00:00,15.2,90.0,4.1,1020.7,5.0,0.0
2021-08-29 22:00:00,14.4,93.0,2.6,1020.7,5.0,0.0
2021-08-29 23:00:00,14.2,92.0,5.8,1020.7,31.0,0.0
2021-08-30 00:00:00,13.4,94.0,8.8,1020.5,0.0,0.0
2021-08-30 01:00:00,13.7,93.0,10.3,1020.7,0.0,0.0
2021-08-30 02:00:00,13.2,95.0,10.0,1021.3,0.0,0.0
2021-08-30 03:00:00,12.7,96.0,9.2,1021.6,0.0,0.0
2021-08-30 04:00:00,12.4,95.0,7.7,1021.7,1.0,0.0
2021-08-30 05:00:00,12.3,95.0,7.4,1021.7,10.0,0.0
2021-08-30 06:00:00,12.3,95.0,7.9,1021.7,0.0,0.0
2021-08-30 07:00:00,12.7,93.0,8.3,1021.8,0.0,0.0
2021-08-30 08:00:00,14.9,83.0,7.7,1022.1,0.0,0.0
2021-08-30 09:00:00,17.2,74.0,5.1,1022.2,0.0,0.0
2021-08-30 10:00:00,19.1,66.0,5.0,1022.4,27.0,0.0
2021-08-30 11:00:00,20.4,62.0,5.4,1022.5,37.0,0.0
2021-08-30 12:00:00,21.2,61.0,6.0,1022.6,0.0,0.0
2021-08-30 13:00:00,21.6,61.0,6.9,1022.3,0.0,0.0
2021-08-30 14:00:00,21.3,63.0,8.2,1022.3,32.0,0.0
2021-08-30 15:00:00,21.2,62.0,10.5,1022.2,24.0,0.0
2021-08-30 16:00:00,20.0,62.0,12.3,1021.7,3.0,0.0
2021-08-30 17:00:00,19.7,66.0,11.4,1021.5,64.0,0.0
2021-08-30 18:00:00,19.7,71.0,10.5,1021.2,35.0,0.0
2021-08-30 19:00:00,18.8,78.0,9.8,1020.8,94.0,0.0
2021-08-30 20:00:00,17.1,86.0,9.3,1020.5,94.0,0.0
2021-08-30 21:00:00,16.2,92.0,8.4,1020.6,93.0,0.0
2021-08-30 22:00:00,15.5,94.0,4.6,1020.5,91.0,0.0
2021-08-30 23:00:00,14.7,96.0,3.8,1020.4,14.0,0.0
2021-08-31 00:00:00,14.4,97.0,6.7,1020.3,1.0,0.0
2021-08-31 01:00:00,14.2,96.0,9.5,1020.5,14.0,0.0
2021-08-31 02:00:00,13.7,97.0,9.2,1021.3,29.0,0.0
2021-08-31 03:00:00,13.3,96.0,8.5,1021.4,70.0,0.0
2021-08-31 04:00:00,13.4,93.0,9.0,1021.4,47.0,0.0
2021-08-31 05:00:00,13.4,91.0,7.2,1021.5,46.0,0.0
2021-08-31 06:00:00,13.2,91.0,6.6,1021.6,4.0,0.0
2021-08-31 07:00:00,13.1,91.0,6.2,1021.6,34.0,0.0
2021-08-31 08:00:00,14.6,88.0,5.8,1021.7,0.0,0.0
2021-08-31 09:00:00,16.8,82.0,2.8,1021.9,1.0,0.0
2021-08-31 10:00:00,18.8,70.0,1.8,1022.0,28.0,0.0
2021-08-31 11:00:00,20.5,59.0,2.4,1022.1,6.0,0.0
2021-08-31 12:00:00,21.6,54.0,4.7,1022.2,4.0,0.0
2021-08-31 13:00:00,21.9,53.0,8.6,1022.0,44.0,0.0
2021-08-31 14:00:00,20.5,60.0,12.1,1022.3,91.0,0.0
2021-08-31 15:00:00,20.2,62.0,12.6,1022.6,41.0,0.0
2021-08-31 16:00:00,20.0,63.0,13.3,1022.2,32.0,0.0
2021-08-31 17:00:00,19.8,66.0,13.7,1021.5,0.0,0.0
2021-08-31 18:00:00,19.4,71.0,12.5,1021.3,23.0,0.0
2021-08-31 19:00:00,18.7,77.0,10.7,1020.8,0.0,0.0
2021-08-31 20:00:00,17.4,83.0,8.8,1021.0,0.0,0.0
2021-08-31 21:00:00,16.2,87.0,9.5,1021.4,30.0,0.0
2021-08-31 22:00:00,15.3,90.0,9.4,1021.4,44.0,0.0
2021-08-31 23:00:00,14.6,92.0,6.5,1021.4,61.0,0.0
2021-09-01 00:00:00,13.5,94.0,5.4,1021.7,82.0,0.0
2021-09-01 01:00:00,13.6,93.0,3.6,1022.0,94.0,0.0
2021-09-01 02:00:00,12.2,95.0,5.6,1023.0,92.0,0.0
2021-09-01 03:00:00,12.6,95.0,5.6,1023.3,14.0,0.0
2021-09-01 04:00:00,12.3,95.0,5.6,1023.5,0.0,0.0
2021-09-01 05:00:00,12.0,96.0,5.4,1023.5,0.0,0.0
2021-09-01 06:00:00,12.2,95.0,6.6,1023.6,0.0,0.0
2021-09-01 07:00:00,12.9,93.0,7.2,1023.5,0.0,0.0
2021-09-01 08:00:00,14.6,89.0,6.6,1023.4,0.0,0.0
2021-09-01 09:00:00,16.3,80.0,3.4,1023.3,0.0,0.0
2021-09-01 10:00:00,18.1,73.0,0.0,1023.2,0.0,0.0
2021-09-01 11:00:00,19.4,69.0,3.3,1023.0,0.0,0.0
2021-09-01 12:00:00,20.0,68.0,7.6,1022.5,0.0,0.0
2021-09-01 13:00:00,20.1,70.0,8.3,1022.2,0.0,0.0
2021-09-01 14:00:00,19.9,72.0,11.4,1023.0,0.0,0.0
2021-09-01 15:00:00,19.9,72.0,12.5,1022.6,1.0,0.0
2021-09-01 16:00:00,19.8,73.0,12.2,1021.9,0.0,0.0
2021-09-01 17:00:00,19.8,74.0,10.5,1021.6,0.0,0.0
2021-09-01 18:00:00,19.2,77.0,7.9,1021.1,0.0,0.0
2021-09-01 19:00:00,18.4,81.0,4.3,1021.0,0.0,0.0
2021-09-01 20:00:00,16.8,90.0,3.9,1021.4,3.0,0.0
2021-09-01 21:00:00,14.9,95.0,4.8,1021.7,45.0,0.0
2021-09-01 22:00:00,14.6,94.0,1.6,1021.9,62.0,0.0
2021-09-01 23:00:00,14.6,93.0,1.8,1022.4,43.0,0.0
2021-09-02 00:00:00,13.3,96.0,6.8,1022.9,52.0,0.0
2021-09-02 01:00:00,13.2,94.0,6.8,1023.2,49.0,0.0
2021-09-02 02:00:00,12.8,96.0,6.4,1024.3,5.0,0.0
2021-09-02 03:00:00,13.2,95.0,8.5,1024.5,0.0,0.0
2021-09-02 04:00:00,13.3,82.0,10.5,1024.6,0.0,0.0
2021-09-02 05:00:00,13.5,77.0,10.2,1024.8,0.0,0.0
2021-09-02 06:00:00,13.0,81.0,9.9,1024.8,0.0,0.0
2021-09-02 07:00:00,12.3,84.0,7.2,1024.6,0.0,0.0
2021-09-02 08:00:00,13.6,82.0,5.2,1024.5,0.0,0.0
2021-09-02 09:00:00,15.9,77.0,1.6,1024.4,0.0,0.0
2021-09-02 10:00:00,18.1,66.0,3.1,1024.0,0.0,0.0
2021-09-02 11:00:00,19.5,62.0,7.4,1023.6,0.0,0.0
2021-09-02 12:00:00,20.6,60.0,11.5,1022.9,0.0,0.0
2021-09-02 13:00:00,21.7,56.0,12.7,1022.2,0.0,0.0
2021-09-02 14:00:00,21.0,69.0,15.3,1022.8,0.0,0.0
2021-09-02 15:00:00,22.1,61.0,16.5,1021.8,0.0,0.0
2021-09-02 16:00:00,22.6,58.0,17.6,1020.7,0.0,0.0
2021-09-02 17:00:00,23.9,47.0,13.2,1019.8,0.0,0.0
2021-09-02 18:00:00,24.4,33.0,16.0,1019.0,0.0,0.0
2021-09-02 19:00:00,22.2,39.0,17.1,1018.4,0.0,0.0
2021-09-02 20:00:00,19.8,46.0,17.9,1017.9,0.0,0.0
2021-09-02 21:00:00,18.2,50.0,19.1,1017.8,0.0,0.0
2021-09-02 22:00:00,17.0,53.0,19.1,1017.5,0.0,0.0
2021-09-02 23:00:00,16.3,54.0,17.9,1017.5,0.0,0.0
2021-09-03 00:00:00,15.7,55.0,16.6,1017.4,0.0,0.0
2021-09-03 01:00:00,15.1,57.0,14.8,1017.3,1.0,0.0
2021-09-03 02:00:00,14.7,62.0,15.0,1017.9,3.0,0.0
2021-09-03 03:00:00,13.8,64.0,12.5,1017.4,18.0,0.0
2021-09-03 04:00:00,12.9,68.0,10.8,1017.1,28.0,0.0
2021-09-03 05:00:00,12.0,72.0,8.7,1017.1,1.0,0.0
2021-09-03 06:00:00,12.0,72.0,6.3,1017.1,0.0,0.0
2021-09-03 07:00:00,11.9,72.0,7.9,1017.2,0.0,0.0
2021-09-03 08:00:00,13.1,71.0,7.4,1017.3,0.0,0.0
2021-09-03 09:00:00,15.1,64.0,6.0,1017.4,0.0,0.0
2021-09-03 10:00:00,17.0,56.0,7.8,1017.2,0.0,0.0
2021-09-03 11:00:00,18.6,50.0,7.3,1016.8,0.0,0.0
2021-09-03 12:00:00,19.7,46.0,4.2,1016.7,1.0,0.0
2021-09-03 13:00:00,20.4,42.0,3.4,1016.4,54.0,0.0
2021-09-03 14:00:00,19.6,47.0,10.2,1016.7,90.0,0.0
2021-09-03 15:00:00,18.1,55.0,15.6,1017.0,100.0,0.0
2021-09-03 16:00:00,17.7,53.0,9.2,1017.0,32.0,0.0
2021-09-03 17:00:00,18.0,55.0,10.2,1016.7,42.0,0.0
2021-09-03 18:00:00,16.9,62.0,10.7,1016.7,1.0,0.0
2021-09-03 19:00:00,16.3,66.0,8.7,1016.2,0.0,0.0
2021-09-03 20:00:00,15.2,76.0,7.3,1016.2,0.0,0.0
2021-09-03 21:00:00,15.3,75.0,4.3,1016.5,22.0,0.0
2021-09-03 22:00:00,12.8,86.0,2.8,1016.5,17.0,0.0
2021-09-03 23:00:00,12.7,84.0,4.8,1016.7,33.0,0.0
2021-09-04 00:00:00,12.4,84.0,7.5,1016.8,22.0,0.0
2021-09-04 01:00:00,12.4,84.0,10.3,1016.8,34.0,0.0
2021-09-04 02:00:00,12.2,78.0,10.4,1018.0,52.0,0.0
2021-09-04 03:00:00,11.6,79.0,10.2,1018.1,78.0,0.0
2021-09-04 04:00:00,11.8,81.0,11.3,1018.3,65.0,0.0
2021-09-04 05:00:00,12.1,79.0,13.8,1018.3,84.0,0.0
2021-09-04 06:00:00,12.4,81.0,14.8,1018.5,90.0,0.0
2021-09-04 07:00:00,13.0,81.0,15.1,1018.6,88.0,0.0
2021-09-04 08:00:00,14.1,79.0,15.8,1018.8,92.0,0.0
2021-09-04 09:00:00,15.2,75.0,15.2,1019.1,56.0,0.0
2021-09-04 10:00:00,15.8,72.0,15.3,1019.6,64.0,0.1
2021-09-04 11:00:00,15.8,74.0,14.8,1020.2,53.0,0.2
2021-09-04 12:00:00,16.1,71.0,14.4,1020.6,63.0,0.1
2021-09-04 13:00:00,16.5,68.0,16.0,1020.7,52.0,0.1
2021-09-04 14:00:00,16.2,65.0,15.7,1021.3,49.0,0.1
2021-09-04 15:00:00,16.5,62.0,14.4,1021.5,43.0,0.0
2021-09-04 16:00:00,16.4,61.0,13.0,1021.5,29.0,0.0
2021-09-04 17:00:00,16.1,63.0,12.6,1021.4,54.0,0.0
2021-09-04 18:00:00,15.4,68.0,13.0,1021.4,92.0,0.0
2021-09-04 19:00:00,14.6,74.0,12.1,1021.4,87.0,0.0
2021-09-04 20:00:00,13.6,80.0,10.2,1021.7,88.0,0.0
2021-09-04 21:00:00,12.7,85.0,9.1,1022.1,83.0,0.0
2021-09-04 22:00:00,12.3,87.0,8.9,1022.1,65.0,0.0
2021-09-04 23:00:00,12.1,87.0,6.4,1022.3,32.0,0.0
2021-09-05 00:00:00,12.1,86.0,4.1,1022.4,11.0,0.0
2021-09-05 01:00:00,12.5,81.0,2.7,1022.6,7.0,0.0
2021-09-05 02:00:00,10.4,92.0,2.2,1022.8,7.0,0.0
2021-09-05 03:00:00,11.1,89.0,1.4,1022.9,87.0,0.0
2021-09-05 04:00:00,11.1,89.0,1.4,1023.0,94.0,0.0
2021-09-05 05:00:00,11.1,90.0,0.7,1023.2,46.0,0.0
2021-09-05 06:00:00,10.7,91.0,0.8,1023.2,82.0,0.0
2021-09-05 07:00:00,11.2,88.0,1.1,1023.2,82.0,0.0
2021-09-05 08:00:00,12.5,85.0,2.3,1023.1,45.0,0.0
2021-09-05 09:00:00,14.8,80.0,2.5,1023.4,19.0,0.0
2021-09-05 10:00:00,16.3,71.0,7.4,1023.6,50.0,0.0
2021-09-05 11:00:00,16.5,73.0,9.7,1023.9,72.0,0.3
2021-09-05 12:00:00,16.0,80.0,12.5,1024.1,97.0,0.4
2021-09-05 13:00:00,16.5,76.0,13.8,1023.9,82.0,0.1
2021-09-05 14:00:00,16.6,73.0,13.5,1024.1,82.0,0.0
2021-09-05 15:00:00,17.0,67.0,14.2,1024.1,64.0,0.0
2021-09-05 16:00:00,16.7,66.0,15.0,1024.0,59.0,0.0
2021-09-05 17:00:00,16.7,66.0,14.3,1023.7,47.0,0.0
2021-09-05 18:00:00,16.2,70.0,12.5,1023.4,46.0,0.0
2021-09-05 19:00:00,15.5,78.0,10.4,1023.0,13.0,0.0
2021-09-05 20:00:00,14.2,86.0,9.5,1023.1,5.0,0.0
2021-09-05 21:00:00,13.2,92.0,10.0,1023.4,21.0,0.0
2021-09-05 22:00:00,12.6,94.0,9.0,1023.2,96.0,0.0
2021-09-05 23:00:00,12.3,94.0,7.1,1023.2,98.0,0.0
2021-09-06 00:00:00,11.9,95.0,9.2,1023.4,95.0,0.0
2021-09-06 01:00:00,11.9,95.0,7.6,1023.2,100.0,0.0
2021-09-06 02:00:00,9.7,96.0,7.7,1023.0,100.0,0.0
2021-09-06 03:00:00,10.0,96.0,5.6,1022.7,100.0,0.0
2021-09-06 04:00:00,11.6,94.0,5.0,1022.7,100.0,0.0
2021-09-06 05:00:00,11.9,93.0,5.8,1022.4,100.0,0.0
2021-09-06 06:00:00,12.4,91.0,6.5,1021.9,100.0,0.0
2021-09-06 07:00:00,12.8,89.0,7.5,1021.4,99.0,0.0
2021-09-06 08:00:00,13.4,88.0,8.0,1021.4,84.0,0.0
2021-09-06 09:00:00,14.6,85.0,7.5,1021.8,81.0,0.0
2021-09-06 10:00:00,15.6,77.0,10.8,1021.5,65.0,0.0
2021-09-06 11:00:00,16.5,69.0,11.8,1021.7,80.0,0.0
2021-09-06 12:00:00,17.3,63.0,13.5,1021.4,100.0,0.0
2021-09-06 13:00:00,17.1,67.0,14.6,1021.0,100.0,0.0
2021-09-06 14:00:00,16.1,74.0,13.6,1021.7,100.0,0.1
2021-09-06 15:00:00,16.4,74.0,14.3,1021.3,100.0,0.0
2021-09-06 16:00:00,16.2,76.0,14.1,1021.0,100.0,0.0
2021-09-06 17:00:00,16.6,74.0,13.4,1020.7,100.0,0.0
2021-09-06 18:00:00,16.9,73.0,11.4,1020.2,100.0,0.0
2021-09-06 19:00:00,15.9,81.0,10.7,1019.8,100.0,0.0
2021-09-06 20:00:00,15.0,83.0,11.9,1019.8,99.0,0.0
2021-09-06 21:00:00,14.3,80.0,11.3,1020.0,99.0,0.0
2021-09-06 22:00:00,13.6,82.0,10.1,1020.0,100.0,0.0
2021-09-06 23:00:00,13.6,82.0,11.7,1020.0,99.0,0.0
2021-09-07 00:00:00,13.7,81.0,12.6,1019.7,98.0,0.0
2021-09-07 01:00:00,13.6,80.0,14.4,1019.9,97.0,0.0
2021-09-07 02:00:00,13.4,82.0,13.1,1020.1,96.0,0.0
2021-09-07 03:00:00,13.2,83.0,13.0,1020.0,93.0,0.0
2021-09-07 04:00:00,13.2,84.0,13.3,1019.9,96.0,0.0
2021-09-07 05:00:00,13.0,87.0,11.9,1019.6,95.0,0.0
2021-09-07 06:00:00,13.0,90.0,9.0,1019.5,100.0,0.0
2021-09-07 07:00:00,13.0,93.0,8.0,1019.3,32.0,0.0
2021-09-07 08:00:00,14.0,91.0,8.8,1019.3,16.0,0.0
2021-09-07 09:00:00,15.8,83.0,13.1,1019.4,87.0,0.0
2021-09-07 10:00:00,16.8,80.0,12.8,1019.2,100.0,0.0
2021-09-07 11:00:00,17.5,78.0,13.2,1019.3,100.0,0.0
2021-09-07 12:00:00,18.2,73.0,14.0,1019.0,100.0,0.0
2021-09-07 13:00:00,18.8,71.0,14.8,1018.7,100.0,0.0
2021-09-07 14:00:00,18.4,78.0,17.0,1019.3,100.0,0.0
2021-09-07 15:00:00,18.6,78.0,19.2,1019.2,99.0,0.0
2021-09-07 16:00:00,18.5,78.0,17.2,1019.0,100.0,0.0
2021-09-07 17:00:00,18.5,77.0,15.3,1018.6,94.0,0.0
2021-09-07 18:00:00,18.5,77.0,14.6,1018.0,90.0,0.0
2021-09-07 19:00:00,17.7,81.0,14.2,1017.4,52.0,0.0
2021-09-07 20:00:00,16.3,87.0,13.5,1017.4,31.0,0.0
2021-09-07 21:00:00,15.5,93.0,13.4,1017.6,12.0,0.0
2021-09-07 22:00:00,15.0,97.0,12.9,1017.5,90.0,0.0
2021-09-07 23:00:00,15.2,98.0,12.2,1017.3,99.0,0.0
2021-09-08 00:00:00,15.5,98.0,11.6,1017.0,98.0,0.0
2021-09-08 01:00:00,15.6,98.0,11.9,1016.7,100.0,0.0
2021-09-08 02:00:00,15.6,97.0,13.4,1017.0,100.0,0.0
2021-09-08 03:00:00,15.7,97.0,13.3,1016.8,100.0,0.0
2021-09-08 04:00:00,15.8,96.0,12.3,1016.4,100.0,0.0
2021-09-08 05:00:00,16.0,96.0,12.1,1016.0,100.0,0.1
2021-09-08 06:00:00,16.1,96.0,13.0,1015.7,100.0,0.2
2021-09-08 07:00:00,16.1,95.0,13.0,1015.4,58.0,0.0
2021-09-08 08:00:00,16.2,93.0,12.6,1015.3,71.0,0.0
2021-09-08 09:00:00,17.0,89.0,15.5,1015.4,100.0,0.0
2021-09-08 10:00:00,17.4,85.0,14.8,1015.3,99.0,0.0
2021-09-08 11:00:00,18.8,76.0,16.4,1015.1,64.0,0.0
2021-09-08 12:00:00,20.1,67.0,17.7,1015.0,27.0,0.0
2021-09-08 13:00:00,20.7,61.0,17.8,1014.7,25.0,0.0
2021-09-08 14:00:00,21.4,59.0,18.5,1014.7,1.0,0.0
2021-09-08 15:00:00,21.8,58.0,18.7,1014.4,1.0,0.0
2021-09-08 16:00:00,21.8,61.0,18.0,1013.8,0.0,0.0
2021-09-08 17:00:00,21.3,65.0,16.8,1013.1,0.0,0.0
2021-09-08 18:00:00,20.6,69.0,15.5,1012.5,0.0,0.0
2021-09-08 19:00:00,19.4,75.0,14.3,1012.2,0.0,0.0
2021-09-08 20:00:00,17.8,81.0,14.0,1012.4,0.0,0.0
2021-09-08 21:00:00,16.8,85.0,13.4,1012.6,23.0,0.0
2021-09-08 22:00:00,16.1,86.0,13.0,1012.7,33.0,0.0
2021-09-08 23:00:00,15.5,86.0,11.7,1012.5,3.0,0.0
2021-09-09 00:00:00,15.1,87.0,11.2,1012.5,0.0,0.0
2021-09-09 01:00:00,14.7,89.0,11.8,1012.3,0.0,0.0
2021-09-09 02:00:00,14.7,89.0,12.9,1012.2,1.0,0.0
2021-09-09 03:00:00,14.5,90.0,12.4,1012.1,0.0,0.0
2021-09-09 04:00:00,14.4,91.0,11.9,1011.9,14.0,0.0
2021-09-09 05:00:00,14.3,89.0,11.2,1011.5,17.0,0.0
2021-09-09 06:00:00,14.4,88.0,10.5,1011.3,45.0,0.0
2021-09-09 07:00:00,14.2,91.0,10.5,1010.9,86.0,0.0
2021-09-09 08:00:00,15.3,88.0,10.9,1010.8,91.0,0.0
2021-09-09 09:00:00,17.5,82.0,9.9,1010.9,83.0,0.0
2021-09-09 10:00:00,19.7,73.0,10.0,1010.7,17.0,0.0
2021-09-09 11:00:00,21.2,68.0,11.6,1010.7,3.0,0.0
2021-09-09 12:00:00,22.1,64.0,12.5,1010.5,2.0,0.0
2021-09-09 13:00:00,22.2,65.0,15.1,1010.4,17.0,0.0
2021-09-09 14:00:00,21.9,67.0,14.7,1010.4,60.0,0.0
2021-09-09 15:00:00,21.9,65.0,15.6,1010.1,68.0,0.0
2021-09-09 16:00:00,21.4,65.0,15.1,1009.6,68.0,0.0
2021-09-09 17:00:00,21.0,66.0,13.8,1009.5,81.0,0.0
2021-09-09 18:00:00,20.5,68.0,12.2,1009.4,59.0,0.0
2021-09-09 19:00:00,19.3,75.0,10.5,1009.1,77.0,0.0
2021-09-09 20:00:00,17.6,81.0,9.9,1009.3,5.0,0.0
2021-09-09 21:00:00,16.5,85.0,9.4,1009.3,48.0,0.0
2021-09-09 22:00:00,15.9,87.0,8.9,1009.7,46.0,0.0
2021-09-09 23:00:00,15.3,89.0,6.6,1009.5,35.0,0.0
2021-09-10 00:00:00,14.8,90.0,6.3,1009.5,53.0,0.0
2021-09-10 01:00:00,14.1,93.0,2.4,1009.5,41.0,0.0
2021-09-10 02:00:00,15.0,87.0,4.3,1009.7,12.0,0.0
2021-09-10 03:00:00,13.3,92.0,1.8,1009.5,44.0,0.0
2021-09-10 04:00:00,13.6,92.0,4.0,1009.3,30.0,0.0
2021-09-10 05:00:00,13.2,94.0,5.9,1009.2,78.0,0.0
2021-09-10 06:00:00,13.4,93.0,7.9,1008.8,77.0,0.0
2021-09-10 07:00:00,13.6,93.0,9.3,1009.0,64.0,0.0
2021-09-10 08:00:00,14.9,90.0,8.7,1009.2,52.0,0.0
2021-09-10 09:00:00,16.9,85.0,7.5,1009.4,74.0,0.0
2021-09-10 10:00:00,18.5,80.0,8.7,1009.4,87.0,0.0
2021-09-10 11:00:00,19.5,73.0,10.1,1009.6,92.0,0.0
2021-09-10 12:00:00,20.1,69.0,10.6,1009.5,92.0,0.0
2021-09-10 13:00:00,20.4,67.0,10.1,1009.3,97.0,0.0
2021-09-10 14:00:00,19.5,72.0,9.1,1009.4,94.0,0.0
2021-09-10 15:00:00,19.2,73.0,9.4,1009.1,73.0,0.0
2021-09-10 16:00:00,19.5,73.0,9.0,1009.2,83.0,0.0
2021-09-10 17:00:00,18.0,86.0,6.6,1009.0,98.0,1.2
2021-09-10 18:00:00,16.7,100.0,4.7,1008.6,96.0,0.7
2021-09-10 19:00:00,16.6,98.0,4.8,1008.5,100.0,0.0
2021-09-10 20:00:00,16.3,99.0,5.2,1008.8,100.0,0.0
2021-09-10 21:00:00,16.4,99.0,4.3,1009.0,100.0,0.0
2021-09-10 22:00:00,16.5,99.0,5.2,1009.2,100.0,0.0
2021-09-10 23:00:00,16.6,100.0,6.2,1009.1,100.0,0.0
2021-09-11 00:00:00,16.5,100.0,7.3,1009.1,99.0,0.0
2021-09-11 01:00:00,16.4,100.0,6.5,1008.9,100.0,0.1
2021-09-11 02:00:00,16.5,100.0,9.8,1009.0,100.0,0.2
2021-09-11 03:00:00,16.7,100.0,9.0,1008.6,100.0,0.2
2021-09-11 04:00:00,16.4,100.0,7.5,1008.3,99.0,0.2
2021-09-11 05:00:00,16.3,100.0,7.1,1008.1,100.0,0.1
2021-09-11 06:00:00,16.5,99.0,6.2,1007.9,100.0,0.0
2021-09-11 07:00:00,16.2,100.0,6.6,1007.6,100.0,0.0
2021-09-11 08:00:00,16.5,100.0,10.2,1007.5,100.0,0.1
2021-09-11 09:00:00,16.7,100.0,10.6,1007.9,100.0,0.2
2021-09-11 10:00:00,17.2,98.0,11.4,1008.0,100.0,0.1
2021-09-11 11:00:00,17.0,93.0,12.9,1008.3,100.0,1.0
2021-09-11 12:00:00,17.2,97.0,12.6,1008.2,100.0,0.7
2021-09-11 13:00:00,17.0,95.0,10.5,1007.9,100.0,0.7
2021-09-11 14:00:00,17.1,88.0,13.6,1007.8,100.0,0.0
2021-09-11 15:00:00,17.9,83.0,16.2,1007.7,96.0,0.2
2021-09-11 16:00:00,17.4,86.0,16.6,1007.7,98.0,0.1
2021-09-11 17:00:00,17.0,91.0,14.8,1007.5,99.0,0.7
2021-09-11 18:00:00,17.1,89.0,14.0,1007.2,98.0,0.1
2021-09-11 19:00:00,16.7,90.0,11.8,1007.0,92.0,0.1
2021-09-11 20:00:00,16.0,94.0,10.3,1007.1,61.0,0.0
2021-09-11 21:00:00,15.4,98.0,10.0,1007.1,42.0,0.0
2021-09-11 22:00:00,15.1,98.0,8.8,1007.1,58.0,0.0
2021-09-11 23:00:00,14.9,99.0,8.0,1007.0,94.0,0.0
2021-09-12 00:00:00,15.1,99.0,7.8,1006.8,96.0,0.0
2021-09-12 01:00:00,14.8,99.0,7.4,1006.6,100.0,0.0
2021-09-12 02:00:00,15.2,97.0,8.9,1006.5,98.0,0.0
2021-09-12 03:00:00,15.0,98.0,10.0,1005.9,96.0,0.0
2021-09-12 04:00:00,14.7,98.0,10.5,1005.7,55.0,0.0
2021-09-12 05:00:00,14.6,97.0,11.4,1005.5,36.0,0.0
2021-09-12 06:00:00,14.3,97.0,11.4,1005.3,34.0,0.0
2021-09-12 07:00:00,14.1,98.0,12.1,1005.2,69.0,0.0
2021-09-12 08:00:00,14.9,96.0,13.2,1005.2,98.0,0.0
2021-09-12 09:00:00,16.2,90.0,17.0,1005.2,89.0,0.0
2021-09-12 10:00:00,17.2,83.0,15.9,1004.9,72.0,0.0
2021-09-12 11:00:00,18.5,76.0,15.9,1005.1,67.0,0.0
2021-09-12 12:00:00,20.1,66.0,16.3,1005.0,81.0,0.0
2021-09-12 13:00:00,21.1,60.0,16.0,1004.8,70.0,0.0
2021-09-12 14:00:00,20.7,62.0,15.2,1004.8,88.0,0.0
2021-09-12 15:00:00,21.5,57.0,15.1,1004.6,65.0,0.0
2021-09-12 16:00:00,21.5,58.0,15.5,1004.5,40.0,0.0
2021-09-12 17:00:00,21.0,61.0,15.9,1004.5,4.0,0.0
2021-09-12 18:00:00,20.3,64.0,14.6,1004.5,2.0,0.0
2021-09-12 19:00:00,19.0,69.0,12.7,1004.6,0.0,0.0
2021-09-12 20:00:00,17.3,74.0,13.3,1005.1,1.0,0.0
2021-09-12 21:00:00,16.4,76.0,13.6,1006.1,14.0,0.0
2021-09-12 22:00:00,16.2,81.0,10.1,1007.0,26.0,0.0
2021-09-12 23:00:00,15.9,87.0,9.8,1007.6,22.0,0.0
2021-09-13 00:00:00,15.5,91.0,11.4,1008.3,14.0,0.0
2021-09-13 01:00:00,15.1,93.0,11.6,1009.2,19.0,0.0
2021-09-13 02:00:00,14.8,90.0,13.2,1010.1,11.0,0.0
2021-09-13 03:00:00,14.3,87.0,12.0,1010.6,70.0,0.0
2021-09-13 04:00:00,13.9,84.0,11.2,1011.3,83.0,0.0
2021-09-13 05:00:00,13.5,81.0,10.8,1012.1,94.0,0.0
2021-09-13 06:00:00,13.0,79.0,11.6,1012.8,97.0,0.0
2021-09-13 07:00:00,13.3,70.0,12.3,1013.1,99.0,0.0
2021-09-13 08:00:00,13.4,63.0,12.2,1013.7,99.0,0.0
2021-09-13 09:00:00,13.5,59.0,12.8,1014.3,100.0,0.0
2021-09-13 10:00:00,13.8,60.0,12.9,1014.9,100.0,0.0
2021-09-13 11:00:00,14.6,58.0,12.6,1015.4,89.0,0.0
2021-09-13 12:00:00,15.3,56.0,10.0,1015.9,98.0,0.0
2021-09-13 13:00:00,16.0,54.0,9.0,1015.9,73.0,0.0
2021-09-13 14:00:00,15.8,56.0,6.8,1016.5,52.0,0.0
2021-09-13 15:00:00,15.8,59.0,7.1,1016.3,73.0,0.0
2021-09-13 16:00:00,16.0,61.0,5.1,1015.9,38.0,0.0
2021-09-13 17:00:00,15.9,63.0,4.8,1015.7,74.0,0.0
2021-09-13 18:00:00,15.2,67.0,6.8,1015.3,51.0,0.0
2021-09-13 19:00:00,14.2,72.0,6.5,1015.1,38.0,0.0
2021-09-13 20:00:00,13.4,77.0,6.1,1015.4,99.0,0.0
2021-09-13 21:00:00,13.3,77.0,8.0,1015.5,52.0,0.0
2021-09-13 22:00:00,12.5,81.0,9.3,1015.7,12.0,0.0
2021-09-13 23:00:00,11.7,86.0,8.3,1015.4,16.0,0.0
2021-09-14 00:00:00,11.2,90.0,8.4,1015.4,14.0,0.0
2021-09-14 01:00:00,10.9,93.0,9.2,1015.2,3.0,0.0
2021-09-14 02:00:00,11.0,91.0,6.7,1015.2,5.0,0.0
2021-09-14 03:00:00,10.9,91.0,6.4,1014.9,8.0,0.0
2021-09-14 04:00:00,10.6,91.0,7.4,1014.8,1.0,0.0
2021-09-14 05:00:00,10.5,91.0,7.5,1014.8,1.0,0.0
2021-09-14 06:00:00,10.2,91.0,6.6,1014.8,5.0,0.0
2021-09-14 07:00:00,9.8,92.0,5.5,1014.6,30.0,0.0
2021-09-14 08:00:00,10.3,90.0,5.8,1014.7,33.0,0.0
2021-09-14 09:00:00,12.0,83.0,3.2,1014.9,27.0,0.0
2021-09-14 10:00:00,14.2,75.0,3.0,1014.9,30.0,0.0
2021-09-14 11:00:00,16.2,68.0,4.8,1015.2,5.0,0.0
2021-09-14 12:00:00,17.3,66.0,7.1,1015.3,13.0,0.0
2021-09-14 13:00:00,18.0,63.0,9.3,1014.9,23.0,0.0
2021-09-14 14:00:00,16.9,73.0,12.8,1015.3,16.0,0.0
2021-09-14 15:00:00,17.3,72.0,14.0,1015.3,53.0,0.0
2021-09-14 16:00:00,16.8,73.0,14.8,1015.3,39.0,0.0
2021-09-14 17:00:00,16.5,72.0,12.9,1015.1,2.0,0.0
2021-09-14 18:00:00,16.0,75.0,10.8,1014.9,4.0,0.0
2021-09-14 19:00:00,14.9,83.0,7.8,1014.9,3.0,0.0
2021-09-14 20:00:00,13.5,90.0,4.3,1015.1,9.0,0.0
2021-09-14 21:00:00,13.3,91.0,6.1,1015.6,71.0,0.0
2021-09-14 22:00:00,12.0,95.0,5.0,1015.4,72.0,0.0
2021-09-14 23:00:00,12.1,94.0,3.0,1015.3,85.0,0.0
2021-09-15 00:00:00,11.1,95.0,4.3,1015.2,70.0,0.0
2021-09-15 01:00:00,10.4,95.0,6.2,1015.2,81.0,0.0
2021-09-15 02:00:00,11.4,97.0,8.6,1015.5,98.0,0.0
2021-09-15 03:00:00,11.1,98.0,8.9,1015.3,100.0,0.0
2021-09-15 04:00:00,11.9,95.0,9.5,1015.2,100.0,0.0
2021-09-15 05:00:00,12.3,94.0,11.1,1015.2,100.0,0.0
2021-09-15 06:00:00,12.6,93.0,12.5,1014.9,100.0,0.0
2021-09-15 07:00:00,12.9,93.0,13.3,1014.7,100.0,0.0
2021-09-15 08:00:00,13.2,93.0,15.3,1014.5,100.0,0.0
2021-09-15 09:00:00,14.0,91.0,19.0,1014.2,100.0,0.0
2021-09-15 10:00:00,14.4,90.0,15.0,1014.1,100.0,0.1
2021-09-15 11:00:00,15.3,85.0,15.2,1014.1,100.0,0.1
2021-09-15 12:00:00,15.6,83.0,20.7,1014.1,100.0,0.1
2021-09-15 13:00:00,15.3,86.0,19.1,1013.9,100.0,0.4
2021-09-15 14:00:00,15.6,84.0,18.5,1013.7,100.0,0.3
2021-09-15 15:00:00,15.2,86.0,21.0,1013.5,100.0,0.3
2021-09-15 16:00:00,15.1,87.0,20.2,1012.7,100.0,0.4
2021-09-15 17:00:00,14.8,89.0,19.8,1012.4,100.0,0.5
2021-09-15 18:00:00,13.6,99.0,19.7,1012.2,100.0,1.3
2021-09-15 19:00:00,13.3,100.0,19.5,1011.8,100.0,2.3
2021-09-15 20:00:00,13.4,99.0,20.8,1011.7,100.0,1.8
2021-09-15 21:00:00,13.5,100.0,22.1,1011.6,100.0,1.9
2021-09-15 22:00:00,13.4,100.0,19.9,1011.1,100.0,2.9
2021-09-15 23:00:00,13.4,99.0,19.8,1010.7,100.0,1.6
2021-09-16 00:00:00,13.5,100.0,19.2,1010.5,100.0,1.1
2021-09-16 01:00:00,13.5,100.0,19.8,1010.2,100.0,0.9
2021-09-16 02:00:00,13.6,93.0,17.1,1010.8,100.0,0.5
2021-09-16 03:00:00,13.4,93.0,17.9,1010.7,100.0,0.3
2021-09-16 04:00:00,12.5,100.0,19.5,1010.7,100.0,0.4
2021-09-16 05:00:00,12.2,100.0,20.1,1010.6,100.0,0.6
2021-09-16 06:00:00,11.9,100.0,21.5,1010.3,100.0,0.6
2021-09-16 07:00:00,11.8,100.0,21.5,1010.0,100.0,0.6
2021-09-16 08:00:00,11.9,100.0,22.0,1010.0,100.0,0.6
2021-09-16 09:00:00,12.0,99.0,22.7,1010.5,100.0,0.6
2021-09-16 10:00:00,12.8,93.0,25.7,1010.8,100.0,0.4
2021-09-16 11:00:00,12.8,92.0,24.0,1011.3,100.0,0.3
2021-09-16 12:00:00,12.9,90.0,24.6,1011.8,100.0,0.3
2021-09-16 13:00:00,12.8,86.0,23.7,1012.2,99.0,0.1
2021-09-16 14:00:00,13.8,71.0,26.5,1012.5,86.0,0.0
2021-09-16 15:00:00,13.4,74.0,25.0,1012.8,100.0,0.1
2021-09-16 16:00:00,13.3,75.0,21.4,1012.6,92.0,0.0
2021-09-16 17:00:00,13.0,72.0,19.3,1013.0,94.0,0.0
2021-09-16 18:00:00,12.4,69.0,18.5,1013.5,92.0,0.0
2021-09-16 19:00:00,11.9,67.0,17.2,1013.8,98.0,0.0
2021-09-16 20:00:00,11.5,66.0,16.6,1014.3,93.0,0.0
2021-09-16 21:00:00,11.3,68.0,17.2,1014.6,98.0,0.0
2021-09-16 22:00:00,10.8,71.0,17.1,1014.7,64.0,0.0
2021-09-16 23:00:00,10.5,72.0,16.4,1014.9,42.0,0.0
2021-09-17 00:00:00,10.3,71.0,15.9,1015.2,20.0,0.0
2021-09-17 01:00:00,10.2,71.0,16.3,1015.4,14.0,0.0
2021-09-17 02:00:00,9.9,71.0,16.9,1016.0,4.0,0.0
2021-09-17 03:00:00,9.9,71.0,16.1,1016.1,100.0,0.0
2021-09-17 04:00:00,10.0,71.0,16.3,1016.0,50.0,0.0
2021-09-17 05:00:00,9.5,72.0,15.6,1015.9,20.0,0.0
2021-09-17 06:00:00,9.3,73.0,15.5,1015.9,27.0,0.0
2021-09-17 07:00:00,9.3,73.0,16.6,1015.9,62.0,0.0
2021-09-17 08:00:00,9.6,72.0,17.1,1016.0,53.0,0.0
2021-09-17 09:00:00,10.3,71.0,16.5,1016.2,54.0,0.0
2021-09-17 10:00:00,11.4,66.0,23.7,1016.4,77.0,0.0
2021-09-17 11:00:00,12.3,64.0,22.2,1016.5,79.0,0.0
2021-09-17 12:00:00,12.9,64.0,22.5,1016.7,100.0,0.0
2021-09-17 13:00:00,13.0,64.0,23.4,1016.7,100.0,0.0
2021-09-17 14:00:00,12.6,66.0,19.1,1017.4,100.0,0.0
2021-09-17 15:00:00,12.8,66.0,19.9,1017.5,100.0,0.0
2021-09-17 16:00:00,12.9,67.0,20.4,1017.4,100.0,0.0
2021-09-17 17:00:00,12.8,66.0,20.3,1017.4,100.0,0.0
2021-09-17 18:00:00,12.6,66.0,19.8,1017.6,93.0,0.0
2021-09-17 19:00:00,12.3,65.0,19.3,1017.5,94.0,0.0
2021-09-17 20:00:00,12.1,66.0,20.1,1017.6,100.0,0.0
2021-09-17 21:00:00,12.0,66.0,20.0,1018.2,98.0,0.0
2021-09-17 22:00:00,12.0,69.0,20.0,1018.4,100.0,0.0
2021-09-17 23:00:00,11.7,76.0,20.4,1018.7,100.0,0.0
2021-09-18 00:00:00,11.5,79.0,19.6,1018.7,100.0,0.0
2021-09-18 01:00:00,11.4,82.0,17.6,1018.8,100.0,0.1
2021-09-18 02:00:00,10.5,79.0,18.1,1019.2,100.0,0.1
2021-09-18 03:00:00,10.4,79.0,17.1,1019.2,100.0,0.1
2021-09-18 04:00:00,10.3,82.0,16.1,1019.3,100.0,0.1
2021-09-18 05:00:00,10.5,83.0,16.0,1019.3,100.0,0.1
2021-09-18 06:00:00,10.7,84.0,16.4,1019.2,100.0,0.1
2021-09-18 07:00:00,10.8,84.0,15.6,1019.3,100.0,0.1
2021-09-18 08:00:00,11.0,82.0,15.3,1019.7,100.0,0.0
2021-09-18 09:00:00,11.2,82.0,14.6,1019.9,100.0,0.0
2021-09-18 10:00:00,11.6,82.0,16.1,1020.0,100.0,0.0
2021-09-18 11:00:00,12.0,81.0,19.0,1020.2,100.0,0.0
2021-09-18 12:00:00,12.3,81.0,20.2,1020.5,100.0,0.0
2021-09-18 13:00:00,12.3,83.0,18.1,1020.7,100.0,0.1
2021-09-18 14:00:00,11.6,82.0,21.1,1021.4,100.0,0.2
2021-09-18 15:00:00,12.0,81.0,20.7,1021.4,100.0,0.1
2021-09-18 16:00:00,12.0,81.0,20.2,1021.2,100.0,0.1
2021-09-18 17:00:00,12.1,82.0,17.4,1020.9,100.0,0.1
2021-09-18 18:00:00,12.1,81.0,15.5,1021.0,100.0,0.1
2021-09-18 19:00:00,11.9,82.0,15.3,1020.8,100.0,0.1
2021-09-18 20:00:00,11.9,81.0,14.7,1021.1,100.0,0.1
2021-09-18 21:00:00,11.9,82.0,14.4,1021.3,100.0,0.1
2021-09-18 22:00:00,12.0,83.0,13.7,1021.4,100.0,0.1
2021-09-18 23:00:00,12.1,84.0,13.4,1021.6,100.0,0.1
2021-09-19 00:00:00,12.2,84.0,13.6,1021.5,100.0,0.2
2021-09-19 01:00:00,12.2,85.0,14.2,1021.5,100.0,0.2
2021-09-19 02:00:00,12.0,83.0,14.5,1022.0,100.0,0.1
2021-09-19 03:00:00,12.0,82.0,14.1,1022.0,100.0,0.1
2021-09-19 04:00:00,12.1,81.0,13.7,1021.9,100.0,0.1
2021-09-19 05:00:00,12.1,77.0,14.8,1021.7,100.0,0.0
2021-09-19 06:00:00,12.0,75.0,15.2,1021.7,100.0,0.0
2021-09-19 07:00:00,11.7,75.0,14.3,1021.8,99.0,0.0
2021-09-19 08:00:00,11.8,75.0,13.4,1022.1,100.0,0.1
2021-09-19 09:00:00,11.9,74.0,13.4,1022.4,100.0,0.2
2021-09-19 10:00:00,12.2,67.0,14.8,1022.5,100.0,0.0
2021-09-19 11:00:00,12.3,61.0,16.9,1022.7,100.0,0.0
2021-09-19 12:00:00,12.2,59.0,18.1,1022.9,100.0,0.0
2021-09-19 13:00:00,12.4,56.0,18.1,1022.8,100.0,0.0
2021-09-19 14:00:00,11.6,65.0,18.4,1023.4,100.0,0.0
2021-09-19 15:00:00,11.7,64.0,17.8,1023.0,94.0,0.0
2021-09-19 16:00:00,12.0,62.0,17.7,1022.8,88.0,0.0
2021-09-19 17:00:00,11.9,63.0,17.8,1022.6,98.0,0.0
2021-09-19 18:00:00,11.7,64.0,14.5,1022.7,92.0,0.0
2021-09-19 19:00:00,11.5,62.0,12.8,1022.4,80.0,0.0
2021-09-19 20:00:00,11.1,61.0,12.0,1022.7,90.0,0.0
2021-09-19 21:00:00,10.9,64.0,11.3,1022.9,94.0,0.0
2021-09-19 22:00:00,10.7,66.0,11.4,1022.9,99.0,0.0
2021-09-19 23:00:00,10.8,67.0,10.5,1023.2,96.0,0.0
2021-09-20 00:00:00,10.8,69.0,10.4,1023.3,96.0,0.0
2021-09-20 01:00:00,10.7,71.0,10.8,1023.6,99.0,0.0
2021-09-20 02:00:00,10.8,68.0,12.0,1024.0,97.0,0.0
2021-09-20 03:00:00,10.6,69.0,12.3,1023.8,100.0,0.0
2021-09-20 04:00:00,10.6,70.0,12.3,1023.8,96.0,0.0
2021-09-20 05:00:00,10.2,74.0,13.2,1023.6,97.0,0.0
2021-09-20 06:00:00,9.9,77.0,13.8,1023.7,93.0,0.0
2021-09-20 07:00:00,9.7,80.0,13.5,1023.5,91.0,0.0
2021-09-20 08:00:00,9.6,84.0,11.8,1023.8,97.0,0.1
2021-09-20 09:00:00,10.0,84.0,12.2,1024.1,99.0,0.2
2021-09-20 10:00:00,10.3,87.0,10.3,1024.2,89.0,0.3
2021-09-20 11:00:00,10.8,88.0,9.8,1024.5,97.0,0.3
2021-09-20 12:00:00,11.1,87.0,8.8,1024.5,98.0,0.2
2021-09-20 13:00:00,11.2,87.0,7.6,1024.1,95.0,0.2
2021-09-20 14:00:00,10.3,90.0,5.6,1024.4,95.0,0.1
2021-09-20 15:00:00,10.6,91.0,3.9,1024.3,100.0,0.4
2021-09-20 16:00:00,10.6,90.0,3.4,1024.3,100.0,0.3
2021-09-20 17:00:00,10.3,92.0,4.1,1024.0,100.0,0.2
2021-09-20 18:00:00,10.4,92.0,4.8,1023.4,100.0,0.1
2021-09-20 19:00:00,10.2,94.0,3.1,1023.4,99.0,0.1
2021-09-20 20:00:00,10.1,94.0,2.9,1023.7,100.0,0.1
2021-09-20 21:00:00,9.9,100.0,2.3,1023.6,100.0,0.1
2021-09-20 22:00:00,9.8,100.0,3.3,1023.5,100.0,0.1
2021-09-20 23:00:00,9.8,100.0,3.9,1023.3,100.0,0.2
2021-09-21 00:00:00,10.6,92.0,7.7,1022.7,100.0,0.1
2021-09-21 01:00:00,11.3,87.0,8.7,1022.5,100.0,0.0
2021-09-21 02:00:00,11.8,82.0,12.8,1022.1,100.0,0.0
2021-09-21 03:00:00,12.2,83.0,13.4,1021.3,100.0,0.0
2021-09-21 04:00:00,12.4,86.0,12.9,1020.4,100.0,0.0
2021-09-21 05:00:00,12.6,88.0,12.7,1019.4,100.0,0.2
2021-09-21 06:00:00,12.1,99.0,15.3,1018.5,100.0,1.1
2021-09-21 07:00:00,12.7,96.0,14.2,1017.8,100.0,0.3
2021-09-21 08:00:00,12.5,97.0,12.0,1017.1,98.0,0.0
2021-09-21 09:00:00,12.7,96.0,13.0,1017.6,100.0,0.0
2021-09-21 10:00:00,13.4,92.0,13.6,1018.0,100.0,0.0
2021-09-21 11:00:00,13.7,87.0,12.6,1018.6,100.0,0.0
2021-09-21 12:00:00,14.3,79.0,13.8,1018.7,100.0,0.0
2021-09-21 13:00:00,14.1,78.0,14.6,1019.0,100.0,0.0
2021-09-21 14:00:00,14.5,69.0,14.1,1019.7,100.0,0.0
2021-09-21 15:00:00,14.4,71.0,14.4,1020.1,100.0,0.0
2021-09-21 16:00:00,14.2,75.0,12.1,1020.3,100.0,0.0
2021-09-21 17:00:00,13.6,78.0,9.3,1020.5,100.0,0.0
2021-09-21 18:00:00,13.6,76.0,9.8,1020.7,99.0,0.0
2021-09-21 19:00:00,13.4,76.0,9.7,1020.7,100.0,0.0
2021-09-21 20:00:00,13.0,76.0,9.7,1021.0,100.0,0.0
2021-09-21 21:00:00,12.6,78.0,7.2,1021.2,99.0,0.0
2021-09-21 22:00:00,12.5,81.0,8.5,1021.3,100.0,0.0
2021-09-21 23:00:00,12.4,84.0,11.2,1021.2,44.0,0.0
2021-09-22 00:00:00,11.6,90.0,12.9,1021.6,18.0,0.0
2021-09-22 01:00:00,11.3,92.0,12.9,1021.4,44.0,0.0
2021-09-22 02:00:00,11.1,93.0,10.1,1021.6,40.0,0.0
2021-09-22 03:00:00,11.4,92.0,7.6,1021.2,91.0,0.0
2021-09-22 04:00:00,12.2,90.0,6.8,1020.5,100.0,0.0
2021-09-22 05:00:00,13.2,92.0,10.0,1019.7,83.0,0.0
2021-09-22 06:00:00,13.1,96.0,11.5,1019.2,60.0,0.0
2021-09-22 07:00:00,13.0,97.0,10.7,1018.5,95.0,0.0
2021-09-22 08:00:00,13.6,96.0,11.8,1018.1,90.0,0.0
2021-09-22 09:00:00,14.7,91.0,16.4,1017.8,74.0,0.0
2021-09-22 10:00:00,15.7,83.0,20.0,1017.3,88.0,0.0
2021-09-22 11:00:00,16.4,79.0,20.1,1016.9,71.0,0.0
2021-09-22 12:00:00,16.9,75.0,21.1,1016.4,66.0,0.0
2021-09-22 13:00:00,17.4,70.0,22.1,1015.7,73.0,0.0
2021-09-22 14:00:00,16.7,69.0,21.6,1015.8,7.0,0.0
2021-09-22 15:00:00,17.1,64.0,22.3,1015.3,100.0,0.0
2021-09-22 16:00:00,16.6,67.0,22.2,1014.4,90.0,0.0
2021-09-22 17:00:00,16.5,69.0,23.4,1013.4,100.0,0.0
2021-09-22 18:00:00,15.7,78.0,18.9,1012.5,58.0,0.0
2021-09-22 19:00:00,14.9,84.0,17.9,1012.0,94.0,0.0
2021-09-22 20:00:00,14.5,88.0,16.6,1011.0,93.0,0.0
2021-09-22 21:00:00,14.2,91.0,20.0,1010.3,100.0,0.0
2021-09-22 22:00:00,14.6,90.0,18.8,1009.6,100.0,0.0
2021-09-22 23:00:00,14.5,93.0,20.0,1008.5,96.0,0.2
2021-09-23 00:00:00,14.5,94.0,20.4,1007.5,100.0,0.1
2021-09-23 01:00:00,14.8,93.0,21.2,1006.0,100.0,0.1
2021-09-23 02:00:00,14.8,93.0,18.7,1005.5,100.0,0.1
2021-09-23 03:00:00,14.1,92.0,13.5,1004.3,96.0,0.0
2021-09-23 04:00:00,13.7,84.0,12.8,1003.4,100.0,0.0
2021-09-23 05:00:00,13.1,79.0,14.8,1002.4,100.0,0.0
2021-09-23 06:00:00,12.0,82.0,16.8,1001.6,100.0,0.6
2021-09-23 07:00:00,11.6,81.0,19.4,1000.3,98.0,0.2
2021-09-23 08:00:00,11.4,82.0,17.5,999.2,99.0,0.0
2021-09-23 09:00:00,11.7,79.0,20.3,998.1,4.0,0.1
2021-09-23 10:00:00,12.3,79.0,24.7,997.0,55.0,0.1
2021-09-23 11:00:00,12.7,76.0,24.8,995.7,3.0,0.1
2021-09-23 12:00:00,13.7,76.0,36.2,993.8,70.0,0.2
2021-09-23 13:00:00,11.8,72.0,32.5,993.7,100.0,0.7
2021-09-23 14:00:00,11.8,65.0,26.5,992.7,59.0,0.0
2021-09-23 15:00:00,12.2,58.0,28.8,992.8,45.0,0.0
2021-09-23 16:00:00,12.1,58.0,26.9,993.2,1.0,0.0
2021-09-23 17:00:00,12.6,55.0,28.2,994.1,1.0,0.0
2021-09-23 18:00:00,12.5,57.0,26.9,994.8,1.0,0.0
2021-09-23 19:00:00,12.2,57.0,24.5,995.8,79.0,0.0
2021-09-23 20:00:00,12.0,58.0,22.3,997.4,15.0,0.0
2021-09-23 21:00:00,11.9,62.0,20.8,998.3,90.0,0.0
2021-09-23 22:00:00,12.1,62.0,19.4,999.1,95.0,0.0
2021-09-23 23:00:00,11.6,62.0,18.4,1000.1,63.0,0.0
2021-09-24 00:00:00,11.1,62.0,19.3,1001.2,100.0,0.0
2021-09-24 01:00:00,11.1,62.0,19.5,1001.8,100.0,0.0
2021-09-24 02:00:00,10.9,62.0,14.5,1002.8,100.0,0.0
2021-09-24 03:00:00,10.5,63.0,12.3,1002.8,100.0,0.0
2021-09-24 04:00:00,10.4,65.0,16.5,1002.7,100.0,0.0
2021-09-24 05:00:00,10.2,67.0,17.0,1002.7,100.0,0.0
2021-09-24 06:00:00,10.3,69.0,15.8,1003.0,100.0,0.0
2021-09-24 07:00:00,10.5,69.0,16.5,1003.3,100.0,0.0
2021-09-24 08:00:00,10.1,74.0,15.0,1002.9,100.0,0.0
2021-09-24 09:00:00,10.4,76.0,11.9,1002.3,95.0,0.0
2021-09-24 10:00:00,11.5,74.0,11.5,1002.0,94.0,0.0
2021-09-24 11:00:00,12.7,77.0,10.5,1001.0,100.0,0.0
2021-09-24 12:00:00,14.6,85.0,23.6,999.6,100.0,0.1
2021-09-24 13:00:00,15.4,81.0,23.5,998.6,98.0,0.0
2021-09-24 14:00:00,15.3,80.0,23.2,998.1,85.0,0.0
2021-09-24 15:00:00,16.9,67.0,28.2,997.6,100.0,0.0
2021-09-24 16:00:00,15.9,80.0,24.9,997.3,100.0,0.1
2021-09-24 17:00:00,15.5,83.0,19.2,996.7,15.0,0.0
2021-09-24 18:00:00,15.5,82.0,22.2,996.7,97.0,0.0
2021-09-24 19:00:00,14.8,78.0,19.6,996.9,27.0,0.0
2021-09-24 20:00:00,13.6,81.0,19.1,997.6,3.0,0.0
2021-09-24 21:00:00,13.1,82.0,19.2,998.2,1.0,0.0
2021-09-24 22:00:00,12.9,83.0,19.6,998.6,2.0,0.0
2021-09-24 23:00:00,12.8,79.0,19.8,999.0,1.0,0.0
2021-09-25 00:00:00,12.6,77.0,19.4,999.3,1.0,0.0
2021-09-25 01:00:00,12.3,77.0,18.9,999.7,1.0,0.0
2021-09-25 02:00:00,12.0,75.0,15.7,1001.0,0.0,0.0
2021-09-25 03:00:00,11.3,78.0,15.1,1001.8,0.0,0.0
2021-09-25 04:00:00,10.9,80.0,14.5,1002.5,0.0,0.0
2021-09-25 05:00:00,10.6,81.0,14.6,1003.1,57.0,0.0
2021-09-25 06:00:00,10.4,81.0,14.4,1003.8,48.0,0.0
2021-09-25 07:00:00,10.1,83.0,13.9,1004.7,24.0,0.0
2021-09-25 08:00:00,10.2,81.0,14.1,1005.4,14.0,0.0
2021-09-25 09:00:00,11.4,74.0,13.0,1006.2,0.0,0.0
2021-09-25 10:00:00,12.5,66.0,14.1,1006.9,0.0,0.0
2021-09-25 11:00:00,13.6,59.0,15.6,1007.7,0.0,0.0
2021-09-25 12:00:00,14.7,54.0,15.1,1008.2,23.0,0.0
2021-09-25 13:00:00,15.7,50.0,14.7,1008.6,60.0,0.0
2021-09-25 14:00:00,15.9,51.0,13.8,1009.4,38.0,0.0
2021-09-25 15:00:00,16.4,51.0,12.7,1009.7,42.0,0.0
2021-09-25 16:00:00,16.6,52.0,12.8,1010.1,52.0,0.0
2021-09-25 17:00:00,16.3,55.0,12.0,1010.3,32.0,0.0
2021-09-25 18:00:00,15.5,61.0,9.9,1010.6,1.0,0.0
2021-09-25 19:00:00,13.7,71.0,12.4,1011.1,0.0,0.0
2021-09-25 20:00:00,12.3,78.0,14.1,1012.0,3.0,0.0
2021-09-25 21:00:00,11.5,81.0,12.3,1012.3,38.0,0.0
2021-09-25 22:00:00,10.9,83.0,11.1,1012.6,77.0,0.0
2021-09-25 23:00:00,10.5,85.0,10.0,1012.8,100.0,0.0
2021-09-26 00:00:00,10.2,86.0,8.8,1012.9,98.0,0.0
2021-09-26 01:00:00,10.3,85.0,7.6,1013.3,96.0,0.0
2021-09-26 02:00:00,10.3,83.0,7.1,1013.9,67.0,0.0
2021-09-26 03:00:00,9.9,84.0,6.3,1014.4,90.0,0.0
2021-09-26 04:00:00,9.4,87.0,7.6,1014.7,90.0,0.0
2021-09-26 05:00:00,8.7,91.0,8.4,1014.8,16.0,0.0
2021-09-26 06:00:00,8.4,92.0,7.9,1014.8,19.0,0.0
2021-09-26 07:00:00,8.1,94.0,6.6,1014.8,41.0,0.0
2021-09-26 08:00:00,7.7,96.0,5.1,1015.0,79.0,0.0
2021-09-26 09:00:00,10.8,87.0,5.7,1015.2,91.0,0.0
2021-09-26 10:00:00,13.6,82.0,4.9,1015.8,85.0,0.0
2021-09-26 11:00:00,14.7,80.0,8.9,1016.1,90.0,0.0
2021-09-26 12:00:00,15.2,75.0,9.2,1016.2,52.0,0.0
2021-09-26 13:00:00,15.6,72.0,9.4,1016.1,50.0,0.0
2021-09-26 14:00:00,15.4,75.0,11.6,1016.5,35.0,0.0
2021-09-26 15:00:00,15.4,78.0,13.7,1016.4,100.0,0.0
2021-09-26 16:00:00,14.7,82.0,13.1,1016.3,100.0,0.0
2021-09-26 17:00:00,14.4,84.0,13.0,1016.3,100.0,0.0
2021-09-26 18:00:00,14.2,85.0,13.7,1015.9,100.0,0.0
2021-09-26 19:00:00,13.8,91.0,13.3,1015.6,100.0,1.3
2021-09-26 20:00:00,13.9,92.0,13.3,1015.7,100.0,0.2
2021-09-26 21:00:00,13.8,91.0,14.0,1015.7,100.0,0.0
2021-09-26 22:00:00,13.6,92.0,13.8,1015.5,100.0,0.0
2021-09-26 23:00:00,13.6,93.0,13.8,1015.3,100.0,0.0
2021-09-27 00:00:00,13.7,94.0,15.2,1015.1,100.0,0.1
2021-09-27 01:00:00,13.4,100.0,15.6,1014.8,100.0,1.2
2021-09-27 02:00:00,13.5,100.0,15.0,1014.8,100.0,1.2
2021-09-27 03:00:00,13.7,100.0,14.6,1014.4,100.0,1.1
2021-09-27 04:00:00,13.7,100.0,13.6,1014.1,100.0,1.5
2021-09-27 05:00:00,13.8,100.0,12.6,1013.9,100.0,1.6
2021-09-27 06:00:00,13.9,100.0,12.3,1013.5,100.0,1.8
2021-09-27 07:00:00,14.0,100.0,12.2,1013.3,100.0,1.8
2021-09-27 08:00:00,14.0,100.0,13.6,1013.0,100.0,3.2
2021-09-27 09:00:00,14.1,100.0,13.9,1012.7,100.0,2.5
2021-09-27 10:00:00,14.3,100.0,14.5,1012.5,100.0,1.7
2021-09-27 11:00:00,14.4,100.0,14.6,1012.1,100.0,1.8
2021-09-27 12:00:00,14.7,100.0,13.6,1011.7,100.0,1.2
2021-09-27 13:00:00,15.1,100.0,13.0,1011.1,100.0,1.1
2021-09-27 14:00:00,15.1,100.0,18.5,1010.6,100.0,1.2
2021-09-27 15:00:00,14.6,100.0,17.8,1009.6,100.0,3.3
2021-09-27 16:00:00,14.8,100.0,18.7,1009.1,100.0,1.6
2021-09-27 17:00:00,15.2,97.0,21.2,1008.7,100.0,0.6
2021-09-27 18:00:00,15.3,97.0,21.1,1008.5,94.0,0.3
2021-09-27 19:00:00,15.2,97.0,21.7,1008.4,100.0,0.4
2021-09-27 20:00:00,14.9,100.0,23.1,1008.5,100.0,1.7
2021-09-27 21:00:00,14.9,100.0,21.8,1008.4,100.0,2.0
2021-09-27 22:00:00,15.0,100.0,22.7,1008.0,100.0,2.1
2021-09-27 23:00:00,14.8,100.0,25.3,1007.9,100.0,5.4
2021-09-28 00:00:00,13.9,100.0,16.4,1008.8,100.0,3.8
2021-09-28 01:00:00,12.9,100.0,10.5,1009.7,100.0,0.8
2021-09-28 02:00:00,11.7,95.0,13.8,1011.5,100.0,0.0
2021-09-28 03:00:00,11.5,93.0,14.8,1012.6,99.0,0.0
2021-09-28 04:00:00,10.6,95.0,9.6,1013.6,53.0,0.0
2021-09-28 05:00:00,9.7,95.0,5.1,1014.2,25.0,0.0
2021-09-28 06:00:00,8.5,96.0,6.8,1014.6,31.0,0.0
2021-09-28 07:00:00,8.3,96.0,3.9,1015.0,18.0,0.0
2021-09-28 08:00:00,9.1,94.0,1.1,1015.5,7.0,0.0
2021-09-28 09:00:00,10.9,95.0,0.8,1016.0,55.0,0.0
2021-09-28 10:00:00,13.3,91.0,0.5,1016.5,11.0,0.0
2021-09-28 11:00:00,14.8,82.0,6.6,1016.9,31.0,0.1
2021-09-28 12:00:00,15.4,70.0,11.2,1017.3,16.0,0.1
2021-09-28 13:00:00,15.9,66.0,12.3,1017.5,17.0,0.0
2021-09-28 14:00:00,14.9,76.0,15.5,1018.3,35.0,0.1
2021-09-28 15:00:00,15.2,80.0,16.2,1018.4,21.0,0.4
2021-09-28 16:00:00,15.2,77.0,15.8,1018.4,20.0,0.0
2021-09-28 17:00:00,14.6,81.0,12.7,1018.4,30.0,0.0
2021-09-28 18:00:00,14.3,85.0,7.2,1018.5,52.0,0.0
2021-09-28 19:00:00,13.1,90.0,7.8,1018.5,94.0,0.1
2021-09-28 20:00:00,13.0,92.0,9.2,1018.7,94.0,0.0
2021-09-28 21:00:00,12.8,91.0,7.1,1018.9,70.0,0.0
2021-09-28 22:00:00,12.4,91.0,7.3,1018.9,96.0,0.0
2021-09-28 23:00:00,12.3,92.0,8.7,1018.7,99.0,0.0
2021-09-29 00:00:00,12.6,93.0,9.7,1018.5,100.0,0.0
2021-09-29 01:00:00,12.8,94.0,10.0,1018.3,99.0,0.0
2021-09-29 02:00:00,12.8,95.0,11.3,1018.2,97.0,0.3
2021-09-29 03:00:00,12.7,95.0,11.6,1017.7,99.0,0.1
2021-09-29 04:00:00,12.7,97.0,11.9,1017.3,98.0,0.0
2021-09-29 05:00:00,12.8,96.0,12.7,1016.9,97.0,0.1
2021-09-29 06:00:00,12.9,95.0,15.1,1016.7,96.0,0.1
2021-09-29 07:00:00,12.9,95.0,14.9,1016.4,90.0,0.2
2021-09-29 08:00:00,12.9,94.0,16.5,1016.1,72.0,0.0
2021-09-29 09:00:00,13.2,92.0,17.3,1015.9,96.0,0.0
2021-09-29 10:00:00,13.5,85.0,18.7,1015.7,93.0,0.1
2021-09-29 11:00:00,13.7,86.0,19.1,1015.5,92.0,0.1
2021-09-29 12:00:00,14.2,76.0,19.1,1015.2,66.0,0.0
2021-09-29 13:00:00,13.5,83.0,22.0,1014.6,100.0,0.1
2021-09-29 14:00:00,13.0,88.0,22.0,1014.2,100.0,0.3
2021-09-29 15:00:00,12.3,89.0,21.4,1013.8,100.0,0.1
2021-09-29 16:00:00,12.5,88.0,18.1,1013.4,100.0,0.3
2021-09-29 17:00:00,12.5,93.0,15.5,1013.0,99.0,0.3
2021-09-29 18:00:00,12.8,90.0,15.9,1012.3,100.0,0.1
2021-09-29 19:00:00,12.5,89.0,16.3,1011.8,100.0,0.5
2021-09-29 20:00:00,11.5,100.0,14.1,1011.6,100.0,1.0
2021-09-29 21:00:00,12.2,93.0,15.0,1011.3,97.0,0.4
2021-09-29 22:00:00,12.1,94.0,13.3,1010.9,84.0,0.1
2021-09-29 23:00:00,12.0,93.0,11.7,1010.6,35.0,0.0
2021-09-30 00:00:00,11.3,95.0,9.7,1010.3,54.0,0.0
2021-09-30 01:00:00,11.1,95.0,11.2,1010.1,49.0,0.0
2021-09-30 02:00:00,11.7,95.0,12.2,1009.9,56.0,0.0
2021-09-30 03:00:00,11.6,97.0,11.2,1009.4,80.0,0.1
2021-09-30 04:00:00,11.5,97.0,10.5,1009.2,85.0,0.1
2021-09-30 05:00:00,11.4,100.0,8.4,1009.1,99.0,0.2
2021-09-30 06:00:00,11.7,100.0,7.7,1009.0,100.0,1.1
2021-09-30 07:00:00,11.8,100.0,7.9,1008.8,100.0,1.3
2021-09-30 08:00:00,11.8,100.0,6.2,1009.1,95.0,0.7
2021-09-30 09:00:00,12.3,100.0,8.4,1009.4,95.0,0.4
2021-09-30 10:00:00,12.7,93.0,13.0,1009.6,97.0,2.0
2021-09-30 11:00:00,12.2,100.0,13.0,1009.8,100.0,0.7
2021-09-30 12:00:00,12.6,91.0,10.8,1010.2,98.0,0.9
2021-09-30 13:00:00,12.9,95.0,8.6,1010.1,65.0,0.1
2021-09-30 14:00:00,13.3,78.0,9.8,1010.8,71.0,0.1
2021-09-30 15:00:00,13.5,72.0,7.1,1010.6,76.0,0.0
2021-09-30 16:00:00,13.6,70.0,6.3,1010.5,65.0,0.0
2021-09-30 17:00:00,13.1,72.0,6.2,1010.4,73.0,0.0
2021-09-30 18:00:00,12.2,81.0,5.9,1010.4,77.0,0.0
2021-09-30 19:00:00,11.4,84.0,5.8,1010.4,47.0,0.0
2021-09-30 20:00:00,10.8,86.0,4.8,1010.5,39.0,0.0
2021-09-30 21:00:00,10.1,89.0,4.3,1010.4,46.0,0.0
2021-09-30 22:00:00,10.7,85.0,0.8,1010.1,96.0,0.0
2021-09-30 23:00:00,10.0,89.0,6.9,1009.5,100.0,0.0
2021-10-01 00:00:00,9.6,92.0,9.2,1009.1,100.0,0.0
2021-10-01 01:00:00,10.2,92.0,11.8,1008.3,100.0,0.1
2021-10-01 02:00:00,11.4,86.0,16.3,1007.2,100.0,0.8
2021-10-01 03:00:00,11.1,100.0,21.4,1005.6,100.0,1.7
2021-10-01 04:00:00,11.5,100.0,24.4,1004.0,100.0,4.2
2021-10-01 05:00:00,11.8,100.0,18.4,1002.7,100.0,5.0
2021-10-01 06:00:00,12.7,100.0,16.2,1001.9,100.0,1.9
2021-10-01 07:00:00,13.1,100.0,12.3,1001.5,100.0,0.4
2021-10-01 08:00:00,13.2,100.0,11.5,1001.7,100.0,0.4
2021-10-01 09:00:00,13.7,97.0,13.8,1002.3,100.0,0.1
2021-10-01 10:00:00,14.1,96.0,16.6,1002.7,100.0,0.1
2021-10-01 11:00:00,14.4,94.0,15.1,1003.0,100.0,0.1
2021-10-01 12:00:00,14.3,92.0,15.0,1003.0,100.0,0.5
2021-10-01 13:00:00,13.9,99.0,18.5,1002.7,100.0,0.9
2021-10-01 14:00:00,13.9,100.0,24.8,1002.7,100.0,2.2
2021-10-01 15:00:00,14.0,100.0,34.7,1002.1,100.0,3.1
2021-10-01 16:00:00,13.7,100.0,36.0,1001.7,100.0,1.2
2021-10-01 17:00:00,13.8,100.0,32.0,1001.6,100.0,2.1
2021-10-01 18:00:00,13.4,99.0,26.6,1002.1,100.0,2.4
2021-10-01 19:00:00,12.7,99.0,24.0,1002.9,100.0,1.3
2021-10-01 20:00:00,13.2,92.0,18.5,1003.5,100.0,0.1
2021-10-01 21:00:00,13.3,91.0,18.0,1003.8,100.0,0.0
2021-10-01 22:00:00,12.5,94.0,14.4,1004.0,100.0,0.5
2021-10-01 23:00:00,12.7,93.0,11.2,1004.1,100.0,0.0
2021-10-02 00:00:00,12.5,93.0,9.6,1004.1,100.0,0.0
2021-10-02 01:00:00,11.9,95.0,8.9,1004.5,100.0,0.2
2021-10-02 02:00:00,11.4,99.0,5.6,1004.3,100.0,0.1
2021-10-02 03:00:00,11.2,100.0,6.3,1004.4,99.0,0.2
2021-10-02 04:00:00,11.6,93.0,6.6,1004.1,26.0,0.0
2021-10-02 05:00:00,11.0,92.0,9.4,1004.4,33.0,0.2
2021-10-02 06:00:00,9.8,93.0,6.0,1004.4,80.0,0.0
2021-10-02 07:00:00,8.1,99.0,7.4,1004.6,58.0,0.0
2021-10-02 08:00:00,8.0,99.0,5.4,1005.2,94.0,0.0
2021-10-02 09:00:00,11.3,89.0,3.3,1005.5,98.0,0.0
2021-10-02 10:00:00,12.0,86.0,6.1,1005.6,96.0,0.0
2021-10-02 11:00:00,13.1,84.0,7.6,1005.7,94.0,0.0
2021-10-02 12:00:00,13.5,71.0,10.0,1005.5,87.0,0.0
2021-10-02 13:00:00,13.9,63.0,12.4,1005.5,99.0,0.1
2021-10-02 14:00:00,13.4,70.0,14.3,1005.5,93.0,0.0
2021-10-02 15:00:00,13.5,68.0,12.6,1005.1,100.0,0.1
2021-10-02 16:00:00,13.2,67.0,11.2,1004.8,74.0,0.1
2021-10-02 17:00:00,13.1,70.0,12.8,1004.5,39.0,0.1
2021-10-02 18:00:00,12.3,75.0,11.1,1004.1,76.0,0.1
2021-10-02 19:00:00,11.9,76.0,11.5,1004.1,100.0,0.0
2021-10-02 20:00:00,12.1,73.0,13.8,1003.5,100.0,0.0
2021-10-02 21:00:00,12.4,78.0,15.6,1002.7,100.0,0.1
2021-10-02 22:00:00,12.3,79.0,19.0,1001.9,100.0,0.1
2021-10-02 23:00:00,12.6,80.0,19.3,1001.1,100.0,0.0
2021-10-03 00:00:00,12.6,84.0,20.6,999.8,100.0,0.1
2021-10-03 01:00:00,12.6,87.0,24.5,998.2,100.0,0.0
2021-10-03 02:00:00,11.9,99.0,25.9,996.3,100.0,0.5
2021-10-03 03:00:00,12.4,99.0,31.6,995.1,100.0,2.9
2021-10-03 04:00:00,12.6,99.0,30.6,993.0,100.0,1.6
2021-10-03 05:00:00,12.8,100.0,34.3,991.2,100.0,3.6
2021-10-03 06:00:00,13.0,100.0,35.7,989.5,100.0,4.3
2021-10-03 07:00:00,13.0,99.0,33.8,988.6,100.0,4.2
2021-10-03 08:00:00,13.3,100.0,31.3,988.1,100.0,2.3
2021-10-03 09:00:00,14.2,100.0,28.1,988.8,100.0,1.2
2021-10-03 10:00:00,14.5,100.0,20.6,989.6,100.0,0.6
2021-10-03 11:00:00,13.8,99.0,19.3,990.5,100.0,0.8
2021-10-03 12:00:00,13.6,100.0,17.4,991.4,100.0,1.2
2021-10-03 13:00:00,13.2,100.0,13.1,991.8,100.0,1.2
2021-10-03 14:00:00,12.9,96.0,9.4,991.9,100.0,1.0
2021-10-03 15:00:00,13.2,95.0,11.6,992.5,100.0,0.1
2021-10-03 16:00:00,12.2,100.0,14.7,993.1,100.0,0.5
2021-10-03 17:00:00,11.8,100.0,14.8,993.5,100.0,0.9
2021-10-03 18:00:00,12.1,94.0,15.3,994.2,100.0,0.5
2021-10-03 19:00:00,11.0,100.0,10.8,994.4,100.0,0.6
2021-10-03 20:00:00,11.8,92.0,11.5,995.0,98.0,0.0
2021-10-03 21:00:00,12.0,87.0,17.0,995.9,100.0,0.0
2021-10-03 22:00:00,12.0,86.0,18.2,996.7,100.0,0.2
2021-10-03 23:00:00,12.3,79.0,19.7,997.5,92.0,0.1
2021-10-04 00:00:00,13.0,74.0,22.7,998.1,58.0,0.0
2021-10-04 01:00:00,12.6,80.0,21.3,998.5,61.0,0.2
2021-10-04 02:00:00,12.2,87.0,22.4,999.6,66.0,0.2
2021-10-04 03:00:00,11.9,93.0,20.7,1000.3,72.0,0.8
2021-10-04 04:00:00,12.2,92.0,17.4,1000.9,41.0,0.6
2021-10-04 05:00:00,12.4,93.0,17.6,1001.7,23.0,0.0
2021-10-04 06:00:00,12.1,92.0,16.0,1002.6,27.0,0.0
2021-10-04 07:00:00,12.1,93.0,13.3,1003.1,17.0,0.0
2021-10-04 08:00:00,12.5,91.0,15.9,1003.7,14.0,0.0
2021-10-04 09:00:00,13.4,86.0,18.5,1004.6,23.0,0.0
2021-10-04 10:00:00,13.9,84.0,18.0,1005.3,36.0,0.1
2021-10-04 11:00:00,13.8,84.0,19.3,1006.0,89.0,0.3
2021-10-04 12:00:00,13.2,92.0,20.2,1006.7,69.0,2.8
2021-10-04 13:00:00,14.1,85.0,18.3,1006.7,93.0,0.1
2021-10-04 14:00:00,14.3,76.0,25.2,1007.1,90.0,0.1
2021-10-04 15:00:00,14.5,75.0,24.3,1007.1,56.0,0.0
2021-10-04 16:00:00,14.1,80.0,21.7,1007.3,36.0,0.0
2021-10-04 17:00:00,14.1,81.0,18.9,1007.3,27.0,0.1
2021-10-04 18:00:00,13.7,80.0,18.3,1007.4,31.0,0.1
2021-10-04 19:00:00,12.9,81.0,22.3,1007.6,96.0,0.3
2021-10-04 20:00:00,12.1,91.0,21.8,1007.7,99.0,0.6
2021-10-04 21:00:00,12.2,88.0,23.5,1007.7,90.0,0.4
2021-10-04 22:00:00,11.6,93.0,23.1,1007.5,93.0,1.3
2021-10-04 23:00:00,11.9,94.0,19.6,1007.5,85.0,1.0
2021-10-05 00:00:00,11.8,93.0,14.7,1007.5,80.0,0.5
2021-10-05 01:00:00,11.7,93.0,12.9,1007.7,96.0,0.2
2021-10-05 02:00:00,11.6,93.0,12.8,1007.8,46.0,0.5
2021-10-05 03:00:00,11.5,93.0,11.7,1008.1,38.0,0.3
2021-10-05 04:00:00,11.4,94.0,12.1,1008.0,81.0,0.5
2021-10-05 05:00:00,11.7,92.0,8.4,1007.9,77.0,0.3
2021-10-05 06:00:00,11.1,100.0,10.1,1007.8,96.0,0.4
2021-10-05 07:00:00,11.5,100.0,17.0,1008.1,96.0,1.0
2021-10-05 08:00:00,12.1,96.0,17.7,1008.5,53.0,0.9
2021-10-05 09:00:00,12.3,93.0,17.3,1008.8,86.0,0.9
2021-10-05 10:00:00,12.4,100.0,16.5,1008.8,100.0,0.4
2021-10-05 11:00:00,13.1,92.0,14.5,1008.4,52.0,0.8
2021-10-05 12:00:00,13.4,90.0,15.3,1008.6,83.0,0.4
2021-10-05 13:00:00,13.7,86.0,14.0,1008.5,72.0,0.2
2021-10-05 14:00:00,14.0,84.0,15.0,1008.6,97.0,0.0
2021-10-05 15:00:00,14.7,80.0,16.6,1008.3,97.0,0.0
2021-10-05 16:00:00,14.4,80.0,16.9,1007.7,99.0,0.0
2021-10-05 17:00:00,14.1,84.0,15.1,1007.6,99.0,0.0
2021-10-05 18:00:00,13.5,83.0,17.9,1007.3,99.0,0.2
2021-10-05 19:00:00,12.9,86.0,16.8,1007.2,99.0,0.0
2021-10-05 20:00:00,12.8,87.0,16.0,1007.3,100.0,0.0
2021-10-05 21:00:00,12.6,81.0,17.2,1006.9,100.0,0.1
2021-10-05 22:00:00,12.4,83.0,14.8,1006.6,100.0,0.1
2021-10-05 23:00:00,12.1,85.0,13.4,1006.1,72.0,0.3
2021-10-06 00:00:00,11.3,91.0,16.7,1005.8,100.0,0.2
2021-10-06 01:00:00,11.4,93.0,17.1,1005.4,100.0,0.1
2021-10-06 02:00:00,11.4,94.0,16.8,1005.7,100.0,0.1
2021-10-06 03:00:00,11.4,92.0,15.5,1005.7,100.0,0.0
2021-10-06 04:00:00,11.2,90.0,14.1,1005.6,100.0,0.0
2021-10-06 05:00:00,11.3,86.0,13.0,1005.5,100.0,0.0
2021-10-06 06:00:00,11.4,84.0,12.1,1005.6,100.0,0.0
2021-10-06 07:00:00,11.5,83.0,11.3,1005.8,100.0,0.0
2021-10-06 08:00:00,11.6,82.0,9.2,1006.4,100.0,0.0
2021-10-06 09:00:00,11.7,82.0,9.8,1007.1,100.0,0.0
2021-10-06 10:00:00,12.2,80.0,7.7,1007.9,100.0,0.0
2021-10-06 11:00:00,12.4,79.0,6.1,1008.6,100.0,0.0
2021-10-06 12:00:00,12.5,79.0,6.1,1009.3,100.0,0.0
2021-10-06 13:00:00,13.0,75.0,5.7,1010.0,100.0,0.0
2021-10-06 14:00:00,13.3,71.0,2.3,1011.2,100.0,0.0
2021-10-06 15:00:00,13.3,72.0,1.4,1011.7,100.0,0.0
2021-10-06 16:00:00,13.5,72.0,3.9,1012.5,100.0,0.0
2021-10-06 17:00:00,13.3,75.0,5.5,1013.1,92.0,0.0
2021-10-06 18:00:00,12.5,82.0,8.5,1013.7,94.0,0.0
2021-10-06 19:00:00,11.9,87.0,9.7,1014.7,95.0,0.0
2021-10-06 20:00:00,11.7,90.0,9.4,1015.6,96.0,0.1
2021-10-06 21:00:00,11.7,91.0,9.3,1016.2,90.0,0.0
2021-10-06 22:00:00,11.4,92.0,8.5,1016.7,78.0,0.0
2021-10-06 23:00:00,11.0,94.0,9.0,1017.3,52.0,0.0
2021-10-07 00:00:00,10.4,94.0,9.4,1017.7,19.0,0.0
2021-10-07 01:00:00,9.7,93.0,8.8,1018.2,7.0,0.0
2021-10-07 02:00:00,9.6,94.0,9.2,1019.3,69.0,0.0
2021-10-07 03:00:00,9.5,94.0,9.2,1019.7,15.0,0.0
2021-10-07 04:00:00,9.4,95.0,8.7,1020.1,91.0,0.0
2021-10-07 05:00:00,9.2,96.0,7.9,1020.6,98.0,0.0
2021-10-07 06:00:00,9.0,97.0,7.4,1021.2,99.0,0.0
2021-10-07 07:00:00,8.6,96.0,5.4,1021.4,100.0,0.0
2021-10-07 08:00:00,8.6,96.0,3.9,1022.1,99.0,0.0
2021-10-07 09:00:00,9.6,94.0,2.6,1022.6,97.0,0.0
2021-10-07 10:00:00,11.1,90.0,0.7,1023.1,100.0,0.0
2021-10-07 11:00:00,12.0,89.0,0.8,1023.4,100.0,0.0
2021-10-07 12:00:00,12.5,89.0,1.1,1023.8,99.0,0.0
2021-10-07 13:00:00,13.9,87.0,8.0,1024.2,100.0,0.0
2021-10-07 14:00:00,13.5,91.0,13.2,1025.1,100.0,0.2
2021-10-07 15:00:00,13.7,91.0,12.9,1025.4,98.0,0.3
2021-10-07 16:00:00,13.9,90.0,12.4,1025.7,100.0,0.3
2021-10-07 17:00:00,13.8,92.0,10.8,1025.7,94.0,0.0
2021-10-07 18:00:00,13.6,92.0,10.7,1025.9,99.0,0.0
2021-10-07 19:00:00,13.4,92.0,11.5,1026.2,95.0,0.0
2021-10-07 20:00:00,13.3,92.0,12.0,1026.7,55.0,0.0
2021-10-07 21:00:00,13.1,94.0,12.5,1027.0,60.0,0.0
2021-10-07 22:00:00,13.0,96.0,13.6,1027.3,90.0,0.0
2021-10-07 23:00:00,13.3,94.0,15.0,1027.5,92.0,0.0
2021-10-08 00:00:00,13.3,92.0,14.3,1027.7,86.0,0.0
2021-10-08 01:00:00,12.9,92.0,11.6,1027.7,97.0,0.0
2021-10-08 02:00:00,13.0,90.0,10.2,1028.5,91.0,0.0
2021-10-08 03:00:00,12.9,91.0,10.9,1028.5,88.0,0.0
2021-10-08 04:00:00,12.5,95.0,11.1,1028.5,96.0,0.0
2021-10-08 05:00:00,12.4,95.0,10.1,1028.6,94.0,0.0
2021-10-08 06:00:00,12.5,95.0,10.0,1028.6,98.0,0.0
2021-10-08 07:00:00,13.1,92.0,11.0,1028.6,97.0,0.0
2021-10-08 08:00:00,13.3,92.0,12.9,1028.8,99.0,0.0
2021-10-08 09:00:00,13.6,92.0,13.9,1029.2,100.0,0.1
2021-10-08 10:00:00,13.8,93.0,12.5,1029.7,100.0,0.2
2021-10-08 11:00:00,14.0,92.0,12.6,1029.9,100.0,0.1
2021-10-08 12:00:00,14.4,91.0,13.9,1030.3,100.0,0.0
2021-10-08 13:00:00,14.7,89.0,15.1,1030.5,100.0,0.0
2021-10-08 14:00:00,14.2,90.0,13.9,1031.3,100.0,0.0
2021-10-08 15:00:00,14.2,90.0,13.1,1031.3,100.0,0.0
2021-10-08 16:00:00,14.5,87.0,14.3,1031.2,100.0,0.0
2021-10-08 17:00:00,14.4,87.0,13.2,1031.1,100.0,0.0
2021-10-08 18:00:00,14.0,90.0,9.9,1031.1,99.0,0.0
2021-10-08 19:00:00,13.6,92.0,9.8,1031.3,100.0,0.0
2021-10-08 20:00:00,13.6,92.0,10.8,1031.5,100.0,0.0
2021-10-08 21:00:00,13.6,92.0,11.0,1031.7,100.0,0.0
2021-10-08 22:00:00,13.5,92.0,10.5,1031.8,100.0,0.0
2021-10-08 23:00:00,13.4,91.0,10.3,1031.7,100.0,0.0
2021-10-09 00:00:00,13.3,90.0,9.9,1031.7,100.0,0.0
2021-10-09 01:00:00,13.2,89.0,8.5,1031.6,100.0,0.0
2021-10-09 02:00:00,13.2,90.0,7.7,1032.0,100.0,0.0
2021-10-09 03:00:00,12.8,92.0,7.5,1031.8,46.0,0.0
2021-10-09 04:00:00,12.3,94.0,7.9,1031.6,44.0,0.0
2021-10-09 05:00:00,12.1,94.0,8.4,1031.3,45.0,0.0
2021-10-09 06:00:00,11.8,96.0,8.7,1031.3,47.0,0.0
2021-10-09 07:00:00,11.9,97.0,7.9,1031.0,49.0,0.0
2021-10-09 08:00:00,11.9,97.0,7.9,1031.0,59.0,0.0
2021-10-09 09:00:00,12.7,96.0,9.7,1031.2,80.0,0.1
2021-10-09 10:00:00,13.5,89.0,14.7,1031.4,57.0,0.1
2021-10-09 11:00:00,13.8,85.0,15.1,1031.4,94.0,0.2
2021-10-09 12:00:00,14.1,83.0,14.7,1031.4,56.0,0.0
2021-10-09 13:00:00,14.5,78.0,13.5,1031.1,46.0,0.0
2021-10-09 14:00:00,14.0,78.0,14.4,1031.3,48.0,0.0
2021-10-09 15:00:00,13.7,81.0,15.9,1031.0,69.0,0.1
2021-10-09 16:00:00,13.4,83.0,15.8,1030.6,65.0,0.0
2021-10-09 17:00:00,13.0,86.0,14.8,1030.0,91.0,0.1
2021-10-09 18:00:00,12.4,91.0,13.0,1029.6,100.0,0.1
2021-10-09 19:00:00,12.4,91.0,13.7,1029.2,100.0,0.0
2021-10-09 20:00:00,12.3,92.0,13.3,1029.0,82.0,0.1
2021-10-09 21:00:00,12.1,93.0,12.0,1028.9,78.0,0.0
2021-10-09 22:00:00,12.0,92.0,11.7,1028.5,83.0,0.0
2021-10-09 23:00:00,12.0,92.0,12.3,1028.0,91.0,0.0
2021-10-10 00:00:00,12.2,90.0,12.0,1027.4,90.0,0.0
2021-10-10 01:00:00,12.0,88.0,11.3,1026.9,93.0,0.0
2021-10-10 02:00:00,12.6,86.0,11.2,1027.0,95.0,0.0
2021-10-10 03:00:00,12.3,87.0,10.0,1026.3,96.0,0.0
2021-10-10 04:00:00,12.0,87.0,10.4,1025.6,94.0,0.0
2021-10-10 05:00:00,11.7,92.0,12.9,1024.8,99.0,0.0
2021-10-10 06:00:00,11.9,93.0,13.1,1024.1,99.0,0.0
2021-10-10 07:00:00,12.1,92.0,12.6,1023.3,100.0,0.0
2021-10-10 08:00:00,12.2,92.0,11.5,1022.6,100.0,0.0
2021-10-10 09:00:00,12.4,90.0,9.7,1022.3,100.0,0.0
2021-10-10 10:00:00,12.5,88.0,7.8,1022.0,100.0,0.0
2021-10-10 11:00:00,12.4,88.0,10.5,1021.5,100.0,0.1
2021-10-10 12:00:00,12.9,84.0,14.6,1020.8,99.0,0.2
2021-10-10 13:00:00,13.3,82.0,15.6,1020.2,72.0,0.0
2021-10-10 14:00:00,13.0,83.0,15.8,1019.9,78.0,0.0
2021-10-10 15:00:00,13.0,84.0,18.6,1018.9,85.0,0.1
2021-10-10 16:00:00,13.4,84.0,14.2,1017.9,35.0,0.0
2021-10-10 17:00:00,13.5,80.0,13.3,1017.2,65.0,0.0
2021-10-10 18:00:00,12.4,80.0,15.1,1016.9,71.0,0.0
2021-10-10 19:00:00,11.0,81.0,15.1,1016.8,21.0,0.0
2021-10-10 20:00:00,10.0,82.0,15.8,1016.9,3.0,0.0
2021-10-10 21:00:00,9.2,85.0,13.4,1016.5,13.0,0.0
2021-10-10 22:00:00,8.9,85.0,11.7,1016.4,26.0,0.0
2021-10-10 23:00:00,8.9,86.0,12.5,1015.6,0.0,0.0
2021-10-11 00:00:00,8.7,85.0,14.5,1015.1,55.0,0.0
2021-10-11 01:00:00,8.8,87.0,15.8,1014.3,89.0,0.0
2021-10-11 02:00:00,9.1,86.0,12.7,1014.2,89.0,0.0
2021-10-11 03:00:00,9.0,89.0,11.8,1013.5,37.0,0.0
2021-10-11 04:00:00,8.9,89.0,13.8,1012.8,35.0,0.0
2021-10-11 05:00:00,9.1,84.0,16.2,1012.3,11.0,0.0
2021-10-11 06:00:00,9.0,80.0,17.4,1011.9,1.0,0.0
2021-10-11 07:00:00,8.5,78.0,17.9,1011.7,0.0,0.0
2021-10-11 08:00:00,8.2,79.0,18.3,1011.8,0.0,0.0
2021-10-11 09:00:00,8.7,77.0,18.4,1011.9,0.0,0.0
2021-10-11 10:00:00,9.9,73.0,17.6,1011.9,2.0,0.0
2021-10-11 11:00:00,11.2,66.0,19.5,1011.7,0.0,0.0
2021-10-11 12:00:00,12.2,60.0,23.7,1011.6,0.0,0.0
2021-10-11 13:00:00,12.7,54.0,22.4,1011.7,0.0,0.0
2021-10-11 14:00:00,12.4,54.0,19.3,1012.2,0.0,0.0
2021-10-11 15:00:00,12.3,52.0,19.7,1012.2,5.0,0.0
2021-10-11 16:00:00,11.6,53.0,19.8,1012.3,6.0,0.0
2021-10-11 17:00:00,10.9,54.0,19.2,1012.4,4.0,0.0
2021-10-11 18:00:00,9.6,59.0,17.4,1012.5,10.0,0.0
2021-10-11 19:00:00,8.3,62.0,15.3,1012.6,6.0,0.0
2021-10-11 20:00:00,7.5,65.0,15.0,1012.6,0.0,0.0
2021-10-11 21:00:00,6.9,68.0,15.3,1012.2,13.0,0.0
2021-10-11 22:00:00,6.5,69.0,15.2,1012.1,3.0,0.0
2021-10-11 23:00:00,6.4,65.0,17.1,1012.0,0.0,0.0
2021-10-12 00:00:00,6.3,63.0,17.6,1012.1,0.0,0.0
2021-10-12 01:00:00,5.8,63.0,16.1,1012.1,0.0,0.0
2021-10-12 02:00:00,5.5,66.0,16.1,1012.5,0.0,0.0
2021-10-12 03:00:00,5.2,66.0,13.4,1012.4,1.0,0.0
2021-10-12 04:00:00,5.1,67.0,12.1,1012.5,0.0,0.0
2021-10-12 05:00:00,4.9,71.0,11.9,1012.5,0.0,0.0
2021-10-12 06:00:00,4.8,74.0,11.9,1012.4,0.0,0.0
2021-10-12 07:00:00,4.8,76.0,11.2,1012.2,0.0,0.0
2021-10-12 08:00:00,4.6,77.0,9.8,1012.6,0.0,0.0
2021-10-12 09:00:00,5.3,75.0,9.5,1012.7,0.0,0.0
2021-10-12 10:00:00,7.4,68.0,9.1,1013.3,0.0,0.0
2021-10-12 11:00:00,9.4,60.0,7.9,1013.6,0.0,0.0
2021-10-12 12:00:00,10.8,54.0,4.3,1013.5,0.0,0.0
2021-10-12 13:00:00,11.7,48.0,2.9,1013.6,0.0,0.0
2021-10-12 14:00:00,11.8,46.0,2.6,1014.4,0.0,0.0
2021-10-12 15:00:00,12.3,45.0,4.5,1014.3,0.0,0.0
2021-10-12 16:00:00,12.4,45.0,6.3,1014.3,3.0,0.0
2021-10-12 17:00:00,11.8,54.0,7.3,1014.3,75.0,0.0
2021-10-12 18:00:00,10.2,63.0,9.7,1014.2,33.0,0.0
2021-10-12 19:00:00,8.7,71.0,11.7,1014.2,63.0,0.0
2021-10-12 20:00:00,7.9,73.0,11.3,1014.4,28.0,0.0
2021-10-12 21:00:00,7.5,72.0,13.0,1014.5,80.0,0.0
2021-10-12 22:00:00,7.1,72.0,14.2,1014.7,0.0,0.0
2021-10-12 23:00:00,6.4,75.0,13.7,1015.0,0.0,0.0
2021-10-13 00:00:00,5.8,76.0,13.0,1014.9,0.0,0.0
2021-10-13 01:00:00,5.4,77.0,13.5,1015.0,83.0,0.0
2021-10-13 02:00:00,5.1,75.0,13.4,1015.3,100.0,0.0
2021-10-13 03:00:00,4.4,78.0,12.5,1015.4,100.0,0.0
2021-10-13 04:00:00,4.1,79.0,12.0,1015.5,100.0,0.0
2021-10-13 05:00:00,4.0,79.0,11.4,1015.5,100.0,0.0
2021-10-13 06:00:00,3.8,79.0,11.5,1015.6,100.0,0.0
2021-10-13 07:00:00,3.6,80.0,11.6,1015.6,100.0,0.0
2021-10-13 08:00:00,3.5,81.0,11.3,1015.8,100.0,0.0
2021-10-13 09:00:00,4.3,77.0,10.3,1016.1,100.0,0.0
2021-10-13 10:00:00,6.0,74.0,8.9,1016.5,100.0,0.0
2021-10-13 11:00:00,7.6,71.0,4.9,1016.1,100.0,0.0
2021-10-13 12:00:00,8.4,67.0,4.7,1016.4,100.0,0.0
2021-10-13 13:00:00,9.8,56.0,4.0,1015.9,100.0,0.0
2021-10-13 14:00:00,9.7,54.0,6.2,1016.2,100.0,0.0
2021-10-13 15:00:00,8.9,60.0,6.9,1015.7,100.0,0.1
2021-10-13 16:00:00,8.5,65.0,7.5,1015.4,100.0,0.0
2021-10-13 17:00:00,7.9,72.0,8.6,1015.0,100.0,0.1
2021-10-13 18:00:00,7.6,78.0,8.0,1014.5,100.0,0.0
2021-10-13 19:00:00,7.6,91.0,3.6,1013.4,100.0,0.0
2021-10-13 20:00:00,8.3,83.0,3.5,1012.5,100.0,0.0
2021-10-13 21:00:00,9.2,84.0,5.2,1012.2,100.0,0.0
2021-10-13 22:00:00,9.6,88.0,11.0,1011.5,100.0,0.0
2021-10-13 23:00:00,10.3,88.0,14.2,1011.3,100.0,0.0
2021-10-14 00:00:00,10.4,90.0,14.8,1011.3,99.0,0.0
2021-10-14 01:00:00,9.6,93.0,12.9,1011.2,100.0,0.0
2021-10-14 02:00:00,9.0,96.0,12.9,1011.4,100.0,0.0
2021-10-14 03:00:00,9.0,97.0,14.1,1011.0,100.0,0.0
2021-10-14 04:00:00,10.0,92.0,15.3,1010.6,100.0,0.0
2021-10-14 05:00:00,10.0,89.0,15.8,1010.3,100.0,0.0
2021-10-14 06:00:00,9.8,89.0,15.3,1010.1,100.0,0.0
2021-10-14 07:00:00,9.8,87.0,15.3,1009.7,100.0,0.0
2021-10-14 08:00:00,10.0,83.0,16.8,1009.1,100.0,0.0
2021-10-14 09:00:00,10.3,81.0,16.5,1008.9,100.0,0.0
2021-10-14 10:00:00,10.9,80.0,16.8,1008.5,99.0,0.0
2021-10-14 11:00:00,11.8,78.0,16.0,1008.1,92.0,0.0
2021-10-14 12:00:00,12.8,71.0,26.3,1007.7,95.0,0.0
2021-10-14 13:00:00,12.8,72.0,22.8,1007.0,99.0,0.0
2021-10-14 14:00:00,12.5,80.0,16.8,1006.1,100.0,0.0
2021-10-14 15:00:00,12.7,79.0,19.1,1005.3,100.0,0.0
2021-10-14 16:00:00,12.6,80.0,17.3,1004.2,100.0,0.0
2021-10-14 17:00:00,12.3,84.0,19.7,1003.2,91.0,0.0
2021-10-14 18:00:00,12.0,86.0,20.4,1002.3,62.0,0.0
2021-10-14 19:00:00,11.3,87.0,19.6,1001.3,68.0,0.0
2021-10-14 20:00:00,11.6,88.0,22.1,1000.0,100.0,0.0
2021-10-14 21:00:00,12.0,88.0,22.9,998.7,100.0,0.0
2021-10-14 22:00:00,12.1,88.0,24.8,997.5,87.0,0.0
2021-10-14 23:00:00,11.5,86.0,18.4,997.2,100.0,0.5
2021-10-15 00:00:00,10.1,88.0,17.9,997.3,100.0,0.3
2021-10-15 01:00:00,9.2,90.0,18.2,997.2,77.0,0.2
2021-10-15 02:00:00,9.1,82.0,19.6,997.0,17.0,0.0
2021-10-15 03:00:00,8.3,82.0,19.7,996.5,39.0,0.0
2021-10-15 04:00:00,8.0,79.0,21.3,996.1,43.0,0.0
2021-10-15 05:00:00,8.4,78.0,21.4,996.2,57.0,0.0
2021-10-15 06:00:00,9.0,73.0,22.2,996.3,10.0,0.0
2021-10-15 07:00:00,9.0,69.0,21.4,996.8,3.0,0.0
2021-10-15 08:00:00,8.9,66.0,20.7,997.6,6.0,0.0
2021-10-15 09:00:00,9.1,65.0,19.4,999.0,0.0,0.0
2021-10-15 10:00:00,10.0,63.0,16.6,1000.4,1.0,0.0
2021-10-15 11:00:00,11.0,59.0,17.8,1001.6,3.0,0.0
2021-10-15 12:00:00,11.9,56.0,18.1,1002.4,10.0,0.0
2021-10-15 13:00:00,12.3,55.0,21.1,1003.2,93.0,0.0
2021-10-15 14:00:00,11.8,47.0,22.1,1005.2,91.0,0.0
2021-10-15 15:00:00,10.9,46.0,23.2,1005.8,100.0,0.0
2021-10-15 16:00:00,10.5,48.0,23.7,1006.0,98.0,0.0
2021-10-15 17:00:00,10.3,50.0,20.3,1006.8,74.0,0.0
2021-10-15 18:00:00,8.9,60.0,18.9,1007.8,62.0,0.0
2021-10-15 19:00:00,7.8,66.0,17.4,1008.7,74.0,0.0
2021-10-15 20:00:00,7.3,67.0,16.3,1009.4,91.0,0.0
2021-10-15 21:00:00,7.0,67.0,16.6,1009.6,100.0,0.0
2021-10-15 22:00:00,7.1,66.0,16.9,1009.5,100.0,0.0
2021-10-15 23:00:00,7.1,66.0,16.3,1009.6,92.0,0.0
2021-10-16 00:00:00,7.2,69.0,16.1,1009.4,68.0,0.0
2021-10-16 01:00:00,7.4,75.0,16.0,1008.9,60.0,0.0
2021-10-16 02:00:00,8.1,72.0,17.0,1009.3,65.0,0.0
2021-10-16 03:00:00,8.3,71.0,17.5,1008.9,59.0,0.0
2021-10-16 04:00:00,8.4,71.0,18.3,1008.6,31.0,0.0
2021-10-16 05:00:00,8.4,72.0,19.5,1008.6,77.0,0.0
2021-10-16 06:00:00,8.5,71.0,19.1,1008.4,92.0,0.0
2021-10-16 07:00:00,8.2,73.0,18.9,1008.3,81.0,0.0
2021-10-16 08:00:00,7.8,77.0,18.9,1008.4,98.0,0.0
2021-10-16 09:00:00,8.1,77.0,18.7,1008.6,94.0,0.0
2021-10-16 10:00:00,9.1,75.0,17.0,1008.6,96.0,0.0
2021-10-16 11:00:00,9.9,73.0,18.7,1008.7,91.0,0.0
2021-10-16 12:00:00,11.0,63.0,23.4,1008.9,85.0,0.0
2021-10-16 13:00:00,11.5,59.0,23.4,1008.8,93.0,0.0
2021-10-16 14:00:00,11.2,64.0,19.9,1009.2,99.0,0.0
2021-10-16 15:00:00,10.7,69.0,19.4,1009.2,99.0,0.0
2021-10-16 16:00:00,10.2,73.0,18.9,1009.2,91.0,0.0
2021-10-16 17:00:00,9.8,74.0,16.8,1009.2,72.0,0.0
2021-10-16 18:00:00,9.1,77.0,16.7,1009.4,38.0,0.0
2021-10-16 19:00:00,8.2,80.0,15.6,1009.7,35.0,0.0
2021-10-16 20:00:00,7.9,81.0,15.1,1009.9,67.0,0.0
2021-10-16 21:00:00,7.4,84.0,14.1,1009.8,92.0,0.0
2021-10-16 22:00:00,7.1,86.0,13.0,1009.7,88.0,0.0
2021-10-16 23:00:00,6.5,89.0,13.4,1009.8,53.0,0.0
2021-10-17 00:00:00,6.2,90.0,13.6,1010.0,48.0,0.0
2021-10-17 01:00:00,5.8,91.0,13.3,1010.0,92.0,0.0
2021-10-17 02:00:00,6.1,89.0,13.4,1010.4,87.0,0.0
2021-10-17 03:00:00,5.9,89.0,12.7,1010.6,100.0,0.0
2021-10-17 04:00:00,5.8,88.0,11.8,1010.5,100.0,0.0
2021-10-17 05:00:00,5.7,88.0,11.8,1010.5,100.0,0.0
2021-10-17 06:00:00,5.4,88.0,11.5,1010.6,94.0,0.0
2021-10-17 07:00:00,5.1,88.0,11.8,1010.7,56.0,0.0
2021-10-17 08:00:00,5.0,87.0,11.3,1011.0,37.0,0.0
2021-10-17 09:00:00,5.4,85.0,11.5,1011.6,5.0,0.0
2021-10-17 10:00:00,7.1,78.0,10.5,1011.9,4.0,0.0
2021-10-17 11:00:00,8.8,71.0,9.4,1012.0,8.0,0.0
2021-10-17 12:00:00,10.1,60.0,9.1,1012.3,3.0,0.0
2021-10-17 13:00:00,11.1,51.0,8.0,1012.4,7.0,0.0
2021-10-17 14:00:00,11.3,49.0,5.9,1013.3,50.0,0.0
2021-10-17 15:00:00,11.6,49.0,7.6,1013.3,57.0,0.0
2021-10-17 16:00:00,11.5,51.0,8.0,1013.3,99.0,0.0
2021-10-17 17:00:00,10.6,60.0,6.3,1013.5,100.0,0.0
2021-10-17 18:00:00,9.0,67.0,6.5,1013.8,0.0,0.0
2021-10-17 19:00:00,7.5,71.0,8.3,1014.2,28.0,0.0
2021-10-17 20:00:00,6.1,77.0,8.7,1014.7,86.0,0.0
2021-10-17 21:00:00,5.0,82.0,9.0,1015.1,66.0,0.0
2021-10-17 22:00:00,4.0,86.0,9.7,1015.5,69.0,0.0
2021-10-17 23:00:00,3.5,88.0,9.7,1016.0,82.0,0.0
2021-10-18 00:00:00,3.4,87.0,7.9,1016.1,99.0,0.0
2021-10-18 01:00:00,3.5,85.0,5.9,1016.7,24.0,0.0
2021-10-18 02:00:00,3.6,91.0,9.4,1017.6,72.0,0.0
2021-10-18 03:00:00,3.4,93.0,11.2,1018.0,36.0,0.0
2021-10-18 04:00:00,3.4,93.0,11.6,1018.1,61.0,0.0
2021-10-18 05:00:00,3.8,92.0,13.4,1018.2,100.0,0.0
2021-10-18 06:00:00,4.7,89.0,12.9,1018.5,100.0,0.0
2021-10-18 07:00:00,5.0,88.0,12.4,1018.8,100.0,0.0
2021-10-18 08:00:00,5.1,84.0,12.4,1019.1,100.0,0.0
2021-10-18 09:00:00,5.2,80.0,13.0,1019.3,100.0,0.0
2021-10-18 10:00:00,6.3,78.0,12.6,1019.7,100.0,0.0
2021-10-18 11:00:00,7.7,75.0,10.4,1019.9,100.0,0.0
2021-10-18 12:00:00,9.1,72.0,9.2,1019.9,100.0,0.0
2021-10-18 13:00:00,9.6,67.0,10.8,1020.0,100.0,0.0
2021-10-18 14:00:00,9.8,57.0,15.9,1020.3,100.0,0.0
2021-10-18 15:00:00,9.5,61.0,16.0,1020.0,100.0,0.0
2021-10-18 16:00:00,9.2,65.0,16.6,1019.6,100.0,0.2
2021-10-18 17:00:00,8.9,67.0,17.3,1019.4,100.0,0.2
2021-10-18 18:00:00,8.8,64.0,17.7,1019.2,100.0,0.1
2021-10-18 19:00:00,8.4,72.0,17.6,1018.9,100.0,0.3
2021-10-18 20:00:00,8.0,79.0,17.9,1018.4,100.0,0.5
2021-10-18 21:00:00,7.6,87.0,18.0,1017.9,100.0,0.7
2021-10-18 22:00:00,7.4,90.0,18.0,1017.6,100.0,0.6
2021-10-18 23:00:00,6.6,99.0,18.5,1017.2,100.0,1.0
2021-10-19 00:00:00,6.9,99.0,18.4,1016.6,100.0,0.9
2021-10-19 01:00:00,7.2,99.0,18.0,1016.2,100.0,0.6
2021-10-19 02:00:00,7.4,100.0,16.7,1015.7,100.0,0.8
2021-10-19 03:00:00,8.0,100.0,16.6,1014.2,100.0,1.1
2021-10-19 04:00:00,8.4,100.0,9.8,1013.7,100.0,0.8
2021-10-19 05:00:00,8.5,100.0,10.0,1012.3,100.0,0.6
2021-10-19 06:00:00,8.9,100.0,6.3,1011.5,100.0,0.6
2021-10-19 07:00:00,9.0,100.0,5.3,1011.2,100.0,1.1
2021-10-19 08:00:00,8.6,100.0,10.5,1010.9,100.0,1.1
2021-10-19 09:00:00,6.8,94.0,19.2,1010.8,100.0,0.3
2021-10-19 10:00:00,5.7,98.0,18.8,1010.0,100.0,0.1
2021-10-19 11:00:00,6.7,96.0,13.6,1009.6,100.0,0.0
2021-10-19 12:00:00,6.6,95.0,12.7,1009.2,100.0,0.0
2021-10-19 13:00:00,7.1,94.0,12.4,1008.7,100.0,0.0
2021-10-19 14:00:00,6.8,95.0,11.9,1007.5,100.0,0.0
2021-10-19 15:00:00,7.1,95.0,13.0,1006.5,100.0,0.0
2021-10-19 16:00:00,7.1,96.0,12.2,1005.7,100.0,0.1
2021-10-19 17:00:00,7.0,97.0,12.2,1004.7,100.0,0.4
2021-10-19 18:00:00,6.8,100.0,12.8,1003.0,100.0,1.2
2021-10-19 19:00:00,6.8,100.0,12.5,1001.7,100.0,0.7
2021-10-19 20:00:00,7.0,100.0,9.9,1000.6,100.0,0.4
2021-10-19 21:00:00,7.2,100.0,9.0,999.5,100.0,0.4
2021-10-19 22:00:00,7.6,100.0,8.8,997.9,100.0,0.2
2021-10-19 23:00:00,8.0,100.0,11.2,996.7,100.0,0.3
2021-10-20 00:00:00,8.6,100.0,4.7,995.0,100.0,0.3
2021-10-20 01:00:00,8.9,99.0,6.8,993.5,100.0,0.3
2021-10-20 02:00:00,8.0,100.0,1.5,993.4,100.0,0.1
2021-10-20 03:00:00,8.1,100.0,5.2,992.2,100.0,0.7
2021-10-20 04:00:00,10.0,100.0,7.7,990.8,100.0,0.4
2021-10-20 05:00:00,12.5,100.0,20.2,989.8,100.0,0.3
2021-10-20 06:00:00,13.4,98.0,20.1,989.0,100.0,0.0
2021-10-20 07:00:00,13.3,98.0,19.6,988.3,100.0,0.0
2021-10-20 08:00:00,13.3,98.0,20.0,987.7,100.0,0.0
2021-10-20 09:00:00,13.1,98.0,19.7,987.0,100.0,0.0
2021-10-20 10:00:00,13.1,98.0,21.9,986.7,100.0,0.0
2021-10-20 11:00:00,13.1,97.0,23.1,985.9,100.0,0.1
2021-10-20 12:00:00,13.0,95.0,22.6,985.3,100.0,0.1
2021-10-20 13:00:00,13.1,93.0,23.0,984.8,100.0,0.1
2021-10-20 14:00:00,12.2,96.0,25.1,984.1,100.0,0.1
2021-10-20 15:00:00,12.1,95.0,23.6,983.5,100.0,0.3
2021-10-20 16:00:00,11.6,91.0,24.8,983.3,23.0,0.1
2021-10-20 17:00:00,11.0,85.0,23.1,982.9,37.0,0.0
2021-10-20 18:00:00,10.1,87.0,20.1,982.3,25.0,0.0
2021-10-20 19:00:00,9.8,88.0,20.8,982.8,12.0,0.0
2021-10-20 20:00:00,9.8,86.0,20.4,982.4,100.0,0.0
2021-10-20 21:00:00,9.8,83.0,19.5,982.0,100.0,0.0
2021-10-20 22:00:00,9.5,84.0,18.4,981.7,99.0,0.0
2021-10-20 23:00:00,9.3,85.0,17.8,981.2,100.0,0.0
2021-10-21 00:00:00,9.7,83.0,17.7,980.9,100.0,0.0
2021-10-21 01:00:00,9.7,82.0,17.4,980.3,100.0,0.0
2021-10-21 02:00:00,9.7,86.0,17.9,979.4,100.0,0.0
2021-10-21 03:00:00,9.7,88.0,14.7,978.8,100.0,0.2
2021-10-21 04:00:00,8.8,91.0,13.4,978.0,100.0,0.2
2021-10-21 05:00:00,7.7,91.0,15.9,978.2,9.0,0.0
2021-10-21 06:00:00,6.4,89.0,15.5,978.7,8.0,0.0
2021-10-21 07:00:00,5.5,85.0,15.7,978.2,51.0,0.0
2021-10-21 08:00:00,5.1,84.0,14.8,978.4,11.0,0.0
2021-10-21 09:00:00,5.0,82.0,14.5,978.2,3.0,0.0
2021-10-21 10:00:00,6.1,77.0,11.6,979.1,0.0,0.0
2021-10-21 11:00:00,7.3,71.0,15.1,978.5,1.0,0.0
2021-10-21 12:00:00,8.4,67.0,19.9,978.5,12.0,0.0
2021-10-21 13:00:00,9.2,57.0,23.0,978.5,7.0,0.0
2021-10-21 14:00:00,9.1,55.0,25.1,980.9,2.0,0.0
2021-10-21 15:00:00,9.3,53.0,24.7,981.8,7.0,0.0
2021-10-21 16:00:00,8.7,56.0,24.5,982.8,1.0,0.0
2021-10-21 17:00:00,7.7,60.0,25.6,984.1,8.0,0.0
2021-10-21 18:00:00,6.6,61.0,25.0,985.2,1.0,0.0
2021-10-21 19:00:00,6.0,60.0,25.0,986.1,84.0,0.0
2021-10-21 20:00:00,5.7,62.0,26.7,987.2,100.0,0.0
2021-10-21 21:00:00,5.5,65.0,25.2,988.4,95.0,0.0
2021-10-21 22:00:00,5.4,66.0,21.8,989.2,84.0,0.0
2021-10-21 23:00:00,4.9,70.0,20.6,989.8,77.0,0.0
2021-10-22 00:00:00,4.5,71.0,17.3,989.9,58.0,0.0
2021-10-22 01:00:00,4.2,73.0,15.6,990.3,31.0,0.0
2021-10-22 02:00:00,4.6,74.0,15.3,990.4,59.0,0.0
2021-10-22 03:00:00,4.3,76.0,14.6,990.6,33.0,0.0
2021-10-22 04:00:00,4.0,78.0,13.7,990.6,47.0,0.0
2021-10-22 05:00:00,4.0,78.0,14.1,990.1,2.0,0.0
2021-10-22 06:00:00,3.7,77.0,17.1,989.9,4.0,0.0
2021-10-22 07:00:00,3.5,78.0,18.3,990.2,0.0,0.0
2021-10-22 08:00:00,3.6,77.0,18.3,990.3,22.0,0.0
2021-10-22 09:00:00,3.8,75.0,18.0,990.6,3.0,0.0
2021-10-22 10:00:00,4.9,72.0,17.1,991.1,6.0,0.0
2021-10-22 11:00:00,6.1,67.0,20.3,991.4,2.0,0.0
2021-10-22 12:00:00,7.2,61.0,20.6,992.2,5.0,0.0
2021-10-22 13:00:00,7.8,58.0,23.1,992.9,4.0,0.0
2021-10-22 14:00:00,8.5,53.0,23.3,994.3,28.0,0.0
2021-10-22 15:00:00,9.1,51.0,24.7,994.9,8.0,0.0
2021-10-22 16:00:00,8.6,56.0,25.1,996.0,25.0,0.0
2021-10-22 17:00:00,8.0,58.0,23.0,996.8,5.0,0.0
2021-10-22 18:00:00,7.2,62.0,22.4,997.7,24.0,0.0
2021-10-22 19:00:00,7.1,62.0,20.9,999.2,25.0,0.0
2021-10-22 20:00:00,7.1,61.0,18.2,1000.8,19.0,0.0
2021-10-22 21:00:00,6.9,61.0,17.2,1002.5,6.0,0.0
2021-10-22 22:00:00,6.4,63.0,17.5,1003.9,9.0,0.0
2021-10-22 23:00:00,6.4,62.0,20.0,1004.8,6.0,0.0
2021-10-23 00:00:00,6.2,62.0,22.7,1005.8,1.0,0.0
2021-10-23 01:00:00,6.0,61.0,24.1,1006.7,1.0,0.0
2021-10-23 02:00:00,6.2,62.0,22.7,1008.6,0.0,0.0
2021-10-23 03:00:00,5.9,63.0,22.5,1009.4,0.0,0.0
2021-10-23 04:00:00,5.8,65.0,23.1,1010.4,100.0,0.0
2021-10-23 05:00:00,5.5,68.0,21.9,1011.0,83.0,0.0
2021-10-23 06:00:00,5.3,70.0,20.9,1011.9,49.0,0.0
2021-10-23 07:00:00,5.1,70.0,19.4,1012.5,28.0,0.0
2021-10-23 08:00:00,4.8,70.0,16.9,1013.3,42.0,0.0
2021-10-23 09:00:00,4.5,71.0,12.8,1014.8,93.0,0.0
2021-10-23 10:00:00,5.5,69.0,10.0,1015.9,98.0,0.0
2021-10-23 11:00:00,7.0,65.0,7.8,1017.1,77.0,0.0
2021-10-23 12:00:00,8.4,61.0,6.5,1017.5,100.0,0.0
2021-10-23 13:00:00,9.4,56.0,5.4,1017.8,100.0,0.0
2021-10-23 14:00:00,9.5,54.0,3.2,1018.6,100.0,0.0
2021-10-23 15:00:00,9.7,54.0,6.4,1018.8,100.0,0.0
2021-10-23 16:00:00,9.7,56.0,9.7,1019.2,100.0,0.0
2021-10-23 17:00:00,9.0,62.0,11.5,1019.1,100.0,0.0
2021-10-23 18:00:00,8.3,66.0,11.6,1019.7,100.0,0.0
2021-10-23 19:00:00,7.4,71.0,10.0,1019.8,93.0,0.0
2021-10-23 20:00:00,7.1,74.0,8.3,1020.1,100.0,0.0
2021-10-23 21:00:00,7.7,73.0,5.4,1019.8,100.0,0.0
2021-10-23 22:00:00,8.4,71.0,8.1,1019.7,100.0,0.0
2021-10-23 23:00:00,9.3,73.0,12.2,1019.6,100.0,0.0
2021-10-24 00:00:00,10.3,76.0,15.8,1019.3,100.0,0.1
2021-10-24 01:00:00,10.8,80.0,19.1,1018.9,100.0,0.0
2021-10-24 02:00:00,10.1,84.0,15.3,1019.2,100.0,0.0
2021-10-24 03:00:00,10.2,83.0,14.8,1018.7,100.0,0.0
2021-10-24 04:00:00,10.7,83.0,18.8,1018.0,100.0,0.0
2021-10-24 05:00:00,10.7,84.0,16.3,1017.4,100.0,0.0
2021-10-24 06:00:00,10.6,81.0,16.8,1017.1,100.0,0.0
2021-10-24 07:00:00,11.3,79.0,18.6,1016.7,100.0,0.0
2021-10-24 08:00:00,11.3,80.0,19.6,1016.3,100.0,0.0
2021-10-24 09:00:00,11.5,79.0,19.6,1016.3,100.0,0.0
2021-10-24 10:00:00,11.9,78.0,21.4,1016.5,85.0,0.0
2021-10-24 11:00:00,11.8,82.0,23.7,1016.4,100.0,0.1
2021-10-24 12:00:00,11.6,84.0,23.4,1016.4,97.0,0.1
2021-10-24 13:00:00,12.2,79.0,22.9,1016.3,65.0,0.2
2021-10-24 14:00:00,12.7,72.0,21.1,1016.4,79.0,0.1
2021-10-24 15:00:00,12.7,78.0,21.5,1015.7,38.0,0.2
2021-10-24 16:00:00,12.3,80.0,21.1,1015.2,75.0,0.2
2021-10-24 17:00:00,11.4,90.0,19.5,1014.6,100.0,0.4
2021-10-24 18:00:00,11.1,89.0,22.7,1014.4,100.0,0.3
2021-10-24 19:00:00,11.2,90.0,21.8,1013.9,99.0,0.2
2021-10-24 20:00:00,11.1,90.0,23.3,1013.6,100.0,0.1
2021-10-24 21:00:00,11.2,90.0,22.4,1013.2,99.0,0.1
2021-10-24 22:00:00,10.7,93.0,23.2,1012.8,100.0,0.3
2021-10-24 23:00:00,10.8,91.0,22.8,1012.6,100.0,0.1
2021-10-25 00:00:00,10.7,90.0,21.6,1012.3,100.0,0.1
2021-10-25 01:00:00,10.8,86.0,19.2,1011.7,100.0,0.1
2021-10-25 02:00:00,11.1,82.0,20.5,1011.5,100.0,0.0
2021-10-25 03:00:00,11.1,84.0,19.7,1011.0,100.0,0.1
2021-10-25 04:00:00,11.3,77.0,16.9,1010.4,100.0,0.0
2021-10-25 05:00:00,11.3,79.0,15.4,1009.8,100.0,0.1
2021-10-25 06:00:00,11.2,86.0,14.1,1009.3,100.0,0.2
2021-10-25 07:00:00,11.1,91.0,14.8,1008.7,100.0,0.3
2021-10-25 08:00:00,11.2,93.0,14.2,1008.1,100.0,0.1
2021-10-25 09:00:00,11.4,94.0,18.7,1007.9,100.0,0.2
2021-10-25 10:00:00,11.4,94.0,19.7,1008.2,100.0,0.3
2021-10-25 11:00:00,11.6,95.0,18.5,1008.0,100.0,1.0
2021-10-25 12:00:00,12.1,95.0,15.6,1007.8,84.0,0.0
2021-10-25 13:00:00,12.5,90.0,18.1,1007.5,42.0,0.6
2021-10-25 14:00:00,11.5,92.0,18.4,1007.6,41.0,0.6
2021-10-25 15:00:00,11.7,89.0,20.9,1007.3,100.0,0.2
2021-10-25 16:00:00,11.6,92.0,19.6,1007.0,100.0,0.1
2021-10-25 17:00:00,11.0,92.0,19.9,1006.9,100.0,0.3
2021-10-25 18:00:00,10.6,94.0,15.0,1006.7,100.0,0.0
2021-10-25 19:00:00,10.5,94.0,13.9,1006.7,100.0,0.3
2021-10-25 20:00:00,10.6,94.0,13.0,1006.2,98.0,0.0
2021-10-25 21:00:00,10.4,95.0,14.8,1006.5,100.0,0.1
2021-10-25 22:00:00,10.1,97.0,15.1,1006.3,27.0,0.6
2021-10-25 23:00:00,9.4,97.0,12.2,1006.4,47.0,0.0
2021-10-26 00:00:00,9.1,96.0,12.3,1006.6,82.0,0.0
2021-10-26 01:00:00,8.7,96.0,10.9,1006.5,20.0,0.0
2021-10-26 02:00:00,8.5,93.0,10.4,1006.5,10.0,0.0
2021-10-26 03:00:00,8.0,93.0,10.4,1006.4,18.0,0.0
2021-10-26 04:00:00,7.6,93.0,9.6,1006.5,17.0,0.0
2021-10-26 05:00:00,7.6,93.0,11.8,1006.3,21.0,0.0
2021-10-26 06:00:00,7.5,93.0,12.8,1006.3,26.0,0.0
2021-10-26 07:00:00,7.3,93.0,11.2,1006.4,9.0,0.0
2021-10-26 08:00:00,6.8,94.0,10.5,1006.3,21.0,0.0
2021-10-26 09:00:00,6.6,94.0,11.5,1007.1,24.0,0.0
2021-10-26 10:00:00,7.3,93.0,11.6,1007.5,14.0,0.0
2021-10-26 11:00:00,8.5,90.0,10.1,1007.8,17.0,0.0
2021-10-26 12:00:00,9.7,84.0,11.4,1007.9,3.0,0.0
2021-10-26 13:00:00,10.6,76.0,12.8,1007.8,3.0,0.0
2021-10-26 14:00:00,10.7,70.0,13.2,1008.1,43.0,0.0
2021-10-26 15:00:00,10.8,72.0,14.7,1008.0,75.0,0.0
2021-10-26 16:00:00,10.0,79.0,16.1,1008.5,100.0,0.1
2021-10-26 17:00:00,9.8,82.0,10.9,1008.1,100.0,0.0
2021-10-26 18:00:00,9.5,83.0,9.7,1007.9,100.0,0.0
2021-10-26 19:00:00,9.8,82.0,12.2,1007.5,100.0,0.0
2021-10-26 20:00:00,10.1,82.0,13.2,1007.4,100.0,0.0
2021-10-26 21:00:00,10.3,82.0,11.8,1007.3,100.0,0.0
2021-10-26 22:00:00,10.6,84.0,14.4,1006.6,100.0,0.1
2021-10-26 23:00:00,10.6,92.0,17.7,1006.2,100.0,0.5
2021-10-27 00:00:00,10.8,95.0,18.0,1005.1,100.0,0.6
2021-10-27 01:00:00,10.9,100.0,19.0,1003.8,100.0,1.0
2021-10-27 02:00:00,11.2,100.0,17.5,1003.0,100.0,1.3
2021-10-27 03:00:00,11.8,100.0,20.9,1002.4,100.0,0.9
2021-10-27 04:00:00,12.1,100.0,24.4,1001.5,100.0,1.4
2021-10-27 05:00:00,12.2,100.0,25.5,1000.8,100.0,0.5
2021-10-27 06:00:00,12.2,100.0,25.5,1000.2,100.0,1.4
2021-10-27 07:00:00,12.1,100.0,27.9,1000.1,100.0,1.1
2021-10-27 08:00:00,12.1,100.0,27.6,1000.1,100.0,0.5
2021-10-27 09:00:00,12.1,100.0,24.0,1000.6,100.0,0.4
2021-10-27 10:00:00,12.6,96.0,20.7,1001.4,100.0,0.2
2021-10-27 11:00:00,12.8,96.0,18.8,1002.1,100.0,0.0
2021-10-27 12:00:00,13.3,95.0,18.4,1002.8,100.0,0.1
2021-10-27 13:00:00,13.4,93.0,19.2,1003.3,100.0,0.0
2021-10-27 14:00:00,13.1,93.0,19.9,1004.1,100.0,0.0
2021-10-27 15:00:00,13.4,92.0,20.5,1004.5,100.0,0.1
2021-10-27 16:00:00,13.3,91.0,16.5,1004.8,100.0,0.0
2021-10-27 17:00:00,13.0,92.0,15.5,1005.3,100.0,0.0
2021-10-27 18:00:00,12.8,93.0,14.4,1005.6,100.0,0.0
2021-10-27 19:00:00,12.7,94.0,12.8,1005.7,100.0,0.0
2021-10-27 20:00:00,12.7,94.0,14.0,1005.8,100.0,0.0
2021-10-27 21:00:00,12.7,94.0,14.3,1006.1,100.0,0.1
2021-10-27 22:00:00,12.7,95.0,14.5,1006.2,100.0,0.1
2021-10-27 23:00:00,12.7,96.0,15.6,1006.4,100.0,0.1
2021-10-28 00:00:00,12.8,96.0,16.6,1006.4,100.0,0.3
2021-10-28 01:00:00,12.8,97.0,16.4,1006.1,100.0,0.1
2021-10-28 02:00:00,12.7,100.0,17.8,1006.1,100.0,0.3
2021-10-28 03:00:00,13.0,97.0,21.1,1006.1,100.0,0.1
2021-10-28 04:00:00,12.6,100.0,20.9,1005.9,100.0,0.4
2021-10-28 05:00:00,12.5,100.0,25.2,1005.5,100.0,3.1
2021-10-28 06:00:00,12.4,100.0,24.5,1005.2,100.0,1.3
2021-10-28 07:00:00,12.8,95.0,27.5,1005.1,100.0,0.1
2021-10-28 08:00:00,12.8,95.0,25.8,1005.1,100.0,0.0
2021-10-28 09:00:00,12.8,94.0,26.3,1005.4,100.0,0.0
2021-10-28 10:00:00,12.9,92.0,25.6,1005.7,100.0,0.0
2021-10-28 11:00:00,13.1,90.0,24.8,1006.2,100.0,0.0
2021-10-28 12:00:00,13.2,90.0,26.5,1006.4,100.0,0.2
2021-10-28 13:00:00,13.2,90.0,25.5,1006.7,100.0,0.2
2021-10-28 14:00:00,13.3,91.0,25.3,1006.9,100.0,0.2
2021-10-28 15:00:00,13.2,91.0,23.8,1006.7,100.0,0.2
2021-10-28 16:00:00,13.0,91.0,22.9,1006.5,100.0,0.2
2021-10-28 17:00:00,13.0,90.0,21.0,1006.4,100.0,0.1
2021-10-28 18:00:00,12.8,91.0,20.7,1006.3,100.0,0.1
2021-10-28 19:00:00,12.7,92.0,19.9,1006.1,85.0,0.1
2021-10-28 20:00:00,12.3,93.0,18.0,1006.1,59.0,0.1
2021-10-28 21:00:00,12.2,92.0,16.9,1006.0,36.0,0.0
2021-10-28 22:00:00,12.1,91.0,17.7,1005.7,24.0,0.0
2021-10-28 23:00:00,12.0,89.0,18.0,1005.8,7.0,0.0
2021-10-29 00:00:00,11.8,89.0,15.7,1005.6,10.0,0.0
2021-10-29 01:00:00,11.7,92.0,15.3,1005.3,33.0,0.0
2021-10-29 02:00:00,12.1,91.0,15.5,1004.8,45.0,0.0
2021-10-29 03:00:00,11.9,92.0,13.8,1004.3,40.0,0.0
2021-10-29 04:00:00,11.9,93.0,14.3,1003.9,52.0,0.0
2021-10-29 05:00:00,11.8,93.0,13.5,1003.3,38.0,0.0
2021-10-29 06:00:00,11.7,94.0,12.3,1002.9,35.0,0.0
2021-10-29 07:00:00,11.6,95.0,13.3,1002.8,41.0,0.0
2021-10-29 08:00:00,11.7,95.0,16.2,1003.0,93.0,0.0
2021-10-29 09:00:00,11.8,95.0,16.6,1002.9,87.0,0.0
2021-10-29 10:00:00,12.4,92.0,15.8,1003.0,73.0,0.1
2021-10-29 11:00:00,12.8,90.0,13.3,1003.2,50.0,0.0
2021-10-29 12:00:00,13.2,86.0,15.5,1003.3,100.0,0.0
2021-10-29 13:00:00,13.2,85.0,15.6,1003.2,100.0,0.0
2021-10-29 14:00:00,12.5,86.0,14.5,1003.0,100.0,0.0
2021-10-29 15:00:00,12.5,85.0,13.2,1002.5,44.0,0.0
2021-10-29 16:00:00,12.4,86.0,13.0,1002.0,100.0,0.0
2021-10-29 17:00:00,12.3,88.0,11.8,1001.4,100.0,0.0
2021-10-29 18:00:00,12.0,88.0,13.2,1001.3,100.0,0.0
2021-10-29 19:00:00,12.1,88.0,14.6,1001.2,100.0,0.0
2021-10-29 20:00:00,12.6,85.0,18.4,1000.8,100.0,0.0
2021-10-29 21:00:00,12.8,83.0,19.9,1000.6,100.0,0.0
2021-10-29 22:00:00,12.5,83.0,20.3,1000.0,100.0,0.0
2021-10-29 23:00:00,12.6,83.0,20.4,999.9,82.0,0.0
2021-10-30 00:00:00,12.7,84.0,24.7,999.4,100.0,0.2
2021-10-30 01:00:00,12.5,91.0,24.9,999.2,100.0,0.7
2021-10-30 02:00:00,12.5,95.0,25.1,998.6,100.0,0.3
2021-10-30 03:00:00,12.1,95.0,25.9,998.3,100.0,2.9
2021-10-30 04:00:00,11.6,95.0,20.5,998.8,52.0,0.8
2021-10-30 05:00:00,10.5,95.0,14.7,999.3,41.0,0.0
2021-10-30 06:00:00,9.5,94.0,12.4,1000.2,22.0,0.0
2021-10-30 07:00:00,8.9,93.0,8.5,1001.1,80.0,0.0
2021-10-30 08:00:00,8.0,93.0,5.0,1001.4,1.0,0.0
2021-10-30 09:00:00,6.3,94.0,1.9,1001.4,1.0,0.0
2021-10-30 10:00:00,9.2,89.0,3.0,1002.7,12.0,0.0
2021-10-30 11:00:00,11.0,93.0,6.2,1002.8,100.0,0.0
2021-10-30 12:00:00,11.3,91.0,12.1,1002.7,100.0,0.4
2021-10-30 13:00:00,12.0,94.0,11.5,1002.3,100.0,0.2
2021-10-30 14:00:00,11.5,95.0,12.2,1002.3,100.0,0.4
2021-10-30 15:00:00,11.5,94.0,17.1,1001.6,100.0,0.1
2021-10-30 16:00:00,11.5,94.0,18.4,1000.4,100.0,0.0
2021-10-30 17:00:00,11.3,94.0,21.5,999.8,100.0,0.1
2021-10-30 18:00:00,10.7,100.0,21.8,998.5,100.0,3.1
2021-10-30 19:00:00,10.9,99.0,27.1,997.7,100.0,2.6
2021-10-30 20:00:00,10.8,100.0,26.4,997.4,100.0,2.0
2021-10-30 21:00:00,10.5,99.0,28.0,997.1,100.0,1.2
2021-10-30 22:00:00,10.4,100.0,20.5,996.8,100.0,1.8
2021-10-30 23:00:00,10.6,100.0,22.6,996.2,100.0,2.1
2021-10-31 00:00:00,10.7,100.0,26.2,995.6,100.0,0.9
2021-10-31 01:00:00,10.9,100.0,22.0,995.7,100.0,1.3
2021-10-31 02:00:00,11.2,94.0,20.1,996.1,100.0,0.2
2021-10-31 03:00:00,10.5,91.0,16.1,996.5,100.0,0.0
2021-10-31 04:00:00,10.3,90.0,14.8,996.8,100.0,0.0
2021-10-31 05:00:00,10.0,90.0,14.2,997.1,100.0,0.0
2021-10-31 06:00:00,9.7,87.0,14.2,997.6,97.0,0.0
2021-10-31 07:00:00,9.2,87.0,12.7,998.0,81.0,0.0
2021-10-31 08:00:00,9.1,87.0,12.9,998.5,42.0,0.0
2021-10-31 09:00:00,9.0,87.0,12.2,999.4,30.0,0.0
2021-10-31 10:00:00,9.8,84.0,11.6,1000.2,15.0,0.0
2021-10-31 11:00:00,10.8,81.0,8.9,1000.0,4.0,0.0
2021-10-31 12:00:00,11.7,74.0,13.2,1000.2,25.0,0.0
2021-10-31 13:00:00,12.1,71.0,13.9,1000.7,17.0,0.0
2021-10-31 14:00:00,12.0,68.0,17.6,1001.2,42.0,0.0
2021-10-31 15:00:00,11.8,74.0,11.1,1000.7,99.0,0.2
2021-10-31 16:00:00,11.5,80.0,9.6,1000.0,100.0,0.1
2021-10-31 17:00:00,10.6,90.0,13.1,999.4,100.0,0.0
2021-10-31 18:00:00,10.7,86.0,17.6,999.2,100.0,0.0
2021-10-31 19:00:00,10.6,89.0,21.4,998.5,100.0,0.6
2021-10-31 20:00:00,10.8,90.0,23.0,997.8,100.0,0.1
2021-10-31 21:00:00,10.7,91.0,24.1,996.7,100.0,0.2
2021-10-31 22:00:00,10.5,91.0,22.6,995.7,100.0,0.1
2021-10-31 23:00:00,10.5,92.0,23.3,994.2,100.0,0.2
2021-11-01 00:00:00,10.8,93.0,23.5,992.6,100.0,0.5
2021-11-01 01:00:00,11.2,95.0,25.1,990.7,100.0,0.9
2021-11-01 02:00:00,11.3,100.0,29.0,988.3,100.0,5.1
2021-11-01 03:00:00,11.3,100.0,32.2,986.6,100.0,3.7
2021-11-01 04:00:00,11.4,93.0,25.8,986.4,99.0,1.4
2021-11-01 05:00:00,10.9,90.0,18.2,986.8,100.0,0.0
2021-11-01 06:00:00,10.7,90.0,18.5,987.4,53.0,0.0
2021-11-01 07:00:00,11.0,92.0,17.5,987.9,15.0,0.0
2021-11-01 08:00:00,10.7,88.0,21.4,988.3,65.0,0.5
2021-11-01 09:00:00,10.6,96.0,20.9,988.5,29.0,0.7
2021-11-01 10:00:00,10.8,93.0,22.6,989.0,47.0,0.0
2021-11-01 11:00:00,11.2,90.0,23.3,988.8,55.0,0.1
2021-11-01 12:00:00,10.8,92.0,25.3,988.8,100.0,1.5
2021-11-01 13:00:00,10.0,89.0,26.3,988.9,100.0,2.2
2021-11-01 14:00:00,10.8,88.0,26.7,989.0,87.0,0.3
2021-11-01 15:00:00,10.8,79.0,28.5,988.6,61.0,0.1
2021-11-01 16:00:00,10.4,80.0,29.9,988.9,95.0,0.3
2021-11-01 17:00:00,9.8,87.0,26.1,989.0,98.0,0.6
2021-11-01 18:00:00,9.6,93.0,24.5,989.2,98.0,1.1
2021-11-01 19:00:00,9.6,91.0,24.3,989.3,100.0,0.2
2021-11-01 20:00:00,9.4,93.0,26.4,989.5,100.0,1.5
2021-11-01 21:00:00,9.4,90.0,28.9,990.1,100.0,0.9
2021-11-01 22:00:00,9.7,92.0,26.6,990.6,84.0,2.2
2021-11-01 23:00:00,9.7,93.0,23.9,990.8,97.0,0.7
2021-11-02 00:00:00,9.7,90.0,24.1,991.2,90.0,2.4
2021-11-02 01:00:00,9.6,92.0,22.1,991.5,96.0,3.8
2021-11-02 02:00:00,9.4,92.0,21.5,991.7,84.0,1.9
2021-11-02 03:00:00,9.7,92.0,19.7,992.1,100.0,1.1
2021-11-02 04:00:00,9.6,92.0,18.9,992.1,92.0,0.2
2021-11-02 05:00:00,9.3,93.0,13.9,992.4,100.0,1.1
2021-11-02 06:00:00,9.6,91.0,15.3,992.8,100.0,0.1
2021-11-02 07:00:00,9.4,91.0,14.3,993.4,100.0,0.1
2021-11-02 08:00:00,9.5,91.0,14.2,993.9,65.0,0.1
2021-11-02 09:00:00,9.0,91.0,15.9,994.5,92.0,0.1
2021-11-02 10:00:00,9.4,92.0,16.6,994.5,100.0,0.1
2021-11-02 11:00:00,9.0,91.0,16.9,995.1,96.0,0.5
2021-11-02 12:00:00,9.2,92.0,12.3,995.4,100.0,0.2
2021-11-02 13:00:00,9.2,93.0,13.3,995.1,100.0,0.2
2021-11-02 14:00:00,9.2,91.0,10.8,995.7,100.0,0.1
2021-11-02 15:00:00,10.1,88.0,9.0,995.5,100.0,0.0
2021-11-02 16:00:00,10.2,83.0,8.1,995.8,100.0,0.0
2021-11-02 17:00:00,9.6,82.0,8.8,996.0,100.0,0.0
2021-11-02 18:00:00,8.8,88.0,5.2,996.2,97.0,0.0
2021-11-02 19:00:00,7.5,91.0,6.6,996.4,94.0,0.0
2021-11-02 20:00:00,8.8,86.0,4.3,996.8,93.0,0.0
2021-11-02 21:00:00,5.5,94.0,5.2,997.3,85.0,0.1
2021-11-02 22:00:00,6.5,94.0,8.6,997.5,67.0,0.0
2021-11-02 23:00:00,6.1,96.0,9.3,997.8,88.0,0.0
2021-11-03 00:00:00,6.0,96.0,8.7,998.1,95.0,0.0
2021-11-03 01:00:00,5.8,96.0,8.9,998.1,98.0,0.0
2021-11-03 02:00:00,5.2,100.0,5.8,998.0,100.0,0.0
2021-11-03 03:00:00,4.9,100.0,6.6,998.1,100.0,0.0
2021-11-03 04:00:00,4.8,100.0,7.6,998.1,100.0,0.0
2021-11-03 05:00:00,5.0,100.0,8.0,998.1,100.0,0.0
2021-11-03 06:00:00,5.0,100.0,8.6,998.2,100.0,0.0
2021-11-03 07:00:00,4.9,100.0,8.0,998.7,100.0,0.0
2021-11-03 08:00:00,4.5,100.0,7.7,998.9,100.0,0.0
2021-11-03 09:00:00,4.1,100.0,7.6,999.2,100.0,0.0
2021-11-03 10:00:00,4.9,97.0,8.8,999.5,100.0,0.0
2021-11-03 11:00:00,6.2,97.0,8.4,999.9,100.0,0.0
2021-11-03 12:00:00,7.5,95.0,5.8,1000.1,100.0,0.0
2021-11-03 13:00:00,8.6,89.0,2.2,1000.3,100.0,0.0
2021-11-03 14:00:00,8.4,93.0,3.6,1000.4,100.0,0.0
2021-11-03 15:00:00,8.9,86.0,3.6,1000.3,81.0,0.0
2021-11-03 16:00:00,8.5,89.0,4.3,1000.4,1.0,0.0
2021-11-03 17:00:00,6.4,95.0,5.4,1000.6,6.0,0.0
2021-11-03 18:00:00,4.2,97.0,5.4,1000.9,34.0,0.0
2021-11-03 19:00:00,3.9,97.0,5.6,1001.4,98.0,0.0
2021-11-03 20:00:00,3.5,97.0,6.4,1001.6,91.0,0.0
2021-11-03 21:00:00,4.2,96.0,6.9,1002.0,88.0,0.0
2021-11-03 22:00:00,3.9,97.0,7.9,1002.1,84.0,0.0
2021-11-03 23:00:00,3.7,97.0,7.1,1002.4,84.0,0.0
2021-11-04 00:00:00,3.6,95.0,6.4,1002.8,1.0,0.0
2021-11-04 01:00:00,3.5,95.0,7.1,1003.2,11.0,0.0
2021-11-04 02:00:00,2.9,94.0,8.9,1003.7,14.0,0.0
2021-11-04 03:00:00,2.3,95.0,8.7,1003.7,78.0,0.0
2021-11-04 04:00:00,2.0,96.0,9.4,1003.8,93.0,0.0
2021-11-04 05:00:00,1.8,96.0,8.9,1004.0,100.0,0.0
2021-11-04 06:00:00,1.5,97.0,8.9,1004.3,100.0,0.0
2021-11-04 07:00:00,1.8,97.0,8.7,1004.5,100.0,0.0
2021-11-04 08:00:00,1.9,97.0,9.2,1004.5,58.0,0.0
2021-11-04 09:00:00,1.6,97.0,8.2,1005.4,100.0,0.0
2021-11-04 10:00:00,2.2,95.0,8.0,1006.1,100.0,0.0
2021-11-04 11:00:00,4.0,93.0,8.1,1006.3,72.0,0.0
2021-11-04 12:00:00,6.6,90.0,7.4,1006.5,0.0,0.0
2021-11-04 13:00:00,8.3,80.0,4.0,1006.4,0.0,0.0
2021-11-04 14:00:00,8.3,80.0,3.6,1006.8,0.0,0.0
2021-11-04 15:00:00,8.4,79.0,3.8,1007.0,5.0,0.0
2021-11-04 16:00:00,8.0,83.0,3.3,1007.0,1.0,0.0
2021-11-04 17:00:00,6.3,89.0,5.2,1007.0,0.0,0.0
2021-11-04 18:00:00,5.9,89.0,3.3,1007.3,0.0,0.0
2021-11-04 19:00:00,3.5,95.0,2.3,1007.5,30.0,0.0
2021-11-04 20:00:00,2.8,93.0,3.1,1007.5,71.0,0.0
2021-11-04 21:00:00,1.4,94.0,4.4,1007.5,85.0,0.0
2021-11-04 22:00:00,2.0,93.0,8.5,1007.4,84.0,0.0
2021-11-04 23:00:00,1.5,96.0,8.7,1007.7,8.0,0.0
2021-11-05 00:00:00,1.4,95.0,8.7,1007.3,42.0,0.0
2021-11-05 01:00:00,1.0,95.0,9.0,1006.9,77.0,0.0
2021-11-05 02:00:00,0.9,94.0,10.0,1007.5,54.0,0.0
2021-11-05 03:00:00,0.7,94.0,9.8,1007.4,51.0,0.0
2021-11-05 04:00:00,0.6,92.0,10.6,1007.1,74.0,0.0
2021-11-05 05:00:00,1.2,89.0,10.7,1006.8,91.0,0.0
2021-11-05 06:00:00,2.7,84.0,13.0,1006.9,74.0,0.0
2021-11-05 07:00:00,4.1,86.0,14.8,1007.0,3.0,0.0
2021-11-05 08:00:00,4.7,88.0,13.5,1007.1,0.0,0.0
2021-11-05 09:00:00,4.6,90.0,13.8,1007.6,52.0,0.0
2021-11-05 10:00:00,5.6,85.0,14.2,1007.9,52.0,0.0
2021-11-05 11:00:00,7.1,79.0,12.8,1007.9,77.0,0.0
2021-11-05 12:00:00,8.4,78.0,11.9,1007.7,95.0,0.0
2021-11-05 13:00:00,8.7,80.0,13.4,1007.6,72.0,0.0
2021-11-05 14:00:00,9.3,81.0,12.7,1008.0,75.0,0.0
2021-11-05 15:00:00,9.6,78.0,15.0,1008.0,39.0,0.0
2021-11-05 16:00:00,9.4,76.0,16.2,1008.1,57.0,0.0
2021-11-05 17:00:00,8.5,77.0,15.9,1008.2,55.0,0.0
2021-11-05 18:00:00,7.7,78.0,15.9,1008.5,100.0,0.0
2021-11-05 19:00:00,7.3,77.0,16.9,1008.5,98.0,0.0
2021-11-05 20:00:00,7.1,77.0,16.9,1008.9,100.0,0.0
2021-11-05 21:00:00,7.2,75.0,19.7,1009.1,100.0,0.0
2021-11-05 22:00:00,7.4,72.0,20.5,1008.9,97.0,0.0
2021-11-05 23:00:00,7.7,73.0,19.5,1009.2,100.0,0.0
2021-11-06 00:00:00,8.2,75.0,18.9,1009.0,100.0,0.0
2021-11-06 01:00:00,9.2,79.0,20.6,1008.1,100.0,0.0
2021-11-06 02:00:00,10.2,80.0,22.2,1008.1,99.0,0.0
2021-11-06 03:00:00,10.1,79.0,23.9,1007.9,99.0,0.0
2021-11-06 04:00:00,10.2,80.0,22.2,1008.0,99.0,0.0
2021-11-06 05:00:00,9.8,80.0,21.1,1008.0,74.0,0.0
2021-11-06 06:00:00,9.4,80.0,19.4,1008.1,86.0,0.0
2021-11-06 07:00:00,8.9,82.0,18.4,1008.4,100.0,0.0
2021-11-06 08:00:00,8.7,83.0,17.3,1008.6,99.0,0.0
2021-11-06 09:00:00,8.3,86.0,15.7,1009.3,100.0,0.0
2021-11-06 10:00:00,8.5,85.0,15.3,1009.7,100.0,0.0
2021-11-06 11:00:00,9.0,83.0,14.8,1009.5,100.0,0.0
2021-11-06 12:00:00,9.4,81.0,12.2,1009.4,100.0,0.0
2021-11-06 13:00:00,9.4,84.0,10.0,1008.8,100.0,0.0
2021-11-06 14:00:00,9.7,91.0,13.3,1008.2,100.0,0.1
2021-11-06 15:00:00,9.1,100.0,14.9,1007.2,100.0,0.8
2021-11-06 16:00:00,9.0,100.0,8.9,1005.9,100.0,0.8
2021-11-06 17:00:00,8.6,100.0,10.5,1005.1,100.0,0.7
2021-11-06 18:00:00,8.4,100.0,9.0,1003.8,100.0,0.9
2021-11-06 19:00:00,8.5,100.0,11.6,1002.7,100.0,0.8
2021-11-06 20:00:00,8.6,99.0,10.2,1001.2,100.0,2.1
2021-11-06 21:00:00,8.7,100.0,16.0,999.6,100.0,2.0
2021-11-06 22:00:00,8.8,100.0,14.6,997.8,100.0,1.1
2021-11-06 23:00:00,8.9,100.0,16.8,995.9,100.0,1.4
2021-11-07 00:00:00,9.5,100.0,17.7,994.3,100.0,2.3
2021-11-07 01:00:00,9.7,97.0,15.3,993.8,100.0,0.1
2021-11-07 02:00:00,9.2,95.0,17.3,994.1,37.0,0.0
2021-11-07 03:00:00,8.6,95.0,15.4,993.6,75.0,0.0
2021-11-07 04:00:00,8.3,95.0,14.9,993.4,78.0,0.0
2021-11-07 05:00:00,7.7,95.0,15.4,993.0,45.0,0.0
2021-11-07 06:00:00,7.2,95.0,15.6,993.1,98.0,0.0
2021-11-07 07:00:00,7.0,92.0,15.9,993.2,95.0,0.0
2021-11-07 08:00:00,6.7,91.0,15.5,993.5,81.0,0.2
2021-11-07 09:00:00,6.2,93.0,11.2,994.1,100.0,0.4
2021-11-07 10:00:00,6.4,95.0,10.5,994.5,100.0,0.2
2021-11-07 11:00:00,7.1,94.0,11.6,994.7,20.0,0.0
2021-11-07 12:00:00,8.3,93.0,7.9,994.8,43.0,0.0
2021-11-07 13:00:00,9.2,89.0,7.8,995.3,67.0,0.0
2021-11-07 14:00:00,9.6,81.0,9.9,996.0,91.0,0.0
2021-11-07 15:00:00,10.1,75.0,7.3,996.8,66.0,0.0
2021-11-07 16:00:00,8.5,86.0,11.7,998.0,99.0,0.0
2021-11-07 17:00:00,7.4,89.0,9.7,999.4,48.0,0.0
2021-11-07 18:00:00,6.5,90.0,10.2,1000.5,36.0,0.0
2021-11-07 19:00:00,5.9,87.0,12.1,1001.8,56.0,0.0
2021-11-07 20:00:00,5.5,82.0,14.0,1003.2,100.0,0.0
2021-11-07 21:00:00,5.4,77.0,14.8,1004.6,100.0,0.0
2021-11-07 22:00:00,5.1,76.0,13.4,1005.9,100.0,0.0
2021-11-07 23:00:00,5.0,77.0,11.5,1007.2,100.0,0.0
2021-11-08 00:00:00,4.7,78.0,10.9,1008.2,100.0,0.0
2021-11-08 01:00:00,4.7,79.0,11.0,1008.9,100.0,0.0
2021-11-08 02:00:00,4.4,80.0,14.1,1009.7,100.0,0.0
2021-11-08 03:00:00,4.5,81.0,11.1,1010.5,100.0,0.0
2021-11-08 04:00:00,4.7,80.0,9.8,1011.4,100.0,0.1
2021-11-08 05:00:00,4.7,82.0,10.6,1012.0,100.0,0.1
2021-11-08 06:00:00,4.6,84.0,13.8,1012.7,100.0,0.1
2021-11-08 07:00:00,4.4,86.0,13.9,1013.5,100.0,0.1
2021-11-08 08:00:00,4.3,88.0,13.5,1013.9,100.0,0.3
2021-11-08 09:00:00,4.1,91.0,13.7,1014.9,100.0,0.2
2021-11-08 10:00:00,4.3,91.0,13.7,1015.8,100.0,0.1
2021-11-08 11:00:00,4.6,90.0,13.4,1016.6,100.0,0.0
2021-11-08 12:00:00,5.0,89.0,13.3,1017.2,100.0,0.0
2021-11-08 13:00:00,5.3,89.0,11.3,1017.7,100.0,0.0
2021-11-08 14:00:00,4.8,94.0,13.3,1018.0,100.0,0.1
2021-11-08 15:00:00,5.2,94.0,14.1,1018.1,100.0,0.2
2021-11-08 16:00:00,5.7,94.0,10.7,1018.0,100.0,0.2
2021-11-08 17:00:00,6.2,95.0,7.3,1018.4,100.0,0.2
2021-11-08 18:00:00,6.6,94.0,8.2,1018.9,100.0,0.1
2021-11-08 19:00:00,6.9,95.0,11.8,1019.0,100.0,0.1
2021-11-08 20:00:00,6.5,100.0,12.6,1019.3,100.0,0.3
2021-11-08 21:00:00,7.2,91.0,15.3,1019.2,100.0,0.2
2021-11-08 22:00:00,7.3,91.0,16.7,1019.7,100.0,0.1
2021-11-08 23:00:00,7.2,90.0,16.8,1019.8,100.0,0.1
2021-11-09 00:00:00,7.1,89.0,18.0,1019.2,100.0,0.1
2021-11-09 01:00:00,7.2,87.0,19.5,1018.9,100.0,0.1
2021-11-09 02:00:00,7.2,86.0,19.5,1018.3,100.0,0.0
2021-11-09 03:00:00,7.6,84.0,21.6,1017.3,100.0,0.0
2021-11-09 04:00:00,8.1,84.0,20.5,1016.0,100.0,0.1
2021-11-09 05:00:00,8.2,94.0,23.4,1014.9,100.0,1.8
2021-11-09 06:00:00,8.4,100.0,26.8,1014.0,100.0,1.1
2021-11-09 07:00:00,9.3,100.0,20.4,1013.1,100.0,0.9
2021-11-09 08:00:00,9.5,100.0,24.1,1012.3,100.0,0.6
2021-11-09 09:00:00,9.7,100.0,21.7,1012.2,100.0,1.6
2021-11-09 10:00:00,10.4,100.0,22.3,1011.4,100.0,1.1
2021-11-09 11:00:00,10.9,100.0,21.4,1011.3,100.0,0.7
2021-11-09 12:00:00,11.1,100.0,20.6,1011.3,100.0,0.8
2021-11-09 13:00:00,11.2,100.0,19.9,1011.1,100.0,0.8
2021-11-09 14:00:00,11.2,100.0,16.4,1011.6,100.0,1.0
2021-11-09 15:00:00,10.9,100.0,15.1,1011.4,100.0,0.4
2021-11-09 16:00:00,10.9,100.0,16.6,1011.6,100.0,0.2
2021-11-09 17:00:00,10.8,100.0,15.8,1011.4,100.0,0.2
2021-11-09 18:00:00,10.8,100.0,16.8,1011.8,100.0,0.2
2021-11-09 19:00:00,10.9,98.0,16.5,1011.5,100.0,0.1
2021-11-09 20:00:00,11.0,98.0,18.6,1011.5,100.0,0.0
2021-11-09 21:00:00,10.9,98.0,18.9,1011.9,100.0,0.0
2021-11-09 22:00:00,10.8,98.0,16.3,1012.0,100.0,0.0
2021-11-09 23:00:00,10.8,98.0,14.3,1012.3,100.0,0.0
2021-11-10 00:00:00,10.7,98.0,13.7,1012.4,100.0,0.0
2021-11-10 01:00:00,10.6,98.0,15.5,1012.3,100.0,0.0
2021-11-10 02:00:00,10.0,97.0,14.3,1012.4,100.0,0.1
2021-11-10 03:00:00,10.4,97.0,14.8,1012.2,100.0,0.0
2021-11-10 04:00:00,10.4,97.0,15.9,1012.0,100.0,0.0
2021-11-10 05:00:00,9.9,97.0,15.6,1011.9,100.0,0.0
2021-11-10 06:00:00,9.5,96.0,16.0,1012.1,100.0,0.0
2021-11-10 07:00:00,9.3,96.0,16.0,1012.1,100.0,0.0
2021-11-10 08:00:00,9.3,95.0,16.5,1012.1,100.0,0.0
2021-11-10 09:00:00,9.3,94.0,15.9,1012.3,100.0,0.0
2021-11-10 10:00:00,9.4,94.0,15.6,1012.9,100.0,0.0
2021-11-10 11:00:00,9.9,91.0,16.1,1013.3,99.0,0.0
2021-11-10 12:00:00,10.7,87.0,16.5,1013.7,100.0,0.0
2021-11-10 13:00:00,11.0,83.0,14.5,1014.0,100.0,0.0
2021-11-10 14:00:00,10.5,78.0,16.2,1014.8,100.0,0.0
2021-11-10 15:00:00,10.1,71.0,16.2,1015.3,100.0,0.0
2021-11-10 16:00:00,9.4,73.0,15.2,1015.9,99.0,0.0
2021-11-10 17:00:00,8.5,76.0,13.4,1016.4,9.0,0.0
2021-11-10 18:00:00,7.4,80.0,11.9,1016.7,1.0,0.0
2021-11-10 19:00:00,6.5,83.0,11.6,1017.2,16.0,0.0
2021-11-10 20:00:00,5.8,87.0,10.6,1017.6,98.0,0.0
2021-11-10 21:00:00,5.2,90.0,9.9,1017.9,95.0,0.0
2021-11-10 22:00:00,4.8,91.0,9.9,1017.8,35.0,0.0
2021-11-10 23:00:00,4.6,90.0,10.1,1017.7,35.0,0.0
2021-11-11 00:00:00,4.6,91.0,10.8,1017.6,1.0,0.0
2021-11-11 01:00:00,4.8,90.0,10.8,1017.5,100.0,0.0
2021-11-11 02:00:00,4.6,88.0,6.5,1017.2,96.0,0.0
2021-11-11 03:00:00,6.0,86.0,11.1,1016.5,100.0,0.0
2021-11-11 04:00:00,6.9,83.0,13.9,1015.8,100.0,0.0
2021-11-11 05:00:00,7.8,78.0,14.9,1014.8,71.0,0.0
2021-11-11 06:00:00,7.7,77.0,15.8,1014.1,27.0,0.0
2021-11-11 07:00:00,7.6,76.0,16.5,1013.4,53.0,0.0
2021-11-11 08:00:00,8.1,74.0,19.8,1012.3,63.0,0.0
2021-11-11 09:00:00,8.2,74.0,22.4,1011.5,21.0,0.0
2021-11-11 10:00:00,8.8,77.0,25.1,1011.3,97.0,0.0
2021-11-11 11:00:00,9.6,79.0,23.7,1011.2,100.0,0.1
2021-11-11 12:00:00,8.8,82.0,20.6,1011.1,30.0,0.3
2021-11-11 13:00:00,9.5,76.0,16.7,1011.4,47.0,0.0
2021-11-11 14:00:00,9.4,73.0,15.3,1012.3,58.0,0.0
2021-11-11 15:00:00,9.2,71.0,18.0,1012.8,89.0,0.0
2021-11-11 16:00:00,8.7,68.0,17.4,1013.3,92.0,0.0
2021-11-11 17:00:00,7.7,71.0,14.6,1013.6,93.0,0.0
2021-11-11 18:00:00,7.2,70.0,15.5,1014.1,100.0,0.0
2021-11-11 19:00:00,6.9,71.0,16.6,1014.4,99.0,0.0
2021-11-11 20:00:00,6.4,72.0,17.3,1014.7,96.0,0.0
2021-11-11 21:00:00,6.1,73.0,15.0,1014.9,94.0,0.0
2021-11-11 22:00:00,5.6,77.0,12.8,1015.4,97.0,0.0
2021-11-11 23:00:00,5.1,80.0,12.3,1016.0,94.0,0.0
2021-11-12 00:00:00,4.9,82.0,11.6,1016.0,100.0,0.0
2021-11-12 01:00:00,5.1,81.0,10.0,1015.8,100.0,0.0
2021-11-12 02:00:00,5.1,83.0,11.2,1016.8,100.0,0.0
2021-11-12 03:00:00,4.9,84.0,9.4,1016.5,100.0,0.0
2021-11-12 04:00:00,5.0,82.0,7.6,1016.4,100.0,0.0
2021-11-12 05:00:00,4.7,85.0,3.6,1015.6,100.0,0.0
2021-11-12 06:00:00,3.9,88.0,3.9,1015.3,79.0,0.0
2021-11-12 07:00:00,3.2,88.0,3.1,1015.0,96.0,0.0
2021-11-12 08:00:00,2.5,90.0,4.8,1015.0,99.0,0.0
2021-11-12 09:00:00,1.2,96.0,5.8,1014.9,89.0,0.0
2021-11-12 10:00:00,1.8,93.0,7.8,1015.1,100.0,0.0
2021-11-12 11:00:00,5.5,80.0,10.5,1014.5,100.0,0.0
2021-11-12 12:00:00,6.5,79.0,12.8,1014.0,100.0,0.0
2021-11-12 13:00:00,7.2,80.0,14.0,1013.4,100.0,0.1
2021-11-12 14:00:00,7.6,94.0,13.8,1013.1,100.0,0.8
2021-11-12 15:00:00,8.0,100.0,15.5,1012.2,100.0,2.0
2021-11-12 16:00:00,8.5,100.0,17.0,1011.2,100.0,3.9
2021-11-12 17:00:00,8.6,100.0,17.4,1010.6,100.0,4.3
2021-11-12 18:00:00,9.1,100.0,14.8,1009.9,100.0,4.9
2021-11-12 19:00:00,9.6,100.0,20.2,1010.0,100.0,2.0
2021-11-12 20:00:00,9.6,93.0,20.0,1010.1,100.0,0.5
2021-11-12 21:00:00,8.9,99.0,19.2,1009.9,100.0,0.7
2021-11-12 22:00:00,9.2,95.0,19.5,1009.8,100.0,0.9
2021-11-12 23:00:00,9.0,94.0,20.6,1010.0,100.0,0.7
2021-11-13 00:00:00,8.8,94.0,17.3,1010.0,100.0,0.2
2021-11-13 01:00:00,8.6,95.0,15.3,1009.8,100.0,0.3
2021-11-13 02:00:00,8.2,100.0,16.9,1009.6,100.0,2.3
2021-11-13 03:00:00,8.2,100.0,17.2,1009.8,100.0,1.2
2021-11-13 04:00:00,8.1,100.0,17.9,1010.1,100.0,1.7
2021-11-13 05:00:00,8.3,97.0,17.7,1010.3,100.0,0.9
2021-11-13 06:00:00,8.4,96.0,15.1,1010.6,100.0,0.4
2021-11-13 07:00:00,8.4,96.0,15.2,1011.1,100.0,0.1
2021-11-13 08:00:00,8.3,95.0,14.3,1011.8,99.0,0.2
2021-11-13 09:00:00,8.3,96.0,15.0,1012.5,100.0,0.3
2021-11-13 10:00:00,7.9,100.0,15.6,1013.5,100.0,0.2
2021-11-13 11:00:00,8.0,100.0,16.2,1014.1,100.0,0.4
2021-11-13 12:00:00,7.9,100.0,17.2,1014.7,100.0,0.5
2021-11-13 13:00:00,7.2,100.0,19.9,1015.2,100.0,0.6
2021-11-13 14:00:00,5.6,100.0,21.5,1016.3,100.0,0.5
2021-11-13 15:00:00,5.9,95.0,21.6,1017.1,100.0,0.2
2021-11-13 16:00:00,5.9,93.0,20.5,1017.6,100.0,0.0
2021-11-13 17:00:00,5.6,92.0,20.2,1018.2,89.0,0.0
2021-11-13 18:00:00,5.3,91.0,20.2,1019.0,100.0,0.0
2021-11-13 19:00:00,5.4,89.0,19.7,1019.8,100.0,0.0
2021-11-13 20:00:00,5.6,87.0,19.0,1020.6,100.0,0.0
2021-11-13 21:00:00,5.8,85.0,17.5,1021.2,100.0,0.0
2021-11-13 22:00:00,6.0,83.0,16.7,1021.9,100.0,0.0
2021-11-13 23:00:00,6.2,83.0,16.0,1022.6,100.0,0.0
2021-11-14 00:00:00,6.2,82.0,16.1,1023.5,100.0,0.0
2021-11-14 01:00:00,6.1,81.0,16.1,1024.0,100.0,0.0
2021-11-14 02:00:00,5.7,81.0,16.4,1024.5,95.0,0.0
2021-11-14 03:00:00,5.4,81.0,15.6,1024.8,93.0,0.0
2021-11-14 04:00:00,5.2,82.0,15.5,1025.3,93.0,0.0
2021-11-14 05:00:00,5.3,82.0,15.4,1026.0,100.0,0.0
2021-11-14 06:00:00,5.2,82.0,15.2,1026.7,98.0,0.0
2021-11-14 07:00:00,5.1,83.0,15.6,1027.1,100.0,0.0
2021-11-14 08:00:00,5.1,84.0,15.2,1027.4,100.0,0.0
2021-11-14 09:00:00,5.2,84.0,14.7,1028.4,100.0,0.0
2021-11-14 10:00:00,5.3,84.0,13.9,1029.0,100.0,0.0
2021-11-14 11:00:00,5.7,83.0,13.4,1029.3,100.0,0.0
2021-11-14 12:00:00,6.3,83.0,14.0,1029.7,100.0,0.0
2021-11-14 13:00:00,6.7,82.0,15.4,1030.1,100.0,0.0
2021-11-14 14:00:00,6.7,82.0,15.2,1030.5,100.0,0.0
2021-11-14 15:00:00,6.5,83.0,13.9,1030.8,100.0,0.0
2021-11-14 16:00:00,6.3,84.0,12.9,1030.8,100.0,0.0
2021-11-14 17:00:00,6.1,85.0,12.3,1030.9,100.0,0.0
2021-11-14 18:00:00,5.9,86.0,12.6,1031.1,100.0,0.0
2021-11-14 19:00:00,5.9,85.0,12.0,1031.2,95.0,0.0
2021-11-14 20:00:00,5.7,84.0,12.7,1031.3,92.0,0.0
2021-11-14 21:00:00,5.7,83.0,11.5,1031.5,100.0,0.0
2021-11-14 22:00:00,5.6,84.0,10.2,1031.7,100.0,0.0
2021-11-14 23:00:00,5.6,84.0,9.3,1031.7,100.0,0.0
2021-11-15 00:00:00,5.7,85.0,9.5,1031.3,100.0,0.0
2021-11-15 01:00:00,5.6,85.0,9.7,1030.9,100.0,0.1
2021-11-15 02:00:00,5.0,88.0,11.8,1031.1,100.0,0.1
2021-11-15 03:00:00,4.9,88.0,12.2,1030.6,100.0,0.1
2021-11-15 04:00:00,4.9,89.0,12.4,1030.2,100.0,0.1
2021-11-15 05:00:00,5.2,88.0,11.5,1029.7,100.0,0.1
2021-11-15 06:00:00,5.5,88.0,9.2,1029.4,100.0,0.1
2021-11-15 07:00:00,5.9,89.0,5.7,1028.9,100.0,0.1
2021-11-15 08:00:00,6.0,93.0,2.9,1028.7,100.0,0.2
2021-11-15 09:00:00,5.7,100.0,3.7,1028.7,100.0,0.4
2021-11-15 10:00:00,6.0,100.0,4.3,1028.9,100.0,0.1
2021-11-15 11:00:00,7.1,91.0,5.7,1028.5,100.0,0.1
2021-11-15 12:00:00,7.5,94.0,8.4,1028.2,100.0,0.1
2021-11-15 13:00:00,7.9,92.0,10.2,1027.8,100.0,0.1
2021-11-15 14:00:00,7.8,94.0,8.9,1027.5,100.0,0.0
2021-11-15 15:00:00,7.9,94.0,9.5,1027.0,100.0,0.1
2021-11-15 16:00:00,7.9,94.0,11.3,1026.7,100.0,0.1
2021-11-15 17:00:00,7.9,94.0,10.6,1026.4,100.0,0.0
2021-11-15 18:00:00,8.0,94.0,10.6,1026.4,100.0,0.0
2021-11-15 19:00:00,8.2,94.0,11.3,1026.2,100.0,0.1
2021-11-15 20:00:00,8.3,95.0,11.6,1025.8,100.0,0.2
2021-11-15 21:00:00,8.0,100.0,10.9,1025.7,100.0,0.3
2021-11-15 22:00:00,8.5,96.0,13.0,1025.3,100.0,0.1
2021-11-15 23:00:00,8.5,96.0,13.4,1025.0,100.0,0.0
2021-11-16 00:00:00,8.4,95.0,12.5,1024.9,100.0,0.0
2021-11-16 01:00:00,8.4,95.0,12.1,1024.8,100.0,0.1
2021-11-16 02:00:00,8.4,93.0,11.1,1024.2,100.0,0.1
2021-11-16 03:00:00,8.4,93.0,11.4,1023.7,100.0,0.1
2021-11-16 04:00:00,8.4,92.0,11.7,1023.2,100.0,0.0
2021-11-16 05:00:00,8.2,92.0,12.4,1022.6,100.0,0.0
2021-11-16 06:00:00,8.4,90.0,13.1,1022.2,100.0,0.0
2021-11-16 07:00:00,8.6,88.0,13.5,1021.7,100.0,0.0
2021-11-16 08:00:00,8.6,87.0,14.6,1021.0,100.0,0.0
2021-11-16 09:00:00,8.6,86.0,14.8,1020.7,100.0,0.0
2021-11-16 10:00:00,8.8,85.0,15.1,1020.6,100.0,0.0
2021-11-16 11:00:00,8.7,89.0,16.4,1020.3,100.0,0.2
2021-11-16 12:00:00,8.7,91.0,18.2,1019.6,100.0,0.2
2021-11-16 13:00:00,8.7,92.0,18.5,1018.9,100.0,0.2
2021-11-16 14:00:00,8.4,91.0,16.9,1018.7,100.0,0.1
2021-11-16 15:00:00,8.5,90.0,15.9,1018.0,100.0,0.1
2021-11-16 16:00:00,8.3,89.0,15.6,1017.2,100.0,0.1
2021-11-16 17:00:00,8.2,87.0,15.9,1016.3,100.0,0.0
2021-11-16 18:00:00,8.2,85.0,15.7,1015.9,100.0,0.0
2021-11-16 19:00:00,8.1,87.0,16.5,1014.9,100.0,0.0
2021-11-16 20:00:00,8.1,90.0,15.9,1014.3,100.0,0.0
2021-11-16 21:00:00,8.2,91.0,15.1,1013.6,100.0,0.3
2021-11-16 22:00:00,8.1,95.0,16.3,1012.5,100.0,0.6
2021-11-16 23:00:00,8.2,95.0,15.6,1011.6,100.0,0.2
2021-11-17 00:00:00,8.6,93.0,17.1,1010.8,100.0,0.2
2021-11-17 01:00:00,8.5,93.0,21.5,1009.8,100.0,0.3
2021-11-17 02:00:00,8.8,93.0,23.5,1009.0,100.0,0.3
2021-11-17 03:00:00,8.3,99.0,24.8,1008.0,100.0,0.6
2021-11-17 04:00:00,8.7,100.0,20.8,1006.9,100.0,1.1
2021-11-17 05:00:00,8.6,100.0,24.0,1005.8,100.0,0.8
2021-11-17 06:00:00,8.9,100.0,22.1,1004.7,100.0,2.0
2021-11-17 07:00:00,9.2,97.0,16.5,1004.1,96.0,0.9
2021-11-17 08:00:00,8.7,97.0,12.3,1003.9,100.0,0.0
2021-11-17 09:00:00,7.9,95.0,15.1,1004.3,84.0,0.0
2021-11-17 10:00:00,6.7,94.0,14.9,1005.1,23.0,0.0
2021-11-17 11:00:00,6.8,92.0,15.2,1005.5,0.0,0.0
2021-11-17 12:00:00,7.3,88.0,15.1,1005.7,5.0,0.0
2021-11-17 13:00:00,7.7,83.0,15.9,1005.7,6.0,0.0
2021-11-17 14:00:00,8.2,78.0,17.3,1006.1,3.0,0.0
2021-11-17 15:00:00,8.0,77.0,16.0,1006.0,4.0,0.0
2021-11-17 16:00:00,7.4,77.0,16.3,1006.2,13.0,0.0
2021-11-17 17:00:00,6.6,79.0,17.3,1006.6,10.0,0.0
2021-11-17 18:00:00,6.0,81.0,18.4,1006.8,9.0,0.0
2021-11-17 19:00:00,5.6,82.0,18.0,1006.8,18.0,0.0
2021-11-17 20:00:00,5.6,82.0,17.8,1007.1,6.0,0.0
2021-11-17 21:00:00,5.2,82.0,16.7,1007.4,5.0,0.0
2021-11-17 22:00:00,5.0,82.0,17.4,1007.1,19.0,0.0
2021-11-17 23:00:00,5.1,83.0,16.8,1007.1,20.0,0.0
2021-11-18 00:00:00,5.3,85.0,19.1,1007.5,30.0,0.0
2021-11-18 01:00:00,5.6,85.0,19.2,1008.1,78.0,0.0
2021-11-18 02:00:00,5.6,83.0,18.9,1008.9,100.0,0.0
2021-11-18 03:00:00,5.5,83.0,16.0,1009.4,100.0,0.0
2021-11-18 04:00:00,5.2,84.0,14.5,1009.7,80.0,0.0
2021-11-18 05:00:00,4.8,86.0,14.0,1009.7,98.0,0.0
2021-11-18 06:00:00,5.3,84.0,12.7,1009.9,100.0,0.0
2021-11-18 07:00:00,5.7,84.0,11.5,1010.1,100.0,0.0
2021-11-18 08:00:00,6.0,85.0,11.1,1009.5,96.0,0.0
2021-11-18 09:00:00,5.6,89.0,10.5,1009.1,94.0,0.0
2021-11-18 10:00:00,6.5,89.0,9.3,1008.8,100.0,0.0
2021-11-18 11:00:00,8.3,90.0,14.6,1007.7,100.0,0.0
2021-11-18 12:00:00,9.4,94.0,21.1,1006.6,100.0,0.2
2021-11-18 13:00:00,9.7,96.0,20.0,1004.9,100.0,0.1
2021-11-18 14:00:00,10.0,95.0,19.0,1003.7,100.0,0.0
2021-11-18 15:00:00,11.4,89.0,21.2,1003.0,100.0,0.0
2021-11-18 16:00:00,11.7,88.0,24.1,1003.0,100.0,0.0
2021-11-18 17:00:00,11.9,83.0,23.1,1003.1,78.0,0.0
2021-11-18 18:00:00,11.4,85.0,22.3,1003.3,100.0,0.0
2021-11-18 19:00:00,11.2,78.0,21.7,1003.5,89.0,0.0
2021-11-18 20:00:00,10.5,75.0,20.9,1004.4,92.0,0.0
2021-11-18 21:00:00,10.2,69.0,17.2,1005.3,97.0,0.0
2021-11-18 22:00:00,9.6,69.0,18.0,1006.0,63.0,0.0
2021-11-18 23:00:00,9.7,70.0,18.1,1006.8,67.0,0.0
2021-11-19 00:00:00,9.8,79.0,17.1,1007.4,100.0,0.0
2021-11-19 01:00:00,10.4,87.0,17.6,1007.1,100.0,0.0
2021-11-19 02:00:00,10.2,94.0,17.1,1006.9,100.0,0.0
2021-11-19 03:00:00,11.2,92.0,21.3,1006.0,100.0,0.1
2021-11-19 04:00:00,12.4,88.0,24.8,1005.4,100.0,0.1
2021-11-19 05:00:00,12.6,87.0,25.8,1004.9,100.0,0.1
2021-11-19 06:00:00,12.6,87.0,26.0,1004.6,100.0,0.1
2021-11-19 07:00:00,12.9,84.0,26.2,1004.5,100.0,0.1
2021-11-19 08:00:00,12.3,86.0,26.8,1004.3,96.0,0.2
2021-11-19 09:00:00,12.5,83.0,28.4,1005.0,99.0,0.1
2021-11-19 10:00:00,13.0,80.0,27.5,1005.4,100.0,0.0
2021-11-19 11:00:00,12.9,75.0,29.6,1005.2,62.0,0.0
2021-11-19 12:00:00,12.8,71.0,30.3,1005.3,68.0,0.0
2021-11-19 13:00:00,12.5,72.0,27.8,1005.4,62.0,0.0
2021-11-19 14:00:00,12.8,69.0,27.7,1005.6,49.0,0.0
2021-11-19 15:00:00,12.1,69.0,29.3,1005.6,71.0,0.0
2021-11-19 16:00:00,11.4,66.0,31.6,1005.6,35.0,0.0
2021-11-19 17:00:00,10.3,68.0,28.6,1005.9,32.0,0.0
2021-11-19 18:00:00,9.8,62.0,29.4,1006.2,24.0,0.0
2021-11-19 19:00:00,9.6,62.0,26.8,1006.6,56.0,0.0
2021-11-19 20:00:00,9.5,64.0,22.4,1007.7,27.0,0.0
2021-11-19 21:00:00,9.2,66.0,18.7,1009.0,44.0,0.0
2021-11-19 22:00:00,9.2,65.0,18.4,1010.7,65.0,0.0
2021-11-19 23:00:00,9.0,63.0,16.6,1011.7,33.0,0.0
2021-11-20 00:00:00,8.4,66.0,15.5,1012.8,63.0,0.0
2021-11-20 01:00:00,8.3,67.0,14.4,1012.9,49.0,0.0
2021-11-20 02:00:00,7.6,71.0,12.4,1013.6,100.0,0.0
2021-11-20 03:00:00,8.1,71.0,12.1,1013.8,100.0,0.0
2021-11-20 04:00:00,8.3,74.0,12.2,1013.3,100.0,0.0
2021-11-20 05:00:00,8.5,75.0,11.8,1012.4,100.0,0.0
2021-11-20 06:00:00,8.5,77.0,9.6,1011.8,100.0,0.0
2021-11-20 07:00:00,8.3,80.0,9.3,1010.6,100.0,0.0
2021-11-20 08:00:00,8.0,79.0,7.6,1009.8,100.0,0.1
2021-11-20 09:00:00,7.8,79.0,6.9,1008.7,100.0,0.1
2021-11-20 10:00:00,7.4,81.0,7.2,1007.9,100.0,0.0
2021-11-20 11:00:00,7.7,82.0,7.6,1006.9,100.0,0.0
2021-11-20 12:00:00,8.4,81.0,7.3,1006.1,100.0,0.0
2021-11-20 13:00:00,8.7,83.0,8.6,1005.5,100.0,0.0
2021-11-20 14:00:00,7.9,89.0,7.6,1005.8,100.0,0.2
2021-11-20 15:00:00,7.9,90.0,10.1,1004.9,100.0,0.2
2021-11-20 16:00:00,7.8,93.0,8.7,1003.8,100.0,0.5
2021-11-20 17:00:00,7.4,100.0,7.3,1002.8,100.0,0.8
2021-11-20 18:00:00,7.3,100.0,5.9,1001.8,100.0,0.9
2021-11-20 19:00:00,7.2,100.0,6.8,1000.8,100.0,0.4
2021-11-20 20:00:00,7.3,95.0,10.6,1000.1,98.0,0.0
2021-11-20 21:00:00,6.6,94.0,12.7,999.9,65.0,0.0
2021-11-20 22:00:00,6.2,95.0,13.6,999.8,54.0,0.6
2021-11-20 23:00:00,5.8,94.0,13.6,1000.3,95.0,0.1
2021-11-21 00:00:00,5.7,94.0,10.7,1000.5,99.0,0.0
2021-11-21 01:00:00,5.6,95.0,9.4,1000.4,99.0,0.0
2021-11-21 02:00:00,4.4,93.0,7.8,1000.9,90.0,0.0
2021-11-21 03:00:00,5.0,93.0,8.6,1001.3,100.0,0.0
2021-11-21 04:00:00,4.6,91.0,14.7,1001.9,100.0,0.0
2021-11-21 05:00:00,4.1,92.0,13.7,1002.0,93.0,0.1
2021-11-21 06:00:00,3.7,90.0,13.9,1002.6,99.0,0.0
2021-11-21 07:00:00,4.2,83.0,14.5,1003.5,78.0,0.0
2021-11-21 08:00:00,3.5,82.0,13.0,1004.5,58.0,0.0
2021-11-21 09:00:00,2.4,86.0,11.3,1005.6,99.0,0.0
2021-11-21 10:00:00,2.6,84.0,10.7,1006.9,100.0,0.0
2021-11-21 11:00:00,3.4,82.0,10.2,1008.1,99.0,0.0
2021-11-21 12:00:00,4.4,80.0,9.8,1009.2,1.0,0.0
2021-11-21 13:00:00,5.5,76.0,7.9,1009.9,18.0,0.0
2021-11-21 14:00:00,6.1,68.0,9.3,1011.1,3.0,0.0
2021-11-21 15:00:00,6.0,66.0,8.7,1012.1,0.0,0.0
2021-11-21 16:00:00,5.1,68.0,7.8,1012.8,0.0,0.0
2021-11-21 17:00:00,3.6,72.0,9.7,1013.7,0.0,0.0
2021-11-21 18:00:00,2.5,76.0,10.2,1014.5,0.0,0.0
2021-11-21 19:00:00,1.5,79.0,9.7,1015.1,0.0,0.0
2021-11-21 20:00:00,0.5,84.0,9.0,1016.0,0.0,0.0
2021-11-21 21:00:00,-0.4,89.0,7.5,1016.9,25.0,0.0
2021-11-21 22:00:00,-0.7,88.0,6.8,1017.3,35.0,0.0
2021-11-21 23:00:00,-0.6,84.0,5.8,1017.8,45.0,0.0
2021-11-22 00:00:00,-0.9,85.0,3.5,1018.1,100.0,0.0
2021-11-22 01:00:00,-0.4,81.0,2.5,1018.3,28.0,0.0
2021-11-22 02:00:00,-1.1,89.0,10.2,1019.2,50.0,0.0
2021-11-22 03:00:00,-1.3,87.0,10.7,1019.6,84.0,0.0
2021-11-22 04:00:00,-1.5,87.0,10.3,1019.7,36.0,0.0
2021-11-22 05:00:00,-1.7,87.0,9.6,1019.8,28.0,0.0
2021-11-22 06:00:00,-1.8,88.0,10.7,1019.9,58.0,0.0
2021-11-22 07:00:00,-1.5,85.0,10.2,1019.9,77.0,0.0
2021-11-22 08:00:00,-0.4,73.0,10.9,1019.8,98.0,0.0
2021-11-22 09:00:00,1.3,65.0,11.5,1019.6,64.0,0.0
2021-11-22 10:00:00,1.5,71.0,13.2,1019.7,70.0,0.0
2021-11-22 11:00:00,2.6,76.0,13.0,1019.3,71.0,0.0
2021-11-22 12:00:00,3.8,77.0,12.8,1018.7,99.0,0.0
2021-11-22 13:00:00,5.4,77.0,12.9,1017.5,95.0,0.0
2021-11-22 14:00:00,6.6,78.0,20.0,1017.1,99.0,0.0
2021-11-22 15:00:00,7.2,83.0,21.8,1016.6,100.0,0.0
2021-11-22 16:00:00,8.2,84.0,19.1,1015.1,30.0,0.0
2021-11-22 17:00:00,7.8,83.0,22.0,1014.8,20.0,0.0
2021-11-22 18:00:00,7.2,83.0,20.9,1014.7,60.0,0.0
2021-11-22 19:00:00,6.5,83.0,17.5,1014.8,99.0,0.0
2021-11-22 20:00:00,5.9,81.0,16.0,1015.1,99.0,0.0
2021-11-22 21:00:00,6.0,79.0,14.9,1015.3,12.0,0.0
2021-11-22 22:00:00,6.2,76.0,14.7,1015.2,68.0,0.0
2021-11-22 23:00:00,6.5,77.0,15.2,1015.8,100.0,0.0
2021-11-23 00:00:00,6.8,75.0,12.6,1016.2,99.0,0.0
2021-11-23 01:00:00,6.5,76.0,6.5,1016.8,99.0,0.0
2021-11-23 02:00:00,6.5,76.0,11.4,1017.6,88.0,0.0
2021-11-23 03:00:00,5.8,81.0,11.5,1018.1,72.0,0.0
2021-11-23 04:00:00,5.5,82.0,12.1,1018.4,89.0,0.0
2021-11-23 05:00:00,5.1,85.0,11.5,1018.5,77.0,0.0
2021-11-23 06:00:00,4.6,89.0,11.6,1018.7,57.0,0.0
2021-11-23 07:00:00,4.3,90.0,11.2,1018.6,54.0,0.0
2021-11-23 08:00:00,4.2,90.0,10.8,1018.5,88.0,0.0
2021-11-23 09:00:00,4.1,89.0,10.6,1018.5,87.0,0.0
2021-11-23 10:00:00,3.8,91.0,10.9,1018.9,73.0,0.0
2021-11-23 11:00:00,4.8,86.0,9.8,1018.8,5.0,0.0
2021-11-23 12:00:00,6.4,77.0,11.6,1018.7,96.0,0.0
2021-11-23 13:00:00,7.6,73.0,13.6,1018.4,66.0,0.0
2021-11-23 14:00:00,8.4,80.0,11.8,1018.7,47.0,0.0
2021-11-23 15:00:00,8.3,82.0,15.3,1018.5,19.0,0.0
2021-11-23 16:00:00,7.9,82.0,15.3,1018.3,98.0,0.0
2021-11-23 17:00:00,7.4,82.0,15.6,1018.1,15.0,0.0
2021-11-23 18:00:00,7.0,83.0,16.3,1017.8,38.0,0.0
2021-11-23 19:00:00,7.1,84.0,15.0,1017.4,100.0,0.0
2021-11-23 20:00:00,7.0,85.0,13.6,1017.0,100.0,0.0
2021-11-23 21:00:00,7.5,83.0,14.8,1016.8,100.0,0.0
2021-11-23 22:00:00,7.4,85.0,15.2,1016.7,100.0,0.0
2021-11-23 23:00:00,7.6,84.0,14.7,1016.4,100.0,0.0
2021-11-24 00:00:00,7.4,84.0,15.5,1016.1,95.0,0.0
2021-11-24 01:00:00,7.7,83.0,15.9,1015.5,97.0,0.0
2021-11-24 02:00:00,7.7,84.0,17.0,1015.3,96.0,0.0
2021-11-24 03:00:00,7.5,84.0,16.2,1014.8,100.0,0.0
2021-11-24 04:00:00,7.9,85.0,16.8,1014.4,100.0,0.0
2021-11-24 05:00:00,8.0,85.0,17.1,1014.0,100.0,0.0
2021-11-24 06:00:00,7.9,86.0,16.8,1013.4,100.0,0.0
2021-11-24 07:00:00,7.8,85.0,16.5,1013.2,100.0,0.0
2021-11-24 08:00:00,7.5,87.0,14.6,1012.7,100.0,0.0
2021-11-24 09:00:00,7.2,89.0,13.9,1012.4,100.0,0.0
2021-11-24 10:00:00,7.5,89.0,13.0,1012.3,100.0,0.0
2021-11-24 11:00:00,8.3,87.0,14.6,1011.9,96.0,0.0
2021-11-24 12:00:00,8.9,84.0,15.8,1011.4,99.0,0.0
2021-11-24 13:00:00,9.4,80.0,16.4,1010.3,81.0,0.0
2021-11-24 14:00:00,9.5,79.0,17.9,1009.8,91.0,0.0
2021-11-24 15:00:00,9.2,79.0,16.7,1008.7,81.0,0.0
2021-11-24 16:00:00,8.7,82.0,16.1,1007.8,39.0,0.0
2021-11-24 17:00:00,8.0,85.0,16.3,1007.3,46.0,0.0
2021-11-24 18:00:00,8.0,86.0,18.0,1006.7,78.0,0.0
2021-11-24 19:00:00,7.9,87.0,17.4,1006.1,93.0,0.0
2021-11-24 20:00:00,7.9,90.0,16.8,1005.3,67.0,0.0
2021-11-24 21:00:00,7.2,92.0,13.9,1004.9,34.0,0.0
2021-11-24 22:00:00,6.7,88.0,14.3,1004.8,100.0,0.0
2021-11-24 23:00:00,7.0,84.0,14.8,1004.6,99.0,0.1
2021-11-25 00:00:00,6.7,86.0,13.0,1004.3,90.0,0.0
2021-11-25 01:00:00,5.9,89.0,11.8,1003.9,99.0,0.0
2021-11-25 02:00:00,5.9,84.0,11.6,1003.4,100.0,0.0
2021-11-25 03:00:00,5.2,84.0,11.7,1002.8,36.0,0.0
2021-11-25 04:00:00,5.0,81.0,10.9,1002.2,21.0,0.0
2021-11-25 05:00:00,4.5,80.0,9.6,1001.4,36.0,0.0
2021-11-25 06:00:00,4.7,79.0,12.3,1000.7,55.0,0.0
2021-11-25 07:00:00,4.4,81.0,9.6,999.7,67.0,0.0
2021-11-25 08:00:00,4.3,85.0,6.6,998.7,38.0,0.0
2021-11-25 09:00:00,5.0,82.0,6.9,997.9,69.0,0.0
2021-11-25 10:00:00,4.3,87.0,4.0,997.6,78.0,0.0
2021-11-25 11:00:00,3.7,93.0,12.3,997.0,40.0,0.0
2021-11-25 12:00:00,4.2,87.0,12.3,997.2,9.0,0.0
2021-11-25 13:00:00,5.1,81.0,10.8,996.8,0.0,0.0
2021-11-25 14:00:00,5.7,75.0,11.4,997.1,0.0,0.0
2021-11-25 15:00:00,5.7,67.0,12.6,997.7,0.0,0.0
2021-11-25 16:00:00,4.9,66.0,11.4,997.9,0.0,0.0
2021-11-25 17:00:00,3.3,70.0,10.7,998.0,0.0,0.0
2021-11-25 18:00:00,1.9,75.0,9.5,998.4,10.0,0.0
2021-11-25 19:00:00,1.0,80.0,10.2,998.6,84.0,0.0
2021-11-25 20:00:00,0.8,80.0,11.3,998.6,89.0,0.0
2021-11-25 21:00:00,0.2,80.0,11.3,998.1,100.0,0.0
2021-11-25 22:00:00,0.0,80.0,11.8,997.8,98.0,0.0
2021-11-25 23:00:00,-0.2,80.0,11.4,997.4,100.0,0.0
2021-11-26 00:00:00,-0.4,80.0,9.3,996.8,100.0,0.0
2021-11-26 01:00:00,-0.2,79.0,7.5,996.1,99.0,0.0
2021-11-26 02:00:00,-0.4,80.0,5.1,995.3,100.0,0.0
2021-11-26 03:00:00,-0.4,81.0,6.2,994.4,100.0,0.0
2021-11-26 04:00:00,-1.1,83.0,6.1,993.7,100.0,0.0
2021-11-26 05:00:00,-1.2,85.0,4.2,992.9,100.0,0.0
2021-11-26 06:00:00,-1.4,86.0,4.2,992.2,100.0,0.0
2021-11-26 07:00:00,-1.6,86.0,7.6,991.4,100.0,0.0
2021-11-26 08:00:00,-1.7,83.0,9.6,990.7,100.0,0.0
2021-11-26 09:00:00,-1.0,78.0,9.8,990.5,100.0,0.0
2021-11-26 10:00:00,-0.4,77.0,12.7,990.1,100.0,0.0
2021-11-26 11:00:00,1.1,77.0,12.8,989.5,100.0,0.0
2021-11-26 12:00:00,2.7,75.0,12.8,989.0,100.0,0.0
2021-11-26 13:00:00,4.1,70.0,14.8,988.4,100.0,0.0
2021-11-26 14:00:00,3.7,88.0,16.5,988.2,100.0,0.1
2021-11-26 15:00:00,3.1,93.0,16.9,988.1,100.0,0.4
2021-11-26 16:00:00,3.4,93.0,18.4,987.6,100.0,0.1
2021-11-26 17:00:00,3.9,89.0,21.3,987.7,100.0,0.2
2021-11-26 18:00:00,4.0,90.0,24.0,987.8,100.0,0.4
2021-11-26 19:00:00,4.1,86.0,26.0,988.0,100.0,0.6
2021-11-26 20:00:00,4.2,84.0,23.5,988.5,100.0,1.7
2021-11-26 21:00:00,3.9,88.0,21.4,989.2,100.0,0.4
2021-11-26 22:00:00,3.4,93.0,19.5,990.2,100.0,0.6
2021-11-26 23:00:00,3.8,94.0,18.4,991.1,100.0,0.1
2021-11-27 00:00:00,3.2,94.0,17.7,992.0,100.0,0.2
2021-11-27 01:00:00,1.9,96.0,20.5,992.5,100.0,0.2
2021-11-27 02:00:00,2.6,98.0,18.9,992.5,100.0,0.9
2021-11-27 03:00:00,1.4,94.0,24.8,993.2,100.0,0.2
2021-11-27 04:00:00,0.7,92.0,27.2,993.9,100.0,0.5
2021-11-27 05:00:00,0.1,91.0,27.9,994.4,100.0,0.4
2021-11-27 06:00:00,-0.2,89.0,27.9,995.0,100.0,0.2
2021-11-27 07:00:00,0.0,88.0,24.5,995.4,100.0,0.1
2021-11-27 08:00:00,0.3,87.0,25.2,995.8,100.0,0.0
2021-11-27 09:00:00,0.5,85.0,24.8,996.3,100.0,0.0
2021-11-27 10:00:00,0.2,84.0,24.4,997.1,100.0,0.1
2021-11-27 11:00:00,-0.1,83.0,20.9,997.5,100.0,0.2
2021-11-27 12:00:00,-0.1,82.0,21.7,997.8,100.0,0.2
2021-11-27 13:00:00,0.4,78.0,22.0,997.5,100.0,0.3
2021-11-27 14:00:00,-0.4,82.0,20.7,998.1,100.0,0.2
2021-11-27 15:00:00,-0.3,80.0,20.7,998.2,100.0,0.1
2021-11-27 16:00:00,-0.4,80.0,20.5,998.5,100.0,0.0
2021-11-27 17:00:00,-0.5,79.0,20.5,998.7,100.0,0.0
2021-11-27 18:00:00,-0.6,78.0,19.7,999.0,100.0,0.0
2021-11-27 19:00:00,-0.7,78.0,20.0,999.1,100.0,0.1
2021-11-27 20:00:00,-0.9,79.0,20.4,999.1,100.0,0.1
2021-11-27 21:00:00,-1.1,81.0,20.1,999.1,100.0,0.1
2021-11-27 22:00:00,-1.5,83.0,18.9,999.2,100.0,0.1
2021-11-27 23:00:00,-1.4,82.0,18.8,999.2,100.0,0.0
2021-11-28 00:00:00,-1.0,80.0,19.6,998.8,100.0,0.0
2021-11-28 01:00:00,-0.8,80.0,18.7,998.5,100.0,0.0
2021-11-28 02:00:00,-1.0,81.0,19.9,998.2,100.0,0.0
2021-11-28 03:00:00,-1.2,80.0,19.6,997.9,100.0,0.0
2021-11-28 04:00:00,-1.4,81.0,20.7,997.8,100.0,0.0
2021-11-28 05:00:00,-1.2,79.0,20.3,997.5,100.0,0.0
2021-11-28 06:00:00,-1.2,79.0,19.8,997.6,100.0,0.0
2021-11-28 07:00:00,-1.5,79.0,20.0,997.8,100.0,0.0
2021-11-28 08:00:00,-1.5,77.0,20.8,997.9,100.0,0.0
2021-11-28 09:00:00,-1.6,77.0,20.8,998.0,100.0,0.0
2021-11-28 10:00:00,-1.7,77.0,22.1,998.4,100.0,0.1
2021-11-28 11:00:00,-1.6,77.0,22.2,998.5,100.0,0.2
2021-11-28 12:00:00,-1.4,78.0,21.9,998.6,100.0,0.3
2021-11-28 13:00:00,-1.2,78.0,22.7,998.5,100.0,0.3
2021-11-28 14:00:00,-1.2,80.0,24.0,998.5,100.0,0.7
2021-11-28 15:00:00,-1.5,79.0,26.4,998.7,100.0,0.2
2021-11-28 16:00:00,-1.4,78.0,26.4,999.1,99.0,0.2
2021-11-28 17:00:00,-1.6,76.0,25.6,999.8,97.0,0.3
2021-11-28 18:00:00,-2.0,76.0,26.2,1000.4,100.0,0.8
2021-11-28 19:00:00,-2.0,74.0,26.1,1001.1,100.0,0.9
2021-11-28 20:00:00,-1.8,70.0,26.7,1001.8,100.0,0.3
2021-11-28 21:00:00,-1.9,68.0,25.8,1002.7,100.0,0.1
2021-11-28 22:00:00,-2.3,69.0,23.3,1003.5,99.0,0.1
2021-11-28 23:00:00,-2.4,70.0,21.6,1004.2,99.0,0.1
2021-11-29 00:00:00,-2.5,70.0,20.6,1004.8,100.0,0.1
2021-11-29 01:00:00,-2.7,72.0,19.8,1005.0,100.0,0.0
2021-11-29 02:00:00,-2.2,76.0,18.0,1005.3,94.0,0.0
2021-11-29 03:00:00,-2.9,78.0,17.5,1005.9,75.0,0.0
2021-11-29 04:00:00,-3.8,79.0,16.4,1006.7,72.0,0.0
2021-11-29 05:00:00,-4.0,79.0,15.8,1007.0,75.0,0.0
2021-11-29 06:00:00,-4.6,80.0,15.1,1007.2,0.0,0.0
2021-11-29 07:00:00,-5.0,81.0,14.3,1007.2,14.0,0.0
2021-11-29 08:00:00,-5.4,81.0,14.1,1007.5,26.0,0.0
2021-11-29 09:00:00,-5.6,80.0,13.4,1007.6,30.0,0.0
2021-11-29 10:00:00,-5.7,80.0,13.0,1008.0,16.0,0.0
2021-11-29 11:00:00,-5.4,79.0,11.9,1008.1,67.0,0.0
2021-11-29 12:00:00,-4.7,77.0,10.5,1008.1,69.0,0.0
2021-11-29 13:00:00,-3.8,74.0,8.0,1007.5,99.0,0.0
2021-11-29 14:00:00,-3.4,80.0,6.5,1007.0,100.0,0.0
2021-11-29 15:00:00,-4.3,84.0,5.5,1006.7,100.0,0.0
2021-11-29 16:00:00,-4.3,87.0,6.9,1006.0,100.0,0.0
2021-11-29 17:00:00,-4.8,87.0,7.2,1005.3,100.0,0.0
2021-11-29 18:00:00,-5.4,86.0,3.7,1004.5,100.0,0.0
2021-11-29 19:00:00,-5.8,83.0,3.7,1003.4,100.0,0.0
2021-11-29 20:00:00,-5.5,81.0,5.8,1002.0,100.0,0.0
2021-11-29 21:00:00,-4.7,83.0,7.1,1000.9,100.0,0.0
2021-11-29 22:00:00,-2.7,80.0,5.7,999.3,100.0,0.2
2021-11-29 23:00:00,-0.5,82.0,9.9,997.2,100.0,0.5
2021-11-30 00:00:00,1.2,87.0,17.3,994.5,100.0,0.5
2021-11-30 01:00:00,1.5,88.0,26.2,992.0,100.0,0.8
2021-11-30 02:00:00,2.1,94.0,27.8,987.1,100.0,1.6
2021-11-30 03:00:00,2.6,93.0,23.7,983.6,100.0,3.8
2021-11-30 04:00:00,2.5,91.0,18.7,981.8,100.0,0.9
2021-11-30 05:00:00,1.8,87.0,24.5,982.9,78.0,0.4
2021-11-30 06:00:00,1.4,87.0,18.2,984.3,68.0,0.2
2021-11-30 07:00:00,1.3,86.0,18.1,985.2,27.0,0.0
2021-11-30 08:00:00,1.1,85.0,18.8,986.4,91.0,0.0
2021-11-30 09:00:00,1.0,86.0,18.4,988.6,100.0,0.0
2021-11-30 10:00:00,1.2,81.0,18.9,990.2,99.0,0.0
2021-11-30 11:00:00,0.1,84.0,15.7,991.5,62.0,0.0
2021-11-30 12:00:00,-0.1,82.0,13.0,992.8,55.0,0.0
2021-11-30 13:00:00,0.1,79.0,10.2,993.3,87.0,0.0
2021-11-30 14:00:00,-0.1,84.0,6.2,994.3,99.0,0.0
2021-11-30 15:00:00,-0.4,82.0,4.6,994.5,95.0,0.0
2021-11-30 16:00:00,-0.4,81.0,3.3,995.3,71.0,0.0
2021-11-30 17:00:00,-2.7,85.0,5.8,995.9,42.0,0.0
2021-11-30 18:00:00,-4.6,86.0,8.0,995.9,2.0,0.0
2021-11-30 19:00:00,-6.0,86.0,7.9,996.0,98.0,0.0
2021-11-30 20:00:00,-7.2,83.0,5.2,996.4,100.0,0.0
2021-11-30 21:00:00,-5.5,73.0,4.9,996.2,100.0,0.0
2021-11-30 22:00:00,-6.4,75.0,8.6,996.3,100.0,0.0
2021-11-30 23:00:00,-6.3,81.0,9.1,996.0,100.0,0.0
2021-12-01 00:00:00,-6.5,87.0,11.1,996.0,100.0,0.0
2021-12-01 01:00:00,-6.4,90.0,12.7,995.7,100.0,0.0
2021-12-01 02:00:00,-3.9,90.0,14.8,995.4,100.0,0.0
2021-12-01 03:00:00,-2.9,90.0,15.8,994.4,100.0,0.0
2021-12-01 04:00:00,-2.0,91.0,17.3,993.5,100.0,0.1
2021-12-01 05:00:00,-1.6,90.0,18.2,992.7,100.0,0.1
2021-12-01 06:00:00,-1.3,89.0,18.9,991.8,100.0,0.1
2021-12-01 07:00:00,-1.5,89.0,22.2,990.6,100.0,0.3
2021-12-01 08:00:00,-1.7,89.0,22.9,990.1,100.0,0.4
2021-12-01 09:00:00,-1.4,85.0,23.3,989.2,100.0,0.5
2021-12-01 10:00:00,-1.4,85.0,25.1,988.4,100.0,0.7
2021-12-01 11:00:00,-0.6,86.0,24.2,987.9,100.0,1.0
2021-12-01 12:00:00,-0.3,88.0,25.7,987.3,100.0,1.2
2021-12-01 13:00:00,-0.9,83.0,26.2,987.2,100.0,0.5
2021-12-01 14:00:00,-1.3,85.0,27.3,987.0,100.0,0.4
2021-12-01 15:00:00,-2.8,85.0,24.2,987.0,100.0,0.5
2021-12-01 16:00:00,-2.8,77.0,27.9,987.1,100.0,0.3
2021-12-01 17:00:00,-2.7,71.0,24.2,987.3,100.0,0.2
2021-12-01 18:00:00,-2.8,69.0,24.4,987.6,100.0,0.1
2021-12-01 19:00:00,-2.7,68.0,22.1,988.0,100.0,0.0
2021-12-01 20:00:00,-2.8,68.0,19.9,988.4,100.0,0.0
2021-12-01 21:00:00,-2.8,67.0,18.3,988.7,100.0,0.0
2021-12-01 22:00:00,-3.1,68.0,15.6,989.1,100.0,0.0
2021-12-01 23:00:00,-3.3,70.0,13.7,989.2,98.0,0.0
2021-12-02 00:00:00,-4.0,73.0,11.9,989.5,94.0,0.0
2021-12-02 01:00:00,-4.1,73.0,11.2,989.7,100.0,0.0
2021-12-02 02:00:00,-2.9,68.0,12.3,990.3,100.0,0.0
2021-12-02 03:00:00,-3.6,69.0,11.1,991.0,100.0,0.0
2021-12-02 04:00:00,-3.6,69.0,11.2,991.7,100.0,0.0
2021-12-02 05:00:00,-3.7,69.0,11.5,992.2,97.0,0.0
2021-12-02 06:00:00,-4.1,70.0,12.6,992.8,56.0,0.0
2021-12-02 07:00:00,-4.5,72.0,13.7,993.3,0.0,0.0
2021-12-02 08:00:00,-4.9,72.0,13.1,993.9,0.0,0.0
2021-12-02 09:00:00,-5.2,74.0,13.5,994.7,0.0,0.0
2021-12-02 10:00:00,-5.6,75.0,12.2,995.1,5.0,0.0
2021-12-02 11:00:00,-6.2,78.0,11.2,995.0,2.0,0.0
2021-12-02 12:00:00,-5.4,73.0,7.9,994.9,37.0,0.0
2021-12-02 13:00:00,-3.7,67.0,7.8,994.5,29.0,0.0
2021-12-02 14:00:00,-1.8,61.0,12.2,995.1,5.0,0.0
2021-12-02 15:00:00,-2.9,68.0,8.6,994.9,55.0,0.0
2021-12-02 16:00:00,-3.3,73.0,8.4,994.8,100.0,0.0
2021-12-02 17:00:00,-2.2,71.0,12.7,994.8,83.0,0.0
2021-12-02 18:00:00,-2.3,72.0,13.7,995.2,54.0,0.0
2021-12-02 19:00:00,-2.8,75.0,12.6,995.2,54.0,0.0
2021-12-02 20:00:00,-3.4,78.0,10.8,995.4,0.0,0.0
2021-12-02 21:00:00,-4.0,77.0,8.2,995.6,0.0,0.0
2021-12-02 22:00:00,-8.2,83.0,10.9,995.7,51.0,0.0
2021-12-02 23:00:00,-6.1,77.0,8.6,996.0,87.0,0.0
2021-12-03 00:00:00,-9.2,83.0,10.6,996.4,99.0,0.0
2021-12-03 01:00:00,-5.9,79.0,13.5,996.5,100.0,0.0
2021-12-03 02:00:00,-5.4,81.0,11.8,996.4,97.0,0.0
2021-12-03 03:00:00,-5.8,80.0,12.2,996.5,100.0,0.0
2021-12-03 04:00:00,-6.2,81.0,9.4,996.7,94.0,0.0
2021-12-03 05:00:00,-6.7,81.0,7.6,996.9,100.0,0.0
2021-12-03 06:00:00,-4.9,76.0,10.2,996.7,100.0,0.0
2021-12-03 07:00:00,-3.9,79.0,10.7,996.6,100.0,0.1
2021-12-03 08:00:00,-4.0,84.0,11.8,996.4,100.0,0.0
2021-12-03 09:00:00,-4.0,87.0,13.2,996.4,100.0,0.0
2021-12-03 10:00:00,-4.0,88.0,15.3,996.5,100.0,0.1
2021-12-03 11:00:00,-3.9,88.0,15.5,996.4,100.0,0.2
2021-12-03 12:00:00,-4.0,88.0,16.8,996.1,100.0,0.3
2021-12-03 13:00:00,-3.8,87.0,16.9,995.5,100.0,0.3
2021-12-03 14:00:00,-4.6,89.0,19.3,994.3,100.0,0.4
2021-12-03 15:00:00,-3.9,86.0,20.7,993.3,100.0,0.6
2021-12-03 16:00:00,-3.1,87.0,25.6,992.2,100.0,0.9
2021-12-03 17:00:00,-1.9,89.0,24.8,991.5,100.0,1.0
2021-12-03 18:00:00,-1.3,89.0,21.6,990.8,100.0,1.4
2021-12-03 19:00:00,-1.3,88.0,21.6,990.5,100.0,1.7
2021-12-03 20:00:00,-2.1,85.0,24.0,990.6,100.0,2.2
2021-12-03 21:00:00,-2.7,84.0,25.2,990.8,100.0,2.6
2021-12-03 22:00:00,-3.4,86.0,32.9,991.3,100.0,1.9
2021-12-03 23:00:00,-3.5,85.0,33.1,992.0,100.0,1.6
2021-12-04 00:00:00,-4.1,86.0,29.9,992.9,100.0,2.2
2021-12-04 01:00:00,-3.8,86.0,29.5,993.4,100.0,1.3
2021-12-04 02:00:00,-3.6,82.0,25.9,994.4,100.0,0.4
2021-12-04 03:00:00,-3.7,82.0,22.7,995.1,100.0,0.1
2021-12-04 04:00:00,-3.6,82.0,23.4,995.3,100.0,0.1
2021-12-04 05:00:00,-3.7,84.0,23.0,995.9,100.0,0.0
2021-12-04 06:00:00,-3.4,84.0,23.0,996.0,100.0,0.0
2021-12-04 07:00:00,-3.4,84.0,21.9,996.2,100.0,0.0
2021-12-04 08:00:00,-3.4,84.0,21.2,997.0,100.0,0.0
2021-12-04 09:00:00,-3.4,84.0,21.6,997.4,100.0,0.0
2021-12-04 10:00:00,-3.1,84.0,21.0,997.9,100.0,0.0
2021-12-04 11:00:00,-2.7,83.0,21.3,998.3,100.0,0.1
2021-12-04 12:00:00,-2.2,83.0,20.2,998.6,100.0,0.1
2021-12-04 13:00:00,-1.5,83.0,18.9,998.6,100.0,0.2
2021-12-04 14:00:00,-1.8,83.0,18.4,998.8,100.0,0.2
2021-12-04 15:00:00,-1.2,84.0,21.2,999.2,100.0,0.2
2021-12-04 16:00:00,-1.0,86.0,20.9,999.6,100.0,0.3
2021-12-04 17:00:00,-0.5,87.0,25.2,999.7,100.0,0.4
2021-12-04 18:00:00,0.4,88.0,25.3,1000.1,100.0,0.3
2021-12-04 19:00:00,1.1,87.0,25.3,1000.8,100.0,0.2
2021-12-04 20:00:00,1.2,87.0,25.8,1001.5,100.0,0.3
2021-12-04 21:00:00,1.0,87.0,25.6,1002.6,100.0,0.4
2021-12-04 22:00:00,0.8,88.0,26.7,1003.3,100.0,0.5
2021-12-04 23:00:00,0.1,88.0,26.8,1004.1,100.0,0.6
2021-12-05 00:00:00,-0.8,86.0,25.4,1005.1,100.0,0.5
2021-12-05 01:00:00,-1.7,86.0,23.9,1006.0,100.0,0.6
2021-12-05 02:00:00,-3.5,85.0,24.5,1007.3,100.0,0.7
2021-12-05 03:00:00,-4.0,87.0,23.3,1008.2,100.0,0.5
2021-12-05 04:00:00,-4.0,86.0,26.1,1008.9,100.0,0.3
2021-12-05 05:00:00,-3.6,83.0,28.0,1009.8,100.0,0.1
2021-12-05 06:00:00,-4.0,82.0,26.7,1010.7,100.0,0.1
2021-12-05 07:00:00,-3.9,82.0,27.6,1011.4,100.0,0.1
2021-12-05 08:00:00,-3.6,81.0,25.3,1012.1,100.0,0.0
2021-12-05 09:00:00,-3.3,81.0,23.5,1013.1,100.0,0.0
2021-12-05 10:00:00,-3.1,82.0,23.0,1014.1,100.0,0.0
2021-12-05 11:00:00,-3.2,82.0,23.6,1014.9,100.0,0.1
2021-12-05 12:00:00,-3.5,79.0,23.5,1015.8,100.0,0.1
2021-12-05 13:00:00,-3.8,78.0,22.7,1016.3,100.0,0.1
2021-12-05 14:00:00,-4.5,76.0,22.2,1017.3,100.0,0.1
2021-12-05 15:00:00,-5.0,77.0,20.0,1017.6,100.0,0.0
2021-12-05 16:00:00,-5.3,78.0,22.0,1018.0,100.0,0.0
2021-12-05 17:00:00,-5.6,76.0,22.9,1018.6,100.0,0.0
2021-12-05 18:00:00,-6.1,75.0,22.9,1019.0,100.0,0.0
2021-12-05 19:00:00,-6.4,74.0,22.5,1019.4,100.0,0.0
2021-12-05 20:00:00,-6.6,76.0,22.9,1019.7,100.0,0.0
2021-12-05 21:00:00,-6.6,77.0,21.9,1020.1,100.0,0.0
2021-12-05 22:00:00,-6.6,79.0,21.4,1020.2,100.0,0.0
2021-12-05 23:00:00,-6.6,80.0,21.1,1020.4,100.0,0.0
2021-12-06 00:00:00,-6.5,80.0,20.5,1020.4,100.0,0.0
2021-12-06 01:00:00,-6.2,80.0,20.5,1020.3,100.0,0.0
2021-12-06 02:00:00,-6.1,79.0,20.6,1020.5,100.0,0.0
2021-12-06 03:00:00,-6.0,78.0,20.0,1020.4,100.0,0.0
2021-12-06 04:00:00,-6.0,78.0,19.5,1020.0,100.0,0.0
2021-12-06 05:00:00,-6.1,79.0,20.7,1019.5,100.0,0.0
2021-12-06 06:00:00,-6.0,79.0,20.3,1019.2,100.0,0.0
2021-12-06 07:00:00,-6.1,79.0,21.3,1018.7,100.0,0.0
2021-12-06 08:00:00,-6.0,78.0,22.5,1018.0,100.0,0.0
2021-12-06 09:00:00,-5.9,80.0,22.3,1017.8,100.0,0.0
2021-12-06 10:00:00,-6.0,82.0,23.9,1017.3,100.0,0.1
2021-12-06 11:00:00,-5.7,83.0,20.9,1017.2,100.0,0.3
2021-12-06 12:00:00,-5.0,80.0,15.7,1016.7,100.0,0.3
2021-12-06 13:00:00,-3.9,79.0,12.8,1015.8,100.0,0.2
2021-12-06 14:00:00,-5.2,80.0,17.6,1015.5,100.0,0.4
2021-12-06 15:00:00,-4.4,80.0,14.8,1014.7,100.0,0.1
2021-12-06 16:00:00,-3.8,81.0,16.1,1013.5,100.0,0.1
2021-12-06 17:00:00,-3.3,81.0,14.6,1012.6,100.0,0.1
2021-12-06 18:00:00,-2.2,83.0,14.1,1011.6,100.0,0.1
2021-12-06 19:00:00,-0.9,84.0,15.6,1010.9,100.0,0.3
2021-12-06 20:00:00,-0.1,82.0,17.5,1010.1,100.0,0.3
2021-12-06 21:00:00,0.8,79.0,20.8,1009.6,100.0,0.3
2021-12-06 22:00:00,1.1,77.0,22.6,1008.9,100.0,0.1
2021-12-06 23:00:00,1.3,75.0,23.8,1008.3,100.0,0.2
2021-12-07 00:00:00,1.3,83.0,23.5,1008.0,100.0,0.8
2021-12-07 01:00:00,1.6,80.0,21.6,1007.6,100.0,0.5
2021-12-07 02:00:00,1.5,90.0,24.4,1007.6,100.0,0.3
2021-12-07 03:00:00,1.4,87.0,24.5,1007.2,100.0,1.1
2021-12-07 04:00:00,1.5,86.0,25.0,1007.1,100.0,0.9
2021-12-07 05:00:00,1.6,83.0,24.7,1006.9,100.0,0.6
2021-12-07 06:00:00,1.9,82.0,23.9,1006.8,100.0,0.5
2021-12-07 07:00:00,2.1,82.0,24.2,1006.7,100.0,0.4
2021-12-07 08:00:00,2.4,80.0,24.7,1006.7,100.0,0.3
2021-12-07 09:00:00,2.4,80.0,24.5,1006.8,100.0,0.3
2021-12-07 10:00:00,2.3,80.0,22.5,1007.0,100.0,0.3
2021-12-07 11:00:00,2.3,79.0,22.3,1007.1,100.0,0.2
2021-12-07 12:00:00,2.3,81.0,20.5,1007.4,100.0,0.2
2021-12-07 13:00:00,2.3,80.0,19.4,1007.1,100.0,0.1
2021-12-07 14:00:00,1.7,85.0,21.4,1007.2,100.0,0.0
2021-12-07 15:00:00,1.4,85.0,20.4,1007.3,100.0,0.5
2021-12-07 16:00:00,1.2,86.0,18.6,1007.2,100.0,0.6
2021-12-07 17:00:00,1.5,85.0,19.0,1006.3,100.0,0.4
2021-12-07 18:00:00,1.7,82.0,19.7,1006.0,100.0,0.1
2021-12-07 19:00:00,1.9,79.0,19.7,1006.1,100.0,0.1
2021-12-07 20:00:00,1.9,80.0,20.5,1005.2,96.0,0.0
2021-12-07 21:00:00,2.1,80.0,21.3,1004.6,100.0,0.0
2021-12-07 22:00:00,2.0,85.0,20.7,1004.4,100.0,0.3
2021-12-07 23:00:00,2.3,86.0,25.1,1003.4,100.0,0.5
2021-12-08 00:00:00,2.4,86.0,27.5,1003.0,100.0,0.3
2021-12-08 01:00:00,2.1,89.0,25.0,1003.2,100.0,1.3
2021-12-08 02:00:00,2.1,91.0,25.0,1002.3,100.0,1.7
2021-12-08 03:00:00,2.0,93.0,26.8,1001.9,100.0,1.0
2021-12-08 04:00:00,2.7,86.0,28.1,1001.2,100.0,0.9
2021-12-08 05:00:00,3.1,83.0,27.8,1000.5,100.0,0.4
2021-12-08 06:00:00,3.1,82.0,31.5,1000.4,100.0,0.6
2021-12-08 07:00:00,2.9,81.0,33.3,999.9,100.0,0.5
2021-12-08 08:00:00,2.9,77.0,33.5,1000.5,100.0,0.6
2021-12-08 09:00:00,2.7,77.0,32.2,1000.6,100.0,0.5
2021-12-08 10:00:00,2.5,78.0,31.2,1001.0,100.0,0.4
2021-12-08 11:00:00,2.2,83.0,32.6,1000.5,100.0,0.3
2021-12-08 12:00:00,2.1,86.0,32.2,1000.2,100.0,0.8
2021-12-08 13:00:00,2.1,88.0,30.1,999.5,100.0,0.8
2021-12-08 14:00:00,2.0,89.0,27.4,999.4,100.0,1.1
2021-12-08 15:00:00,1.7,91.0,25.7,999.8,100.0,1.2
2021-12-08 16:00:00,1.8,91.0,25.1,999.7,100.0,1.1
2021-12-08 17:00:00,2.2,87.0,22.6,1000.2,100.0,0.6
2021-12-08 18:00:00,2.6,87.0,21.8,1000.4,100.0,0.9
2021-12-08 19:00:00,2.7,86.0,21.0,1000.7,100.0,0.8
2021-12-08 20:00:00,3.0,87.0,21.3,1001.1,100.0,0.6
2021-12-08 21:00:00,3.4,87.0,19.7,1001.4,100.0,0.1
2021-12-08 22:00:00,3.5,88.0,19.2,1002.0,100.0,0.0
2021-12-08 23:00:00,3.6,88.0,20.4,1002.7,100.0,0.3
2021-12-09 00:00:00,3.5,87.0,20.7,1003.0,100.0,0.4
2021-12-09 01:00:00,3.6,86.0,18.7,1002.9,100.0,0.1
2021-12-09 02:00:00,3.5,88.0,17.2,1003.3,100.0,0.3
2021-12-09 03:00:00,3.4,87.0,17.9,1003.5,100.0,0.1
2021-12-09 04:00:00,3.6,86.0,19.0,1003.6,100.0,0.1
2021-12-09 05:00:00,3.4,86.0,18.4,1003.5,100.0,0.1
2021-12-09 06:00:00,3.3,86.0,18.8,1003.9,100.0,0.1
2021-12-09 07:00:00,3.3,86.0,18.7,1004.0,100.0,0.2
2021-12-09 08:00:00,3.3,85.0,18.5,1004.4,100.0,0.2
2021-12-09 09:00:00,3.1,85.0,17.7,1004.4,100.0,0.3
2021-12-09 10:00:00,2.9,85.0,19.3,1004.8,100.0,0.4
2021-12-09 11:00:00,2.6,86.0,20.3,1004.9,100.0,0.7
2021-12-09 12:00:00,2.6,85.0,19.8,1004.8,100.0,0.6
2021-12-09 13:00:00,2.5,84.0,18.1,1004.6,100.0,0.5
2021-12-09 14:00:00,2.3,84.0,18.7,1004.5,100.0,0.4
2021-12-09 15:00:00,1.9,85.0,16.7,1003.8,100.0,0.2
2021-12-09 16:00:00,2.0,84.0,17.0,1003.4,100.0,0.1
2021-12-09 17:00:00,2.1,83.0,17.4,1003.1,100.0,0.1
2021-12-09 18:00:00,2.2,82.0,16.8,1002.6,100.0,0.1
2021-12-09 19:00:00,2.2,86.0,16.2,1002.3,100.0,0.3
2021-12-09 20:00:00,2.3,87.0,17.0,1001.9,100.0,0.2
2021-12-09 21:00:00,2.7,86.0,16.8,1001.4,100.0,0.1
2021-12-09 22:00:00,2.7,86.0,16.9,1001.0,100.0,0.0
2021-12-09 23:00:00,2.7,86.0,15.4,1000.7,100.0,0.1
2021-12-10 00:00:00,2.9,82.0,16.7,1000.3,100.0,0.1
2021-12-10 01:00:00,2.8,82.0,16.8,999.9,100.0,0.2
2021-12-10 02:00:00,2.8,83.0,15.7,999.5,100.0,0.1
2021-12-10 03:00:00,2.6,83.0,13.8,999.1,100.0,0.0
2021-12-10 04:00:00,2.6,83.0,14.6,998.9,100.0,0.1
2021-12-10 05:00:00,2.6,82.0,16.3,998.6,100.0,0.1
2021-12-10 06:00:00,2.7,81.0,16.9,998.4,98.0,0.0
2021-12-10 07:00:00,2.6,80.0,16.6,998.3,34.0,0.0
2021-12-10 08:00:00,2.3,81.0,16.2,998.4,100.0,0.0
2021-12-10 09:00:00,2.7,81.0,16.6,998.8,100.0,0.0
2021-12-10 10:00:00,2.7,82.0,13.3,999.0,100.0,0.0
2021-12-10 11:00:00,2.4,85.0,11.9,999.3,100.0,0.0
2021-12-10 12:00:00,2.4,87.0,10.9,999.6,100.0,0.1
2021-12-10 13:00:00,1.9,90.0,11.6,999.5,100.0,0.6
2021-12-10 14:00:00,1.2,96.0,14.5,999.9,100.0,0.9
2021-12-10 15:00:00,0.9,90.0,19.1,999.8,100.0,0.6
2021-12-10 16:00:00,0.6,87.0,18.9,1000.1,95.0,0.0
2021-12-10 17:00:00,0.3,84.0,18.6,1000.5,6.0,0.0
2021-12-10 18:00:00,-0.2,85.0,17.0,1000.9,17.0,0.0
2021-12-10 19:00:00,-0.6,86.0,16.3,1001.4,100.0,0.0
2021-12-10 20:00:00,-0.3,85.0,15.3,1001.5,94.0,0.0
2021-12-10 21:00:00,-0.4,85.0,14.1,1001.8,100.0,0.0
2021-12-10 22:00:00,-1.0,87.0,14.5,1002.2,100.0,0.0
2021-12-10 23:00:00,-0.6,85.0,13.7,1002.3,100.0,0.0
2021-12-11 00:00:00,-0.6,85.0,13.0,1002.4,100.0,0.0
2021-12-11 01:00:00,0.1,82.0,12.7,1002.8,100.0,0.0
2021-12-11 02:00:00,0.5,86.0,12.4,1003.0,100.0,0.2
2021-12-11 03:00:00,0.5,85.0,11.8,1003.6,100.0,0.1
2021-12-11 04:00:00,0.7,85.0,11.7,1004.0,100.0,0.1
2021-12-11 05:00:00,0.7,85.0,11.9,1004.3,100.0,0.0
2021-12-11 06:00:00,0.6,86.0,12.0,1004.8,100.0,0.0
2021-12-11 07:00:00,1.0,85.0,12.1,1005.3,84.0,0.0
2021-12-11 08:00:00,0.8,86.0,13.0,1005.9,80.0,0.0
2021-12-11 09:00:00,0.7,88.0,12.8,1006.6,97.0,0.0
2021-12-11 10:00:00,0.5,89.0,12.3,1007.3,75.0,0.0
2021-12-11 11:00:00,0.5,90.0,11.9,1008.0,53.0,0.0
2021-12-11 12:00:00,0.7,89.0,11.3,1008.5,60.0,0.0
2021-12-11 13:00:00,1.2,87.0,11.4,1008.9,10.0,0.0
2021-12-11 14:00:00,1.8,84.0,9.8,1009.4,3.0,0.0
2021-12-11 15:00:00,1.5,86.0,6.4,1010.1,100.0,0.0
2021-12-11 16:00:00,1.1,88.0,5.1,1010.7,100.0,0.0
2021-12-11 17:00:00,0.8,89.0,6.2,1011.1,99.0,0.0
2021-12-11 18:00:00,0.3,90.0,7.8,1011.4,23.0,0.0
2021-12-11 19:00:00,-1.1,91.0,5.2,1011.7,75.0,0.0
2021-12-11 20:00:00,-1.5,92.0,8.0,1011.9,86.0,0.0
2021-12-11 21:00:00,-1.8,93.0,7.0,1012.5,88.0,0.0
2021-12-11 22:00:00,-2.2,93.0,6.6,1013.0,94.0,0.0
2021-12-11 23:00:00,-2.3,93.0,6.1,1012.9,94.0,0.0
2021-12-12 00:00:00,-1.9,91.0,7.6,1012.8,100.0,0.0
2021-12-12 01:00:00,-1.4,91.0,6.5,1013.0,100.0,0.0
2021-12-12 02:00:00,0.2,91.0,9.4,1013.2,100.0,0.0
2021-12-12 03:00:00,1.2,89.0,12.4,1012.9,100.0,0.0
2021-12-12 04:00:00,2.1,89.0,9.5,1012.4,100.0,0.2
2021-12-12 05:00:00,2.8,87.0,12.1,1012.2,100.0,0.9
2021-12-12 06:00:00,3.1,88.0,16.1,1011.8,100.0,1.6
2021-12-12 07:00:00,3.1,90.0,16.8,1011.6,100.0,1.0
2021-12-12 08:00:00,3.4,90.0,16.1,1011.2,100.0,1.1
2021-12-12 09:00:00,4.2,90.0,16.5,1010.7,100.0,0.7
2021-12-12 10:00:00,4.8,90.0,17.1,1010.7,100.0,0.2
2021-12-12 11:00:00,4.9,90.0,15.5,1011.1,100.0,0.1
2021-12-12 12:00:00,4.7,89.0,12.8,1011.1,100.0,0.1
2021-12-12 13:00:00,4.4,90.0,9.9,1011.4,100.0,0.1
2021-12-12 14:00:00,4.5,91.0,10.8,1011.9,100.0,0.2
2021-12-12 15:00:00,3.6,91.0,6.0,1012.2,100.0,0.2
2021-12-12 16:00:00,2.9,94.0,5.5,1012.8,100.0,0.1
2021-12-12 17:00:00,3.3,92.0,6.3,1013.4,100.0,0.0
2021-12-12 18:00:00,3.2,92.0,6.9,1014.0,100.0,0.0
2021-12-12 19:00:00,2.9,92.0,7.2,1014.6,100.0,0.0
2021-12-12 20:00:00,2.7,92.0,7.2,1014.9,100.0,0.0
2021-12-12 21:00:00,2.5,93.0,7.7,1015.4,100.0,0.0
2021-12-12 22:00:00,2.2,94.0,8.7,1015.7,100.0,0.0
2021-12-12 23:00:00,2.1,95.0,8.7,1016.2,100.0,0.0
2021-12-13 00:00:00,2.1,95.0,8.0,1016.3,100.0,0.0
2021-12-13 01:00:00,2.0,95.0,6.7,1016.5,100.0,0.0
2021-12-13 02:00:00,2.0,95.0,8.5,1017.0,100.0,0.0
2021-12-13 03:00:00,2.1,94.0,8.9,1016.9,100.0,0.0
2021-12-13 04:00:00,2.5,93.0,8.9,1016.7,100.0,0.0
2021-12-13 05:00:00,2.9,91.0,6.5,1016.6,100.0,0.0
2021-12-13 06:00:00,3.2,91.0,5.4,1016.4,100.0,0.0
2021-12-13 07:00:00,3.8,93.0,6.5,1016.0,100.0,0.1
2021-12-13 08:00:00,4.7,96.0,10.5,1015.4,100.0,0.2
2021-12-13 09:00:00,5.3,98.0,9.6,1014.8,100.0,0.6
2021-12-13 10:00:00,5.0,99.0,5.6,1014.5,100.0,0.8
2021-12-13 11:00:00,4.7,100.0,7.0,1014.3,100.0,0.7
2021-12-13 12:00:00,6.8,99.0,11.3,1014.1,100.0,0.2
2021-12-13 13:00:00,7.1,99.0,11.8,1013.8,100.0,0.1
2021-12-13 14:00:00,7.2,98.0,13.8,1014.3,100.0,0.2
2021-12-13 15:00:00,6.3,98.0,10.8,1014.2,100.0,0.0
2021-12-13 16:00:00,6.3,98.0,10.6,1013.8,100.0,0.0
2021-12-13 17:00:00,5.9,98.0,11.5,1014.2,100.0,0.0
2021-12-13 18:00:00,5.7,98.0,10.4,1014.7,100.0,0.0
2021-12-13 19:00:00,4.1,96.0,9.9,1014.7,100.0,0.0
2021-12-13 20:00:00,2.9,94.0,10.9,1015.1,82.0,0.0
2021-12-13 21:00:00,2.3,91.0,10.7,1015.4,100.0,0.0
2021-12-13 22:00:00,2.2,91.0,11.2,1015.4,97.0,0.0
2021-12-13 23:00:00,2.2,92.0,10.5,1015.3,100.0,0.0
2021-12-14 00:00:00,2.5,94.0,11.3,1015.5,100.0,0.0
2021-12-14 01:00:00,3.1,97.0,10.1,1015.4,100.0,0.0
2021-12-14 02:00:00,4.2,96.0,9.4,1015.3,100.0,0.0
2021-12-14 03:00:00,4.2,96.0,9.5,1015.2,100.0,0.0
2021-12-14 04:00:00,3.9,96.0,9.7,1015.0,72.0,0.0
2021-12-14 05:00:00,3.3,95.0,11.5,1014.9,73.0,0.0
2021-12-14 06:00:00,3.0,94.0,12.0,1015.0,18.0,0.0
2021-12-14 07:00:00,2.2,94.0,12.2,1015.1,100.0,0.0
2021-12-14 08:00:00,2.0,94.0,13.1,1015.3,100.0,0.0
2021-12-14 09:00:00,2.0,92.0,12.7,1015.6,100.0,0.0
2021-12-14 10:00:00,1.8,90.0,13.1,1015.7,100.0,0.0
2021-12-14 11:00:00,1.8,90.0,12.6,1016.2,100.0,0.0
2021-12-14 12:00:00,2.7,86.0,11.2,1016.4,100.0,0.0
2021-12-14 13:00:00,3.4,86.0,12.0,1016.2,100.0,0.0
2021-12-14 14:00:00,5.0,88.0,13.5,1015.7,100.0,0.0
2021-12-14 15:00:00,5.1,89.0,14.8,1015.2,100.0,0.0
2021-12-14 16:00:00,5.5,86.0,15.1,1015.0,100.0,0.0
2021-12-14 17:00:00,5.5,88.0,17.8,1014.6,100.0,0.2
2021-12-14 18:00:00,6.3,90.0,21.4,1013.5,100.0,0.6
2021-12-14 19:00:00,6.7,90.0,24.7,1012.6,100.0,0.2
2021-12-14 20:00:00,6.8,90.0,23.8,1012.2,100.0,0.2
2021-12-14 21:00:00,6.8,90.0,22.4,1012.0,100.0,0.1
2021-12-14 22:00:00,6.8,91.0,21.9,1012.0,100.0,0.1
2021-12-14 23:00:00,7.0,90.0,22.1,1011.9,100.0,0.1
2021-12-15 00:00:00,7.0,90.0,21.3,1012.0,100.0,0.0
2021-12-15 01:00:00,7.0,91.0,20.5,1011.6,100.0,0.0
2021-12-15 02:00:00,7.2,92.0,18.7,1012.2,100.0,0.0
2021-12-15 03:00:00,7.1,93.0,20.1,1012.1,100.0,0.0
2021-12-15 04:00:00,7.2,92.0,19.5,1011.7,100.0,0.0
2021-12-15 05:00:00,7.1,92.0,18.7,1011.3,100.0,0.0
2021-12-15 06:00:00,6.9,93.0,18.1,1011.2,100.0,0.0
2021-12-15 07:00:00,7.1,93.0,17.9,1011.6,100.0,0.0
2021-12-15 08:00:00,7.2,91.0,16.1,1011.6,89.0,0.0
2021-12-15 09:00:00,6.8,93.0,17.1,1011.9,86.0,0.0
2021-12-15 10:00:00,6.7,94.0,16.8,1012.0,70.0,0.1
2021-12-15 11:00:00,7.0,94.0,18.5,1012.6,96.0,0.1
2021-12-15 12:00:00,7.6,91.0,18.1,1012.8,100.0,0.0
2021-12-15 13:00:00,7.8,90.0,17.7,1013.1,89.0,0.0
2021-12-15 14:00:00,8.1,90.0,17.4,1013.5,37.0,0.0
2021-12-15 15:00:00,7.6,91.0,16.3,1013.6,100.0,0.0
2021-12-15 16:00:00,7.6,90.0,15.7,1014.0,98.0,0.0
2021-12-15 17:00:00,7.0,90.0,14.6,1014.4,52.0,0.0
2021-12-15 18:00:00,6.6,93.0,16.8,1015.0,80.0,0.0
2021-12-15 19:00:00,7.0,92.0,17.6,1015.3,91.0,0.0
2021-12-15 20:00:00,7.0,89.0,16.7,1015.6,87.0,0.0
2021-12-15 21:00:00,6.7,87.0,15.9,1016.2,82.0,0.0
2021-12-15 22:00:00,6.6,83.0,16.2,1017.0,64.0,0.0
2021-12-15 23:00:00,5.9,82.0,16.9,1017.7,31.0,0.0
2021-12-16 00:00:00,5.6,83.0,17.4,1018.6,87.0,0.0
2021-12-16 01:00:00,5.5,80.0,17.3,1019.5,14.0,0.0
2021-12-16 02:00:00,6.3,83.0,18.8,1020.8,33.0,0.0
2021-12-16 03:00:00,5.7,83.0,19.2,1021.0,22.0,0.0
2021-12-16 04:00:00,5.8,86.0,19.7,1021.8,42.0,0.0
2021-12-16 05:00:00,5.8,83.0,20.2,1022.3,11.0,0.0
2021-12-16 06:00:00,5.4,81.0,17.1,1023.0,1.0,0.0
2021-12-16 07:00:00,5.3,80.0,16.3,1023.5,3.0,0.0
2021-12-16 08:00:00,5.2,81.0,15.9,1023.5,6.0,0.0
2021-12-16 09:00:00,5.2,81.0,15.5,1024.2,23.0,0.0
2021-12-16 10:00:00,5.2,81.0,14.1,1024.9,27.0,0.0
2021-12-16 11:00:00,5.3,82.0,15.1,1025.6,53.0,0.0
2021-12-16 12:00:00,6.0,81.0,16.0,1026.1,24.0,0.0
2021-12-16 13:00:00,6.5,79.0,14.8,1026.5,57.0,0.0
2021-12-16 14:00:00,6.5,81.0,13.5,1028.0,76.0,0.0
2021-12-16 15:00:00,6.3,82.0,15.1,1028.4,69.0,0.0
2021-12-16 16:00:00,5.5,84.0,11.0,1029.3,5.0,0.0
2021-12-16 17:00:00,4.6,87.0,12.2,1029.8,9.0,0.0
2021-12-16 18:00:00,3.9,91.0,13.4,1030.3,1.0,0.0
2021-12-16 19:00:00,3.4,93.0,14.8,1030.6,1.0,0.0
2021-12-16 20:00:00,3.4,93.0,15.8,1030.9,3.0,0.0
2021-12-16 21:00:00,3.6,93.0,16.8,1031.4,3.0,0.0
2021-12-16 22:00:00,4.1,90.0,19.0,1031.0,2.0,0.0
2021-12-16 23:00:00,4.8,83.0,23.2,1030.7,0.0,0.0
2021-12-17 00:00:00,5.5,77.0,26.6,1031.1,1.0,0.0
2021-12-17 01:00:00,5.4,77.0,24.9,1031.4,1.0,0.0
2021-12-17 02:00:00,5.5,75.0,21.8,1032.8,52.0,0.0
2021-12-17 03:00:00,4.8,79.0,15.8,1032.8,47.0,0.0
2021-12-17 04:00:00,4.9,79.0,9.7,1032.7,42.0,0.0
2021-12-17 05:00:00,6.4,76.0,14.4,1032.3,100.0,0.0
2021-12-17 06:00:00,7.4,75.0,21.9,1032.1,88.0,0.0
2021-12-17 07:00:00,8.0,75.0,24.5,1031.5,98.0,0.0
2021-12-17 08:00:00,8.0,76.0,20.2,1031.5,97.0,0.0
2021-12-17 09:00:00,7.4,79.0,9.4,1031.9,58.0,0.0
2021-12-17 10:00:00,6.8,81.0,7.7,1032.3,63.0,0.0
2021-12-17 11:00:00,7.6,80.0,10.2,1032.4,23.0,0.0
2021-12-17 12:00:00,8.1,78.0,9.4,1032.6,16.0,0.0
2021-12-17 13:00:00,8.5,76.0,10.0,1033.1,6.0,0.0
2021-12-17 14:00:00,7.2,79.0,12.6,1033.6,25.0,0.0
2021-12-17 15:00:00,6.3,81.0,12.0,1033.4,0.0,0.0
2021-12-17 16:00:00,4.9,85.0,11.7,1033.3,0.0,0.0
2021-12-17 17:00:00,3.8,87.0,11.6,1033.2,0.0,0.0
2021-12-17 18:00:00,3.4,86.0,11.7,1033.5,24.0,0.0
2021-12-17 19:00:00,3.8,84.0,13.4,1033.4,10.0,0.0
2021-12-17 20:00:00,4.1,83.0,13.9,1033.2,0.0,0.0
2021-12-17 21:00:00,4.2,83.0,13.8,1033.2,34.0,0.0
2021-12-17 22:00:00,5.0,85.0,13.7,1033.0,1.0,0.0
2021-12-17 23:00:00,6.1,86.0,13.3,1032.9,21.0,0.0
2021-12-18 00:00:00,6.7,87.0,13.0,1032.8,45.0,0.0
2021-12-18 01:00:00,6.8,86.0,12.0,1032.3,45.0,0.0
2021-12-18 02:00:00,2.3,92.0,11.2,1032.5,46.0,0.0
2021-12-18 03:00:00,2.9,90.0,7.3,1031.9,32.0,0.0
2021-12-18 04:00:00,4.6,84.0,10.0,1031.6,22.0,0.0
2021-12-18 05:00:00,5.8,80.0,13.3,1031.1,7.0,0.0
2021-12-18 06:00:00,6.1,76.0,12.5,1030.5,4.0,0.0
2021-12-18 07:00:00,2.5,86.0,12.7,1030.3,14.0,0.0
2021-12-18 08:00:00,3.8,82.0,9.0,1030.3,8.0,0.0
2021-12-18 09:00:00,1.8,88.0,8.9,1030.4,27.0,0.0
2021-12-18 10:00:00,2.4,86.0,7.7,1030.2,4.0,0.0
2021-12-18 11:00:00,4.7,78.0,9.7,1029.7,67.0,0.0
2021-12-18 12:00:00,6.2,70.0,15.0,1028.7,77.0,0.0
2021-12-18 13:00:00,7.1,72.0,21.9,1027.8,67.0,0.0
2021-12-18 14:00:00,7.5,71.0,15.9,1027.9,92.0,0.0
2021-12-18 15:00:00,7.5,69.0,17.4,1027.3,90.0,0.0
2021-12-18 16:00:00,7.6,69.0,28.1,1026.7,95.0,0.0
2021-12-18 17:00:00,7.4,71.0,27.0,1026.3,98.0,0.0
2021-12-18 18:00:00,7.1,74.0,19.9,1025.8,90.0,0.0
2021-12-18 19:00:00,6.8,77.0,19.1,1024.5,80.0,0.0
2021-12-18 20:00:00,7.0,74.0,23.0,1023.2,95.0,0.0
2021-12-18 21:00:00,7.4,72.0,24.1,1022.1,99.0,0.0
2021-12-18 22:00:00,7.5,73.0,26.6,1021.2,98.0,0.0
2021-12-18 23:00:00,7.5,76.0,19.6,1021.8,100.0,0.0
2021-12-19 00:00:00,7.4,72.0,15.3,1021.8,100.0,0.0
2021-12-19 01:00:00,6.6,74.0,12.0,1021.9,100.0,0.0
2021-12-19 02:00:00,6.1,75.0,14.5,1022.5,100.0,0.0
2021-12-19 03:00:00,5.7,77.0,15.7,1022.1,100.0,0.0
2021-12-19 04:00:00,6.0,78.0,13.7,1021.9,95.0,0.0
2021-12-19 05:00:00,6.1,81.0,12.3,1021.2,100.0,0.0
2021-12-19 06:00:00,7.4,78.0,12.1,1020.4,97.0,0.0
2021-12-19 07:00:00,7.2,79.0,11.7,1019.3,97.0,0.0
2021-12-19 08:00:00,5.9,80.0,11.9,1019.1,96.0,0.0
2021-12-19 09:00:00,4.8,74.0,12.1,1019.3,84.0,0.0
2021-12-19 10:00:00,3.6,69.0,14.0,1020.1,10.0,0.0
2021-12-19 11:00:00,3.1,66.0,15.0,1020.9,0.0,0.0
2021-12-19 12:00:00,3.7,64.0,14.9,1021.7,0.0,0.0
2021-12-19 13:00:00,4.0,64.0,15.9,1021.8,0.0,0.0
2021-12-19 14:00:00,3.9,64.0,14.3,1022.9,0.0,0.0
2021-12-19 15:00:00,3.7,65.0,15.3,1022.8,0.0,0.0
2021-12-19 16:00:00,2.8,65.0,16.0,1023.3,0.0,0.0
2021-12-19 17:00:00,1.6,67.0,15.0,1023.7,0.0,0.0
2021-12-19 18:00:00,0.5,75.0,14.0,1024.0,0.0,0.0
2021-12-19 19:00:00,0.0,76.0,14.5,1024.1,0.0,0.0
2021-12-19 20:00:00,-0.3,72.0,14.5,1024.5,0.0,0.0
2021-12-19 21:00:00,-0.6,70.0,14.5,1024.7,0.0,0.0
2021-12-19 22:00:00,-1.0,70.0,15.0,1024.8,0.0,0.0
2021-12-19 23:00:00,-1.4,71.0,14.7,1025.1,0.0,0.0
2021-12-20 00:00:00,-1.6,70.0,14.8,1025.3,0.0,0.0
2021-12-20 01:00:00,-1.7,69.0,14.5,1025.3,0.0,0.0
2021-12-20 02:00:00,-0.5,62.0,16.3,1025.8,0.0,0.0
2021-12-20 03:00:00,-0.9,63.0,16.1,1025.8,0.0,0.0
2021-12-20 04:00:00,-0.9,62.0,16.1,1026.0,10.0,0.0
2021-12-20 05:00:00,-1.2,65.0,15.8,1025.8,0.0,0.0
2021-12-20 06:00:00,-1.5,68.0,15.3,1025.7,0.0,0.0
2021-12-20 07:00:00,-1.9,72.0,14.0,1025.9,2.0,0.0
2021-12-20 08:00:00,-2.4,75.0,13.1,1025.9,54.0,0.0
2021-12-20 09:00:00,-2.9,79.0,12.7,1026.1,25.0,0.0
2021-12-20 10:00:00,-3.5,82.0,12.9,1026.4,58.0,0.0
2021-12-20 11:00:00,-3.6,82.0,12.7,1026.7,4.0,0.0
2021-12-20 12:00:00,-2.5,77.0,11.3,1026.9,12.0,0.0
2021-12-20 13:00:00,-1.3,73.0,9.3,1026.7,11.0,0.0
2021-12-20 14:00:00,-0.7,71.0,9.1,1026.9,0.0,0.0
2021-12-20 15:00:00,-0.7,72.0,8.7,1026.7,17.0,0.0
2021-12-20 16:00:00,-2.1,78.0,9.0,1026.7,14.0,0.0
2021-12-20 17:00:00,-3.9,85.0,8.9,1026.5,96.0,0.0
2021-12-20 18:00:00,-5.0,89.0,7.3,1026.3,97.0,0.0
2021-12-20 19:00:00,-5.0,87.0,7.3,1026.4,76.0,0.0
2021-12-20 20:00:00,-4.5,81.0,7.2,1026.4,90.0,0.0
2021-12-20 21:00:00,-4.4,78.0,7.9,1026.2,100.0,0.0
2021-12-20 22:00:00,-3.1,73.0,7.9,1026.2,97.0,0.0
2021-12-20 23:00:00,-2.0,76.0,8.0,1026.0,37.0,0.0
2021-12-21 00:00:00,-1.6,82.0,8.2,1025.7,46.0,0.0
2021-12-21 01:00:00,-1.7,82.0,9.0,1025.2,91.0,0.0
2021-12-21 02:00:00,-1.9,82.0,11.3,1025.2,100.0,0.0
2021-12-21 03:00:00,-2.1,86.0,11.8,1024.7,97.0,0.0
2021-12-21 04:00:00,-1.8,87.0,13.0,1024.1,96.0,0.0
2021-12-21 05:00:00,-1.3,87.0,13.0,1023.5,98.0,0.1
2021-12-21 06:00:00,-0.8,85.0,13.3,1022.9,99.0,0.1
2021-12-21 07:00:00,-0.9,87.0,13.4,1022.5,100.0,0.1
2021-12-21 08:00:00,-0.8,87.0,13.1,1022.2,100.0,0.0
2021-12-21 09:00:00,-0.8,86.0,11.9,1022.2,100.0,0.0
2021-12-21 10:00:00,-0.8,82.0,10.2,1022.1,100.0,0.0
2021-12-21 11:00:00,-0.2,79.0,8.5,1022.1,100.0,0.0
2021-12-21 12:00:00,0.5,77.0,6.8,1022.1,100.0,0.0
2021-12-21 13:00:00,0.7,75.0,8.4,1021.6,100.0,0.0
2021-12-21 14:00:00,0.1,83.0,10.1,1021.5,81.0,0.0
2021-12-21 15:00:00,-0.2,85.0,6.8,1021.3,70.0,0.0
2021-12-21 16:00:00,-1.0,90.0,7.4,1021.4,56.0,0.0
2021-12-21 17:00:00,-2.1,92.0,8.3,1021.6,58.0,0.0
2021-12-21 18:00:00,-3.0,91.0,7.8,1021.4,73.0,0.0
2021-12-21 19:00:00,-3.6,91.0,7.9,1021.3,98.0,0.0
2021-12-21 20:00:00,-4.3,90.0,7.5,1021.2,99.0,0.0
2021-12-21 21:00:00,-4.9,90.0,7.2,1021.1,100.0,0.0
2021-12-21 22:00:00,-5.0,88.0,7.5,1021.1,100.0,0.0
2021-12-21 23:00:00,-4.8,87.0,6.4,1021.2,100.0,0.0
2021-12-22 00:00:00,-5.5,87.0,5.0,1021.4,100.0,0.0
2021-12-22 01:00:00,-3.5,84.0,4.5,1021.3,100.0,0.0
2021-12-22 02:00:00,-2.2,87.0,6.3,1021.4,100.0,0.0
2021-12-22 03:00:00,-1.7,86.0,6.2,1021.2,100.0,0.0
2021-12-22 04:00:00,-1.7,86.0,5.0,1021.0,100.0,0.0
2021-12-22 05:00:00,-1.7,87.0,4.0,1021.0,100.0,0.0
2021-12-22 06:00:00,-1.6,87.0,4.4,1020.7,100.0,0.0
2021-12-22 07:00:00,-1.5,87.0,4.0,1020.2,100.0,0.0
2021-12-22 08:00:00,-1.4,87.0,5.2,1020.1,100.0,0.0
2021-12-22 09:00:00,-1.2,85.0,4.8,1020.1,100.0,0.0
2021-12-22 10:00:00,-1.1,84.0,5.5,1020.3,100.0,0.0
2021-12-22 11:00:00,-1.0,82.0,5.9,1020.4,100.0,0.0
2021-12-22 12:00:00,-0.7,83.0,6.6,1020.2,100.0,0.0
2021-12-22 13:00:00,-0.4,80.0,7.5,1020.1,100.0,0.0
2021-12-22 14:00:00,-0.6,83.0,8.6,1019.9,100.0,0.0
2021-12-22 15:00:00,-0.7,85.0,7.3,1019.5,100.0,0.0
2021-12-22 16:00:00,-0.7,89.0,8.9,1019.1,100.0,0.0
2021-12-22 17:00:00,-0.6,92.0,10.2,1018.7,100.0,0.1
2021-12-22 18:00:00,-0.4,92.0,10.7,1018.1,100.0,0.0
2021-12-22 19:00:00,-0.4,93.0,11.2,1017.5,100.0,0.0
2021-12-22 20:00:00,-0.2,93.0,12.0,1017.2,100.0,0.0
2021-12-22 21:00:00,-0.1,93.0,12.2,1016.6,100.0,0.0
2021-12-22 22:00:00,-0.1,92.0,11.9,1016.2,100.0,0.1
2021-12-22 23:00:00,-0.1,92.0,12.0,1015.8,100.0,0.1
2021-12-23 00:00:00,-0.1,91.0,11.7,1015.3,100.0,0.1
2021-12-23 01:00:00,-0.1,92.0,11.8,1014.5,100.0,0.2
2021-12-23 02:00:00,-0.6,93.0,11.7,1014.0,100.0,0.1
2021-12-23 03:00:00,-0.5,92.0,10.2,1013.2,100.0,0.2
2021-12-23 04:00:00,-0.4,93.0,9.4,1012.1,100.0,0.3
2021-12-23 05:00:00,-0.4,93.0,10.4,1011.4,100.0,0.3
2021-12-23 06:00:00,-0.6,93.0,10.9,1010.4,100.0,0.3
2021-12-23 07:00:00,-0.6,93.0,13.0,1009.3,100.0,0.2
2021-12-23 08:00:00,-0.6,93.0,12.0,1008.5,100.0,0.2
2021-12-23 09:00:00,-0.7,92.0,11.0,1007.8,100.0,0.2
2021-12-23 10:00:00,-0.7,91.0,10.3,1007.4,100.0,0.2
2021-12-23 11:00:00,-0.7,91.0,9.2,1006.6,100.0,0.4
2021-12-23 12:00:00,-0.6,91.0,8.9,1005.9,100.0,0.6
2021-12-23 13:00:00,-0.4,92.0,7.9,1005.1,100.0,0.9
2021-12-23 14:00:00,-0.1,92.0,8.4,1004.4,100.0,0.4
2021-12-23 15:00:00,0.1,92.0,8.2,1003.3,100.0,0.5
2021-12-23 16:00:00,0.2,92.0,8.7,1002.6,100.0,0.3
2021-12-23 17:00:00,-0.1,94.0,6.0,1001.5,99.0,0.1
2021-12-23 18:00:00,-1.1,93.0,4.7,1000.8,74.0,0.0
2021-12-23 19:00:00,-2.3,93.0,4.7,999.9,28.0,0.0
2021-12-23 20:00:00,-4.7,92.0,7.1,999.2,16.0,0.0
2021-12-23 21:00:00,-5.6,93.0,9.8,998.6,23.0,0.0
2021-12-23 22:00:00,-3.1,90.0,8.6,997.9,5.0,0.0
2021-12-23 23:00:00,-2.6,87.0,9.7,997.0,1.0,0.0
2021-12-24 00:00:00,-2.8,85.0,12.6,996.2,0.0,0.0
2021-12-24 01:00:00,-2.7,81.0,13.2,995.3,0.0,0.0
2021-12-24 02:00:00,-2.5,80.0,13.6,995.7,0.0,0.0
2021-12-24 03:00:00,-3.2,78.0,14.0,997.2,2.0,0.0
2021-12-24 04:00:00,-2.5,70.0,20.0,998.1,40.0,0.0
2021-12-24 05:00:00,-2.8,67.0,22.6,998.5,95.0,0.0
2021-12-24 06:00:00,-2.6,63.0,23.5,999.1,100.0,0.1
2021-12-24 07:00:00,-2.7,61.0,20.7,999.8,100.0,0.1
2021-12-24 08:00:00,-2.9,57.0,18.2,1000.6,100.0,0.0
2021-12-24 09:00:00,-3.3,56.0,17.3,1001.7,100.0,0.0
2021-12-24 10:00:00,-4.0,59.0,14.8,1002.9,100.0,0.0
2021-12-24 11:00:00,-4.9,63.0,14.0,1003.9,91.0,0.0
2021-12-24 12:00:00,-5.2,67.0,11.1,1004.8,0.0,0.0
2021-12-24 13:00:00,-5.5,69.0,8.4,1005.7,0.0,0.0
2021-12-24 14:00:00,-5.3,66.0,11.9,1006.0,0.0,0.0
2021-12-24 15:00:00,-6.0,72.0,9.0,1006.3,0.0,0.0
2021-12-24 16:00:00,-6.8,69.0,10.5,1006.8,0.0,0.0
2021-12-24 17:00:00,-7.8,68.0,12.2,1007.2,0.0,0.0
2021-12-24 18:00:00,-8.4,66.0,12.4,1007.1,0.0,0.0
2021-12-24 19:00:00,-8.9,66.0,12.8,1007.0,0.0,0.0
2021-12-24 20:00:00,-9.5,67.0,12.7,1006.8,0.0,0.0
2021-12-24 21:00:00,-9.7,65.0,13.4,1006.6,0.0,0.0
2021-12-24 22:00:00,-8.9,56.0,14.6,1006.5,0.0,0.0
2021-12-24 23:00:00,-7.8,49.0,15.1,1006.4,0.0,0.0
2021-12-25 00:00:00,-7.0,47.0,14.8,1006.2,0.0,0.0
2021-12-25 01:00:00,-6.6,49.0,14.3,1006.0,18.0,0.0
2021-12-25 02:00:00,-6.2,54.0,15.8,1006.9,7.0,0.0
2021-12-25 03:00:00,-6.4,57.0,14.5,1007.4,0.0,0.0
2021-12-25 04:00:00,-6.4,63.0,13.2,1007.7,0.0,0.0
2021-12-25 05:00:00,-6.4,70.0,11.9,1007.9,0.0,0.0
2021-12-25 06:00:00,-5.9,72.0,10.9,1008.0,0.0,0.0
2021-12-25 07:00:00,-7.4,76.0,9.4,1008.0,0.0,0.0
2021-12-25 08:00:00,-7.6,73.0,10.0,1007.9,0.0,0.0
2021-12-25 09:00:00,-8.1,73.0,10.0,1007.9,0.0,0.0
2021-12-25 10:00:00,-9.1,74.0,10.5,1008.2,0.0,0.0
2021-12-25 11:00:00,-9.9,76.0,11.5,1008.4,0.0,0.0
2021-12-25 12:00:00,-9.5,75.0,11.2,1008.4,0.0,0.0
2021-12-25 13:00:00,-6.0,69.0,6.6,1008.4,0.0,0.0
2021-12-25 14:00:00,-4.4,68.0,10.0,1008.9,0.0,0.0
2021-12-25 15:00:00,-4.5,68.0,9.7,1008.7,0.0,0.0
2021-12-25 16:00:00,-4.8,71.0,11.0,1008.8,0.0,0.0
2021-12-25 17:00:00,-5.2,73.0,12.9,1008.9,0.0,0.0
2021-12-25 18:00:00,-5.0,71.0,13.7,1008.8,0.0,0.0
2021-12-25 19:00:00,-4.6,69.0,15.0,1008.6,27.0,0.0
2021-12-25 20:00:00,-4.4,68.0,15.5,1008.4,32.0,0.0
2021-12-25 21:00:00,-4.3,69.0,15.0,1008.3,0.0,0.0
2021-12-25 22:00:00,-4.4,71.0,13.5,1008.4,0.0,0.0
2021-12-25 23:00:00,-4.9,73.0,10.2,1008.8,0.0,0.0
2021-12-26 00:00:00,-5.2,73.0,8.0,1009.0,0.0,0.0
2021-12-26 01:00:00,-6.1,74.0,7.9,1009.0,0.0,0.0
2021-12-26 02:00:00,-7.8,76.0,7.6,1009.5,0.0,0.0
2021-12-26 03:00:00,-7.3,76.0,9.4,1009.5,0.0,0.0
2021-12-26 04:00:00,-7.6,76.0,10.4,1009.5,0.0,0.0
2021-12-26 05:00:00,-7.9,77.0,12.2,1009.4,0.0,0.0
2021-12-26 06:00:00,-8.3,79.0,11.3,1009.4,0.0,0.0
2021-12-26 07:00:00,-8.8,81.0,10.8,1009.5,0.0,0.0
2021-12-26 08:00:00,-9.2,83.0,11.5,1009.6,32.0,0.0
2021-12-26 09:00:00,-9.4,83.0,11.0,1009.4,7.0,0.0
2021-12-26 10:00:00,-9.6,82.0,9.6,1009.8,0.0,0.0
2021-12-26 11:00:00,-9.8,80.0,7.4,1010.3,0.0,0.0
2021-12-26 12:00:00,-9.2,82.0,5.7,1010.4,0.0,0.0
2021-12-26 13:00:00,-7.9,80.0,4.5,1010.3,0.0,0.0
2021-12-26 14:00:00,-6.2,77.0,5.2,1010.7,0.0,0.0
2021-12-26 15:00:00,-6.6,80.0,5.6,1010.4,0.0,0.0
2021-12-26 16:00:00,-7.6,85.0,6.0,1010.1,0.0,0.0
2021-12-26 17:00:00,-8.5,82.0,5.8,1010.2,13.0,0.0
2021-12-26 18:00:00,-9.5,81.0,5.4,1010.1,3.0,0.0
2021-12-26 19:00:00,-10.8,81.0,5.2,1010.2,2.0,0.0
2021-12-26 20:00:00,-12.0,82.0,3.9,1010.0,4.0,0.0
2021-12-26 21:00:00,-11.9,80.0,5.2,1009.8,5.0,0.0
2021-12-26 22:00:00,-12.0,79.0,8.0,1009.8,21.0,0.0
2021-12-26 23:00:00,-10.9,83.0,9.3,1009.7,54.0,0.0
2021-12-27 00:00:00,-9.7,84.0,8.4,1009.4,54.0,0.0
2021-12-27 01:00:00,-9.2,84.0,5.9,1009.1,47.0,0.0
2021-12-27 02:00:00,-9.0,88.0,8.5,1009.2,43.0,0.0
2021-12-27 03:00:00,-7.6,88.0,9.3,1009.0,43.0,0.0
2021-12-27 04:00:00,-5.4,84.0,9.2,1008.8,75.0,0.0
2021-12-27 05:00:00,-3.7,82.0,7.1,1008.5,96.0,0.0
2021-12-27 06:00:00,-3.0,83.0,6.0,1008.4,70.0,0.0
2021-12-27 07:00:00,-2.3,86.0,8.0,1008.1,69.0,0.0
2021-12-27 08:00:00,-2.1,88.0,11.0,1007.8,78.0,0.0
2021-12-27 09:00:00,-2.4,89.0,12.1,1007.4,95.0,0.0
2021-12-27 10:00:00,-2.3,89.0,13.1,1007.4,0.0,0.0
2021-12-27 11:00:00,-1.6,87.0,14.4,1007.0,8.0,0.0
2021-12-27 12:00:00,-0.6,83.0,14.8,1006.5,88.0,0.0
2021-12-27 13:00:00,0.4,79.0,15.7,1006.2,48.0,0.0
2021-12-27 14:00:00,0.8,77.0,19.4,1006.0,100.0,0.0
2021-12-27 15:00:00,0.4,77.0,19.8,1005.2,100.0,0.0
2021-12-27 16:00:00,0.2,77.0,19.1,1004.7,100.0,0.0
2021-12-27 17:00:00,0.2,79.0,20.2,1004.3,100.0,0.0
2021-12-27 18:00:00,0.5,79.0,20.9,1003.9,100.0,0.0
2021-12-27 19:00:00,0.6,78.0,20.9,1003.4,100.0,0.0
2021-12-27 20:00:00,0.9,78.0,20.4,1003.1,100.0,0.1
2021-12-27 21:00:00,0.8,85.0,19.4,1002.5,100.0,0.5
2021-12-27 22:00:00,0.7,89.0,18.7,1002.0,100.0,0.9
2021-12-27 23:00:00,0.9,88.0,17.7,1001.4,100.0,0.5
2021-12-28 00:00:00,0.8,93.0,15.9,1001.1,100.0,1.1
2021-12-28 01:00:00,0.8,95.0,14.8,1000.5,100.0,1.2
2021-12-28 02:00:00,-1.0,93.0,17.3,1000.1,100.0,0.8
2021-12-28 03:00:00,-2.2,87.0,19.4,999.3,100.0,1.0
2021-12-28 04:00:00,-3.0,88.0,18.5,999.0,100.0,0.4
2021-12-28 05:00:00,-3.5,89.0,19.4,998.5,100.0,0.2
2021-12-28 06:00:00,-3.5,88.0,24.7,998.2,100.0,0.1
2021-12-28 07:00:00,-2.9,87.0,24.4,997.7,100.0,0.1
2021-12-28 08:00:00,-2.2,85.0,19.2,997.3,100.0,0.3
2021-12-28 09:00:00,-2.2,85.0,16.7,997.1,100.0,0.3
2021-12-28 10:00:00,-2.3,85.0,18.1,996.6,100.0,0.5
2021-12-28 11:00:00,-2.2,85.0,18.2,996.3,100.0,0.4
2021-12-28 12:00:00,-1.9,83.0,17.9,996.3,100.0,0.3
2021-12-28 13:00:00,-2.0,84.0,18.1,996.1,100.0,0.3
2021-12-28 14:00:00,-2.4,83.0,21.0,995.8,100.0,0.4
2021-12-28 15:00:00,-2.3,83.0,18.7,995.3,100.0,0.1
2021-12-28 16:00:00,-2.3,85.0,22.3,995.4,100.0,0.3
2021-12-28 17:00:00,-2.1,85.0,22.6,995.7,100.0,0.2
2021-12-28 18:00:00,-1.7,85.0,21.8,996.0,100.0,0.2
2021-12-28 19:00:00,-1.4,84.0,20.6,996.3,100.0,0.3
2021-12-28 20:00:00,-1.3,83.0,20.1,996.4,100.0,0.2
2021-12-28 21:00:00,-1.2,82.0,19.4,997.0,100.0,0.2
2021-12-28 22:00:00,-1.2,82.0,18.1,997.3,100.0,0.1
2021-12-28 23:00:00,-1.1,82.0,16.4,998.1,100.0,0.0
2021-12-29 00:00:00,-1.3,82.0,16.1,998.5,100.0,0.1
2021-12-29 01:00:00,-1.4,83.0,15.8,998.8,100.0,0.2
2021-12-29 02:00:00,-1.0,83.0,15.0,999.4,100.0,0.2
2021-12-29 03:00:00,-0.9,82.0,12.5,999.8,100.0,0.0
2021-12-29 04:00:00,-0.9,82.0,11.8,1000.3,100.0,0.0
2021-12-29 05:00:00,-1.1,83.0,10.5,1000.6,100.0,0.0
2021-12-29 06:00:00,-1.3,84.0,11.0,1000.7,100.0,0.0
2021-12-29 07:00:00,-1.8,86.0,9.2,1001.4,100.0,0.0
2021-12-29 08:00:00,-1.9,87.0,8.0,1001.9,100.0,0.0
2021-12-29 09:00:00,-2.3,89.0,8.1,1002.3,58.0,0.0
2021-12-29 10:00:00,-3.2,89.0,9.8,1002.2,2.0,0.0
2021-12-29 11:00:00,-3.5,87.0,8.8,1002.6,0.0,0.0
2021-12-29 12:00:00,-3.3,89.0,8.9,1002.3,12.0,0.0
2021-12-29 13:00:00,-2.4,87.0,7.7,1002.5,72.0,0.0
2021-12-29 14:00:00,-0.9,86.0,10.3,1002.2,100.0,0.0
2021-12-29 15:00:00,-0.7,87.0,10.2,1002.1,100.0,0.0
2021-12-29 16:00:00,-0.5,90.0,11.8,1002.2,100.0,0.0
2021-12-29 17:00:00,-0.6,92.0,13.5,1002.1,100.0,0.1
2021-12-29 18:00:00,-0.4,92.0,15.7,1001.5,100.0,0.1
2021-12-29 19:00:00,0.1,92.0,14.3,1001.2,100.0,0.1
2021-12-29 20:00:00,0.7,91.0,13.5,1000.6,100.0,0.2
2021-12-29 21:00:00,1.4,94.0,11.3,1000.4,100.0,0.8
2021-12-29 22:00:00,2.2,95.0,12.1,999.6,100.0,1.2
2021-12-29 23:00:00,2.5,97.0,12.8,998.5,100.0,2.0
2021-12-30 00:00:00,2.8,96.0,13.6,997.4,100.0,1.5
2021-12-30 01:00:00,3.5,95.0,16.4,996.7,100.0,1.3
2021-12-30 02:00:00,4.1,96.0,17.6,995.7,100.0,2.7
2021-12-30 03:00:00,4.0,95.0,16.0,994.6,100.0,2.0
2021-12-30 04:00:00,3.9,96.0,6.1,993.9,100.0,1.4
2021-12-30 05:00:00,4.1,97.0,12.8,993.6,65.0,0.0
2021-12-30 06:00:00,4.3,96.0,11.9,994.1,100.0,0.0
2021-12-30 07:00:00,4.4,96.0,13.7,994.4,100.0,0.0
2021-12-30 08:00:00,5.2,97.0,18.5,994.4,99.0,0.0
2021-12-30 09:00:00,5.7,97.0,20.1,994.5,100.0,0.0
2021-12-30 10:00:00,5.8,97.0,19.7,994.7,100.0,0.0
2021-12-30 11:00:00,5.9,96.0,19.8,995.4,100.0,0.2
2021-12-30 12:00:00,6.1,94.0,19.1,995.6,100.0,0.1
2021-12-30 13:00:00,6.7,92.0,19.4,995.1,100.0,0.0
2021-12-30 14:00:00,7.7,88.0,23.2,994.9,100.0,0.0
2021-12-30 15:00:00,7.2,88.0,24.0,994.9,100.0,0.1
2021-12-30 16:00:00,7.1,90.0,24.4,994.7,100.0,0.1
2021-12-30 17:00:00,6.8,91.0,23.1,995.2,100.0,0.1
2021-12-30 18:00:00,6.8,90.0,22.8,995.7,95.0,0.0
2021-12-30 19:00:00,6.7,91.0,21.6,996.3,97.0,0.0
2021-12-30 20:00:00,6.3,93.0,22.4,996.5,100.0,0.0
2021-12-30 21:00:00,6.8,88.0,23.5,996.8,99.0,0.0
2021-12-30 22:00:00,6.9,85.0,23.1,997.4,100.0,0.0
2021-12-30 23:00:00,6.6,86.0,21.6,998.1,96.0,0.0
2021-12-31 00:00:00,6.3,86.0,20.2,998.6,54.0,0.0
2021-12-31 01:00:00,5.9,87.0,18.8,998.9,38.0,0.0
2021-12-31 02:00:00,6.3,91.0,15.8,999.3,53.0,0.0
2021-12-31 03:00:00,5.0,95.0,12.0,999.0,79.0,0.0
2021-12-31 04:00:00,4.4,95.0,12.4,999.4,100.0,0.0
2021-12-31 05:00:00,4.4,96.0,13.1,999.3,100.0,0.0
2021-12-31 06:00:00,3.8,100.0,11.3,999.2,100.0,0.0
2021-12-31 07:00:00,3.2,100.0,8.8,998.9,100.0,0.0
2021-12-31 08:00:00,1.5,100.0,7.8,998.7,100.0,0.0
2021-12-31 09:00:00,1.0,100.0,7.4,998.8,100.0,0.0
2021-12-31 10:00:00,1.6,100.0,9.0,999.2,100.0,0.0
2021-12-31 11:00:00,3.5,100.0,10.8,999.9,100.0,0.0
2021-12-31 12:00:00,4.3,100.0,10.6,1000.2,100.0,0.0
2021-12-31 13:00:00,5.6,93.0,12.6,1000.6,98.0,0.0
2021-12-31 14:00:00,5.4,98.0,11.5,1000.7,66.0,0.0
2021-12-31 15:00:00,4.5,98.0,10.9,1000.8,85.0,0.0
2021-12-31 16:00:00,4.3,97.0,13.2,1001.5,100.0,0.0
2021-12-31 17:00:00,4.0,97.0,13.9,1002.2,100.0,0.0
2021-12-31 18:00:00,3.8,97.0,12.1,1002.6,65.0,0.0
2021-12-31 19:00:00,3.4,96.0,11.7,1003.0,100.0,0.0
2021-12-31 20:00:00,3.4,97.0,13.0,1003.7,100.0,0.0
2021-12-31 21:00:00,3.1,100.0,11.4,1004.3,74.0,0.0
2021-12-31 22:00:00,3.1,100.0,9.9,1005.2,100.0,0.0
2021-12-31 23:00:00,2.3,100.0,8.0,1005.7,28.0,0.0


==> NO3/cross_method_agreement.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,zone,comparison
0.25725232621784344,0.1693121693121693,0.3333333333333333,NO3,MCIR vs SHAP
-0.13738368910782706,-0.09523809523809523,0.23076923076923078,NO3,MCIR vs MI
-0.13793103448275862,-0.10582010582010583,0.23076923076923078,NO3,MCIR vs HSIC


==> NO3/deletion_curves.csv <==
removed_count,removed_fraction,r2,mae,rmse,zone,method
0,0.0,0.9924095262835904,10.477167142610528,14.179970181061291,NO3,MCIR
3,0.10714285714285714,-0.3515731032071523,155.54337563940263,189.21721563538438,NO3,MCIR
6,0.21428571428571427,-0.4201919897508719,160.0259819467226,193.96099644994243,NO3,MCIR
8,0.2857142857142857,-1.067119980706606,191.8058674548256,234.0042362386755,NO3,MCIR
11,0.39285714285714285,-1.0559778155833874,190.77678521546946,233.37272068971637,NO3,MCIR
14,0.5,-1.1286253776568556,194.2826229767614,237.4600172194067,NO3,MCIR
17,0.6071428571428571,-1.2030840712606738,198.17396507001305,241.57746096288292,NO3,MCIR
20,0.7142857142857143,-1.2032308080323082,198.09797277385093,241.58550598189592,NO3,MCIR
22,0.7857142857142857,-1.2370619789656696,200.36775993155123,243.43324341131841,NO3,MCIR
25,0.8928571428571429,-1.1771249291994916,197.00453632974515,240.14997875277388,NO3,MCIR
28,1.0,-1.1993835942551314,198.21852513363487,241.37448923907368,NO3,MCIR
0,0.0,0.9924095262835904,10.477167142610528,14.179970181061291,NO3,SHAP
3,0.10714285714285714,-0.8673668972132695,181.49269847738933,222.41071440125842,NO3,SHAP
6,0.21428571428571427,-1.1290032573505124,195.34769081796608,237.48109357636397,NO3,SHAP
8,0.2857142857142857,-1.1497550973094959,196.10338849170256,238.63567585049702,NO3,SHAP
11,0.39285714285714285,-1.1431261248865021,195.37529920495075,238.26746398027348,NO3,SHAP
14,0.5,-1.1422236815170344,195.43102433752412,238.21729298679915,NO3,SHAP
17,0.6071428571428571,-1.2059521351380447,198.51352822589655,241.7346574691167,NO3,SHAP
20,0.7142857142857143,-1.2154697746781347,198.92228712697323,242.25558151412275,NO3,SHAP
22,0.7857142857142857,-1.1927922578724686,197.7834212523576,241.01253004072504,NO3,SHAP
25,0.8928571428571429,-1.1935288196378995,197.95137690843106,241.0530048529496,NO3,SHAP
28,1.0,-1.1993835942551314,198.21852513363487,241.37448923907368,NO3,SHAP
0,0.0,0.9924095262835904,10.477167142610528,14.179970181061291,NO3,MI
3,0.10714285714285714,-1.0316237907841779,191.1673443268311,231.98639819633777,NO3,MI
6,0.21428571428571427,-0.9966214522721177,188.85062857132482,229.97929784285313,NO3,MI
8,0.2857142857142857,-1.0286887107201492,189.96744710193346,231.81876264383953,NO3,MI
11,0.39285714285714285,-1.0765644395744256,192.30602081089324,234.53819768980537,NO3,MI
14,0.5,-1.1686204955325326,196.94601531214244,239.68047470100677,NO3,MI
17,0.6071428571428571,-1.1570259867712616,196.40289352032903,239.0388913127502,NO3,MI
20,0.7142857142857143,-1.2879258501425515,203.0479307196506,246.18514844030355,NO3,MI
22,0.7857142857142857,-1.3014668930898043,203.82665533768503,246.91259459942643,NO3,MI
25,0.8928571428571429,-1.2967578111921996,203.6550463713552,246.65985861287948,NO3,MI
28,1.0,-1.1993835942551314,198.21852513363487,241.37448923907368,NO3,MI
0,0.0,0.9924095262835904,10.477167142610528,14.179970181061291,NO3,HSIC
3,0.10714285714285714,-1.0316237907841779,191.1673443268311,231.98639819633777,NO3,HSIC
6,0.21428571428571427,-1.1097679373524132,194.49982283044463,236.40585106703483,NO3,HSIC
8,0.2857142857142857,-1.0286887107201492,189.96744710193346,231.81876264383953,NO3,HSIC
11,0.39285714285714285,-1.0665914723150096,191.98164640029452,233.97431995184036,NO3,HSIC
14,0.5,-1.177303125903785,197.49866424490713,240.15980663599402,NO3,HSIC
17,0.6071428571428571,-1.1570259867712616,196.40289352032903,239.0388913127502,NO3,HSIC
20,0.7142857142857143,-1.2266159668938914,199.96671000116206,242.86421981819902,NO3,HSIC
22,0.7857142857142857,-1.3014668930898043,203.82665533768503,246.91259459942643,NO3,HSIC
25,0.8928571428571429,-1.2106982729405829,198.81082453607695,241.99456554449102,NO3,HSIC
28,1.0,-1.1993835942551314,198.21852513363487,241.37448923907368,NO3,HSIC


==> NO3/deletion_summary.csv <==
zone,method,deletion_auc_r2,final_r2,initial_r2
NO3,MCIR,-0.8885224602256655,-1.1993835942551314,0.9924095262835904
NO3,SHAP,-1.0244501801843604,-1.1993835942551314,0.9924095262835904
NO3,MI,-1.0371069978243808,-1.1993835942551314,0.9924095262835904
NO3,HSIC,-1.0323763506515147,-1.1993835942551314,0.9924095262835904


==> NO3/full_lw_fidelity.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,representation_wasserstein,zone,repetition,seed
0.6070060207991241,0.4708994708994709,0.7777777777777778,19.687005862851247,NO3,0,42
0.7350848385331145,0.5555555555555556,0.6,18.335978106196837,NO3,1,43
0.42145593869731796,0.2962962962962963,0.6,31.63345087506666,NO3,2,44
0.6518883415435139,0.455026455026455,0.7777777777777778,16.335145627192652,NO3,3,45
0.6759715380405036,0.5396825396825397,0.6,26.622812141021047,NO3,4,46
0.5199781061850027,0.38095238095238093,0.6,15.376809424065693,NO3,5,47
0.7723043240284619,0.6084656084656085,0.7777777777777778,25.453917435295043,NO3,6,48
0.840175150519978,0.7195767195767195,0.7777777777777778,20.499650539230057,NO3,7,49
0.7629994526546251,0.5925925925925926,0.6,24.400922066088604,NO3,8,50
0.6059113300492611,0.455026455026455,0.6,24.66411069890739,NO3,9,51


==> NO3/hsic_aggregate.csv <==
,HSIC
load_lag_1h,0.08996606894851153
load_lag_24h,0.08745350248521365
load_roll_mean_3h,0.08684318331248089
load_lag_2h,0.08607190323985854
load_roll_mean_24h,0.0836140178120754
load_roll_mean_6h,0.08274004528262649
load_lag_3h,0.08149756074274458
load_roll_mean_12h,0.08091971320541914
load_lag_6h,0.07054246840229927
load_lag_12h,0.06998634581657873
cos_month,0.06489764389149089
heating_degree,0.061921032010740486
temperature_2m,0.05852836799691045
load_roll_std_24h,0.03312267621030211
sin_month,0.018105720378709708
load_roll_std_12h,0.010837887478711093
surface_pressure,0.0062107827714130755
load_roll_std_6h,0.005273815024591952
relative_humidity_2m,0.005259313243417657
load_roll_std_3h,0.004647990956199681
wind_speed_10m,0.003599661697415109
sin_hour,0.002994452861435741
cloud_cover,0.0028199876537925014
cos_hour,0.0011196024524185385
precipitation,0.0009432350637529772
cooling_degree,0.0008703207870160351
cos_dow,0.0008351029475293203
sin_dow,0.000621011126158059


==> NO3/hsic_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.10056444370277214,0.09236710648733899,0.0891748675882497,0.09131015868271256,0.08414869943769593,0.09260010507133558,0.08348384287458531,0.09392637110896232,0.08665357755975345,0.08543151697170925
load_lag_2h,0.09740677904029504,0.08852861372237326,0.08586311343957036,0.0875975604534845,0.07942478213695243,0.0888992590054547,0.07882938228423023,0.09046621923890957,0.08209737470572652,0.08160594837158873
load_lag_3h,0.09310323144415529,0.0836681669488461,0.08205189209240206,0.08356641797374305,0.07418619624819245,0.08430062054709207,0.07413849384774683,0.0867273862653987,0.07655348576968247,0.07667971629018684
load_lag_6h,0.07896066419193809,0.07228553638960117,0.0707182451201804,0.07471438911174491,0.06286189664171828,0.073678503658546,0.06468272095074766,0.07766694113625959,0.06308492253770043,0.06677086428455617
load_lag_12h,0.07566067969075287,0.07300036945688798,0.06708768025939434,0.07072501196842146,0.06357190557888939,0.07061092919380513,0.06477475500032279,0.07744515866132753,0.06921149943570508,0.06777546892028072
load_lag_24h,0.09774936450062106,0.08865251593044268,0.08567561438773738,0.08854276751949391,0.08300991602128008,0.08924059489527761,0.0817792684498693,0.09307772658074763,0.08389195807995435,0.08291529848671252
load_roll_mean_3h,0.09782580751194912,0.08930547627200347,0.08671808190538513,0.08839233802328314,0.08027897141189641,0.08958217106460935,0.08000396113027429,0.09128939238362087,0.08286799072158645,0.08216764270020066
load_roll_std_3h,0.0034294311496763214,0.004503953258188636,0.009244008631609095,0.003540574020810864,0.006070191290787232,0.0032751728329534374,0.0030628033966642264,0.0027661425784278057,0.0031498360542224634,0.007437796348656725
load_roll_mean_6h,0.09330133795015026,0.08505756176471745,0.08332769013892272,0.08478452471401302,0.0756572666118102,0.08564841199376379,0.07621373766303084,0.08804294663465033,0.07742926865095424,0.07793770670425212
load_roll_std_6h,0.0034902809824761682,0.006503044371559177,0.008643947706838497,0.0024472458590361268,0.0028439739692961057,0.003924040587959278,0.0057148718992935995,0.0024220425832597323,0.00657858728490174,0.010170115001299091
load_roll_mean_12h,0.08932030260360332,0.08356871140399208,0.0805212585416748,0.08336337399498156,0.07335796599449508,0.08374139334731731,0.07412137763199235,0.08757390363433054,0.07685883153131531,0.07677001337048912
load_roll_std_12h,0.00936501191325645,0.009577434277734505,0.011519708216833112,0.015538650967372277,0.011344972335355778,0.009630767903243279,0.010815786822459244,0.012739766175763653,0.008361764956273818,0.009485011218818805
load_roll_mean_24h,0.09051410358793197,0.08636577113324252,0.08307813243501412,0.08398373755834601,0.07765233626776159,0.08567225799424069,0.07652384118674832,0.09127599321068702,0.08081910396251979,0.08025490078426202
load_roll_std_24h,0.039820035911210465,0.03070985327951685,0.027500032828308256,0.03702132066119866,0.030898226781086332,0.03735127382275983,0.02763004275701063,0.038287887282272205,0.028186829494019842,0.03382125928563805
temperature_2m,0.06194540530351489,0.0598367728071495,0.0571309878318049,0.06464973403310126,0.05236934695093143,0.05858854709440209,0.057478974975859715,0.06369002348262286,0.05340402534450375,0.05618986214521404
relative_humidity_2m,0.004123949499925945,0.004378850088868447,0.004289366163818301,0.00559590749282909,0.005349725549852727,0.0051255686861858,0.0054756580141842245,0.007689863874793156,0.0036231887870661174,0.006941054276652757
wind_speed_10m,0.005668320939293377,0.003805253395214544,0.002268264987583376,0.003542400498724428,0.0021249410404831554,0.00744925862509119,0.003897091034843355,0.0027830625354872693,0.002094817656578443,0.0023632062608519517
surface_pressure,0.007156544346908112,0.0030790940304607746,0.007291231703206276,0.004126587035788862,0.00696521106622203,0.006708723384312352,0.0065637155991145205,0.010250416166372768,0.0037850997225924443,0.006181204659152616
cloud_cover,0.0015508460185261045,0.005236660323942169,0.003235935634146316,0.003782020212780936,0.003305178887962778,0.002146901934901379,0.004224921373075881,0.0020565335137874364,0.0014415676151408217,0.0012193110236611933
precipitation,0.0008037574221064973,0.0009229174817370434,0.0013562420934675856,0.000770590778026841,0.0012377700423749616,0.0008893219453277396,0.0012444452696682288,0.001024097719762355,0.00045194474092107967,0.000731263144137441
heating_degree,0.06679966721918244,0.06372572694237903,0.06085158576324347,0.06844157007900044,0.05550080944580317,0.06035156463966333,0.05999065924843513,0.0664732366625113,0.05685014850033179,0.0602253516068548
cooling_degree,0.0012686756261018207,0.0013424834283575185,0.001985957259314009,0.0009569306317639091,0.0006322730442513599,0.00033455248600389756,0.0002283813788281675,0.0004170175666345843,0.0004552941407122969,0.0010816423081927878
sin_hour,0.003226602615666147,0.004306464164540729,0.0014428138998511903,0.0019491073718893301,0.0030425338178526394,0.005614945155758111,0.002334231590021736,0.0038731265545709137,0.003036579262114021,0.001118124182092591
cos_hour,0.0005865115403631897,0.0008510806704866528,0.0011513495856919336,0.001633878753298366,0.001534013145917225,0.0010064633812568783,0.0011491902967988032,0.000518114154481546,0.0015811800089634326,0.001184242986927358
sin_dow,0.0008323660401696352,0.00038848855303071306,0.000962725866711049,0.0005231932587300304,0.0012204974154873733,0.0003736525251767133,0.00011986689052402363,0.00044049734119292833,0.0002848709305636317,0.0010639524399944913
cos_dow,0.0012350321853188465,0.0007379642377736205,0.0011632413803996046,0.00036558977964895037,0.00035260750827554585,0.0006637097929681317,0.0006292682356498943,0.000647030378618025,0.0014957687578418472,0.0010608172187987382
sin_month,0.01762730484012862,0.02239379598644611,0.02304882676563248,0.013881341960334815,0.016976545466603085,0.016642713604947443,0.018465168276147487,0.01809265673413833,0.020650459846658052,0.013278390306060648
cos_month,0.06681939731365216,0.06312301912617314,0.06651752370834008,0.06974348823969558,0.05726476477844237,0.06797283615398743,0.05750594950861007,0.07617201635139535,0.06500550242246621,0.0588519413121466


==> NO3/mcir_aggregate.csv <==
,MCIR
relative_humidity_2m,0.3030324271902699
load_lag_1h,0.2114693263086221
cos_hour,0.20399328971687264
load_roll_mean_24h,0.1274719468589803
precipitation,0.11448870252692318
load_roll_std_6h,0.11333585241888547
load_lag_24h,0.10266474012115012
sin_dow,0.06718697646554617
cooling_degree,0.0413074935766722
heating_degree,0.032334638795512335
load_lag_2h,0.03018311473351907
temperature_2m,0.030170171911746722
cos_dow,0.02939706031048418
load_roll_std_12h,0.028905297183349776
cloud_cover,0.02115327228689879
sin_hour,0.016569822193766813
cos_month,0.01608839166628878
load_roll_mean_12h,0.014515976283190457
load_lag_12h,0.012959024694981034
wind_speed_10m,0.011604240938391751
load_roll_mean_3h,0.008084104113568632
surface_pressure,0.007544159671223785
load_roll_mean_6h,0.006370616500273827
load_lag_6h,0.005864512892499739
load_lag_3h,0.0052141432007684245
load_roll_std_3h,0.004619369170860357
load_roll_std_24h,0.0045270262284222915
sin_month,0.004442968703788015


==> NO3/mcir_components_repetitions.csv <==
feature,U_hat,J_hat,MCIR,phi,repetition
load_lag_1h,0.41349060618920364,2.3994511164429184,0.29399159098276145,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,0
cos_hour,0.11046963346106373,1.106277053149281,0.1815819754049446,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,0
load_roll_mean_24h,0.143296326926523,1.560946450979663,0.16816421789690703,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,0
relative_humidity_2m,0.011645301354173994,0.13796172907143922,0.15567853089583522,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,0
load_roll_std_6h,0.05136522189680482,0.7245554456878214,0.13239812790836028,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,0
precipitation,0.0024870448438977567,0.04367735194636413,0.10774731250998971,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,0
load_lag_24h,0.1353760655647821,2.4149289367167324,0.10616460811053899,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,0
cooling_degree,0.023611819547272067,0.8901094232521771,0.051682763716711745,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,0
sin_hour,0.0373674167132025,2.0457171061105264,0.03587700480108127,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,0
load_roll_std_12h,0.020596278774768762,1.1380057260371252,0.03555367363292746,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,0
load_lag_2h,0.03566283912006827,2.3994511164428562,0.02929048888130913,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,0
cos_dow,0.004100572772632314,0.27968720336296493,0.02889886822096954,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,0
cos_month,0.021214260495243314,1.5811420225112096,0.026478830857067114,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,0
wind_speed_10m,0.0034569135023788705,0.31992600981751507,0.021379691091228423,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,0
load_roll_mean_12h,0.014215467604875163,1.7005247168045035,0.016580316638198467,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,0
load_lag_12h,0.006337274135835336,1.0687562750692123,0.011789251531685373,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,0
load_roll_mean_6h,0.005687288835288581,1.5997629275962453,0.007084976883219501,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,0
sin_dow,0.0004919439416157608,0.16424197420477582,0.005972588367364547,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,0
load_roll_std_24h,0.004367970110766461,1.5491113692902978,0.005623467271152134,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,0
heating_degree,0.002724849587481428,1.0034586398845695,0.005416208109141543,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,0
surface_pressure,0.0012164677474028095,0.6552387554007142,0.0037061712802560366,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,0
sin_month,0.0027083250569210396,1.7502315757731086,0.0030900375485076563,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,0
temperature_2m,0.0008105523267979324,1.00345863988455,0.0016142132668894064,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,0
load_roll_mean_3h,0.0008138774037509483,2.3994511164429237,0.0006781562917739553,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,0
load_roll_std_3h,0.0002689940603591742,0.9261626513517252,0.0005807099999040371,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,0
load_lag_6h,0.00046887823864154505,1.700524716804507,0.0005512992406413513,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,0
load_lag_3h,0.00013217320131584428,2.2228648920021907,0.00011891441818322361,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,0
cloud_cover,1.7662432413069853e-05,0.7086669521717619,4.984567760917157e-05,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,0
cos_hour,0.1389055722737213,0.9816825123648714,0.24791549040702238,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,1
load_lag_1h,0.24141124217792598,2.021568224302987,0.2133569886547286,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,1
relative_humidity_2m,0.019391229833238138,0.16516249080820233,0.21014184667576893,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,1
sin_dow,0.015117652957920748,0.17402861747873088,0.15985145171534232,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,1
load_roll_std_6h,0.028539138019076597,0.5546737866573737,0.09786867475513952,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,1
load_roll_mean_24h,0.07260060330958744,1.4687151156641685,0.09420601167673372,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,1
cooling_degree,0.034887384941071554,0.7903066915043837,0.08455558743550333,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,1
precipitation,0.0015757815184905474,0.043917098087624895,0.06927596283787324,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,1
load_lag_24h,0.052011929008476156,2.0519647834577057,0.04944154438621161,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,1
load_lag_12h,0.01630007452647702,1.0430366101711153,0.030774115089066675,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,1
cos_month,0.02003445152291195,1.4829530808420985,0.026659504608646946,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,1
load_roll_std_12h,0.01101503231198639,1.0343711955337809,0.021073612830513608,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,1
cloud_cover,0.005647961568160859,0.633991026242884,0.017659841491179766,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,1
load_lag_2h,0.015142805183933244,2.021568224302939,0.01486986122694913,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,1
heating_degree,0.006844428659382306,0.9214291673535326,0.014746576200767173,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,1
temperature_2m,0.006316241527114339,0.9214291673535273,0.013616325053518967,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,1
load_roll_mean_12h,0.01019798933290925,1.5914748809206376,0.012734172529618854,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,1
sin_hour,0.011570384020887222,1.9177444077832428,0.011994293590697648,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,1
cos_dow,0.0012338099494728393,0.28367890053015254,0.00866096810771151,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,1
load_lag_3h,0.006258055611937683,1.944456791913531,0.006416166483662321,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,1
surface_pressure,0.0006817660689191531,0.5714094001212656,0.0023834175712215363,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,1
wind_speed_10m,0.00030606094995932505,0.3632868109434587,0.0016835365796117278,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,1
load_lag_6h,0.0009602339172092603,1.5914748809206074,0.0012059944022360452,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,1
load_roll_mean_6h,0.00041162914414505033,1.539245248522887,0.0005347024393756773,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,1
load_roll_mean_3h,0.0003945035009059997,2.0215682243029978,0.0003902183709731171,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,1
load_roll_std_24h,5.886855071694982e-05,1.4636118327668797,8.043961071838951e-05,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,1
sin_month,4.0381317331377896e-05,1.528704075975769,5.282938837649795e-05,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,1
load_roll_std_3h,3.7951035456319894e-06,0.8027651493549026,9.455033286550925e-06,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,1
relative_humidity_2m,0.044702001527669934,0.17431968010901477,0.40819704417959907,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,2
load_lag_1h,0.321217171646407,2.2828535771580896,0.2467038745348026,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,2
cos_hour,0.10984980573171473,1.0536972898848775,0.18881883878280423,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,2
load_lag_24h,0.19261713495896465,2.286225069426518,0.15540895230700286,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,2
load_roll_mean_24h,0.08338058189035547,1.54694654747375,0.10228693418464711,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,2
load_roll_std_6h,0.030043691207117897,0.6309382756124071,0.09090623561692734,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,2
wind_speed_10m,0.010894695791266068,0.365681855580683,0.05786178534788933,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,2
cos_dow,0.00973027219738743,0.3572393748576368,0.05303039243421923,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,2
load_lag_2h,0.03406129668675633,2.2828535771581215,0.029402285833861674,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,2
load_roll_std_3h,0.012328221676824106,0.8940885782522905,0.027202103221803085,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,2
cooling_degree,0.010592588244044156,0.8826340492646869,0.023717582524380585,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,2
cos_month,0.017238998431672037,1.562650213908709,0.021823047207386034,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,2
load_lag_6h,0.014889940495352721,1.6335598583578257,0.018065385437532413,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,2
precipitation,0.0006042534071451977,0.08013854893733363,0.01496736277661575,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,2
load_roll_mean_6h,0.010734179770978451,1.5837747538349394,0.013463931803384175,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,2
load_roll_mean_3h,0.013329709887651219,2.282853577158061,0.011610318708312984,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,2
surface_pressure,0.002792930109566152,0.632879962380789,0.008787318580235126,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,2
load_roll_std_12h,0.004730179964108934,1.130649492370797,0.008332331605658095,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,2
sin_hour,0.007705813198339291,1.9911732453287878,0.0077101345031022695,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,2
sin_month,0.0053961158936081,1.748530881452889,0.0061531818619268,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,2
cloud_cover,0.0017790020918214274,0.6327943034610535,0.005606923821894662,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,2
load_lag_12h,0.0012299449272252178,1.1495789003557695,0.0021375312368628217,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,2
load_roll_mean_12h,0.0011552443817109631,1.6335598583578559,0.0014133892563602379,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,2
load_roll_std_24h,0.00047911080318642827,1.539039718721546,0.000622416295271082,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,2
heating_degree,0.00024449671854070965,1.0421430128516063,0.00046910907181060455,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,2
temperature_2m,0.00014835844118814626,1.0421430128516027,0.000284677481315291,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,2
load_lag_3h,0.00011302350731918188,2.053621318935198,0.000110066336218308,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,2
sin_dow,1.1325330304498323e-05,0.24584675353603846,9.212900675641551e-05,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,2
relative_humidity_2m,0.021081712850297224,0.14040959878167847,0.2610878893390942,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,3
cos_hour,0.12025506941399608,1.085423125977993,0.19948120464250224,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,3
load_lag_24h,0.2033412557568714,2.1656916979609537,0.17166604241427647,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,3
precipitation,0.003289196519234321,0.035708390938314905,0.16868717957564794,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,3
load_lag_1h,0.15400152663740752,2.138487921469048,0.13435309529089373,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,3
load_roll_std_6h,0.047983015636728285,0.7490267763841056,0.12040759377639869,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,3
load_roll_mean_24h,0.09308070901133507,1.5096439388571126,0.11615308859837935,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,3
sin_hour,0.06822333836067773,1.8363813367022583,0.07164041887949618,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,3
load_lag_12h,0.015243812847876976,1.1046340746363077,0.02722406258439897,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,3
sin_dow,0.0028557752958490415,0.22079895217373124,0.0255373568728831,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,3
cos_month,0.019759190202499582,1.5283965607111334,0.02552610122184262,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,3
load_lag_2h,0.025115949547110304,2.138487921469075,0.023216772611258117,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,3
load_roll_std_12h,0.013335407339082242,1.1738964180311648,0.022464706646359474,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,3
load_lag_3h,0.01227913901074997,1.9073027593611798,0.012793555743742295,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,3
surface_pressure,0.003648746465736174,0.6834889147420056,0.01062013238896842,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,3
load_roll_mean_3h,0.010264450445378309,2.138487921469064,0.009553870031317887,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,3
cos_dow,0.0011363550298420586,0.36015195634942443,0.006290571790179822,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,3
load_roll_mean_12h,0.004288481950430758,1.658250448874977,0.005158955223143721,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,3
heating_degree,0.0025449714627478284,1.0253234181280977,0.004951940323334357,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,3
temperature_2m,0.002393049415057428,1.0253234181280986,0.004657022613986554,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,3
load_lag_6h,0.0037718088921827836,1.6582504488749628,0.0045388187487332985,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,3
cooling_degree,0.00194451408293259,0.8578742604817693,0.004523078910243694,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,3
cloud_cover,0.001454519023349707,0.7086763029305759,0.004096481883007406,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,3
sin_month,0.002380082373038772,1.8208506304472145,0.0026108405878674085,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,3
load_roll_std_3h,0.0010522996796186424,0.9467925650862332,0.0022204048758097017,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,3
wind_speed_10m,0.0002998235916489312,0.41015185438665225,0.0014609446506625395,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,3
load_roll_mean_6h,0.00046680267095271986,1.605432735464598,0.0005813597424589557,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,3
load_roll_std_24h,9.194139135172841e-05,1.5169868150612595,0.00012120846193471877,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,3
relative_humidity_2m,0.02336476094261516,0.12858088795972744,0.3075410334077021,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,4
cos_hour,0.13739869398321505,1.1277296986535634,0.21720909084468323,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,4
load_lag_1h,0.2321531075323182,2.2643599785642827,0.18598188715709796,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,4
sin_dow,0.01920089919198546,0.22032064647538085,0.1603271149448122,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,4
load_roll_mean_24h,0.11304229878487744,1.6558746625277676,0.12780961600480456,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,4
precipitation,0.003158981030784415,0.04943605460631495,0.12012468448851625,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,4
load_roll_std_6h,0.040584764935578534,0.6709674525866927,0.11407389067495459,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,4
heating_degree,0.06374105863040522,1.1556814139378169,0.10454302764514477,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,4
temperature_2m,0.06051376883568103,1.1556814139378009,0.0995132519727334,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,4
cooling_degree,0.041672776423442644,0.9005436423840072,0.08845690988103835,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,4
load_lag_24h,0.08492663770217342,2.3116669440350126,0.07087279073877333,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,4
load_roll_mean_12h,0.03794829033921076,1.8836417312112932,0.03949676040531353,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,4
load_roll_std_24h,0.023660333403503174,1.6702380250575768,0.02793595410883894,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,4
load_roll_std_12h,0.015953374893092696,1.1509960544263795,0.027342015844501844,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,4
load_roll_mean_6h,0.019342774426491606,1.790316330886176,0.0213772575947663,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,4
sin_month,0.012008898640079485,1.8003158485523931,0.013252479897637368,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,4
cos_dow,0.001598610870502486,0.3294595059588762,0.00965758451001146,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,4
load_lag_3h,0.008896406647169718,2.1269298743053646,0.008330646295074245,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,4
sin_hour,0.007013417575130469,1.9838607636447492,0.007045565853722708,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,4
cloud_cover,0.0023921653685483033,0.6839628683699857,0.0069706354611208275,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,4
wind_speed_10m,0.0010944368813236586,0.3553601388497539,0.006140680781437588,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,4
load_lag_12h,0.0032455491211677684,1.2002935125630652,0.005393342392437095,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,4
cos_month,0.003464744853363032,1.6587377718113183,0.004168860074060374,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,4
load_roll_mean_3h,0.0028820090863209413,2.264359978564313,0.002542303911112146,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,4
load_lag_6h,0.0015975850181633871,1.883641731211263,0.0016948352438974567,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,4
surface_pressure,0.00029516316238643327,0.6502609097032094,0.0009074180526400641,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,4
load_roll_std_3h,0.00030292605034474657,0.9908616570632729,0.0006112527737686971,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,4
load_lag_2h,0.00012452527815553816,2.2643599785643147,0.00010998112633956076,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,4
relative_humidity_2m,0.036269751504377924,0.13069169891707566,0.43446857238989905,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,5
cos_hour,0.13925160856317456,1.2373691779865554,0.20230932138135943,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,5
precipitation,0.007382424965454316,0.06619140028198989,0.20068074320250912,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,5
load_lag_1h,0.26021218878642915,2.391901836515869,0.19623001598264175,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,5
sin_dow,0.01717897535182581,0.19124279329101324,0.16484818705539803,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,5
load_roll_std_6h,0.05719359757219773,0.708115237582275,0.14946540519332582,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,5
load_roll_mean_24h,0.12185277332487204,1.7630225628817167,0.12929531304718242,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,5
cooling_degree,0.04455080068540438,0.9840449243073035,0.08662451068561504,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,5
cloud_cover,0.0265457543439875,0.6997610654931691,0.07309790743790415,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,5
load_lag_2h,0.08580153325171504,2.3919018365160323,0.06925892283849766,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,5
load_lag_24h,0.07617818869703709,2.402848080974973,0.061458153654108644,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,5
cos_dow,0.00701842924226447,0.3508893325343124,0.03921920668848589,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,5
load_roll_mean_3h,0.04548429714201687,2.3919018365160287,0.03732219242074191,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,5
load_lag_12h,0.011707735916055284,1.2254615727835905,0.018926651079569635,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,5
load_lag_3h,0.01602990308971462,2.290915193220778,0.013897082436293185,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,5
load_roll_std_24h,0.008557959028427669,1.7471985323556831,0.009748457796310006,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,5
surface_pressure,0.0027191282224555803,0.6707819458896085,0.008074606936716314,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,5
load_roll_mean_12h,0.006009344754609085,1.9974460337405375,0.0059989803807089315,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,5
sin_month,0.005065038399801179,1.7238512856155044,0.005859205942411288,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,5
sin_hour,0.005868141195120702,2.154608281038864,0.005432265897216229,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,5
load_roll_std_12h,0.0028612858620548644,1.191233772694253,0.004792392099024735,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,5
wind_speed_10m,0.0009543056269895435,0.39940685618861305,0.004767223786952018,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,5
load_lag_6h,0.004289156643126495,1.9974460337405837,0.0042854386171872335,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,5
load_roll_std_3h,0.0016612864930354702,1.0753446487917993,0.0030850089839033457,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,5
temperature_2m,0.0014132774310121506,1.1839435483227314,0.00238456032868158,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,5
cos_month,0.0012422976832878049,1.7639261481846988,0.0014075684235075137,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,5
heating_degree,0.0007863922995899524,1.183943548322743,0.0013275469330620011,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,5
load_roll_mean_6h,0.00016773220288325542,1.9444714095368703,0.00017250727837679473,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,5
relative_humidity_2m,0.026553600850697148,0.10826761836574472,0.39390833290222693,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,6
precipitation,0.01198383841344271,0.08438783400590333,0.24870043473557127,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,6
cos_hour,0.12854704115531565,1.13448667069874,0.20355282673590164,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,6
load_lag_1h,0.23524749337995357,2.2225078931385536,0.19143279650233178,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,6
load_lag_24h,0.20115024768820206,2.2233464248601447,0.1659315518686825,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,6
load_roll_mean_24h,0.08092071932387979,1.5623608264356195,0.09848673775068713,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,6
load_roll_std_6h,0.03160968668204559,0.6989618945692984,0.08653412613697241,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,6
cos_dow,0.009746848264251052,0.25931373261219215,0.07245095682542183,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,6
load_roll_std_12h,0.02278504208799516,1.1349365652815155,0.03936186721048707,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,6
cloud_cover,0.015228004391702896,0.7838030791875827,0.03811617521433223,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,6
heating_degree,0.01772833501692395,1.0878542389600936,0.03207057606407693,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,6
load_lag_2h,0.03198204703000243,2.222507893138687,0.028371869361820633,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,6
temperature_2m,0.015338414891154204,1.08785423896009,0.027807318762698097,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,6
sin_dow,0.002473364694733901,0.18360373100351435,0.026584300291797657,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,6
surface_pressure,0.008847512445983679,0.7054371060101979,0.024773072854645087,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,6
load_roll_mean_6h,0.016592264359996892,1.6506414099417217,0.01990394581844824,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,6
cooling_degree,0.006744500419583556,0.9120470829779679,0.014681241189962625,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,6
wind_speed_10m,0.0022161503023593976,0.33101428779637476,0.013301007645062517,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,6
sin_hour,0.009917160393453034,1.9114274307355152,0.010323146029339569,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,6
load_roll_mean_12h,0.008338007234402067,1.6850347242826427,0.009847810915122369,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,6
cos_month,0.006329976435289457,1.5654272420180524,0.008054649103528025,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,6
load_lag_12h,0.0035940167001695927,1.1292003865394804,0.006345399818168514,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,6
sin_month,0.005549728253643519,1.7620884513671626,0.006279258184878137,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,6
load_lag_6h,0.004923981820865617,1.685034724282655,0.005827339807868645,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,6
load_lag_3h,0.0017136753877588435,2.0031716703395386,0.0017094996393793144,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,6
load_roll_mean_3h,0.001877397024627012,2.2225078931386175,0.001688014241893528,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,6
load_roll_std_3h,0.0008012704863103855,0.9739772449302846,0.0016440052250596502,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,6
load_roll_std_24h,0.0003411890473927445,1.5369430446882477,0.00044388544409077336,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,6
relative_humidity_2m,0.02735687991340397,0.14625497976336144,0.3151498977585707,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,7
load_lag_1h,0.35275646376995556,2.26314140441926,0.2697020155562432,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,7
cos_hour,0.1258978430221313,1.1306258063048917,0.2003907257767261,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,7
load_roll_mean_24h,0.14758809931248873,1.5777970062391269,0.17107844369075384,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,7
precipitation,0.0036494868830870175,0.049180932266076116,0.13815854357630353,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,7
load_roll_std_6h,0.04288684720884911,0.6104216546800347,0.13129125699375455,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,7
load_lag_24h,0.10091271600424696,2.2666778752071615,0.0852450726733237,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,7
heating_degree,0.03794210286843161,1.0866146480088439,0.06747921407938315,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,7
temperature_2m,0.03475774883886356,1.086614648008859,0.06199144715274013,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,7
load_roll_mean_12h,0.03550181303076869,1.684969655997545,0.041269865464051404,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,7
cos_month,0.02959539526047791,1.592304927151229,0.03649471530589578,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,7
load_roll_std_12h,0.019114502507810015,1.1030725340893315,0.034066518119424696,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,7
cooling_degree,0.01509786064297159,0.9058817695345454,0.03278652458374461,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,7
load_lag_2h,0.03535813782690122,2.2631414044192706,0.0307662778930537,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,7
cloud_cover,0.008516690689734478,0.6793010441367654,0.024764382360343732,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,7
load_lag_6h,0.0146648084197641,1.6849696559975325,0.01725642628080243,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,7
sin_dow,0.0010623324884976018,0.2404541351901477,0.008797184711322544,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,7
cos_dow,0.0013388735010384898,0.35149043011215175,0.007589355460714839,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,7
sin_hour,0.005598302716381373,1.9621070695891834,0.005690183901690352,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,7
wind_speed_10m,0.0007820329522573993,0.39081699126971225,0.003994049544996417,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,7
load_roll_mean_3h,0.0020102612658262496,2.26314140441921,0.0017749462839772349,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,7
load_lag_12h,0.0009627718586684933,1.145502316888778,0.001679548497582871,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,7
sin_month,0.0006964276600633983,1.6761980202707827,0.0008306159769599505,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,7
load_lag_3h,0.00038658447897569004,2.1289066170146516,0.0003631106122017523,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,7
load_roll_mean_6h,0.0001814693753268826,1.6308731199829758,0.0002225178439898534,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,7
load_roll_std_24h,0.00015200270667008948,1.5349069054287359,0.00019804152904428013,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,7
surface_pressure,2.0415079749430875e-05,0.6278969884302383,6.502472979825967e-05,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,7
load_roll_std_3h,1.2458602084382207e-05,0.9139829275851117,2.726184896042911e-05,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,7
relative_humidity_2m,0.017992447838787493,0.1512856852496094,0.2125785240009925,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,8
cos_hour,0.12608588826582115,1.088727752572508,0.2075806264058917,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,8
load_lag_1h,0.2091664675824914,2.1303082234539783,0.17881490095524247,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,8
load_roll_mean_24h,0.1530024113181022,1.6287549202154397,0.17174326560667436,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,8
load_roll_std_6h,0.04170087456039705,0.6901215795079172,0.113964457713959,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,8
load_lag_24h,0.09998764071969761,2.142168990429754,0.08918880985441101,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,8
load_roll_std_12h,0.04828558665579875,1.1186428043466057,0.08275672616778292,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,8
temperature_2m,0.04266496682930362,1.1094114393403247,0.0740662105409383,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,8
heating_degree,0.04107208148878961,1.1094114393403265,0.07139968673204514,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,8
load_lag_2h,0.0631750038008039,2.130308223454035,0.05760244985312051,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,8
precipitation,0.001091080074355401,0.05204724703551433,0.04106565387726508,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,8
cos_dow,0.004644129260810228,0.26960341120885223,0.03386815613993786,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,8
sin_dow,0.002624875138239345,0.17417634693911754,0.02969295242869835,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,8
load_lag_12h,0.015138849637478113,1.2055650293857072,0.024803475925041403,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,8
cooling_degree,0.009919940378423451,0.8736286052525291,0.022454771562867556,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,8
load_roll_mean_3h,0.013242124552994663,2.130308223454019,0.012355319356325504,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,8
load_roll_mean_12h,0.010417040416921241,1.746457493723863,0.011858604828620606,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,8
load_roll_std_3h,0.0042953279447595725,0.9340104557936293,0.009155497108088086,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,8
cos_month,0.007374833419001672,1.6358178897000464,0.008976224535613857,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,8
load_lag_3h,0.008205521873327775,2.0004430809872087,0.008170191502527829,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,8
wind_speed_10m,0.0008524678723898957,0.3166357758528583,0.005370075202706495,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,8
load_lag_6h,0.00450767021534064,1.7464574937238186,0.005148783434616942,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,8
sin_hour,0.004530547244214097,1.8373993436915235,0.004919348197245974,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,8
cloud_cover,0.0014763745141865247,0.6401308739187159,0.004602112952409764,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,8
surface_pressure,0.0009386866629154412,0.6210026548460891,0.0030185697597716324,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,8
sin_month,0.000880703168223215,1.7136466168897169,0.001027342239368286,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,8
load_roll_std_24h,0.0001131233559206295,1.6156947196972071,0.00014002080310104054,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,8
load_roll_mean_6h,1.766053080508858e-05,1.6395692078485062,2.154265949024775e-05,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,8
relative_humidity_2m,0.028881525863576864,0.14532783783431635,0.33157260035301006,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover,9
load_lag_1h,0.2582166176182849,2.271755010893301,0.20412609746947794,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,9
cos_hour,0.12437091857136118,1.1773099470874466,0.19109279678689053,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h,9
load_roll_std_6h,0.03825328933931702,0.754982230872622,0.0964487554190624,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h,9
load_roll_mean_24h,0.08554605610971962,1.7060724267592118,0.09549584013303336,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,9
sin_dow,0.01043007791998952,0.2209214330173077,0.09016649926108643,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,9
load_lag_24h,0.08451370548249182,2.2871392612269066,0.07126987520417222,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,9
cloud_cover,0.014171650590635207,0.7609043259052528,0.03656841656918621,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree,9
precipitation,0.00032035611527675737,0.017738483295717478,0.035479147688940005,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month,9
cos_dow,0.005500149680503864,0.31516581530132015,0.03430454292718982,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation,9
heating_degree,0.012426094027975372,1.174260535436055,0.020942502796357697,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,9
load_lag_2h,0.02172179138438952,2.2717550108934255,0.018942237708980587,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,9
temperature_2m,0.009330658874139539,1.1742605354360576,0.01576669194396549,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h,9
load_roll_std_12h,0.008164104687741553,1.2186788388902867,0.013309127676817922,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m,9
surface_pressure,0.004696823576919137,0.7120546056994309,0.01310586455798537,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree,9
sin_month,0.004281139185404289,1.6192395614071398,0.005273895409946767,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,9
sin_hour,0.0051665047851722325,2.0345679116623856,0.005065860284075924,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h,9
cooling_degree,0.0017866047447184404,0.9929918004532947,0.0035919652766543764,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,9
load_roll_mean_3h,0.0033281070673279785,2.2717550108933704,0.00292570151925805,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,9
load_roll_std_3h,0.0008680168542266179,1.0462015953042725,0.0016579926380199882,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h,9
cos_month,0.0011044756262808422,1.7054198595844907,0.001294415325339535,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,9
load_roll_mean_12h,0.0007322047793560792,1.8277063154326694,0.0008009071907664392,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,9
load_lag_12h,0.0003178344702426302,1.2295280115900846,0.0005168687949969943,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h,9
load_roll_std_24h,0.0002949467222668587,1.6549842553409748,0.00035637096376154426,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,9
load_roll_mean_6h,0.00030951839002899337,1.8022397855342547,0.0003434229392285125,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,9
load_lag_3h,0.0002515827399817025,2.1667107034690183,0.00023219854040176663,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,9
wind_speed_10m,1.4124230587555507e-05,0.33863653448035047,8.341475337044316e-05,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour,9
load_lag_6h,6.471014171662389e-05,1.8277063154326587,7.080771148157225e-05,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,9


==> NO3/mcir_full_components.csv <==
feature,U_hat,J_hat,MCIR,phi
relative_humidity_2m,0.030498107443118958,0.13903891789674905,0.359781084774608,precipitation|cooling_degree|sin_hour|cos_hour|cloud_cover
load_lag_1h,0.39777077974532066,2.581507755435533,0.2670249022024887,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h
precipitation,0.004707894790510915,0.0434239459543867,0.19562496333614632,relative_humidity_2m|cloud_cover|wind_speed_10m|surface_pressure|sin_month
cos_hour,0.11991802835071341,1.107395241146027,0.1954155166918154,relative_humidity_2m|load_lag_6h|load_roll_std_3h|load_roll_std_6h|load_roll_mean_12h
load_roll_mean_24h,0.11953862360387293,1.7584478636212681,0.12730509449032273,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h
load_roll_std_6h,0.03282261141342892,0.6824717778142371,0.09177371417345773,load_roll_std_3h|load_lag_12h|temperature_2m|heating_degree|load_roll_std_12h
load_lag_24h,0.08572798749876313,2.567700826038214,0.06461676082011722,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h
load_lag_3h,0.05941322898163471,2.490253665905554,0.046604698912454195,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h
heating_degree,0.025172110883433782,1.0808918560581082,0.04551655534541826,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h
temperature_2m,0.02258764077800507,1.080891856058094,0.04093894058343349,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_lag_12h|load_lag_6h
load_lag_2h,0.05080606823160067,2.5815077554351493,0.0386018321788312,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h
cooling_degree,0.011001150034550045,0.8834799157599411,0.02459783768542638,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h
load_roll_std_12h,0.01165150582340707,1.1128306905374075,0.020723326453927122,load_lag_12h|load_roll_std_24h|cos_month|sin_hour|temperature_2m
load_roll_mean_6h,0.02067480123617423,1.9766234926524575,0.020702767633092513,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h
load_lag_6h,0.020192388272295008,1.9448041321080716,0.020552085525715174,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h
load_roll_mean_12h,0.018768110981291847,1.9448041321080236,0.019116292815143605,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h
cloud_cover,0.006628158515588182,0.7015531728403347,0.018718817404851793,precipitation|surface_pressure|wind_speed_10m|relative_humidity_2m|heating_degree
cos_dow,0.0028507647470674777,0.30739989480199714,0.018377171228006,load_roll_std_24h|cloud_cover|wind_speed_10m|load_roll_std_3h|precipitation
cos_month,0.014245019133723162,1.7271751234795136,0.0163602324162239,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h
load_lag_12h,0.008591261800223638,1.151466000190612,0.01481178917923365,load_roll_mean_24h|load_roll_mean_12h|heating_degree|temperature_2m|load_roll_mean_6h
sin_dow,0.0009882829007763871,0.1871218730405264,0.010507491164748885,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree
sin_hour,0.009421670490416038,2.0685438208666205,0.009068168388362522,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_lag_1h|load_lag_12h
load_roll_mean_3h,0.010092085801072842,2.5815077554353483,0.007788305617628091,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h
surface_pressure,0.002187377859700216,0.6578468230681178,0.006628074292590876,cloud_cover|wind_speed_10m|load_roll_std_24h|precipitation|heating_degree
wind_speed_10m,0.0005352956487941559,0.35402878622465184,0.003019457842236925,cloud_cover|surface_pressure|precipitation|load_roll_std_24h|sin_hour
load_roll_std_24h,0.001740405765160171,1.6827766165877254,0.0020663558065198077,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h
sin_month,0.0010988108544125878,1.749681075939736,0.0012552244433474949,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h
load_roll_std_3h,0.0005396228168082209,0.9473814114588297,0.001138539598333902,load_roll_std_6h|temperature_2m|load_roll_mean_12h|heating_degree|load_lag_6h


==> NO3/mcir_full_scores.csv <==
,MCIR
relative_humidity_2m,0.359781084774608
load_lag_1h,0.2670249022024887
precipitation,0.19562496333614632
cos_hour,0.1954155166918154
load_roll_mean_24h,0.12730509449032273
load_roll_std_6h,0.09177371417345773
load_lag_24h,0.06461676082011722
load_lag_3h,0.046604698912454195
heating_degree,0.04551655534541826
temperature_2m,0.04093894058343349
load_lag_2h,0.0386018321788312
cooling_degree,0.02459783768542638
load_roll_std_12h,0.020723326453927122
load_roll_mean_6h,0.020702767633092513
load_lag_6h,0.020552085525715174
load_roll_mean_12h,0.019116292815143605
cloud_cover,0.018718817404851793
cos_dow,0.018377171228006
cos_month,0.0163602324162239
load_lag_12h,0.01481178917923365
sin_dow,0.010507491164748885
sin_hour,0.009068168388362522
load_roll_mean_3h,0.007788305617628091
surface_pressure,0.006628074292590876
wind_speed_10m,0.003019457842236925
load_roll_std_24h,0.0020663558065198077
sin_month,0.0012552244433474949
load_roll_std_3h,0.001138539598333902


==> NO3/mcir_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.29399159098276145,0.2133569886547286,0.2467038745348026,0.13435309529089373,0.18598188715709796,0.19623001598264175,0.19143279650233178,0.2697020155562432,0.17881490095524247,0.20412609746947794
load_lag_2h,0.02929048888130913,0.01486986122694913,0.029402285833861674,0.023216772611258117,0.00010998112633956076,0.06925892283849766,0.028371869361820633,0.0307662778930537,0.05760244985312051,0.018942237708980587
load_lag_3h,0.00011891441818322361,0.006416166483662321,0.000110066336218308,0.012793555743742295,0.008330646295074245,0.013897082436293185,0.0017094996393793144,0.0003631106122017523,0.008170191502527829,0.00023219854040176663
load_lag_6h,0.0005512992406413513,0.0012059944022360452,0.018065385437532413,0.0045388187487332985,0.0016948352438974567,0.0042854386171872335,0.005827339807868645,0.01725642628080243,0.005148783434616942,7.080771148157225e-05
load_lag_12h,0.011789251531685373,0.030774115089066675,0.0021375312368628217,0.02722406258439897,0.005393342392437095,0.018926651079569635,0.006345399818168514,0.001679548497582871,0.024803475925041403,0.0005168687949969943
load_lag_24h,0.10616460811053899,0.04944154438621161,0.15540895230700286,0.17166604241427647,0.07087279073877333,0.061458153654108644,0.1659315518686825,0.0852450726733237,0.08918880985441101,0.07126987520417222
load_roll_mean_3h,0.0006781562917739553,0.0003902183709731171,0.011610318708312984,0.009553870031317887,0.002542303911112146,0.03732219242074191,0.001688014241893528,0.0017749462839772349,0.012355319356325504,0.00292570151925805
load_roll_std_3h,0.0005807099999040371,9.455033286550925e-06,0.027202103221803085,0.0022204048758097017,0.0006112527737686971,0.0030850089839033457,0.0016440052250596502,2.726184896042911e-05,0.009155497108088086,0.0016579926380199882
load_roll_mean_6h,0.007084976883219501,0.0005347024393756773,0.013463931803384175,0.0005813597424589557,0.0213772575947663,0.00017250727837679473,0.01990394581844824,0.0002225178439898534,2.154265949024775e-05,0.0003434229392285125
load_roll_std_6h,0.13239812790836028,0.09786867475513952,0.09090623561692734,0.12040759377639869,0.11407389067495459,0.14946540519332582,0.08653412613697241,0.13129125699375455,0.113964457713959,0.0964487554190624
load_roll_mean_12h,0.016580316638198467,0.012734172529618854,0.0014133892563602379,0.005158955223143721,0.03949676040531353,0.0059989803807089315,0.009847810915122369,0.041269865464051404,0.011858604828620606,0.0008009071907664392
load_roll_std_12h,0.03555367363292746,0.021073612830513608,0.008332331605658095,0.022464706646359474,0.027342015844501844,0.004792392099024735,0.03936186721048707,0.034066518119424696,0.08275672616778292,0.013309127676817922
load_roll_mean_24h,0.16816421789690703,0.09420601167673372,0.10228693418464711,0.11615308859837935,0.12780961600480456,0.12929531304718242,0.09848673775068713,0.17107844369075384,0.17174326560667436,0.09549584013303336
load_roll_std_24h,0.005623467271152134,8.043961071838951e-05,0.000622416295271082,0.00012120846193471877,0.02793595410883894,0.009748457796310006,0.00044388544409077336,0.00019804152904428013,0.00014002080310104054,0.00035637096376154426
temperature_2m,0.0016142132668894064,0.013616325053518967,0.000284677481315291,0.004657022613986554,0.0995132519727334,0.00238456032868158,0.027807318762698097,0.06199144715274013,0.0740662105409383,0.01576669194396549
relative_humidity_2m,0.15567853089583522,0.21014184667576893,0.40819704417959907,0.2610878893390942,0.3075410334077021,0.43446857238989905,0.39390833290222693,0.3151498977585707,0.2125785240009925,0.33157260035301006
wind_speed_10m,0.021379691091228423,0.0016835365796117278,0.05786178534788933,0.0014609446506625395,0.006140680781437588,0.004767223786952018,0.013301007645062517,0.003994049544996417,0.005370075202706495,8.341475337044316e-05
surface_pressure,0.0037061712802560366,0.0023834175712215363,0.008787318580235126,0.01062013238896842,0.0009074180526400641,0.008074606936716314,0.024773072854645087,6.502472979825967e-05,0.0030185697597716324,0.01310586455798537
cloud_cover,4.984567760917157e-05,0.017659841491179766,0.005606923821894662,0.004096481883007406,0.0069706354611208275,0.07309790743790415,0.03811617521433223,0.024764382360343732,0.004602112952409764,0.03656841656918621
precipitation,0.10774731250998971,0.06927596283787324,0.01496736277661575,0.16868717957564794,0.12012468448851625,0.20068074320250912,0.24870043473557127,0.13815854357630353,0.04106565387726508,0.035479147688940005
heating_degree,0.005416208109141543,0.014746576200767173,0.00046910907181060455,0.004951940323334357,0.10454302764514477,0.0013275469330620011,0.03207057606407693,0.06747921407938315,0.07139968673204514,0.020942502796357697
cooling_degree,0.051682763716711745,0.08455558743550333,0.023717582524380585,0.004523078910243694,0.08845690988103835,0.08662451068561504,0.014681241189962625,0.03278652458374461,0.022454771562867556,0.0035919652766543764
sin_hour,0.03587700480108127,0.011994293590697648,0.0077101345031022695,0.07164041887949618,0.007045565853722708,0.005432265897216229,0.010323146029339569,0.005690183901690352,0.004919348197245974,0.005065860284075924
cos_hour,0.1815819754049446,0.24791549040702238,0.18881883878280423,0.19948120464250224,0.21720909084468323,0.20230932138135943,0.20355282673590164,0.2003907257767261,0.2075806264058917,0.19109279678689053
sin_dow,0.005972588367364547,0.15985145171534232,9.212900675641551e-05,0.0255373568728831,0.1603271149448122,0.16484818705539803,0.026584300291797657,0.008797184711322544,0.02969295242869835,0.09016649926108643
cos_dow,0.02889886822096954,0.00866096810771151,0.05303039243421923,0.006290571790179822,0.00965758451001146,0.03921920668848589,0.07245095682542183,0.007589355460714839,0.03386815613993786,0.03430454292718982
sin_month,0.0030900375485076563,5.282938837649795e-05,0.0061531818619268,0.0026108405878674085,0.013252479897637368,0.005859205942411288,0.006279258184878137,0.0008306159769599505,0.001027342239368286,0.005273895409946767
cos_month,0.026478830857067114,0.026659504608646946,0.021823047207386034,0.02552610122184262,0.004168860074060374,0.0014075684235075137,0.008054649103528025,0.03649471530589578,0.008976224535613857,0.001294415325339535


==> NO3/metadata.json <==
{
  "zone": "NO3",
  "n_total": 8736,
  "n_train": 6988,
  "n_test": 1748,
  "n_features": 28,
  "test_r2": 0.9924095262835904,
  "test_mae": 10.477167142610528,
  "test_rmse": 14.179970181061291,
  "model_fit_seconds": 1.4022302770000579,
  "model_class": "XGBRegressor",
  "model_params": {
    "objective": "reg:squarederror",
    "base_score": null,
    "booster": null,
    "callbacks": null,
    "colsample_bylevel": null,
    "colsample_bynode": null,
    "colsample_bytree": 0.8,
    "device": "cuda",
    "early_stopping_rounds": null,
    "enable_categorical": true,
    "eval_metric": "rmse",
    "feature_types": null,
    "feature_weights": null,
    "gamma": null,
    "grow_policy": null,
    "importance_type": null,
    "interaction_constraints": null,
    "learning_rate": 0.05,
    "max_bin": null,
    "max_cat_threshold": null,
    "max_cat_to_onehot": null,
    "max_delta_step": null,
    "max_depth": 6,
    "max_leaves": null,
    "min_child_weight": null,
    "missing": NaN,
    "monotone_constraints": null,
    "multi_strategy": null,
    "n_estimators": 500,
    "n_jobs": 4,
    "num_parallel_tree": null,
    "random_state": 42,
    "reg_alpha": null,
    "reg_lambda": null,
    "sampling_method": null,
    "scale_pos_weight": null,
    "subsample": 0.8,
    "tree_method": "hist",
    "validate_parameters": null,
    "verbosity": null
  },
  "split": "chronological_80_20",
  "explanation_n": 200,
  "repetitions": 10,
  "phi_size": 5,
  "top_k": 8,
  "mcir_target": "fixed_model_prediction_Q",
  "mcir_formula": "clip_[0,1](2*U_pos/(U_pos+J_pos))",
  "target_definition": "aggregated hourly residential electricity demand (Demand_MWh)",
  "target_source": "Hofmann, Bjarghov, and Nessa (2023), Zenodo record 8423312, demand_areas.csv",
  "deletion_replacement": "training_feature_means",
  "full_mcir_seconds": 0.2007786759999135,
  "feature_names": [
    "load_lag_1h",
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_6h",
    "load_lag_12h",
    "load_lag_24h",
    "load_roll_mean_3h",
    "load_roll_std_3h",
    "load_roll_mean_6h",
    "load_roll_std_6h",
    "load_roll_mean_12h",
    "load_roll_std_12h",
    "load_roll_mean_24h",
    "load_roll_std_24h",
    "temperature_2m",
    "relative_humidity_2m",
    "wind_speed_10m",
    "surface_pressure",
    "cloud_cover",
    "precipitation",
    "heating_degree",
    "cooling_degree",
    "sin_hour",
    "cos_hour",
    "sin_dow",
    "cos_dow",
    "sin_month",
    "cos_month"
  ]
}

==> NO3/mi_aggregate.csv <==
,MI
load_lag_1h,2.163704649413729
load_lag_24h,1.8212527935130773
load_roll_mean_3h,1.5900256203895355
load_lag_2h,1.5383110165500928
load_roll_mean_6h,1.2798894047548872
load_roll_mean_12h,1.2591186489084454
load_roll_mean_24h,1.239726107765641
load_lag_3h,1.2395990037824167
load_lag_6h,0.9713067807342177
load_lag_12h,0.8552904228762259
heating_degree,0.840239402099578
temperature_2m,0.8359528999342499
cos_month,0.8172933790450558
sin_month,0.5034368738862133
load_roll_std_24h,0.4143287461957966
surface_pressure,0.16821992439900796
load_roll_std_12h,0.14140635615596833
relative_humidity_2m,0.123746185762371
load_roll_std_6h,0.08642064950431042
sin_hour,0.08553165925619495
wind_speed_10m,0.07737892412182093
load_roll_std_3h,0.06917449876482466
cooling_degree,0.04933198980647533
cloud_cover,0.039525399603207535
precipitation,0.03905218493205966
cos_hour,0.03559234960112918
sin_dow,0.024359984936288458
cos_dow,0.012480187333968606


==> NO3/mi_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,2.1510943779748573,2.1208661210385067,2.1154718041333713,2.104105296119868,2.2229584588437943,2.201455963270589,2.1210605764882065,2.1232045132721598,2.2504871573097205,2.226342225686216
load_lag_2h,1.5131850759702163,1.486663548318488,1.5614303945760426,1.4958104196464128,1.4922906475560134,1.5504465885927452,1.4927123647369314,1.534562863219736,1.6050327639756472,1.6509754989086982
load_lag_3h,1.2292182434134369,1.2166312056111939,1.2823178740235037,1.2834825516627948,1.1799532284120544,1.2117175440698524,1.2148014157896663,1.2546182778569088,1.1835063683550544,1.339743328629698
load_lag_6h,0.9313068303893095,0.9793869586830781,0.9373346796535627,1.0611962878729595,0.9784238491821031,0.8682945506811923,0.959097902169876,1.089826965947493,0.9495944018266269,0.9586053809359774
load_lag_12h,0.7910595019319833,0.9005911376022131,0.7354700955815803,0.908188810797879,0.842159362727771,0.7721998110620971,0.8877260775067382,0.8990644861268304,0.9348539476929187,0.881590997732248
load_lag_24h,1.701081560115142,1.8052592918210655,1.8193434911404989,1.9950627039712945,1.9332752558050812,1.7112968330429443,1.905014410862396,1.799433111721633,1.7776393234256997,1.7651219532250142
load_roll_mean_3h,1.553849612246311,1.5460695048063031,1.600061655632674,1.5636961124682416,1.5960876474625953,1.573709167691482,1.5647645080141745,1.583813185876609,1.6417061692413628,1.676498640455602
load_roll_std_3h,0.08313534249715104,0.09584669162406412,0.09300052597667907,0.060620962388673316,0.11658854413498698,0.011652193093564467,0.0,0.04418634186841164,0.06569601776866918,0.12101836829604684
load_roll_mean_6h,1.3245475531664392,1.2617733903473685,1.2811296652423616,1.2996533827343972,1.1917013444275928,1.2599782953409426,1.2762971410759696,1.297040515085909,1.2748186155520305,1.3319541445758603
load_roll_std_6h,0.0004431565398861359,0.06922381334179795,0.10816542551548558,0.07880919150967847,0.06717991830213998,0.0,0.20818082344856048,0.10198219133631437,0.1128038305153174,0.11741814453392374
load_roll_mean_12h,1.285392132573779,1.1726086247213563,1.2573439999217748,1.3396876768919,1.1504242133807803,1.2207082197619865,1.291736786125964,1.25108133044052,1.2641067619115627,1.3580967433548286
load_roll_std_12h,0.10280433291788293,0.09107171214685117,0.14249693694946375,0.1685237135220583,0.14837605225359818,0.12458853486830446,0.19669768485352224,0.16501211264887905,0.0715423548864127,0.2029501265127105
load_roll_mean_24h,1.2405205581223715,1.2353878736753496,1.2988057004531846,1.1529612045398383,1.2463918946547596,1.192208137486808,1.2637430284243503,1.238249570973402,1.2617509175291026,1.2672421917972425
load_roll_std_24h,0.5001084260560855,0.5263000930987385,0.3693561794578675,0.34597470918755313,0.454427962672566,0.4727800135856599,0.30257585559142663,0.4437311230292069,0.3368884140797319,0.39114468519913004
temperature_2m,0.7979639683497202,0.7870513076180998,0.8130366671448179,0.923195840540401,0.7838335773862495,0.8744933655118916,0.902504598710435,0.8498198128678753,0.7982029125984682,0.8294269486145414
relative_humidity_2m,0.026443128984209086,0.11202890783952535,0.23843464802852665,0.1782255062847944,0.12137782736347358,0.11308338544645435,0.14161951388201288,0.20105533776190176,0.023221145679620747,0.08197245635319117
wind_speed_10m,0.11453197994339348,0.13460429756178538,0.11517770312207976,0.0194944744680825,0.05758160501307952,0.15012821248504737,0.05197388843534778,0.03433114269195947,0.09025927697919789,0.005706660518236095
surface_pressure,0.16928279819237968,0.09773291290931319,0.1782412919566818,0.06557681995258502,0.1872123040555591,0.1981700112008209,0.19310414283922706,0.20810789566268983,0.1788694291020394,0.20590163811878348
cloud_cover,0.0,0.10642459323250675,0.08217028709577567,0.058744437519311354,0.0,0.009499375277044031,0.040114877307964036,0.0,0.08623307534649527,0.012067350252978226
precipitation,0.034326698180602744,0.03850970246881169,0.10012258971901633,0.006015949498008544,0.0,0.04755648947649904,0.05204673323236575,0.02591030079273482,0.020267575861302234,0.06576581009125548
heating_degree,0.8009126644211002,0.8260799649559325,0.816543370813763,0.9115582087355825,0.8025835047599554,0.8502717315575974,0.9076539960652537,0.8517845996852262,0.7985362389668542,0.836469741034517
cooling_degree,0.05588900442805933,0.07263405698764647,0.12201529424121715,0.05034416780832274,0.038009377942242795,0.03210749803525892,0.01637575983678108,0.02220562565695272,0.0244845342870621,0.05925457884120999
sin_hour,0.022854572570476517,0.08442630737826606,0.14152922520285438,0.051945246252737665,0.1656308314446786,0.0612077269038096,0.08190716654380914,0.08763404703711597,0.13821475865211497,0.019966710576086566
cos_hour,0.0,0.0,0.013298366222699975,0.05726726084870437,0.05759047683255769,0.05919760363630555,0.0,0.0,0.16856978847102422,0.0
sin_dow,0.0,0.035043403456367805,0.05614147741713138,0.0,0.07579160935897766,0.0,0.0,0.034541389989357185,0.04208196914105056,0.0
cos_dow,0.0,0.0,0.04224031220635238,0.0,0.005477351718163881,0.0,0.0,0.0,0.0770842094151698,0.0
sin_month,0.5009282490561189,0.5211059063769579,0.5024828450240317,0.3968466955037111,0.500457830958914,0.5450477587843761,0.5721140519243861,0.5328382777722833,0.4788040952364847,0.48374302822486914
cos_month,0.7965838634539033,0.7972683901753614,0.8122967526750102,0.8244939783073446,0.7996635985624438,0.8425000276513055,0.8083287819542304,0.8452019240564732,0.8061317454100705,0.8404647282044155


==> NO3/phi.json <==
{
  "load_lag_1h": [
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_24h",
    "load_lag_3h",
    "load_roll_mean_6h"
  ],
  "load_lag_2h": [
    "load_roll_mean_3h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_lag_24h"
  ],
  "load_lag_3h": [
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_1h",
    "load_roll_mean_12h"
  ],
  "load_lag_6h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_24h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_lag_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "heating_degree",
    "temperature_2m",
    "load_roll_mean_6h"
  ],
  "load_lag_24h": [
    "load_lag_1h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_24h",
    "load_roll_mean_6h"
  ],
  "load_roll_mean_3h": [
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_lag_24h"
  ],
  "load_roll_std_3h": [
    "load_roll_std_6h",
    "temperature_2m",
    "load_roll_mean_12h",
    "heating_degree",
    "load_lag_6h"
  ],
  "load_roll_mean_6h": [
    "load_lag_3h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_12h",
    "load_lag_6h"
  ],
  "load_roll_std_6h": [
    "load_roll_std_3h",
    "load_lag_12h",
    "temperature_2m",
    "heating_degree",
    "load_roll_std_12h"
  ],
  "load_roll_mean_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_6h",
    "load_lag_6h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_roll_std_12h": [
    "load_lag_12h",
    "load_roll_std_24h",
    "cos_month",
    "sin_hour",
    "temperature_2m"
  ],
  "load_roll_mean_24h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_12h",
    "load_lag_6h"
  ],
  "load_roll_std_24h": [
    "cos_month",
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h"
  ],
  "temperature_2m": [
    "heating_degree",
    "load_roll_mean_12h",
    "load_roll_mean_24h",
    "load_lag_12h",
    "load_lag_6h"
  ],
  "relative_humidity_2m": [
    "precipitation",
    "cooling_degree",
    "sin_hour",
    "cos_hour",
    "cloud_cover"
  ],
  "wind_speed_10m": [
    "cloud_cover",
    "surface_pressure",
    "precipitation",
    "load_roll_std_24h",
    "sin_hour"
  ],
  "surface_pressure": [
    "cloud_cover",
    "wind_speed_10m",
    "load_roll_std_24h",
    "precipitation",
    "heating_degree"
  ],
  "cloud_cover": [
    "precipitation",
    "surface_pressure",
    "wind_speed_10m",
    "relative_humidity_2m",
    "heating_degree"
  ],
  "precipitation": [
    "relative_humidity_2m",
    "cloud_cover",
    "wind_speed_10m",
    "surface_pressure",
    "sin_month"
  ],
  "heating_degree": [
    "temperature_2m",
    "load_roll_mean_12h",
    "load_roll_mean_24h",
    "load_lag_12h",
    "load_lag_6h"
  ],
  "cooling_degree": [
    "temperature_2m",
    "relative_humidity_2m",
    "heating_degree",
    "load_lag_12h",
    "load_roll_mean_12h"
  ],
  "sin_hour": [
    "load_roll_std_12h",
    "load_roll_std_6h",
    "relative_humidity_2m",
    "load_lag_1h",
    "load_lag_12h"
  ],
  "cos_hour": [
    "relative_humidity_2m",
    "load_lag_6h",
    "load_roll_std_3h",
    "load_roll_std_6h",
    "load_roll_mean_12h"
  ],
  "sin_dow": [
    "load_roll_std_6h",
    "load_roll_std_3h",
    "load_roll_std_12h",
    "relative_humidity_2m",
    "cooling_degree"
  ],
  "cos_dow": [
    "load_roll_std_24h",
    "cloud_cover",
    "wind_speed_10m",
    "load_roll_std_3h",
    "precipitation"
  ],
  "sin_month": [
    "load_roll_mean_24h",
    "load_lag_24h",
    "load_roll_mean_12h",
    "load_lag_12h",
    "load_roll_mean_6h"
  ],
  "cos_month": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_12h"
  ]
}

==> NO3/runtime_repetitions.csv <==
zone,repetition,method,seconds
NO3,0,MCIR,0.08758681700010129
NO3,0,TreeSHAP,0.2287992359999862
NO3,0,Marginal MI,0.08510177000005115
NO3,0,HSIC,0.11802065899996705
NO3,1,MCIR,0.1400328400000035
NO3,1,TreeSHAP,0.3737390679999635
NO3,1,Marginal MI,0.08616680800002996
NO3,1,HSIC,0.44150819000003594
NO3,2,MCIR,0.14296076699997684
NO3,2,TreeSHAP,0.43076618299994607
NO3,2,Marginal MI,0.08518599100000301
NO3,2,HSIC,0.2943209799999522
NO3,3,MCIR,0.14772394799990707
NO3,3,TreeSHAP,0.302396677000047
NO3,3,Marginal MI,0.08470228999999563
NO3,3,HSIC,0.1718008950000467
NO3,4,MCIR,0.09172919699994964
NO3,4,TreeSHAP,0.2718240279999691
NO3,4,Marginal MI,0.05701156999998602
NO3,4,HSIC,0.14353812499996366
NO3,5,MCIR,0.08066084099993986
NO3,5,TreeSHAP,0.27048303599997325
NO3,5,Marginal MI,0.054355203000000074
NO3,5,HSIC,0.11076904000003651
NO3,6,MCIR,0.07226360100003149
NO3,6,TreeSHAP,0.21997679600008269
NO3,6,Marginal MI,0.05488308200006031
NO3,6,HSIC,0.14222264300008192
NO3,7,MCIR,0.07460217099992406
NO3,7,TreeSHAP,0.26304768399995737
NO3,7,Marginal MI,0.0564204580000478
NO3,7,HSIC,0.1061504709999781
NO3,8,MCIR,0.07418645799998558
NO3,8,TreeSHAP,0.2818583569999191
NO3,8,Marginal MI,0.056778999000016483
NO3,8,HSIC,0.13601887000004353
NO3,9,MCIR,0.07117229300001782
NO3,9,TreeSHAP,0.1736251679999441
NO3,9,Marginal MI,0.05450885599998401
NO3,9,HSIC,0.11091058400006659


==> NO3/shap_aggregate.csv <==
,SHAP
load_lag_1h,173.19563
load_lag_24h,42.69964
cos_hour,10.019991
sin_hour,4.2025366
temperature_2m,3.60849
load_roll_mean_3h,2.7762582
load_roll_std_6h,2.7562146
load_lag_2h,2.53833
heating_degree,1.7431532
load_roll_std_3h,1.4740641
load_lag_3h,1.445134
wind_speed_10m,1.2414236
sin_dow,1.2094903
load_roll_std_24h,1.1058757
load_roll_mean_24h,0.9165104
load_roll_mean_12h,0.78857696
cos_month,0.77228165
load_roll_std_12h,0.73929816
load_lag_6h,0.50111115
surface_pressure,0.43110347
load_lag_12h,0.41357595
precipitation,0.35282636
relative_humidity_2m,0.34049326
cos_dow,0.30757457
cloud_cover,0.30704033
sin_month,0.2935566
load_roll_mean_6h,0.23736334
cooling_degree,0.0037334543


==> NO3/shap_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,171.8065,175.31502,174.0178,178.62459,164.15906,176.83293,168.39832,188.15367,171.53455,163.11386
load_lag_2h,2.5286572,2.7413952,2.6309516,2.5712729,2.4954243,2.5716712,2.4792368,2.5370033,2.3454156,2.4822724
load_lag_3h,1.3928195,1.5147867,1.3570143,1.4251997,1.4790094,1.4258896,1.4681313,1.4278833,1.3785999,1.5820067
load_lag_6h,0.5235502,0.5151729,0.46451744,0.47881523,0.4916195,0.4940707,0.5557733,0.5179617,0.5000853,0.46954554
load_lag_12h,0.3738828,0.4156613,0.40590182,0.4389614,0.4296397,0.45639718,0.3839134,0.4130245,0.4442629,0.37411457
load_lag_24h,41.64219,42.72525,43.258823,43.990635,40.872635,44.19255,42.221905,46.065186,42.467003,39.560253
load_roll_mean_3h,2.8895833,2.866349,2.7867272,2.7324185,2.6827865,2.6632078,2.783831,2.7724106,2.741163,2.8441055
load_roll_std_3h,1.2891725,1.4698013,1.6193863,1.5393959,1.5335717,1.4350888,1.5346249,1.4762226,1.3731884,1.4701893
load_roll_mean_6h,0.24181974,0.24053173,0.24138165,0.25210094,0.21905509,0.23945086,0.2326724,0.24575445,0.22590598,0.2349605
load_roll_std_6h,2.7650747,2.8881824,2.674202,2.8336508,2.6643114,2.7200341,2.7987802,2.7086527,2.653654,2.8556032
load_roll_mean_12h,0.75976205,0.77674174,0.86902297,0.8396377,0.7346606,0.7923183,0.7897028,0.81011254,0.76302165,0.75078917
load_roll_std_12h,0.7065317,0.87407243,0.72547966,0.7218883,0.76846945,0.8068598,0.67583656,0.70667887,0.6846882,0.72247636
load_roll_mean_24h,0.84038806,0.81470764,0.92260325,1.006842,0.8842176,1.0182753,0.9519508,0.85836864,0.91178024,0.95596975
load_roll_std_24h,0.965924,1.0749601,1.1592132,1.0478971,1.0606873,1.1455069,1.125644,1.2960777,1.1287277,1.0541196
temperature_2m,3.4980607,3.5607355,3.482871,3.7858884,3.6341305,3.4957364,3.8619087,3.7522695,3.4597654,3.5535355
relative_humidity_2m,0.38682255,0.33654004,0.31662932,0.37243038,0.31351888,0.38528833,0.32618105,0.34177887,0.30842957,0.317314
wind_speed_10m,1.163,1.1705395,1.1934966,1.3080153,1.2538348,1.2871733,1.2395407,1.2185501,1.338521,1.2415652
surface_pressure,0.44488883,0.41450527,0.39340007,0.43715918,0.42387113,0.41698167,0.4480595,0.4624313,0.4120825,0.45765534
cloud_cover,0.30129832,0.32783535,0.29434806,0.3043371,0.29207864,0.29759267,0.28435338,0.3265204,0.30761504,0.33442456
precipitation,0.3543702,0.3396974,0.35487407,0.3108865,0.36613855,0.34749353,0.3483096,0.36763164,0.38346612,0.35539627
heating_degree,1.6668149,1.7729743,1.6418833,1.8635103,1.7726326,1.6814942,1.8750004,1.8619379,1.593667,1.7016178
cooling_degree,0.0043116948,0.0046868995,0.004224312,0.0038957833,0.0035272897,0.002499594,0.0036405968,0.0033410832,0.0037812605,0.0034260303
sin_hour,4.027502,4.2778807,3.9915545,4.2677364,3.9439776,4.284206,4.515685,4.371316,4.2902966,4.0552154
cos_hour,9.972213,9.927638,10.170399,10.300615,9.591896,9.410056,10.39469,10.464153,9.78884,10.179414
sin_dow,1.1297784,1.2697006,1.4288535,1.1965247,1.2582133,1.0959353,1.1905966,1.2153659,1.1572616,1.1526718
cos_dow,0.3013345,0.31323776,0.29424527,0.3633357,0.27684736,0.3251066,0.30550843,0.31070006,0.30928907,0.2761409
sin_month,0.29053172,0.28802514,0.28103316,0.29665843,0.2934313,0.32087216,0.3084305,0.30602777,0.25593176,0.29462397
cos_month,0.7577389,0.7616509,0.8028592,0.81375754,0.73495656,0.791114,0.72415733,0.796782,0.7612931,0.7785072


==> NO3/top_features.csv <==
zone,method,rank,feature,score
NO3,MCIR,1,relative_humidity_2m,0.3030324271902699
NO3,MCIR,2,load_lag_1h,0.2114693263086221
NO3,MCIR,3,cos_hour,0.20399328971687264
NO3,MCIR,4,load_roll_mean_24h,0.1274719468589803
NO3,MCIR,5,precipitation,0.11448870252692318
NO3,MCIR,6,load_roll_std_6h,0.11333585241888547
NO3,MCIR,7,load_lag_24h,0.10266474012115012
NO3,MCIR,8,sin_dow,0.06718697646554617
NO3,SHAP,1,load_lag_1h,173.1956329345703
NO3,SHAP,2,load_lag_24h,42.69963836669922
NO3,SHAP,3,cos_hour,10.019990921020508
NO3,SHAP,4,sin_hour,4.202536582946777
NO3,SHAP,5,temperature_2m,3.608489990234375
NO3,SHAP,6,load_roll_mean_3h,2.7762582302093506
NO3,SHAP,7,load_roll_std_6h,2.7562146186828613
NO3,SHAP,8,load_lag_2h,2.538330078125
NO3,MI,1,load_lag_1h,2.163704649413729
NO3,MI,2,load_lag_24h,1.8212527935130773
NO3,MI,3,load_roll_mean_3h,1.5900256203895355
NO3,MI,4,load_lag_2h,1.5383110165500928
NO3,MI,5,load_roll_mean_6h,1.2798894047548872
NO3,MI,6,load_roll_mean_12h,1.2591186489084454
NO3,MI,7,load_roll_mean_24h,1.239726107765641
NO3,MI,8,load_lag_3h,1.2395990037824167
NO3,HSIC,1,load_lag_1h,0.08996606894851153
NO3,HSIC,2,load_lag_24h,0.08745350248521365
NO3,HSIC,3,load_roll_mean_3h,0.08684318331248089
NO3,HSIC,4,load_lag_2h,0.08607190323985854
NO3,HSIC,5,load_roll_mean_24h,0.0836140178120754
NO3,HSIC,6,load_roll_mean_6h,0.08274004528262649
NO3,HSIC,7,load_lag_3h,0.08149756074274458
NO3,HSIC,8,load_roll_mean_12h,0.08091971320541914


==> NO3_target.csv <==
time,target_residential_demand_mwh
2021-01-02 00:00:00,911.0
2021-01-02 01:00:00,870.0
2021-01-02 02:00:00,845.0
2021-01-02 03:00:00,832.0
2021-01-02 04:00:00,829.0
2021-01-02 05:00:00,833.0
2021-01-02 06:00:00,845.0
2021-01-02 07:00:00,869.0
2021-01-02 08:00:00,912.0
2021-01-02 09:00:00,974.0
2021-01-02 10:00:00,1027.0
2021-01-02 11:00:00,1052.0
2021-01-02 12:00:00,1052.0
2021-01-02 13:00:00,1052.0
2021-01-02 14:00:00,1066.0
2021-01-02 15:00:00,1108.0
2021-01-02 16:00:00,1150.0
2021-01-02 17:00:00,1166.0
2021-01-02 18:00:00,1166.0
2021-01-02 19:00:00,1150.0
2021-01-02 20:00:00,1114.0
2021-01-02 21:00:00,1084.0
2021-01-02 22:00:00,1054.0
2021-01-02 23:00:00,1018.0
2021-01-03 00:00:00,978.0
2021-01-03 01:00:00,940.0
2021-01-03 02:00:00,918.0
2021-01-03 03:00:00,909.0
2021-01-03 04:00:00,909.0
2021-01-03 05:00:00,917.0
2021-01-03 06:00:00,931.0
2021-01-03 07:00:00,957.0
2021-01-03 08:00:00,997.0
2021-01-03 09:00:00,1064.0
2021-01-03 10:00:00,1125.0
2021-01-03 11:00:00,1153.0
2021-01-03 12:00:00,1152.0
2021-01-03 13:00:00,1146.0
2021-01-03 14:00:00,1169.0
2021-01-03 15:00:00,1224.0
2021-01-03 16:00:00,1265.0
2021-01-03 17:00:00,1265.0
2021-01-03 18:00:00,1250.0
2021-01-03 19:00:00,1241.0
2021-01-03 20:00:00,1226.0
2021-01-03 21:00:00,1204.0
2021-01-03 22:00:00,1164.0
2021-01-03 23:00:00,1103.0
2021-01-04 00:00:00,1037.0
2021-01-04 01:00:00,996.0
2021-01-04 02:00:00,976.0
2021-01-04 03:00:00,972.0
2021-01-04 04:00:00,977.0
2021-01-04 05:00:00,995.0
2021-01-04 06:00:00,1053.0
2021-01-04 07:00:00,1131.0
2021-01-04 08:00:00,1151.0
2021-01-04 09:00:00,1155.0
2021-01-04 10:00:00,1159.0
2021-01-04 11:00:00,1156.0
2021-01-04 12:00:00,1145.0
2021-01-04 13:00:00,1138.0
2021-01-04 14:00:00,1158.0
2021-01-04 15:00:00,1221.0
2021-01-04 16:00:00,1297.0
2021-01-04 17:00:00,1298.0
2021-01-04 18:00:00,1281.0
2021-01-04 19:00:00,1267.0
2021-01-04 20:00:00,1258.0
2021-01-04 21:00:00,1238.0
2021-01-04 22:00:00,1190.0
2021-01-04 23:00:00,1127.0
2021-01-05 00:00:00,1054.0
2021-01-05 01:00:00,1010.0
2021-01-05 02:00:00,991.0
2021-01-05 03:00:00,983.0
2021-01-05 04:00:00,984.0
2021-01-05 05:00:00,997.0
2021-01-05 06:00:00,1044.0
2021-01-05 07:00:00,1114.0
2021-01-05 08:00:00,1129.0
2021-01-05 09:00:00,1124.0
2021-01-05 10:00:00,1120.0
2021-01-05 11:00:00,1118.0
2021-01-05 12:00:00,1110.0
2021-01-05 13:00:00,1105.0
2021-01-05 14:00:00,1125.0
2021-01-05 15:00:00,1187.0
2021-01-05 16:00:00,1260.0
2021-01-05 17:00:00,1254.0
2021-01-05 18:00:00,1235.0
2021-01-05 19:00:00,1223.0
2021-01-05 20:00:00,1218.0
2021-01-05 21:00:00,1200.0
2021-01-05 22:00:00,1152.0
2021-01-05 23:00:00,1081.0
2021-01-06 00:00:00,1010.0
2021-01-06 01:00:00,966.0
2021-01-06 02:00:00,948.0
2021-01-06 03:00:00,943.0
2021-01-06 04:00:00,948.0
2021-01-06 05:00:00,967.0
2021-01-06 06:00:00,1025.0
2021-01-06 07:00:00,1104.0
2021-01-06 08:00:00,1130.0
2021-01-06 09:00:00,1131.0
2021-01-06 10:00:00,1131.0
2021-01-06 11:00:00,1128.0
2021-01-06 12:00:00,1119.0
2021-01-06 13:00:00,1115.0
2021-01-06 14:00:00,1136.0
2021-01-06 15:00:00,1202.0
2021-01-06 16:00:00,1277.0
2021-01-06 17:00:00,1275.0
2021-01-06 18:00:00,1258.0
2021-01-06 19:00:00,1249.0
2021-01-06 20:00:00,1246.0
2021-01-06 21:00:00,1227.0
2021-01-06 22:00:00,1186.0
2021-01-06 23:00:00,1125.0
2021-01-07 00:00:00,1059.0
2021-01-07 01:00:00,1012.0
2021-01-07 02:00:00,996.0
2021-01-07 03:00:00,989.0
2021-01-07 04:00:00,993.0
2021-01-07 05:00:00,1012.0
2021-01-07 06:00:00,1069.0
2021-01-07 07:00:00,1146.0
2021-01-07 08:00:00,1167.0
2021-01-07 09:00:00,1165.0
2021-01-07 10:00:00,1159.0
2021-01-07 11:00:00,1153.0
2021-01-07 12:00:00,1141.0
2021-01-07 13:00:00,1136.0
2021-01-07 14:00:00,1157.0
2021-01-07 15:00:00,1221.0
2021-01-07 16:00:00,1293.0
2021-01-07 17:00:00,1288.0
2021-01-07 18:00:00,1273.0
2021-01-07 19:00:00,1263.0
2021-01-07 20:00:00,1256.0
2021-01-07 21:00:00,1237.0
2021-01-07 22:00:00,1194.0
2021-01-07 23:00:00,1130.0
2021-01-08 00:00:00,1064.0
2021-01-08 01:00:00,1022.0
2021-01-08 02:00:00,1005.0
2021-01-08 03:00:00,1002.0
2021-01-08 04:00:00,1004.0
2021-01-08 05:00:00,1019.0
2021-01-08 06:00:00,1071.0
2021-01-08 07:00:00,1148.0
2021-01-08 08:00:00,1173.0
2021-01-08 09:00:00,1176.0
2021-01-08 10:00:00,1173.0
2021-01-08 11:00:00,1166.0
2021-01-08 12:00:00,1154.0
2021-01-08 13:00:00,1152.0
2021-01-08 14:00:00,1166.0
2021-01-08 15:00:00,1213.0
2021-01-08 16:00:00,1275.0
2021-01-08 17:00:00,1286.0
2021-01-08 18:00:00,1277.0
2021-01-08 19:00:00,1254.0
2021-01-08 20:00:00,1219.0
2021-01-08 21:00:00,1182.0
2021-01-08 22:00:00,1144.0
2021-01-08 23:00:00,1101.0
2021-01-09 00:00:00,1053.0
2021-01-09 01:00:00,1013.0
2021-01-09 02:00:00,991.0
2021-01-09 03:00:00,981.0
2021-01-09 04:00:00,980.0
2021-01-09 05:00:00,986.0
2021-01-09 06:00:00,999.0
2021-01-09 07:00:00,1024.0
2021-01-09 08:00:00,1070.0
2021-01-09 09:00:00,1132.0
2021-01-09 10:00:00,1176.0
2021-01-09 11:00:00,1191.0
2021-01-09 12:00:00,1181.0
2021-01-09 13:00:00,1170.0
2021-01-09 14:00:00,1174.0
2021-01-09 15:00:00,1197.0
2021-01-09 16:00:00,1223.0
2021-01-09 17:00:00,1229.0
2021-01-09 18:00:00,1232.0
2021-01-09 19:00:00,1202.0
2021-01-09 20:00:00,1156.0
2021-01-09 21:00:00,1104.0
2021-01-09 22:00:00,1058.0
2021-01-09 23:00:00,1012.0
2021-01-10 00:00:00,968.0
2021-01-10 01:00:00,929.0
2021-01-10 02:00:00,902.0
2021-01-10 03:00:00,896.0
2021-01-10 04:00:00,896.0
2021-01-10 05:00:00,902.0
2021-01-10 06:00:00,912.0
2021-01-10 07:00:00,938.0
2021-01-10 08:00:00,977.0
2021-01-10 09:00:00,1042.0
2021-01-10 10:00:00,1098.0
2021-01-10 11:00:00,1121.0
2021-01-10 12:00:00,1123.0
2021-01-10 13:00:00,1123.0
2021-01-10 14:00:00,1137.0
2021-01-10 15:00:00,1173.0
2021-01-10 16:00:00,1208.0
2021-01-10 17:00:00,1206.0
2021-01-10 18:00:00,1198.0
2021-01-10 19:00:00,1185.0
2021-01-10 20:00:00,1169.0
2021-01-10 21:00:00,1143.0
2021-01-10 22:00:00,1100.0
2021-01-10 23:00:00,1041.0
2021-01-11 00:00:00,975.0
2021-01-11 01:00:00,933.0
2021-01-11 02:00:00,916.0
2021-01-11 03:00:00,915.0
2021-01-11 04:00:00,920.0
2021-01-11 05:00:00,938.0
2021-01-11 06:00:00,995.0
2021-01-11 07:00:00,1073.0
2021-01-11 08:00:00,1091.0
2021-01-11 09:00:00,1088.0
2021-01-11 10:00:00,1084.0
2021-01-11 11:00:00,1082.0
2021-01-11 12:00:00,1075.0
2021-01-11 13:00:00,1066.0
2021-01-11 14:00:00,1085.0
2021-01-11 15:00:00,1147.0
2021-01-11 16:00:00,1224.0
2021-01-11 17:00:00,1226.0
2021-01-11 18:00:00,1211.0
2021-01-11 19:00:00,1201.0
2021-01-11 20:00:00,1197.0
2021-01-11 21:00:00,1183.0
2021-01-11 22:00:00,1146.0
2021-01-11 23:00:00,1087.0
2021-01-12 00:00:00,1019.0
2021-01-12 01:00:00,975.0
2021-01-12 02:00:00,957.0
2021-01-12 03:00:00,949.0
2021-01-12 04:00:00,951.0
2021-01-12 05:00:00,963.0
2021-01-12 06:00:00,1011.0
2021-01-12 07:00:00,1083.0
2021-01-12 08:00:00,1096.0
2021-01-12 09:00:00,1093.0
2021-01-12 10:00:00,1088.0
2021-01-12 11:00:00,1087.0
2021-01-12 12:00:00,1083.0
2021-01-12 13:00:00,1079.0
2021-01-12 14:00:00,1094.0
2021-01-12 15:00:00,1145.0
2021-01-12 16:00:00,1207.0
2021-01-12 17:00:00,1208.0
2021-01-12 18:00:00,1189.0
2021-01-12 19:00:00,1176.0
2021-01-12 20:00:00,1172.0
2021-01-12 21:00:00,1154.0
2021-01-12 22:00:00,1108.0
2021-01-12 23:00:00,1049.0
2021-01-13 00:00:00,983.0
2021-01-13 01:00:00,945.0
2021-01-13 02:00:00,932.0
2021-01-13 03:00:00,932.0
2021-01-13 04:00:00,938.0
2021-01-13 05:00:00,958.0
2021-01-13 06:00:00,1018.0
2021-01-13 07:00:00,1100.0
2021-01-13 08:00:00,1129.0
2021-01-13 09:00:00,1133.0
2021-01-13 10:00:00,1132.0
2021-01-13 11:00:00,1124.0
2021-01-13 12:00:00,1109.0
2021-01-13 13:00:00,1102.0
2021-01-13 14:00:00,1127.0
2021-01-13 15:00:00,1195.0
2021-01-13 16:00:00,1285.0
2021-01-13 17:00:00,1296.0
2021-01-13 18:00:00,1289.0
2021-01-13 19:00:00,1284.0
2021-01-13 20:00:00,1283.0
2021-01-13 21:00:00,1271.0
2021-01-13 22:00:00,1233.0
2021-01-13 23:00:00,1177.0
2021-01-14 00:00:00,1117.0
2021-01-14 01:00:00,1078.0
2021-01-14 02:00:00,1064.0
2021-01-14 03:00:00,1063.0
2021-01-14 04:00:00,1070.0
2021-01-14 05:00:00,1090.0
2021-01-14 06:00:00,1149.0
2021-01-14 07:00:00,1229.0
2021-01-14 08:00:00,1252.0
2021-01-14 09:00:00,1252.0
2021-01-14 10:00:00,1247.0
2021-01-14 11:00:00,1235.0
2021-01-14 12:00:00,1215.0
2021-01-14 13:00:00,1202.0
2021-01-14 14:00:00,1220.0
2021-01-14 15:00:00,1282.0
2021-01-14 16:00:00,1364.0
2021-01-14 17:00:00,1375.0
2021-01-14 18:00:00,1363.0
2021-01-14 19:00:00,1354.0
2021-01-14 20:00:00,1349.0
2021-01-14 21:00:00,1327.0
2021-01-14 22:00:00,1286.0
2021-01-14 23:00:00,1227.0
2021-01-15 00:00:00,1153.0
2021-01-15 01:00:00,1111.0
2021-01-15 02:00:00,1093.0
2021-01-15 03:00:00,1088.0
2021-01-15 04:00:00,1091.0
2021-01-15 05:00:00,1107.0
2021-01-15 06:00:00,1160.0
2021-01-15 07:00:00,1236.0
2021-01-15 08:00:00,1259.0
2021-01-15 09:00:00,1259.0
2021-01-15 10:00:00,1253.0
2021-01-15 11:00:00,1243.0
2021-01-15 12:00:00,1225.0
2021-01-15 13:00:00,1212.0
2021-01-15 14:00:00,1222.0
2021-01-15 15:00:00,1262.0
2021-01-15 16:00:00,1327.0
2021-01-15 17:00:00,1344.0
2021-01-15 18:00:00,1339.0
2021-01-15 19:00:00,1320.0
2021-01-15 20:00:00,1281.0
2021-01-15 21:00:00,1238.0
2021-01-15 22:00:00,1197.0
2021-01-15 23:00:00,1151.0
2021-01-16 00:00:00,1101.0
2021-01-16 01:00:00,1058.0
2021-01-16 02:00:00,1033.0
2021-01-16 03:00:00,1022.0
2021-01-16 04:00:00,1020.0
2021-01-16 05:00:00,1026.0
2021-01-16 06:00:00,1040.0
2021-01-16 07:00:00,1073.0
2021-01-16 08:00:00,1132.0
2021-01-16 09:00:00,1202.0
2021-01-16 10:00:00,1245.0
2021-01-16 11:00:00,1242.0
2021-01-16 12:00:00,1212.0
2021-01-16 13:00:00,1192.0
2021-01-16 14:00:00,1201.0
2021-01-16 15:00:00,1237.0
2021-01-16 16:00:00,1292.0
2021-01-16 17:00:00,1322.0
2021-01-16 18:00:00,1337.0
2021-01-16 19:00:00,1318.0
2021-01-16 20:00:00,1271.0
2021-01-16 21:00:00,1221.0
2021-01-16 22:00:00,1181.0
2021-01-16 23:00:00,1141.0
2021-01-17 00:00:00,1094.0
2021-01-17 01:00:00,1058.0
2021-01-17 02:00:00,1034.0
2021-01-17 03:00:00,1022.0
2021-01-17 04:00:00,1019.0
2021-01-17 05:00:00,1022.0
2021-01-17 06:00:00,1034.0
2021-01-17 07:00:00,1054.0
2021-01-17 08:00:00,1098.0
2021-01-17 09:00:00,1163.0
2021-01-17 10:00:00,1215.0
2021-01-17 11:00:00,1222.0
2021-01-17 12:00:00,1205.0
2021-01-17 13:00:00,1194.0
2021-01-17 14:00:00,1210.0
2021-01-17 15:00:00,1256.0
2021-01-17 16:00:00,1296.0
2021-01-17 17:00:00,1295.0
2021-01-17 18:00:00,1277.0
2021-01-17 19:00:00,1257.0
2021-01-17 20:00:00,1237.0
2021-01-17 21:00:00,1202.0
2021-01-17 22:00:00,1152.0
2021-01-17 23:00:00,1085.0
2021-01-18 00:00:00,1016.0
2021-01-18 01:00:00,969.0
2021-01-18 02:00:00,948.0
2021-01-18 03:00:00,940.0
2021-01-18 04:00:00,942.0
2021-01-18 05:00:00,961.0
2021-01-18 06:00:00,1020.0
2021-01-18 07:00:00,1100.0
2021-01-18 08:00:00,1119.0
2021-01-18 09:00:00,1113.0
2021-01-18 10:00:00,1105.0
2021-01-18 11:00:00,1092.0
2021-01-18 12:00:00,1074.0
2021-01-18 13:00:00,1064.0
2021-01-18 14:00:00,1078.0
2021-01-18 15:00:00,1140.0
2021-01-18 16:00:00,1224.0
2021-01-18 17:00:00,1229.0
2021-01-18 18:00:00,1215.0
2021-01-18 19:00:00,1204.0
2021-01-18 20:00:00,1194.0
2021-01-18 21:00:00,1173.0
2021-01-18 22:00:00,1127.0
2021-01-18 23:00:00,1062.0
2021-01-19 00:00:00,994.0
2021-01-19 01:00:00,953.0
2021-01-19 02:00:00,939.0
2021-01-19 03:00:00,934.0
2021-01-19 04:00:00,939.0
2021-01-19 05:00:00,959.0
2021-01-19 06:00:00,1017.0
2021-01-19 07:00:00,1096.0
2021-01-19 08:00:00,1116.0
2021-01-19 09:00:00,1111.0
2021-01-19 10:00:00,1102.0
2021-01-19 11:00:00,1086.0
2021-01-19 12:00:00,1068.0
2021-01-19 13:00:00,1059.0
2021-01-19 14:00:00,1072.0
2021-01-19 15:00:00,1129.0
2021-01-19 16:00:00,1205.0
2021-01-19 17:00:00,1210.0
2021-01-19 18:00:00,1195.0
2021-01-19 19:00:00,1186.0
2021-01-19 20:00:00,1180.0
2021-01-19 21:00:00,1166.0
2021-01-19 22:00:00,1120.0
2021-01-19 23:00:00,1055.0
2021-01-20 00:00:00,989.0
2021-01-20 01:00:00,945.0
2021-01-20 02:00:00,926.0
2021-01-20 03:00:00,922.0
2021-01-20 04:00:00,925.0
2021-01-20 05:00:00,942.0
2021-01-20 06:00:00,997.0
2021-01-20 07:00:00,1075.0
2021-01-20 08:00:00,1091.0
2021-01-20 09:00:00,1082.0
2021-01-20 10:00:00,1070.0
2021-01-20 11:00:00,1061.0
2021-01-20 12:00:00,1050.0
2021-01-20 13:00:00,1042.0
2021-01-20 14:00:00,1057.0
2021-01-20 15:00:00,1115.0
2021-01-20 16:00:00,1182.0
2021-01-20 17:00:00,1174.0
2021-01-20 18:00:00,1153.0
2021-01-20 19:00:00,1150.0
2021-01-20 20:00:00,1138.0
2021-01-20 21:00:00,1113.0
2021-01-20 22:00:00,1065.0
2021-01-20 23:00:00,998.0
2021-01-21 00:00:00,929.0
2021-01-21 01:00:00,886.0
2021-01-21 02:00:00,868.0
2021-01-21 03:00:00,863.0
2021-01-21 04:00:00,862.0
2021-01-21 05:00:00,878.0
2021-01-21 06:00:00,934.0
2021-01-21 07:00:00,1013.0
2021-01-21 08:00:00,1026.0
2021-01-21 09:00:00,1017.0
2021-01-21 10:00:00,1008.0
2021-01-21 11:00:00,999.0
2021-01-21 12:00:00,991.0
2021-01-21 13:00:00,980.0
2021-01-21 14:00:00,994.0
2021-01-21 15:00:00,1045.0
2021-01-21 16:00:00,1108.0
2021-01-21 17:00:00,1106.0
2021-01-21 18:00:00,1091.0
2021-01-21 19:00:00,1080.0
2021-01-21 20:00:00,1073.0
2021-01-21 21:00:00,1051.0
2021-01-21 22:00:00,1006.0
2021-01-21 23:00:00,941.0
2021-01-22 00:00:00,875.0
2021-01-22 01:00:00,829.0
2021-01-22 02:00:00,812.0
2021-01-22 03:00:00,806.0
2021-01-22 04:00:00,807.0
2021-01-22 05:00:00,817.0
2021-01-22 06:00:00,869.0
2021-01-22 07:00:00,945.0
2021-01-22 08:00:00,959.0
2021-01-22 09:00:00,953.0
2021-01-22 10:00:00,944.0
2021-01-22 11:00:00,937.0
2021-01-22 12:00:00,925.0
2021-01-22 13:00:00,918.0
2021-01-22 14:00:00,932.0
2021-01-22 15:00:00,977.0
2021-01-22 16:00:00,1041.0
2021-01-22 17:00:00,1063.0
2021-01-22 18:00:00,1063.0
2021-01-22 19:00:00,1044.0
2021-01-22 20:00:00,1014.0
2021-01-22 21:00:00,973.0
2021-01-22 22:00:00,937.0
2021-01-22 23:00:00,898.0
2021-01-23 00:00:00,856.0
2021-01-23 01:00:00,820.0
2021-01-23 02:00:00,800.0
2021-01-23 03:00:00,793.0
2021-01-23 04:00:00,794.0
2021-01-23 05:00:00,802.0
2021-01-23 06:00:00,820.0
2021-01-23 07:00:00,853.0
2021-01-23 08:00:00,911.0
2021-01-23 09:00:00,981.0
2021-01-23 10:00:00,1027.0
2021-01-23 11:00:00,1035.0
2021-01-23 12:00:00,1031.0
2021-01-23 13:00:00,1022.0
2021-01-23 14:00:00,1025.0
2021-01-23 15:00:00,1044.0
2021-01-23 16:00:00,1074.0
2021-01-23 17:00:00,1101.0
2021-01-23 18:00:00,1108.0
2021-01-23 19:00:00,1087.0
2021-01-23 20:00:00,1040.0
2021-01-23 21:00:00,992.0
2021-01-23 22:00:00,949.0
2021-01-23 23:00:00,909.0
2021-01-24 00:00:00,866.0
2021-01-24 01:00:00,829.0
2021-01-24 02:00:00,806.0
2021-01-24 03:00:00,795.0
2021-01-24 04:00:00,793.0
2021-01-24 05:00:00,797.0
2021-01-24 06:00:00,810.0
2021-01-24 07:00:00,835.0
2021-01-24 08:00:00,887.0
2021-01-24 09:00:00,957.0
2021-01-24 10:00:00,1004.0
2021-01-24 11:00:00,1009.0
2021-01-24 12:00:00,995.0
2021-01-24 13:00:00,978.0
2021-01-24 14:00:00,997.0
2021-01-24 15:00:00,1042.0
2021-01-24 16:00:00,1098.0
2021-01-24 17:00:00,1121.0
2021-01-24 18:00:00,1122.0
2021-01-24 19:00:00,1112.0
2021-01-24 20:00:00,1106.0
2021-01-24 21:00:00,1083.0
2021-01-24 22:00:00,1047.0
2021-01-24 23:00:00,991.0
2021-01-25 00:00:00,929.0
2021-01-25 01:00:00,894.0
2021-01-25 02:00:00,884.0
2021-01-25 03:00:00,887.0
2021-01-25 04:00:00,897.0
2021-01-25 05:00:00,921.0
2021-01-25 06:00:00,989.0
2021-01-25 07:00:00,1075.0
2021-01-25 08:00:00,1094.0
2021-01-25 09:00:00,1089.0
2021-01-25 10:00:00,1077.0
2021-01-25 11:00:00,1056.0
2021-01-25 12:00:00,1032.0
2021-01-25 13:00:00,1016.0
2021-01-25 14:00:00,1034.0
2021-01-25 15:00:00,1101.0
2021-01-25 16:00:00,1190.0
2021-01-25 17:00:00,1207.0
2021-01-25 18:00:00,1195.0
2021-01-25 19:00:00,1191.0
2021-01-25 20:00:00,1184.0
2021-01-25 21:00:00,1165.0
2021-01-25 22:00:00,1120.0
2021-01-25 23:00:00,1055.0
2021-01-26 00:00:00,985.0
2021-01-26 01:00:00,942.0
2021-01-26 02:00:00,925.0
2021-01-26 03:00:00,920.0
2021-01-26 04:00:00,926.0
2021-01-26 05:00:00,946.0
2021-01-26 06:00:00,1010.0
2021-01-26 07:00:00,1089.0
2021-01-26 08:00:00,1100.0
2021-01-26 09:00:00,1091.0
2021-01-26 10:00:00,1081.0
2021-01-26 11:00:00,1063.0
2021-01-26 12:00:00,1046.0
2021-01-26 13:00:00,1036.0
2021-01-26 14:00:00,1053.0
2021-01-26 15:00:00,1112.0
2021-01-26 16:00:00,1185.0
2021-01-26 17:00:00,1193.0
2021-01-26 18:00:00,1178.0
2021-01-26 19:00:00,1171.0
2021-01-26 20:00:00,1166.0
2021-01-26 21:00:00,1150.0
2021-01-26 22:00:00,1108.0
2021-01-26 23:00:00,1045.0
2021-01-27 00:00:00,975.0
2021-01-27 01:00:00,932.0
2021-01-27 02:00:00,918.0
2021-01-27 03:00:00,918.0
2021-01-27 04:00:00,926.0
2021-01-27 05:00:00,948.0
2021-01-27 06:00:00,1012.0
2021-01-27 07:00:00,1098.0
2021-01-27 08:00:00,1115.0
2021-01-27 09:00:00,1112.0
2021-01-27 10:00:00,1098.0
2021-01-27 11:00:00,1075.0
2021-01-27 12:00:00,1052.0
2021-01-27 13:00:00,1037.0
2021-01-27 14:00:00,1056.0
2021-01-27 15:00:00,1122.0
2021-01-27 16:00:00,1208.0
2021-01-27 17:00:00,1226.0
2021-01-27 18:00:00,1217.0
2021-01-27 19:00:00,1212.0
2021-01-27 20:00:00,1210.0
2021-01-27 21:00:00,1183.0
2021-01-27 22:00:00,1137.0
2021-01-27 23:00:00,1072.0
2021-01-28 00:00:00,1001.0
2021-01-28 01:00:00,958.0
2021-01-28 02:00:00,939.0
2021-01-28 03:00:00,937.0
2021-01-28 04:00:00,943.0
2021-01-28 05:00:00,962.0
2021-01-28 06:00:00,1024.0
2021-01-28 07:00:00,1107.0
2021-01-28 08:00:00,1122.0
2021-01-28 09:00:00,1115.0
2021-01-28 10:00:00,1100.0
2021-01-28 11:00:00,1078.0
2021-01-28 12:00:00,1054.0
2021-01-28 13:00:00,1041.0
2021-01-28 14:00:00,1061.0
2021-01-28 15:00:00,1125.0
2021-01-28 16:00:00,1208.0
2021-01-28 17:00:00,1229.0
2021-01-28 18:00:00,1225.0
2021-01-28 19:00:00,1220.0
2021-01-28 20:00:00,1218.0
2021-01-28 21:00:00,1200.0
2021-01-28 22:00:00,1157.0
2021-01-28 23:00:00,1090.0
2021-01-29 00:00:00,1021.0
2021-01-29 01:00:00,979.0
2021-01-29 02:00:00,961.0
2021-01-29 03:00:00,956.0
2021-01-29 04:00:00,957.0
2021-01-29 05:00:00,969.0
2021-01-29 06:00:00,1025.0
2021-01-29 07:00:00,1100.0
2021-01-29 08:00:00,1123.0
2021-01-29 09:00:00,1121.0
2021-01-29 10:00:00,1112.0
2021-01-29 11:00:00,1102.0
2021-01-29 12:00:00,1088.0
2021-01-29 13:00:00,1081.0
2021-01-29 14:00:00,1094.0
2021-01-29 15:00:00,1135.0
2021-01-29 16:00:00,1191.0
2021-01-29 17:00:00,1220.0
2021-01-29 18:00:00,1220.0
2021-01-29 19:00:00,1208.0
2021-01-29 20:00:00,1174.0
2021-01-29 21:00:00,1134.0
2021-01-29 22:00:00,1093.0
2021-01-29 23:00:00,1047.0
2021-01-30 00:00:00,997.0
2021-01-30 01:00:00,955.0
2021-01-30 02:00:00,931.0
2021-01-30 03:00:00,920.0
2021-01-30 04:00:00,916.0
2021-01-30 05:00:00,918.0
2021-01-30 06:00:00,930.0
2021-01-30 07:00:00,958.0
2021-01-30 08:00:00,1014.0
2021-01-30 09:00:00,1080.0
2021-01-30 10:00:00,1115.0
2021-01-30 11:00:00,1119.0
2021-01-30 12:00:00,1111.0
2021-01-30 13:00:00,1096.0
2021-01-30 14:00:00,1095.0
2021-01-30 15:00:00,1112.0
2021-01-30 16:00:00,1148.0
2021-01-30 17:00:00,1180.0
2021-01-30 18:00:00,1196.0
2021-01-30 19:00:00,1172.0
2021-01-30 20:00:00,1125.0
2021-01-30 21:00:00,1079.0
2021-01-30 22:00:00,1040.0
2021-01-30 23:00:00,1001.0
2021-01-31 00:00:00,954.0
2021-01-31 01:00:00,922.0
2021-01-31 02:00:00,902.0
2021-01-31 03:00:00,895.0
2021-01-31 04:00:00,893.0
2021-01-31 05:00:00,898.0
2021-01-31 06:00:00,910.0
2021-01-31 07:00:00,936.0
2021-01-31 08:00:00,986.0
2021-01-31 09:00:00,1054.0
2021-01-31 10:00:00,1096.0
2021-01-31 11:00:00,1099.0
2021-01-31 12:00:00,1082.0
2021-01-31 13:00:00,1071.0
2021-01-31 14:00:00,1082.0
2021-01-31 15:00:00,1121.0
2021-01-31 16:00:00,1166.0
2021-01-31 17:00:00,1186.0
2021-01-31 18:00:00,1186.0
2021-01-31 19:00:00,1180.0
2021-01-31 20:00:00,1168.0
2021-01-31 21:00:00,1143.0
2021-01-31 22:00:00,1101.0
2021-01-31 23:00:00,1041.0
2021-02-01 00:00:00,975.0
2021-02-01 01:00:00,936.0
2021-02-01 02:00:00,923.0
2021-02-01 03:00:00,922.0
2021-02-01 04:00:00,931.0
2021-02-01 05:00:00,955.0
2021-02-01 06:00:00,1022.0
2021-02-01 07:00:00,1105.0
2021-02-01 08:00:00,1120.0
2021-02-01 09:00:00,1112.0
2021-02-01 10:00:00,1092.0
2021-02-01 11:00:00,1069.0
2021-02-01 12:00:00,1044.0
2021-02-01 13:00:00,1032.0
2021-02-01 14:00:00,1047.0
2021-02-01 15:00:00,1107.0
2021-02-01 16:00:00,1196.0
2021-02-01 17:00:00,1221.0
2021-02-01 18:00:00,1215.0
2021-02-01 19:00:00,1216.0
2021-02-01 20:00:00,1217.0
2021-02-01 21:00:00,1205.0
2021-02-01 22:00:00,1169.0
2021-02-01 23:00:00,1108.0
2021-02-02 00:00:00,1045.0
2021-02-02 01:00:00,1011.0
2021-02-02 02:00:00,1001.0
2021-02-02 03:00:00,1004.0
2021-02-02 04:00:00,1011.0
2021-02-02 05:00:00,1035.0
2021-02-02 06:00:00,1102.0
2021-02-02 07:00:00,1189.0
2021-02-02 08:00:00,1200.0
2021-02-02 09:00:00,1191.0
2021-02-02 10:00:00,1172.0
2021-02-02 11:00:00,1144.0
2021-02-02 12:00:00,1113.0
2021-02-02 13:00:00,1093.0
2021-02-02 14:00:00,1105.0
2021-02-02 15:00:00,1168.0
2021-02-02 16:00:00,1259.0
2021-02-02 17:00:00,1295.0
2021-02-02 18:00:00,1299.0
2021-02-02 19:00:00,1304.0
2021-02-02 20:00:00,1308.0
2021-02-02 21:00:00,1300.0
2021-02-02 22:00:00,1261.0
2021-02-02 23:00:00,1205.0
2021-02-03 00:00:00,1139.0
2021-02-03 01:00:00,1105.0
2021-02-03 02:00:00,1095.0
2021-02-03 03:00:00,1095.0
2021-02-03 04:00:00,1103.0
2021-02-03 05:00:00,1125.0
2021-02-03 06:00:00,1188.0
2021-02-03 07:00:00,1274.0
2021-02-03 08:00:00,1286.0
2021-02-03 09:00:00,1278.0
2021-02-03 10:00:00,1255.0
2021-02-03 11:00:00,1224.0
2021-02-03 12:00:00,1190.0
2021-02-03 13:00:00,1166.0
2021-02-03 14:00:00,1173.0
2021-02-03 15:00:00,1232.0
2021-02-03 16:00:00,1320.0
2021-02-03 17:00:00,1353.0
2021-02-03 18:00:00,1356.0
2021-02-03 19:00:00,1358.0
2021-02-03 20:00:00,1358.0
2021-02-03 21:00:00,1346.0
2021-02-03 22:00:00,1305.0
2021-02-03 23:00:00,1244.0
2021-02-04 00:00:00,1182.0
2021-02-04 01:00:00,1149.0
2021-02-04 02:00:00,1137.0
2021-02-04 03:00:00,1137.0
2021-02-04 04:00:00,1144.0
2021-02-04 05:00:00,1167.0
2021-02-04 06:00:00,1229.0
2021-02-04 07:00:00,1315.0
2021-02-04 08:00:00,1326.0
2021-02-04 09:00:00,1318.0
2021-02-04 10:00:00,1296.0
2021-02-04 11:00:00,1265.0
2021-02-04 12:00:00,1233.0
2021-02-04 13:00:00,1208.0
2021-02-04 14:00:00,1216.0
2021-02-04 15:00:00,1272.0
2021-02-04 16:00:00,1357.0
2021-02-04 17:00:00,1392.0
2021-02-04 18:00:00,1398.0
2021-02-04 19:00:00,1400.0
2021-02-04 20:00:00,1400.0
2021-02-04 21:00:00,1386.0
2021-02-04 22:00:00,1344.0
2021-02-04 23:00:00,1281.0
2021-02-05 00:00:00,1216.0
2021-02-05 01:00:00,1180.0
2021-02-05 02:00:00,1167.0
2021-02-05 03:00:00,1167.0
2021-02-05 04:00:00,1173.0
2021-02-05 05:00:00,1190.0
2021-02-05 06:00:00,1251.0
2021-02-05 07:00:00,1331.0
2021-02-05 08:00:00,1342.0
2021-02-05 09:00:00,1335.0
2021-02-05 10:00:00,1315.0
2021-02-05 11:00:00,1287.0
2021-02-05 12:00:00,1256.0
2021-02-05 13:00:00,1234.0
2021-02-05 14:00:00,1241.0
2021-02-05 15:00:00,1279.0
2021-02-05 16:00:00,1344.0
2021-02-05 17:00:00,1389.0
2021-02-05 18:00:00,1396.0
2021-02-05 19:00:00,1384.0
2021-02-05 20:00:00,1345.0
2021-02-05 21:00:00,1303.0
2021-02-05 22:00:00,1266.0
2021-02-05 23:00:00,1225.0
2021-02-06 00:00:00,1183.0
2021-02-06 01:00:00,1150.0
2021-02-06 02:00:00,1133.0
2021-02-06 03:00:00,1130.0
2021-02-06 04:00:00,1133.0
2021-02-06 05:00:00,1144.0
2021-02-06 06:00:00,1163.0
2021-02-06 07:00:00,1196.0
2021-02-06 08:00:00,1257.0
2021-02-06 09:00:00,1326.0
2021-02-06 10:00:00,1348.0
2021-02-06 11:00:00,1329.0
2021-02-06 12:00:00,1292.0
2021-02-06 13:00:00,1257.0
2021-02-06 14:00:00,1244.0
2021-02-06 15:00:00,1264.0
2021-02-06 16:00:00,1307.0
2021-02-06 17:00:00,1360.0
2021-02-06 18:00:00,1385.0
2021-02-06 19:00:00,1369.0
2021-02-06 20:00:00,1324.0
2021-02-06 21:00:00,1278.0
2021-02-06 22:00:00,1237.0
2021-02-06 23:00:00,1203.0
2021-02-07 00:00:00,1165.0
2021-02-07 01:00:00,1131.0
2021-02-07 02:00:00,1110.0
2021-02-07 03:00:00,1106.0
2021-02-07 04:00:00,1108.0
2021-02-07 05:00:00,1114.0
2021-02-07 06:00:00,1129.0
2021-02-07 07:00:00,1157.0
2021-02-07 08:00:00,1213.0
2021-02-07 09:00:00,1281.0
2021-02-07 10:00:00,1312.0
2021-02-07 11:00:00,1300.0
2021-02-07 12:00:00,1269.0
2021-02-07 13:00:00,1246.0
2021-02-07 14:00:00,1249.0
2021-02-07 15:00:00,1280.0
2021-02-07 16:00:00,1316.0
2021-02-07 17:00:00,1347.0
2021-02-07 18:00:00,1357.0
2021-02-07 19:00:00,1355.0
2021-02-07 20:00:00,1347.0
2021-02-07 21:00:00,1322.0
2021-02-07 22:00:00,1284.0
2021-02-07 23:00:00,1227.0
2021-02-08 00:00:00,1160.0
2021-02-08 01:00:00,1123.0
2021-02-08 02:00:00,1109.0
2021-02-08 03:00:00,1108.0
2021-02-08 04:00:00,1108.0
2021-02-08 05:00:00,1130.0
2021-02-08 06:00:00,1188.0
2021-02-08 07:00:00,1267.0
2021-02-08 08:00:00,1275.0
2021-02-08 09:00:00,1262.0
2021-02-08 10:00:00,1236.0
2021-02-08 11:00:00,1206.0
2021-02-08 12:00:00,1176.0
2021-02-08 13:00:00,1152.0
2021-02-08 14:00:00,1154.0
2021-02-08 15:00:00,1204.0
2021-02-08 16:00:00,1291.0
2021-02-08 17:00:00,1329.0
2021-02-08 18:00:00,1337.0
2021-02-08 19:00:00,1342.0
2021-02-08 20:00:00,1343.0
2021-02-08 21:00:00,1334.0
2021-02-08 22:00:00,1299.0
2021-02-08 23:00:00,1241.0
2021-02-09 00:00:00,1178.0
2021-02-09 01:00:00,1144.0
2021-02-09 02:00:00,1133.0
2021-02-09 03:00:00,1135.0
2021-02-09 04:00:00,1143.0
2021-02-09 05:00:00,1163.0
2021-02-09 06:00:00,1227.0
2021-02-09 07:00:00,1309.0
2021-02-09 08:00:00,1320.0
2021-02-09 09:00:00,1302.0
2021-02-09 10:00:00,1273.0
2021-02-09 11:00:00,1235.0
2021-02-09 12:00:00,1202.0
2021-02-09 13:00:00,1177.0
2021-02-09 14:00:00,1183.0
2021-02-09 15:00:00,1229.0
2021-02-09 16:00:00,1306.0
2021-02-09 17:00:00,1337.0
2021-02-09 18:00:00,1339.0
2021-02-09 19:00:00,1338.0
2021-02-09 20:00:00,1335.0
2021-02-09 21:00:00,1314.0
2021-02-09 22:00:00,1266.0
2021-02-09 23:00:00,1197.0
2021-02-10 00:00:00,1125.0
2021-02-10 01:00:00,1081.0
2021-02-10 02:00:00,1067.0
2021-02-10 03:00:00,1066.0
2021-02-10 04:00:00,1068.0
2021-02-10 05:00:00,1084.0
2021-02-10 06:00:00,1146.0
2021-02-10 07:00:00,1227.0
2021-02-10 08:00:00,1239.0
2021-02-10 09:00:00,1225.0
2021-02-10 10:00:00,1195.0
2021-02-10 11:00:00,1161.0
2021-02-10 12:00:00,1123.0
2021-02-10 13:00:00,1098.0
2021-02-10 14:00:00,1107.0
2021-02-10 15:00:00,1160.0
2021-02-10 16:00:00,1249.0
2021-02-10 17:00:00,1302.0
2021-02-10 18:00:00,1321.0
2021-02-10 19:00:00,1331.0
2021-02-10 20:00:00,1338.0
2021-02-10 21:00:00,1334.0
2021-02-10 22:00:00,1301.0
2021-02-10 23:00:00,1245.0
2021-02-11 00:00:00,1185.0
2021-02-11 01:00:00,1151.0
2021-02-11 02:00:00,1142.0
2021-02-11 03:00:00,1145.0
2021-02-11 04:00:00,1157.0
2021-02-11 05:00:00,1181.0
2021-02-11 06:00:00,1247.0
2021-02-11 07:00:00,1331.0
2021-02-11 08:00:00,1347.0
2021-02-11 09:00:00,1334.0
2021-02-11 10:00:00,1305.0
2021-02-11 11:00:00,1268.0
2021-02-11 12:00:00,1232.0
2021-02-11 13:00:00,1202.0
2021-02-11 14:00:00,1204.0
2021-02-11 15:00:00,1252.0
2021-02-11 16:00:00,1334.0
2021-02-11 17:00:00,1376.0
2021-02-11 18:00:00,1392.0
2021-02-11 19:00:00,1398.0
2021-02-11 20:00:00,1397.0
2021-02-11 21:00:00,1381.0
2021-02-11 22:00:00,1345.0
2021-02-11 23:00:00,1285.0
2021-02-12 00:00:00,1221.0
2021-02-12 01:00:00,1184.0
2021-02-12 02:00:00,1170.0
2021-02-12 03:00:00,1169.0
2021-02-12 04:00:00,1173.0
2021-02-12 05:00:00,1191.0
2021-02-12 06:00:00,1249.0
2021-02-12 07:00:00,1329.0
2021-02-12 08:00:00,1340.0
2021-02-12 09:00:00,1324.0
2021-02-12 10:00:00,1289.0
2021-02-12 11:00:00,1247.0
2021-02-12 12:00:00,1204.0
2021-02-12 13:00:00,1175.0
2021-02-12 14:00:00,1173.0
2021-02-12 15:00:00,1202.0
2021-02-12 16:00:00,1273.0
2021-02-12 17:00:00,1329.0
2021-02-12 18:00:00,1356.0
2021-02-12 19:00:00,1352.0
2021-02-12 20:00:00,1323.0
2021-02-12 21:00:00,1281.0
2021-02-12 22:00:00,1242.0
2021-02-12 23:00:00,1200.0
2021-02-13 00:00:00,1156.0
2021-02-13 01:00:00,1113.0
2021-02-13 02:00:00,1092.0
2021-02-13 03:00:00,1080.0
2021-02-13 04:00:00,1079.0
2021-02-13 05:00:00,1083.0
2021-02-13 06:00:00,1098.0
2021-02-13 07:00:00,1128.0
2021-02-13 08:00:00,1184.0
2021-02-13 09:00:00,1242.0
2021-02-13 10:00:00,1252.0
2021-02-13 11:00:00,1232.0
2021-02-13 12:00:00,1201.0
2021-02-13 13:00:00,1167.0
2021-02-13 14:00:00,1153.0
2021-02-13 15:00:00,1160.0
2021-02-13 16:00:00,1195.0
2021-02-13 17:00:00,1242.0
2021-02-13 18:00:00,1275.0
2021-02-13 19:00:00,1261.0
2021-02-13 20:00:00,1218.0
2021-02-13 21:00:00,1172.0
2021-02-13 22:00:00,1132.0
2021-02-13 23:00:00,1093.0
2021-02-14 00:00:00,1050.0
2021-02-14 01:00:00,1015.0
2021-02-14 02:00:00,995.0
2021-02-14 03:00:00,989.0
2021-02-14 04:00:00,991.0
2021-02-14 05:00:00,996.0
2021-02-14 06:00:00,1014.0
2021-02-14 07:00:00,1048.0
2021-02-14 08:00:00,1108.0
2021-02-14 09:00:00,1173.0
2021-02-14 10:00:00,1199.0
2021-02-14 11:00:00,1174.0
2021-02-14 12:00:00,1138.0
2021-02-14 13:00:00,1107.0
2021-02-14 14:00:00,1104.0
2021-02-14 15:00:00,1128.0
2021-02-14 16:00:00,1163.0
2021-02-14 17:00:00,1195.0
2021-02-14 18:00:00,1211.0
2021-02-14 19:00:00,1219.0
2021-02-14 20:00:00,1212.0
2021-02-14 21:00:00,1188.0
2021-02-14 22:00:00,1148.0
2021-02-14 23:00:00,1089.0
2021-02-15 00:00:00,1023.0
2021-02-15 01:00:00,985.0
2021-02-15 02:00:00,970.0
2021-02-15 03:00:00,965.0
2021-02-15 04:00:00,966.0
2021-02-15 05:00:00,983.0
2021-02-15 06:00:00,1041.0
2021-02-15 07:00:00,1116.0
2021-02-15 08:00:00,1119.0
2021-02-15 09:00:00,1103.0
2021-02-15 10:00:00,1081.0
2021-02-15 11:00:00,1068.0
2021-02-15 12:00:00,1053.0
2021-02-15 13:00:00,1041.0
2021-02-15 14:00:00,1047.0
2021-02-15 15:00:00,1092.0
2021-02-15 16:00:00,1159.0
2021-02-15 17:00:00,1181.0
2021-02-15 18:00:00,1181.0
2021-02-15 19:00:00,1176.0
2021-02-15 20:00:00,1168.0
2021-02-15 21:00:00,1145.0
2021-02-15 22:00:00,1103.0
2021-02-15 23:00:00,1037.0
2021-02-16 00:00:00,972.0
2021-02-16 01:00:00,933.0
2021-02-16 02:00:00,919.0
2021-02-16 03:00:00,915.0
2021-02-16 04:00:00,917.0
2021-02-16 05:00:00,934.0
2021-02-16 06:00:00,996.0
2021-02-16 07:00:00,1077.0
2021-02-16 08:00:00,1086.0
2021-02-16 09:00:00,1066.0
2021-02-16 10:00:00,1033.0
2021-02-16 11:00:00,996.0
2021-02-16 12:00:00,963.0
2021-02-16 13:00:00,942.0
2021-02-16 14:00:00,956.0
2021-02-16 15:00:00,1011.0
2021-02-16 16:00:00,1092.0
2021-02-16 17:00:00,1125.0
2021-02-16 18:00:00,1135.0
2021-02-16 19:00:00,1138.0
2021-02-16 20:00:00,1134.0
2021-02-16 21:00:00,1111.0
2021-02-16 22:00:00,1061.0
2021-02-16 23:00:00,997.0
2021-02-17 00:00:00,928.0
2021-02-17 01:00:00,889.0
2021-02-17 02:00:00,868.0
2021-02-17 03:00:00,862.0
2021-02-17 04:00:00,863.0
2021-02-17 05:00:00,880.0
2021-02-17 06:00:00,940.0
2021-02-17 07:00:00,1020.0
2021-02-17 08:00:00,1026.0
2021-02-17 09:00:00,1009.0
2021-02-17 10:00:00,994.0
2021-02-17 11:00:00,979.0
2021-02-17 12:00:00,961.0
2021-02-17 13:00:00,949.0
2021-02-17 14:00:00,960.0
2021-02-17 15:00:00,1001.0
2021-02-17 16:00:00,1073.0
2021-02-17 17:00:00,1100.0
2021-02-17 18:00:00,1111.0
2021-02-17 19:00:00,1114.0
2021-02-17 20:00:00,1108.0
2021-02-17 21:00:00,1096.0
2021-02-17 22:00:00,1053.0
2021-02-17 23:00:00,988.0
2021-02-18 00:00:00,918.0
2021-02-18 01:00:00,877.0
2021-02-18 02:00:00,858.0
2021-02-18 03:00:00,853.0
2021-02-18 04:00:00,856.0
2021-02-18 05:00:00,869.0
2021-02-18 06:00:00,928.0
2021-02-18 07:00:00,1009.0
2021-02-18 08:00:00,1013.0
2021-02-18 09:00:00,993.0
2021-02-18 10:00:00,967.0
2021-02-18 11:00:00,944.0
2021-02-18 12:00:00,929.0
2021-02-18 13:00:00,921.0
2021-02-18 14:00:00,934.0
2021-02-18 15:00:00,973.0
2021-02-18 16:00:00,1032.0
2021-02-18 17:00:00,1054.0
2021-02-18 18:00:00,1060.0
2021-02-18 19:00:00,1057.0
2021-02-18 20:00:00,1049.0
2021-02-18 21:00:00,1029.0
2021-02-18 22:00:00,988.0
2021-02-18 23:00:00,928.0
2021-02-19 00:00:00,860.0
2021-02-19 01:00:00,818.0
2021-02-19 02:00:00,799.0
2021-02-19 03:00:00,791.0
2021-02-19 04:00:00,789.0
2021-02-19 05:00:00,801.0
2021-02-19 06:00:00,855.0
2021-02-19 07:00:00,931.0
2021-02-19 08:00:00,936.0
2021-02-19 09:00:00,921.0
2021-02-19 10:00:00,902.0
2021-02-19 11:00:00,881.0
2021-02-19 12:00:00,858.0
2021-02-19 13:00:00,840.0
2021-02-19 14:00:00,842.0
2021-02-19 15:00:00,875.0
2021-02-19 16:00:00,935.0
2021-02-19 17:00:00,986.0
2021-02-19 18:00:00,1015.0
2021-02-19 19:00:00,1011.0
2021-02-19 20:00:00,979.0
2021-02-19 21:00:00,944.0
2021-02-19 22:00:00,912.0
2021-02-19 23:00:00,871.0
2021-02-20 00:00:00,828.0
2021-02-20 01:00:00,791.0
2021-02-20 02:00:00,772.0
2021-02-20 03:00:00,762.0
2021-02-20 04:00:00,758.0
2021-02-20 05:00:00,759.0
2021-02-20 06:00:00,768.0
2021-02-20 07:00:00,797.0
2021-02-20 08:00:00,851.0
2021-02-20 09:00:00,911.0
2021-02-20 10:00:00,941.0
2021-02-20 11:00:00,947.0
2021-02-20 12:00:00,929.0
2021-02-20 13:00:00,922.0
2021-02-20 14:00:00,918.0
2021-02-20 15:00:00,915.0
2021-02-20 16:00:00,928.0
2021-02-20 17:00:00,968.0
2021-02-20 18:00:00,1002.0
2021-02-20 19:00:00,990.0
2021-02-20 20:00:00,942.0
2021-02-20 21:00:00,892.0
2021-02-20 22:00:00,852.0
2021-02-20 23:00:00,819.0
2021-02-21 00:00:00,780.0
2021-02-21 01:00:00,742.0
2021-02-21 02:00:00,719.0
2021-02-21 03:00:00,705.0
2021-02-21 04:00:00,697.0
2021-02-21 05:00:00,695.0
2021-02-21 06:00:00,701.0
2021-02-21 07:00:00,720.0
2021-02-21 08:00:00,767.0
2021-02-21 09:00:00,829.0
2021-02-21 10:00:00,859.0
2021-02-21 11:00:00,852.0
2021-02-21 12:00:00,833.0
2021-02-21 13:00:00,812.0
2021-02-21 14:00:00,810.0
2021-02-21 15:00:00,827.0
2021-02-21 16:00:00,854.0
2021-02-21 17:00:00,889.0
2021-02-21 18:00:00,917.0
2021-02-21 19:00:00,922.0
2021-02-21 20:00:00,906.0
2021-02-21 21:00:00,885.0
2021-02-21 22:00:00,851.0
2021-02-21 23:00:00,804.0
2021-02-22 00:00:00,743.0
2021-02-22 01:00:00,709.0
2021-02-22 02:00:00,696.0
2021-02-22 03:00:00,696.0
2021-02-22 04:00:00,701.0
2021-02-22 05:00:00,718.0
2021-02-22 06:00:00,769.0
2021-02-22 07:00:00,825.0
2021-02-22 08:00:00,849.0
2021-02-22 09:00:00,855.0
2021-02-22 10:00:00,850.0
2021-02-22 11:00:00,842.0
2021-02-22 12:00:00,833.0
2021-02-22 13:00:00,828.0
2021-02-22 14:00:00,836.0
2021-02-22 15:00:00,880.0
2021-02-22 16:00:00,944.0
2021-02-22 17:00:00,965.0
2021-02-22 18:00:00,966.0
2021-02-22 19:00:00,957.0
2021-02-22 20:00:00,944.0
2021-02-22 21:00:00,923.0
2021-02-22 22:00:00,882.0
2021-02-22 23:00:00,822.0
2021-02-23 00:00:00,759.0
2021-02-23 01:00:00,721.0
2021-02-23 02:00:00,705.0
2021-02-23 03:00:00,701.0
2021-02-23 04:00:00,705.0
2021-02-23 05:00:00,718.0
2021-02-23 06:00:00,765.0
2021-02-23 07:00:00,822.0
2021-02-23 08:00:00,844.0
2021-02-23 09:00:00,838.0
2021-02-23 10:00:00,819.0
2021-02-23 11:00:00,803.0
2021-02-23 12:00:00,789.0
2021-02-23 13:00:00,779.0
2021-02-23 14:00:00,785.0
2021-02-23 15:00:00,822.0
2021-02-23 16:00:00,882.0
2021-02-23 17:00:00,913.0
2021-02-23 18:00:00,926.0
2021-02-23 19:00:00,923.0
2021-02-23 20:00:00,914.0
2021-02-23 21:00:00,890.0
2021-02-23 22:00:00,851.0
2021-02-23 23:00:00,792.0
2021-02-24 00:00:00,730.0
2021-02-24 01:00:00,687.0
2021-02-24 02:00:00,670.0
2021-02-24 03:00:00,661.0
2021-02-24 04:00:00,659.0
2021-02-24 05:00:00,669.0
2021-02-24 06:00:00,714.0
2021-02-24 07:00:00,762.0
2021-02-24 08:00:00,786.0
2021-02-24 09:00:00,788.0
2021-02-24 10:00:00,783.0
2021-02-24 11:00:00,767.0
2021-02-24 12:00:00,751.0
2021-02-24 13:00:00,734.0
2021-02-24 14:00:00,739.0
2021-02-24 15:00:00,776.0
2021-02-24 16:00:00,832.0
2021-02-24 17:00:00,856.0
2021-02-24 18:00:00,874.0
2021-02-24 19:00:00,873.0
2021-02-24 20:00:00,866.0
2021-02-24 21:00:00,851.0
2021-02-24 22:00:00,819.0
2021-02-24 23:00:00,764.0
2021-02-25 00:00:00,707.0
2021-02-25 01:00:00,669.0
2021-02-25 02:00:00,654.0
2021-02-25 03:00:00,645.0
2021-02-25 04:00:00,646.0
2021-02-25 05:00:00,661.0
2021-02-25 06:00:00,707.0
2021-02-25 07:00:00,759.0
2021-02-25 08:00:00,786.0
2021-02-25 09:00:00,788.0
2021-02-25 10:00:00,779.0
2021-02-25 11:00:00,763.0
2021-02-25 12:00:00,738.0
2021-02-25 13:00:00,730.0
2021-02-25 14:00:00,747.0
2021-02-25 15:00:00,787.0
2021-02-25 16:00:00,847.0
2021-02-25 17:00:00,875.0
2021-02-25 18:00:00,890.0
2021-02-25 19:00:00,889.0
2021-02-25 20:00:00,879.0
2021-02-25 21:00:00,864.0
2021-02-25 22:00:00,828.0
2021-02-25 23:00:00,778.0
2021-02-26 00:00:00,720.0
2021-02-26 01:00:00,686.0
2021-02-26 02:00:00,669.0
2021-02-26 03:00:00,660.0
2021-02-26 04:00:00,659.0
2021-02-26 05:00:00,671.0
2021-02-26 06:00:00,712.0
2021-02-26 07:00:00,759.0
2021-02-26 08:00:00,789.0
2021-02-26 09:00:00,808.0
2021-02-26 10:00:00,815.0
2021-02-26 11:00:00,804.0
2021-02-26 12:00:00,791.0
2021-02-26 13:00:00,780.0
2021-02-26 14:00:00,785.0
2021-02-26 15:00:00,813.0
2021-02-26 16:00:00,857.0
2021-02-26 17:00:00,893.0
2021-02-26 18:00:00,918.0
2021-02-26 19:00:00,917.0
2021-02-26 20:00:00,890.0
2021-02-26 21:00:00,848.0
2021-02-26 22:00:00,817.0
2021-02-26 23:00:00,781.0
2021-02-27 00:00:00,736.0
2021-02-27 01:00:00,700.0
2021-02-27 02:00:00,676.0
2021-02-27 03:00:00,665.0
2021-02-27 04:00:00,662.0
2021-02-27 05:00:00,664.0
2021-02-27 06:00:00,679.0
2021-02-27 07:00:00,706.0
2021-02-27 08:00:00,759.0
2021-02-27 09:00:00,819.0
2021-02-27 10:00:00,853.0
2021-02-27 11:00:00,865.0
2021-02-27 12:00:00,846.0
2021-02-27 13:00:00,837.0
2021-02-27 14:00:00,820.0
2021-02-27 15:00:00,840.0
2021-02-27 16:00:00,863.0
2021-02-27 17:00:00,896.0
2021-02-27 18:00:00,927.0
2021-02-27 19:00:00,915.0
2021-02-27 20:00:00,870.0
2021-02-27 21:00:00,827.0
2021-02-27 22:00:00,791.0
2021-02-27 23:00:00,753.0
2021-02-28 00:00:00,712.0
2021-02-28 01:00:00,677.0
2021-02-28 02:00:00,656.0
2021-02-28 03:00:00,645.0
2021-02-28 04:00:00,641.0
2021-02-28 05:00:00,644.0
2021-02-28 06:00:00,655.0
2021-02-28 07:00:00,679.0
2021-02-28 08:00:00,726.0
2021-02-28 09:00:00,786.0
2021-02-28 10:00:00,818.0
2021-02-28 11:00:00,813.0
2021-02-28 12:00:00,801.0
2021-02-28 13:00:00,790.0
2021-02-28 14:00:00,795.0
2021-02-28 15:00:00,806.0
2021-02-28 16:00:00,837.0
2021-02-28 17:00:00,867.0
2021-02-28 18:00:00,898.0
2021-02-28 19:00:00,912.0
2021-02-28 20:00:00,908.0
2021-02-28 21:00:00,881.0
2021-02-28 22:00:00,840.0
2021-02-28 23:00:00,780.0
2021-03-01 00:00:00,717.0
2021-03-01 01:00:00,678.0
2021-03-01 02:00:00,658.0
2021-03-01 03:00:00,651.0
2021-03-01 04:00:00,653.0
2021-03-01 05:00:00,669.0
2021-03-01 06:00:00,727.0
2021-03-01 07:00:00,804.0
2021-03-01 08:00:00,808.0
2021-03-01 09:00:00,796.0
2021-03-01 10:00:00,789.0
2021-03-01 11:00:00,783.0
2021-03-01 12:00:00,778.0
2021-03-01 13:00:00,778.0
2021-03-01 14:00:00,798.0
2021-03-01 15:00:00,853.0
2021-03-01 16:00:00,924.0
2021-03-01 17:00:00,932.0
2021-03-01 18:00:00,932.0
2021-03-01 19:00:00,931.0
2021-03-01 20:00:00,931.0
2021-03-01 21:00:00,914.0
2021-03-01 22:00:00,871.0
2021-03-01 23:00:00,804.0
2021-03-02 00:00:00,734.0
2021-03-02 01:00:00,691.0
2021-03-02 02:00:00,672.0
2021-03-02 03:00:00,665.0
2021-03-02 04:00:00,668.0
2021-03-02 05:00:00,683.0
2021-03-02 06:00:00,739.0
2021-03-02 07:00:00,816.0
2021-03-02 08:00:00,819.0
2021-03-02 09:00:00,796.0
2021-03-02 10:00:00,777.0
2021-03-02 11:00:00,763.0
2021-03-02 12:00:00,757.0
2021-03-02 13:00:00,756.0
2021-03-02 14:00:00,767.0
2021-03-02 15:00:00,823.0
2021-03-02 16:00:00,892.0
2021-03-02 17:00:00,907.0
2021-03-02 18:00:00,914.0
2021-03-02 19:00:00,920.0
2021-03-02 20:00:00,919.0
2021-03-02 21:00:00,900.0
2021-03-02 22:00:00,858.0
2021-03-02 23:00:00,793.0
2021-03-03 00:00:00,722.0
2021-03-03 01:00:00,679.0
2021-03-03 02:00:00,661.0
2021-03-03 03:00:00,654.0
2021-03-03 04:00:00,654.0
2021-03-03 05:00:00,671.0
2021-03-03 06:00:00,731.0
2021-03-03 07:00:00,808.0
2021-03-03 08:00:00,815.0
2021-03-03 09:00:00,806.0
2021-03-03 10:00:00,801.0
2021-03-03 11:00:00,801.0
2021-03-03 12:00:00,805.0
2021-03-03 13:00:00,811.0
2021-03-03 14:00:00,826.0
2021-03-03 15:00:00,884.0
2021-03-03 16:00:00,950.0
2021-03-03 17:00:00,973.0
2021-03-03 18:00:00,988.0
2021-03-03 19:00:00,1002.0
2021-03-03 20:00:00,1008.0
2021-03-03 21:00:00,997.0
2021-03-03 22:00:00,961.0
2021-03-03 23:00:00,900.0
2021-03-04 00:00:00,838.0
2021-03-04 01:00:00,801.0
2021-03-04 02:00:00,786.0
2021-03-04 03:00:00,784.0
2021-03-04 04:00:00,787.0
2021-03-04 05:00:00,807.0
2021-03-04 06:00:00,867.0
2021-03-04 07:00:00,942.0
2021-03-04 08:00:00,946.0
2021-03-04 09:00:00,926.0
2021-03-04 10:00:00,909.0
2021-03-04 11:00:00,894.0
2021-03-04 12:00:00,873.0
2021-03-04 13:00:00,860.0
2021-03-04 14:00:00,862.0
2021-03-04 15:00:00,916.0
2021-03-04 16:00:00,982.0
2021-03-04 17:00:00,1011.0
2021-03-04 18:00:00,1036.0
2021-03-04 19:00:00,1045.0
2021-03-04 20:00:00,1046.0
2021-03-04 21:00:00,1033.0
2021-03-04 22:00:00,990.0
2021-03-04 23:00:00,927.0
2021-03-05 00:00:00,862.0
2021-03-05 01:00:00,820.0
2021-03-05 02:00:00,802.0
2021-03-05 03:00:00,795.0
2021-03-05 04:00:00,800.0
2021-03-05 05:00:00,816.0
2021-03-05 06:00:00,874.0
2021-03-05 07:00:00,948.0
2021-03-05 08:00:00,956.0
2021-03-05 09:00:00,938.0
2021-03-05 10:00:00,917.0
2021-03-05 11:00:00,896.0
2021-03-05 12:00:00,884.0
2021-03-05 13:00:00,884.0
2021-03-05 14:00:00,885.0
2021-03-05 15:00:00,929.0
2021-03-05 16:00:00,992.0
2021-03-05 17:00:00,1026.0
2021-03-05 18:00:00,1049.0
2021-03-05 19:00:00,1043.0
2021-03-05 20:00:00,1010.0
2021-03-05 21:00:00,965.0
2021-03-05 22:00:00,922.0
2021-03-05 23:00:00,878.0
2021-03-06 00:00:00,828.0
2021-03-06 01:00:00,789.0
2021-03-06 02:00:00,765.0
2021-03-06 03:00:00,755.0
2021-03-06 04:00:00,752.0
2021-03-06 05:00:00,754.0
2021-03-06 06:00:00,767.0
2021-03-06 07:00:00,802.0
2021-03-06 08:00:00,865.0
2021-03-06 09:00:00,934.0
2021-03-06 10:00:00,977.0
2021-03-06 11:00:00,994.0
2021-03-06 12:00:00,1001.0
2021-03-06 13:00:00,988.0
2021-03-06 14:00:00,995.0
2021-03-06 15:00:00,1015.0
2021-03-06 16:00:00,1038.0
2021-03-06 17:00:00,1066.0
2021-03-06 18:00:00,1103.0
2021-03-06 19:00:00,1103.0
2021-03-06 20:00:00,1057.0
2021-03-06 21:00:00,1008.0
2021-03-06 22:00:00,973.0
2021-03-06 23:00:00,938.0
2021-03-07 00:00:00,896.0
2021-03-07 01:00:00,869.0
2021-03-07 02:00:00,854.0
2021-03-07 03:00:00,842.0
2021-03-07 04:00:00,838.0
2021-03-07 05:00:00,841.0
2021-03-07 06:00:00,856.0
2021-03-07 07:00:00,885.0
2021-03-07 08:00:00,936.0
2021-03-07 09:00:00,980.0
2021-03-07 10:00:00,989.0
2021-03-07 11:00:00,969.0
2021-03-07 12:00:00,956.0
2021-03-07 13:00:00,943.0
2021-03-07 14:00:00,937.0
2021-03-07 15:00:00,946.0
2021-03-07 16:00:00,974.0
2021-03-07 17:00:00,1007.0
2021-03-07 18:00:00,1040.0
2021-03-07 19:00:00,1057.0
2021-03-07 20:00:00,1054.0
2021-03-07 21:00:00,1033.0
2021-03-07 22:00:00,996.0
2021-03-07 23:00:00,937.0
2021-03-08 00:00:00,879.0
2021-03-08 01:00:00,847.0
2021-03-08 02:00:00,834.0
2021-03-08 03:00:00,834.0
2021-03-08 04:00:00,843.0
2021-03-08 05:00:00,864.0
2021-03-08 06:00:00,930.0
2021-03-08 07:00:00,1009.0
2021-03-08 08:00:00,1009.0
2021-03-08 09:00:00,979.0
2021-03-08 10:00:00,947.0
2021-03-08 11:00:00,924.0
2021-03-08 12:00:00,908.0
2021-03-08 13:00:00,905.0
2021-03-08 14:00:00,931.0
2021-03-08 15:00:00,992.0
2021-03-08 16:00:00,1059.0
2021-03-08 17:00:00,1071.0
2021-03-08 18:00:00,1077.0
2021-03-08 19:00:00,1078.0
2021-03-08 20:00:00,1074.0
2021-03-08 21:00:00,1051.0
2021-03-08 22:00:00,1003.0
2021-03-08 23:00:00,933.0
2021-03-09 00:00:00,860.0
2021-03-09 01:00:00,814.0
2021-03-09 02:00:00,796.0
2021-03-09 03:00:00,789.0
2021-03-09 04:00:00,791.0
2021-03-09 05:00:00,808.0
2021-03-09 06:00:00,867.0
2021-03-09 07:00:00,939.0
2021-03-09 08:00:00,936.0
2021-03-09 09:00:00,908.0
2021-03-09 10:00:00,877.0
2021-03-09 11:00:00,850.0
2021-03-09 12:00:00,827.0
2021-03-09 13:00:00,806.0
2021-03-09 14:00:00,810.0
2021-03-09 15:00:00,853.0
2021-03-09 16:00:00,918.0
2021-03-09 17:00:00,941.0
2021-03-09 18:00:00,973.0
2021-03-09 19:00:00,1002.0
2021-03-09 20:00:00,1017.0
2021-03-09 21:00:00,1009.0
2021-03-09 22:00:00,973.0
2021-03-09 23:00:00,915.0
2021-03-10 00:00:00,853.0
2021-03-10 01:00:00,820.0
2021-03-10 02:00:00,809.0
2021-03-10 03:00:00,809.0
2021-03-10 04:00:00,817.0
2021-03-10 05:00:00,836.0
2021-03-10 06:00:00,899.0
2021-03-10 07:00:00,976.0
2021-03-10 08:00:00,970.0
2021-03-10 09:00:00,939.0
2021-03-10 10:00:00,910.0
2021-03-10 11:00:00,890.0
2021-03-10 12:00:00,876.0
2021-03-10 13:00:00,873.0
2021-03-10 14:00:00,898.0
2021-03-10 15:00:00,961.0
2021-03-10 16:00:00,1033.0
2021-03-10 17:00:00,1054.0
2021-03-10 18:00:00,1069.0
2021-03-10 19:00:00,1081.0
2021-03-10 20:00:00,1082.0
2021-03-10 21:00:00,1063.0
2021-03-10 22:00:00,1019.0
2021-03-10 23:00:00,951.0
2021-03-11 00:00:00,883.0
2021-03-11 01:00:00,841.0
2021-03-11 02:00:00,824.0
2021-03-11 03:00:00,816.0
2021-03-11 04:00:00,814.0
2021-03-11 05:00:00,828.0
2021-03-11 06:00:00,886.0
2021-03-11 07:00:00,961.0
2021-03-11 08:00:00,960.0
2021-03-11 09:00:00,940.0
2021-03-11 10:00:00,915.0
2021-03-11 11:00:00,899.0
2021-03-11 12:00:00,885.0
2021-03-11 13:00:00,873.0
2021-03-11 14:00:00,885.0
2021-03-11 15:00:00,934.0
2021-03-11 16:00:00,990.0
2021-03-11 17:00:00,997.0
2021-03-11 18:00:00,1009.0
2021-03-11 19:00:00,1018.0
2021-03-11 20:00:00,1014.0
2021-03-11 21:00:00,993.0
2021-03-11 22:00:00,946.0
2021-03-11 23:00:00,880.0
2021-03-12 00:00:00,810.0
2021-03-12 01:00:00,771.0
2021-03-12 02:00:00,749.0
2021-03-12 03:00:00,741.0
2021-03-12 04:00:00,741.0
2021-03-12 05:00:00,757.0
2021-03-12 06:00:00,815.0
2021-03-12 07:00:00,889.0
2021-03-12 08:00:00,889.0
2021-03-12 09:00:00,854.0
2021-03-12 10:00:00,814.0
2021-03-12 11:00:00,780.0
2021-03-12 12:00:00,759.0
2021-03-12 13:00:00,745.0
2021-03-12 14:00:00,752.0
2021-03-12 15:00:00,790.0
2021-03-12 16:00:00,842.0
2021-03-12 17:00:00,881.0
2021-03-12 18:00:00,916.0
2021-03-12 19:00:00,935.0
2021-03-12 20:00:00,914.0
2021-03-12 21:00:00,883.0
2021-03-12 22:00:00,851.0
2021-03-12 23:00:00,814.0
2021-03-13 00:00:00,770.0
2021-03-13 01:00:00,739.0
2021-03-13 02:00:00,721.0
2021-03-13 03:00:00,715.0
2021-03-13 04:00:00,718.0
2021-03-13 05:00:00,726.0
2021-03-13 06:00:00,746.0
2021-03-13 07:00:00,784.0
2021-03-13 08:00:00,834.0
2021-03-13 09:00:00,865.0
2021-03-13 10:00:00,864.0
2021-03-13 11:00:00,833.0
2021-03-13 12:00:00,795.0
2021-03-13 13:00:00,771.0
2021-03-13 14:00:00,758.0
2021-03-13 15:00:00,765.0
2021-03-13 16:00:00,792.0
2021-03-13 17:00:00,838.0
2021-03-13 18:00:00,903.0
2021-03-13 19:00:00,931.0
2021-03-13 20:00:00,899.0
2021-03-13 21:00:00,866.0
2021-03-13 22:00:00,839.0
2021-03-13 23:00:00,813.0
2021-03-14 00:00:00,777.0
2021-03-14 01:00:00,753.0
2021-03-14 02:00:00,741.0
2021-03-14 03:00:00,740.0
2021-03-14 04:00:00,745.0
2021-03-14 05:00:00,755.0
2021-03-14 06:00:00,776.0
2021-03-14 07:00:00,807.0
2021-03-14 08:00:00,851.0
2021-03-14 09:00:00,881.0
2021-03-14 10:00:00,886.0
2021-03-14 11:00:00,858.0
2021-03-14 12:00:00,823.0
2021-03-14 13:00:00,804.0
2021-03-14 14:00:00,796.0
2021-03-14 15:00:00,813.0
2021-03-14 16:00:00,838.0
2021-03-14 17:00:00,868.0
2021-03-14 18:00:00,915.0
2021-03-14 19:00:00,955.0
2021-03-14 20:00:00,954.0
2021-03-14 21:00:00,930.0
2021-03-14 22:00:00,891.0
2021-03-14 23:00:00,833.0
2021-03-15 00:00:00,771.0
2021-03-15 01:00:00,738.0
2021-03-15 02:00:00,727.0
2021-03-15 03:00:00,724.0
2021-03-15 04:00:00,731.0
2021-03-15 05:00:00,748.0
2021-03-15 06:00:00,810.0
2021-03-15 07:00:00,888.0
2021-03-15 08:00:00,887.0
2021-03-15 09:00:00,863.0
2021-03-15 10:00:00,840.0
2021-03-15 11:00:00,818.0
2021-03-15 12:00:00,801.0
2021-03-15 13:00:00,795.0
2021-03-15 14:00:00,808.0
2021-03-15 15:00:00,860.0
2021-03-15 16:00:00,921.0
2021-03-15 17:00:00,933.0
2021-03-15 18:00:00,947.0
2021-03-15 19:00:00,968.0
2021-03-15 20:00:00,974.0
2021-03-15 21:00:00,960.0
2021-03-15 22:00:00,918.0
2021-03-15 23:00:00,856.0
2021-03-16 00:00:00,789.0
2021-03-16 01:00:00,753.0
2021-03-16 02:00:00,742.0
2021-03-16 03:00:00,742.0
2021-03-16 04:00:00,750.0
2021-03-16 05:00:00,771.0
2021-03-16 06:00:00,837.0
2021-03-16 07:00:00,911.0
2021-03-16 08:00:00,904.0
2021-03-16 09:00:00,868.0
2021-03-16 10:00:00,829.0
2021-03-16 11:00:00,799.0
2021-03-16 12:00:00,781.0
2021-03-16 13:00:00,771.0
2021-03-16 14:00:00,789.0
2021-03-16 15:00:00,845.0
2021-03-16 16:00:00,911.0
2021-03-16 17:00:00,926.0
2021-03-16 18:00:00,947.0
2021-03-16 19:00:00,976.0
2021-03-16 20:00:00,984.0
2021-03-16 21:00:00,973.0
2021-03-16 22:00:00,934.0
2021-03-16 23:00:00,870.0
2021-03-17 00:00:00,810.0
2021-03-17 01:00:00,775.0
2021-03-17 02:00:00,764.0
2021-03-17 03:00:00,761.0
2021-03-17 04:00:00,773.0
2021-03-17 05:00:00,795.0
2021-03-17 06:00:00,860.0
2021-03-17 07:00:00,936.0
2021-03-17 08:00:00,924.0
2021-03-17 09:00:00,895.0
2021-03-17 10:00:00,867.0
2021-03-17 11:00:00,844.0
2021-03-17 12:00:00,818.0
2021-03-17 13:00:00,801.0
2021-03-17 14:00:00,811.0
2021-03-17 15:00:00,854.0
2021-03-17 16:00:00,916.0
2021-03-17 17:00:00,932.0
2021-03-17 18:00:00,949.0
2021-03-17 19:00:00,973.0
2021-03-17 20:00:00,975.0
2021-03-17 21:00:00,960.0
2021-03-17 22:00:00,916.0
2021-03-17 23:00:00,847.0
2021-03-18 00:00:00,779.0
2021-03-18 01:00:00,738.0
2021-03-18 02:00:00,720.0
2021-03-18 03:00:00,714.0
2021-03-18 04:00:00,715.0
2021-03-18 05:00:00,731.0
2021-03-18 06:00:00,792.0
2021-03-18 07:00:00,868.0
2021-03-18 08:00:00,870.0
2021-03-18 09:00:00,851.0
2021-03-18 10:00:00,834.0
2021-03-18 11:00:00,819.0
2021-03-18 12:00:00,803.0
2021-03-18 13:00:00,790.0
2021-03-18 14:00:00,798.0
2021-03-18 15:00:00,835.0
2021-03-18 16:00:00,893.0
2021-03-18 17:00:00,905.0
2021-03-18 18:00:00,921.0
2021-03-18 19:00:00,947.0
2021-03-18 20:00:00,953.0
2021-03-18 21:00:00,940.0
2021-03-18 22:00:00,903.0
2021-03-18 23:00:00,843.0
2021-03-19 00:00:00,785.0
2021-03-19 01:00:00,751.0
2021-03-19 02:00:00,733.0
2021-03-19 03:00:00,729.0
2021-03-19 04:00:00,733.0
2021-03-19 05:00:00,751.0
2021-03-19 06:00:00,808.0
2021-03-19 07:00:00,880.0
2021-03-19 08:00:00,886.0
2021-03-19 09:00:00,871.0
2021-03-19 10:00:00,848.0
2021-03-19 11:00:00,822.0
2021-03-19 12:00:00,808.0
2021-03-19 13:00:00,799.0
2021-03-19 14:00:00,812.0
2021-03-19 15:00:00,850.0
2021-03-19 16:00:00,900.0
2021-03-19 17:00:00,924.0
2021-03-19 18:00:00,938.0
2021-03-19 19:00:00,945.0
2021-03-19 20:00:00,916.0
2021-03-19 21:00:00,873.0
2021-03-19 22:00:00,831.0
2021-03-19 23:00:00,788.0
2021-03-20 00:00:00,737.0
2021-03-20 01:00:00,699.0
2021-03-20 02:00:00,678.0
2021-03-20 03:00:00,667.0
2021-03-20 04:00:00,662.0
2021-03-20 05:00:00,665.0
2021-03-20 06:00:00,680.0
2021-03-20 07:00:00,716.0
2021-03-20 08:00:00,777.0
2021-03-20 09:00:00,835.0
2021-03-20 10:00:00,862.0
2021-03-20 11:00:00,864.0
2021-03-20 12:00:00,859.0
2021-03-20 13:00:00,855.0
2021-03-20 14:00:00,866.0
2021-03-20 15:00:00,883.0
2021-03-20 16:00:00,904.0
2021-03-20 17:00:00,927.0
2021-03-20 18:00:00,967.0
2021-03-20 19:00:00,983.0
2021-03-20 20:00:00,942.0
2021-03-20 21:00:00,900.0
2021-03-20 22:00:00,869.0
2021-03-20 23:00:00,837.0
2021-03-21 00:00:00,799.0
2021-03-21 01:00:00,770.0
2021-03-21 02:00:00,755.0
2021-03-21 03:00:00,750.0
2021-03-21 04:00:00,748.0
2021-03-21 05:00:00,754.0
2021-03-21 06:00:00,771.0
2021-03-21 07:00:00,802.0
2021-03-21 08:00:00,859.0
2021-03-21 09:00:00,918.0
2021-03-21 10:00:00,951.0
2021-03-21 11:00:00,959.0
2021-03-21 12:00:00,949.0
2021-03-21 13:00:00,944.0
2021-03-21 14:00:00,950.0
2021-03-21 15:00:00,967.0
2021-03-21 16:00:00,980.0
2021-03-21 17:00:00,984.0
2021-03-21 18:00:00,1000.0
2021-03-21 19:00:00,1014.0
2021-03-21 20:00:00,1003.0
2021-03-21 21:00:00,966.0
2021-03-21 22:00:00,921.0
2021-03-21 23:00:00,852.0
2021-03-22 00:00:00,781.0
2021-03-22 01:00:00,739.0
2021-03-22 02:00:00,717.0
2021-03-22 03:00:00,709.0
2021-03-22 04:00:00,709.0
2021-03-22 05:00:00,723.0
2021-03-22 06:00:00,779.0
2021-03-22 07:00:00,850.0
2021-03-22 08:00:00,851.0
2021-03-22 09:00:00,830.0
2021-03-22 10:00:00,811.0
2021-03-22 11:00:00,794.0
2021-03-22 12:00:00,778.0
2021-03-22 13:00:00,767.0
2021-03-22 14:00:00,780.0
2021-03-22 15:00:00,823.0
2021-03-22 16:00:00,877.0
2021-03-22 17:00:00,884.0
2021-03-22 18:00:00,888.0
2021-03-22 19:00:00,903.0
2021-03-22 20:00:00,907.0
2021-03-22 21:00:00,890.0
2021-03-22 22:00:00,846.0
2021-03-22 23:00:00,780.0
2021-03-23 00:00:00,709.0
2021-03-23 01:00:00,667.0
2021-03-23 02:00:00,649.0
2021-03-23 03:00:00,640.0
2021-03-23 04:00:00,639.0
2021-03-23 05:00:00,652.0
2021-03-23 06:00:00,708.0
2021-03-23 07:00:00,779.0
2021-03-23 08:00:00,783.0
2021-03-23 09:00:00,765.0
2021-03-23 10:00:00,749.0
2021-03-23 11:00:00,735.0
2021-03-23 12:00:00,719.0
2021-03-23 13:00:00,711.0
2021-03-23 14:00:00,716.0
2021-03-23 15:00:00,752.0
2021-03-23 16:00:00,803.0
2021-03-23 17:00:00,810.0
2021-03-23 18:00:00,819.0
2021-03-23 19:00:00,849.0
2021-03-23 20:00:00,863.0
2021-03-23 21:00:00,853.0
2021-03-23 22:00:00,818.0
2021-03-23 23:00:00,754.0
2021-03-24 00:00:00,690.0
2021-03-24 01:00:00,653.0
2021-03-24 02:00:00,634.0
2021-03-24 03:00:00,629.0
2021-03-24 04:00:00,632.0
2021-03-24 05:00:00,651.0
2021-03-24 06:00:00,708.0
2021-03-24 07:00:00,787.0
2021-03-24 08:00:00,785.0
2021-03-24 09:00:00,754.0
2021-03-24 10:00:00,737.0
2021-03-24 11:00:00,722.0
2021-03-24 12:00:00,713.0
2021-03-24 13:00:00,706.0
2021-03-24 14:00:00,714.0
2021-03-24 15:00:00,756.0
2021-03-24 16:00:00,808.0
2021-03-24 17:00:00,824.0
2021-03-24 18:00:00,842.0
2021-03-24 19:00:00,877.0
2021-03-24 20:00:00,895.0
2021-03-24 21:00:00,879.0
2021-03-24 22:00:00,841.0
2021-03-24 23:00:00,780.0
2021-03-25 00:00:00,715.0
2021-03-25 01:00:00,675.0
2021-03-25 02:00:00,660.0
2021-03-25 03:00:00,657.0
2021-03-25 04:00:00,664.0
2021-03-25 05:00:00,683.0
2021-03-25 06:00:00,740.0
2021-03-25 07:00:00,813.0
2021-03-25 08:00:00,807.0
2021-03-25 09:00:00,781.0
2021-03-25 10:00:00,759.0
2021-03-25 11:00:00,744.0
2021-03-25 12:00:00,724.0
2021-03-25 13:00:00,705.0
2021-03-25 14:00:00,715.0
2021-03-25 15:00:00,759.0
2021-03-25 16:00:00,813.0
2021-03-25 17:00:00,824.0
2021-03-25 18:00:00,842.0
2021-03-25 19:00:00,875.0
2021-03-25 20:00:00,894.0
2021-03-25 21:00:00,884.0
2021-03-25 22:00:00,848.0
2021-03-25 23:00:00,787.0
2021-03-26 00:00:00,724.0
2021-03-26 01:00:00,688.0
2021-03-26 02:00:00,673.0
2021-03-26 03:00:00,669.0
2021-03-26 04:00:00,673.0
2021-03-26 05:00:00,692.0
2021-03-26 06:00:00,742.0
2021-03-26 07:00:00,807.0
2021-03-26 08:00:00,805.0
2021-03-26 09:00:00,776.0
2021-03-26 10:00:00,745.0
2021-03-26 11:00:00,733.0
2021-03-26 12:00:00,725.0
2021-03-26 13:00:00,720.0
2021-03-26 14:00:00,733.0
2021-03-26 15:00:00,761.0
2021-03-26 16:00:00,802.0
2021-03-26 17:00:00,824.0
2021-03-26 18:00:00,845.0
2021-03-26 19:00:00,863.0
2021-03-26 20:00:00,845.0
2021-03-26 21:00:00,809.0
2021-03-26 22:00:00,773.0
2021-03-26 23:00:00,732.0
2021-03-27 00:00:00,683.0
2021-03-27 01:00:00,645.0
2021-03-27 02:00:00,625.0
2021-03-27 03:00:00,617.0
2021-03-27 04:00:00,616.0
2021-03-27 05:00:00,622.0
2021-03-27 06:00:00,642.0
2021-03-27 07:00:00,681.0
2021-03-27 08:00:00,741.0
2021-03-27 09:00:00,792.0
2021-03-27 10:00:00,808.0
2021-03-27 11:00:00,799.0
2021-03-27 12:00:00,778.0
2021-03-27 13:00:00,760.0
2021-03-27 14:00:00,754.0
2021-03-27 15:00:00,761.0
2021-03-27 16:00:00,781.0
2021-03-27 17:00:00,808.0
2021-03-27 18:00:00,841.0
2021-03-27 19:00:00,867.0
2021-03-27 20:00:00,843.0
2021-03-27 21:00:00,809.0
2021-03-27 22:00:00,781.0
2021-03-27 23:00:00,755.0
2021-03-28 00:00:00,720.0
2021-03-28 01:00:00,689.0
2021-03-28 02:00:00,680.5
2021-03-28 03:00:00,672.0
2021-03-28 04:00:00,669.0
2021-03-28 05:00:00,673.0
2021-03-28 06:00:00,684.0
2021-03-28 07:00:00,697.0
2021-03-28 08:00:00,723.0
2021-03-28 09:00:00,761.0
2021-03-28 10:00:00,785.0
2021-03-28 11:00:00,783.0
2021-03-28 12:00:00,768.0
2021-03-28 13:00:00,754.0
2021-03-28 14:00:00,752.0
2021-03-28 15:00:00,762.0
2021-03-28 16:00:00,772.0
2021-03-28 17:00:00,779.0
2021-03-28 18:00:00,794.0
2021-03-28 19:00:00,808.0
2021-03-28 20:00:00,824.0
2021-03-28 21:00:00,815.0
2021-03-28 22:00:00,783.0
2021-03-28 23:00:00,737.0
2021-03-29 00:00:00,685.0
2021-03-29 01:00:00,647.0
2021-03-29 02:00:00,630.0
2021-03-29 03:00:00,623.0
2021-03-29 04:00:00,623.0
2021-03-29 05:00:00,631.0
2021-03-29 06:00:00,659.0
2021-03-29 07:00:00,695.0
2021-03-29 08:00:00,729.0
2021-03-29 09:00:00,753.0
2021-03-29 10:00:00,761.0
2021-03-29 11:00:00,759.0
2021-03-29 12:00:00,746.0
2021-03-29 13:00:00,731.0
2021-03-29 14:00:00,730.0
2021-03-29 15:00:00,748.0
2021-03-29 16:00:00,779.0
2021-03-29 17:00:00,790.0
2021-03-29 18:00:00,791.0
2021-03-29 19:00:00,799.0
2021-03-29 20:00:00,824.0
2021-03-29 21:00:00,822.0
2021-03-29 22:00:00,791.0
2021-03-29 23:00:00,747.0
2021-03-30 00:00:00,696.0
2021-03-30 01:00:00,658.0
2021-03-30 02:00:00,640.0
2021-03-30 03:00:00,633.0
2021-03-30 04:00:00,631.0
2021-03-30 05:00:00,639.0
2021-03-30 06:00:00,666.0
2021-03-30 07:00:00,703.0
2021-03-30 08:00:00,736.0
2021-03-30 09:00:00,759.0
2021-03-30 10:00:00,767.0
2021-03-30 11:00:00,763.0
2021-03-30 12:00:00,751.0
2021-03-30 13:00:00,740.0
2021-03-30 14:00:00,738.0
2021-03-30 15:00:00,760.0
2021-03-30 16:00:00,795.0
2021-03-30 17:00:00,812.0
2021-03-30 18:00:00,821.0
2021-03-30 19:00:00,830.0
2021-03-30 20:00:00,842.0
2021-03-30 21:00:00,830.0
2021-03-30 22:00:00,797.0
2021-03-30 23:00:00,759.0
2021-03-31 00:00:00,708.0
2021-03-31 01:00:00,672.0
2021-03-31 02:00:00,652.0
2021-03-31 03:00:00,644.0
2021-03-31 04:00:00,645.0
2021-03-31 05:00:00,654.0
2021-03-31 06:00:00,680.0
2021-03-31 07:00:00,713.0
2021-03-31 08:00:00,755.0
2021-03-31 09:00:00,786.0
2021-03-31 10:00:00,790.0
2021-03-31 11:00:00,778.0
2021-03-31 12:00:00,763.0
2021-03-31 13:00:00,750.0
2021-03-31 14:00:00,746.0
2021-03-31 15:00:00,754.0
2021-03-31 16:00:00,764.0
2021-03-31 17:00:00,770.0
2021-03-31 18:00:00,782.0
2021-03-31 19:00:00,798.0
2021-03-31 20:00:00,817.0
2021-03-31 21:00:00,812.0
2021-03-31 22:00:00,785.0
2021-03-31 23:00:00,755.0
2021-04-01 00:00:00,717.0
2021-04-01 01:00:00,683.0
2021-04-01 02:00:00,664.0
2021-04-01 03:00:00,656.0
2021-04-01 04:00:00,655.0
2021-04-01 05:00:00,662.0
2021-04-01 06:00:00,677.0
2021-04-01 07:00:00,698.0
2021-04-01 08:00:00,736.0
2021-04-01 09:00:00,782.0
2021-04-01 10:00:00,809.0
2021-04-01 11:00:00,821.0
2021-04-01 12:00:00,815.0
2021-04-01 13:00:00,810.0
2021-04-01 14:00:00,819.0
2021-04-01 15:00:00,842.0
2021-04-01 16:00:00,861.0
2021-04-01 17:00:00,864.0
2021-04-01 18:00:00,870.0
2021-04-01 19:00:00,867.0
2021-04-01 20:00:00,860.0
2021-04-01 21:00:00,835.0
2021-04-01 22:00:00,803.0
2021-04-01 23:00:00,768.0
2021-04-02 00:00:00,729.0
2021-04-02 01:00:00,696.0
2021-04-02 02:00:00,675.0
2021-04-02 03:00:00,668.0
2021-04-02 04:00:00,668.0
2021-04-02 05:00:00,673.0
2021-04-02 06:00:00,686.0
2021-04-02 07:00:00,703.0
2021-04-02 08:00:00,739.0
2021-04-02 09:00:00,790.0
2021-04-02 10:00:00,827.0
2021-04-02 11:00:00,838.0
2021-04-02 12:00:00,821.0
2021-04-02 13:00:00,815.0
2021-04-02 14:00:00,818.0
2021-04-02 15:00:00,820.0
2021-04-02 16:00:00,834.0
2021-04-02 17:00:00,843.0
2021-04-02 18:00:00,854.0
2021-04-02 19:00:00,859.0
2021-04-02 20:00:00,865.0
2021-04-02 21:00:00,854.0
2021-04-02 22:00:00,820.0
2021-04-02 23:00:00,790.0
2021-04-03 00:00:00,749.0
2021-04-03 01:00:00,716.0
2021-04-03 02:00:00,696.0
2021-04-03 03:00:00,688.0
2021-04-03 04:00:00,685.0
2021-04-03 05:00:00,690.0
2021-04-03 06:00:00,701.0
2021-04-03 07:00:00,723.0
2021-04-03 08:00:00,767.0
2021-04-03 09:00:00,823.0
2021-04-03 10:00:00,852.0
2021-04-03 11:00:00,859.0
2021-04-03 12:00:00,855.0
2021-04-03 13:00:00,848.0
2021-04-03 14:00:00,846.0
2021-04-03 15:00:00,852.0
2021-04-03 16:00:00,867.0
2021-04-03 17:00:00,871.0
2021-04-03 18:00:00,879.0
2021-04-03 19:00:00,876.0
2021-04-03 20:00:00,856.0
2021-04-03 21:00:00,831.0
2021-04-03 22:00:00,798.0
2021-04-03 23:00:00,762.0
2021-04-04 00:00:00,724.0
2021-04-04 01:00:00,688.0
2021-04-04 02:00:00,668.0
2021-04-04 03:00:00,656.0
2021-04-04 04:00:00,652.0
2021-04-04 05:00:00,653.0
2021-04-04 06:00:00,659.0
2021-04-04 07:00:00,676.0
2021-04-04 08:00:00,718.0
2021-04-04 09:00:00,774.0
2021-04-04 10:00:00,819.0
2021-04-04 11:00:00,841.0
2021-04-04 12:00:00,846.0
2021-04-04 13:00:00,847.0
2021-04-04 14:00:00,858.0
2021-04-04 15:00:00,876.0
2021-04-04 16:00:00,884.0
2021-04-04 17:00:00,900.0
2021-04-04 18:00:00,916.0
2021-04-04 19:00:00,944.0
2021-04-04 20:00:00,948.0
2021-04-04 21:00:00,935.0
2021-04-04 22:00:00,907.0
2021-04-04 23:00:00,875.0
2021-04-05 00:00:00,837.0
2021-04-05 01:00:00,804.0
2021-04-05 02:00:00,783.0
2021-04-05 03:00:00,778.0
2021-04-05 04:00:00,778.0
2021-04-05 05:00:00,776.0
2021-04-05 06:00:00,780.0
2021-04-05 07:00:00,799.0
2021-04-05 08:00:00,840.0
2021-04-05 09:00:00,895.0
2021-04-05 10:00:00,939.0
2021-04-05 11:00:00,959.0
2021-04-05 12:00:00,952.0
2021-04-05 13:00:00,950.0
2021-04-05 14:00:00,949.0
2021-04-05 15:00:00,965.0
2021-04-05 16:00:00,988.0
2021-04-05 17:00:00,998.0
2021-04-05 18:00:00,1006.0
2021-04-05 19:00:00,1012.0
2021-04-05 20:00:00,1011.0
2021-04-05 21:00:00,997.0
2021-04-05 22:00:00,958.0
2021-04-05 23:00:00,901.0
2021-04-06 00:00:00,833.0
2021-04-06 01:00:00,791.0
2021-04-06 02:00:00,774.0
2021-04-06 03:00:00,768.0
2021-04-06 04:00:00,769.0
2021-04-06 05:00:00,781.0
2021-04-06 06:00:00,838.0
2021-04-06 07:00:00,911.0
2021-04-06 08:00:00,914.0
2021-04-06 09:00:00,900.0
2021-04-06 10:00:00,886.0
2021-04-06 11:00:00,878.0
2021-04-06 12:00:00,873.0
2021-04-06 13:00:00,866.0
2021-04-06 14:00:00,859.0
2021-04-06 15:00:00,885.0
2021-04-06 16:00:00,936.0
2021-04-06 17:00:00,935.0
2021-04-06 18:00:00,931.0
2021-04-06 19:00:00,937.0
2021-04-06 20:00:00,961.0
2021-04-06 21:00:00,961.0
2021-04-06 22:00:00,924.0
2021-04-06 23:00:00,862.0
2021-04-07 00:00:00,794.0
2021-04-07 01:00:00,755.0
2021-04-07 02:00:00,740.0
2021-04-07 03:00:00,737.0
2021-04-07 04:00:00,740.0
2021-04-07 05:00:00,759.0
2021-04-07 06:00:00,813.0
2021-04-07 07:00:00,884.0
2021-04-07 08:00:00,890.0
2021-04-07 09:00:00,866.0
2021-04-07 10:00:00,841.0
2021-04-07 11:00:00,824.0
2021-04-07 12:00:00,819.0
2021-04-07 13:00:00,806.0
2021-04-07 14:00:00,812.0
2021-04-07 15:00:00,853.0
2021-04-07 16:00:00,900.0
2021-04-07 17:00:00,902.0
2021-04-07 18:00:00,908.0
2021-04-07 19:00:00,938.0
2021-04-07 20:00:00,970.0
2021-04-07 21:00:00,985.0
2021-04-07 22:00:00,955.0
2021-04-07 23:00:00,896.0
2021-04-08 00:00:00,831.0
2021-04-08 01:00:00,793.0
2021-04-08 02:00:00,778.0
2021-04-08 03:00:00,776.0
2021-04-08 04:00:00,781.0
2021-04-08 05:00:00,799.0
2021-04-08 06:00:00,853.0
2021-04-08 07:00:00,928.0
2021-04-08 08:00:00,929.0
2021-04-08 09:00:00,892.0
2021-04-08 10:00:00,856.0
2021-04-08 11:00:00,825.0
2021-04-08 12:00:00,801.0
2021-04-08 13:00:00,784.0
2021-04-08 14:00:00,793.0
2021-04-08 15:00:00,835.0
2021-04-08 16:00:00,889.0
2021-04-08 17:00:00,894.0
2021-04-08 18:00:00,903.0
2021-04-08 19:00:00,926.0
2021-04-08 20:00:00,951.0
2021-04-08 21:00:00,960.0
2021-04-08 22:00:00,927.0
2021-04-08 23:00:00,868.0
2021-04-09 00:00:00,799.0
2021-04-09 01:00:00,755.0
2021-04-09 02:00:00,735.0
2021-04-09 03:00:00,729.0
2021-04-09 04:00:00,732.0
2021-04-09 05:00:00,748.0
2021-04-09 06:00:00,802.0
2021-04-09 07:00:00,879.0
2021-04-09 08:00:00,894.0
2021-04-09 09:00:00,875.0
2021-04-09 10:00:00,862.0
2021-04-09 11:00:00,853.0
2021-04-09 12:00:00,842.0
2021-04-09 13:00:00,828.0
2021-04-09 14:00:00,830.0
2021-04-09 15:00:00,847.0
2021-04-09 16:00:00,893.0
2021-04-09 17:00:00,915.0
2021-04-09 18:00:00,932.0
2021-04-09 19:00:00,948.0
2021-04-09 20:00:00,954.0
2021-04-09 21:00:00,938.0
2021-04-09 22:00:00,905.0
2021-04-09 23:00:00,870.0
2021-04-10 00:00:00,822.0
2021-04-10 01:00:00,779.0
2021-04-10 02:00:00,759.0
2021-04-10 03:00:00,751.0
2021-04-10 04:00:00,751.0
2021-04-10 05:00:00,757.0
2021-04-10 06:00:00,771.0
2021-04-10 07:00:00,803.0
2021-04-10 08:00:00,862.0
2021-04-10 09:00:00,922.0
2021-04-10 10:00:00,956.0
2021-04-10 11:00:00,960.0
2021-04-10 12:00:00,944.0
2021-04-10 13:00:00,915.0
2021-04-10 14:00:00,887.0
2021-04-10 15:00:00,880.0
2021-04-10 16:00:00,889.0
2021-04-10 17:00:00,909.0
2021-04-10 18:00:00,940.0
2021-04-10 19:00:00,958.0
2021-04-10 20:00:00,938.0
2021-04-10 21:00:00,914.0
2021-04-10 22:00:00,886.0
2021-04-10 23:00:00,849.0
2021-04-11 00:00:00,809.0
2021-04-11 01:00:00,775.0
2021-04-11 02:00:00,754.0
2021-04-11 03:00:00,745.0
2021-04-11 04:00:00,746.0
2021-04-11 05:00:00,752.0
2021-04-11 06:00:00,762.0
2021-04-11 07:00:00,787.0
2021-04-11 08:00:00,826.0
2021-04-11 09:00:00,870.0
2021-04-11 10:00:00,883.0
2021-04-11 11:00:00,860.0
2021-04-11 12:00:00,825.0
2021-04-11 13:00:00,797.0
2021-04-11 14:00:00,785.0
2021-04-11 15:00:00,796.0
2021-04-11 16:00:00,810.0
2021-04-11 17:00:00,819.0
2021-04-11 18:00:00,830.0
2021-04-11 19:00:00,845.0
2021-04-11 20:00:00,872.0
2021-04-11 21:00:00,892.0
2021-04-11 22:00:00,871.0
2021-04-11 23:00:00,819.0
2021-04-12 00:00:00,761.0
2021-04-12 01:00:00,728.0
2021-04-12 02:00:00,718.0
2021-04-12 03:00:00,717.0
2021-04-12 04:00:00,723.0
2021-04-12 05:00:00,744.0
2021-04-12 06:00:00,803.0
2021-04-12 07:00:00,870.0
2021-04-12 08:00:00,863.0
2021-04-12 09:00:00,820.0
2021-04-12 10:00:00,782.0
2021-04-12 11:00:00,751.0
2021-04-12 12:00:00,722.0
2021-04-12 13:00:00,709.0
2021-04-12 14:00:00,720.0
2021-04-12 15:00:00,769.0
2021-04-12 16:00:00,830.0
2021-04-12 17:00:00,837.0
2021-04-12 18:00:00,840.0
2021-04-12 19:00:00,861.0
2021-04-12 20:00:00,892.0
2021-04-12 21:00:00,908.0
2021-04-12 22:00:00,879.0
2021-04-12 23:00:00,822.0
2021-04-13 00:00:00,756.0
2021-04-13 01:00:00,717.0
2021-04-13 02:00:00,704.0
2021-04-13 03:00:00,699.0
2021-04-13 04:00:00,704.0
2021-04-13 05:00:00,723.0
2021-04-13 06:00:00,779.0
2021-04-13 07:00:00,854.0
2021-04-13 08:00:00,867.0
2021-04-13 09:00:00,843.0
2021-04-13 10:00:00,818.0
2021-04-13 11:00:00,795.0
2021-04-13 12:00:00,780.0
2021-04-13 13:00:00,767.0
2021-04-13 14:00:00,775.0
2021-04-13 15:00:00,817.0
2021-04-13 16:00:00,873.0
2021-04-13 17:00:00,866.0
2021-04-13 18:00:00,876.0
2021-04-13 19:00:00,899.0
2021-04-13 20:00:00,927.0
2021-04-13 21:00:00,937.0
2021-04-13 22:00:00,906.0
2021-04-13 23:00:00,845.0
2021-04-14 00:00:00,777.0
2021-04-14 01:00:00,737.0
2021-04-14 02:00:00,724.0
2021-04-14 03:00:00,719.0
2021-04-14 04:00:00,723.0
2021-04-14 05:00:00,736.0
2021-04-14 06:00:00,789.0
2021-04-14 07:00:00,863.0
2021-04-14 08:00:00,872.0
2021-04-14 09:00:00,846.0
2021-04-14 10:00:00,818.0
2021-04-14 11:00:00,789.0
2021-04-14 12:00:00,761.0
2021-04-14 13:00:00,738.0
2021-04-14 14:00:00,738.0
2021-04-14 15:00:00,772.0
2021-04-14 16:00:00,818.0
2021-04-14 17:00:00,816.0
2021-04-14 18:00:00,812.0
2021-04-14 19:00:00,828.0
2021-04-14 20:00:00,862.0
2021-04-14 21:00:00,887.0
2021-04-14 22:00:00,865.0
2021-04-14 23:00:00,810.0
2021-04-15 00:00:00,743.0
2021-04-15 01:00:00,704.0
2021-04-15 02:00:00,690.0
2021-04-15 03:00:00,688.0
2021-04-15 04:00:00,692.0
2021-04-15 05:00:00,707.0
2021-04-15 06:00:00,758.0
2021-04-15 07:00:00,832.0
2021-04-15 08:00:00,834.0
2021-04-15 09:00:00,804.0
2021-04-15 10:00:00,775.0
2021-04-15 11:00:00,748.0
2021-04-15 12:00:00,723.0
2021-04-15 13:00:00,702.0
2021-04-15 14:00:00,698.0
2021-04-15 15:00:00,729.0
2021-04-15 16:00:00,770.0
2021-04-15 17:00:00,767.0
2021-04-15 18:00:00,767.0
2021-04-15 19:00:00,786.0
2021-04-15 20:00:00,819.0
2021-04-15 21:00:00,845.0
2021-04-15 22:00:00,828.0
2021-04-15 23:00:00,774.0
2021-04-16 00:00:00,706.0
2021-04-16 01:00:00,668.0
2021-04-16 02:00:00,655.0
2021-04-16 03:00:00,652.0
2021-04-16 04:00:00,657.0
2021-04-16 05:00:00,675.0
2021-04-16 06:00:00,727.0
2021-04-16 07:00:00,796.0
2021-04-16 08:00:00,789.0
2021-04-16 09:00:00,745.0
2021-04-16 10:00:00,701.0
2021-04-16 11:00:00,667.0
2021-04-16 12:00:00,641.0
2021-04-16 13:00:00,622.0
2021-04-16 14:00:00,623.0
2021-04-16 15:00:00,641.0
2021-04-16 16:00:00,673.0
2021-04-16 17:00:00,684.0
2021-04-16 18:00:00,694.0
2021-04-16 19:00:00,710.0
2021-04-16 20:00:00,725.0
2021-04-16 21:00:00,735.0
2021-04-16 22:00:00,724.0
2021-04-16 23:00:00,699.0
2021-04-17 00:00:00,664.0
2021-04-17 01:00:00,637.0
2021-04-17 02:00:00,627.0
2021-04-17 03:00:00,629.0
2021-04-17 04:00:00,636.0
2021-04-17 05:00:00,647.0
2021-04-17 06:00:00,663.0
2021-04-17 07:00:00,685.0
2021-04-17 08:00:00,717.0
2021-04-17 09:00:00,745.0
2021-04-17 10:00:00,742.0
2021-04-17 11:00:00,716.0
2021-04-17 12:00:00,682.0
2021-04-17 13:00:00,654.0
2021-04-17 14:00:00,635.0
2021-04-17 15:00:00,629.0
2021-04-17 16:00:00,636.0
2021-04-17 17:00:00,658.0
2021-04-17 18:00:00,690.0
2021-04-17 19:00:00,711.0
2021-04-17 20:00:00,705.0
2021-04-17 21:00:00,704.0
2021-04-17 22:00:00,692.0
2021-04-17 23:00:00,667.0
2021-04-18 00:00:00,635.0
2021-04-18 01:00:00,609.0
2021-04-18 02:00:00,599.0
2021-04-18 03:00:00,597.0
2021-04-18 04:00:00,601.0
2021-04-18 05:00:00,608.0
2021-04-18 06:00:00,618.0
2021-04-18 07:00:00,630.0
2021-04-18 08:00:00,657.0
2021-04-18 09:00:00,691.0
2021-04-18 10:00:00,702.0
2021-04-18 11:00:00,684.0
2021-04-18 12:00:00,653.0
2021-04-18 13:00:00,628.0
2021-04-18 14:00:00,613.0
2021-04-18 15:00:00,614.0
2021-04-18 16:00:00,623.0
2021-04-18 17:00:00,633.0
2021-04-18 18:00:00,661.0
2021-04-18 19:00:00,692.0
2021-04-18 20:00:00,720.0
2021-04-18 21:00:00,734.0
2021-04-18 22:00:00,712.0
2021-04-18 23:00:00,656.0
2021-04-19 00:00:00,595.0
2021-04-19 01:00:00,558.0
2021-04-19 02:00:00,546.0
2021-04-19 03:00:00,547.0
2021-04-19 04:00:00,556.0
2021-04-19 05:00:00,576.0
2021-04-19 06:00:00,631.0
2021-04-19 07:00:00,696.0
2021-04-19 08:00:00,682.0
2021-04-19 09:00:00,642.0
2021-04-19 10:00:00,606.0
2021-04-19 11:00:00,579.0
2021-04-19 12:00:00,554.0
2021-04-19 13:00:00,535.0
2021-04-19 14:00:00,535.0
2021-04-19 15:00:00,567.0
2021-04-19 16:00:00,608.0
2021-04-19 17:00:00,605.0
2021-04-19 18:00:00,605.0
2021-04-19 19:00:00,627.0
2021-04-19 20:00:00,662.0
2021-04-19 21:00:00,690.0
2021-04-19 22:00:00,673.0
2021-04-19 23:00:00,621.0
2021-04-20 00:00:00,557.0
2021-04-20 01:00:00,521.0
2021-04-20 02:00:00,508.0
2021-04-20 03:00:00,508.0
2021-04-20 04:00:00,514.0
2021-04-20 05:00:00,531.0
2021-04-20 06:00:00,582.0
2021-04-20 07:00:00,644.0
2021-04-20 08:00:00,637.0
2021-04-20 09:00:00,605.0
2021-04-20 10:00:00,580.0
2021-04-20 11:00:00,558.0
2021-04-20 12:00:00,541.0
2021-04-20 13:00:00,534.0
2021-04-20 14:00:00,549.0
2021-04-20 15:00:00,599.0
2021-04-20 16:00:00,659.0
2021-04-20 17:00:00,674.0
2021-04-20 18:00:00,690.0
2021-04-20 19:00:00,717.0
2021-04-20 20:00:00,738.0
2021-04-20 21:00:00,749.0
2021-04-20 22:00:00,722.0
2021-04-20 23:00:00,664.0
2021-04-21 00:00:00,603.0
2021-04-21 01:00:00,569.0
2021-04-21 02:00:00,555.0
2021-04-21 03:00:00,553.0
2021-04-21 04:00:00,559.0
2021-04-21 05:00:00,576.0
2021-04-21 06:00:00,632.0
2021-04-21 07:00:00,715.0
2021-04-21 08:00:00,728.0
2021-04-21 09:00:00,714.0
2021-04-21 10:00:00,699.0
2021-04-21 11:00:00,683.0
2021-04-21 12:00:00,666.0
2021-04-21 13:00:00,654.0
2021-04-21 14:00:00,667.0
2021-04-21 15:00:00,710.0
2021-04-21 16:00:00,762.0
2021-04-21 17:00:00,762.0
2021-04-21 18:00:00,765.0
2021-04-21 19:00:00,785.0
2021-04-21 20:00:00,813.0
2021-04-21 21:00:00,830.0
2021-04-21 22:00:00,812.0
2021-04-21 23:00:00,760.0
2021-04-22 00:00:00,692.0
2021-04-22 01:00:00,653.0
2021-04-22 02:00:00,640.0
2021-04-22 03:00:00,639.0
2021-04-22 04:00:00,645.0
2021-04-22 05:00:00,660.0
2021-04-22 06:00:00,715.0
2021-04-22 07:00:00,792.0
2021-04-22 08:00:00,795.0
2021-04-22 09:00:00,776.0
2021-04-22 10:00:00,757.0
2021-04-22 11:00:00,739.0
2021-04-22 12:00:00,728.0
2021-04-22 13:00:00,719.0
2021-04-22 14:00:00,729.0
2021-04-22 15:00:00,773.0
2021-04-22 16:00:00,827.0
2021-04-22 17:00:00,839.0
2021-04-22 18:00:00,845.0
2021-04-22 19:00:00,867.0
2021-04-22 20:00:00,884.0
2021-04-22 21:00:00,895.0
2021-04-22 22:00:00,873.0
2021-04-22 23:00:00,815.0
2021-04-23 00:00:00,749.0
2021-04-23 01:00:00,703.0
2021-04-23 02:00:00,685.0
2021-04-23 03:00:00,680.0
2021-04-23 04:00:00,681.0
2021-04-23 05:00:00,695.0
2021-04-23 06:00:00,747.0
2021-04-23 07:00:00,816.0
2021-04-23 08:00:00,822.0
2021-04-23 09:00:00,799.0
2021-04-23 10:00:00,776.0
2021-04-23 11:00:00,760.0
2021-04-23 12:00:00,742.0
2021-04-23 13:00:00,730.0
2021-04-23 14:00:00,731.0
2021-04-23 15:00:00,759.0
2021-04-23 16:00:00,803.0
2021-04-23 17:00:00,819.0
2021-04-23 18:00:00,835.0
2021-04-23 19:00:00,844.0
2021-04-23 20:00:00,846.0
2021-04-23 21:00:00,842.0
2021-04-23 22:00:00,824.0
2021-04-23 23:00:00,794.0
2021-04-24 00:00:00,752.0
2021-04-24 01:00:00,717.0
2021-04-24 02:00:00,698.0
2021-04-24 03:00:00,694.0
2021-04-24 04:00:00,696.0
2021-04-24 05:00:00,697.0
2021-04-24 06:00:00,709.0
2021-04-24 07:00:00,736.0
2021-04-24 08:00:00,785.0
2021-04-24 09:00:00,831.0
2021-04-24 10:00:00,843.0
2021-04-24 11:00:00,832.0
2021-04-24 12:00:00,808.0
2021-04-24 13:00:00,786.0
2021-04-24 14:00:00,773.0
2021-04-24 15:00:00,777.0
2021-04-24 16:00:00,789.0
2021-04-24 17:00:00,810.0
2021-04-24 18:00:00,840.0
2021-04-24 19:00:00,851.0
2021-04-24 20:00:00,830.0
2021-04-24 21:00:00,817.0
2021-04-24 22:00:00,802.0
2021-04-24 23:00:00,774.0
2021-04-25 00:00:00,736.0
2021-04-25 01:00:00,705.0
2021-04-25 02:00:00,687.0
2021-04-25 03:00:00,680.0
2021-04-25 04:00:00,680.0
2021-04-25 05:00:00,680.0
2021-04-25 06:00:00,690.0
2021-04-25 07:00:00,713.0
2021-04-25 08:00:00,754.0
2021-04-25 09:00:00,803.0
2021-04-25 10:00:00,835.0
2021-04-25 11:00:00,834.0
2021-04-25 12:00:00,815.0
2021-04-25 13:00:00,799.0
2021-04-25 14:00:00,797.0
2021-04-25 15:00:00,811.0
2021-04-25 16:00:00,815.0
2021-04-25 17:00:00,815.0
2021-04-25 18:00:00,821.0
2021-04-25 19:00:00,839.0
2021-04-25 20:00:00,856.0
2021-04-25 21:00:00,861.0
2021-04-25 22:00:00,840.0
2021-04-25 23:00:00,785.0
2021-04-26 00:00:00,720.0
2021-04-26 01:00:00,681.0
2021-04-26 02:00:00,668.0
2021-04-26 03:00:00,668.0
2021-04-26 04:00:00,676.0
2021-04-26 05:00:00,692.0
2021-04-26 06:00:00,745.0
2021-04-26 07:00:00,809.0
2021-04-26 08:00:00,798.0
2021-04-26 09:00:00,761.0
2021-04-26 10:00:00,728.0
2021-04-26 11:00:00,703.0
2021-04-26 12:00:00,686.0
2021-04-26 13:00:00,672.0
2021-04-26 14:00:00,676.0
2021-04-26 15:00:00,713.0
2021-04-26 16:00:00,760.0
2021-04-26 17:00:00,758.0
2021-04-26 18:00:00,752.0
2021-04-26 19:00:00,767.0
2021-04-26 20:00:00,798.0
2021-04-26 21:00:00,820.0
2021-04-26 22:00:00,808.0
2021-04-26 23:00:00,755.0
2021-04-27 00:00:00,690.0
2021-04-27 01:00:00,657.0
2021-04-27 02:00:00,649.0
2021-04-27 03:00:00,650.0
2021-04-27 04:00:00,656.0
2021-04-27 05:00:00,672.0
2021-04-27 06:00:00,721.0
2021-04-27 07:00:00,777.0
2021-04-27 08:00:00,759.0
2021-04-27 09:00:00,719.0
2021-04-27 10:00:00,687.0
2021-04-27 11:00:00,664.0
2021-04-27 12:00:00,645.0
2021-04-27 13:00:00,634.0
2021-04-27 14:00:00,640.0
2021-04-27 15:00:00,682.0
2021-04-27 16:00:00,733.0
2021-04-27 17:00:00,733.0
2021-04-27 18:00:00,729.0
2021-04-27 19:00:00,743.0
2021-04-27 20:00:00,774.0
2021-04-27 21:00:00,799.0
2021-04-27 22:00:00,795.0
2021-04-27 23:00:00,746.0
2021-04-28 00:00:00,686.0
2021-04-28 01:00:00,651.0
2021-04-28 02:00:00,638.0
2021-04-28 03:00:00,639.0
2021-04-28 04:00:00,647.0
2021-04-28 05:00:00,665.0
2021-04-28 06:00:00,718.0
2021-04-28 07:00:00,775.0
2021-04-28 08:00:00,757.0
2021-04-28 09:00:00,718.0
2021-04-28 10:00:00,686.0
2021-04-28 11:00:00,666.0
2021-04-28 12:00:00,650.0
2021-04-28 13:00:00,639.0
2021-04-28 14:00:00,646.0
2021-04-28 15:00:00,684.0
2021-04-28 16:00:00,729.0
2021-04-28 17:00:00,726.0
2021-04-28 18:00:00,723.0
2021-04-28 19:00:00,741.0
2021-04-28 20:00:00,772.0
2021-04-28 21:00:00,797.0
2021-04-28 22:00:00,793.0
2021-04-28 23:00:00,746.0
2021-04-29 00:00:00,687.0
2021-04-29 01:00:00,653.0
2021-04-29 02:00:00,643.0
2021-04-29 03:00:00,645.0
2021-04-29 04:00:00,653.0
2021-04-29 05:00:00,670.0
2021-04-29 06:00:00,721.0
2021-04-29 07:00:00,781.0
2021-04-29 08:00:00,764.0
2021-04-29 09:00:00,720.0
2021-04-29 10:00:00,687.0
2021-04-29 11:00:00,664.0
2021-04-29 12:00:00,645.0
2021-04-29 13:00:00,632.0
2021-04-29 14:00:00,637.0
2021-04-29 15:00:00,674.0
2021-04-29 16:00:00,718.0
2021-04-29 17:00:00,720.0
2021-04-29 18:00:00,722.0
2021-04-29 19:00:00,735.0
2021-04-29 20:00:00,762.0
2021-04-29 21:00:00,787.0
2021-04-29 22:00:00,787.0
2021-04-29 23:00:00,745.0
2021-04-30 00:00:00,685.0
2021-04-30 01:00:00,650.0
2021-04-30 02:00:00,637.0
2021-04-30 03:00:00,636.0
2021-04-30 04:00:00,640.0
2021-04-30 05:00:00,655.0
2021-04-30 06:00:00,705.0
2021-04-30 07:00:00,771.0
2021-04-30 08:00:00,771.0
2021-04-30 09:00:00,740.0
2021-04-30 10:00:00,712.0
2021-04-30 11:00:00,693.0
2021-04-30 12:00:00,680.0
2021-04-30 13:00:00,670.0
2021-04-30 14:00:00,675.0
2021-04-30 15:00:00,702.0
2021-04-30 16:00:00,740.0
2021-04-30 17:00:00,757.0
2021-04-30 18:00:00,770.0
2021-04-30 19:00:00,780.0
2021-04-30 20:00:00,778.0
2021-04-30 21:00:00,772.0
2021-04-30 22:00:00,761.0
2021-04-30 23:00:00,736.0
2021-05-01 00:00:00,694.0
2021-05-01 01:00:00,660.0
2021-05-01 02:00:00,645.0
2021-05-01 03:00:00,641.0
2021-05-01 04:00:00,642.0
2021-05-01 05:00:00,645.0
2021-05-01 06:00:00,654.0
2021-05-01 07:00:00,672.0
2021-05-01 08:00:00,706.0
2021-05-01 09:00:00,746.0
2021-05-01 10:00:00,764.0
2021-05-01 11:00:00,755.0
2021-05-01 12:00:00,735.0
2021-05-01 13:00:00,713.0
2021-05-01 14:00:00,705.0
2021-05-01 15:00:00,709.0
2021-05-01 16:00:00,720.0
2021-05-01 17:00:00,734.0
2021-05-01 18:00:00,753.0
2021-05-01 19:00:00,759.0
2021-05-01 20:00:00,742.0
2021-05-01 21:00:00,730.0
2021-05-01 22:00:00,726.0
2021-05-01 23:00:00,706.0
2021-05-02 00:00:00,673.0
2021-05-02 01:00:00,646.0
2021-05-02 02:00:00,635.0
2021-05-02 03:00:00,633.0
2021-05-02 04:00:00,635.0
2021-05-02 05:00:00,638.0
2021-05-02 06:00:00,641.0
2021-05-02 07:00:00,648.0
2021-05-02 08:00:00,673.0
2021-05-02 09:00:00,711.0
2021-05-02 10:00:00,732.0
2021-05-02 11:00:00,731.0
2021-05-02 12:00:00,719.0
2021-05-02 13:00:00,710.0
2021-05-02 14:00:00,712.0
2021-05-02 15:00:00,728.0
2021-05-02 16:00:00,737.0
2021-05-02 17:00:00,743.0
2021-05-02 18:00:00,759.0
2021-05-02 19:00:00,770.0
2021-05-02 20:00:00,782.0
2021-05-02 21:00:00,787.0
2021-05-02 22:00:00,777.0
2021-05-02 23:00:00,730.0
2021-05-03 00:00:00,667.0
2021-05-03 01:00:00,630.0
2021-05-03 02:00:00,618.0
2021-05-03 03:00:00,615.0
2021-05-03 04:00:00,621.0
2021-05-03 05:00:00,633.0
2021-05-03 06:00:00,684.0
2021-05-03 07:00:00,748.0
2021-05-03 08:00:00,743.0
2021-05-03 09:00:00,709.0
2021-05-03 10:00:00,677.0
2021-05-03 11:00:00,656.0
2021-05-03 12:00:00,643.0
2021-05-03 13:00:00,633.0
2021-05-03 14:00:00,642.0
2021-05-03 15:00:00,684.0
2021-05-03 16:00:00,734.0
2021-05-03 17:00:00,732.0
2021-05-03 18:00:00,729.0
2021-05-03 19:00:00,743.0
2021-05-03 20:00:00,767.0
2021-05-03 21:00:00,785.0
2021-05-03 22:00:00,774.0
2021-05-03 23:00:00,723.0
2021-05-04 00:00:00,658.0
2021-05-04 01:00:00,622.0
2021-05-04 02:00:00,612.0
2021-05-04 03:00:00,612.0
2021-05-04 04:00:00,619.0
2021-05-04 05:00:00,634.0
2021-05-04 06:00:00,683.0
2021-05-04 07:00:00,742.0
2021-05-04 08:00:00,734.0
2021-05-04 09:00:00,705.0
2021-05-04 10:00:00,672.0
2021-05-04 11:00:00,650.0
2021-05-04 12:00:00,631.0
2021-05-04 13:00:00,620.0
2021-05-04 14:00:00,627.0
2021-05-04 15:00:00,663.0
2021-05-04 16:00:00,709.0
2021-05-04 17:00:00,709.0
2021-05-04 18:00:00,710.0
2021-05-04 19:00:00,725.0
2021-05-04 20:00:00,748.0
2021-05-04 21:00:00,763.0
2021-05-04 22:00:00,750.0
2021-05-04 23:00:00,698.0
2021-05-05 00:00:00,635.0
2021-05-05 01:00:00,596.0
2021-05-05 02:00:00,580.0
2021-05-05 03:00:00,577.0
2021-05-05 04:00:00,577.0
2021-05-05 05:00:00,590.0
2021-05-05 06:00:00,642.0
2021-05-05 07:00:00,704.0
2021-05-05 08:00:00,693.0
2021-05-05 09:00:00,654.0
2021-05-05 10:00:00,625.0
2021-05-05 11:00:00,603.0
2021-05-05 12:00:00,590.0
2021-05-05 13:00:00,579.0
2021-05-05 14:00:00,586.0
2021-05-05 15:00:00,624.0
2021-05-05 16:00:00,668.0
2021-05-05 17:00:00,665.0
2021-05-05 18:00:00,663.0
2021-05-05 19:00:00,676.0
2021-05-05 20:00:00,701.0
2021-05-05 21:00:00,723.0
2021-05-05 22:00:00,724.0
2021-05-05 23:00:00,687.0
2021-05-06 00:00:00,626.0
2021-05-06 01:00:00,591.0
2021-05-06 02:00:00,582.0
2021-05-06 03:00:00,583.0
2021-05-06 04:00:00,590.0
2021-05-06 05:00:00,604.0
2021-05-06 06:00:00,652.0
2021-05-06 07:00:00,705.0
2021-05-06 08:00:00,693.0
2021-05-06 09:00:00,659.0
2021-05-06 10:00:00,631.0
2021-05-06 11:00:00,611.0
2021-05-06 12:00:00,595.0
2021-05-06 13:00:00,585.0
2021-05-06 14:00:00,593.0
2021-05-06 15:00:00,629.0
2021-05-06 16:00:00,674.0
2021-05-06 17:00:00,675.0
2021-05-06 18:00:00,675.0
2021-05-06 19:00:00,691.0
2021-05-06 20:00:00,716.0
2021-05-06 21:00:00,737.0
2021-05-06 22:00:00,741.0
2021-05-06 23:00:00,704.0
2021-05-07 00:00:00,648.0
2021-05-07 01:00:00,616.0
2021-05-07 02:00:00,609.0
2021-05-07 03:00:00,612.0
2021-05-07 04:00:00,618.0
2021-05-07 05:00:00,633.0
2021-05-07 06:00:00,673.0
2021-05-07 07:00:00,722.0
2021-05-07 08:00:00,706.0
2021-05-07 09:00:00,668.0
2021-05-07 10:00:00,637.0
2021-05-07 11:00:00,614.0
2021-05-07 12:00:00,597.0
2021-05-07 13:00:00,590.0
2021-05-07 14:00:00,600.0
2021-05-07 15:00:00,628.0
2021-05-07 16:00:00,666.0
2021-05-07 17:00:00,684.0
2021-05-07 18:00:00,694.0
2021-05-07 19:00:00,703.0
2021-05-07 20:00:00,702.0
2021-05-07 21:00:00,700.0
2021-05-07 22:00:00,696.0
2021-05-07 23:00:00,677.0
2021-05-08 00:00:00,639.0
2021-05-08 01:00:00,609.0
2021-05-08 02:00:00,594.0
2021-05-08 03:00:00,587.0
2021-05-08 04:00:00,588.0
2021-05-08 05:00:00,590.0
2021-05-08 06:00:00,599.0
2021-05-08 07:00:00,620.0
2021-05-08 08:00:00,661.0
2021-05-08 09:00:00,702.0
2021-05-08 10:00:00,720.0
2021-05-08 11:00:00,714.0
2021-05-08 12:00:00,701.0
2021-05-08 13:00:00,689.0
2021-05-08 14:00:00,679.0
2021-05-08 15:00:00,680.0
2021-05-08 16:00:00,691.0
2021-05-08 17:00:00,710.0
2021-05-08 18:00:00,735.0
2021-05-08 19:00:00,739.0
2021-05-08 20:00:00,721.0
2021-05-08 21:00:00,706.0
2021-05-08 22:00:00,694.0
2021-05-08 23:00:00,679.0
2021-05-09 00:00:00,648.0
2021-05-09 01:00:00,620.0
2021-05-09 02:00:00,606.0
2021-05-09 03:00:00,603.0
2021-05-09 04:00:00,602.0
2021-05-09 05:00:00,601.0
2021-05-09 06:00:00,602.0
2021-05-09 07:00:00,618.0
2021-05-09 08:00:00,654.0
2021-05-09 09:00:00,699.0
2021-05-09 10:00:00,722.0
2021-05-09 11:00:00,714.0
2021-05-09 12:00:00,695.0
2021-05-09 13:00:00,684.0
2021-05-09 14:00:00,690.0
2021-05-09 15:00:00,706.0
2021-05-09 16:00:00,714.0
2021-05-09 17:00:00,716.0
2021-05-09 18:00:00,717.0
2021-05-09 19:00:00,727.0
2021-05-09 20:00:00,731.0
2021-05-09 21:00:00,727.0
2021-05-09 22:00:00,710.0
2021-05-09 23:00:00,660.0
2021-05-10 00:00:00,595.0
2021-05-10 01:00:00,552.0
2021-05-10 02:00:00,533.0
2021-05-10 03:00:00,526.0
2021-05-10 04:00:00,524.0
2021-05-10 05:00:00,533.0
2021-05-10 06:00:00,582.0
2021-05-10 07:00:00,648.0
2021-05-10 08:00:00,644.0
2021-05-10 09:00:00,606.0
2021-05-10 10:00:00,572.0
2021-05-10 11:00:00,549.0
2021-05-10 12:00:00,530.0
2021-05-10 13:00:00,516.0
2021-05-10 14:00:00,521.0
2021-05-10 15:00:00,556.0
2021-05-10 16:00:00,602.0
2021-05-10 17:00:00,609.0
2021-05-10 18:00:00,616.0
2021-05-10 19:00:00,641.0
2021-05-10 20:00:00,669.0
2021-05-10 21:00:00,677.0
2021-05-10 22:00:00,650.0
2021-05-10 23:00:00,591.0
2021-05-11 00:00:00,522.0
2021-05-11 01:00:00,480.0
2021-05-11 02:00:00,465.0
2021-05-11 03:00:00,457.0
2021-05-11 04:00:00,455.0
2021-05-11 05:00:00,462.0
2021-05-11 06:00:00,506.0
2021-05-11 07:00:00,563.0
2021-05-11 08:00:00,559.0
2021-05-11 09:00:00,529.0
2021-05-11 10:00:00,510.0
2021-05-11 11:00:00,491.0
2021-05-11 12:00:00,478.0
2021-05-11 13:00:00,467.0
2021-05-11 14:00:00,472.0
2021-05-11 15:00:00,505.0
2021-05-11 16:00:00,549.0
2021-05-11 17:00:00,546.0
2021-05-11 18:00:00,539.0
2021-05-11 19:00:00,550.0
2021-05-11 20:00:00,571.0
2021-05-11 21:00:00,593.0
2021-05-11 22:00:00,595.0
2021-05-11 23:00:00,557.0
2021-05-12 00:00:00,493.0
2021-05-12 01:00:00,450.0
2021-05-12 02:00:00,433.0
2021-05-12 03:00:00,432.0
2021-05-12 04:00:00,433.0
2021-05-12 05:00:00,445.0
2021-05-12 06:00:00,496.0
2021-05-12 07:00:00,564.0
2021-05-12 08:00:00,563.0
2021-05-12 09:00:00,539.0
2021-05-12 10:00:00,521.0
2021-05-12 11:00:00,511.0
2021-05-12 12:00:00,504.0
2021-05-12 13:00:00,500.0
2021-05-12 14:00:00,514.0
2021-05-12 15:00:00,551.0
2021-05-12 16:00:00,598.0
2021-05-12 17:00:00,616.0
2021-05-12 18:00:00,625.0
2021-05-12 19:00:00,637.0
2021-05-12 20:00:00,646.0
2021-05-12 21:00:00,649.0
2021-05-12 22:00:00,632.0
2021-05-12 23:00:00,594.0
2021-05-13 00:00:00,542.0
2021-05-13 01:00:00,503.0
2021-05-13 02:00:00,480.0
2021-05-13 03:00:00,470.0
2021-05-13 04:00:00,466.0
2021-05-13 05:00:00,464.0
2021-05-13 06:00:00,479.0
2021-05-13 07:00:00,507.0
2021-05-13 08:00:00,558.0
2021-05-13 09:00:00,614.0
2021-05-13 10:00:00,645.0
2021-05-13 11:00:00,652.0
2021-05-13 12:00:00,642.0
2021-05-13 13:00:00,630.0
2021-05-13 14:00:00,624.0
2021-05-13 15:00:00,633.0
2021-05-13 16:00:00,643.0
2021-05-13 17:00:00,645.0
2021-05-13 18:00:00,650.0
2021-05-13 19:00:00,652.0
2021-05-13 20:00:00,648.0
2021-05-13 21:00:00,640.0
2021-05-13 22:00:00,621.0
2021-05-13 23:00:00,589.0
2021-05-14 00:00:00,538.0
2021-05-14 01:00:00,498.0
2021-05-14 02:00:00,477.0
2021-05-14 03:00:00,469.0
2021-05-14 04:00:00,467.0
2021-05-14 05:00:00,470.0
2021-05-14 06:00:00,491.0
2021-05-14 07:00:00,530.0
2021-05-14 08:00:00,566.0
2021-05-14 09:00:00,588.0
2021-05-14 10:00:00,586.0
2021-05-14 11:00:00,574.0
2021-05-14 12:00:00,556.0
2021-05-14 13:00:00,537.0
2021-05-14 14:00:00,526.0
2021-05-14 15:00:00,530.0
2021-05-14 16:00:00,543.0
2021-05-14 17:00:00,551.0
2021-05-14 18:00:00,561.0
2021-05-14 19:00:00,570.0
2021-05-14 20:00:00,570.0
2021-05-14 21:00:00,565.0
2021-05-14 22:00:00,555.0
2021-05-14 23:00:00,536.0
2021-05-15 00:00:00,498.0
2021-05-15 01:00:00,460.0
2021-05-15 02:00:00,439.0
2021-05-15 03:00:00,430.0
2021-05-15 04:00:00,425.0
2021-05-15 05:00:00,421.0
2021-05-15 06:00:00,427.0
2021-05-15 07:00:00,446.0
2021-05-15 08:00:00,484.0
2021-05-15 09:00:00,528.0
2021-05-15 10:00:00,540.0
2021-05-15 11:00:00,532.0
2021-05-15 12:00:00,514.0
2021-05-15 13:00:00,498.0
2021-05-15 14:00:00,490.0
2021-05-15 15:00:00,491.0
2021-05-15 16:00:00,504.0
2021-05-15 17:00:00,525.0
2021-05-15 18:00:00,555.0
2021-05-15 19:00:00,572.0
2021-05-15 20:00:00,562.0
2021-05-15 21:00:00,546.0
2021-05-15 22:00:00,531.0
2021-05-15 23:00:00,513.0
2021-05-16 00:00:00,478.0
2021-05-16 01:00:00,444.0
2021-05-16 02:00:00,423.0
2021-05-16 03:00:00,412.0
2021-05-16 04:00:00,407.0
2021-05-16 05:00:00,405.0
2021-05-16 06:00:00,411.0
2021-05-16 07:00:00,427.0
2021-05-16 08:00:00,467.0
2021-05-16 09:00:00,524.0
2021-05-16 10:00:00,565.0
2021-05-16 11:00:00,584.0
2021-05-16 12:00:00,594.0
2021-05-16 13:00:00,597.0
2021-05-16 14:00:00,607.0
2021-05-16 15:00:00,625.0
2021-05-16 16:00:00,639.0
2021-05-16 17:00:00,654.0
2021-05-16 18:00:00,662.0
2021-05-16 19:00:00,662.0
2021-05-16 20:00:00,662.0
2021-05-16 21:00:00,650.0
2021-05-16 22:00:00,627.0
2021-05-16 23:00:00,588.0
2021-05-17 00:00:00,536.0
2021-05-17 01:00:00,490.0
2021-05-17 02:00:00,461.0
2021-05-17 03:00:00,449.0
2021-05-17 04:00:00,443.0
2021-05-17 05:00:00,441.0
2021-05-17 06:00:00,450.0
2021-05-17 07:00:00,485.0
2021-05-17 08:00:00,564.0
2021-05-17 09:00:00,631.0
2021-05-17 10:00:00,643.0
2021-05-17 11:00:00,617.0
2021-05-17 12:00:00,583.0
2021-05-17 13:00:00,561.0
2021-05-17 14:00:00,551.0
2021-05-17 15:00:00,547.0
2021-05-17 16:00:00,543.0
2021-05-17 17:00:00,543.0
2021-05-17 18:00:00,559.0
2021-05-17 19:00:00,582.0
2021-05-17 20:00:00,593.0
2021-05-17 21:00:00,593.0
2021-05-17 22:00:00,578.0
2021-05-17 23:00:00,539.0
2021-05-18 00:00:00,484.0
2021-05-18 01:00:00,450.0
2021-05-18 02:00:00,435.0
2021-05-18 03:00:00,431.0
2021-05-18 04:00:00,430.0
2021-05-18 05:00:00,441.0
2021-05-18 06:00:00,490.0
2021-05-18 07:00:00,555.0
2021-05-18 08:00:00,566.0
2021-05-18 09:00:00,556.0
2021-05-18 10:00:00,547.0
2021-05-18 11:00:00,543.0
2021-05-18 12:00:00,537.0
2021-05-18 13:00:00,535.0
2021-05-18 14:00:00,545.0
2021-05-18 15:00:00,583.0
2021-05-18 16:00:00,634.0
2021-05-18 17:00:00,637.0
2021-05-18 18:00:00,637.0
2021-05-18 19:00:00,647.0
2021-05-18 20:00:00,659.0
2021-05-18 21:00:00,661.0
2021-05-18 22:00:00,640.0
2021-05-18 23:00:00,594.0
2021-05-19 00:00:00,528.0
2021-05-19 01:00:00,485.0
2021-05-19 02:00:00,468.0
2021-05-19 03:00:00,462.0
2021-05-19 04:00:00,458.0
2021-05-19 05:00:00,465.0
2021-05-19 06:00:00,513.0
2021-05-19 07:00:00,579.0
2021-05-19 08:00:00,583.0
2021-05-19 09:00:00,563.0
2021-05-19 10:00:00,547.0
2021-05-19 11:00:00,535.0
2021-05-19 12:00:00,526.0
2021-05-19 13:00:00,519.0
2021-05-19 14:00:00,531.0
2021-05-19 15:00:00,568.0
2021-05-19 16:00:00,615.0
2021-05-19 17:00:00,615.0
2021-05-19 18:00:00,613.0
2021-05-19 19:00:00,626.0
2021-05-19 20:00:00,645.0
2021-05-19 21:00:00,656.0
2021-05-19 22:00:00,643.0
2021-05-19 23:00:00,598.0
2021-05-20 00:00:00,532.0
2021-05-20 01:00:00,489.0
2021-05-20 02:00:00,471.0
2021-05-20 03:00:00,467.0
2021-05-20 04:00:00,465.0
2021-05-20 05:00:00,475.0
2021-05-20 06:00:00,525.0
2021-05-20 07:00:00,595.0
2021-05-20 08:00:00,603.0
2021-05-20 09:00:00,585.0
2021-05-20 10:00:00,567.0
2021-05-20 11:00:00,555.0
2021-05-20 12:00:00,543.0
2021-05-20 13:00:00,535.0
2021-05-20 14:00:00,544.0
2021-05-20 15:00:00,586.0
2021-05-20 16:00:00,636.0
2021-05-20 17:00:00,638.0
2021-05-20 18:00:00,640.0
2021-05-20 19:00:00,656.0
2021-05-20 20:00:00,680.0
2021-05-20 21:00:00,688.0
2021-05-20 22:00:00,670.0
2021-05-20 23:00:00,629.0
2021-05-21 00:00:00,564.0
2021-05-21 01:00:00,520.0
2021-05-21 02:00:00,501.0
2021-05-21 03:00:00,496.0
2021-05-21 04:00:00,495.0
2021-05-21 05:00:00,503.0
2021-05-21 06:00:00,546.0
2021-05-21 07:00:00,611.0
2021-05-21 08:00:00,618.0
2021-05-21 09:00:00,598.0
2021-05-21 10:00:00,575.0
2021-05-21 11:00:00,558.0
2021-05-21 12:00:00,542.0
2021-05-21 13:00:00,527.0
2021-05-21 14:00:00,526.0
2021-05-21 15:00:00,543.0
2021-05-21 16:00:00,571.0
2021-05-21 17:00:00,576.0
2021-05-21 18:00:00,578.0
2021-05-21 19:00:00,584.0
2021-05-21 20:00:00,582.0
2021-05-21 21:00:00,576.0
2021-05-21 22:00:00,566.0
2021-05-21 23:00:00,554.0
2021-05-22 00:00:00,520.0
2021-05-22 01:00:00,482.0
2021-05-22 02:00:00,458.0
2021-05-22 03:00:00,450.0
2021-05-22 04:00:00,447.0
2021-05-22 05:00:00,446.0
2021-05-22 06:00:00,445.0
2021-05-22 07:00:00,458.0
2021-05-22 08:00:00,496.0
2021-05-22 09:00:00,536.0
2021-05-22 10:00:00,548.0
2021-05-22 11:00:00,535.0
2021-05-22 12:00:00,515.0
2021-05-22 13:00:00,498.0
2021-05-22 14:00:00,486.0
2021-05-22 15:00:00,489.0
2021-05-22 16:00:00,505.0
2021-05-22 17:00:00,525.0
2021-05-22 18:00:00,545.0
2021-05-22 19:00:00,554.0
2021-05-22 20:00:00,543.0
2021-05-22 21:00:00,520.0
2021-05-22 22:00:00,500.0
2021-05-22 23:00:00,491.0
2021-05-23 00:00:00,468.0
2021-05-23 01:00:00,448.0
2021-05-23 02:00:00,421.0
2021-05-23 03:00:00,410.0
2021-05-23 04:00:00,403.0
2021-05-23 05:00:00,402.0
2021-05-23 06:00:00,404.0
2021-05-23 07:00:00,416.0
2021-05-23 08:00:00,446.0
2021-05-23 09:00:00,487.0
2021-05-23 10:00:00,515.0
2021-05-23 11:00:00,518.0
2021-05-23 12:00:00,506.0
2021-05-23 13:00:00,495.0
2021-05-23 14:00:00,488.0
2021-05-23 15:00:00,506.0
2021-05-23 16:00:00,523.0
2021-05-23 17:00:00,532.0
2021-05-23 18:00:00,542.0
2021-05-23 19:00:00,549.0
2021-05-23 20:00:00,549.0
2021-05-23 21:00:00,539.0
2021-05-23 22:00:00,526.0
2021-05-23 23:00:00,506.0
2021-05-24 00:00:00,470.0
2021-05-24 01:00:00,436.0
2021-05-24 02:00:00,416.0
2021-05-24 03:00:00,407.0
2021-05-24 04:00:00,404.0
2021-05-24 05:00:00,402.0
2021-05-24 06:00:00,405.0
2021-05-24 07:00:00,416.0
2021-05-24 08:00:00,448.0
2021-05-24 09:00:00,493.0
2021-05-24 10:00:00,522.0
2021-05-24 11:00:00,523.0
2021-05-24 12:00:00,510.0
2021-05-24 13:00:00,501.0
2021-05-24 14:00:00,506.0
2021-05-24 15:00:00,518.0
2021-05-24 16:00:00,527.0
2021-05-24 17:00:00,534.0
2021-05-24 18:00:00,545.0
2021-05-24 19:00:00,564.0
2021-05-24 20:00:00,576.0
2021-05-24 21:00:00,573.0
2021-05-24 22:00:00,556.0
2021-05-24 23:00:00,518.0
2021-05-25 00:00:00,454.0
2021-05-25 01:00:00,409.0
2021-05-25 02:00:00,390.0
2021-05-25 03:00:00,381.0
2021-05-25 04:00:00,377.0
2021-05-25 05:00:00,385.0
2021-05-25 06:00:00,426.0
2021-05-25 07:00:00,487.0
2021-05-25 08:00:00,483.0
2021-05-25 09:00:00,459.0
2021-05-25 10:00:00,441.0
2021-05-25 11:00:00,428.0
2021-05-25 12:00:00,419.0
2021-05-25 13:00:00,413.0
2021-05-25 14:00:00,423.0
2021-05-25 15:00:00,457.0
2021-05-25 16:00:00,502.0
2021-05-25 17:00:00,504.0
2021-05-25 18:00:00,499.0
2021-05-25 19:00:00,508.0
2021-05-25 20:00:00,525.0
2021-05-25 21:00:00,537.0
2021-05-25 22:00:00,529.0
2021-05-25 23:00:00,493.0
2021-05-26 00:00:00,433.0
2021-05-26 01:00:00,389.0
2021-05-26 02:00:00,371.0
2021-05-26 03:00:00,364.0
2021-05-26 04:00:00,363.0
2021-05-26 05:00:00,367.0
2021-05-26 06:00:00,408.0
2021-05-26 07:00:00,465.0
2021-05-26 08:00:00,468.0
2021-05-26 09:00:00,448.0
2021-05-26 10:00:00,431.0
2021-05-26 11:00:00,421.0
2021-05-26 12:00:00,415.0
2021-05-26 13:00:00,410.0
2021-05-26 14:00:00,417.0
2021-05-26 15:00:00,451.0
2021-05-26 16:00:00,490.0
2021-05-26 17:00:00,487.0
2021-05-26 18:00:00,483.0
2021-05-26 19:00:00,495.0
2021-05-26 20:00:00,522.0
2021-05-26 21:00:00,531.0
2021-05-26 22:00:00,521.0
2021-05-26 23:00:00,487.0
2021-05-27 00:00:00,432.0
2021-05-27 01:00:00,383.0
2021-05-27 02:00:00,362.0
2021-05-27 03:00:00,354.0
2021-05-27 04:00:00,351.0
2021-05-27 05:00:00,360.0
2021-05-27 06:00:00,402.0
2021-05-27 07:00:00,461.0
2021-05-27 08:00:00,468.0
2021-05-27 09:00:00,452.0
2021-05-27 10:00:00,439.0
2021-05-27 11:00:00,431.0
2021-05-27 12:00:00,424.0
2021-05-27 13:00:00,418.0
2021-05-27 14:00:00,426.0
2021-05-27 15:00:00,458.0
2021-05-27 16:00:00,497.0
2021-05-27 17:00:00,498.0
2021-05-27 18:00:00,496.0
2021-05-27 19:00:00,508.0
2021-05-27 20:00:00,527.0
2021-05-27 21:00:00,540.0
2021-05-27 22:00:00,536.0
2021-05-27 23:00:00,507.0
2021-05-28 00:00:00,448.0
2021-05-28 01:00:00,404.0
2021-05-28 02:00:00,384.0
2021-05-28 03:00:00,377.0
2021-05-28 04:00:00,377.0
2021-05-28 05:00:00,386.0
2021-05-28 06:00:00,422.0
2021-05-28 07:00:00,478.0
2021-05-28 08:00:00,488.0
2021-05-28 09:00:00,472.0
2021-05-28 10:00:00,459.0
2021-05-28 11:00:00,449.0
2021-05-28 12:00:00,441.0
2021-05-28 13:00:00,436.0
2021-05-28 14:00:00,442.0
2021-05-28 15:00:00,465.0
2021-05-28 16:00:00,497.0
2021-05-28 17:00:00,506.0
2021-05-28 18:00:00,510.0
2021-05-28 19:00:00,520.0
2021-05-28 20:00:00,523.0
2021-05-28 21:00:00,518.0
2021-05-28 22:00:00,505.0
2021-05-28 23:00:00,492.0
2021-05-29 00:00:00,459.0
2021-05-29 01:00:00,423.0
2021-05-29 02:00:00,400.0
2021-05-29 03:00:00,387.0
2021-05-29 04:00:00,382.0
2021-05-29 05:00:00,381.0
2021-05-29 06:00:00,384.0
2021-05-29 07:00:00,401.0
2021-05-29 08:00:00,441.0
2021-05-29 09:00:00,487.0
2021-05-29 10:00:00,506.0
2021-05-29 11:00:00,499.0
2021-05-29 12:00:00,482.0
2021-05-29 13:00:00,464.0
2021-05-29 14:00:00,455.0
2021-05-29 15:00:00,452.0
2021-05-29 16:00:00,458.0
2021-05-29 17:00:00,469.0
2021-05-29 18:00:00,486.0
2021-05-29 19:00:00,497.0
2021-05-29 20:00:00,495.0
2021-05-29 21:00:00,481.0
2021-05-29 22:00:00,467.0
2021-05-29 23:00:00,451.0
2021-05-30 00:00:00,424.0
2021-05-30 01:00:00,393.0
2021-05-30 02:00:00,372.0
2021-05-30 03:00:00,361.0
2021-05-30 04:00:00,354.0
2021-05-30 05:00:00,351.0
2021-05-30 06:00:00,351.0
2021-05-30 07:00:00,361.0
2021-05-30 08:00:00,395.0
2021-05-30 09:00:00,444.0
2021-05-30 10:00:00,476.0
2021-05-30 11:00:00,479.0
2021-05-30 12:00:00,469.0
2021-05-30 13:00:00,462.0
2021-05-30 14:00:00,461.0
2021-05-30 15:00:00,468.0
2021-05-30 16:00:00,478.0
2021-05-30 17:00:00,490.0
2021-05-30 18:00:00,508.0
2021-05-30 19:00:00,528.0
2021-05-30 20:00:00,548.0
2021-05-30 21:00:00,551.0
2021-05-30 22:00:00,532.0
2021-05-30 23:00:00,495.0
2021-05-31 00:00:00,433.0
2021-05-31 01:00:00,388.0
2021-05-31 02:00:00,367.0
2021-05-31 03:00:00,359.0
2021-05-31 04:00:00,355.0
2021-05-31 05:00:00,363.0
2021-05-31 06:00:00,409.0
2021-05-31 07:00:00,471.0
2021-05-31 08:00:00,478.0
2021-05-31 09:00:00,463.0
2021-05-31 10:00:00,448.0
2021-05-31 11:00:00,435.0
2021-05-31 12:00:00,424.0
2021-05-31 13:00:00,415.0
2021-05-31 14:00:00,419.0
2021-05-31 15:00:00,450.0
2021-05-31 16:00:00,490.0
2021-05-31 17:00:00,485.0
2021-05-31 18:00:00,476.0
2021-05-31 19:00:00,486.0
2021-05-31 20:00:00,503.0
2021-05-31 21:00:00,520.0
2021-05-31 22:00:00,510.0
2021-05-31 23:00:00,474.0
2021-06-01 00:00:00,416.0
2021-06-01 01:00:00,372.0
2021-06-01 02:00:00,352.0
2021-06-01 03:00:00,344.0
2021-06-01 04:00:00,341.0
2021-06-01 05:00:00,348.0
2021-06-01 06:00:00,383.0
2021-06-01 07:00:00,436.0
2021-06-01 08:00:00,436.0
2021-06-01 09:00:00,420.0
2021-06-01 10:00:00,404.0
2021-06-01 11:00:00,395.0
2021-06-01 12:00:00,385.0
2021-06-01 13:00:00,380.0
2021-06-01 14:00:00,386.0
2021-06-01 15:00:00,417.0
2021-06-01 16:00:00,455.0
2021-06-01 17:00:00,451.0
2021-06-01 18:00:00,444.0
2021-06-01 19:00:00,458.0
2021-06-01 20:00:00,479.0
2021-06-01 21:00:00,495.0
2021-06-01 22:00:00,491.0
2021-06-01 23:00:00,458.0
2021-06-02 00:00:00,395.0
2021-06-02 01:00:00,342.0
2021-06-02 02:00:00,317.0
2021-06-02 03:00:00,307.0
2021-06-02 04:00:00,303.0
2021-06-02 05:00:00,307.0
2021-06-02 06:00:00,343.0
2021-06-02 07:00:00,396.0
2021-06-02 08:00:00,404.0
2021-06-02 09:00:00,391.0
2021-06-02 10:00:00,379.0
2021-06-02 11:00:00,371.0
2021-06-02 12:00:00,365.0
2021-06-02 13:00:00,360.0
2021-06-02 14:00:00,368.0
2021-06-02 15:00:00,399.0
2021-06-02 16:00:00,438.0
2021-06-02 17:00:00,437.0
2021-06-02 18:00:00,435.0
2021-06-02 19:00:00,450.0
2021-06-02 20:00:00,470.0
2021-06-02 21:00:00,482.0
2021-06-02 22:00:00,474.0
2021-06-02 23:00:00,443.0
2021-06-03 00:00:00,382.0
2021-06-03 01:00:00,333.0
2021-06-03 02:00:00,309.0
2021-06-03 03:00:00,300.0
2021-06-03 04:00:00,294.0
2021-06-03 05:00:00,299.0
2021-06-03 06:00:00,335.0
2021-06-03 07:00:00,388.0
2021-06-03 08:00:00,397.0
2021-06-03 09:00:00,385.0
2021-06-03 10:00:00,374.0
2021-06-03 11:00:00,366.0
2021-06-03 12:00:00,358.0
2021-06-03 13:00:00,354.0
2021-06-03 14:00:00,362.0
2021-06-03 15:00:00,390.0
2021-06-03 16:00:00,425.0
2021-06-03 17:00:00,424.0
2021-06-03 18:00:00,420.0
2021-06-03 19:00:00,431.0
2021-06-03 20:00:00,450.0
2021-06-03 21:00:00,464.0
2021-06-03 22:00:00,462.0
2021-06-03 23:00:00,434.0
2021-06-04 00:00:00,376.0
2021-06-04 01:00:00,324.0
2021-06-04 02:00:00,295.0
2021-06-04 03:00:00,280.0
2021-06-04 04:00:00,275.0
2021-06-04 05:00:00,279.0
2021-06-04 06:00:00,313.0
2021-06-04 07:00:00,367.0
2021-06-04 08:00:00,379.0
2021-06-04 09:00:00,372.0
2021-06-04 10:00:00,362.0
2021-06-04 11:00:00,356.0
2021-06-04 12:00:00,352.0
2021-06-04 13:00:00,350.0
2021-06-04 14:00:00,358.0
2021-06-04 15:00:00,382.0
2021-06-04 16:00:00,413.0
2021-06-04 17:00:00,422.0
2021-06-04 18:00:00,427.0
2021-06-04 19:00:00,433.0
2021-06-04 20:00:00,436.0
2021-06-04 21:00:00,427.0
2021-06-04 22:00:00,415.0
2021-06-04 23:00:00,397.0
2021-06-05 00:00:00,361.0
2021-06-05 01:00:00,322.0
2021-06-05 02:00:00,294.0
2021-06-05 03:00:00,279.0
2021-06-05 04:00:00,270.0
2021-06-05 05:00:00,268.0
2021-06-05 06:00:00,274.0
2021-06-05 07:00:00,295.0
2021-06-05 08:00:00,339.0
2021-06-05 09:00:00,386.0
2021-06-05 10:00:00,410.0
2021-06-05 11:00:00,411.0
2021-06-05 12:00:00,401.0
2021-06-05 13:00:00,391.0
2021-06-05 14:00:00,386.0
2021-06-05 15:00:00,389.0
2021-06-05 16:00:00,401.0
2021-06-05 17:00:00,419.0
2021-06-05 18:00:00,441.0
2021-06-05 19:00:00,449.0
2021-06-05 20:00:00,442.0
2021-06-05 21:00:00,427.0
2021-06-05 22:00:00,408.0
2021-06-05 23:00:00,388.0
2021-06-06 00:00:00,359.0
2021-06-06 01:00:00,323.0
2021-06-06 02:00:00,299.0
2021-06-06 03:00:00,283.0
2021-06-06 04:00:00,275.0
2021-06-06 05:00:00,273.0
2021-06-06 06:00:00,276.0
2021-06-06 07:00:00,290.0
2021-06-06 08:00:00,325.0
2021-06-06 09:00:00,375.0
2021-06-06 10:00:00,415.0
2021-06-06 11:00:00,431.0
2021-06-06 12:00:00,436.0
2021-06-06 13:00:00,440.0
2021-06-06 14:00:00,448.0
2021-06-06 15:00:00,464.0
2021-06-06 16:00:00,483.0
2021-06-06 17:00:00,491.0
2021-06-06 18:00:00,501.0
2021-06-06 19:00:00,511.0
2021-06-06 20:00:00,512.0
2021-06-06 21:00:00,501.0
2021-06-06 22:00:00,478.0
2021-06-06 23:00:00,439.0
2021-06-07 00:00:00,382.0
2021-06-07 01:00:00,337.0
2021-06-07 02:00:00,316.0
2021-06-07 03:00:00,305.0
2021-06-07 04:00:00,300.0
2021-06-07 05:00:00,307.0
2021-06-07 06:00:00,348.0
2021-06-07 07:00:00,406.0
2021-06-07 08:00:00,409.0
2021-06-07 09:00:00,393.0
2021-06-07 10:00:00,381.0
2021-06-07 11:00:00,375.0
2021-06-07 12:00:00,369.0
2021-06-07 13:00:00,364.0
2021-06-07 14:00:00,372.0
2021-06-07 15:00:00,406.0
2021-06-07 16:00:00,445.0
2021-06-07 17:00:00,438.0
2021-06-07 18:00:00,431.0
2021-06-07 19:00:00,440.0
2021-06-07 20:00:00,459.0
2021-06-07 21:00:00,476.0
2021-06-07 22:00:00,468.0
2021-06-07 23:00:00,433.0
2021-06-08 00:00:00,374.0
2021-06-08 01:00:00,327.0
2021-06-08 02:00:00,306.0
2021-06-08 03:00:00,296.0
2021-06-08 04:00:00,290.0
2021-06-08 05:00:00,295.0
2021-06-08 06:00:00,332.0
2021-06-08 07:00:00,387.0
2021-06-08 08:00:00,390.0
2021-06-08 09:00:00,377.0
2021-06-08 10:00:00,367.0
2021-06-08 11:00:00,363.0
2021-06-08 12:00:00,359.0
2021-06-08 13:00:00,358.0
2021-06-08 14:00:00,369.0
2021-06-08 15:00:00,405.0
2021-06-08 16:00:00,450.0
2021-06-08 17:00:00,446.0
2021-06-08 18:00:00,440.0
2021-06-08 19:00:00,451.0
2021-06-08 20:00:00,468.0
2021-06-08 21:00:00,480.0
2021-06-08 22:00:00,469.0
2021-06-08 23:00:00,434.0
2021-06-09 00:00:00,374.0
2021-06-09 01:00:00,327.0
2021-06-09 02:00:00,305.0
2021-06-09 03:00:00,295.0
2021-06-09 04:00:00,290.0
2021-06-09 05:00:00,298.0
2021-06-09 06:00:00,334.0
2021-06-09 07:00:00,388.0
2021-06-09 08:00:00,390.0
2021-06-09 09:00:00,373.0
2021-06-09 10:00:00,361.0
2021-06-09 11:00:00,354.0
2021-06-09 12:00:00,349.0
2021-06-09 13:00:00,346.0
2021-06-09 14:00:00,357.0
2021-06-09 15:00:00,390.0
2021-06-09 16:00:00,428.0
2021-06-09 17:00:00,426.0
2021-06-09 18:00:00,421.0
2021-06-09 19:00:00,433.0
2021-06-09 20:00:00,453.0
2021-06-09 21:00:00,466.0
2021-06-09 22:00:00,461.0
2021-06-09 23:00:00,428.0
2021-06-10 00:00:00,367.0
2021-06-10 01:00:00,317.0
2021-06-10 02:00:00,293.0
2021-06-10 03:00:00,281.0
2021-06-10 04:00:00,276.0
2021-06-10 05:00:00,281.0
2021-06-10 06:00:00,318.0
2021-06-10 07:00:00,374.0
2021-06-10 08:00:00,380.0
2021-06-10 09:00:00,368.0
2021-06-10 10:00:00,358.0
2021-06-10 11:00:00,354.0
2021-06-10 12:00:00,350.0
2021-06-10 13:00:00,350.0
2021-06-10 14:00:00,360.0
2021-06-10 15:00:00,395.0
2021-06-10 16:00:00,434.0
2021-06-10 17:00:00,432.0
2021-06-10 18:00:00,428.0
2021-06-10 19:00:00,438.0
2021-06-10 20:00:00,452.0
2021-06-10 21:00:00,457.0
2021-06-10 22:00:00,449.0
2021-06-10 23:00:00,416.0
2021-06-11 00:00:00,357.0
2021-06-11 01:00:00,310.0
2021-06-11 02:00:00,286.0
2021-06-11 03:00:00,274.0
2021-06-11 04:00:00,267.0
2021-06-11 05:00:00,270.0
2021-06-11 06:00:00,306.0
2021-06-11 07:00:00,362.0
2021-06-11 08:00:00,372.0
2021-06-11 09:00:00,364.0
2021-06-11 10:00:00,361.0
2021-06-11 11:00:00,363.0
2021-06-11 12:00:00,365.0
2021-06-11 13:00:00,371.0
2021-06-11 14:00:00,387.0
2021-06-11 15:00:00,422.0
2021-06-11 16:00:00,464.0
2021-06-11 17:00:00,480.0
2021-06-11 18:00:00,485.0
2021-06-11 19:00:00,486.0
2021-06-11 20:00:00,488.0
2021-06-11 21:00:00,470.0
2021-06-11 22:00:00,446.0
2021-06-11 23:00:00,421.0
2021-06-12 00:00:00,386.0
2021-06-12 01:00:00,352.0
2021-06-12 02:00:00,333.0
2021-06-12 03:00:00,321.0
2021-06-12 04:00:00,314.0
2021-06-12 05:00:00,314.0
2021-06-12 06:00:00,321.0
2021-06-12 07:00:00,346.0
2021-06-12 08:00:00,393.0
2021-06-12 09:00:00,445.0
2021-06-12 10:00:00,476.0
2021-06-12 11:00:00,485.0
2021-06-12 12:00:00,480.0
2021-06-12 13:00:00,476.0
2021-06-12 14:00:00,482.0
2021-06-12 15:00:00,495.0
2021-06-12 16:00:00,514.0
2021-06-12 17:00:00,536.0
2021-06-12 18:00:00,555.0
2021-06-12 19:00:00,553.0
2021-06-12 20:00:00,542.0
2021-06-12 21:00:00,516.0
2021-06-12 22:00:00,495.0
2021-06-12 23:00:00,473.0
2021-06-13 00:00:00,444.0
2021-06-13 01:00:00,411.0
2021-06-13 02:00:00,389.0
2021-06-13 03:00:00,375.0
2021-06-13 04:00:00,370.0
2021-06-13 05:00:00,369.0
2021-06-13 06:00:00,376.0
2021-06-13 07:00:00,393.0
2021-06-13 08:00:00,431.0
2021-06-13 09:00:00,485.0
2021-06-13 10:00:00,527.0
2021-06-13 11:00:00,545.0
2021-06-13 12:00:00,546.0
2021-06-13 13:00:00,547.0
2021-06-13 14:00:00,555.0
2021-06-13 15:00:00,567.0
2021-06-13 16:00:00,574.0
2021-06-13 17:00:00,574.0
2021-06-13 18:00:00,577.0
2021-06-13 19:00:00,580.0
2021-06-13 20:00:00,586.0
2021-06-13 21:00:00,579.0
2021-06-13 22:00:00,555.0
2021-06-13 23:00:00,510.0
2021-06-14 00:00:00,451.0
2021-06-14 01:00:00,410.0
2021-06-14 02:00:00,390.0
2021-06-14 03:00:00,379.0
2021-06-14 04:00:00,373.0
2021-06-14 05:00:00,381.0
2021-06-14 06:00:00,424.0
2021-06-14 07:00:00,483.0
2021-06-14 08:00:00,483.0
2021-06-14 09:00:00,465.0
2021-06-14 10:00:00,452.0
2021-06-14 11:00:00,444.0
2021-06-14 12:00:00,440.0
2021-06-14 13:00:00,441.0
2021-06-14 14:00:00,456.0
2021-06-14 15:00:00,499.0
2021-06-14 16:00:00,549.0
2021-06-14 17:00:00,550.0
2021-06-14 18:00:00,546.0
2021-06-14 19:00:00,554.0
2021-06-14 20:00:00,568.0
2021-06-14 21:00:00,571.0
2021-06-14 22:00:00,552.0
2021-06-14 23:00:00,512.0
2021-06-15 00:00:00,456.0
2021-06-15 01:00:00,415.0
2021-06-15 02:00:00,398.0
2021-06-15 03:00:00,390.0
2021-06-15 04:00:00,386.0
2021-06-15 05:00:00,393.0
2021-06-15 06:00:00,438.0
2021-06-15 07:00:00,498.0
2021-06-15 08:00:00,506.0
2021-06-15 09:00:00,494.0
2021-06-15 10:00:00,488.0
2021-06-15 11:00:00,486.0
2021-06-15 12:00:00,486.0
2021-06-15 13:00:00,492.0
2021-06-15 14:00:00,508.0
2021-06-15 15:00:00,547.0
2021-06-15 16:00:00,594.0
2021-06-15 17:00:00,590.0
2021-06-15 18:00:00,581.0
2021-06-15 19:00:00,579.0
2021-06-15 20:00:00,595.0
2021-06-15 21:00:00,599.0
2021-06-15 22:00:00,584.0
2021-06-15 23:00:00,550.0
2021-06-16 00:00:00,496.0
2021-06-16 01:00:00,453.0
2021-06-16 02:00:00,432.0
2021-06-16 03:00:00,422.0
2021-06-16 04:00:00,419.0
2021-06-16 05:00:00,426.0
2021-06-16 06:00:00,467.0
2021-06-16 07:00:00,521.0
2021-06-16 08:00:00,520.0
2021-06-16 09:00:00,501.0
2021-06-16 10:00:00,487.0
2021-06-16 11:00:00,481.0
2021-06-16 12:00:00,476.0
2021-06-16 13:00:00,475.0
2021-06-16 14:00:00,484.0
2021-06-16 15:00:00,516.0
2021-06-16 16:00:00,555.0
2021-06-16 17:00:00,549.0
2021-06-16 18:00:00,540.0
2021-06-16 19:00:00,547.0
2021-06-16 20:00:00,562.0
2021-06-16 21:00:00,564.0
2021-06-16 22:00:00,544.0
2021-06-16 23:00:00,499.0
2021-06-17 00:00:00,439.0
2021-06-17 01:00:00,396.0
2021-06-17 02:00:00,374.0
2021-06-17 03:00:00,363.0
2021-06-17 04:00:00,355.0
2021-06-17 05:00:00,361.0
2021-06-17 06:00:00,400.0
2021-06-17 07:00:00,455.0
2021-06-17 08:00:00,459.0
2021-06-17 09:00:00,445.0
2021-06-17 10:00:00,436.0
2021-06-17 11:00:00,430.0
2021-06-17 12:00:00,427.0
2021-06-17 13:00:00,427.0
2021-06-17 14:00:00,441.0
2021-06-17 15:00:00,480.0
2021-06-17 16:00:00,528.0
2021-06-17 17:00:00,533.0
2021-06-17 18:00:00,532.0
2021-06-17 19:00:00,541.0
2021-06-17 20:00:00,556.0
2021-06-17 21:00:00,554.0
2021-06-17 22:00:00,530.0
2021-06-17 23:00:00,487.0
2021-06-18 00:00:00,430.0
2021-06-18 01:00:00,387.0
2021-06-18 02:00:00,367.0
2021-06-18 03:00:00,358.0
2021-06-18 04:00:00,355.0
2021-06-18 05:00:00,360.0
2021-06-18 06:00:00,398.0
2021-06-18 07:00:00,456.0
2021-06-18 08:00:00,471.0
2021-06-18 09:00:00,470.0
2021-06-18 10:00:00,469.0
2021-06-18 11:00:00,469.0
2021-06-18 12:00:00,465.0
2021-06-18 13:00:00,460.0
2021-06-18 14:00:00,462.0
2021-06-18 15:00:00,484.0
2021-06-18 16:00:00,513.0
2021-06-18 17:00:00,519.0
2021-06-18 18:00:00,516.0
2021-06-18 19:00:00,513.0
2021-06-18 20:00:00,510.0
2021-06-18 21:00:00,502.0
2021-06-18 22:00:00,487.0
2021-06-18 23:00:00,471.0
2021-06-19 00:00:00,442.0
2021-06-19 01:00:00,409.0
2021-06-19 02:00:00,386.0
2021-06-19 03:00:00,373.0
2021-06-19 04:00:00,366.0
2021-06-19 05:00:00,365.0
2021-06-19 06:00:00,372.0
2021-06-19 07:00:00,392.0
2021-06-19 08:00:00,434.0
2021-06-19 09:00:00,481.0
2021-06-19 10:00:00,505.0
2021-06-19 11:00:00,508.0
2021-06-19 12:00:00,502.0
2021-06-19 13:00:00,499.0
2021-06-19 14:00:00,500.0
2021-06-19 15:00:00,506.0
2021-06-19 16:00:00,516.0
2021-06-19 17:00:00,533.0
2021-06-19 18:00:00,548.0
2021-06-19 19:00:00,544.0
2021-06-19 20:00:00,530.0
2021-06-19 21:00:00,508.0
2021-06-19 22:00:00,486.0
2021-06-19 23:00:00,466.0
2021-06-20 00:00:00,436.0
2021-06-20 01:00:00,405.0
2021-06-20 02:00:00,383.0
2021-06-20 03:00:00,371.0
2021-06-20 04:00:00,363.0
2021-06-20 05:00:00,358.0
2021-06-20 06:00:00,359.0
2021-06-20 07:00:00,370.0
2021-06-20 08:00:00,400.0
2021-06-20 09:00:00,443.0
2021-06-20 10:00:00,468.0
2021-06-20 11:00:00,467.0
2021-06-20 12:00:00,456.0
2021-06-20 13:00:00,447.0
2021-06-20 14:00:00,448.0
2021-06-20 15:00:00,461.0
2021-06-20 16:00:00,475.0
2021-06-20 17:00:00,490.0
2021-06-20 18:00:00,505.0
2021-06-20 19:00:00,513.0
2021-06-20 20:00:00,523.0
2021-06-20 21:00:00,519.0
2021-06-20 22:00:00,499.0
2021-06-20 23:00:00,459.0
2021-06-21 00:00:00,403.0
2021-06-21 01:00:00,359.0
2021-06-21 02:00:00,338.0
2021-06-21 03:00:00,327.0
2021-06-21 04:00:00,323.0
2021-06-21 05:00:00,330.0
2021-06-21 06:00:00,366.0
2021-06-21 07:00:00,412.0
2021-06-21 08:00:00,425.0
2021-06-21 09:00:00,426.0
2021-06-21 10:00:00,423.0
2021-06-21 11:00:00,423.0
2021-06-21 12:00:00,420.0
2021-06-21 13:00:00,420.0
2021-06-21 14:00:00,430.0
2021-06-21 15:00:00,468.0
2021-06-21 16:00:00,515.0
2021-06-21 17:00:00,517.0
2021-06-21 18:00:00,511.0
2021-06-21 19:00:00,512.0
2021-06-21 20:00:00,524.0
2021-06-21 21:00:00,527.0
2021-06-21 22:00:00,512.0
2021-06-21 23:00:00,478.0
2021-06-22 00:00:00,426.0
2021-06-22 01:00:00,384.0
2021-06-22 02:00:00,365.0
2021-06-22 03:00:00,358.0
2021-06-22 04:00:00,356.0
2021-06-22 05:00:00,361.0
2021-06-22 06:00:00,394.0
2021-06-22 07:00:00,435.0
2021-06-22 08:00:00,439.0
2021-06-22 09:00:00,432.0
2021-06-22 10:00:00,425.0
2021-06-22 11:00:00,419.0
2021-06-22 12:00:00,411.0
2021-06-22 13:00:00,403.0
2021-06-22 14:00:00,405.0
2021-06-22 15:00:00,431.0
2021-06-22 16:00:00,467.0
2021-06-22 17:00:00,463.0
2021-06-22 18:00:00,456.0
2021-06-22 19:00:00,462.0
2021-06-22 20:00:00,481.0
2021-06-22 21:00:00,495.0
2021-06-22 22:00:00,490.0
2021-06-22 23:00:00,463.0
2021-06-23 00:00:00,415.0
2021-06-23 01:00:00,374.0
2021-06-23 02:00:00,352.0
2021-06-23 03:00:00,342.0
2021-06-23 04:00:00,338.0
2021-06-23 05:00:00,340.0
2021-06-23 06:00:00,370.0
2021-06-23 07:00:00,407.0
2021-06-23 08:00:00,416.0
2021-06-23 09:00:00,412.0
2021-06-23 10:00:00,407.0
2021-06-23 11:00:00,403.0
2021-06-23 12:00:00,398.0
2021-06-23 13:00:00,395.0
2021-06-23 14:00:00,401.0
2021-06-23 15:00:00,430.0
2021-06-23 16:00:00,474.0
2021-06-23 17:00:00,484.0
2021-06-23 18:00:00,483.0
2021-06-23 19:00:00,487.0
2021-06-23 20:00:00,497.0
2021-06-23 21:00:00,504.0
2021-06-23 22:00:00,493.0
2021-06-23 23:00:00,462.0
2021-06-24 00:00:00,408.0
2021-06-24 01:00:00,364.0
2021-06-24 02:00:00,342.0
2021-06-24 03:00:00,331.0
2021-06-24 04:00:00,326.0
2021-06-24 05:00:00,332.0
2021-06-24 06:00:00,364.0
2021-06-24 07:00:00,406.0
2021-06-24 08:00:00,420.0
2021-06-24 09:00:00,420.0
2021-06-24 10:00:00,418.0
2021-06-24 11:00:00,415.0
2021-06-24 12:00:00,409.0
2021-06-24 13:00:00,405.0
2021-06-24 14:00:00,413.0
2021-06-24 15:00:00,446.0
2021-06-24 16:00:00,488.0
2021-06-24 17:00:00,498.0
2021-06-24 18:00:00,500.0
2021-06-24 19:00:00,509.0
2021-06-24 20:00:00,521.0
2021-06-24 21:00:00,525.0
2021-06-24 22:00:00,508.0
2021-06-24 23:00:00,472.0
2021-06-25 00:00:00,418.0
2021-06-25 01:00:00,379.0
2021-06-25 02:00:00,359.0
2021-06-25 03:00:00,350.0
2021-06-25 04:00:00,345.0
2021-06-25 05:00:00,350.0
2021-06-25 06:00:00,384.0
2021-06-25 07:00:00,431.0
2021-06-25 08:00:00,452.0
2021-06-25 09:00:00,458.0
2021-06-25 10:00:00,458.0
2021-06-25 11:00:00,456.0
2021-06-25 12:00:00,449.0
2021-06-25 13:00:00,442.0
2021-06-25 14:00:00,444.0
2021-06-25 15:00:00,466.0
2021-06-25 16:00:00,501.0
2021-06-25 17:00:00,511.0
2021-06-25 18:00:00,514.0
2021-06-25 19:00:00,514.0
2021-06-25 20:00:00,507.0
2021-06-25 21:00:00,494.0
2021-06-25 22:00:00,479.0
2021-06-25 23:00:00,459.0
2021-06-26 00:00:00,425.0
2021-06-26 01:00:00,390.0
2021-06-26 02:00:00,368.0
2021-06-26 03:00:00,353.0
2021-06-26 04:00:00,345.0
2021-06-26 05:00:00,343.0
2021-06-26 06:00:00,349.0
2021-06-26 07:00:00,370.0
2021-06-26 08:00:00,410.0
2021-06-26 09:00:00,451.0
2021-06-26 10:00:00,470.0
2021-06-26 11:00:00,470.0
2021-06-26 12:00:00,458.0
2021-06-26 13:00:00,445.0
2021-06-26 14:00:00,440.0
2021-06-26 15:00:00,445.0
2021-06-26 16:00:00,462.0
2021-06-26 17:00:00,485.0
2021-06-26 18:00:00,506.0
2021-06-26 19:00:00,507.0
2021-06-26 20:00:00,495.0
2021-06-26 21:00:00,474.0
2021-06-26 22:00:00,453.0
2021-06-26 23:00:00,434.0
2021-06-27 00:00:00,409.0
2021-06-27 01:00:00,380.0
2021-06-27 02:00:00,361.0
2021-06-27 03:00:00,349.0
2021-06-27 04:00:00,345.0
2021-06-27 05:00:00,341.0
2021-06-27 06:00:00,343.0
2021-06-27 07:00:00,356.0
2021-06-27 08:00:00,386.0
2021-06-27 09:00:00,427.0
2021-06-27 10:00:00,454.0
2021-06-27 11:00:00,458.0
2021-06-27 12:00:00,450.0
2021-06-27 13:00:00,443.0
2021-06-27 14:00:00,443.0
2021-06-27 15:00:00,453.0
2021-06-27 16:00:00,465.0
2021-06-27 17:00:00,477.0
2021-06-27 18:00:00,492.0
2021-06-27 19:00:00,505.0
2021-06-27 20:00:00,515.0
2021-06-27 21:00:00,511.0
2021-06-27 22:00:00,492.0
2021-06-27 23:00:00,457.0
2021-06-28 00:00:00,404.0
2021-06-28 01:00:00,362.0
2021-06-28 02:00:00,342.0
2021-06-28 03:00:00,332.0
2021-06-28 04:00:00,327.0
2021-06-28 05:00:00,332.0
2021-06-28 06:00:00,362.0
2021-06-28 07:00:00,399.0
2021-06-28 08:00:00,411.0
2021-06-28 09:00:00,413.0
2021-06-28 10:00:00,409.0
2021-06-28 11:00:00,403.0
2021-06-28 12:00:00,397.0
2021-06-28 13:00:00,392.0
2021-06-28 14:00:00,398.0
2021-06-28 15:00:00,430.0
2021-06-28 16:00:00,473.0
2021-06-28 17:00:00,478.0
2021-06-28 18:00:00,478.0
2021-06-28 19:00:00,487.0
2021-06-28 20:00:00,497.0
2021-06-28 21:00:00,504.0
2021-06-28 22:00:00,489.0
2021-06-28 23:00:00,453.0
2021-06-29 00:00:00,404.0
2021-06-29 01:00:00,359.0
2021-06-29 02:00:00,337.0
2021-06-29 03:00:00,327.0
2021-06-29 04:00:00,323.0
2021-06-29 05:00:00,329.0
2021-06-29 06:00:00,361.0
2021-06-29 07:00:00,405.0
2021-06-29 08:00:00,423.0
2021-06-29 09:00:00,432.0
2021-06-29 10:00:00,436.0
2021-06-29 11:00:00,438.0
2021-06-29 12:00:00,433.0
2021-06-29 13:00:00,427.0
2021-06-29 14:00:00,433.0
2021-06-29 15:00:00,465.0
2021-06-29 16:00:00,507.0
2021-06-29 17:00:00,510.0
2021-06-29 18:00:00,501.0
2021-06-29 19:00:00,495.0
2021-06-29 20:00:00,505.0
2021-06-29 21:00:00,507.0
2021-06-29 22:00:00,498.0
2021-06-29 23:00:00,470.0
2021-06-30 00:00:00,427.0
2021-06-30 01:00:00,384.0
2021-06-30 02:00:00,365.0
2021-06-30 03:00:00,357.0
2021-06-30 04:00:00,350.0
2021-06-30 05:00:00,354.0
2021-06-30 06:00:00,379.0
2021-06-30 07:00:00,413.0
2021-06-30 08:00:00,423.0
2021-06-30 09:00:00,423.0
2021-06-30 10:00:00,416.0
2021-06-30 11:00:00,407.0
2021-06-30 12:00:00,397.0
2021-06-30 13:00:00,390.0
2021-06-30 14:00:00,390.0
2021-06-30 15:00:00,409.0
2021-06-30 16:00:00,440.0
2021-06-30 17:00:00,440.0
2021-06-30 18:00:00,435.0
2021-06-30 19:00:00,437.0
2021-06-30 20:00:00,450.0
2021-06-30 21:00:00,461.0
2021-06-30 22:00:00,459.0
2021-06-30 23:00:00,438.0
2021-07-01 00:00:00,389.0
2021-07-01 01:00:00,348.0
2021-07-01 02:00:00,326.0
2021-07-01 03:00:00,315.0
2021-07-01 04:00:00,309.0
2021-07-01 05:00:00,310.0
2021-07-01 06:00:00,335.0
2021-07-01 07:00:00,367.0
2021-07-01 08:00:00,379.0
2021-07-01 09:00:00,380.0
2021-07-01 10:00:00,375.0
2021-07-01 11:00:00,366.0
2021-07-01 12:00:00,357.0
2021-07-01 13:00:00,350.0
2021-07-01 14:00:00,351.0
2021-07-01 15:00:00,371.0
2021-07-01 16:00:00,401.0
2021-07-01 17:00:00,404.0
2021-07-01 18:00:00,403.0
2021-07-01 19:00:00,410.0
2021-07-01 20:00:00,423.0
2021-07-01 21:00:00,433.0
2021-07-01 22:00:00,433.0
2021-07-01 23:00:00,412.0
2021-07-02 00:00:00,364.0
2021-07-02 01:00:00,317.0
2021-07-02 02:00:00,290.0
2021-07-02 03:00:00,278.0
2021-07-02 04:00:00,271.0
2021-07-02 05:00:00,273.0
2021-07-02 06:00:00,301.0
2021-07-02 07:00:00,335.0
2021-07-02 08:00:00,351.0
2021-07-02 09:00:00,356.0
2021-07-02 10:00:00,355.0
2021-07-02 11:00:00,350.0
2021-07-02 12:00:00,344.0
2021-07-02 13:00:00,339.0
2021-07-02 14:00:00,341.0
2021-07-02 15:00:00,358.0
2021-07-02 16:00:00,386.0
2021-07-02 17:00:00,397.0
2021-07-02 18:00:00,402.0
2021-07-02 19:00:00,403.0
2021-07-02 20:00:00,401.0
2021-07-02 21:00:00,396.0
2021-07-02 22:00:00,385.0
2021-07-02 23:00:00,372.0
2021-07-03 00:00:00,342.0
2021-07-03 01:00:00,306.0
2021-07-03 02:00:00,281.0
2021-07-03 03:00:00,267.0
2021-07-03 04:00:00,258.0
2021-07-03 05:00:00,255.0
2021-07-03 06:00:00,258.0
2021-07-03 07:00:00,276.0
2021-07-03 08:00:00,315.0
2021-07-03 09:00:00,353.0
2021-07-03 10:00:00,368.0
2021-07-03 11:00:00,365.0
2021-07-03 12:00:00,355.0
2021-07-03 13:00:00,345.0
2021-07-03 14:00:00,342.0
2021-07-03 15:00:00,346.0
2021-07-03 16:00:00,360.0
2021-07-03 17:00:00,377.0
2021-07-03 18:00:00,395.0
2021-07-03 19:00:00,399.0
2021-07-03 20:00:00,397.0
2021-07-03 21:00:00,387.0
2021-07-03 22:00:00,372.0
2021-07-03 23:00:00,355.0
2021-07-04 00:00:00,330.0
2021-07-04 01:00:00,299.0
2021-07-04 02:00:00,276.0
2021-07-04 03:00:00,262.0
2021-07-04 04:00:00,254.0
2021-07-04 05:00:00,250.0
2021-07-04 06:00:00,252.0
2021-07-04 07:00:00,265.0
2021-07-04 08:00:00,297.0
2021-07-04 09:00:00,337.0
2021-07-04 10:00:00,365.0
2021-07-04 11:00:00,373.0
2021-07-04 12:00:00,371.0
2021-07-04 13:00:00,367.0
2021-07-04 14:00:00,367.0
2021-07-04 15:00:00,374.0
2021-07-04 16:00:00,386.0
2021-07-04 17:00:00,398.0
2021-07-04 18:00:00,410.0
2021-07-04 19:00:00,416.0
2021-07-04 20:00:00,420.0
2021-07-04 21:00:00,420.0
2021-07-04 22:00:00,411.0
2021-07-04 23:00:00,387.0
2021-07-05 00:00:00,342.0
2021-07-05 01:00:00,298.0
2021-07-05 02:00:00,272.0
2021-07-05 03:00:00,257.0
2021-07-05 04:00:00,249.0
2021-07-05 05:00:00,251.0
2021-07-05 06:00:00,274.0
2021-07-05 07:00:00,305.0
2021-07-05 08:00:00,323.0
2021-07-05 09:00:00,333.0
2021-07-05 10:00:00,336.0
2021-07-05 11:00:00,335.0
2021-07-05 12:00:00,332.0
2021-07-05 13:00:00,329.0
2021-07-05 14:00:00,333.0
2021-07-05 15:00:00,358.0
2021-07-05 16:00:00,392.0
2021-07-05 17:00:00,395.0
2021-07-05 18:00:00,393.0
2021-07-05 19:00:00,397.0
2021-07-05 20:00:00,407.0
2021-07-05 21:00:00,412.0
2021-07-05 22:00:00,407.0
2021-07-05 23:00:00,379.0
2021-07-06 00:00:00,329.0
2021-07-06 01:00:00,286.0
2021-07-06 02:00:00,261.0
2021-07-06 03:00:00,247.0
2021-07-06 04:00:00,239.0
2021-07-06 05:00:00,241.0
2021-07-06 06:00:00,263.0
2021-07-06 07:00:00,293.0
2021-07-06 08:00:00,314.0
2021-07-06 09:00:00,328.0
2021-07-06 10:00:00,336.0
2021-07-06 11:00:00,339.0
2021-07-06 12:00:00,337.0
2021-07-06 13:00:00,337.0
2021-07-06 14:00:00,344.0
2021-07-06 15:00:00,370.0
2021-07-06 16:00:00,402.0
2021-07-06 17:00:00,406.0
2021-07-06 18:00:00,405.0
2021-07-06 19:00:00,404.0
2021-07-06 20:00:00,415.0
2021-07-06 21:00:00,415.0
2021-07-06 22:00:00,400.0
2021-07-06 23:00:00,377.0
2021-07-07 00:00:00,339.0
2021-07-07 01:00:00,291.0
2021-07-07 02:00:00,266.0
2021-07-07 03:00:00,254.0
2021-07-07 04:00:00,246.0
2021-07-07 05:00:00,248.0
2021-07-07 06:00:00,271.0
2021-07-07 07:00:00,300.0
2021-07-07 08:00:00,319.0
2021-07-07 09:00:00,333.0
2021-07-07 10:00:00,340.0
2021-07-07 11:00:00,341.0
2021-07-07 12:00:00,338.0
2021-07-07 13:00:00,336.0
2021-07-07 14:00:00,343.0
2021-07-07 15:00:00,370.0
2021-07-07 16:00:00,405.0
2021-07-07 17:00:00,408.0
2021-07-07 18:00:00,407.0
2021-07-07 19:00:00,413.0
2021-07-07 20:00:00,427.0
2021-07-07 21:00:00,422.0
2021-07-07 22:00:00,403.0
2021-07-07 23:00:00,379.0
2021-07-08 00:00:00,341.0
2021-07-08 01:00:00,295.0
2021-07-08 02:00:00,271.0
2021-07-08 03:00:00,258.0
2021-07-08 04:00:00,250.0
2021-07-08 05:00:00,253.0
2021-07-08 06:00:00,276.0
2021-07-08 07:00:00,305.0
2021-07-08 08:00:00,326.0
2021-07-08 09:00:00,340.0
2021-07-08 10:00:00,346.0
2021-07-08 11:00:00,346.0
2021-07-08 12:00:00,342.0
2021-07-08 13:00:00,340.0
2021-07-08 14:00:00,345.0
2021-07-08 15:00:00,367.0
2021-07-08 16:00:00,396.0
2021-07-08 17:00:00,401.0
2021-07-08 18:00:00,399.0
2021-07-08 19:00:00,402.0
2021-07-08 20:00:00,409.0
2021-07-08 21:00:00,412.0
2021-07-08 22:00:00,407.0
2021-07-08 23:00:00,386.0
2021-07-09 00:00:00,343.0
2021-07-09 01:00:00,299.0
2021-07-09 02:00:00,275.0
2021-07-09 03:00:00,263.0
2021-07-09 04:00:00,256.0
2021-07-09 05:00:00,257.0
2021-07-09 06:00:00,279.0
2021-07-09 07:00:00,308.0
2021-07-09 08:00:00,328.0
2021-07-09 09:00:00,343.0
2021-07-09 10:00:00,349.0
2021-07-09 11:00:00,347.0
2021-07-09 12:00:00,342.0
2021-07-09 13:00:00,338.0
2021-07-09 14:00:00,340.0
2021-07-09 15:00:00,358.0
2021-07-09 16:00:00,383.0
2021-07-09 17:00:00,394.0
2021-07-09 18:00:00,401.0
2021-07-09 19:00:00,406.0
2021-07-09 20:00:00,405.0
2021-07-09 21:00:00,397.0
2021-07-09 22:00:00,384.0
2021-07-09 23:00:00,365.0
2021-07-10 00:00:00,333.0
2021-07-10 01:00:00,299.0
2021-07-10 02:00:00,274.0
2021-07-10 03:00:00,260.0
2021-07-10 04:00:00,251.0
2021-07-10 05:00:00,248.0
2021-07-10 06:00:00,253.0
2021-07-10 07:00:00,270.0
2021-07-10 08:00:00,306.0
2021-07-10 09:00:00,348.0
2021-07-10 10:00:00,371.0
2021-07-10 11:00:00,377.0
2021-07-10 12:00:00,374.0
2021-07-10 13:00:00,371.0
2021-07-10 14:00:00,376.0
2021-07-10 15:00:00,386.0
2021-07-10 16:00:00,403.0
2021-07-10 17:00:00,421.0
2021-07-10 18:00:00,432.0
2021-07-10 19:00:00,429.0
2021-07-10 20:00:00,415.0
2021-07-10 21:00:00,396.0
2021-07-10 22:00:00,377.0
2021-07-10 23:00:00,362.0
2021-07-11 00:00:00,334.0
2021-07-11 01:00:00,301.0
2021-07-11 02:00:00,280.0
2021-07-11 03:00:00,266.0
2021-07-11 04:00:00,257.0
2021-07-11 05:00:00,253.0
2021-07-11 06:00:00,258.0
2021-07-11 07:00:00,272.0
2021-07-11 08:00:00,304.0
2021-07-11 09:00:00,347.0
2021-07-11 10:00:00,384.0
2021-07-11 11:00:00,399.0
2021-07-11 12:00:00,403.0
2021-07-11 13:00:00,404.0
2021-07-11 14:00:00,407.0
2021-07-11 15:00:00,414.0
2021-07-11 16:00:00,422.0
2021-07-11 17:00:00,425.0
2021-07-11 18:00:00,428.0
2021-07-11 19:00:00,433.0
2021-07-11 20:00:00,442.0
2021-07-11 21:00:00,427.0
2021-07-11 22:00:00,407.0
2021-07-11 23:00:00,382.0
2021-07-12 00:00:00,355.0
2021-07-12 01:00:00,313.0
2021-07-12 02:00:00,286.0
2021-07-12 03:00:00,274.0
2021-07-12 04:00:00,267.0
2021-07-12 05:00:00,269.0
2021-07-12 06:00:00,286.0
2021-07-12 07:00:00,311.0
2021-07-12 08:00:00,333.0
2021-07-12 09:00:00,352.0
2021-07-12 10:00:00,355.0
2021-07-12 11:00:00,349.0
2021-07-12 12:00:00,341.0
2021-07-12 13:00:00,335.0
2021-07-12 14:00:00,335.0
2021-07-12 15:00:00,350.0
2021-07-12 16:00:00,373.0
2021-07-12 17:00:00,376.0
2021-07-12 18:00:00,381.0
2021-07-12 19:00:00,387.0
2021-07-12 20:00:00,399.0
2021-07-12 21:00:00,405.0
2021-07-12 22:00:00,401.0
2021-07-12 23:00:00,381.0
2021-07-13 00:00:00,338.0
2021-07-13 01:00:00,295.0
2021-07-13 02:00:00,272.0
2021-07-13 03:00:00,260.0
2021-07-13 04:00:00,253.0
2021-07-13 05:00:00,254.0
2021-07-13 06:00:00,270.0
2021-07-13 07:00:00,294.0
2021-07-13 08:00:00,318.0
2021-07-13 09:00:00,338.0
2021-07-13 10:00:00,345.0
2021-07-13 11:00:00,342.0
2021-07-13 12:00:00,336.0
2021-07-13 13:00:00,330.0
2021-07-13 14:00:00,332.0
2021-07-13 15:00:00,350.0
2021-07-13 16:00:00,372.0
2021-07-13 17:00:00,376.0
2021-07-13 18:00:00,379.0
2021-07-13 19:00:00,387.0
2021-07-13 20:00:00,398.0
2021-07-13 21:00:00,405.0
2021-07-13 22:00:00,400.0
2021-07-13 23:00:00,378.0
2021-07-14 00:00:00,332.0
2021-07-14 01:00:00,290.0
2021-07-14 02:00:00,265.0
2021-07-14 03:00:00,253.0
2021-07-14 04:00:00,246.0
2021-07-14 05:00:00,246.0
2021-07-14 06:00:00,263.0
2021-07-14 07:00:00,288.0
2021-07-14 08:00:00,314.0
2021-07-14 09:00:00,337.0
2021-07-14 10:00:00,347.0
2021-07-14 11:00:00,348.0
2021-07-14 12:00:00,341.0
2021-07-14 13:00:00,335.0
2021-07-14 14:00:00,337.0
2021-07-14 15:00:00,353.0
2021-07-14 16:00:00,376.0
2021-07-14 17:00:00,381.0
2021-07-14 18:00:00,383.0
2021-07-14 19:00:00,389.0
2021-07-14 20:00:00,400.0
2021-07-14 21:00:00,403.0
2021-07-14 22:00:00,396.0
2021-07-14 23:00:00,372.0
2021-07-15 00:00:00,326.0
2021-07-15 01:00:00,286.0
2021-07-15 02:00:00,264.0
2021-07-15 03:00:00,252.0
2021-07-15 04:00:00,245.0
2021-07-15 05:00:00,247.0
2021-07-15 06:00:00,263.0
2021-07-15 07:00:00,289.0
2021-07-15 08:00:00,317.0
2021-07-15 09:00:00,344.0
2021-07-15 10:00:00,358.0
2021-07-15 11:00:00,365.0
2021-07-15 12:00:00,364.0
2021-07-15 13:00:00,363.0
2021-07-15 14:00:00,364.0
2021-07-15 15:00:00,381.0
2021-07-15 16:00:00,403.0
2021-07-15 17:00:00,407.0
2021-07-15 18:00:00,409.0
2021-07-15 19:00:00,410.0
2021-07-15 20:00:00,419.0
2021-07-15 21:00:00,422.0
2021-07-15 22:00:00,415.0
2021-07-15 23:00:00,396.0
2021-07-16 00:00:00,356.0
2021-07-16 01:00:00,317.0
2021-07-16 02:00:00,295.0
2021-07-16 03:00:00,283.0
2021-07-16 04:00:00,277.0
2021-07-16 05:00:00,279.0
2021-07-16 06:00:00,295.0
2021-07-16 07:00:00,318.0
2021-07-16 08:00:00,342.0
2021-07-16 09:00:00,366.0
2021-07-16 10:00:00,377.0
2021-07-16 11:00:00,378.0
2021-07-16 12:00:00,372.0
2021-07-16 13:00:00,365.0
2021-07-16 14:00:00,366.0
2021-07-16 15:00:00,380.0
2021-07-16 16:00:00,398.0
2021-07-16 17:00:00,408.0
2021-07-16 18:00:00,417.0
2021-07-16 19:00:00,419.0
2021-07-16 20:00:00,417.0
2021-07-16 21:00:00,407.0
2021-07-16 22:00:00,395.0
2021-07-16 23:00:00,378.0
2021-07-17 00:00:00,347.0
2021-07-17 01:00:00,313.0
2021-07-17 02:00:00,292.0
2021-07-17 03:00:00,280.0
2021-07-17 04:00:00,274.0
2021-07-17 05:00:00,271.0
2021-07-17 06:00:00,275.0
2021-07-17 07:00:00,291.0
2021-07-17 08:00:00,326.0
2021-07-17 09:00:00,368.0
2021-07-17 10:00:00,395.0
2021-07-17 11:00:00,404.0
2021-07-17 12:00:00,403.0
2021-07-17 13:00:00,399.0
2021-07-17 14:00:00,400.0
2021-07-17 15:00:00,411.0
2021-07-17 16:00:00,433.0
2021-07-17 17:00:00,454.0
2021-07-17 18:00:00,470.0
2021-07-17 19:00:00,470.0
2021-07-17 20:00:00,456.0
2021-07-17 21:00:00,438.0
2021-07-17 22:00:00,422.0
2021-07-17 23:00:00,407.0
2021-07-18 00:00:00,377.0
2021-07-18 01:00:00,349.0
2021-07-18 02:00:00,332.0
2021-07-18 03:00:00,322.0
2021-07-18 04:00:00,314.0
2021-07-18 05:00:00,311.0
2021-07-18 06:00:00,316.0
2021-07-18 07:00:00,332.0
2021-07-18 08:00:00,365.0
2021-07-18 09:00:00,413.0
2021-07-18 10:00:00,454.0
2021-07-18 11:00:00,477.0
2021-07-18 12:00:00,488.0
2021-07-18 13:00:00,492.0
2021-07-18 14:00:00,495.0
2021-07-18 15:00:00,505.0
2021-07-18 16:00:00,510.0
2021-07-18 17:00:00,509.0
2021-07-18 18:00:00,509.0
2021-07-18 19:00:00,508.0
2021-07-18 20:00:00,507.0
2021-07-18 21:00:00,501.0
2021-07-18 22:00:00,489.0
2021-07-18 23:00:00,465.0
2021-07-19 00:00:00,421.0
2021-07-19 01:00:00,383.0
2021-07-19 02:00:00,361.0
2021-07-19 03:00:00,352.0
2021-07-19 04:00:00,346.0
2021-07-19 05:00:00,347.0
2021-07-19 06:00:00,371.0
2021-07-19 07:00:00,393.0
2021-07-19 08:00:00,420.0
2021-07-19 09:00:00,449.0
2021-07-19 10:00:00,464.0
2021-07-19 11:00:00,463.0
2021-07-19 12:00:00,453.0
2021-07-19 13:00:00,445.0
2021-07-19 14:00:00,443.0
2021-07-19 15:00:00,460.0
2021-07-19 16:00:00,482.0
2021-07-19 17:00:00,488.0
2021-07-19 18:00:00,493.0
2021-07-19 19:00:00,499.0
2021-07-19 20:00:00,509.0
2021-07-19 21:00:00,507.0
2021-07-19 22:00:00,493.0
2021-07-19 23:00:00,464.0
2021-07-20 00:00:00,416.0
2021-07-20 01:00:00,378.0
2021-07-20 02:00:00,356.0
2021-07-20 03:00:00,345.0
2021-07-20 04:00:00,338.0
2021-07-20 05:00:00,339.0
2021-07-20 06:00:00,355.0
2021-07-20 07:00:00,379.0
2021-07-20 08:00:00,409.0
2021-07-20 09:00:00,438.0
2021-07-20 10:00:00,450.0
2021-07-20 11:00:00,448.0
2021-07-20 12:00:00,439.0
2021-07-20 13:00:00,429.0
2021-07-20 14:00:00,427.0
2021-07-20 15:00:00,441.0
2021-07-20 16:00:00,458.0
2021-07-20 17:00:00,461.0
2021-07-20 18:00:00,464.0
2021-07-20 19:00:00,468.0
2021-07-20 20:00:00,478.0
2021-07-20 21:00:00,482.0
2021-07-20 22:00:00,478.0
2021-07-20 23:00:00,457.0
2021-07-21 00:00:00,415.0
2021-07-21 01:00:00,378.0
2021-07-21 02:00:00,359.0
2021-07-21 03:00:00,351.0
2021-07-21 04:00:00,345.0
2021-07-21 05:00:00,347.0
2021-07-21 06:00:00,360.0
2021-07-21 07:00:00,380.0
2021-07-21 08:00:00,401.0
2021-07-21 09:00:00,422.0
2021-07-21 10:00:00,429.0
2021-07-21 11:00:00,421.0
2021-07-21 12:00:00,407.0
2021-07-21 13:00:00,394.0
2021-07-21 14:00:00,390.0
2021-07-21 15:00:00,402.0
2021-07-21 16:00:00,417.0
2021-07-21 17:00:00,420.0
2021-07-21 18:00:00,425.0
2021-07-21 19:00:00,434.0
2021-07-21 20:00:00,447.0
2021-07-21 21:00:00,451.0
2021-07-21 22:00:00,445.0
2021-07-21 23:00:00,423.0
2021-07-22 00:00:00,383.0
2021-07-22 01:00:00,346.0
2021-07-22 02:00:00,327.0
2021-07-22 03:00:00,318.0
2021-07-22 04:00:00,311.0
2021-07-22 05:00:00,310.0
2021-07-22 06:00:00,325.0
2021-07-22 07:00:00,348.0
2021-07-22 08:00:00,377.0
2021-07-22 09:00:00,408.0
2021-07-22 10:00:00,425.0
2021-07-22 11:00:00,429.0
2021-07-22 12:00:00,426.0
2021-07-22 13:00:00,422.0
2021-07-22 14:00:00,424.0
2021-07-22 15:00:00,440.0
2021-07-22 16:00:00,460.0
2021-07-22 17:00:00,465.0
2021-07-22 18:00:00,468.0
2021-07-22 19:00:00,471.0
2021-07-22 20:00:00,477.0
2021-07-22 21:00:00,475.0
2021-07-22 22:00:00,467.0
2021-07-22 23:00:00,445.0
2021-07-23 00:00:00,405.0
2021-07-23 01:00:00,368.0
2021-07-23 02:00:00,346.0
2021-07-23 03:00:00,336.0
2021-07-23 04:00:00,329.0
2021-07-23 05:00:00,329.0
2021-07-23 06:00:00,343.0
2021-07-23 07:00:00,364.0
2021-07-23 08:00:00,390.0
2021-07-23 09:00:00,414.0
2021-07-23 10:00:00,421.0
2021-07-23 11:00:00,415.0
2021-07-23 12:00:00,400.0
2021-07-23 13:00:00,388.0
2021-07-23 14:00:00,382.0
2021-07-23 15:00:00,386.0
2021-07-23 16:00:00,397.0
2021-07-23 17:00:00,403.0
2021-07-23 18:00:00,410.0
2021-07-23 19:00:00,413.0
2021-07-23 20:00:00,416.0
2021-07-23 21:00:00,414.0
2021-07-23 22:00:00,409.0
2021-07-23 23:00:00,400.0
2021-07-24 00:00:00,369.0
2021-07-24 01:00:00,337.0
2021-07-24 02:00:00,318.0
2021-07-24 03:00:00,308.0
2021-07-24 04:00:00,301.0
2021-07-24 05:00:00,297.0
2021-07-24 06:00:00,300.0
2021-07-24 07:00:00,311.0
2021-07-24 08:00:00,339.0
2021-07-24 09:00:00,374.0
2021-07-24 10:00:00,388.0
2021-07-24 11:00:00,385.0
2021-07-24 12:00:00,373.0
2021-07-24 13:00:00,360.0
2021-07-24 14:00:00,352.0
2021-07-24 15:00:00,353.0
2021-07-24 16:00:00,362.0
2021-07-24 17:00:00,375.0
2021-07-24 18:00:00,389.0
2021-07-24 19:00:00,395.0
2021-07-24 20:00:00,392.0
2021-07-24 21:00:00,385.0
2021-07-24 22:00:00,378.0
2021-07-24 23:00:00,365.0
2021-07-25 00:00:00,337.0
2021-07-25 01:00:00,308.0
2021-07-25 02:00:00,289.0
2021-07-25 03:00:00,279.0
2021-07-25 04:00:00,270.0
2021-07-25 05:00:00,265.0
2021-07-25 06:00:00,267.0
2021-07-25 07:00:00,278.0
2021-07-25 08:00:00,307.0
2021-07-25 09:00:00,345.0
2021-07-25 10:00:00,367.0
2021-07-25 11:00:00,374.0
2021-07-25 12:00:00,367.0
2021-07-25 13:00:00,358.0
2021-07-25 14:00:00,354.0
2021-07-25 15:00:00,358.0
2021-07-25 16:00:00,363.0
2021-07-25 17:00:00,372.0
2021-07-25 18:00:00,382.0
2021-07-25 19:00:00,391.0
2021-07-25 20:00:00,400.0
2021-07-25 21:00:00,403.0
2021-07-25 22:00:00,399.0
2021-07-25 23:00:00,382.0
2021-07-26 00:00:00,339.0
2021-07-26 01:00:00,300.0
2021-07-26 02:00:00,278.0
2021-07-26 03:00:00,266.0
2021-07-26 04:00:00,260.0
2021-07-26 05:00:00,259.0
2021-07-26 06:00:00,271.0
2021-07-26 07:00:00,292.0
2021-07-26 08:00:00,318.0
2021-07-26 09:00:00,344.0
2021-07-26 10:00:00,350.0
2021-07-26 11:00:00,347.0
2021-07-26 12:00:00,337.0
2021-07-26 13:00:00,330.0
2021-07-26 14:00:00,331.0
2021-07-26 15:00:00,343.0
2021-07-26 16:00:00,361.0
2021-07-26 17:00:00,368.0
2021-07-26 18:00:00,374.0
2021-07-26 19:00:00,379.0
2021-07-26 20:00:00,387.0
2021-07-26 21:00:00,390.0
2021-07-26 22:00:00,390.0
2021-07-26 23:00:00,374.0
2021-07-27 00:00:00,330.0
2021-07-27 01:00:00,288.0
2021-07-27 02:00:00,263.0
2021-07-27 03:00:00,251.0
2021-07-27 04:00:00,243.0
2021-07-27 05:00:00,241.0
2021-07-27 06:00:00,252.0
2021-07-27 07:00:00,273.0
2021-07-27 08:00:00,299.0
2021-07-27 09:00:00,325.0
2021-07-27 10:00:00,338.0
2021-07-27 11:00:00,339.0
2021-07-27 12:00:00,335.0
2021-07-27 13:00:00,331.0
2021-07-27 14:00:00,335.0
2021-07-27 15:00:00,352.0
2021-07-27 16:00:00,375.0
2021-07-27 17:00:00,381.0
2021-07-27 18:00:00,383.0
2021-07-27 19:00:00,386.0
2021-07-27 20:00:00,392.0
2021-07-27 21:00:00,393.0
2021-07-27 22:00:00,387.0
2021-07-27 23:00:00,363.0
2021-07-28 00:00:00,320.0
2021-07-28 01:00:00,281.0
2021-07-28 02:00:00,259.0
2021-07-28 03:00:00,249.0
2021-07-28 04:00:00,241.0
2021-07-28 05:00:00,239.0
2021-07-28 06:00:00,251.0
2021-07-28 07:00:00,274.0
2021-07-28 08:00:00,302.0
2021-07-28 09:00:00,331.0
2021-07-28 10:00:00,341.0
2021-07-28 11:00:00,342.0
2021-07-28 12:00:00,336.0
2021-07-28 13:00:00,333.0
2021-07-28 14:00:00,336.0
2021-07-28 15:00:00,351.0
2021-07-28 16:00:00,372.0
2021-07-28 17:00:00,381.0
2021-07-28 18:00:00,386.0
2021-07-28 19:00:00,388.0
2021-07-28 20:00:00,391.0
2021-07-28 21:00:00,390.0
2021-07-28 22:00:00,387.0
2021-07-28 23:00:00,368.0
2021-07-29 00:00:00,324.0
2021-07-29 01:00:00,284.0
2021-07-29 02:00:00,262.0
2021-07-29 03:00:00,250.0
2021-07-29 04:00:00,242.0
2021-07-29 05:00:00,240.0
2021-07-29 06:00:00,251.0
2021-07-29 07:00:00,275.0
2021-07-29 08:00:00,304.0
2021-07-29 09:00:00,334.0
2021-07-29 10:00:00,344.0
2021-07-29 11:00:00,345.0
2021-07-29 12:00:00,337.0
2021-07-29 13:00:00,332.0
2021-07-29 14:00:00,336.0
2021-07-29 15:00:00,352.0
2021-07-29 16:00:00,376.0
2021-07-29 17:00:00,383.0
2021-07-29 18:00:00,385.0
2021-07-29 19:00:00,388.0
2021-07-29 20:00:00,393.0
2021-07-29 21:00:00,393.0
2021-07-29 22:00:00,389.0
2021-07-29 23:00:00,371.0
2021-07-30 00:00:00,327.0
2021-07-30 01:00:00,289.0
2021-07-30 02:00:00,266.0
2021-07-30 03:00:00,257.0
2021-07-30 04:00:00,251.0
2021-07-30 05:00:00,250.0
2021-07-30 06:00:00,263.0
2021-07-30 07:00:00,289.0
2021-07-30 08:00:00,321.0
2021-07-30 09:00:00,354.0
2021-07-30 10:00:00,372.0
2021-07-30 11:00:00,376.0
2021-07-30 12:00:00,371.0
2021-07-30 13:00:00,368.0
2021-07-30 14:00:00,370.0
2021-07-30 15:00:00,381.0
2021-07-30 16:00:00,399.0
2021-07-30 17:00:00,411.0
2021-07-30 18:00:00,424.0
2021-07-30 19:00:00,432.0
2021-07-30 20:00:00,433.0
2021-07-30 21:00:00,425.0
2021-07-30 22:00:00,414.0
2021-07-30 23:00:00,394.0
2021-07-31 00:00:00,359.0
2021-07-31 01:00:00,325.0
2021-07-31 02:00:00,305.0
2021-07-31 03:00:00,295.0
2021-07-31 04:00:00,290.0
2021-07-31 05:00:00,286.0
2021-07-31 06:00:00,290.0
2021-07-31 07:00:00,307.0
2021-07-31 08:00:00,343.0
2021-07-31 09:00:00,385.0
2021-07-31 10:00:00,411.0
2021-07-31 11:00:00,417.0
2021-07-31 12:00:00,411.0
2021-07-31 13:00:00,403.0
2021-07-31 14:00:00,402.0
2021-07-31 15:00:00,408.0
2021-07-31 16:00:00,422.0
2021-07-31 17:00:00,439.0
2021-07-31 18:00:00,456.0
2021-07-31 19:00:00,462.0
2021-07-31 20:00:00,456.0
2021-07-31 21:00:00,442.0
2021-07-31 22:00:00,430.0
2021-07-31 23:00:00,410.0
2021-08-01 00:00:00,381.0
2021-08-01 01:00:00,349.0
2021-08-01 02:00:00,329.0
2021-08-01 03:00:00,319.0
2021-08-01 04:00:00,315.0
2021-08-01 05:00:00,310.0
2021-08-01 06:00:00,314.0
2021-08-01 07:00:00,327.0
2021-08-01 08:00:00,359.0
2021-08-01 09:00:00,402.0
2021-08-01 10:00:00,429.0
2021-08-01 11:00:00,442.0
2021-08-01 12:00:00,441.0
2021-08-01 13:00:00,435.0
2021-08-01 14:00:00,435.0
2021-08-01 15:00:00,443.0
2021-08-01 16:00:00,450.0
2021-08-01 17:00:00,455.0
2021-08-01 18:00:00,465.0
2021-08-01 19:00:00,475.0
2021-08-01 20:00:00,482.0
2021-08-01 21:00:00,484.0
2021-08-01 22:00:00,476.0
2021-08-01 23:00:00,444.0
2021-08-02 00:00:00,397.0
2021-08-02 01:00:00,359.0
2021-08-02 02:00:00,341.0
2021-08-02 03:00:00,333.0
2021-08-02 04:00:00,329.0
2021-08-02 05:00:00,330.0
2021-08-02 06:00:00,352.0
2021-08-02 07:00:00,380.0
2021-08-02 08:00:00,398.0
2021-08-02 09:00:00,412.0
2021-08-02 10:00:00,418.0
2021-08-02 11:00:00,419.0
2021-08-02 12:00:00,412.0
2021-08-02 13:00:00,407.0
2021-08-02 14:00:00,408.0
2021-08-02 15:00:00,429.0
2021-08-02 16:00:00,456.0
2021-08-02 17:00:00,457.0
2021-08-02 18:00:00,453.0
2021-08-02 19:00:00,456.0
2021-08-02 20:00:00,467.0
2021-08-02 21:00:00,474.0
2021-08-02 22:00:00,473.0
2021-08-02 23:00:00,448.0
2021-08-03 00:00:00,399.0
2021-08-03 01:00:00,362.0
2021-08-03 02:00:00,343.0
2021-08-03 03:00:00,336.0
2021-08-03 04:00:00,333.0
2021-08-03 05:00:00,337.0
2021-08-03 06:00:00,356.0
2021-08-03 07:00:00,381.0
2021-08-03 08:00:00,396.0
2021-08-03 09:00:00,412.0
2021-08-03 10:00:00,416.0
2021-08-03 11:00:00,410.0
2021-08-03 12:00:00,403.0
2021-08-03 13:00:00,395.0
2021-08-03 14:00:00,396.0
2021-08-03 15:00:00,416.0
2021-08-03 16:00:00,442.0
2021-08-03 17:00:00,445.0
2021-08-03 18:00:00,444.0
2021-08-03 19:00:00,448.0
2021-08-03 20:00:00,459.0
2021-08-03 21:00:00,466.0
2021-08-03 22:00:00,468.0
2021-08-03 23:00:00,445.0
2021-08-04 00:00:00,397.0
2021-08-04 01:00:00,360.0
2021-08-04 02:00:00,344.0
2021-08-04 03:00:00,338.0
2021-08-04 04:00:00,336.0
2021-08-04 05:00:00,337.0
2021-08-04 06:00:00,358.0
2021-08-04 07:00:00,384.0
2021-08-04 08:00:00,401.0
2021-08-04 09:00:00,411.0
2021-08-04 10:00:00,410.0
2021-08-04 11:00:00,403.0
2021-08-04 12:00:00,392.0
2021-08-04 13:00:00,384.0
2021-08-04 14:00:00,385.0
2021-08-04 15:00:00,404.0
2021-08-04 16:00:00,431.0
2021-08-04 17:00:00,434.0
2021-08-04 18:00:00,435.0
2021-08-04 19:00:00,440.0
2021-08-04 20:00:00,452.0
2021-08-04 21:00:00,459.0
2021-08-04 22:00:00,456.0
2021-08-04 23:00:00,425.0
2021-08-05 00:00:00,379.0
2021-08-05 01:00:00,342.0
2021-08-05 02:00:00,325.0
2021-08-05 03:00:00,318.0
2021-08-05 04:00:00,316.0
2021-08-05 05:00:00,317.0
2021-08-05 06:00:00,335.0
2021-08-05 07:00:00,360.0
2021-08-05 08:00:00,378.0
2021-08-05 09:00:00,391.0
2021-08-05 10:00:00,394.0
2021-08-05 11:00:00,384.0
2021-08-05 12:00:00,374.0
2021-08-05 13:00:00,365.0
2021-08-05 14:00:00,364.0
2021-08-05 15:00:00,385.0
2021-08-05 16:00:00,410.0
2021-08-05 17:00:00,413.0
2021-08-05 18:00:00,423.0
2021-08-05 19:00:00,429.0
2021-08-05 20:00:00,437.0
2021-08-05 21:00:00,441.0
2021-08-05 22:00:00,438.0
2021-08-05 23:00:00,412.0
2021-08-06 00:00:00,361.0
2021-08-06 01:00:00,324.0
2021-08-06 02:00:00,307.0
2021-08-06 03:00:00,299.0
2021-08-06 04:00:00,296.0
2021-08-06 05:00:00,296.0
2021-08-06 06:00:00,313.0
2021-08-06 07:00:00,340.0
2021-08-06 08:00:00,362.0
2021-08-06 09:00:00,378.0
2021-08-06 10:00:00,382.0
2021-08-06 11:00:00,374.0
2021-08-06 12:00:00,364.0
2021-08-06 13:00:00,359.0
2021-08-06 14:00:00,358.0
2021-08-06 15:00:00,368.0
2021-08-06 16:00:00,387.0
2021-08-06 17:00:00,395.0
2021-08-06 18:00:00,400.0
2021-08-06 19:00:00,405.0
2021-08-06 20:00:00,406.0
2021-08-06 21:00:00,401.0
2021-08-06 22:00:00,397.0
2021-08-06 23:00:00,377.0
2021-08-07 00:00:00,342.0
2021-08-07 01:00:00,308.0
2021-08-07 02:00:00,288.0
2021-08-07 03:00:00,278.0
2021-08-07 04:00:00,275.0
2021-08-07 05:00:00,270.0
2021-08-07 06:00:00,273.0
2021-08-07 07:00:00,290.0
2021-08-07 08:00:00,326.0
2021-08-07 09:00:00,366.0
2021-08-07 10:00:00,386.0
2021-08-07 11:00:00,385.0
2021-08-07 12:00:00,377.0
2021-08-07 13:00:00,368.0
2021-08-07 14:00:00,359.0
2021-08-07 15:00:00,362.0
2021-08-07 16:00:00,372.0
2021-08-07 17:00:00,386.0
2021-08-07 18:00:00,403.0
2021-08-07 19:00:00,409.0
2021-08-07 20:00:00,405.0
2021-08-07 21:00:00,394.0
2021-08-07 22:00:00,386.0
2021-08-07 23:00:00,364.0
2021-08-08 00:00:00,331.0
2021-08-08 01:00:00,300.0
2021-08-08 02:00:00,281.0
2021-08-08 03:00:00,272.0
2021-08-08 04:00:00,268.0
2021-08-08 05:00:00,263.0
2021-08-08 06:00:00,264.0
2021-08-08 07:00:00,278.0
2021-08-08 08:00:00,311.0
2021-08-08 09:00:00,356.0
2021-08-08 10:00:00,392.0
2021-08-08 11:00:00,404.0
2021-08-08 12:00:00,404.0
2021-08-08 13:00:00,400.0
2021-08-08 14:00:00,399.0
2021-08-08 15:00:00,407.0
2021-08-08 16:00:00,414.0
2021-08-08 17:00:00,418.0
2021-08-08 18:00:00,426.0
2021-08-08 19:00:00,434.0
2021-08-08 20:00:00,442.0
2021-08-08 21:00:00,445.0
2021-08-08 22:00:00,442.0
2021-08-08 23:00:00,403.0
2021-08-09 00:00:00,347.0
2021-08-09 01:00:00,308.0
2021-08-09 02:00:00,288.0
2021-08-09 03:00:00,280.0
2021-08-09 04:00:00,276.0
2021-08-09 05:00:00,277.0
2021-08-09 06:00:00,306.0
2021-08-09 07:00:00,340.0
2021-08-09 08:00:00,349.0
2021-08-09 09:00:00,354.0
2021-08-09 10:00:00,353.0
2021-08-09 11:00:00,350.0
2021-08-09 12:00:00,343.0
2021-08-09 13:00:00,338.0
2021-08-09 14:00:00,342.0
2021-08-09 15:00:00,368.0
2021-08-09 16:00:00,406.0
2021-08-09 17:00:00,407.0
2021-08-09 18:00:00,403.0
2021-08-09 19:00:00,411.0
2021-08-09 20:00:00,426.0
2021-08-09 21:00:00,435.0
2021-08-09 22:00:00,433.0
2021-08-09 23:00:00,395.0
2021-08-10 00:00:00,335.0
2021-08-10 01:00:00,294.0
2021-08-10 02:00:00,274.0
2021-08-10 03:00:00,266.0
2021-08-10 04:00:00,261.0
2021-08-10 05:00:00,263.0
2021-08-10 06:00:00,289.0
2021-08-10 07:00:00,324.0
2021-08-10 08:00:00,338.0
2021-08-10 09:00:00,346.0
2021-08-10 10:00:00,349.0
2021-08-10 11:00:00,349.0
2021-08-10 12:00:00,344.0
2021-08-10 13:00:00,341.0
2021-08-10 14:00:00,347.0
2021-08-10 15:00:00,379.0
2021-08-10 16:00:00,424.0
2021-08-10 17:00:00,427.0
2021-08-10 18:00:00,426.0
2021-08-10 19:00:00,426.0
2021-08-10 20:00:00,435.0
2021-08-10 21:00:00,443.0
2021-08-10 22:00:00,440.0
2021-08-10 23:00:00,401.0
2021-08-11 00:00:00,341.0
2021-08-11 01:00:00,300.0
2021-08-11 02:00:00,281.0
2021-08-11 03:00:00,272.0
2021-08-11 04:00:00,268.0
2021-08-11 05:00:00,269.0
2021-08-11 06:00:00,296.0
2021-08-11 07:00:00,336.0
2021-08-11 08:00:00,349.0
2021-08-11 09:00:00,358.0
2021-08-11 10:00:00,361.0
2021-08-11 11:00:00,361.0
2021-08-11 12:00:00,355.0
2021-08-11 13:00:00,351.0
2021-08-11 14:00:00,355.0
2021-08-11 15:00:00,382.0
2021-08-11 16:00:00,418.0
2021-08-11 17:00:00,417.0
2021-08-11 18:00:00,413.0
2021-08-11 19:00:00,418.0
2021-08-11 20:00:00,435.0
2021-08-11 21:00:00,448.0
2021-08-11 22:00:00,446.0
2021-08-11 23:00:00,407.0
2021-08-12 00:00:00,350.0
2021-08-12 01:00:00,308.0
2021-08-12 02:00:00,288.0
2021-08-12 03:00:00,279.0
2021-08-12 04:00:00,276.0
2021-08-12 05:00:00,275.0
2021-08-12 06:00:00,301.0
2021-08-12 07:00:00,341.0
2021-08-12 08:00:00,355.0
2021-08-12 09:00:00,362.0
2021-08-12 10:00:00,364.0
2021-08-12 11:00:00,361.0
2021-08-12 12:00:00,354.0
2021-08-12 13:00:00,348.0
2021-08-12 14:00:00,351.0
2021-08-12 15:00:00,378.0
2021-08-12 16:00:00,415.0
2021-08-12 17:00:00,419.0
2021-08-12 18:00:00,421.0
2021-08-12 19:00:00,427.0
2021-08-12 20:00:00,439.0
2021-08-12 21:00:00,450.0
2021-08-12 22:00:00,442.0
2021-08-12 23:00:00,402.0
2021-08-13 00:00:00,346.0
2021-08-13 01:00:00,306.0
2021-08-13 02:00:00,286.0
2021-08-13 03:00:00,278.0
2021-08-13 04:00:00,274.0
2021-08-13 05:00:00,275.0
2021-08-13 06:00:00,300.0
2021-08-13 07:00:00,339.0
2021-08-13 08:00:00,355.0
2021-08-13 09:00:00,368.0
2021-08-13 10:00:00,372.0
2021-08-13 11:00:00,373.0
2021-08-13 12:00:00,368.0
2021-08-13 13:00:00,364.0
2021-08-13 14:00:00,368.0
2021-08-13 15:00:00,388.0
2021-08-13 16:00:00,421.0
2021-08-13 17:00:00,436.0
2021-08-13 18:00:00,447.0
2021-08-13 19:00:00,452.0
2021-08-13 20:00:00,449.0
2021-08-13 21:00:00,439.0
2021-08-13 22:00:00,422.0
2021-08-13 23:00:00,392.0
2021-08-14 00:00:00,353.0
2021-08-14 01:00:00,317.0
2021-08-14 02:00:00,298.0
2021-08-14 03:00:00,288.0
2021-08-14 04:00:00,285.0
2021-08-14 05:00:00,282.0
2021-08-14 06:00:00,286.0
2021-08-14 07:00:00,307.0
2021-08-14 08:00:00,352.0
2021-08-14 09:00:00,406.0
2021-08-14 10:00:00,442.0
2021-08-14 11:00:00,456.0
2021-08-14 12:00:00,457.0
2021-08-14 13:00:00,454.0
2021-08-14 14:00:00,454.0
2021-08-14 15:00:00,467.0
2021-08-14 16:00:00,483.0
2021-08-14 17:00:00,499.0
2021-08-14 18:00:00,516.0
2021-08-14 19:00:00,514.0
2021-08-14 20:00:00,498.0
2021-08-14 21:00:00,478.0
2021-08-14 22:00:00,454.0
2021-08-14 23:00:00,425.0
2021-08-15 00:00:00,391.0
2021-08-15 01:00:00,362.0
2021-08-15 02:00:00,339.0
2021-08-15 03:00:00,329.0
2021-08-15 04:00:00,324.0
2021-08-15 05:00:00,320.0
2021-08-15 06:00:00,321.0
2021-08-15 07:00:00,336.0
2021-08-15 08:00:00,372.0
2021-08-15 09:00:00,425.0
2021-08-15 10:00:00,465.0
2021-08-15 11:00:00,480.0
2021-08-15 12:00:00,481.0
2021-08-15 13:00:00,480.0
2021-08-15 14:00:00,484.0
2021-08-15 15:00:00,500.0
2021-08-15 16:00:00,513.0
2021-08-15 17:00:00,518.0
2021-08-15 18:00:00,524.0
2021-08-15 19:00:00,532.0
2021-08-15 20:00:00,540.0
2021-08-15 21:00:00,535.0
2021-08-15 22:00:00,512.0
2021-08-15 23:00:00,459.0
2021-08-16 00:00:00,395.0
2021-08-16 01:00:00,357.0
2021-08-16 02:00:00,340.0
2021-08-16 03:00:00,333.0
2021-08-16 04:00:00,332.0
2021-08-16 05:00:00,337.0
2021-08-16 06:00:00,378.0
2021-08-16 07:00:00,436.0
2021-08-16 08:00:00,434.0
2021-08-16 09:00:00,425.0
2021-08-16 10:00:00,420.0
2021-08-16 11:00:00,413.0
2021-08-16 12:00:00,405.0
2021-08-16 13:00:00,399.0
2021-08-16 14:00:00,406.0
2021-08-16 15:00:00,443.0
2021-08-16 16:00:00,491.0
2021-08-16 17:00:00,491.0
2021-08-16 18:00:00,484.0
2021-08-16 19:00:00,489.0
2021-08-16 20:00:00,510.0
2021-08-16 21:00:00,523.0
2021-08-16 22:00:00,505.0
2021-08-16 23:00:00,455.0
2021-08-17 00:00:00,393.0
2021-08-17 01:00:00,354.0
2021-08-17 02:00:00,337.0
2021-08-17 03:00:00,331.0
2021-08-17 04:00:00,331.0
2021-08-17 05:00:00,335.0
2021-08-17 06:00:00,374.0
2021-08-17 07:00:00,425.0
2021-08-17 08:00:00,420.0
2021-08-17 09:00:00,408.0
2021-08-17 10:00:00,399.0
2021-08-17 11:00:00,395.0
2021-08-17 12:00:00,390.0
2021-08-17 13:00:00,387.0
2021-08-17 14:00:00,396.0
2021-08-17 15:00:00,434.0
2021-08-17 16:00:00,483.0
2021-08-17 17:00:00,479.0
2021-08-17 18:00:00,470.0
2021-08-17 19:00:00,475.0
2021-08-17 20:00:00,497.0
2021-08-17 21:00:00,518.0
2021-08-17 22:00:00,509.0
2021-08-17 23:00:00,455.0
2021-08-18 00:00:00,392.0
2021-08-18 01:00:00,353.0
2021-08-18 02:00:00,335.0
2021-08-18 03:00:00,329.0
2021-08-18 04:00:00,327.0
2021-08-18 05:00:00,333.0
2021-08-18 06:00:00,372.0
2021-08-18 07:00:00,429.0
2021-08-18 08:00:00,430.0
2021-08-18 09:00:00,426.0
2021-08-18 10:00:00,426.0
2021-08-18 11:00:00,428.0
2021-08-18 12:00:00,427.0
2021-08-18 13:00:00,430.0
2021-08-18 14:00:00,444.0
2021-08-18 15:00:00,488.0
2021-08-18 16:00:00,539.0
2021-08-18 17:00:00,543.0
2021-08-18 18:00:00,539.0
2021-08-18 19:00:00,547.0
2021-08-18 20:00:00,562.0
2021-08-18 21:00:00,565.0
2021-08-18 22:00:00,540.0
2021-08-18 23:00:00,484.0
2021-08-19 00:00:00,424.0
2021-08-19 01:00:00,385.0
2021-08-19 02:00:00,370.0
2021-08-19 03:00:00,364.0
2021-08-19 04:00:00,362.0
2021-08-19 05:00:00,367.0
2021-08-19 06:00:00,407.0
2021-08-19 07:00:00,463.0
2021-08-19 08:00:00,466.0
2021-08-19 09:00:00,462.0
2021-08-19 10:00:00,459.0
2021-08-19 11:00:00,458.0
2021-08-19 12:00:00,454.0
2021-08-19 13:00:00,454.0
2021-08-19 14:00:00,463.0
2021-08-19 15:00:00,502.0
2021-08-19 16:00:00,551.0
2021-08-19 17:00:00,551.0
2021-08-19 18:00:00,548.0
2021-08-19 19:00:00,555.0
2021-08-19 20:00:00,569.0
2021-08-19 21:00:00,581.0
2021-08-19 22:00:00,563.0
2021-08-19 23:00:00,509.0
2021-08-20 00:00:00,451.0
2021-08-20 01:00:00,413.0
2021-08-20 02:00:00,393.0
2021-08-20 03:00:00,384.0
2021-08-20 04:00:00,381.0
2021-08-20 05:00:00,386.0
2021-08-20 06:00:00,425.0
2021-08-20 07:00:00,482.0
2021-08-20 08:00:00,486.0
2021-08-20 09:00:00,484.0
2021-08-20 10:00:00,482.0
2021-08-20 11:00:00,479.0
2021-08-20 12:00:00,474.0
2021-08-20 13:00:00,472.0
2021-08-20 14:00:00,481.0
2021-08-20 15:00:00,509.0
2021-08-20 16:00:00,549.0
2021-08-20 17:00:00,559.0
2021-08-20 18:00:00,561.0
2021-08-20 19:00:00,562.0
2021-08-20 20:00:00,558.0
2021-08-20 21:00:00,550.0
2021-08-20 22:00:00,529.0
2021-08-20 23:00:00,492.0
2021-08-21 00:00:00,450.0
2021-08-21 01:00:00,417.0
2021-08-21 02:00:00,397.0
2021-08-21 03:00:00,388.0
2021-08-21 04:00:00,385.0
2021-08-21 05:00:00,386.0
2021-08-21 06:00:00,391.0
2021-08-21 07:00:00,414.0
2021-08-21 08:00:00,458.0
2021-08-21 09:00:00,502.0
2021-08-21 10:00:00,521.0
2021-08-21 11:00:00,514.0
2021-08-21 12:00:00,498.0
2021-08-21 13:00:00,481.0
2021-08-21 14:00:00,470.0
2021-08-21 15:00:00,469.0
2021-08-21 16:00:00,478.0
2021-08-21 17:00:00,494.0
2021-08-21 18:00:00,515.0
2021-08-21 19:00:00,524.0
2021-08-21 20:00:00,520.0
2021-08-21 21:00:00,515.0
2021-08-21 22:00:00,500.0
2021-08-21 23:00:00,472.0
2021-08-22 00:00:00,438.0
2021-08-22 01:00:00,409.0
2021-08-22 02:00:00,392.0
2021-08-22 03:00:00,385.0
2021-08-22 04:00:00,382.0
2021-08-22 05:00:00,383.0
2021-08-22 06:00:00,385.0
2021-08-22 07:00:00,400.0
2021-08-22 08:00:00,435.0
2021-08-22 09:00:00,479.0
2021-08-22 10:00:00,506.0
2021-08-22 11:00:00,506.0
2021-08-22 12:00:00,494.0
2021-08-22 13:00:00,484.0
2021-08-22 14:00:00,482.0
2021-08-22 15:00:00,488.0
2021-08-22 16:00:00,496.0
2021-08-22 17:00:00,502.0
2021-08-22 18:00:00,517.0
2021-08-22 19:00:00,539.0
2021-08-22 20:00:00,559.0
2021-08-22 21:00:00,571.0
2021-08-22 22:00:00,552.0
2021-08-22 23:00:00,495.0
2021-08-23 00:00:00,432.0
2021-08-23 01:00:00,398.0
2021-08-23 02:00:00,386.0
2021-08-23 03:00:00,383.0
2021-08-23 04:00:00,385.0
2021-08-23 05:00:00,396.0
2021-08-23 06:00:00,445.0
2021-08-23 07:00:00,506.0
2021-08-23 08:00:00,492.0
2021-08-23 09:00:00,466.0
2021-08-23 10:00:00,447.0
2021-08-23 11:00:00,434.0
2021-08-23 12:00:00,421.0
2021-08-23 13:00:00,412.0
2021-08-23 14:00:00,420.0
2021-08-23 15:00:00,461.0
2021-08-23 16:00:00,514.0
2021-08-23 17:00:00,514.0
2021-08-23 18:00:00,507.0
2021-08-23 19:00:00,518.0
2021-08-23 20:00:00,543.0
2021-08-23 21:00:00,563.0
2021-08-23 22:00:00,545.0
2021-08-23 23:00:00,488.0
2021-08-24 00:00:00,425.0
2021-08-24 01:00:00,388.0
2021-08-24 02:00:00,374.0
2021-08-24 03:00:00,369.0
2021-08-24 04:00:00,367.0
2021-08-24 05:00:00,376.0
2021-08-24 06:00:00,421.0
2021-08-24 07:00:00,483.0
2021-08-24 08:00:00,480.0
2021-08-24 09:00:00,471.0
2021-08-24 10:00:00,467.0
2021-08-24 11:00:00,469.0
2021-08-24 12:00:00,471.0
2021-08-24 13:00:00,473.0
2021-08-24 14:00:00,491.0
2021-08-24 15:00:00,541.0
2021-08-24 16:00:00,599.0
2021-08-24 17:00:00,598.0
2021-08-24 18:00:00,588.0
2021-08-24 19:00:00,590.0
2021-08-24 20:00:00,601.0
2021-08-24 21:00:00,598.0
2021-08-24 22:00:00,562.0
2021-08-24 23:00:00,500.0
2021-08-25 00:00:00,436.0
2021-08-25 01:00:00,400.0
2021-08-25 02:00:00,384.0
2021-08-25 03:00:00,380.0
2021-08-25 04:00:00,377.0
2021-08-25 05:00:00,384.0
2021-08-25 06:00:00,430.0
2021-08-25 07:00:00,491.0
2021-08-25 08:00:00,487.0
2021-08-25 09:00:00,477.0
2021-08-25 10:00:00,471.0
2021-08-25 11:00:00,469.0
2021-08-25 12:00:00,466.0
2021-08-25 13:00:00,464.0
2021-08-25 14:00:00,475.0
2021-08-25 15:00:00,516.0
2021-08-25 16:00:00,562.0
2021-08-25 17:00:00,561.0
2021-08-25 18:00:00,558.0
2021-08-25 19:00:00,565.0
2021-08-25 20:00:00,582.0
2021-08-25 21:00:00,592.0
2021-08-25 22:00:00,568.0
2021-08-25 23:00:00,508.0
2021-08-26 00:00:00,449.0
2021-08-26 01:00:00,410.0
2021-08-26 02:00:00,395.0
2021-08-26 03:00:00,389.0
2021-08-26 04:00:00,390.0
2021-08-26 05:00:00,401.0
2021-08-26 06:00:00,447.0
2021-08-26 07:00:00,503.0
2021-08-26 08:00:00,488.0
2021-08-26 09:00:00,464.0
2021-08-26 10:00:00,444.0
2021-08-26 11:00:00,429.0
2021-08-26 12:00:00,417.0
2021-08-26 13:00:00,409.0
2021-08-26 14:00:00,414.0
2021-08-26 15:00:00,450.0
2021-08-26 16:00:00,493.0
2021-08-26 17:00:00,490.0
2021-08-26 18:00:00,487.0
2021-08-26 19:00:00,499.0
2021-08-26 20:00:00,527.0
2021-08-26 21:00:00,548.0
2021-08-26 22:00:00,533.0
2021-08-26 23:00:00,477.0
2021-08-27 00:00:00,419.0
2021-08-27 01:00:00,385.0
2021-08-27 02:00:00,372.0
2021-08-27 03:00:00,367.0
2021-08-27 04:00:00,368.0
2021-08-27 05:00:00,379.0
2021-08-27 06:00:00,421.0
2021-08-27 07:00:00,478.0
2021-08-27 08:00:00,469.0
2021-08-27 09:00:00,448.0
2021-08-27 10:00:00,429.0
2021-08-27 11:00:00,412.0
2021-08-27 12:00:00,399.0
2021-08-27 13:00:00,392.0
2021-08-27 14:00:00,396.0
2021-08-27 15:00:00,418.0
2021-08-27 16:00:00,449.0
2021-08-27 17:00:00,456.0
2021-08-27 18:00:00,460.0
2021-08-27 19:00:00,470.0
2021-08-27 20:00:00,480.0
2021-08-27 21:00:00,486.0
2021-08-27 22:00:00,468.0
2021-08-27 23:00:00,436.0
2021-08-28 00:00:00,397.0
2021-08-28 01:00:00,366.0
2021-08-28 02:00:00,352.0
2021-08-28 03:00:00,347.0
2021-08-28 04:00:00,350.0
2021-08-28 05:00:00,354.0
2021-08-28 06:00:00,363.0
2021-08-28 07:00:00,387.0
2021-08-28 08:00:00,430.0
2021-08-28 09:00:00,467.0
2021-08-28 10:00:00,476.0
2021-08-28 11:00:00,463.0
2021-08-28 12:00:00,442.0
2021-08-28 13:00:00,423.0
2021-08-28 14:00:00,412.0
2021-08-28 15:00:00,413.0
2021-08-28 16:00:00,421.0
2021-08-28 17:00:00,437.0
2021-08-28 18:00:00,461.0
2021-08-28 19:00:00,473.0
2021-08-28 20:00:00,470.0
2021-08-28 21:00:00,468.0
2021-08-28 22:00:00,448.0
2021-08-28 23:00:00,420.0
2021-08-29 00:00:00,387.0
2021-08-29 01:00:00,361.0
2021-08-29 02:00:00,346.0
2021-08-29 03:00:00,339.0
2021-08-29 04:00:00,339.0
2021-08-29 05:00:00,341.0
2021-08-29 06:00:00,346.0
2021-08-29 07:00:00,363.0
2021-08-29 08:00:00,400.0
2021-08-29 09:00:00,445.0
2021-08-29 10:00:00,470.0
2021-08-29 11:00:00,470.0
2021-08-29 12:00:00,458.0
2021-08-29 13:00:00,449.0
2021-08-29 14:00:00,451.0
2021-08-29 15:00:00,462.0
2021-08-29 16:00:00,476.0
2021-08-29 17:00:00,487.0
2021-08-29 18:00:00,504.0
2021-08-29 19:00:00,524.0
2021-08-29 20:00:00,545.0
2021-08-29 21:00:00,548.0
2021-08-29 22:00:00,515.0
2021-08-29 23:00:00,454.0
2021-08-30 00:00:00,391.0
2021-08-30 01:00:00,357.0
2021-08-30 02:00:00,340.0
2021-08-30 03:00:00,333.0
2021-08-30 04:00:00,331.0
2021-08-30 05:00:00,340.0
2021-08-30 06:00:00,386.0
2021-08-30 07:00:00,451.0
2021-08-30 08:00:00,450.0
2021-08-30 09:00:00,438.0
2021-08-30 10:00:00,431.0
2021-08-30 11:00:00,427.0
2021-08-30 12:00:00,421.0
2021-08-30 13:00:00,418.0
2021-08-30 14:00:00,426.0
2021-08-30 15:00:00,467.0
2021-08-30 16:00:00,517.0
2021-08-30 17:00:00,519.0
2021-08-30 18:00:00,515.0
2021-08-30 19:00:00,525.0
2021-08-30 20:00:00,548.0
2021-08-30 21:00:00,561.0
2021-08-30 22:00:00,533.0
2021-08-30 23:00:00,472.0
2021-08-31 00:00:00,407.0
2021-08-31 01:00:00,373.0
2021-08-31 02:00:00,360.0
2021-08-31 03:00:00,355.0
2021-08-31 04:00:00,354.0
2021-08-31 05:00:00,363.0
2021-08-31 06:00:00,408.0
2021-08-31 07:00:00,469.0
2021-08-31 08:00:00,465.0
2021-08-31 09:00:00,455.0
2021-08-31 10:00:00,448.0
2021-08-31 11:00:00,446.0
2021-08-31 12:00:00,441.0
2021-08-31 13:00:00,437.0
2021-08-31 14:00:00,448.0
2021-08-31 15:00:00,486.0
2021-08-31 16:00:00,536.0
2021-08-31 17:00:00,532.0
2021-08-31 18:00:00,523.0
2021-08-31 19:00:00,530.0
2021-08-31 20:00:00,559.0
2021-08-31 21:00:00,575.0
2021-08-31 22:00:00,546.0
2021-08-31 23:00:00,488.0
2021-09-01 00:00:00,425.0
2021-09-01 01:00:00,387.0
2021-09-01 02:00:00,370.0
2021-09-01 03:00:00,363.0
2021-09-01 04:00:00,360.0
2021-09-01 05:00:00,370.0
2021-09-01 06:00:00,416.0
2021-09-01 07:00:00,477.0
2021-09-01 08:00:00,478.0
2021-09-01 09:00:00,469.0
2021-09-01 10:00:00,464.0
2021-09-01 11:00:00,463.0
2021-09-01 12:00:00,459.0
2021-09-01 13:00:00,459.0
2021-09-01 14:00:00,474.0
2021-09-01 15:00:00,521.0
2021-09-01 16:00:00,576.0
2021-09-01 17:00:00,578.0
2021-09-01 18:00:00,575.0
2021-09-01 19:00:00,584.0
2021-09-01 20:00:00,602.0
2021-09-01 21:00:00,595.0
2021-09-01 22:00:00,559.0
2021-09-01 23:00:00,503.0
2021-09-02 00:00:00,437.0
2021-09-02 01:00:00,397.0
2021-09-02 02:00:00,379.0
2021-09-02 03:00:00,372.0
2021-09-02 04:00:00,371.0
2021-09-02 05:00:00,382.0
2021-09-02 06:00:00,427.0
2021-09-02 07:00:00,490.0
2021-09-02 08:00:00,490.0
2021-09-02 09:00:00,483.0
2021-09-02 10:00:00,478.0
2021-09-02 11:00:00,474.0
2021-09-02 12:00:00,470.0
2021-09-02 13:00:00,469.0
2021-09-02 14:00:00,483.0
2021-09-02 15:00:00,525.0
2021-09-02 16:00:00,574.0
2021-09-02 17:00:00,578.0
2021-09-02 18:00:00,578.0
2021-09-02 19:00:00,589.0
2021-09-02 20:00:00,608.0
2021-09-02 21:00:00,610.0
2021-09-02 22:00:00,577.0
2021-09-02 23:00:00,520.0
2021-09-03 00:00:00,461.0
2021-09-03 01:00:00,421.0
2021-09-03 02:00:00,403.0
2021-09-03 03:00:00,395.0
2021-09-03 04:00:00,393.0
2021-09-03 05:00:00,404.0
2021-09-03 06:00:00,449.0
2021-09-03 07:00:00,511.0
2021-09-03 08:00:00,512.0
2021-09-03 09:00:00,498.0
2021-09-03 10:00:00,488.0
2021-09-03 11:00:00,478.0
2021-09-03 12:00:00,465.0
2021-09-03 13:00:00,460.0
2021-09-03 14:00:00,467.0
2021-09-03 15:00:00,494.0
2021-09-03 16:00:00,530.0
2021-09-03 17:00:00,542.0
2021-09-03 18:00:00,552.0
2021-09-03 19:00:00,562.0
2021-09-03 20:00:00,575.0
2021-09-03 21:00:00,575.0
2021-09-03 22:00:00,551.0
2021-09-03 23:00:00,518.0
2021-09-04 00:00:00,477.0
2021-09-04 01:00:00,449.0
2021-09-04 02:00:00,433.0
2021-09-04 03:00:00,426.0
2021-09-04 04:00:00,427.0
2021-09-04 05:00:00,435.0
2021-09-04 06:00:00,447.0
2021-09-04 07:00:00,475.0
2021-09-04 08:00:00,516.0
2021-09-04 09:00:00,550.0
2021-09-04 10:00:00,556.0
2021-09-04 11:00:00,541.0
2021-09-04 12:00:00,516.0
2021-09-04 13:00:00,494.0
2021-09-04 14:00:00,480.0
2021-09-04 15:00:00,479.0
2021-09-04 16:00:00,491.0
2021-09-04 17:00:00,513.0
2021-09-04 18:00:00,535.0
2021-09-04 19:00:00,549.0
2021-09-04 20:00:00,554.0
2021-09-04 21:00:00,544.0
2021-09-04 22:00:00,521.0
2021-09-04 23:00:00,494.0
2021-09-05 00:00:00,460.0
2021-09-05 01:00:00,433.0
2021-09-05 02:00:00,418.0
2021-09-05 03:00:00,412.0
2021-09-05 04:00:00,410.0
2021-09-05 05:00:00,413.0
2021-09-05 06:00:00,419.0
2021-09-05 07:00:00,438.0
2021-09-05 08:00:00,477.0
2021-09-05 09:00:00,524.0
2021-09-05 10:00:00,545.0
2021-09-05 11:00:00,542.0
2021-09-05 12:00:00,526.0
2021-09-05 13:00:00,514.0
2021-09-05 14:00:00,512.0
2021-09-05 15:00:00,520.0
2021-09-05 16:00:00,531.0
2021-09-05 17:00:00,541.0
2021-09-05 18:00:00,558.0
2021-09-05 19:00:00,579.0
2021-09-05 20:00:00,603.0
2021-09-05 21:00:00,602.0
2021-09-05 22:00:00,567.0
2021-09-05 23:00:00,504.0
2021-09-06 00:00:00,439.0
2021-09-06 01:00:00,404.0
2021-09-06 02:00:00,387.0
2021-09-06 03:00:00,381.0
2021-09-06 04:00:00,381.0
2021-09-06 05:00:00,392.0
2021-09-06 06:00:00,441.0
2021-09-06 07:00:00,503.0
2021-09-06 08:00:00,501.0
2021-09-06 09:00:00,488.0
2021-09-06 10:00:00,478.0
2021-09-06 11:00:00,474.0
2021-09-06 12:00:00,470.0
2021-09-06 13:00:00,468.0
2021-09-06 14:00:00,480.0
2021-09-06 15:00:00,523.0
2021-09-06 16:00:00,577.0
2021-09-06 17:00:00,578.0
2021-09-06 18:00:00,574.0
2021-09-06 19:00:00,583.0
2021-09-06 20:00:00,600.0
2021-09-06 21:00:00,599.0
2021-09-06 22:00:00,563.0
2021-09-06 23:00:00,499.0
2021-09-07 00:00:00,429.0
2021-09-07 01:00:00,391.0
2021-09-07 02:00:00,376.0
2021-09-07 03:00:00,369.0
2021-09-07 04:00:00,368.0
2021-09-07 05:00:00,379.0
2021-09-07 06:00:00,426.0
2021-09-07 07:00:00,485.0
2021-09-07 08:00:00,481.0
2021-09-07 09:00:00,471.0
2021-09-07 10:00:00,466.0
2021-09-07 11:00:00,462.0
2021-09-07 12:00:00,458.0
2021-09-07 13:00:00,456.0
2021-09-07 14:00:00,468.0
2021-09-07 15:00:00,512.0
2021-09-07 16:00:00,564.0
2021-09-07 17:00:00,564.0
2021-09-07 18:00:00,558.0
2021-09-07 19:00:00,566.0
2021-09-07 20:00:00,587.0
2021-09-07 21:00:00,578.0
2021-09-07 22:00:00,541.0
2021-09-07 23:00:00,483.0
2021-09-08 00:00:00,415.0
2021-09-08 01:00:00,377.0
2021-09-08 02:00:00,359.0
2021-09-08 03:00:00,351.0
2021-09-08 04:00:00,347.0
2021-09-08 05:00:00,357.0
2021-09-08 06:00:00,404.0
2021-09-08 07:00:00,466.0
2021-09-08 08:00:00,464.0
2021-09-08 09:00:00,454.0
2021-09-08 10:00:00,447.0
2021-09-08 11:00:00,445.0
2021-09-08 12:00:00,444.0
2021-09-08 13:00:00,446.0
2021-09-08 14:00:00,462.0
2021-09-08 15:00:00,508.0
2021-09-08 16:00:00,561.0
2021-09-08 17:00:00,566.0
2021-09-08 18:00:00,566.0
2021-09-08 19:00:00,574.0
2021-09-08 20:00:00,592.0
2021-09-08 21:00:00,584.0
2021-09-08 22:00:00,546.0
2021-09-08 23:00:00,487.0
2021-09-09 00:00:00,423.0
2021-09-09 01:00:00,384.0
2021-09-09 02:00:00,369.0
2021-09-09 03:00:00,361.0
2021-09-09 04:00:00,358.0
2021-09-09 05:00:00,367.0
2021-09-09 06:00:00,412.0
2021-09-09 07:00:00,473.0
2021-09-09 08:00:00,471.0
2021-09-09 09:00:00,462.0
2021-09-09 10:00:00,457.0
2021-09-09 11:00:00,452.0
2021-09-09 12:00:00,448.0
2021-09-09 13:00:00,444.0
2021-09-09 14:00:00,453.0
2021-09-09 15:00:00,488.0
2021-09-09 16:00:00,533.0
2021-09-09 17:00:00,532.0
2021-09-09 18:00:00,530.0
2021-09-09 19:00:00,545.0
2021-09-09 20:00:00,576.0
2021-09-09 21:00:00,582.0
2021-09-09 22:00:00,554.0
2021-09-09 23:00:00,499.0
2021-09-10 00:00:00,434.0
2021-09-10 01:00:00,398.0
2021-09-10 02:00:00,383.0
2021-09-10 03:00:00,378.0
2021-09-10 04:00:00,379.0
2021-09-10 05:00:00,391.0
2021-09-10 06:00:00,434.0
2021-09-10 07:00:00,495.0
2021-09-10 08:00:00,496.0
2021-09-10 09:00:00,489.0
2021-09-10 10:00:00,485.0
2021-09-10 11:00:00,479.0
2021-09-10 12:00:00,478.0
2021-09-10 13:00:00,479.0
2021-09-10 14:00:00,491.0
2021-09-10 15:00:00,522.0
2021-09-10 16:00:00,564.0
2021-09-10 17:00:00,582.0
2021-09-10 18:00:00,592.0
2021-09-10 19:00:00,593.0
2021-09-10 20:00:00,588.0
2021-09-10 21:00:00,560.0
2021-09-10 22:00:00,530.0
2021-09-10 23:00:00,491.0
2021-09-11 00:00:00,446.0
2021-09-11 01:00:00,410.0
2021-09-11 02:00:00,389.0
2021-09-11 03:00:00,380.0
2021-09-11 04:00:00,376.0
2021-09-11 05:00:00,377.0
2021-09-11 06:00:00,387.0
2021-09-11 07:00:00,412.0
2021-09-11 08:00:00,463.0
2021-09-11 09:00:00,514.0
2021-09-11 10:00:00,537.0
2021-09-11 11:00:00,537.0
2021-09-11 12:00:00,526.0
2021-09-11 13:00:00,515.0
2021-09-11 14:00:00,512.0
2021-09-11 15:00:00,521.0
2021-09-11 16:00:00,538.0
2021-09-11 17:00:00,559.0
2021-09-11 18:00:00,585.0
2021-09-11 19:00:00,589.0
2021-09-11 20:00:00,567.0
2021-09-11 21:00:00,535.0
2021-09-11 22:00:00,504.0
2021-09-11 23:00:00,471.0
2021-09-12 00:00:00,433.0
2021-09-12 01:00:00,402.0
2021-09-12 02:00:00,383.0
2021-09-12 03:00:00,375.0
2021-09-12 04:00:00,372.0
2021-09-12 05:00:00,374.0
2021-09-12 06:00:00,382.0
2021-09-12 07:00:00,403.0
2021-09-12 08:00:00,450.0
2021-09-12 09:00:00,508.0
2021-09-12 10:00:00,547.0
2021-09-12 11:00:00,561.0
2021-09-12 12:00:00,559.0
2021-09-12 13:00:00,559.0
2021-09-12 14:00:00,566.0
2021-09-12 15:00:00,581.0
2021-09-12 16:00:00,590.0
2021-09-12 17:00:00,594.0
2021-09-12 18:00:00,599.0
2021-09-12 19:00:00,619.0
2021-09-12 20:00:00,640.0
2021-09-12 21:00:00,628.0
2021-09-12 22:00:00,591.0
2021-09-12 23:00:00,534.0
2021-09-13 00:00:00,470.0
2021-09-13 01:00:00,434.0
2021-09-13 02:00:00,419.0
2021-09-13 03:00:00,415.0
2021-09-13 04:00:00,416.0
2021-09-13 05:00:00,429.0
2021-09-13 06:00:00,481.0
2021-09-13 07:00:00,546.0
2021-09-13 08:00:00,539.0
2021-09-13 09:00:00,518.0
2021-09-13 10:00:00,498.0
2021-09-13 11:00:00,485.0
2021-09-13 12:00:00,472.0
2021-09-13 13:00:00,466.0
2021-09-13 14:00:00,473.0
2021-09-13 15:00:00,510.0
2021-09-13 16:00:00,562.0
2021-09-13 17:00:00,568.0
2021-09-13 18:00:00,574.0
2021-09-13 19:00:00,598.0
2021-09-13 20:00:00,633.0
2021-09-13 21:00:00,628.0
2021-09-13 22:00:00,595.0
2021-09-13 23:00:00,543.0
2021-09-14 00:00:00,482.0
2021-09-14 01:00:00,443.0
2021-09-14 02:00:00,426.0
2021-09-14 03:00:00,421.0
2021-09-14 04:00:00,423.0
2021-09-14 05:00:00,436.0
2021-09-14 06:00:00,489.0
2021-09-14 07:00:00,551.0
2021-09-14 08:00:00,543.0
2021-09-14 09:00:00,523.0
2021-09-14 10:00:00,501.0
2021-09-14 11:00:00,482.0
2021-09-14 12:00:00,470.0
2021-09-14 13:00:00,459.0
2021-09-14 14:00:00,467.0
2021-09-14 15:00:00,504.0
2021-09-14 16:00:00,552.0
2021-09-14 17:00:00,552.0
2021-09-14 18:00:00,553.0
2021-09-14 19:00:00,576.0
2021-09-14 20:00:00,618.0
2021-09-14 21:00:00,624.0
2021-09-14 22:00:00,593.0
2021-09-14 23:00:00,537.0
2021-09-15 00:00:00,477.0
2021-09-15 01:00:00,444.0
2021-09-15 02:00:00,430.0
2021-09-15 03:00:00,428.0
2021-09-15 04:00:00,431.0
2021-09-15 05:00:00,448.0
2021-09-15 06:00:00,503.0
2021-09-15 07:00:00,567.0
2021-09-15 08:00:00,555.0
2021-09-15 09:00:00,523.0
2021-09-15 10:00:00,497.0
2021-09-15 11:00:00,475.0
2021-09-15 12:00:00,457.0
2021-09-15 13:00:00,446.0
2021-09-15 14:00:00,452.0
2021-09-15 15:00:00,487.0
2021-09-15 16:00:00,531.0
2021-09-15 17:00:00,535.0
2021-09-15 18:00:00,537.0
2021-09-15 19:00:00,562.0
2021-09-15 20:00:00,605.0
2021-09-15 21:00:00,607.0
2021-09-15 22:00:00,573.0
2021-09-15 23:00:00,515.0
2021-09-16 00:00:00,452.0
2021-09-16 01:00:00,416.0
2021-09-16 02:00:00,400.0
2021-09-16 03:00:00,394.0
2021-09-16 04:00:00,394.0
2021-09-16 05:00:00,404.0
2021-09-16 06:00:00,454.0
2021-09-16 07:00:00,517.0
2021-09-16 08:00:00,514.0
2021-09-16 09:00:00,500.0
2021-09-16 10:00:00,489.0
2021-09-16 11:00:00,480.0
2021-09-16 12:00:00,469.0
2021-09-16 13:00:00,463.0
2021-09-16 14:00:00,474.0
2021-09-16 15:00:00,513.0
2021-09-16 16:00:00,564.0
2021-09-16 17:00:00,571.0
2021-09-16 18:00:00,573.0
2021-09-16 19:00:00,590.0
2021-09-16 20:00:00,613.0
2021-09-16 21:00:00,606.0
2021-09-16 22:00:00,570.0
2021-09-16 23:00:00,512.0
2021-09-17 00:00:00,450.0
2021-09-17 01:00:00,413.0
2021-09-17 02:00:00,398.0
2021-09-17 03:00:00,394.0
2021-09-17 04:00:00,395.0
2021-09-17 05:00:00,407.0
2021-09-17 06:00:00,454.0
2021-09-17 07:00:00,517.0
2021-09-17 08:00:00,515.0
2021-09-17 09:00:00,493.0
2021-09-17 10:00:00,472.0
2021-09-17 11:00:00,453.0
2021-09-17 12:00:00,438.0
2021-09-17 13:00:00,428.0
2021-09-17 14:00:00,432.0
2021-09-17 15:00:00,457.0
2021-09-17 16:00:00,494.0
2021-09-17 17:00:00,508.0
2021-09-17 18:00:00,522.0
2021-09-17 19:00:00,545.0
2021-09-17 20:00:00,560.0
2021-09-17 21:00:00,543.0
2021-09-17 22:00:00,516.0
2021-09-17 23:00:00,486.0
2021-09-18 00:00:00,450.0
2021-09-18 01:00:00,422.0
2021-09-18 02:00:00,407.0
2021-09-18 03:00:00,400.0
2021-09-18 04:00:00,399.0
2021-09-18 05:00:00,404.0
2021-09-18 06:00:00,418.0
2021-09-18 07:00:00,446.0
2021-09-18 08:00:00,495.0
2021-09-18 09:00:00,536.0
2021-09-18 10:00:00,549.0
2021-09-18 11:00:00,540.0
2021-09-18 12:00:00,521.0
2021-09-18 13:00:00,504.0
2021-09-18 14:00:00,497.0
2021-09-18 15:00:00,505.0
2021-09-18 16:00:00,520.0
2021-09-18 17:00:00,541.0
2021-09-18 18:00:00,569.0
2021-09-18 19:00:00,584.0
2021-09-18 20:00:00,572.0
2021-09-18 21:00:00,544.0
2021-09-18 22:00:00,514.0
2021-09-18 23:00:00,483.0
2021-09-19 00:00:00,448.0
2021-09-19 01:00:00,420.0
2021-09-19 02:00:00,405.0
2021-09-19 03:00:00,399.0
2021-09-19 04:00:00,399.0
2021-09-19 05:00:00,403.0
2021-09-19 06:00:00,415.0
2021-09-19 07:00:00,436.0
2021-09-19 08:00:00,477.0
2021-09-19 09:00:00,517.0
2021-09-19 10:00:00,533.0
2021-09-19 11:00:00,525.0
2021-09-19 12:00:00,506.0
2021-09-19 13:00:00,493.0
2021-09-19 14:00:00,493.0
2021-09-19 15:00:00,504.0
2021-09-19 16:00:00,516.0
2021-09-19 17:00:00,530.0
2021-09-19 18:00:00,552.0
2021-09-19 19:00:00,582.0
2021-09-19 20:00:00,608.0
2021-09-19 21:00:00,591.0
2021-09-19 22:00:00,552.0
2021-09-19 23:00:00,495.0
2021-09-20 00:00:00,437.0
2021-09-20 01:00:00,407.0
2021-09-20 02:00:00,396.0
2021-09-20 03:00:00,392.0
2021-09-20 04:00:00,394.0
2021-09-20 05:00:00,406.0
2021-09-20 06:00:00,459.0
2021-09-20 07:00:00,523.0
2021-09-20 08:00:00,516.0
2021-09-20 09:00:00,496.0
2021-09-20 10:00:00,478.0
2021-09-20 11:00:00,466.0
2021-09-20 12:00:00,457.0
2021-09-20 13:00:00,452.0
2021-09-20 14:00:00,460.0
2021-09-20 15:00:00,502.0
2021-09-20 16:00:00,555.0
2021-09-20 17:00:00,560.0
2021-09-20 18:00:00,564.0
2021-09-20 19:00:00,591.0
2021-09-20 20:00:00,615.0
2021-09-20 21:00:00,609.0
2021-09-20 22:00:00,573.0
2021-09-20 23:00:00,515.0
2021-09-21 00:00:00,453.0
2021-09-21 01:00:00,417.0
2021-09-21 02:00:00,405.0
2021-09-21 03:00:00,401.0
2021-09-21 04:00:00,400.0
2021-09-21 05:00:00,412.0
2021-09-21 06:00:00,465.0
2021-09-21 07:00:00,528.0
2021-09-21 08:00:00,523.0
2021-09-21 09:00:00,507.0
2021-09-21 10:00:00,494.0
2021-09-21 11:00:00,483.0
2021-09-21 12:00:00,473.0
2021-09-21 13:00:00,472.0
2021-09-21 14:00:00,487.0
2021-09-21 15:00:00,536.0
2021-09-21 16:00:00,594.0
2021-09-21 17:00:00,603.0
2021-09-21 18:00:00,605.0
2021-09-21 19:00:00,626.0
2021-09-21 20:00:00,641.0
2021-09-21 21:00:00,626.0
2021-09-21 22:00:00,589.0
2021-09-21 23:00:00,530.0
2021-09-22 00:00:00,470.0
2021-09-22 01:00:00,430.0
2021-09-22 02:00:00,410.0
2021-09-22 03:00:00,401.0
2021-09-22 04:00:00,397.0
2021-09-22 05:00:00,406.0
2021-09-22 06:00:00,455.0
2021-09-22 07:00:00,515.0
2021-09-22 08:00:00,503.0
2021-09-22 09:00:00,479.0
2021-09-22 10:00:00,465.0
2021-09-22 11:00:00,461.0
2021-09-22 12:00:00,463.0
2021-09-22 13:00:00,471.0
2021-09-22 14:00:00,496.0
2021-09-22 15:00:00,546.0
2021-09-22 16:00:00,602.0
2021-09-22 17:00:00,607.0
2021-09-22 18:00:00,607.0
2021-09-22 19:00:00,624.0
2021-09-22 20:00:00,645.0
2021-09-22 21:00:00,632.0
2021-09-22 22:00:00,597.0
2021-09-22 23:00:00,542.0
2021-09-23 00:00:00,478.0
2021-09-23 01:00:00,442.0
2021-09-23 02:00:00,429.0
2021-09-23 03:00:00,425.0
2021-09-23 04:00:00,425.0
2021-09-23 05:00:00,442.0
2021-09-23 06:00:00,496.0
2021-09-23 07:00:00,561.0
2021-09-23 08:00:00,558.0
2021-09-23 09:00:00,545.0
2021-09-23 10:00:00,534.0
2021-09-23 11:00:00,520.0
2021-09-23 12:00:00,502.0
2021-09-23 13:00:00,495.0
2021-09-23 14:00:00,508.0
2021-09-23 15:00:00,551.0
2021-09-23 16:00:00,608.0
2021-09-23 17:00:00,620.0
2021-09-23 18:00:00,628.0
2021-09-23 19:00:00,653.0
2021-09-23 20:00:00,675.0
2021-09-23 21:00:00,668.0
2021-09-23 22:00:00,635.0
2021-09-23 23:00:00,581.0
2021-09-24 00:00:00,521.0
2021-09-24 01:00:00,484.0
2021-09-24 02:00:00,464.0
2021-09-24 03:00:00,456.0
2021-09-24 04:00:00,456.0
2021-09-24 05:00:00,469.0
2021-09-24 06:00:00,518.0
2021-09-24 07:00:00,586.0
2021-09-24 08:00:00,592.0
2021-09-24 09:00:00,585.0
2021-09-24 10:00:00,585.0
2021-09-24 11:00:00,586.0
2021-09-24 12:00:00,583.0
2021-09-24 13:00:00,579.0
2021-09-24 14:00:00,592.0
2021-09-24 15:00:00,622.0
2021-09-24 16:00:00,659.0
2021-09-24 17:00:00,671.0
2021-09-24 18:00:00,677.0
2021-09-24 19:00:00,683.0
2021-09-24 20:00:00,671.0
2021-09-24 21:00:00,641.0
2021-09-24 22:00:00,608.0
2021-09-24 23:00:00,570.0
2021-09-25 00:00:00,525.0
2021-09-25 01:00:00,488.0
2021-09-25 02:00:00,468.0
2021-09-25 03:00:00,459.0
2021-09-25 04:00:00,455.0
2021-09-25 05:00:00,455.0
2021-09-25 06:00:00,469.0
2021-09-25 07:00:00,495.0
2021-09-25 08:00:00,548.0
2021-09-25 09:00:00,598.0
2021-09-25 10:00:00,615.0
2021-09-25 11:00:00,611.0
2021-09-25 12:00:00,598.0
2021-09-25 13:00:00,585.0
2021-09-25 14:00:00,577.0
2021-09-25 15:00:00,585.0
2021-09-25 16:00:00,601.0
2021-09-25 17:00:00,625.0
2021-09-25 18:00:00,655.0
2021-09-25 19:00:00,666.0
2021-09-25 20:00:00,638.0
2021-09-25 21:00:00,603.0
2021-09-25 22:00:00,573.0
2021-09-25 23:00:00,538.0
2021-09-26 00:00:00,499.0
2021-09-26 01:00:00,468.0
2021-09-26 02:00:00,452.0
2021-09-26 03:00:00,441.0
2021-09-26 04:00:00,434.0
2021-09-26 05:00:00,432.0
2021-09-26 06:00:00,438.0
2021-09-26 07:00:00,455.0
2021-09-26 08:00:00,496.0
2021-09-26 09:00:00,545.0
2021-09-26 10:00:00,569.0
2021-09-26 11:00:00,567.0
2021-09-26 12:00:00,558.0
2021-09-26 13:00:00,553.0
2021-09-26 14:00:00,555.0
2021-09-26 15:00:00,567.0
2021-09-26 16:00:00,577.0
2021-09-26 17:00:00,582.0
2021-09-26 18:00:00,595.0
2021-09-26 19:00:00,618.0
2021-09-26 20:00:00,630.0
2021-09-26 21:00:00,608.0
2021-09-26 22:00:00,566.0
2021-09-26 23:00:00,503.0
2021-09-27 00:00:00,444.0
2021-09-27 01:00:00,408.0
2021-09-27 02:00:00,391.0
2021-09-27 03:00:00,382.0
2021-09-27 04:00:00,381.0
2021-09-27 05:00:00,391.0
2021-09-27 06:00:00,443.0
2021-09-27 07:00:00,503.0
2021-09-27 08:00:00,494.0
2021-09-27 09:00:00,472.0
2021-09-27 10:00:00,455.0
2021-09-27 11:00:00,443.0
2021-09-27 12:00:00,431.0
2021-09-27 13:00:00,425.0
2021-09-27 14:00:00,433.0
2021-09-27 15:00:00,471.0
2021-09-27 16:00:00,526.0
2021-09-27 17:00:00,533.0
2021-09-27 18:00:00,536.0
2021-09-27 19:00:00,563.0
2021-09-27 20:00:00,580.0
2021-09-27 21:00:00,569.0
2021-09-27 22:00:00,531.0
2021-09-27 23:00:00,472.0
2021-09-28 00:00:00,412.0
2021-09-28 01:00:00,376.0
2021-09-28 02:00:00,364.0
2021-09-28 03:00:00,358.0
2021-09-28 04:00:00,357.0
2021-09-28 05:00:00,368.0
2021-09-28 06:00:00,420.0
2021-09-28 07:00:00,486.0
2021-09-28 08:00:00,483.0
2021-09-28 09:00:00,468.0
2021-09-28 10:00:00,455.0
2021-09-28 11:00:00,445.0
2021-09-28 12:00:00,436.0
2021-09-28 13:00:00,429.0
2021-09-28 14:00:00,435.0
2021-09-28 15:00:00,473.0
2021-09-28 16:00:00,524.0
2021-09-28 17:00:00,525.0
2021-09-28 18:00:00,531.0
2021-09-28 19:00:00,564.0
2021-09-28 20:00:00,593.0
2021-09-28 21:00:00,585.0
2021-09-28 22:00:00,552.0
2021-09-28 23:00:00,497.0
2021-09-29 00:00:00,437.0
2021-09-29 01:00:00,403.0
2021-09-29 02:00:00,391.0
2021-09-29 03:00:00,389.0
2021-09-29 04:00:00,390.0
2021-09-29 05:00:00,401.0
2021-09-29 06:00:00,454.0
2021-09-29 07:00:00,518.0
2021-09-29 08:00:00,509.0
2021-09-29 09:00:00,485.0
2021-09-29 10:00:00,465.0
2021-09-29 11:00:00,449.0
2021-09-29 12:00:00,436.0
2021-09-29 13:00:00,428.0
2021-09-29 14:00:00,440.0
2021-09-29 15:00:00,481.0
2021-09-29 16:00:00,530.0
2021-09-29 17:00:00,537.0
2021-09-29 18:00:00,548.0
2021-09-29 19:00:00,580.0
2021-09-29 20:00:00,604.0
2021-09-29 21:00:00,594.0
2021-09-29 22:00:00,560.0
2021-09-29 23:00:00,504.0
2021-09-30 00:00:00,446.0
2021-09-30 01:00:00,410.0
2021-09-30 02:00:00,392.0
2021-09-30 03:00:00,384.0
2021-09-30 04:00:00,382.0
2021-09-30 05:00:00,392.0
2021-09-30 06:00:00,443.0
2021-09-30 07:00:00,509.0
2021-09-30 08:00:00,504.0
2021-09-30 09:00:00,492.0
2021-09-30 10:00:00,480.0
2021-09-30 11:00:00,467.0
2021-09-30 12:00:00,457.0
2021-09-30 13:00:00,450.0
2021-09-30 14:00:00,461.0
2021-09-30 15:00:00,500.0
2021-09-30 16:00:00,550.0
2021-09-30 17:00:00,557.0
2021-09-30 18:00:00,566.0
2021-09-30 19:00:00,597.0
2021-09-30 20:00:00,615.0
2021-09-30 21:00:00,604.0
2021-09-30 22:00:00,572.0
2021-09-30 23:00:00,516.0
2021-10-01 00:00:00,456.0
2021-10-01 01:00:00,422.0
2021-10-01 02:00:00,404.0
2021-10-01 03:00:00,396.0
2021-10-01 04:00:00,394.0
2021-10-01 05:00:00,405.0
2021-10-01 06:00:00,456.0
2021-10-01 07:00:00,521.0
2021-10-01 08:00:00,522.0
2021-10-01 09:00:00,502.0
2021-10-01 10:00:00,482.0
2021-10-01 11:00:00,466.0
2021-10-01 12:00:00,456.0
2021-10-01 13:00:00,454.0
2021-10-01 14:00:00,464.0
2021-10-01 15:00:00,494.0
2021-10-01 16:00:00,538.0
2021-10-01 17:00:00,557.0
2021-10-01 18:00:00,578.0
2021-10-01 19:00:00,595.0
2021-10-01 20:00:00,582.0
2021-10-01 21:00:00,552.0
2021-10-01 22:00:00,520.0
2021-10-01 23:00:00,490.0
2021-10-02 00:00:00,448.0
2021-10-02 01:00:00,415.0
2021-10-02 02:00:00,396.0
2021-10-02 03:00:00,381.0
2021-10-02 04:00:00,377.0
2021-10-02 05:00:00,380.0
2021-10-02 06:00:00,391.0
2021-10-02 07:00:00,421.0
2021-10-02 08:00:00,474.0
2021-10-02 09:00:00,524.0
2021-10-02 10:00:00,539.0
2021-10-02 11:00:00,527.0
2021-10-02 12:00:00,502.0
2021-10-02 13:00:00,486.0
2021-10-02 14:00:00,482.0
2021-10-02 15:00:00,494.0
2021-10-02 16:00:00,518.0
2021-10-02 17:00:00,544.0
2021-10-02 18:00:00,579.0
2021-10-02 19:00:00,600.0
2021-10-02 20:00:00,575.0
2021-10-02 21:00:00,543.0
2021-10-02 22:00:00,516.0
2021-10-02 23:00:00,488.0
2021-10-03 00:00:00,457.0
2021-10-03 01:00:00,431.0
2021-10-03 02:00:00,414.0
2021-10-03 03:00:00,405.0
2021-10-03 04:00:00,400.0
2021-10-03 05:00:00,399.0
2021-10-03 06:00:00,404.0
2021-10-03 07:00:00,424.0
2021-10-03 08:00:00,468.0
2021-10-03 09:00:00,526.0
2021-10-03 10:00:00,564.0
2021-10-03 11:00:00,576.0
2021-10-03 12:00:00,575.0
2021-10-03 13:00:00,574.0
2021-10-03 14:00:00,579.0
2021-10-03 15:00:00,588.0
2021-10-03 16:00:00,588.0
2021-10-03 17:00:00,586.0
2021-10-03 18:00:00,595.0
2021-10-03 19:00:00,614.0
2021-10-03 20:00:00,612.0
2021-10-03 21:00:00,587.0
2021-10-03 22:00:00,547.0
2021-10-03 23:00:00,492.0
2021-10-04 00:00:00,437.0
2021-10-04 01:00:00,404.0
2021-10-04 02:00:00,391.0
2021-10-04 03:00:00,385.0
2021-10-04 04:00:00,387.0
2021-10-04 05:00:00,401.0
2021-10-04 06:00:00,454.0
2021-10-04 07:00:00,520.0
2021-10-04 08:00:00,510.0
2021-10-04 09:00:00,491.0
2021-10-04 10:00:00,474.0
2021-10-04 11:00:00,459.0
2021-10-04 12:00:00,445.0
2021-10-04 13:00:00,438.0
2021-10-04 14:00:00,446.0
2021-10-04 15:00:00,484.0
2021-10-04 16:00:00,538.0
2021-10-04 17:00:00,545.0
2021-10-04 18:00:00,558.0
2021-10-04 19:00:00,590.0
2021-10-04 20:00:00,603.0
2021-10-04 21:00:00,596.0
2021-10-04 22:00:00,560.0
2021-10-04 23:00:00,502.0
2021-10-05 00:00:00,444.0
2021-10-05 01:00:00,411.0
2021-10-05 02:00:00,395.0
2021-10-05 03:00:00,388.0
2021-10-05 04:00:00,388.0
2021-10-05 05:00:00,399.0
2021-10-05 06:00:00,451.0
2021-10-05 07:00:00,518.0
2021-10-05 08:00:00,513.0
2021-10-05 09:00:00,496.0
2021-10-05 10:00:00,477.0
2021-10-05 11:00:00,462.0
2021-10-05 12:00:00,446.0
2021-10-05 13:00:00,437.0
2021-10-05 14:00:00,445.0
2021-10-05 15:00:00,488.0
2021-10-05 16:00:00,544.0
2021-10-05 17:00:00,555.0
2021-10-05 18:00:00,568.0
2021-10-05 19:00:00,598.0
2021-10-05 20:00:00,615.0
2021-10-05 21:00:00,610.0
2021-10-05 22:00:00,576.0
2021-10-05 23:00:00,517.0
2021-10-06 00:00:00,459.0
2021-10-06 01:00:00,425.0
2021-10-06 02:00:00,410.0
2021-10-06 03:00:00,405.0
2021-10-06 04:00:00,406.0
2021-10-06 05:00:00,419.0
2021-10-06 06:00:00,473.0
2021-10-06 07:00:00,542.0
2021-10-06 08:00:00,539.0
2021-10-06 09:00:00,524.0
2021-10-06 10:00:00,510.0
2021-10-06 11:00:00,498.0
2021-10-06 12:00:00,488.0
2021-10-06 13:00:00,485.0
2021-10-06 14:00:00,500.0
2021-10-06 15:00:00,546.0
2021-10-06 16:00:00,602.0
2021-10-06 17:00:00,611.0
2021-10-06 18:00:00,620.0
2021-10-06 19:00:00,639.0
2021-10-06 20:00:00,649.0
2021-10-06 21:00:00,637.0
2021-10-06 22:00:00,604.0
2021-10-06 23:00:00,545.0
2021-10-07 00:00:00,484.0
2021-10-07 01:00:00,448.0
2021-10-07 02:00:00,434.0
2021-10-07 03:00:00,430.0
2021-10-07 04:00:00,430.0
2021-10-07 05:00:00,442.0
2021-10-07 06:00:00,496.0
2021-10-07 07:00:00,562.0
2021-10-07 08:00:00,560.0
2021-10-07 09:00:00,543.0
2021-10-07 10:00:00,529.0
2021-10-07 11:00:00,517.0
2021-10-07 12:00:00,508.0
2021-10-07 13:00:00,506.0
2021-10-07 14:00:00,523.0
2021-10-07 15:00:00,568.0
2021-10-07 16:00:00,619.0
2021-10-07 17:00:00,629.0
2021-10-07 18:00:00,640.0
2021-10-07 19:00:00,659.0
2021-10-07 20:00:00,667.0
2021-10-07 21:00:00,654.0
2021-10-07 22:00:00,620.0
2021-10-07 23:00:00,563.0
2021-10-08 00:00:00,502.0
2021-10-08 01:00:00,461.0
2021-10-08 02:00:00,437.0
2021-10-08 03:00:00,426.0
2021-10-08 04:00:00,422.0
2021-10-08 05:00:00,429.0
2021-10-08 06:00:00,475.0
2021-10-08 07:00:00,540.0
2021-10-08 08:00:00,540.0
2021-10-08 09:00:00,531.0
2021-10-08 10:00:00,524.0
2021-10-08 11:00:00,516.0
2021-10-08 12:00:00,506.0
2021-10-08 13:00:00,501.0
2021-10-08 14:00:00,509.0
2021-10-08 15:00:00,539.0
2021-10-08 16:00:00,582.0
2021-10-08 17:00:00,603.0
2021-10-08 18:00:00,619.0
2021-10-08 19:00:00,622.0
2021-10-08 20:00:00,603.0
2021-10-08 21:00:00,569.0
2021-10-08 22:00:00,534.0
2021-10-08 23:00:00,500.0
2021-10-09 00:00:00,461.0
2021-10-09 01:00:00,425.0
2021-10-09 02:00:00,404.0
2021-10-09 03:00:00,392.0
2021-10-09 04:00:00,387.0
2021-10-09 05:00:00,387.0
2021-10-09 06:00:00,398.0
2021-10-09 07:00:00,425.0
2021-10-09 08:00:00,474.0
2021-10-09 09:00:00,529.0
2021-10-09 10:00:00,553.0
2021-10-09 11:00:00,552.0
2021-10-09 12:00:00,540.0
2021-10-09 13:00:00,529.0
2021-10-09 14:00:00,525.0
2021-10-09 15:00:00,533.0
2021-10-09 16:00:00,554.0
2021-10-09 17:00:00,581.0
2021-10-09 18:00:00,613.0
2021-10-09 19:00:00,611.0
2021-10-09 20:00:00,572.0
2021-10-09 21:00:00,536.0
2021-10-09 22:00:00,507.0
2021-10-09 23:00:00,477.0
2021-10-10 00:00:00,441.0
2021-10-10 01:00:00,411.0
2021-10-10 02:00:00,395.0
2021-10-10 03:00:00,386.0
2021-10-10 04:00:00,380.0
2021-10-10 05:00:00,380.0
2021-10-10 06:00:00,388.0
2021-10-10 07:00:00,410.0
2021-10-10 08:00:00,452.0
2021-10-10 09:00:00,510.0
2021-10-10 10:00:00,552.0
2021-10-10 11:00:00,568.0
2021-10-10 12:00:00,572.0
2021-10-10 13:00:00,572.0
2021-10-10 14:00:00,578.0
2021-10-10 15:00:00,588.0
2021-10-10 16:00:00,600.0
2021-10-10 17:00:00,607.0
2021-10-10 18:00:00,627.0
2021-10-10 19:00:00,641.0
2021-10-10 20:00:00,635.0
2021-10-10 21:00:00,618.0
2021-10-10 22:00:00,588.0
2021-10-10 23:00:00,543.0
2021-10-11 00:00:00,491.0
2021-10-11 01:00:00,459.0
2021-10-11 02:00:00,445.0
2021-10-11 03:00:00,439.0
2021-10-11 04:00:00,438.0
2021-10-11 05:00:00,451.0
2021-10-11 06:00:00,494.0
2021-10-11 07:00:00,542.0
2021-10-11 08:00:00,560.0
2021-10-11 09:00:00,572.0
2021-10-11 10:00:00,580.0
2021-10-11 11:00:00,584.0
2021-10-11 12:00:00,583.0
2021-10-11 13:00:00,579.0
2021-10-11 14:00:00,585.0
2021-10-11 15:00:00,621.0
2021-10-11 16:00:00,675.0
2021-10-11 17:00:00,693.0
2021-10-11 18:00:00,708.0
2021-10-11 19:00:00,720.0
2021-10-11 20:00:00,721.0
2021-10-11 21:00:00,703.0
2021-10-11 22:00:00,667.0
2021-10-11 23:00:00,618.0
2021-10-12 00:00:00,560.0
2021-10-12 01:00:00,524.0
2021-10-12 02:00:00,507.0
2021-10-12 03:00:00,499.0
2021-10-12 04:00:00,496.0
2021-10-12 05:00:00,504.0
2021-10-12 06:00:00,544.0
2021-10-12 07:00:00,590.0
2021-10-12 08:00:00,607.0
2021-10-12 09:00:00,613.0
2021-10-12 10:00:00,609.0
2021-10-12 11:00:00,601.0
2021-10-12 12:00:00,594.0
2021-10-12 13:00:00,586.0
2021-10-12 14:00:00,596.0
2021-10-12 15:00:00,634.0
2021-10-12 16:00:00,688.0
2021-10-12 17:00:00,706.0
2021-10-12 18:00:00,726.0
2021-10-12 19:00:00,740.0
2021-10-12 20:00:00,741.0
2021-10-12 21:00:00,727.0
2021-10-12 22:00:00,695.0
2021-10-12 23:00:00,644.0
2021-10-13 00:00:00,592.0
2021-10-13 01:00:00,555.0
2021-10-13 02:00:00,538.0
2021-10-13 03:00:00,531.0
2021-10-13 04:00:00,530.0
2021-10-13 05:00:00,542.0
2021-10-13 06:00:00,583.0
2021-10-13 07:00:00,632.0
2021-10-13 08:00:00,647.0
2021-10-13 09:00:00,656.0
2021-10-13 10:00:00,655.0
2021-10-13 11:00:00,651.0
2021-10-13 12:00:00,642.0
2021-10-13 13:00:00,643.0
2021-10-13 14:00:00,651.0
2021-10-13 15:00:00,687.0
2021-10-13 16:00:00,732.0
2021-10-13 17:00:00,747.0
2021-10-13 18:00:00,760.0
2021-10-13 19:00:00,762.0
2021-10-13 20:00:00,755.0
2021-10-13 21:00:00,737.0
2021-10-13 22:00:00,702.0
2021-10-13 23:00:00,650.0
2021-10-14 00:00:00,591.0
2021-10-14 01:00:00,550.0
2021-10-14 02:00:00,528.0
2021-10-14 03:00:00,518.0
2021-10-14 04:00:00,513.0
2021-10-14 05:00:00,518.0
2021-10-14 06:00:00,550.0
2021-10-14 07:00:00,588.0
2021-10-14 08:00:00,604.0
2021-10-14 09:00:00,617.0
2021-10-14 10:00:00,620.0
2021-10-14 11:00:00,621.0
2021-10-14 12:00:00,614.0
2021-10-14 13:00:00,609.0
2021-10-14 14:00:00,616.0
2021-10-14 15:00:00,646.0
2021-10-14 16:00:00,686.0
2021-10-14 17:00:00,697.0
2021-10-14 18:00:00,705.0
2021-10-14 19:00:00,703.0
2021-10-14 20:00:00,695.0
2021-10-14 21:00:00,679.0
2021-10-14 22:00:00,651.0
2021-10-14 23:00:00,610.0
2021-10-15 00:00:00,566.0
2021-10-15 01:00:00,536.0
2021-10-15 02:00:00,519.0
2021-10-15 03:00:00,512.0
2021-10-15 04:00:00,513.0
2021-10-15 05:00:00,526.0
2021-10-15 06:00:00,563.0
2021-10-15 07:00:00,608.0
2021-10-15 08:00:00,633.0
2021-10-15 09:00:00,652.0
2021-10-15 10:00:00,660.0
2021-10-15 11:00:00,661.0
2021-10-15 12:00:00,659.0
2021-10-15 13:00:00,660.0
2021-10-15 14:00:00,674.0
2021-10-15 15:00:00,705.0
2021-10-15 16:00:00,744.0
2021-10-15 17:00:00,770.0
2021-10-15 18:00:00,792.0
2021-10-15 19:00:00,790.0
2021-10-15 20:00:00,765.0
2021-10-15 21:00:00,735.0
2021-10-15 22:00:00,705.0
2021-10-15 23:00:00,671.0
2021-10-16 00:00:00,631.0
2021-10-16 01:00:00,598.0
2021-10-16 02:00:00,580.0
2021-10-16 03:00:00,571.0
2021-10-16 04:00:00,567.0
2021-10-16 05:00:00,568.0
2021-10-16 06:00:00,582.0
2021-10-16 07:00:00,609.0
2021-10-16 08:00:00,656.0
2021-10-16 09:00:00,709.0
2021-10-16 10:00:00,736.0
2021-10-16 11:00:00,742.0
2021-10-16 12:00:00,735.0
2021-10-16 13:00:00,734.0
2021-10-16 14:00:00,730.0
2021-10-16 15:00:00,740.0
2021-10-16 16:00:00,762.0
2021-10-16 17:00:00,786.0
2021-10-16 18:00:00,820.0
2021-10-16 19:00:00,819.0
2021-10-16 20:00:00,784.0
2021-10-16 21:00:00,753.0
2021-10-16 22:00:00,723.0
2021-10-16 23:00:00,696.0
2021-10-17 00:00:00,660.0
2021-10-17 01:00:00,631.0
2021-10-17 02:00:00,613.0
2021-10-17 03:00:00,606.0
2021-10-17 04:00:00,601.0
2021-10-17 05:00:00,603.0
2021-10-17 06:00:00,613.0
2021-10-17 07:00:00,635.0
2021-10-17 08:00:00,675.0
2021-10-17 09:00:00,733.0
2021-10-17 10:00:00,770.0
2021-10-17 11:00:00,778.0
2021-10-17 12:00:00,773.0
2021-10-17 13:00:00,771.0
2021-10-17 14:00:00,772.0
2021-10-17 15:00:00,781.0
2021-10-17 16:00:00,797.0
2021-10-17 17:00:00,813.0
2021-10-17 18:00:00,841.0
2021-10-17 19:00:00,855.0
2021-10-17 20:00:00,848.0
2021-10-17 21:00:00,828.0
2021-10-17 22:00:00,794.0
2021-10-17 23:00:00,736.0
2021-10-18 00:00:00,677.0
2021-10-18 01:00:00,640.0
2021-10-18 02:00:00,622.0
2021-10-18 03:00:00,616.0
2021-10-18 04:00:00,618.0
2021-10-18 05:00:00,633.0
2021-10-18 06:00:00,694.0
2021-10-18 07:00:00,766.0
2021-10-18 08:00:00,759.0
2021-10-18 09:00:00,741.0
2021-10-18 10:00:00,718.0
2021-10-18 11:00:00,697.0
2021-10-18 12:00:00,674.0
2021-10-18 13:00:00,656.0
2021-10-18 14:00:00,659.0
2021-10-18 15:00:00,702.0
2021-10-18 16:00:00,767.0
2021-10-18 17:00:00,794.0
2021-10-18 18:00:00,819.0
2021-10-18 19:00:00,837.0
2021-10-18 20:00:00,843.0
2021-10-18 21:00:00,834.0
2021-10-18 22:00:00,801.0
2021-10-18 23:00:00,739.0
2021-10-19 00:00:00,673.0
2021-10-19 01:00:00,634.0
2021-10-19 02:00:00,617.0
2021-10-19 03:00:00,610.0
2021-10-19 04:00:00,607.0
2021-10-19 05:00:00,618.0
2021-10-19 06:00:00,672.0
2021-10-19 07:00:00,733.0
2021-10-19 08:00:00,724.0
2021-10-19 09:00:00,704.0
2021-10-19 10:00:00,693.0
2021-10-19 11:00:00,687.0
2021-10-19 12:00:00,680.0
2021-10-19 13:00:00,678.0
2021-10-19 14:00:00,688.0
2021-10-19 15:00:00,732.0
2021-10-19 16:00:00,789.0
2021-10-19 17:00:00,797.0
2021-10-19 18:00:00,798.0
2021-10-19 19:00:00,797.0
2021-10-19 20:00:00,796.0
2021-10-19 21:00:00,778.0
2021-10-19 22:00:00,737.0
2021-10-19 23:00:00,676.0
2021-10-20 00:00:00,608.0
2021-10-20 01:00:00,567.0
2021-10-20 02:00:00,546.0
2021-10-20 03:00:00,538.0
2021-10-20 04:00:00,535.0
2021-10-20 05:00:00,543.0
2021-10-20 06:00:00,593.0
2021-10-20 07:00:00,658.0
2021-10-20 08:00:00,652.0
2021-10-20 09:00:00,636.0
2021-10-20 10:00:00,630.0
2021-10-20 11:00:00,623.0
2021-10-20 12:00:00,618.0
2021-10-20 13:00:00,619.0
2021-10-20 14:00:00,633.0
2021-10-20 15:00:00,681.0
2021-10-20 16:00:00,738.0
2021-10-20 17:00:00,748.0
2021-10-20 18:00:00,760.0
2021-10-20 19:00:00,765.0
2021-10-20 20:00:00,767.0
2021-10-20 21:00:00,756.0
2021-10-20 22:00:00,722.0
2021-10-20 23:00:00,668.0
2021-10-21 00:00:00,612.0
2021-10-21 01:00:00,573.0
2021-10-21 02:00:00,557.0
2021-10-21 03:00:00,552.0
2021-10-21 04:00:00,556.0
2021-10-21 05:00:00,573.0
2021-10-21 06:00:00,633.0
2021-10-21 07:00:00,707.0
2021-10-21 08:00:00,706.0
2021-10-21 09:00:00,693.0
2021-10-21 10:00:00,685.0
2021-10-21 11:00:00,683.0
2021-10-21 12:00:00,686.0
2021-10-21 13:00:00,691.0
2021-10-21 14:00:00,714.0
2021-10-21 15:00:00,764.0
2021-10-21 16:00:00,825.0
2021-10-21 17:00:00,843.0
2021-10-21 18:00:00,853.0
2021-10-21 19:00:00,860.0
2021-10-21 20:00:00,860.0
2021-10-21 21:00:00,848.0
2021-10-21 22:00:00,813.0
2021-10-21 23:00:00,756.0
2021-10-22 00:00:00,695.0
2021-10-22 01:00:00,655.0
2021-10-22 02:00:00,638.0
2021-10-22 03:00:00,628.0
2021-10-22 04:00:00,623.0
2021-10-22 05:00:00,630.0
2021-10-22 06:00:00,681.0
2021-10-22 07:00:00,747.0
2021-10-22 08:00:00,749.0
2021-10-22 09:00:00,741.0
2021-10-22 10:00:00,733.0
2021-10-22 11:00:00,729.0
2021-10-22 12:00:00,725.0
2021-10-22 13:00:00,726.0
2021-10-22 14:00:00,741.0
2021-10-22 15:00:00,777.0
2021-10-22 16:00:00,827.0
2021-10-22 17:00:00,855.0
2021-10-22 18:00:00,868.0
2021-10-22 19:00:00,858.0
2021-10-22 20:00:00,833.0
2021-10-22 21:00:00,801.0
2021-10-22 22:00:00,765.0
2021-10-22 23:00:00,729.0
2021-10-23 00:00:00,684.0
2021-10-23 01:00:00,647.0
2021-10-23 02:00:00,626.0
2021-10-23 03:00:00,615.0
2021-10-23 04:00:00,611.0
2021-10-23 05:00:00,614.0
2021-10-23 06:00:00,629.0
2021-10-23 07:00:00,659.0
2021-10-23 08:00:00,712.0
2021-10-23 09:00:00,769.0
2021-10-23 10:00:00,794.0
2021-10-23 11:00:00,784.0
2021-10-23 12:00:00,764.0
2021-10-23 13:00:00,752.0
2021-10-23 14:00:00,752.0
2021-10-23 15:00:00,767.0
2021-10-23 16:00:00,791.0
2021-10-23 17:00:00,825.0
2021-10-23 18:00:00,858.0
2021-10-23 19:00:00,850.0
2021-10-23 20:00:00,805.0
2021-10-23 21:00:00,765.0
2021-10-23 22:00:00,735.0
2021-10-23 23:00:00,698.0
2021-10-24 00:00:00,658.0
2021-10-24 01:00:00,624.0
2021-10-24 02:00:00,602.0
2021-10-24 03:00:00,590.0
2021-10-24 04:00:00,586.0
2021-10-24 05:00:00,584.0
2021-10-24 06:00:00,590.0
2021-10-24 07:00:00,609.0
2021-10-24 08:00:00,649.0
2021-10-24 09:00:00,707.0
2021-10-24 10:00:00,747.0
2021-10-24 11:00:00,760.0
2021-10-24 12:00:00,760.0
2021-10-24 13:00:00,757.0
2021-10-24 14:00:00,764.0
2021-10-24 15:00:00,779.0
2021-10-24 16:00:00,786.0
2021-10-24 17:00:00,792.0
2021-10-24 18:00:00,796.0
2021-10-24 19:00:00,796.0
2021-10-24 20:00:00,789.0
2021-10-24 21:00:00,761.0
2021-10-24 22:00:00,721.0
2021-10-24 23:00:00,665.0
2021-10-25 00:00:00,599.0
2021-10-25 01:00:00,558.0
2021-10-25 02:00:00,539.0
2021-10-25 03:00:00,531.0
2021-10-25 04:00:00,532.0
2021-10-25 05:00:00,546.0
2021-10-25 06:00:00,602.0
2021-10-25 07:00:00,668.0
2021-10-25 08:00:00,663.0
2021-10-25 09:00:00,645.0
2021-10-25 10:00:00,633.0
2021-10-25 11:00:00,621.0
2021-10-25 12:00:00,611.0
2021-10-25 13:00:00,610.0
2021-10-25 14:00:00,624.0
2021-10-25 15:00:00,668.0
2021-10-25 16:00:00,733.0
2021-10-25 17:00:00,749.0
2021-10-25 18:00:00,760.0
2021-10-25 19:00:00,763.0
2021-10-25 20:00:00,761.0
2021-10-25 21:00:00,751.0
2021-10-25 22:00:00,717.0
2021-10-25 23:00:00,661.0
2021-10-26 00:00:00,597.0
2021-10-26 01:00:00,555.0
2021-10-26 02:00:00,539.0
2021-10-26 03:00:00,532.0
2021-10-26 04:00:00,533.0
2021-10-26 05:00:00,548.0
2021-10-26 06:00:00,604.0
2021-10-26 07:00:00,673.0
2021-10-26 08:00:00,671.0
2021-10-26 09:00:00,659.0
2021-10-26 10:00:00,651.0
2021-10-26 11:00:00,641.0
2021-10-26 12:00:00,627.0
2021-10-26 13:00:00,620.0
2021-10-26 14:00:00,629.0
2021-10-26 15:00:00,671.0
2021-10-26 16:00:00,735.0
2021-10-26 17:00:00,759.0
2021-10-26 18:00:00,773.0
2021-10-26 19:00:00,780.0
2021-10-26 20:00:00,783.0
2021-10-26 21:00:00,775.0
2021-10-26 22:00:00,741.0
2021-10-26 23:00:00,684.0
2021-10-27 00:00:00,618.0
2021-10-27 01:00:00,580.0
2021-10-27 02:00:00,563.0
2021-10-27 03:00:00,555.0
2021-10-27 04:00:00,553.0
2021-10-27 05:00:00,561.0
2021-10-27 06:00:00,612.0
2021-10-27 07:00:00,675.0
2021-10-27 08:00:00,670.0
2021-10-27 09:00:00,655.0
2021-10-27 10:00:00,642.0
2021-10-27 11:00:00,626.0
2021-10-27 12:00:00,613.0
2021-10-27 13:00:00,609.0
2021-10-27 14:00:00,619.0
2021-10-27 15:00:00,665.0
2021-10-27 16:00:00,724.0
2021-10-27 17:00:00,741.0
2021-10-27 18:00:00,747.0
2021-10-27 19:00:00,744.0
2021-10-27 20:00:00,742.0
2021-10-27 21:00:00,728.0
2021-10-27 22:00:00,693.0
2021-10-27 23:00:00,636.0
2021-10-28 00:00:00,568.0
2021-10-28 01:00:00,529.0
2021-10-28 02:00:00,508.0
2021-10-28 03:00:00,497.0
2021-10-28 04:00:00,494.0
2021-10-28 05:00:00,504.0
2021-10-28 06:00:00,555.0
2021-10-28 07:00:00,621.0
2021-10-28 08:00:00,618.0
2021-10-28 09:00:00,607.0
2021-10-28 10:00:00,601.0
2021-10-28 11:00:00,597.0
2021-10-28 12:00:00,589.0
2021-10-28 13:00:00,579.0
2021-10-28 14:00:00,591.0
2021-10-28 15:00:00,636.0
2021-10-28 16:00:00,696.0
2021-10-28 17:00:00,717.0
2021-10-28 18:00:00,722.0
2021-10-28 19:00:00,722.0
2021-10-28 20:00:00,723.0
2021-10-28 21:00:00,712.0
2021-10-28 22:00:00,679.0
2021-10-28 23:00:00,624.0
2021-10-29 00:00:00,560.0
2021-10-29 01:00:00,519.0
2021-10-29 02:00:00,501.0
2021-10-29 03:00:00,492.0
2021-10-29 04:00:00,489.0
2021-10-29 05:00:00,497.0
2021-10-29 06:00:00,548.0
2021-10-29 07:00:00,615.0
2021-10-29 08:00:00,618.0
2021-10-29 09:00:00,610.0
2021-10-29 10:00:00,605.0
2021-10-29 11:00:00,602.0
2021-10-29 12:00:00,598.0
2021-10-29 13:00:00,597.0
2021-10-29 14:00:00,612.0
2021-10-29 15:00:00,649.0
2021-10-29 16:00:00,698.0
2021-10-29 17:00:00,727.0
2021-10-29 18:00:00,738.0
2021-10-29 19:00:00,726.0
2021-10-29 20:00:00,703.0
2021-10-29 21:00:00,673.0
2021-10-29 22:00:00,639.0
2021-10-29 23:00:00,605.0
2021-10-30 00:00:00,561.0
2021-10-30 01:00:00,522.0
2021-10-30 02:00:00,498.0
2021-10-30 03:00:00,487.0
2021-10-30 04:00:00,482.0
2021-10-30 05:00:00,482.0
2021-10-30 06:00:00,491.0
2021-10-30 07:00:00,518.0
2021-10-30 08:00:00,567.0
2021-10-30 09:00:00,624.0
2021-10-30 10:00:00,660.0
2021-10-30 11:00:00,662.0
2021-10-30 12:00:00,647.0
2021-10-30 13:00:00,630.0
2021-10-30 14:00:00,621.0
2021-10-30 15:00:00,626.0
2021-10-30 16:00:00,654.0
2021-10-30 17:00:00,703.0
2021-10-30 18:00:00,740.0
2021-10-30 19:00:00,729.0
2021-10-30 20:00:00,690.0
2021-10-30 21:00:00,656.0
2021-10-30 22:00:00,631.0
2021-10-30 23:00:00,599.0
2021-10-31 00:00:00,563.0
2021-10-31 01:00:00,521.0
2021-10-31 02:00:00,496.0
2021-10-31 03:00:00,484.0
2021-10-31 04:00:00,479.0
2021-10-31 05:00:00,480.0
2021-10-31 06:00:00,495.0
2021-10-31 07:00:00,528.0
2021-10-31 08:00:00,586.0
2021-10-31 09:00:00,637.0
2021-10-31 10:00:00,668.0
2021-10-31 11:00:00,671.0
2021-10-31 12:00:00,665.0
2021-10-31 13:00:00,666.0
2021-10-31 14:00:00,680.0
2021-10-31 15:00:00,701.0
2021-10-31 16:00:00,720.0
2021-10-31 17:00:00,731.0
2021-10-31 18:00:00,724.0
2021-10-31 19:00:00,724.0
2021-10-31 20:00:00,723.0
2021-10-31 21:00:00,711.0
2021-10-31 22:00:00,679.0
2021-10-31 23:00:00,625.0
2021-11-01 00:00:00,570.0
2021-11-01 01:00:00,536.0
2021-11-01 02:00:00,522.0
2021-11-01 03:00:00,516.0
2021-11-01 04:00:00,516.0
2021-11-01 05:00:00,528.0
2021-11-01 06:00:00,586.0
2021-11-01 07:00:00,652.0
2021-11-01 08:00:00,642.0
2021-11-01 09:00:00,618.0
2021-11-01 10:00:00,593.0
2021-11-01 11:00:00,570.0
2021-11-01 12:00:00,549.0
2021-11-01 13:00:00,540.0
2021-11-01 14:00:00,554.0
2021-11-01 15:00:00,607.0
2021-11-01 16:00:00,688.0
2021-11-01 17:00:00,713.0
2021-11-01 18:00:00,711.0
2021-11-01 19:00:00,709.0
2021-11-01 20:00:00,706.0
2021-11-01 21:00:00,693.0
2021-11-01 22:00:00,656.0
2021-11-01 23:00:00,597.0
2021-11-02 00:00:00,536.0
2021-11-02 01:00:00,503.0
2021-11-02 02:00:00,489.0
2021-11-02 03:00:00,483.0
2021-11-02 04:00:00,481.0
2021-11-02 05:00:00,495.0
2021-11-02 06:00:00,552.0
2021-11-02 07:00:00,617.0
2021-11-02 08:00:00,610.0
2021-11-02 09:00:00,590.0
2021-11-02 10:00:00,573.0
2021-11-02 11:00:00,557.0
2021-11-02 12:00:00,548.0
2021-11-02 13:00:00,548.0
2021-11-02 14:00:00,567.0
2021-11-02 15:00:00,625.0
2021-11-02 16:00:00,703.0
2021-11-02 17:00:00,725.0
2021-11-02 18:00:00,724.0
2021-11-02 19:00:00,722.0
2021-11-02 20:00:00,721.0
2021-11-02 21:00:00,710.0
2021-11-02 22:00:00,674.0
2021-11-02 23:00:00,619.0
2021-11-03 00:00:00,559.0
2021-11-03 01:00:00,524.0
2021-11-03 02:00:00,509.0
2021-11-03 03:00:00,507.0
2021-11-03 04:00:00,514.0
2021-11-03 05:00:00,534.0
2021-11-03 06:00:00,597.0
2021-11-03 07:00:00,673.0
2021-11-03 08:00:00,674.0
2021-11-03 09:00:00,656.0
2021-11-03 10:00:00,631.0
2021-11-03 11:00:00,612.0
2021-11-03 12:00:00,599.0
2021-11-03 13:00:00,596.0
2021-11-03 14:00:00,615.0
2021-11-03 15:00:00,676.0
2021-11-03 16:00:00,762.0
2021-11-03 17:00:00,789.0
2021-11-03 18:00:00,792.0
2021-11-03 19:00:00,797.0
2021-11-03 20:00:00,799.0
2021-11-03 21:00:00,787.0
2021-11-03 22:00:00,752.0
2021-11-03 23:00:00,699.0
2021-11-04 00:00:00,643.0
2021-11-04 01:00:00,609.0
2021-11-04 02:00:00,595.0
2021-11-04 03:00:00,586.0
2021-11-04 04:00:00,585.0
2021-11-04 05:00:00,599.0
2021-11-04 06:00:00,655.0
2021-11-04 07:00:00,724.0
2021-11-04 08:00:00,725.0
2021-11-04 09:00:00,710.0
2021-11-04 10:00:00,690.0
2021-11-04 11:00:00,671.0
2021-11-04 12:00:00,655.0
2021-11-04 13:00:00,647.0
2021-11-04 14:00:00,664.0
2021-11-04 15:00:00,719.0
2021-11-04 16:00:00,797.0
2021-11-04 17:00:00,819.0
2021-11-04 18:00:00,817.0
2021-11-04 19:00:00,815.0
2021-11-04 20:00:00,813.0
2021-11-04 21:00:00,797.0
2021-11-04 22:00:00,761.0
2021-11-04 23:00:00,705.0
2021-11-05 00:00:00,642.0
2021-11-05 01:00:00,605.0
2021-11-05 02:00:00,589.0
2021-11-05 03:00:00,582.0
2021-11-05 04:00:00,581.0
2021-11-05 05:00:00,593.0
2021-11-05 06:00:00,646.0
2021-11-05 07:00:00,715.0
2021-11-05 08:00:00,720.0
2021-11-05 09:00:00,710.0
2021-11-05 10:00:00,702.0
2021-11-05 11:00:00,696.0
2021-11-05 12:00:00,694.0
2021-11-05 13:00:00,701.0
2021-11-05 14:00:00,727.0
2021-11-05 15:00:00,778.0
2021-11-05 16:00:00,840.0
2021-11-05 17:00:00,864.0
2021-11-05 18:00:00,861.0
2021-11-05 19:00:00,844.0
2021-11-05 20:00:00,819.0
2021-11-05 21:00:00,787.0
2021-11-05 22:00:00,754.0
2021-11-05 23:00:00,719.0
2021-11-06 00:00:00,680.0
2021-11-06 01:00:00,647.0
2021-11-06 02:00:00,630.0
2021-11-06 03:00:00,622.0
2021-11-06 04:00:00,617.0
2021-11-06 05:00:00,620.0
2021-11-06 06:00:00,635.0
2021-11-06 07:00:00,666.0
2021-11-06 08:00:00,722.0
2021-11-06 09:00:00,780.0
2021-11-06 10:00:00,803.0
2021-11-06 11:00:00,799.0
2021-11-06 12:00:00,787.0
2021-11-06 13:00:00,783.0
2021-11-06 14:00:00,788.0
2021-11-06 15:00:00,814.0
2021-11-06 16:00:00,856.0
2021-11-06 17:00:00,885.0
2021-11-06 18:00:00,893.0
2021-11-06 19:00:00,875.0
2021-11-06 20:00:00,834.0
2021-11-06 21:00:00,801.0
2021-11-06 22:00:00,772.0
2021-11-06 23:00:00,740.0
2021-11-07 00:00:00,704.0
2021-11-07 01:00:00,678.0
2021-11-07 02:00:00,662.0
2021-11-07 03:00:00,657.0
2021-11-07 04:00:00,657.0
2021-11-07 05:00:00,660.0
2021-11-07 06:00:00,672.0
2021-11-07 07:00:00,699.0
2021-11-07 08:00:00,748.0
2021-11-07 09:00:00,807.0
2021-11-07 10:00:00,833.0
2021-11-07 11:00:00,823.0
2021-11-07 12:00:00,802.0
2021-11-07 13:00:00,796.0
2021-11-07 14:00:00,810.0
2021-11-07 15:00:00,854.0
2021-11-07 16:00:00,900.0
2021-11-07 17:00:00,916.0
2021-11-07 18:00:00,917.0
2021-11-07 19:00:00,920.0
2021-11-07 20:00:00,911.0
2021-11-07 21:00:00,890.0
2021-11-07 22:00:00,855.0
2021-11-07 23:00:00,803.0
2021-11-08 00:00:00,743.0
2021-11-08 01:00:00,711.0
2021-11-08 02:00:00,697.0
2021-11-08 03:00:00,695.0
2021-11-08 04:00:00,702.0
2021-11-08 05:00:00,725.0
2021-11-08 06:00:00,789.0
2021-11-08 07:00:00,865.0
2021-11-08 08:00:00,866.0
2021-11-08 09:00:00,847.0
2021-11-08 10:00:00,820.0
2021-11-08 11:00:00,792.0
2021-11-08 12:00:00,771.0
2021-11-08 13:00:00,765.0
2021-11-08 14:00:00,785.0
2021-11-08 15:00:00,857.0
2021-11-08 16:00:00,945.0
2021-11-08 17:00:00,959.0
2021-11-08 18:00:00,950.0
2021-11-08 19:00:00,943.0
2021-11-08 20:00:00,935.0
2021-11-08 21:00:00,918.0
2021-11-08 22:00:00,875.0
2021-11-08 23:00:00,808.0
2021-11-09 00:00:00,738.0
2021-11-09 01:00:00,697.0
2021-11-09 02:00:00,677.0
2021-11-09 03:00:00,669.0
2021-11-09 04:00:00,669.0
2021-11-09 05:00:00,678.0
2021-11-09 06:00:00,726.0
2021-11-09 07:00:00,786.0
2021-11-09 08:00:00,776.0
2021-11-09 09:00:00,756.0
2021-11-09 10:00:00,745.0
2021-11-09 11:00:00,733.0
2021-11-09 12:00:00,721.0
2021-11-09 13:00:00,711.0
2021-11-09 14:00:00,724.0
2021-11-09 15:00:00,782.0
2021-11-09 16:00:00,860.0
2021-11-09 17:00:00,871.0
2021-11-09 18:00:00,866.0
2021-11-09 19:00:00,861.0
2021-11-09 20:00:00,857.0
2021-11-09 21:00:00,840.0
2021-11-09 22:00:00,797.0
2021-11-09 23:00:00,736.0
2021-11-10 00:00:00,672.0
2021-11-10 01:00:00,631.0
2021-11-10 02:00:00,613.0
2021-11-10 03:00:00,605.0
2021-11-10 04:00:00,608.0
2021-11-10 05:00:00,627.0
2021-11-10 06:00:00,686.0
2021-11-10 07:00:00,752.0
2021-11-10 08:00:00,750.0
2021-11-10 09:00:00,738.0
2021-11-10 10:00:00,730.0
2021-11-10 11:00:00,716.0
2021-11-10 12:00:00,711.0
2021-11-10 13:00:00,721.0
2021-11-10 14:00:00,751.0
2021-11-10 15:00:00,813.0
2021-11-10 16:00:00,884.0
2021-11-10 17:00:00,892.0
2021-11-10 18:00:00,880.0
2021-11-10 19:00:00,874.0
2021-11-10 20:00:00,870.0
2021-11-10 21:00:00,854.0
2021-11-10 22:00:00,812.0
2021-11-10 23:00:00,755.0
2021-11-11 00:00:00,693.0
2021-11-11 01:00:00,655.0
2021-11-11 02:00:00,637.0
2021-11-11 03:00:00,631.0
2021-11-11 04:00:00,629.0
2021-11-11 05:00:00,640.0
2021-11-11 06:00:00,693.0
2021-11-11 07:00:00,758.0
2021-11-11 08:00:00,757.0
2021-11-11 09:00:00,744.0
2021-11-11 10:00:00,737.0
2021-11-11 11:00:00,737.0
2021-11-11 12:00:00,734.0
2021-11-11 13:00:00,737.0
2021-11-11 14:00:00,757.0
2021-11-11 15:00:00,814.0
2021-11-11 16:00:00,879.0
2021-11-11 17:00:00,880.0
2021-11-11 18:00:00,870.0
2021-11-11 19:00:00,864.0
2021-11-11 20:00:00,860.0
2021-11-11 21:00:00,841.0
2021-11-11 22:00:00,806.0
2021-11-11 23:00:00,755.0
2021-11-12 00:00:00,692.0
2021-11-12 01:00:00,648.0
2021-11-12 02:00:00,629.0
2021-11-12 03:00:00,621.0
2021-11-12 04:00:00,622.0
2021-11-12 05:00:00,639.0
2021-11-12 06:00:00,695.0
2021-11-12 07:00:00,768.0
2021-11-12 08:00:00,779.0
2021-11-12 09:00:00,775.0
2021-11-12 10:00:00,764.0
2021-11-12 11:00:00,749.0
2021-11-12 12:00:00,734.0
2021-11-12 13:00:00,733.0
2021-11-12 14:00:00,757.0
2021-11-12 15:00:00,814.0
2021-11-12 16:00:00,889.0
2021-11-12 17:00:00,918.0
2021-11-12 18:00:00,921.0
2021-11-12 19:00:00,909.0
2021-11-12 20:00:00,885.0
2021-11-12 21:00:00,856.0
2021-11-12 22:00:00,826.0
2021-11-12 23:00:00,794.0
2021-11-13 00:00:00,753.0
2021-11-13 01:00:00,721.0
2021-11-13 02:00:00,701.0
2021-11-13 03:00:00,692.0
2021-11-13 04:00:00,689.0
2021-11-13 05:00:00,695.0
2021-11-13 06:00:00,711.0
2021-11-13 07:00:00,744.0
2021-11-13 08:00:00,798.0
2021-11-13 09:00:00,854.0
2021-11-13 10:00:00,878.0
2021-11-13 11:00:00,872.0
2021-11-13 12:00:00,852.0
2021-11-13 13:00:00,839.0
2021-11-13 14:00:00,841.0
2021-11-13 15:00:00,869.0
2021-11-13 16:00:00,912.0
2021-11-13 17:00:00,940.0
2021-11-13 18:00:00,942.0
2021-11-13 19:00:00,922.0
2021-11-13 20:00:00,884.0
2021-11-13 21:00:00,856.0
2021-11-13 22:00:00,832.0
2021-11-13 23:00:00,807.0
2021-11-14 00:00:00,771.0
2021-11-14 01:00:00,745.0
2021-11-14 02:00:00,731.0
2021-11-14 03:00:00,726.0
2021-11-14 04:00:00,725.0
2021-11-14 05:00:00,729.0
2021-11-14 06:00:00,745.0
2021-11-14 07:00:00,772.0
2021-11-14 08:00:00,822.0
2021-11-14 09:00:00,885.0
2021-11-14 10:00:00,915.0
2021-11-14 11:00:00,918.0
2021-11-14 12:00:00,907.0
2021-11-14 13:00:00,907.0
2021-11-14 14:00:00,923.0
2021-11-14 15:00:00,955.0
2021-11-14 16:00:00,974.0
2021-11-14 17:00:00,963.0
2021-11-14 18:00:00,955.0
2021-11-14 19:00:00,953.0
2021-11-14 20:00:00,942.0
2021-11-14 21:00:00,918.0
2021-11-14 22:00:00,880.0
2021-11-14 23:00:00,820.0
2021-11-15 00:00:00,753.0
2021-11-15 01:00:00,716.0
2021-11-15 02:00:00,701.0
2021-11-15 03:00:00,697.0
2021-11-15 04:00:00,696.0
2021-11-15 05:00:00,708.0
2021-11-15 06:00:00,761.0
2021-11-15 07:00:00,824.0
2021-11-15 08:00:00,816.0
2021-11-15 09:00:00,797.0
2021-11-15 10:00:00,787.0
2021-11-15 11:00:00,781.0
2021-11-15 12:00:00,777.0
2021-11-15 13:00:00,777.0
2021-11-15 14:00:00,791.0
2021-11-15 15:00:00,841.0
2021-11-15 16:00:00,907.0
2021-11-15 17:00:00,907.0
2021-11-15 18:00:00,894.0
2021-11-15 19:00:00,884.0
2021-11-15 20:00:00,877.0
2021-11-15 21:00:00,863.0
2021-11-15 22:00:00,821.0
2021-11-15 23:00:00,758.0
2021-11-16 00:00:00,694.0
2021-11-16 01:00:00,653.0
2021-11-16 02:00:00,632.0
2021-11-16 03:00:00,623.0
2021-11-16 04:00:00,621.0
2021-11-16 05:00:00,633.0
2021-11-16 06:00:00,687.0
2021-11-16 07:00:00,754.0
2021-11-16 08:00:00,751.0
2021-11-16 09:00:00,736.0
2021-11-16 10:00:00,727.0
2021-11-16 11:00:00,721.0
2021-11-16 12:00:00,717.0
2021-11-16 13:00:00,717.0
2021-11-16 14:00:00,735.0
2021-11-16 15:00:00,793.0
2021-11-16 16:00:00,857.0
2021-11-16 17:00:00,857.0
2021-11-16 18:00:00,846.0
2021-11-16 19:00:00,838.0
2021-11-16 20:00:00,838.0
2021-11-16 21:00:00,817.0
2021-11-16 22:00:00,773.0
2021-11-16 23:00:00,714.0
2021-11-17 00:00:00,647.0
2021-11-17 01:00:00,607.0
2021-11-17 02:00:00,590.0
2021-11-17 03:00:00,584.0
2021-11-17 04:00:00,580.0
2021-11-17 05:00:00,592.0
2021-11-17 06:00:00,647.0
2021-11-17 07:00:00,721.0
2021-11-17 08:00:00,725.0
2021-11-17 09:00:00,712.0
2021-11-17 10:00:00,709.0
2021-11-17 11:00:00,704.0
2021-11-17 12:00:00,701.0
2021-11-17 13:00:00,704.0
2021-11-17 14:00:00,731.0
2021-11-17 15:00:00,801.0
2021-11-17 16:00:00,876.0
2021-11-17 17:00:00,883.0
2021-11-17 18:00:00,878.0
2021-11-17 19:00:00,875.0
2021-11-17 20:00:00,877.0
2021-11-17 21:00:00,867.0
2021-11-17 22:00:00,835.0
2021-11-17 23:00:00,780.0
2021-11-18 00:00:00,717.0
2021-11-18 01:00:00,679.0
2021-11-18 02:00:00,663.0
2021-11-18 03:00:00,657.0
2021-11-18 04:00:00,656.0
2021-11-18 05:00:00,669.0
2021-11-18 06:00:00,724.0
2021-11-18 07:00:00,793.0
2021-11-18 08:00:00,793.0
2021-11-18 09:00:00,781.0
2021-11-18 10:00:00,774.0
2021-11-18 11:00:00,771.0
2021-11-18 12:00:00,767.0
2021-11-18 13:00:00,770.0
2021-11-18 14:00:00,790.0
2021-11-18 15:00:00,844.0
2021-11-18 16:00:00,906.0
2021-11-18 17:00:00,909.0
2021-11-18 18:00:00,899.0
2021-11-18 19:00:00,894.0
2021-11-18 20:00:00,890.0
2021-11-18 21:00:00,875.0
2021-11-18 22:00:00,843.0
2021-11-18 23:00:00,785.0
2021-11-19 00:00:00,717.0
2021-11-19 01:00:00,671.0
2021-11-19 02:00:00,647.0
2021-11-19 03:00:00,636.0
2021-11-19 04:00:00,634.0
2021-11-19 05:00:00,645.0
2021-11-19 06:00:00,697.0
2021-11-19 07:00:00,763.0
2021-11-19 08:00:00,770.0
2021-11-19 09:00:00,761.0
2021-11-19 10:00:00,757.0
2021-11-19 11:00:00,753.0
2021-11-19 12:00:00,751.0
2021-11-19 13:00:00,756.0
2021-11-19 14:00:00,782.0
2021-11-19 15:00:00,829.0
2021-11-19 16:00:00,889.0
2021-11-19 17:00:00,910.0
2021-11-19 18:00:00,908.0
2021-11-19 19:00:00,889.0
2021-11-19 20:00:00,865.0
2021-11-19 21:00:00,835.0
2021-11-19 22:00:00,806.0
2021-11-19 23:00:00,773.0
2021-11-20 00:00:00,730.0
2021-11-20 01:00:00,692.0
2021-11-20 02:00:00,669.0
2021-11-20 03:00:00,654.0
2021-11-20 04:00:00,647.0
2021-11-20 05:00:00,647.0
2021-11-20 06:00:00,661.0
2021-11-20 07:00:00,689.0
2021-11-20 08:00:00,744.0
2021-11-20 09:00:00,807.0
2021-11-20 10:00:00,842.0
2021-11-20 11:00:00,851.0
2021-11-20 12:00:00,846.0
2021-11-20 13:00:00,840.0
2021-11-20 14:00:00,847.0
2021-11-20 15:00:00,870.0
2021-11-20 16:00:00,899.0
2021-11-20 17:00:00,916.0
2021-11-20 18:00:00,925.0
2021-11-20 19:00:00,906.0
2021-11-20 20:00:00,864.0
2021-11-20 21:00:00,827.0
2021-11-20 22:00:00,799.0
2021-11-20 23:00:00,772.0
2021-11-21 00:00:00,734.0
2021-11-21 01:00:00,701.0
2021-11-21 02:00:00,680.0
2021-11-21 03:00:00,670.0
2021-11-21 04:00:00,665.0
2021-11-21 05:00:00,670.0
2021-11-21 06:00:00,685.0
2021-11-21 07:00:00,711.0
2021-11-21 08:00:00,759.0
2021-11-21 09:00:00,825.0
2021-11-21 10:00:00,873.0
2021-11-21 11:00:00,888.0
2021-11-21 12:00:00,888.0
2021-11-21 13:00:00,895.0
2021-11-21 14:00:00,913.0
2021-11-21 15:00:00,951.0
2021-11-21 16:00:00,972.0
2021-11-21 17:00:00,969.0
2021-11-21 18:00:00,967.0
2021-11-21 19:00:00,959.0
2021-11-21 20:00:00,946.0
2021-11-21 21:00:00,924.0
2021-11-21 22:00:00,886.0
2021-11-21 23:00:00,829.0
2021-11-22 00:00:00,765.0
2021-11-22 01:00:00,726.0
2021-11-22 02:00:00,710.0
2021-11-22 03:00:00,703.0
2021-11-22 04:00:00,707.0
2021-11-22 05:00:00,724.0
2021-11-22 06:00:00,782.0
2021-11-22 07:00:00,849.0
2021-11-22 08:00:00,845.0
2021-11-22 09:00:00,830.0
2021-11-22 10:00:00,819.0
2021-11-22 11:00:00,810.0
2021-11-22 12:00:00,803.0
2021-11-22 13:00:00,799.0
2021-11-22 14:00:00,818.0
2021-11-22 15:00:00,875.0
2021-11-22 16:00:00,943.0
2021-11-22 17:00:00,944.0
2021-11-22 18:00:00,933.0
2021-11-22 19:00:00,926.0
2021-11-22 20:00:00,923.0
2021-11-22 21:00:00,908.0
2021-11-22 22:00:00,866.0
2021-11-22 23:00:00,801.0
2021-11-23 00:00:00,730.0
2021-11-23 01:00:00,685.0
2021-11-23 02:00:00,664.0
2021-11-23 03:00:00,656.0
2021-11-23 04:00:00,657.0
2021-11-23 05:00:00,673.0
2021-11-23 06:00:00,728.0
2021-11-23 07:00:00,793.0
2021-11-23 08:00:00,790.0
2021-11-23 09:00:00,779.0
2021-11-23 10:00:00,770.0
2021-11-23 11:00:00,767.0
2021-11-23 12:00:00,765.0
2021-11-23 13:00:00,766.0
2021-11-23 14:00:00,786.0
2021-11-23 15:00:00,839.0
2021-11-23 16:00:00,899.0
2021-11-23 17:00:00,898.0
2021-11-23 18:00:00,887.0
2021-11-23 19:00:00,878.0
2021-11-23 20:00:00,875.0
2021-11-23 21:00:00,862.0
2021-11-23 22:00:00,825.0
2021-11-23 23:00:00,765.0
2021-11-24 00:00:00,700.0
2021-11-24 01:00:00,656.0
2021-11-24 02:00:00,636.0
2021-11-24 03:00:00,627.0
2021-11-24 04:00:00,628.0
2021-11-24 05:00:00,641.0
2021-11-24 06:00:00,698.0
2021-11-24 07:00:00,766.0
2021-11-24 08:00:00,767.0
2021-11-24 09:00:00,759.0
2021-11-24 10:00:00,755.0
2021-11-24 11:00:00,753.0
2021-11-24 12:00:00,752.0
2021-11-24 13:00:00,755.0
2021-11-24 14:00:00,779.0
2021-11-24 15:00:00,838.0
2021-11-24 16:00:00,904.0
2021-11-24 17:00:00,908.0
2021-11-24 18:00:00,906.0
2021-11-24 19:00:00,906.0
2021-11-24 20:00:00,911.0
2021-11-24 21:00:00,903.0
2021-11-24 22:00:00,868.0
2021-11-24 23:00:00,812.0
2021-11-25 00:00:00,745.0
2021-11-25 01:00:00,706.0
2021-11-25 02:00:00,692.0
2021-11-25 03:00:00,686.0
2021-11-25 04:00:00,689.0
2021-11-25 05:00:00,707.0
2021-11-25 06:00:00,765.0
2021-11-25 07:00:00,839.0
2021-11-25 08:00:00,848.0
2021-11-25 09:00:00,839.0
2021-11-25 10:00:00,837.0
2021-11-25 11:00:00,837.0
2021-11-25 12:00:00,837.0
2021-11-25 13:00:00,841.0
2021-11-25 14:00:00,864.0
2021-11-25 15:00:00,926.0
2021-11-25 16:00:00,994.0
2021-11-25 17:00:00,1005.0
2021-11-25 18:00:00,1000.0
2021-11-25 19:00:00,999.0
2021-11-25 20:00:00,1004.0
2021-11-25 21:00:00,995.0
2021-11-25 22:00:00,966.0
2021-11-25 23:00:00,909.0
2021-11-26 00:00:00,842.0
2021-11-26 01:00:00,800.0
2021-11-26 02:00:00,782.0
2021-11-26 03:00:00,777.0
2021-11-26 04:00:00,780.0
2021-11-26 05:00:00,798.0
2021-11-26 06:00:00,857.0
2021-11-26 07:00:00,931.0
2021-11-26 08:00:00,940.0
2021-11-26 09:00:00,935.0
2021-11-26 10:00:00,928.0
2021-11-26 11:00:00,920.0
2021-11-26 12:00:00,916.0
2021-11-26 13:00:00,916.0
2021-11-26 14:00:00,941.0
2021-11-26 15:00:00,998.0
2021-11-26 16:00:00,1062.0
2021-11-26 17:00:00,1081.0
2021-11-26 18:00:00,1080.0
2021-11-26 19:00:00,1067.0
2021-11-26 20:00:00,1049.0
2021-11-26 21:00:00,1024.0
2021-11-26 22:00:00,998.0
2021-11-26 23:00:00,966.0
2021-11-27 00:00:00,926.0
2021-11-27 01:00:00,893.0
2021-11-27 02:00:00,873.0
2021-11-27 03:00:00,866.0
2021-11-27 04:00:00,867.0
2021-11-27 05:00:00,876.0
2021-11-27 06:00:00,898.0
2021-11-27 07:00:00,933.0
2021-11-27 08:00:00,993.0
2021-11-27 09:00:00,1058.0
2021-11-27 10:00:00,1092.0
2021-11-27 11:00:00,1093.0
2021-11-27 12:00:00,1079.0
2021-11-27 13:00:00,1070.0
2021-11-27 14:00:00,1078.0
2021-11-27 15:00:00,1111.0
2021-11-27 16:00:00,1145.0
2021-11-27 17:00:00,1162.0
2021-11-27 18:00:00,1171.0
2021-11-27 19:00:00,1158.0
2021-11-27 20:00:00,1126.0
2021-11-27 21:00:00,1094.0
2021-11-27 22:00:00,1067.0
2021-11-27 23:00:00,1037.0
2021-11-28 00:00:00,1001.0
2021-11-28 01:00:00,975.0
2021-11-28 02:00:00,960.0
2021-11-28 03:00:00,956.0
2021-11-28 04:00:00,955.0
2021-11-28 05:00:00,959.0
2021-11-28 06:00:00,976.0
2021-11-28 07:00:00,1004.0
2021-11-28 08:00:00,1054.0
2021-11-28 09:00:00,1117.0
2021-11-28 10:00:00,1161.0
2021-11-28 11:00:00,1161.0
2021-11-28 12:00:00,1147.0
2021-11-28 13:00:00,1140.0
2021-11-28 14:00:00,1159.0
2021-11-28 15:00:00,1198.0
2021-11-28 16:00:00,1219.0
2021-11-28 17:00:00,1212.0
2021-11-28 18:00:00,1210.0
2021-11-28 19:00:00,1211.0
2021-11-28 20:00:00,1204.0
2021-11-28 21:00:00,1185.0
2021-11-28 22:00:00,1152.0
2021-11-28 23:00:00,1099.0
2021-11-29 00:00:00,1037.0
2021-11-29 01:00:00,1002.0
2021-11-29 02:00:00,986.0
2021-11-29 03:00:00,980.0
2021-11-29 04:00:00,978.0
2021-11-29 05:00:00,992.0
2021-11-29 06:00:00,1049.0
2021-11-29 07:00:00,1112.0
2021-11-29 08:00:00,1102.0
2021-11-29 09:00:00,1081.0
2021-11-29 10:00:00,1066.0
2021-11-29 11:00:00,1056.0
2021-11-29 12:00:00,1047.0
2021-11-29 13:00:00,1044.0
2021-11-29 14:00:00,1058.0
2021-11-29 15:00:00,1107.0
2021-11-29 16:00:00,1160.0
2021-11-29 17:00:00,1152.0
2021-11-29 18:00:00,1139.0
2021-11-29 19:00:00,1135.0
2021-11-29 20:00:00,1131.0
2021-11-29 21:00:00,1123.0
2021-11-29 22:00:00,1085.0
2021-11-29 23:00:00,1027.0
2021-11-30 00:00:00,970.0
2021-11-30 01:00:00,928.0
2021-11-30 02:00:00,904.0
2021-11-30 03:00:00,891.0
2021-11-30 04:00:00,890.0
2021-11-30 05:00:00,903.0
2021-11-30 06:00:00,960.0
2021-11-30 07:00:00,1017.0
2021-11-30 08:00:00,1009.0
2021-11-30 09:00:00,994.0
2021-11-30 10:00:00,984.0
2021-11-30 11:00:00,980.0
2021-11-30 12:00:00,973.0
2021-11-30 13:00:00,971.0
2021-11-30 14:00:00,989.0
2021-11-30 15:00:00,1042.0
2021-11-30 16:00:00,1098.0
2021-11-30 17:00:00,1100.0
2021-11-30 18:00:00,1088.0
2021-11-30 19:00:00,1084.0
2021-11-30 20:00:00,1084.0
2021-11-30 21:00:00,1077.0
2021-11-30 22:00:00,1044.0
2021-11-30 23:00:00,993.0
2021-12-01 00:00:00,929.0
2021-12-01 01:00:00,889.0
2021-12-01 02:00:00,871.0
2021-12-01 03:00:00,864.0
2021-12-01 04:00:00,866.0
2021-12-01 05:00:00,880.0
2021-12-01 06:00:00,936.0
2021-12-01 07:00:00,999.0
2021-12-01 08:00:00,1000.0
2021-12-01 09:00:00,992.0
2021-12-01 10:00:00,985.0
2021-12-01 11:00:00,978.0
2021-12-01 12:00:00,971.0
2021-12-01 13:00:00,971.0
2021-12-01 14:00:00,989.0
2021-12-01 15:00:00,1042.0
2021-12-01 16:00:00,1096.0
2021-12-01 17:00:00,1101.0
2021-12-01 18:00:00,1091.0
2021-12-01 19:00:00,1085.0
2021-12-01 20:00:00,1087.0
2021-12-01 21:00:00,1081.0
2021-12-01 22:00:00,1050.0
2021-12-01 23:00:00,1005.0
2021-12-02 00:00:00,946.0
2021-12-02 01:00:00,902.0
2021-12-02 02:00:00,878.0
2021-12-02 03:00:00,861.0
2021-12-02 04:00:00,859.0
2021-12-02 05:00:00,869.0
2021-12-02 06:00:00,925.0
2021-12-02 07:00:00,985.0
2021-12-02 08:00:00,978.0
2021-12-02 09:00:00,967.0
2021-12-02 10:00:00,963.0
2021-12-02 11:00:00,960.0
2021-12-02 12:00:00,958.0
2021-12-02 13:00:00,961.0
2021-12-02 14:00:00,985.0
2021-12-02 15:00:00,1044.0
2021-12-02 16:00:00,1103.0
2021-12-02 17:00:00,1114.0
2021-12-02 18:00:00,1113.0
2021-12-02 19:00:00,1121.0
2021-12-02 20:00:00,1132.0
2021-12-02 21:00:00,1133.0
2021-12-02 22:00:00,1111.0
2021-12-02 23:00:00,1072.0
2021-12-03 00:00:00,1016.0
2021-12-03 01:00:00,984.0
2021-12-03 02:00:00,974.0
2021-12-03 03:00:00,973.0
2021-12-03 04:00:00,982.0
2021-12-03 05:00:00,999.0
2021-12-03 06:00:00,1057.0
2021-12-03 07:00:00,1125.0
2021-12-03 08:00:00,1128.0
2021-12-03 09:00:00,1116.0
2021-12-03 10:00:00,1109.0
2021-12-03 11:00:00,1096.0
2021-12-03 12:00:00,1081.0
2021-12-03 13:00:00,1077.0
2021-12-03 14:00:00,1098.0
2021-12-03 15:00:00,1150.0
2021-12-03 16:00:00,1201.0
2021-12-03 17:00:00,1212.0
2021-12-03 18:00:00,1204.0
2021-12-03 19:00:00,1186.0
2021-12-03 20:00:00,1163.0
2021-12-03 21:00:00,1134.0
2021-12-03 22:00:00,1109.0
2021-12-03 23:00:00,1070.0
2021-12-04 00:00:00,1014.0
2021-12-04 01:00:00,973.0
2021-12-04 02:00:00,947.0
2021-12-04 03:00:00,932.0
2021-12-04 04:00:00,925.0
2021-12-04 05:00:00,928.0
2021-12-04 06:00:00,939.0
2021-12-04 07:00:00,965.0
2021-12-04 08:00:00,1014.0
2021-12-04 09:00:00,1069.0
2021-12-04 10:00:00,1094.0
2021-12-04 11:00:00,1092.0
2021-12-04 12:00:00,1079.0
2021-12-04 13:00:00,1070.0
2021-12-04 14:00:00,1075.0
2021-12-04 15:00:00,1097.0
2021-12-04 16:00:00,1116.0
2021-12-04 17:00:00,1125.0
2021-12-04 18:00:00,1127.0
2021-12-04 19:00:00,1107.0
2021-12-04 20:00:00,1070.0
2021-12-04 21:00:00,1034.0
2021-12-04 22:00:00,1004.0
2021-12-04 23:00:00,968.0
2021-12-05 00:00:00,930.0
2021-12-05 01:00:00,898.0
2021-12-05 02:00:00,880.0
2021-12-05 03:00:00,873.0
2021-12-05 04:00:00,871.0
2021-12-05 05:00:00,876.0
2021-12-05 06:00:00,893.0
2021-12-05 07:00:00,920.0
2021-12-05 08:00:00,968.0
2021-12-05 09:00:00,1032.0
2021-12-05 10:00:00,1069.0
2021-12-05 11:00:00,1087.0
2021-12-05 12:00:00,1082.0
2021-12-05 13:00:00,1081.0
2021-12-05 14:00:00,1098.0
2021-12-05 15:00:00,1126.0
2021-12-05 16:00:00,1138.0
2021-12-05 17:00:00,1132.0
2021-12-05 18:00:00,1131.0
2021-12-05 19:00:00,1132.0
2021-12-05 20:00:00,1123.0
2021-12-05 21:00:00,1108.0
2021-12-05 22:00:00,1076.0
2021-12-05 23:00:00,1029.0
2021-12-06 00:00:00,972.0
2021-12-06 01:00:00,939.0
2021-12-06 02:00:00,928.0
2021-12-06 03:00:00,925.0
2021-12-06 04:00:00,929.0
2021-12-06 05:00:00,950.0
2021-12-06 06:00:00,1007.0
2021-12-06 07:00:00,1073.0
2021-12-06 08:00:00,1071.0
2021-12-06 09:00:00,1060.0
2021-12-06 10:00:00,1051.0
2021-12-06 11:00:00,1044.0
2021-12-06 12:00:00,1035.0
2021-12-06 13:00:00,1036.0
2021-12-06 14:00:00,1062.0
2021-12-06 15:00:00,1121.0
2021-12-06 16:00:00,1185.0
2021-12-06 17:00:00,1185.0
2021-12-06 18:00:00,1172.0
2021-12-06 19:00:00,1168.0
2021-12-06 20:00:00,1167.0
2021-12-06 21:00:00,1161.0
2021-12-06 22:00:00,1132.0
2021-12-06 23:00:00,1078.0
2021-12-07 00:00:00,1016.0
2021-12-07 01:00:00,978.0
2021-12-07 02:00:00,962.0
2021-12-07 03:00:00,955.0
2021-12-07 04:00:00,957.0
2021-12-07 05:00:00,973.0
2021-12-07 06:00:00,1022.0
2021-12-07 07:00:00,1081.0
2021-12-07 08:00:00,1073.0
2021-12-07 09:00:00,1059.0
2021-12-07 10:00:00,1049.0
2021-12-07 11:00:00,1043.0
2021-12-07 12:00:00,1034.0
2021-12-07 13:00:00,1034.0
2021-12-07 14:00:00,1055.0
2021-12-07 15:00:00,1109.0
2021-12-07 16:00:00,1167.0
2021-12-07 17:00:00,1167.0
2021-12-07 18:00:00,1155.0
2021-12-07 19:00:00,1141.0
2021-12-07 20:00:00,1143.0
2021-12-07 21:00:00,1130.0
2021-12-07 22:00:00,1099.0
2021-12-07 23:00:00,1046.0
2021-12-08 00:00:00,983.0
2021-12-08 01:00:00,942.0
2021-12-08 02:00:00,926.0
2021-12-08 03:00:00,924.0
2021-12-08 04:00:00,924.0
2021-12-08 05:00:00,938.0
2021-12-08 06:00:00,988.0
2021-12-08 07:00:00,1048.0
2021-12-08 08:00:00,1044.0
2021-12-08 09:00:00,1031.0
2021-12-08 10:00:00,1020.0
2021-12-08 11:00:00,1012.0
2021-12-08 12:00:00,1005.0
2021-12-08 13:00:00,1004.0
2021-12-08 14:00:00,1023.0
2021-12-08 15:00:00,1072.0
2021-12-08 16:00:00,1124.0
2021-12-08 17:00:00,1122.0
2021-12-08 18:00:00,1110.0
2021-12-08 19:00:00,1104.0
2021-12-08 20:00:00,1104.0
2021-12-08 21:00:00,1091.0
2021-12-08 22:00:00,1054.0
2021-12-08 23:00:00,994.0
2021-12-09 00:00:00,928.0
2021-12-09 01:00:00,883.0
2021-12-09 02:00:00,862.0
2021-12-09 03:00:00,855.0
2021-12-09 04:00:00,853.0
2021-12-09 05:00:00,863.0
2021-12-09 06:00:00,912.0
2021-12-09 07:00:00,975.0
2021-12-09 08:00:00,976.0
2021-12-09 09:00:00,966.0
2021-12-09 10:00:00,955.0
2021-12-09 11:00:00,947.0
2021-12-09 12:00:00,937.0
2021-12-09 13:00:00,935.0
2021-12-09 14:00:00,954.0
2021-12-09 15:00:00,1009.0
2021-12-09 16:00:00,1065.0
2021-12-09 17:00:00,1066.0
2021-12-09 18:00:00,1054.0
2021-12-09 19:00:00,1047.0
2021-12-09 20:00:00,1045.0
2021-12-09 21:00:00,1033.0
2021-12-09 22:00:00,999.0
2021-12-09 23:00:00,944.0
2021-12-10 00:00:00,886.0
2021-12-10 01:00:00,842.0
2021-12-10 02:00:00,819.0
2021-12-10 03:00:00,811.0
2021-12-10 04:00:00,810.0
2021-12-10 05:00:00,824.0
2021-12-10 06:00:00,875.0
2021-12-10 07:00:00,944.0
2021-12-10 08:00:00,956.0
2021-12-10 09:00:00,952.0
2021-12-10 10:00:00,946.0
2021-12-10 11:00:00,938.0
2021-12-10 12:00:00,929.0
2021-12-10 13:00:00,928.0
2021-12-10 14:00:00,954.0
2021-12-10 15:00:00,1006.0
2021-12-10 16:00:00,1060.0
2021-12-10 17:00:00,1079.0
2021-12-10 18:00:00,1080.0
2021-12-10 19:00:00,1070.0
2021-12-10 20:00:00,1054.0
2021-12-10 21:00:00,1027.0
2021-12-10 22:00:00,995.0
2021-12-10 23:00:00,958.0
2021-12-11 00:00:00,918.0
2021-12-11 01:00:00,882.0
2021-12-11 02:00:00,860.0
2021-12-11 03:00:00,848.0
2021-12-11 04:00:00,839.0
2021-12-11 05:00:00,839.0
2021-12-11 06:00:00,849.0
2021-12-11 07:00:00,879.0
2021-12-11 08:00:00,930.0
2021-12-11 09:00:00,988.0
2021-12-11 10:00:00,1019.0
2021-12-11 11:00:00,1020.0
2021-12-11 12:00:00,1005.0
2021-12-11 13:00:00,993.0
2021-12-11 14:00:00,999.0
2021-12-11 15:00:00,1022.0
2021-12-11 16:00:00,1050.0
2021-12-11 17:00:00,1059.0
2021-12-11 18:00:00,1064.0
2021-12-11 19:00:00,1046.0
2021-12-11 20:00:00,1001.0
2021-12-11 21:00:00,957.0
2021-12-11 22:00:00,928.0
2021-12-11 23:00:00,892.0
2021-12-12 00:00:00,853.0
2021-12-12 01:00:00,821.0
2021-12-12 02:00:00,798.0
2021-12-12 03:00:00,788.0
2021-12-12 04:00:00,783.0
2021-12-12 05:00:00,779.0
2021-12-12 06:00:00,785.0
2021-12-12 07:00:00,807.0
2021-12-12 08:00:00,848.0
2021-12-12 09:00:00,909.0
2021-12-12 10:00:00,953.0
2021-12-12 11:00:00,971.0
2021-12-12 12:00:00,972.0
2021-12-12 13:00:00,975.0
2021-12-12 14:00:00,973.0
2021-12-12 15:00:00,987.0
2021-12-12 16:00:00,998.0
2021-12-12 17:00:00,988.0
2021-12-12 18:00:00,980.0
2021-12-12 19:00:00,978.0
2021-12-12 20:00:00,969.0
2021-12-12 21:00:00,948.0
2021-12-12 22:00:00,914.0
2021-12-12 23:00:00,859.0
2021-12-13 00:00:00,797.0
2021-12-13 01:00:00,755.0
2021-12-13 02:00:00,735.0
2021-12-13 03:00:00,727.0
2021-12-13 04:00:00,728.0
2021-12-13 05:00:00,744.0
2021-12-13 06:00:00,798.0
2021-12-13 07:00:00,866.0
2021-12-13 08:00:00,864.0
2021-12-13 09:00:00,852.0
2021-12-13 10:00:00,839.0
2021-12-13 11:00:00,835.0
2021-12-13 12:00:00,830.0
2021-12-13 13:00:00,828.0
2021-12-13 14:00:00,845.0
2021-12-13 15:00:00,896.0
2021-12-13 16:00:00,953.0
2021-12-13 17:00:00,954.0
2021-12-13 18:00:00,946.0
2021-12-13 19:00:00,946.0
2021-12-13 20:00:00,934.0
2021-12-13 21:00:00,926.0
2021-12-13 22:00:00,897.0
2021-12-13 23:00:00,847.0
2021-12-14 00:00:00,788.0
2021-12-14 01:00:00,747.0
2021-12-14 02:00:00,730.0
2021-12-14 03:00:00,727.0
2021-12-14 04:00:00,728.0
2021-12-14 05:00:00,742.0
2021-12-14 06:00:00,793.0
2021-12-14 07:00:00,856.0
2021-12-14 08:00:00,862.0
2021-12-14 09:00:00,856.0
2021-12-14 10:00:00,849.0
2021-12-14 11:00:00,849.0
2021-12-14 12:00:00,845.0
2021-12-14 13:00:00,848.0
2021-12-14 14:00:00,868.0
2021-12-14 15:00:00,917.0
2021-12-14 16:00:00,966.0
2021-12-14 17:00:00,962.0
2021-12-14 18:00:00,954.0
2021-12-14 19:00:00,947.0
2021-12-14 20:00:00,940.0
2021-12-14 21:00:00,922.0
2021-12-14 22:00:00,882.0
2021-12-14 23:00:00,824.0
2021-12-15 00:00:00,761.0
2021-12-15 01:00:00,717.0
2021-12-15 02:00:00,694.0
2021-12-15 03:00:00,685.0
2021-12-15 04:00:00,680.0
2021-12-15 05:00:00,687.0
2021-12-15 06:00:00,733.0
2021-12-15 07:00:00,800.0
2021-12-15 08:00:00,813.0
2021-12-15 09:00:00,811.0
2021-12-15 10:00:00,805.0
2021-12-15 11:00:00,804.0
2021-12-15 12:00:00,801.0
2021-12-15 13:00:00,803.0
2021-12-15 14:00:00,823.0
2021-12-15 15:00:00,876.0
2021-12-15 16:00:00,929.0
2021-12-15 17:00:00,932.0
2021-12-15 18:00:00,914.0
2021-12-15 19:00:00,913.0
2021-12-15 20:00:00,918.0
2021-12-15 21:00:00,898.0
2021-12-15 22:00:00,864.0
2021-12-15 23:00:00,817.0
2021-12-16 00:00:00,758.0
2021-12-16 01:00:00,716.0
2021-12-16 02:00:00,695.0
2021-12-16 03:00:00,681.0
2021-12-16 04:00:00,677.0
2021-12-16 05:00:00,686.0
2021-12-16 06:00:00,731.0
2021-12-16 07:00:00,797.0
2021-12-16 08:00:00,812.0
2021-12-16 09:00:00,809.0
2021-12-16 10:00:00,805.0
2021-12-16 11:00:00,805.0
2021-12-16 12:00:00,802.0
2021-12-16 13:00:00,802.0
2021-12-16 14:00:00,821.0
2021-12-16 15:00:00,868.0
2021-12-16 16:00:00,914.0
2021-12-16 17:00:00,912.0
2021-12-16 18:00:00,905.0
2021-12-16 19:00:00,898.0
2021-12-16 20:00:00,894.0
2021-12-16 21:00:00,884.0
2021-12-16 22:00:00,848.0
2021-12-16 23:00:00,794.0
2021-12-17 00:00:00,731.0
2021-12-17 01:00:00,685.0
2021-12-17 02:00:00,660.0
2021-12-17 03:00:00,647.0
2021-12-17 04:00:00,640.0
2021-12-17 05:00:00,648.0
2021-12-17 06:00:00,691.0
2021-12-17 07:00:00,759.0
2021-12-17 08:00:00,777.0
2021-12-17 09:00:00,778.0
2021-12-17 10:00:00,772.0
2021-12-17 11:00:00,771.0
2021-12-17 12:00:00,770.0
2021-12-17 13:00:00,771.0
2021-12-17 14:00:00,785.0
2021-12-17 15:00:00,819.0
2021-12-17 16:00:00,861.0
2021-12-17 17:00:00,869.0
2021-12-17 18:00:00,862.0
2021-12-17 19:00:00,850.0
2021-12-17 20:00:00,829.0
2021-12-17 21:00:00,796.0
2021-12-17 22:00:00,763.0
2021-12-17 23:00:00,730.0
2021-12-18 00:00:00,681.0
2021-12-18 01:00:00,638.0
2021-12-18 02:00:00,612.0
2021-12-18 03:00:00,598.0
2021-12-18 04:00:00,590.0
2021-12-18 05:00:00,589.0
2021-12-18 06:00:00,602.0
2021-12-18 07:00:00,633.0
2021-12-18 08:00:00,688.0
2021-12-18 09:00:00,754.0
2021-12-18 10:00:00,796.0
2021-12-18 11:00:00,816.0
2021-12-18 12:00:00,820.0
2021-12-18 13:00:00,821.0
2021-12-18 14:00:00,829.0
2021-12-18 15:00:00,848.0
2021-12-18 16:00:00,873.0
2021-12-18 17:00:00,883.0
2021-12-18 18:00:00,890.0
2021-12-18 19:00:00,871.0
2021-12-18 20:00:00,844.0
2021-12-18 21:00:00,810.0
2021-12-18 22:00:00,782.0
2021-12-18 23:00:00,756.0
2021-12-19 00:00:00,729.0
2021-12-19 01:00:00,704.0
2021-12-19 02:00:00,684.0
2021-12-19 03:00:00,674.0
2021-12-19 04:00:00,671.0
2021-12-19 05:00:00,675.0
2021-12-19 06:00:00,689.0
2021-12-19 07:00:00,717.0
2021-12-19 08:00:00,764.0
2021-12-19 09:00:00,833.0
2021-12-19 10:00:00,889.0
2021-12-19 11:00:00,918.0
2021-12-19 12:00:00,926.0
2021-12-19 13:00:00,928.0
2021-12-19 14:00:00,931.0
2021-12-19 15:00:00,947.0
2021-12-19 16:00:00,964.0
2021-12-19 17:00:00,959.0
2021-12-19 18:00:00,937.0
2021-12-19 19:00:00,926.0
2021-12-19 20:00:00,932.0
2021-12-19 21:00:00,911.0
2021-12-19 22:00:00,877.0
2021-12-19 23:00:00,826.0
2021-12-20 00:00:00,761.0
2021-12-20 01:00:00,718.0
2021-12-20 02:00:00,694.0
2021-12-20 03:00:00,686.0
2021-12-20 04:00:00,687.0
2021-12-20 05:00:00,702.0
2021-12-20 06:00:00,750.0
2021-12-20 07:00:00,814.0
2021-12-20 08:00:00,840.0
2021-12-20 09:00:00,848.0
2021-12-20 10:00:00,850.0
2021-12-20 11:00:00,852.0
2021-12-20 12:00:00,851.0
2021-12-20 13:00:00,852.0
2021-12-20 14:00:00,872.0
2021-12-20 15:00:00,921.0
2021-12-20 16:00:00,970.0
2021-12-20 17:00:00,971.0
2021-12-20 18:00:00,960.0
2021-12-20 19:00:00,953.0
2021-12-20 20:00:00,951.0
2021-12-20 21:00:00,942.0
2021-12-20 22:00:00,920.0
2021-12-20 23:00:00,876.0
2021-12-21 00:00:00,815.0
2021-12-21 01:00:00,767.0
2021-12-21 02:00:00,741.0
2021-12-21 03:00:00,731.0
2021-12-21 04:00:00,730.0
2021-12-21 05:00:00,742.0
2021-12-21 06:00:00,785.0
2021-12-21 07:00:00,841.0
2021-12-21 08:00:00,868.0
2021-12-21 09:00:00,879.0
2021-12-21 10:00:00,885.0
2021-12-21 11:00:00,888.0
2021-12-21 12:00:00,888.0
2021-12-21 13:00:00,890.0
2021-12-21 14:00:00,904.0
2021-12-21 15:00:00,945.0
2021-12-21 16:00:00,987.0
2021-12-21 17:00:00,987.0
2021-12-21 18:00:00,982.0
2021-12-21 19:00:00,975.0
2021-12-21 20:00:00,971.0
2021-12-21 21:00:00,961.0
2021-12-21 22:00:00,935.0
2021-12-21 23:00:00,893.0
2021-12-22 00:00:00,838.0
2021-12-22 01:00:00,791.0
2021-12-22 02:00:00,763.0
2021-12-22 03:00:00,749.0
2021-12-22 04:00:00,744.0
2021-12-22 05:00:00,755.0
2021-12-22 06:00:00,793.0
2021-12-22 07:00:00,843.0
2021-12-22 08:00:00,880.0
2021-12-22 09:00:00,906.0
2021-12-22 10:00:00,920.0
2021-12-22 11:00:00,929.0
2021-12-22 12:00:00,928.0
2021-12-22 13:00:00,931.0
2021-12-22 14:00:00,947.0
2021-12-22 15:00:00,989.0
2021-12-22 16:00:00,1029.0
2021-12-22 17:00:00,1033.0
2021-12-22 18:00:00,1029.0
2021-12-22 19:00:00,1026.0
2021-12-22 20:00:00,1024.0
2021-12-22 21:00:00,1015.0
2021-12-22 22:00:00,996.0
2021-12-22 23:00:00,965.0
2021-12-23 00:00:00,911.0
2021-12-23 01:00:00,867.0
2021-12-23 02:00:00,840.0
2021-12-23 03:00:00,828.0
2021-12-23 04:00:00,823.0
2021-12-23 05:00:00,825.0
2021-12-23 06:00:00,847.0
2021-12-23 07:00:00,884.0
2021-12-23 08:00:00,929.0
2021-12-23 09:00:00,974.0
2021-12-23 10:00:00,998.0
2021-12-23 11:00:00,1004.0
2021-12-23 12:00:00,999.0
2021-12-23 13:00:00,998.0
2021-12-23 14:00:00,1008.0
2021-12-23 15:00:00,1035.0
2021-12-23 16:00:00,1057.0
2021-12-23 17:00:00,1060.0
2021-12-23 18:00:00,1058.0
2021-12-23 19:00:00,1056.0
2021-12-23 20:00:00,1048.0
2021-12-23 21:00:00,1025.0
2021-12-23 22:00:00,1013.0
2021-12-23 23:00:00,991.0
2021-12-24 00:00:00,954.0
2021-12-24 01:00:00,911.0
2021-12-24 02:00:00,886.0
2021-12-24 03:00:00,880.0
2021-12-24 04:00:00,887.0
2021-12-24 05:00:00,900.0
2021-12-24 06:00:00,926.0
2021-12-24 07:00:00,968.0
2021-12-24 08:00:00,1036.0
2021-12-24 09:00:00,1124.0
2021-12-24 10:00:00,1174.0
2021-12-24 11:00:00,1183.0
2021-12-24 12:00:00,1185.0
2021-12-24 13:00:00,1211.0
2021-12-24 14:00:00,1245.0
2021-12-24 15:00:00,1281.0
2021-12-24 16:00:00,1306.0
2021-12-24 17:00:00,1192.0
2021-12-24 18:00:00,1119.0
2021-12-24 19:00:00,1068.0
2021-12-24 20:00:00,1017.0
2021-12-24 21:00:00,991.0
2021-12-24 22:00:00,984.0
2021-12-24 23:00:00,979.0
2021-12-25 00:00:00,958.0
2021-12-25 01:00:00,918.0
2021-12-25 02:00:00,883.0
2021-12-25 03:00:00,859.0
2021-12-25 04:00:00,850.0
2021-12-25 05:00:00,850.0
2021-12-25 06:00:00,854.0
2021-12-25 07:00:00,869.0
2021-12-25 08:00:00,901.0
2021-12-25 09:00:00,956.0
2021-12-25 10:00:00,1004.0
2021-12-25 11:00:00,1023.0
2021-12-25 12:00:00,1023.0
2021-12-25 13:00:00,1020.0
2021-12-25 14:00:00,1028.0
2021-12-25 15:00:00,1055.0
2021-12-25 16:00:00,1067.0
2021-12-25 17:00:00,1046.0
2021-12-25 18:00:00,1025.0
2021-12-25 19:00:00,1008.0
2021-12-25 20:00:00,987.0
2021-12-25 21:00:00,965.0
2021-12-25 22:00:00,938.0
2021-12-25 23:00:00,909.0
2021-12-26 00:00:00,870.0
2021-12-26 01:00:00,832.0
2021-12-26 02:00:00,804.0
2021-12-26 03:00:00,791.0
2021-12-26 04:00:00,787.0
2021-12-26 05:00:00,788.0
2021-12-26 06:00:00,797.0
2021-12-26 07:00:00,818.0
2021-12-26 08:00:00,856.0
2021-12-26 09:00:00,916.0
2021-12-26 10:00:00,967.0
2021-12-26 11:00:00,989.0
2021-12-26 12:00:00,994.0
2021-12-26 13:00:00,996.0
2021-12-26 14:00:00,1014.0
2021-12-26 15:00:00,1043.0
2021-12-26 16:00:00,1055.0
2021-12-26 17:00:00,1037.0
2021-12-26 18:00:00,1015.0
2021-12-26 19:00:00,998.0
2021-12-26 20:00:00,977.0
2021-12-26 21:00:00,960.0
2021-12-26 22:00:00,930.0
2021-12-26 23:00:00,894.0
2021-12-27 00:00:00,853.0
2021-12-27 01:00:00,819.0
2021-12-27 02:00:00,802.0
2021-12-27 03:00:00,797.0
2021-12-27 04:00:00,800.0
2021-12-27 05:00:00,810.0
2021-12-27 06:00:00,833.0
2021-12-27 07:00:00,862.0
2021-12-27 08:00:00,901.0
2021-12-27 09:00:00,956.0
2021-12-27 10:00:00,994.0
2021-12-27 11:00:00,1010.0
2021-12-27 12:00:00,1008.0
2021-12-27 13:00:00,1008.0
2021-12-27 14:00:00,1030.0
2021-12-27 15:00:00,1077.0
2021-12-27 16:00:00,1109.0
2021-12-27 17:00:00,1106.0
2021-12-27 18:00:00,1093.0
2021-12-27 19:00:00,1075.0
2021-12-27 20:00:00,1056.0
2021-12-27 21:00:00,1035.0
2021-12-27 22:00:00,1010.0
2021-12-27 23:00:00,975.0
2021-12-28 00:00:00,932.0
2021-12-28 01:00:00,897.0
2021-12-28 02:00:00,880.0
2021-12-28 03:00:00,873.0
2021-12-28 04:00:00,869.0
2021-12-28 05:00:00,872.0
2021-12-28 06:00:00,890.0
2021-12-28 07:00:00,918.0
2021-12-28 08:00:00,955.0
2021-12-28 09:00:00,1006.0
2021-12-28 10:00:00,1039.0
2021-12-28 11:00:00,1051.0
2021-12-28 12:00:00,1047.0
2021-12-28 13:00:00,1047.0
2021-12-28 14:00:00,1063.0
2021-12-28 15:00:00,1103.0
2021-12-28 16:00:00,1133.0
2021-12-28 17:00:00,1126.0
2021-12-28 18:00:00,1111.0
2021-12-28 19:00:00,1093.0
2021-12-28 20:00:00,1078.0
2021-12-28 21:00:00,1057.0
2021-12-28 22:00:00,1029.0
2021-12-28 23:00:00,998.0
2021-12-29 00:00:00,954.0
2021-12-29 01:00:00,912.0
2021-12-29 02:00:00,890.0
2021-12-29 03:00:00,883.0
2021-12-29 04:00:00,884.0
2021-12-29 05:00:00,890.0
2021-12-29 06:00:00,905.0
2021-12-29 07:00:00,925.0
2021-12-29 08:00:00,955.0
2021-12-29 09:00:00,998.0
2021-12-29 10:00:00,1024.0
2021-12-29 11:00:00,1030.0
2021-12-29 12:00:00,1024.0
2021-12-29 13:00:00,1019.0
2021-12-29 14:00:00,1028.0
2021-12-29 15:00:00,1064.0
2021-12-29 16:00:00,1089.0
2021-12-29 17:00:00,1087.0
2021-12-29 18:00:00,1076.0
2021-12-29 19:00:00,1058.0
2021-12-29 20:00:00,1042.0
2021-12-29 21:00:00,1021.0
2021-12-29 22:00:00,993.0
2021-12-29 23:00:00,959.0
2021-12-30 00:00:00,916.0
2021-12-30 01:00:00,879.0
2021-12-30 02:00:00,856.0
2021-12-30 03:00:00,845.0
2021-12-30 04:00:00,837.0
2021-12-30 05:00:00,834.0
2021-12-30 06:00:00,847.0
2021-12-30 07:00:00,865.0
2021-12-30 08:00:00,898.0
2021-12-30 09:00:00,944.0
2021-12-30 10:00:00,977.0
2021-12-30 11:00:00,988.0
2021-12-30 12:00:00,985.0
2021-12-30 13:00:00,984.0
2021-12-30 14:00:00,997.0
2021-12-30 15:00:00,1031.0
2021-12-30 16:00:00,1055.0
2021-12-30 17:00:00,1052.0
2021-12-30 18:00:00,1043.0
2021-12-30 19:00:00,1025.0
2021-12-30 20:00:00,1007.0
2021-12-30 21:00:00,982.0
2021-12-30 22:00:00,949.0
2021-12-30 23:00:00,913.0
2021-12-31 00:00:00,872.0
2021-12-31 01:00:00,831.0
2021-12-31 02:00:00,801.0
2021-12-31 03:00:00,788.0
2021-12-31 04:00:00,778.0
2021-12-31 05:00:00,777.0
2021-12-31 06:00:00,787.0
2021-12-31 07:00:00,807.0
2021-12-31 08:00:00,841.0
2021-12-31 09:00:00,899.0
2021-12-31 10:00:00,949.0
2021-12-31 11:00:00,978.0
2021-12-31 12:00:00,999.0
2021-12-31 13:00:00,1019.0
2021-12-31 14:00:00,1047.0
2021-12-31 15:00:00,1093.0
2021-12-31 16:00:00,1136.0
2021-12-31 17:00:00,1121.0
2021-12-31 18:00:00,1075.0
2021-12-31 19:00:00,1006.0
2021-12-31 20:00:00,950.0
2021-12-31 21:00:00,909.0
2021-12-31 22:00:00,874.0
2021-12-31 23:00:00,848.0


==> NO3_weather_hourly.csv <==
time,temperature_2m,relative_humidity_2m,wind_speed_10m,surface_pressure,cloud_cover,precipitation
2021-01-01 00:00:00,-1.9,76.0,6.6,1004.9,76.0,0.0
2021-01-01 01:00:00,-2.6,78.0,6.8,1005.2,10.0,0.0
2021-01-01 02:00:00,-4.9,80.0,4.1,1006.1,6.0,0.0
2021-01-01 03:00:00,-5.2,81.0,3.6,1006.1,20.0,0.0
2021-01-01 04:00:00,-5.4,80.0,3.5,1006.4,23.0,0.0
2021-01-01 05:00:00,-5.5,77.0,3.7,1006.5,23.0,0.0
2021-01-01 06:00:00,-5.7,74.0,4.0,1006.6,11.0,0.0
2021-01-01 07:00:00,-5.8,73.0,4.0,1006.8,0.0,0.0
2021-01-01 08:00:00,-6.0,71.0,4.8,1007.2,4.0,0.0
2021-01-01 09:00:00,-6.2,70.0,4.5,1007.4,10.0,0.0
2021-01-01 10:00:00,-6.3,70.0,4.0,1007.7,21.0,0.0
2021-01-01 11:00:00,-6.4,70.0,4.0,1008.0,41.0,0.0
2021-01-01 12:00:00,-5.8,65.0,4.5,1008.0,53.0,0.0
2021-01-01 13:00:00,-5.3,61.0,4.5,1007.9,54.0,0.0
2021-01-01 14:00:00,-3.9,60.0,2.8,1008.4,48.0,0.0
2021-01-01 15:00:00,-3.7,61.0,3.8,1008.3,33.0,0.0
2021-01-01 16:00:00,-5.0,69.0,3.1,1008.2,2.0,0.0
2021-01-01 17:00:00,-5.1,71.0,3.4,1008.3,1.0,0.0
2021-01-01 18:00:00,-5.0,74.0,3.7,1008.3,4.0,0.0
2021-01-01 19:00:00,-4.8,75.0,3.4,1008.7,6.0,0.0
2021-01-01 20:00:00,-4.8,76.0,3.6,1008.7,11.0,0.0
2021-01-01 21:00:00,-5.1,78.0,3.3,1009.0,11.0,0.0
2021-01-01 22:00:00,-5.3,79.0,3.9,1009.4,8.0,0.0
2021-01-01 23:00:00,-4.9,78.0,4.0,1009.8,1.0,0.0
2021-01-02 00:00:00,-4.0,75.0,4.0,1010.1,0.0,0.0
2021-01-02 01:00:00,-3.1,74.0,4.7,1010.5,0.0,0.0
2021-01-02 02:00:00,-0.4,72.0,10.5,1010.2,0.0,0.0
2021-01-02 03:00:00,-0.7,74.0,10.2,1010.7,18.0,0.0
2021-01-02 04:00:00,-0.9,73.0,10.0,1010.9,4.0,0.0
2021-01-02 05:00:00,-1.3,74.0,8.3,1011.3,8.0,0.0
2021-01-02 06:00:00,-1.5,75.0,8.7,1011.7,9.0,0.0
2021-01-02 07:00:00,-1.7,75.0,8.0,1012.0,0.0,0.0
2021-01-02 08:00:00,-1.8,76.0,10.7,1012.6,16.0,0.0
2021-01-02 09:00:00,-2.1,74.0,10.5,1013.5,26.0,0.0
2021-01-02 10:00:00,-2.3,73.0,9.7,1014.0,29.0,0.0
2021-01-02 11:00:00,-2.5,73.0,8.3,1014.9,27.0,0.0
2021-01-02 12:00:00,-2.3,70.0,7.6,1015.5,34.0,0.0
2021-01-02 13:00:00,-1.8,68.0,7.6,1016.1,95.0,0.0
2021-01-02 14:00:00,-1.2,66.0,8.3,1017.1,27.0,0.0
2021-01-02 15:00:00,-1.6,67.0,9.4,1017.7,0.0,0.0
2021-01-02 16:00:00,-2.1,69.0,8.3,1018.3,0.0,0.0
2021-01-02 17:00:00,-2.4,70.0,6.8,1018.7,0.0,0.0
2021-01-02 18:00:00,-3.0,73.0,4.8,1019.6,0.0,0.0
2021-01-02 19:00:00,-3.7,76.0,3.8,1020.1,0.0,0.0
2021-01-02 20:00:00,-3.6,75.0,4.6,1021.1,0.0,0.0
2021-01-02 21:00:00,-3.8,75.0,5.3,1021.6,0.0,0.0
2021-01-02 22:00:00,-4.3,78.0,5.1,1022.4,0.0,0.0
2021-01-02 23:00:00,-5.1,81.0,3.9,1023.0,0.0,0.0
2021-01-03 00:00:00,-5.4,81.0,4.0,1023.8,0.0,0.0
2021-01-03 01:00:00,-5.6,79.0,4.0,1024.4,0.0,0.0
2021-01-03 02:00:00,-5.2,76.0,4.4,1025.6,0.0,0.0
2021-01-03 03:00:00,-5.9,77.0,3.3,1026.1,0.0,0.0
2021-01-03 04:00:00,-6.3,74.0,4.3,1026.8,0.0,0.0
2021-01-03 05:00:00,-7.1,75.0,3.9,1027.2,0.0,0.0
2021-01-03 06:00:00,-7.6,77.0,3.6,1027.9,0.0,0.0
2021-01-03 07:00:00,-7.8,77.0,3.3,1028.3,0.0,0.0
2021-01-03 08:00:00,-8.1,77.0,3.2,1028.6,0.0,0.0
2021-01-03 09:00:00,-8.0,74.0,3.3,1029.6,0.0,0.0
2021-01-03 10:00:00,-8.3,76.0,3.3,1030.2,0.0,0.0
2021-01-03 11:00:00,-8.5,76.0,3.1,1030.8,0.0,0.0
2021-01-03 12:00:00,-7.7,71.0,2.5,1031.4,0.0,0.0
2021-01-03 13:00:00,-6.8,66.0,2.9,1031.7,0.0,0.0
2021-01-03 14:00:00,-6.6,63.0,3.3,1032.5,0.0,0.0
2021-01-03 15:00:00,-8.1,72.0,4.0,1033.0,9.0,0.0
2021-01-03 16:00:00,-8.1,73.0,3.8,1033.1,2.0,0.0
2021-01-03 17:00:00,-8.3,75.0,3.7,1033.4,2.0,0.0
2021-01-03 18:00:00,-8.5,77.0,3.3,1033.5,2.0,0.0
2021-01-03 19:00:00,-9.0,80.0,3.3,1033.7,1.0,0.0
2021-01-03 20:00:00,-8.6,79.0,2.9,1033.9,13.0,0.0
2021-01-03 21:00:00,-8.4,78.0,3.3,1034.1,21.0,0.0
2021-01-03 22:00:00,-8.6,78.0,3.5,1034.4,5.0,0.0
2021-01-03 23:00:00,-8.3,76.0,3.3,1034.6,1.0,0.0
2021-01-04 00:00:00,-8.3,77.0,2.9,1034.6,3.0,0.0
2021-01-04 01:00:00,-8.3,77.0,2.9,1034.5,1.0,0.0
2021-01-04 02:00:00,-8.3,73.0,3.1,1035.4,2.0,0.0
2021-01-04 03:00:00,-9.1,79.0,3.6,1035.2,1.0,0.0
2021-01-04 04:00:00,-8.9,78.0,3.4,1035.1,10.0,0.0
2021-01-04 05:00:00,-8.5,77.0,3.8,1035.1,52.0,0.0
2021-01-04 06:00:00,-8.1,76.0,3.8,1034.9,33.0,0.0
2021-01-04 07:00:00,-8.0,74.0,4.0,1034.8,11.0,0.0
2021-01-04 08:00:00,-7.6,72.0,2.9,1034.5,3.0,0.0
2021-01-04 09:00:00,-7.2,70.0,2.6,1034.5,7.0,0.0
2021-01-04 10:00:00,-7.2,70.0,2.9,1034.6,11.0,0.0
2021-01-04 11:00:00,-7.1,68.0,3.2,1034.7,23.0,0.0
2021-01-04 12:00:00,-7.0,67.0,3.4,1034.8,15.0,0.0
2021-01-04 13:00:00,-6.6,64.0,3.2,1034.5,30.0,0.0
2021-01-04 14:00:00,-6.2,61.0,2.8,1034.6,41.0,0.0
2021-01-04 15:00:00,-6.7,65.0,3.1,1034.0,8.0,0.0
2021-01-04 16:00:00,-7.5,70.0,3.7,1033.8,25.0,0.0
2021-01-04 17:00:00,-8.0,72.0,4.1,1033.5,25.0,0.0
2021-01-04 18:00:00,-8.2,73.0,4.3,1033.3,45.0,0.0
2021-01-04 19:00:00,-8.6,75.0,4.5,1033.3,44.0,0.0
2021-01-04 20:00:00,-9.0,77.0,4.9,1033.2,46.0,0.0
2021-01-04 21:00:00,-8.3,73.0,4.0,1033.5,39.0,0.0
2021-01-04 22:00:00,-8.2,73.0,3.2,1033.5,42.0,0.0
2021-01-04 23:00:00,-8.4,73.0,2.9,1033.5,48.0,0.0
2021-01-05 00:00:00,-8.3,73.0,3.0,1033.4,60.0,0.0
2021-01-05 01:00:00,-8.2,72.0,3.6,1033.2,62.0,0.0
2021-01-05 02:00:00,-7.0,67.0,2.7,1032.9,37.0,0.0
2021-01-05 03:00:00,-8.3,73.0,4.0,1032.5,25.0,0.0
2021-01-05 04:00:00,-8.4,74.0,3.6,1032.4,18.0,0.0
2021-01-05 05:00:00,-8.3,72.0,3.6,1032.1,14.0,0.0
2021-01-05 06:00:00,-8.3,71.0,4.0,1031.9,17.0,0.0
2021-01-05 07:00:00,-8.6,72.0,3.2,1031.7,21.0,0.0
2021-01-05 08:00:00,-8.7,70.0,3.0,1031.8,44.0,0.0
2021-01-05 09:00:00,-8.2,67.0,3.3,1031.5,74.0,0.0
2021-01-05 10:00:00,-7.9,65.0,3.3,1031.8,79.0,0.0
2021-01-05 11:00:00,-7.6,63.0,3.8,1031.8,53.0,0.0
2021-01-05 12:00:00,-7.5,62.0,3.5,1031.5,1.0,0.0
2021-01-05 13:00:00,-7.0,59.0,3.8,1031.3,8.0,0.0
2021-01-05 14:00:00,-6.8,62.0,3.3,1030.9,22.0,0.0
2021-01-05 15:00:00,-7.5,64.0,3.3,1030.5,18.0,0.0
2021-01-05 16:00:00,-8.3,67.0,3.8,1030.3,3.0,0.0
2021-01-05 17:00:00,-8.7,69.0,4.4,1029.9,0.0,0.0
2021-01-05 18:00:00,-9.0,70.0,4.7,1029.8,20.0,0.0
2021-01-05 19:00:00,-8.6,66.0,3.9,1029.8,62.0,0.0
2021-01-05 20:00:00,-7.6,61.0,3.3,1029.7,80.0,0.0
2021-01-05 21:00:00,-6.8,56.0,3.1,1029.5,80.0,0.0
2021-01-05 22:00:00,-6.5,54.0,3.9,1029.3,67.0,0.0
2021-01-05 23:00:00,-7.3,57.0,3.4,1029.1,45.0,0.0
2021-01-06 00:00:00,-8.0,61.0,3.7,1028.7,48.0,0.0
2021-01-06 01:00:00,-7.5,58.0,3.4,1028.2,41.0,0.0
2021-01-06 02:00:00,-7.3,57.0,2.2,1028.0,26.0,0.0
2021-01-06 03:00:00,-6.9,55.0,2.5,1027.4,97.0,0.0
2021-01-06 04:00:00,-6.7,53.0,2.6,1026.9,86.0,0.0
2021-01-06 05:00:00,-7.8,58.0,4.0,1026.4,4.0,0.0
2021-01-06 06:00:00,-8.5,61.0,4.4,1025.6,10.0,0.0
2021-01-06 07:00:00,-8.2,60.0,3.3,1025.2,6.0,0.0
2021-01-06 08:00:00,-8.5,62.0,3.6,1024.7,15.0,0.0
2021-01-06 09:00:00,-8.2,61.0,2.9,1024.3,13.0,0.0
2021-01-06 10:00:00,-8.3,62.0,3.2,1024.1,0.0,0.0
2021-01-06 11:00:00,-8.4,63.0,3.6,1023.8,0.0,0.0
2021-01-06 12:00:00,-7.5,59.0,2.9,1023.3,0.0,0.0
2021-01-06 13:00:00,-6.7,57.0,2.4,1022.8,0.0,0.0
2021-01-06 14:00:00,-5.8,59.0,3.6,1022.0,0.0,0.0
2021-01-06 15:00:00,-5.8,60.0,4.0,1021.0,0.0,0.0
2021-01-06 16:00:00,-6.5,62.0,4.3,1020.2,0.0,0.0
2021-01-06 17:00:00,-6.5,58.0,4.4,1019.7,0.0,0.0
2021-01-06 18:00:00,-6.7,55.0,4.6,1019.2,0.0,0.0
2021-01-06 19:00:00,-7.5,56.0,3.8,1018.8,0.0,0.0
2021-01-06 20:00:00,-8.2,57.0,4.6,1018.5,0.0,0.0
2021-01-06 21:00:00,-8.6,57.0,4.8,1018.2,0.0,0.0
2021-01-06 22:00:00,-8.7,57.0,5.2,1018.1,0.0,0.0
2021-01-06 23:00:00,-9.1,59.0,5.1,1017.9,0.0,0.0
2021-01-07 00:00:00,-9.1,59.0,5.2,1017.6,0.0,0.0
2021-01-07 01:00:00,-9.4,59.0,5.4,1017.2,0.0,0.0
2021-01-07 02:00:00,-9.3,56.0,7.7,1017.2,0.0,0.0
2021-01-07 03:00:00,-9.9,60.0,5.1,1016.9,0.0,0.0
2021-01-07 04:00:00,-9.7,60.0,4.6,1016.6,0.0,0.0
2021-01-07 05:00:00,-10.2,62.0,4.9,1016.3,0.0,0.0
2021-01-07 06:00:00,-10.4,62.0,4.5,1016.0,0.0,0.0
2021-01-07 07:00:00,-10.6,62.0,4.5,1015.9,2.0,0.0
2021-01-07 08:00:00,-10.5,61.0,4.0,1015.5,5.0,0.0
2021-01-07 09:00:00,-10.5,60.0,4.3,1015.5,7.0,0.0
2021-01-07 10:00:00,-10.5,59.0,4.2,1015.5,9.0,0.0
2021-01-07 11:00:00,-10.5,59.0,3.9,1015.6,10.0,0.0
2021-01-07 12:00:00,-9.4,54.0,4.2,1015.5,12.0,0.0
2021-01-07 13:00:00,-8.4,51.0,5.0,1015.2,15.0,0.0
2021-01-07 14:00:00,-8.0,51.0,6.4,1015.1,16.0,0.0
2021-01-07 15:00:00,-7.4,49.0,7.1,1014.5,90.0,0.0
2021-01-07 16:00:00,-7.9,50.0,4.5,1014.2,64.0,0.0
2021-01-07 17:00:00,-9.2,55.0,4.2,1013.9,21.0,0.0
2021-01-07 18:00:00,-9.4,56.0,4.2,1013.9,11.0,0.0
2021-01-07 19:00:00,-10.0,59.0,4.3,1013.6,6.0,0.0
2021-01-07 20:00:00,-10.5,60.0,5.1,1013.6,7.0,0.0
2021-01-07 21:00:00,-10.9,62.0,5.4,1013.9,14.0,0.0
2021-01-07 22:00:00,-11.2,64.0,5.4,1013.8,7.0,0.0
2021-01-07 23:00:00,-11.4,66.0,5.6,1014.1,3.0,0.0
2021-01-08 00:00:00,-11.6,66.0,5.4,1014.1,8.0,0.0
2021-01-08 01:00:00,-11.6,67.0,5.4,1014.1,6.0,0.0
2021-01-08 02:00:00,-12.2,69.0,8.3,1014.8,6.0,0.0
2021-01-08 03:00:00,-12.1,67.0,5.6,1014.8,16.0,0.0
2021-01-08 04:00:00,-11.4,64.0,4.9,1014.8,32.0,0.0
2021-01-08 05:00:00,-12.4,68.0,5.6,1014.9,14.0,0.0
2021-01-08 06:00:00,-12.3,67.0,6.1,1015.1,8.0,0.0
2021-01-08 07:00:00,-12.6,68.0,6.4,1015.4,21.0,0.0
2021-01-08 08:00:00,-12.3,67.0,6.3,1015.7,36.0,0.0
2021-01-08 09:00:00,-11.9,65.0,5.8,1016.0,49.0,0.0
2021-01-08 10:00:00,-12.0,65.0,5.6,1016.5,47.0,0.0
2021-01-08 11:00:00,-12.8,68.0,5.9,1017.1,27.0,0.0
2021-01-08 12:00:00,-11.7,64.0,5.2,1017.2,29.0,0.0
2021-01-08 13:00:00,-9.9,56.0,3.7,1017.3,85.0,0.0
2021-01-08 14:00:00,-9.5,59.0,3.6,1018.1,92.0,0.0
2021-01-08 15:00:00,-9.4,61.0,4.0,1017.9,47.0,0.0
2021-01-08 16:00:00,-9.4,61.0,4.2,1017.4,42.0,0.0
2021-01-08 17:00:00,-7.3,53.0,3.3,1017.3,59.0,0.0
2021-01-08 18:00:00,-7.7,55.0,2.9,1017.6,83.0,0.0
2021-01-08 19:00:00,-7.5,56.0,4.3,1017.5,97.0,0.0
2021-01-08 20:00:00,-6.2,55.0,3.3,1017.5,75.0,0.0
2021-01-08 21:00:00,-7.5,66.0,5.8,1017.6,54.0,0.0
2021-01-08 22:00:00,-6.7,63.0,4.7,1017.6,2.0,0.0
2021-01-08 23:00:00,-4.4,55.0,3.1,1017.7,9.0,0.0
2021-01-09 00:00:00,-6.8,63.0,3.8,1017.8,18.0,0.0
2021-01-09 01:00:00,-8.0,67.0,4.6,1017.7,20.0,0.0
2021-01-09 02:00:00,-6.9,67.0,5.2,1017.9,18.0,0.0
2021-01-09 03:00:00,-10.2,73.0,5.9,1017.5,6.0,0.0
2021-01-09 04:00:00,-10.3,71.0,6.2,1017.1,0.0,0.0
2021-01-09 05:00:00,-10.8,72.0,6.5,1016.6,0.0,0.0
2021-01-09 06:00:00,-10.9,71.0,6.4,1015.9,1.0,0.0
2021-01-09 07:00:00,-11.2,71.0,6.7,1015.2,3.0,0.0
2021-01-09 08:00:00,-9.6,64.0,5.1,1014.8,48.0,0.0
2021-01-09 09:00:00,-10.9,67.0,5.0,1014.5,47.0,0.0
2021-01-09 10:00:00,-11.2,68.0,5.1,1013.8,71.0,0.0
2021-01-09 11:00:00,-10.4,66.0,5.0,1013.0,96.0,0.0
2021-01-09 12:00:00,-9.9,67.0,4.9,1012.0,97.0,0.0
2021-01-09 13:00:00,-8.6,63.0,4.0,1010.9,96.0,0.0
2021-01-09 14:00:00,-7.2,67.0,6.8,1009.8,83.0,0.0
2021-01-09 15:00:00,-6.5,62.0,4.6,1008.2,100.0,0.0
2021-01-09 16:00:00,-6.3,60.0,5.2,1007.0,100.0,0.0
2021-01-09 17:00:00,-6.2,58.0,5.4,1005.5,100.0,0.0
2021-01-09 18:00:00,-4.8,52.0,6.7,1004.1,100.0,0.0
2021-01-09 19:00:00,-4.2,51.0,6.2,1003.0,100.0,0.0
2021-01-09 20:00:00,-3.2,49.0,9.8,1001.8,100.0,0.0
2021-01-09 21:00:00,-2.9,52.0,4.7,1001.5,100.0,0.1
2021-01-09 22:00:00,-4.4,71.0,7.4,1001.9,100.0,0.7
2021-01-09 23:00:00,-4.4,73.0,5.8,1003.0,100.0,0.2
2021-01-10 00:00:00,-2.2,56.0,9.1,1003.3,99.0,0.0
2021-01-10 01:00:00,-1.9,57.0,10.5,1003.4,26.0,0.0
2021-01-10 02:00:00,-1.4,64.0,11.7,1003.5,89.0,0.0
2021-01-10 03:00:00,-1.2,68.0,14.2,1003.6,83.0,0.0
2021-01-10 04:00:00,-1.8,70.0,13.3,1003.3,0.0,0.0
2021-01-10 05:00:00,-3.2,70.0,11.6,1003.0,30.0,0.0
2021-01-10 06:00:00,-3.9,68.0,9.8,1002.9,95.0,0.0
2021-01-10 07:00:00,-3.5,65.0,10.9,1003.0,96.0,0.0
2021-01-10 08:00:00,-2.3,60.0,13.6,1003.3,97.0,0.0
2021-01-10 09:00:00,-1.6,61.0,16.7,1003.8,94.0,0.1
2021-01-10 10:00:00,-1.9,66.0,15.9,1004.4,86.0,0.1
2021-01-10 11:00:00,-1.9,71.0,15.1,1004.8,77.0,0.0
2021-01-10 12:00:00,-1.7,73.0,15.5,1005.1,94.0,0.0
2021-01-10 13:00:00,-1.3,72.0,16.6,1005.2,96.0,0.0
2021-01-10 14:00:00,-0.8,73.0,14.4,1005.0,98.0,0.0
2021-01-10 15:00:00,-1.3,73.0,14.5,1005.0,90.0,0.0
2021-01-10 16:00:00,-1.9,76.0,13.9,1005.0,82.0,0.0
2021-01-10 17:00:00,-2.5,76.0,11.5,1005.0,64.0,0.0
2021-01-10 18:00:00,-3.5,74.0,10.2,1005.0,78.0,0.0
2021-01-10 19:00:00,-4.2,70.0,9.8,1005.1,18.0,0.0
2021-01-10 20:00:00,-5.4,67.0,9.3,1005.1,24.0,0.0
2021-01-10 21:00:00,-6.0,67.0,7.9,1005.0,7.0,0.0
2021-01-10 22:00:00,-6.6,68.0,5.7,1004.7,84.0,0.0
2021-01-10 23:00:00,-7.7,71.0,4.2,1004.1,91.0,0.0
2021-01-11 00:00:00,-8.7,75.0,4.4,1003.6,98.0,0.0
2021-01-11 01:00:00,-8.4,72.0,3.3,1002.9,98.0,0.0
2021-01-11 02:00:00,-8.4,71.0,8.0,1002.1,86.0,0.0
2021-01-11 03:00:00,-5.6,56.0,4.0,1001.3,95.0,0.0
2021-01-11 04:00:00,-6.9,60.0,3.4,1000.8,94.0,0.0
2021-01-11 05:00:00,-9.0,69.0,4.0,1000.2,96.0,0.0
2021-01-11 06:00:00,-7.3,58.0,4.7,1000.0,91.0,0.0
2021-01-11 07:00:00,-7.6,58.0,4.5,999.7,98.0,0.0
2021-01-11 08:00:00,-7.5,57.0,5.4,999.4,99.0,0.0
2021-01-11 09:00:00,-7.6,57.0,5.1,999.1,97.0,0.0
2021-01-11 10:00:00,-7.9,59.0,4.0,998.7,98.0,0.0
2021-01-11 11:00:00,-7.7,58.0,4.5,998.5,98.0,0.0
2021-01-11 12:00:00,-7.0,56.0,3.9,998.1,99.0,0.0
2021-01-11 13:00:00,-6.4,54.0,5.6,997.6,99.0,0.0
2021-01-11 14:00:00,-5.9,70.0,4.2,996.8,99.0,0.0
2021-01-11 15:00:00,-6.8,72.0,4.5,996.4,90.0,0.0
2021-01-11 16:00:00,-7.5,73.0,4.5,995.9,88.0,0.0
2021-01-11 17:00:00,-7.1,71.0,6.9,995.3,95.0,0.0
2021-01-11 18:00:00,-6.9,73.0,6.5,995.2,98.0,0.1
2021-01-11 19:00:00,-7.1,75.0,6.6,995.0,99.0,0.1
2021-01-11 20:00:00,-6.6,76.0,9.4,994.8,99.0,0.1
2021-01-11 21:00:00,-6.8,76.0,6.6,994.6,99.0,0.1
2021-01-11 22:00:00,-7.8,76.0,4.7,994.4,99.0,0.0
2021-01-11 23:00:00,-8.1,76.0,3.6,994.3,84.0,0.1
2021-01-12 00:00:00,-10.2,77.0,4.2,993.9,56.0,0.0
2021-01-12 01:00:00,-11.9,76.0,5.4,993.7,71.0,0.0
2021-01-12 02:00:00,-8.0,72.0,5.6,993.4,98.0,0.0
2021-01-12 03:00:00,-7.7,78.0,9.0,992.4,100.0,0.0
2021-01-12 04:00:00,-6.3,84.0,8.0,991.8,100.0,0.0
2021-01-12 05:00:00,-5.5,85.0,11.9,991.1,100.0,0.2
2021-01-12 06:00:00,-5.2,85.0,15.8,990.5,100.0,0.5
2021-01-12 07:00:00,-4.5,84.0,16.4,989.9,100.0,0.4
2021-01-12 08:00:00,-3.4,81.0,15.7,989.5,100.0,0.2
2021-01-12 09:00:00,-2.6,76.0,19.2,989.5,100.0,0.3
2021-01-12 10:00:00,-2.6,75.0,19.6,989.4,100.0,0.4
2021-01-12 11:00:00,-2.7,75.0,19.1,989.6,100.0,0.4
2021-01-12 12:00:00,-2.8,75.0,18.4,989.5,100.0,0.5
2021-01-12 13:00:00,-2.8,74.0,19.1,989.6,100.0,0.5
2021-01-12 14:00:00,-2.0,77.0,19.8,988.6,100.0,0.4
2021-01-12 15:00:00,-2.4,76.0,18.3,988.9,100.0,0.5
2021-01-12 16:00:00,-2.2,74.0,16.6,989.2,100.0,0.3
2021-01-12 17:00:00,-1.8,72.0,17.3,989.8,100.0,0.0
2021-01-12 18:00:00,-1.7,74.0,21.1,990.4,100.0,0.2
2021-01-12 19:00:00,-1.7,73.0,22.0,990.7,98.0,0.2
2021-01-12 20:00:00,-1.5,69.0,25.4,991.6,98.0,0.1
2021-01-12 21:00:00,-1.5,70.0,27.0,993.2,59.0,0.0
2021-01-12 22:00:00,-1.6,73.0,24.9,995.3,10.0,0.0
2021-01-12 23:00:00,-2.1,75.0,24.1,997.7,68.0,0.0
2021-01-13 00:00:00,-2.5,73.0,22.8,1000.0,95.0,0.0
2021-01-13 01:00:00,-2.6,70.0,24.4,1002.0,88.0,0.0
2021-01-13 02:00:00,-3.2,64.0,16.9,1003.8,97.0,0.0
2021-01-13 03:00:00,-3.1,65.0,17.1,1005.8,99.0,0.0
2021-01-13 04:00:00,-2.8,63.0,17.9,1007.6,100.0,0.0
2021-01-13 05:00:00,-2.9,63.0,18.0,1009.0,96.0,0.0
2021-01-13 06:00:00,-3.5,68.0,19.5,1010.3,77.0,0.0
2021-01-13 07:00:00,-3.9,68.0,18.0,1011.6,12.0,0.0
2021-01-13 08:00:00,-4.5,69.0,14.8,1012.8,10.0,0.0
2021-01-13 09:00:00,-5.1,69.0,13.1,1013.6,11.0,0.0
2021-01-13 10:00:00,-5.5,67.0,9.0,1014.9,10.0,0.0
2021-01-13 11:00:00,-5.8,66.0,4.3,1016.3,9.0,0.0
2021-01-13 12:00:00,-5.5,63.0,7.2,1017.5,7.0,0.0
2021-01-13 13:00:00,-5.1,62.0,12.1,1018.4,5.0,0.0
2021-01-13 14:00:00,-7.5,75.0,11.9,1019.1,4.0,0.0
2021-01-13 15:00:00,-7.8,75.0,9.2,1019.7,2.0,0.0
2021-01-13 16:00:00,-8.8,74.0,6.5,1020.3,3.0,0.0
2021-01-13 17:00:00,-9.5,73.0,6.5,1020.7,1.0,0.0
2021-01-13 18:00:00,-11.6,71.0,4.9,1020.9,0.0,0.0
2021-01-13 19:00:00,-14.5,70.0,5.4,1021.6,0.0,0.0
2021-01-13 20:00:00,-11.4,63.0,8.4,1022.3,2.0,0.0
2021-01-13 21:00:00,-12.0,66.0,7.1,1022.6,0.0,0.0
2021-01-13 22:00:00,-14.0,63.0,4.7,1023.0,0.0,0.0
2021-01-13 23:00:00,-15.4,64.0,5.2,1023.3,1.0,0.0
2021-01-14 00:00:00,-14.0,60.0,5.5,1023.6,3.0,0.0
2021-01-14 01:00:00,-12.7,60.0,8.0,1023.8,3.0,0.0
2021-01-14 02:00:00,-12.0,70.0,4.7,1024.1,0.0,0.0
2021-01-14 03:00:00,-13.7,66.0,4.5,1024.4,2.0,0.0
2021-01-14 04:00:00,-15.2,68.0,5.3,1024.8,5.0,0.0
2021-01-14 05:00:00,-14.9,67.0,5.4,1025.0,14.0,0.0
2021-01-14 06:00:00,-15.3,69.0,5.6,1025.0,9.0,0.0
2021-01-14 07:00:00,-16.0,68.0,5.9,1024.9,5.0,0.0
2021-01-14 08:00:00,-16.7,68.0,6.3,1024.9,21.0,0.0
2021-01-14 09:00:00,-16.4,67.0,6.0,1025.1,7.0,0.0
2021-01-14 10:00:00,-16.3,66.0,5.1,1025.4,6.0,0.0
2021-01-14 11:00:00,-16.9,67.0,5.6,1025.7,3.0,0.0
2021-01-14 12:00:00,-16.3,66.0,5.7,1026.1,0.0,0.0
2021-01-14 13:00:00,-15.8,66.0,5.5,1026.2,0.0,0.0
2021-01-14 14:00:00,-14.0,68.0,3.1,1026.8,0.0,0.0
2021-01-14 15:00:00,-13.0,73.0,2.7,1026.8,34.0,0.0
2021-01-14 16:00:00,-13.7,71.0,2.7,1026.8,32.0,0.0
2021-01-14 17:00:00,-13.7,69.0,2.4,1026.9,29.0,0.0
2021-01-14 18:00:00,-13.3,66.0,2.3,1027.2,63.0,0.0
2021-01-14 19:00:00,-13.8,65.0,2.6,1027.3,75.0,0.0
2021-01-14 20:00:00,-14.6,64.0,3.3,1027.3,81.0,0.0
2021-01-14 21:00:00,-15.7,65.0,3.6,1027.5,77.0,0.0
2021-01-14 22:00:00,-15.2,64.0,2.9,1028.0,74.0,0.0
2021-01-14 23:00:00,-15.3,63.0,3.3,1028.4,60.0,0.0
2021-01-15 00:00:00,-13.2,64.0,3.6,1028.2,62.0,0.0
2021-01-15 01:00:00,-13.5,64.0,4.2,1028.5,64.0,0.0
2021-01-15 02:00:00,-13.7,67.0,3.3,1029.0,42.0,0.0
2021-01-15 03:00:00,-15.6,67.0,3.6,1029.2,72.0,0.0
2021-01-15 04:00:00,-16.5,67.0,4.3,1029.3,79.0,0.0
2021-01-15 05:00:00,-15.6,66.0,4.0,1029.2,69.0,0.0
2021-01-15 06:00:00,-15.0,65.0,4.2,1029.0,64.0,0.0
2021-01-15 07:00:00,-14.6,66.0,3.9,1029.1,62.0,0.0
2021-01-15 08:00:00,-14.8,66.0,4.2,1029.1,59.0,0.0
2021-01-15 09:00:00,-15.8,67.0,4.5,1029.3,44.0,0.0
2021-01-15 10:00:00,-15.9,67.0,4.0,1029.6,45.0,0.0
2021-01-15 11:00:00,-15.7,66.0,4.0,1030.0,40.0,0.0
2021-01-15 12:00:00,-15.1,65.0,4.5,1029.8,46.0,0.0
2021-01-15 13:00:00,-14.5,67.0,4.6,1029.7,60.0,0.0
2021-01-15 14:00:00,-12.6,74.0,3.0,1030.0,95.0,0.0
2021-01-15 15:00:00,-12.0,72.0,3.4,1029.8,99.0,0.0
2021-01-15 16:00:00,-11.5,73.0,4.3,1029.5,97.0,0.0
2021-01-15 17:00:00,-11.2,74.0,3.1,1029.4,99.0,0.0
2021-01-15 18:00:00,-10.2,76.0,4.3,1029.1,98.0,0.0
2021-01-15 19:00:00,-9.4,78.0,3.9,1028.8,99.0,0.0
2021-01-15 20:00:00,-9.6,77.0,3.8,1028.5,91.0,0.0
2021-01-15 21:00:00,-11.0,77.0,3.5,1028.3,2.0,0.0
2021-01-15 22:00:00,-11.7,76.0,4.1,1028.0,21.0,0.0
2021-01-15 23:00:00,-13.4,77.0,4.9,1027.9,32.0,0.0
2021-01-16 00:00:00,-13.7,79.0,4.3,1027.6,41.0,0.0
2021-01-16 01:00:00,-13.3,78.0,4.0,1027.2,34.0,0.0
2021-01-16 02:00:00,-10.0,78.0,5.8,1026.4,22.0,0.0
2021-01-16 03:00:00,-9.7,78.0,4.5,1025.8,6.0,0.0
2021-01-16 04:00:00,-8.5,73.0,3.3,1025.2,7.0,0.0
2021-01-16 05:00:00,-9.0,76.0,3.6,1024.5,20.0,0.0
2021-01-16 06:00:00,-9.0,73.0,3.8,1023.8,15.0,0.0
2021-01-16 07:00:00,-8.0,71.0,3.9,1023.0,2.0,0.0
2021-01-16 08:00:00,-8.0,70.0,4.3,1022.5,0.0,0.0
2021-01-16 09:00:00,-7.0,70.0,5.7,1022.0,0.0,0.0
2021-01-16 10:00:00,-6.7,71.0,6.7,1021.4,0.0,0.0
2021-01-16 11:00:00,-7.3,70.0,6.6,1020.8,0.0,0.0
2021-01-16 12:00:00,-7.2,70.0,6.6,1020.0,0.0,0.0
2021-01-16 13:00:00,-6.8,69.0,6.3,1018.9,0.0,0.0
2021-01-16 14:00:00,-5.1,72.0,9.7,1017.7,0.0,0.0
2021-01-16 15:00:00,-4.3,73.0,9.7,1016.5,1.0,0.0
2021-01-16 16:00:00,-4.1,73.0,9.7,1015.6,0.0,0.0
2021-01-16 17:00:00,-4.6,72.0,10.1,1014.9,0.0,0.0
2021-01-16 18:00:00,-5.0,71.0,9.7,1014.1,0.0,0.0
2021-01-16 19:00:00,-5.5,71.0,8.3,1013.6,0.0,0.0
2021-01-16 20:00:00,-5.9,70.0,8.4,1013.3,0.0,0.0
2021-01-16 21:00:00,-6.1,69.0,9.3,1012.9,0.0,0.0
2021-01-16 22:00:00,-6.7,68.0,7.9,1012.6,0.0,0.0
2021-01-16 23:00:00,-7.3,65.0,6.9,1012.2,1.0,0.0
2021-01-17 00:00:00,-8.1,64.0,6.1,1011.8,3.0,0.0
2021-01-17 01:00:00,-9.6,66.0,5.8,1011.5,2.0,0.0
2021-01-17 02:00:00,-7.5,63.0,6.4,1011.6,1.0,0.0
2021-01-17 03:00:00,-12.2,68.0,7.8,1011.2,1.0,0.0
2021-01-17 04:00:00,-11.6,67.0,7.4,1010.7,1.0,0.0
2021-01-17 05:00:00,-12.0,67.0,7.6,1010.4,0.0,0.0
2021-01-17 06:00:00,-12.9,68.0,8.6,1010.1,0.0,0.0
2021-01-17 07:00:00,-12.2,65.0,7.5,1010.0,0.0,0.0
2021-01-17 08:00:00,-13.1,67.0,8.1,1009.7,0.0,0.0
2021-01-17 09:00:00,-11.3,61.0,6.9,1009.8,0.0,0.0
2021-01-17 10:00:00,-8.8,54.0,5.8,1009.9,0.0,0.0
2021-01-17 11:00:00,-10.3,57.0,6.5,1010.0,0.0,0.0
2021-01-17 12:00:00,-11.0,59.0,6.8,1009.9,0.0,0.0
2021-01-17 13:00:00,-5.8,47.0,4.9,1009.8,0.0,0.0
2021-01-17 14:00:00,-5.7,48.0,3.3,1009.7,1.0,0.0
2021-01-17 15:00:00,-5.0,47.0,3.6,1009.5,16.0,0.0
2021-01-17 16:00:00,-4.9,45.0,4.6,1009.3,19.0,0.0
2021-01-17 17:00:00,-6.7,48.0,5.4,1009.2,13.0,0.0
2021-01-17 18:00:00,-10.1,55.0,6.8,1009.0,7.0,0.0
2021-01-17 19:00:00,-9.1,52.0,6.4,1008.9,15.0,0.0
2021-01-17 20:00:00,-6.8,46.0,4.6,1008.6,36.0,0.0
2021-01-17 21:00:00,-6.7,46.0,2.8,1008.8,72.0,0.0
2021-01-17 22:00:00,-6.6,46.0,2.8,1008.6,98.0,0.0
2021-01-17 23:00:00,-6.5,47.0,3.2,1008.7,100.0,0.0
2021-01-18 00:00:00,-8.1,63.0,3.6,1008.6,100.0,0.0
2021-01-18 01:00:00,-6.2,65.0,4.7,1008.4,100.0,0.0
2021-01-18 02:00:00,-5.7,68.0,1.4,1009.0,100.0,0.0
2021-01-18 03:00:00,-6.3,73.0,2.7,1008.6,97.0,0.0
2021-01-18 04:00:00,-5.9,69.0,3.3,1008.5,98.0,0.0
2021-01-18 05:00:00,-5.9,76.0,3.6,1008.0,100.0,0.0
2021-01-18 06:00:00,-4.1,73.0,3.3,1007.7,99.0,0.0
2021-01-18 07:00:00,-3.8,77.0,3.1,1007.1,94.0,0.0
2021-01-18 08:00:00,-5.7,80.0,4.5,1006.5,75.0,0.0
2021-01-18 09:00:00,-6.1,78.0,5.1,1006.1,40.0,0.0
2021-01-18 10:00:00,-6.7,78.0,4.7,1005.9,79.0,0.0
2021-01-18 11:00:00,-6.6,76.0,5.4,1005.6,65.0,0.0
2021-01-18 12:00:00,-6.1,73.0,5.8,1005.4,59.0,0.0
2021-01-18 13:00:00,-4.9,74.0,8.4,1004.6,60.0,0.0
2021-01-18 14:00:00,-4.1,79.0,9.6,1004.8,65.0,0.0
2021-01-18 15:00:00,-3.7,79.0,8.8,1004.0,72.0,0.0
2021-01-18 16:00:00,-3.8,79.0,10.6,1003.0,57.0,0.0
2021-01-18 17:00:00,-4.2,79.0,11.3,1002.5,7.0,0.0
2021-01-18 18:00:00,-4.9,78.0,10.7,1002.3,2.0,0.0
2021-01-18 19:00:00,-5.2,75.0,10.9,1001.8,21.0,0.0
2021-01-18 20:00:00,-5.5,73.0,9.0,1001.6,0.0,0.0
2021-01-18 21:00:00,-5.6,71.0,8.7,1001.5,0.0,0.0
2021-01-18 22:00:00,-6.6,68.0,5.1,1001.4,1.0,0.0
2021-01-18 23:00:00,-9.1,68.0,5.7,1001.4,1.0,0.0
2021-01-19 00:00:00,-10.7,68.0,6.9,1001.4,0.0,0.0
2021-01-19 01:00:00,-11.0,65.0,6.3,1001.2,0.0,0.0
2021-01-19 02:00:00,-4.8,48.0,4.9,1001.2,0.0,0.0
2021-01-19 03:00:00,-5.4,48.0,4.5,1000.9,2.0,0.0
2021-01-19 04:00:00,-11.8,63.0,7.3,1000.3,10.0,0.0
2021-01-19 05:00:00,-11.8,62.0,6.5,1000.1,18.0,0.0
2021-01-19 06:00:00,-10.7,60.0,6.5,999.9,1.0,0.0
2021-01-19 07:00:00,-10.3,59.0,5.9,999.8,0.0,0.0
2021-01-19 08:00:00,-10.1,58.0,5.5,999.5,0.0,0.0
2021-01-19 09:00:00,-9.3,57.0,5.8,999.4,0.0,0.0
2021-01-19 10:00:00,-7.9,58.0,7.9,999.5,20.0,0.0
2021-01-19 11:00:00,-7.5,61.0,7.9,999.4,3.0,0.0
2021-01-19 12:00:00,-6.0,64.0,7.5,999.0,2.0,0.0
2021-01-19 13:00:00,-4.2,71.0,10.2,998.7,9.0,0.0
2021-01-19 14:00:00,-2.5,65.0,9.0,998.1,6.0,0.0
2021-01-19 15:00:00,-2.0,69.0,10.4,997.7,14.0,0.0
2021-01-19 16:00:00,-2.3,72.0,11.2,997.3,22.0,0.0
2021-01-19 17:00:00,-2.4,72.0,11.2,997.1,84.0,0.0
2021-01-19 18:00:00,-2.6,72.0,10.9,997.0,92.0,0.0
2021-01-19 19:00:00,-2.8,72.0,10.5,997.0,94.0,0.0
2021-01-19 20:00:00,-2.6,71.0,11.2,996.8,91.0,0.0
2021-01-19 21:00:00,-2.6,71.0,10.2,996.7,87.0,0.0
2021-01-19 22:00:00,-2.9,70.0,8.8,996.9,17.0,0.0
2021-01-19 23:00:00,-3.4,68.0,7.6,996.9,50.0,0.0
2021-01-20 00:00:00,-3.8,68.0,7.0,996.8,61.0,0.0
2021-01-20 01:00:00,-5.2,70.0,6.0,996.8,44.0,0.0
2021-01-20 02:00:00,-5.8,71.0,9.4,996.6,36.0,0.0
2021-01-20 03:00:00,-4.1,68.0,6.0,996.4,97.0,0.0
2021-01-20 04:00:00,-2.9,67.0,7.1,996.0,96.0,0.0
2021-01-20 05:00:00,-2.3,67.0,8.2,995.9,97.0,0.0
2021-01-20 06:00:00,-2.4,68.0,8.5,996.0,2.0,0.0
2021-01-20 07:00:00,-3.0,68.0,8.1,995.9,16.0,0.0
2021-01-20 08:00:00,-3.4,68.0,8.8,995.8,10.0,0.0
2021-01-20 09:00:00,-3.6,68.0,9.7,995.8,0.0,0.0
2021-01-20 10:00:00,-3.8,70.0,10.5,995.7,0.0,0.0
2021-01-20 11:00:00,-3.9,77.0,12.8,995.4,2.0,0.0
2021-01-20 12:00:00,-3.4,78.0,13.2,995.0,7.0,0.0
2021-01-20 13:00:00,-2.3,76.0,13.7,994.6,43.0,0.0
2021-01-20 14:00:00,-0.3,74.0,16.3,993.9,94.0,0.0
2021-01-20 15:00:00,-0.3,72.0,14.7,993.4,99.0,0.0
2021-01-20 16:00:00,-0.9,75.0,16.4,993.0,99.0,0.0
2021-01-20 17:00:00,-1.6,77.0,18.5,992.4,100.0,0.0
2021-01-20 18:00:00,-1.9,76.0,20.3,991.9,100.0,0.0
2021-01-20 19:00:00,-1.8,74.0,20.3,991.3,100.0,0.0
2021-01-20 20:00:00,-1.3,71.0,20.5,990.9,100.0,0.0
2021-01-20 21:00:00,-0.7,69.0,20.8,990.5,100.0,0.0
2021-01-20 22:00:00,-0.3,69.0,21.7,990.0,100.0,0.1
2021-01-20 23:00:00,-0.2,69.0,21.4,989.3,100.0,0.1
2021-01-21 00:00:00,-0.2,68.0,20.8,988.6,100.0,0.1
2021-01-21 01:00:00,-0.1,67.0,22.1,987.7,100.0,0.0
2021-01-21 02:00:00,-0.3,71.0,25.2,986.6,100.0,0.0
2021-01-21 03:00:00,-0.2,69.0,24.5,985.4,100.0,0.1
2021-01-21 04:00:00,-0.2,67.0,23.7,984.4,100.0,0.0
2021-01-21 05:00:00,-0.4,67.0,22.9,983.8,100.0,0.1
2021-01-21 06:00:00,-0.6,69.0,24.4,983.0,100.0,0.2
2021-01-21 07:00:00,-0.8,71.0,24.8,981.9,100.0,0.2
2021-01-21 08:00:00,-0.9,71.0,25.8,980.8,100.0,0.3
2021-01-21 09:00:00,-0.8,72.0,25.2,979.8,100.0,0.4
2021-01-21 10:00:00,-0.7,71.0,25.6,978.7,100.0,0.1
2021-01-21 11:00:00,-0.6,71.0,26.0,977.8,100.0,0.0
2021-01-21 12:00:00,-0.1,70.0,25.3,976.8,100.0,0.0
2021-01-21 13:00:00,0.5,71.0,23.9,975.7,100.0,0.1
2021-01-21 14:00:00,0.9,72.0,21.6,974.3,100.0,0.0
2021-01-21 15:00:00,1.0,70.0,19.7,973.3,99.0,0.0
2021-01-21 16:00:00,1.1,71.0,19.8,972.6,99.0,0.1
2021-01-21 17:00:00,0.9,74.0,20.8,971.7,100.0,0.0
2021-01-21 18:00:00,0.9,73.0,20.9,971.1,100.0,0.0
2021-01-21 19:00:00,0.9,73.0,21.1,970.5,100.0,0.0
2021-01-21 20:00:00,1.2,71.0,21.7,969.7,100.0,0.0
2021-01-21 21:00:00,1.5,70.0,21.5,968.9,100.0,0.0
2021-01-21 22:00:00,1.9,70.0,20.5,967.9,100.0,0.0
2021-01-21 23:00:00,2.5,70.0,21.0,967.3,100.0,0.0
2021-01-22 00:00:00,2.6,71.0,15.9,967.1,100.0,0.0
2021-01-22 01:00:00,2.2,73.0,12.6,967.1,11.0,0.0
2021-01-22 02:00:00,2.9,68.0,13.3,967.4,74.0,0.0
2021-01-22 03:00:00,1.8,72.0,13.1,967.3,1.0,0.0
2021-01-22 04:00:00,1.2,76.0,15.1,967.1,0.0,0.0
2021-01-22 05:00:00,0.7,80.0,18.7,966.8,100.0,0.0
2021-01-22 06:00:00,1.3,80.0,18.4,966.2,100.0,0.0
2021-01-22 07:00:00,2.0,78.0,19.2,965.3,99.0,0.0
2021-01-22 08:00:00,2.3,79.0,17.5,964.9,98.0,0.0
2021-01-22 09:00:00,3.1,76.0,12.7,964.8,95.0,0.0
2021-01-22 10:00:00,4.5,65.0,13.2,964.9,97.0,0.0
2021-01-22 11:00:00,4.9,63.0,18.7,965.3,92.0,0.0
2021-01-22 12:00:00,4.8,63.0,21.9,965.9,93.0,0.0
2021-01-22 13:00:00,4.7,64.0,23.0,966.6,100.0,0.0
2021-01-22 14:00:00,4.9,64.0,23.9,967.4,100.0,0.0
2021-01-22 15:00:00,4.2,65.0,21.5,967.8,98.0,0.0
2021-01-22 16:00:00,3.9,66.0,20.2,968.4,71.0,0.0
2021-01-22 17:00:00,3.3,68.0,19.2,969.1,19.0,0.0
2021-01-22 18:00:00,2.6,70.0,17.9,969.8,10.0,0.0
2021-01-22 19:00:00,2.0,71.0,16.3,970.5,48.0,0.0
2021-01-22 20:00:00,1.7,73.0,14.1,971.2,96.0,0.0
2021-01-22 21:00:00,1.5,73.0,13.0,971.2,96.0,0.0
2021-01-22 22:00:00,1.0,75.0,13.0,971.3,100.0,0.0
2021-01-22 23:00:00,0.5,78.0,12.3,971.7,100.0,0.0
2021-01-23 00:00:00,0.2,80.0,11.5,971.8,100.0,0.0
2021-01-23 01:00:00,0.1,85.0,13.9,972.1,100.0,0.0
2021-01-23 02:00:00,0.7,89.0,15.0,972.0,100.0,0.0
2021-01-23 03:00:00,0.7,91.0,15.3,972.1,100.0,0.0
2021-01-23 04:00:00,0.8,87.0,16.4,972.5,100.0,0.0
2021-01-23 05:00:00,0.5,85.0,15.2,973.1,97.0,0.0
2021-01-23 06:00:00,-0.3,86.0,15.2,973.7,98.0,0.0
2021-01-23 07:00:00,-1.3,88.0,11.5,974.5,100.0,0.0
2021-01-23 08:00:00,-1.3,88.0,10.9,975.4,99.0,0.0
2021-01-23 09:00:00,-1.6,91.0,10.2,976.2,99.0,0.2
2021-01-23 10:00:00,-1.9,93.0,7.2,977.3,100.0,1.0
2021-01-23 11:00:00,-2.0,94.0,4.8,977.8,100.0,1.9
2021-01-23 12:00:00,-1.7,93.0,2.5,978.6,100.0,0.6
2021-01-23 13:00:00,-1.3,93.0,3.3,979.3,100.0,0.1
2021-01-23 14:00:00,-0.3,92.0,2.9,979.8,100.0,0.0
2021-01-23 15:00:00,0.1,93.0,2.6,980.3,100.0,0.1
2021-01-23 16:00:00,0.2,94.0,2.7,981.0,100.0,0.3
2021-01-23 17:00:00,0.4,93.0,2.2,981.6,100.0,0.2
2021-01-23 18:00:00,0.5,88.0,3.4,982.2,100.0,0.1
2021-01-23 19:00:00,1.3,82.0,5.8,982.8,97.0,0.5
2021-01-23 20:00:00,1.3,82.0,5.9,983.4,94.0,0.4
2021-01-23 21:00:00,1.3,81.0,7.4,984.2,97.0,0.6
2021-01-23 22:00:00,1.2,80.0,7.2,985.0,98.0,0.6
2021-01-23 23:00:00,1.0,80.0,8.7,985.8,94.0,0.1
2021-01-24 00:00:00,1.0,80.0,8.9,986.5,98.0,0.0
2021-01-24 01:00:00,0.8,80.0,7.5,987.1,99.0,0.0
2021-01-24 02:00:00,-1.1,81.0,5.7,987.8,99.0,0.0
2021-01-24 03:00:00,-0.4,83.0,7.9,988.2,100.0,0.0
2021-01-24 04:00:00,0.1,83.0,8.2,988.5,100.0,0.1
2021-01-24 05:00:00,0.1,82.0,7.2,988.9,99.0,0.1
2021-01-24 06:00:00,-0.1,83.0,7.0,989.3,100.0,0.1
2021-01-24 07:00:00,-0.2,84.0,6.5,989.7,100.0,0.2
2021-01-24 08:00:00,-0.5,86.0,8.0,990.0,100.0,0.4
2021-01-24 09:00:00,-0.4,86.0,9.5,990.5,100.0,0.6
2021-01-24 10:00:00,-0.2,87.0,10.8,991.1,100.0,0.6
2021-01-24 11:00:00,0.1,87.0,10.6,991.3,100.0,0.5
2021-01-24 12:00:00,0.3,85.0,11.0,991.7,100.0,0.4
2021-01-24 13:00:00,0.6,83.0,11.8,992.1,100.0,0.3
2021-01-24 14:00:00,0.4,82.0,8.9,992.8,100.0,0.1
2021-01-24 15:00:00,-0.5,84.0,6.3,992.9,50.0,0.0
2021-01-24 16:00:00,-1.1,84.0,7.8,993.4,54.0,0.0
2021-01-24 17:00:00,-1.5,83.0,7.9,994.1,75.0,0.0
2021-01-24 18:00:00,-1.3,84.0,8.7,994.6,72.0,0.0
2021-01-24 19:00:00,-2.4,85.0,8.2,994.7,0.0,0.0
2021-01-24 20:00:00,-4.5,81.0,7.5,995.0,2.0,0.0
2021-01-24 21:00:00,-5.9,80.0,6.2,995.4,6.0,0.0
2021-01-24 22:00:00,-7.3,80.0,5.5,995.8,15.0,0.0
2021-01-24 23:00:00,-8.8,81.0,4.8,996.5,5.0,0.0
2021-01-25 00:00:00,-10.1,81.0,5.0,996.7,4.0,0.0
2021-01-25 01:00:00,-9.5,78.0,5.2,997.1,6.0,0.0
2021-01-25 02:00:00,-10.9,81.0,7.6,997.8,7.0,0.0
2021-01-25 03:00:00,-10.6,80.0,4.9,998.0,4.0,0.0
2021-01-25 04:00:00,-9.9,79.0,4.5,998.3,2.0,0.0
2021-01-25 05:00:00,-10.0,79.0,3.9,998.6,8.0,0.0
2021-01-25 06:00:00,-10.8,78.0,3.2,998.7,7.0,0.0
2021-01-25 07:00:00,-10.9,76.0,3.6,998.7,3.0,0.0
2021-01-25 08:00:00,-11.5,76.0,3.8,998.9,10.0,0.0
2021-01-25 09:00:00,-11.0,75.0,3.6,999.1,14.0,0.0
2021-01-25 10:00:00,-10.9,77.0,3.2,999.6,9.0,0.0
2021-01-25 11:00:00,-11.1,75.0,2.2,1000.1,11.0,0.0
2021-01-25 12:00:00,-10.9,77.0,2.5,1000.4,22.0,0.0
2021-01-25 13:00:00,-9.9,77.0,1.8,1000.5,32.0,0.0
2021-01-25 14:00:00,-7.8,77.0,2.1,1000.9,29.0,0.0
2021-01-25 15:00:00,-7.9,80.0,2.3,1000.9,0.0,0.0
2021-01-25 16:00:00,-7.3,67.0,3.8,1001.0,0.0,0.0
2021-01-25 17:00:00,-9.9,71.0,5.1,1001.2,1.0,0.0
2021-01-25 18:00:00,-12.2,74.0,6.1,1001.3,6.0,0.0
2021-01-25 19:00:00,-12.6,73.0,6.1,1001.5,45.0,0.0
2021-01-25 20:00:00,-11.8,71.0,5.8,1001.7,87.0,0.0
2021-01-25 21:00:00,-10.8,72.0,4.7,1002.2,98.0,0.0
2021-01-25 22:00:00,-8.6,73.0,3.1,1002.4,97.0,0.0
2021-01-25 23:00:00,-7.3,75.0,3.4,1002.8,91.0,0.0
2021-01-26 00:00:00,-6.5,77.0,4.1,1003.0,98.0,0.0
2021-01-26 01:00:00,-6.2,76.0,5.1,1003.2,95.0,0.0
2021-01-26 02:00:00,-5.4,77.0,6.7,1003.8,84.0,0.0
2021-01-26 03:00:00,-4.9,77.0,5.1,1003.6,100.0,0.5
2021-01-26 04:00:00,-5.2,75.0,5.9,1003.7,35.0,0.0
2021-01-26 05:00:00,-6.1,74.0,6.4,1003.8,31.0,0.0
2021-01-26 06:00:00,-6.4,75.0,8.3,1004.1,13.0,0.0
2021-01-26 07:00:00,-6.8,76.0,8.1,1004.1,13.0,0.0
2021-01-26 08:00:00,-6.9,76.0,7.8,1004.3,4.0,0.0
2021-01-26 09:00:00,-7.1,75.0,6.8,1004.5,7.0,0.0
2021-01-26 10:00:00,-7.3,74.0,6.4,1004.6,10.0,0.0
2021-01-26 11:00:00,-7.4,73.0,6.4,1004.8,4.0,0.0
2021-01-26 12:00:00,-6.7,72.0,7.2,1004.9,3.0,0.0
2021-01-26 13:00:00,-5.6,70.0,7.1,1005.0,0.0,0.0
2021-01-26 14:00:00,-3.8,70.0,10.8,1004.9,6.0,0.0
2021-01-26 15:00:00,-2.9,69.0,14.2,1004.8,73.0,0.5
2021-01-26 16:00:00,-2.5,71.0,11.8,1004.9,88.0,0.4
2021-01-26 17:00:00,-3.3,72.0,12.6,1005.4,93.0,0.3
2021-01-26 18:00:00,-3.4,73.0,14.0,1005.6,53.0,0.1
2021-01-26 19:00:00,-3.8,75.0,15.1,1005.7,53.0,0.0
2021-01-26 20:00:00,-3.2,76.0,15.2,1005.9,31.0,0.0
2021-01-26 21:00:00,-3.8,78.0,14.8,1006.2,72.0,0.1
2021-01-26 22:00:00,-3.6,79.0,14.8,1006.4,97.0,0.1
2021-01-26 23:00:00,-3.5,80.0,14.0,1006.6,98.0,0.0
2021-01-27 00:00:00,-3.2,79.0,13.9,1006.8,98.0,0.0
2021-01-27 01:00:00,-3.2,80.0,13.6,1006.8,95.0,0.0
2021-01-27 02:00:00,-2.4,80.0,14.2,1006.9,72.0,0.0
2021-01-27 03:00:00,-3.1,81.0,13.3,1006.8,93.0,0.0
2021-01-27 04:00:00,-3.4,80.0,12.0,1006.6,87.0,0.0
2021-01-27 05:00:00,-4.1,80.0,11.6,1006.4,67.0,0.0
2021-01-27 06:00:00,-5.0,79.0,11.4,1006.4,1.0,0.0
2021-01-27 07:00:00,-6.0,78.0,10.4,1006.2,8.0,0.0
2021-01-27 08:00:00,-6.9,76.0,10.6,1006.0,17.0,0.0
2021-01-27 09:00:00,-7.8,77.0,10.5,1006.1,23.0,0.0
2021-01-27 10:00:00,-8.5,79.0,10.6,1006.4,22.0,0.0
2021-01-27 11:00:00,-8.8,78.0,10.5,1006.3,18.0,0.0
2021-01-27 12:00:00,-8.4,76.0,9.9,1006.3,0.0,0.0
2021-01-27 13:00:00,-7.8,73.0,8.4,1006.2,0.0,0.0
2021-01-27 14:00:00,-6.6,68.0,6.7,1006.4,13.0,0.0
2021-01-27 15:00:00,-6.6,68.0,6.6,1006.0,68.0,0.0
2021-01-27 16:00:00,-6.8,68.0,6.8,1005.6,91.0,0.0
2021-01-27 17:00:00,-7.1,67.0,8.9,1005.5,85.0,0.0
2021-01-27 18:00:00,-7.1,68.0,9.8,1005.1,90.0,0.0
2021-01-27 19:00:00,-6.8,65.0,12.0,1004.8,99.0,0.1
2021-01-27 20:00:00,-6.2,66.0,12.9,1004.3,98.0,0.3
2021-01-27 21:00:00,-5.0,69.0,12.1,1004.0,99.0,0.6
2021-01-27 22:00:00,-4.5,68.0,13.5,1003.9,98.0,0.1
2021-01-27 23:00:00,-4.2,70.0,12.4,1003.7,99.0,0.0
2021-01-28 00:00:00,-3.8,72.0,11.6,1003.8,97.0,0.0
2021-01-28 01:00:00,-3.7,74.0,10.2,1003.7,94.0,0.1
2021-01-28 02:00:00,-3.1,75.0,13.5,1004.0,90.0,0.3
2021-01-28 03:00:00,-3.5,76.0,13.4,1003.8,33.0,0.0
2021-01-28 04:00:00,-3.8,78.0,14.0,1003.5,40.0,0.0
2021-01-28 05:00:00,-4.1,79.0,12.8,1003.2,44.0,0.0
2021-01-28 06:00:00,-4.7,79.0,11.3,1003.1,10.0,0.0
2021-01-28 07:00:00,-5.5,76.0,9.6,1002.6,2.0,0.0
2021-01-28 08:00:00,-6.4,73.0,9.4,1002.5,0.0,0.0
2021-01-28 09:00:00,-7.2,72.0,8.7,1002.2,0.0,0.0
2021-01-28 10:00:00,-8.2,73.0,6.5,1002.3,2.0,0.0
2021-01-28 11:00:00,-9.2,74.0,5.2,1002.3,12.0,0.0
2021-01-28 12:00:00,-8.9,73.0,4.7,1002.2,31.0,0.0
2021-01-28 13:00:00,-9.2,73.0,5.8,1002.1,20.0,0.0
2021-01-28 14:00:00,-6.7,71.0,8.2,1001.7,4.0,0.0
2021-01-28 15:00:00,-7.7,67.0,6.9,1001.1,2.0,0.0
2021-01-28 16:00:00,-9.1,68.0,7.3,1000.6,80.0,0.0
2021-01-28 17:00:00,-8.9,65.0,6.4,1000.1,97.0,0.0
2021-01-28 18:00:00,-8.7,62.0,6.2,999.9,97.0,0.0
2021-01-28 19:00:00,-5.4,52.0,4.1,1000.0,99.0,0.0
2021-01-28 20:00:00,-5.8,52.0,2.8,1000.1,94.0,0.0
2021-01-28 21:00:00,-11.5,66.0,5.8,999.8,99.0,0.0
2021-01-28 22:00:00,-11.6,66.0,6.8,999.6,100.0,0.0
2021-01-28 23:00:00,-11.1,64.0,6.7,999.5,100.0,0.1
2021-01-29 00:00:00,-8.1,60.0,4.7,999.4,100.0,0.1
2021-01-29 01:00:00,-8.2,66.0,5.4,999.1,99.0,0.1
2021-01-29 02:00:00,-6.4,74.0,6.2,998.6,99.0,0.0
2021-01-29 03:00:00,-5.8,65.0,7.3,998.1,100.0,0.0
2021-01-29 04:00:00,-5.9,64.0,7.2,997.6,100.0,0.0
2021-01-29 05:00:00,-6.6,64.0,6.5,997.4,100.0,0.0
2021-01-29 06:00:00,-6.1,66.0,6.1,997.3,100.0,0.0
2021-01-29 07:00:00,-7.8,72.0,6.2,997.2,100.0,0.0
2021-01-29 08:00:00,-8.3,68.0,4.6,997.4,99.0,0.0
2021-01-29 09:00:00,-8.4,66.0,5.0,997.2,99.0,0.0
2021-01-29 10:00:00,-10.3,68.0,6.5,997.3,99.0,0.0
2021-01-29 11:00:00,-10.3,69.0,6.6,997.4,96.0,0.0
2021-01-29 12:00:00,-9.5,69.0,6.1,997.5,96.0,0.0
2021-01-29 13:00:00,-7.5,66.0,4.7,997.9,99.0,0.0
2021-01-29 14:00:00,-5.1,56.0,4.0,997.9,100.0,0.0
2021-01-29 15:00:00,-6.8,73.0,4.6,997.7,100.0,0.5
2021-01-29 16:00:00,-6.1,73.0,4.2,997.6,99.0,0.1
2021-01-29 17:00:00,-5.4,69.0,3.4,997.4,100.0,0.1
2021-01-29 18:00:00,-5.1,68.0,3.6,997.2,100.0,0.0
2021-01-29 19:00:00,-5.0,66.0,4.4,997.2,99.0,0.0
2021-01-29 20:00:00,-4.3,66.0,4.7,997.2,98.0,0.0
2021-01-29 21:00:00,-4.4,66.0,7.2,997.1,90.0,0.0
2021-01-29 22:00:00,-4.5,67.0,8.8,996.9,96.0,0.0
2021-01-29 23:00:00,-4.0,66.0,11.1,996.8,99.0,0.0
2021-01-30 00:00:00,-3.1,66.0,14.3,996.5,100.0,0.0
2021-01-30 01:00:00,-2.7,68.0,16.1,996.3,94.0,0.2
2021-01-30 02:00:00,-2.5,72.0,15.9,996.5,94.0,0.3
2021-01-30 03:00:00,-2.4,77.0,14.5,996.4,89.0,0.0
2021-01-30 04:00:00,-2.3,78.0,14.0,996.4,64.0,0.0
2021-01-30 05:00:00,-2.2,81.0,14.5,996.5,86.0,0.0
2021-01-30 06:00:00,-1.4,83.0,16.4,996.5,63.0,0.0
2021-01-30 07:00:00,-0.9,85.0,17.7,996.4,48.0,0.1
2021-01-30 08:00:00,-0.6,86.0,15.7,996.6,65.0,0.1
2021-01-30 09:00:00,-0.7,88.0,13.0,996.8,33.0,0.1
2021-01-30 10:00:00,-1.2,88.0,11.8,997.1,40.0,0.0
2021-01-30 11:00:00,-1.7,86.0,11.8,997.2,69.0,0.1
2021-01-30 12:00:00,-1.7,85.0,9.4,997.1,97.0,0.1
2021-01-30 13:00:00,-1.5,82.0,10.8,997.0,92.0,0.4
2021-01-30 14:00:00,-0.6,86.0,9.2,997.0,74.0,0.3
2021-01-30 15:00:00,-0.9,83.0,9.7,996.7,70.0,0.2
2021-01-30 16:00:00,-1.5,82.0,11.0,996.4,56.0,0.3
2021-01-30 17:00:00,-1.8,81.0,11.7,996.3,79.0,0.5
2021-01-30 18:00:00,-2.0,83.0,12.5,996.1,89.0,0.4
2021-01-30 19:00:00,-1.8,84.0,13.8,995.8,61.0,0.2
2021-01-30 20:00:00,-2.1,86.0,14.3,995.6,67.0,0.0
2021-01-30 21:00:00,-1.9,87.0,13.9,995.7,74.0,0.0
2021-01-30 22:00:00,-2.4,87.0,13.1,995.6,53.0,0.0
2021-01-30 23:00:00,-2.3,86.0,13.8,995.6,62.0,0.1
2021-01-31 00:00:00,-2.3,85.0,14.5,995.4,51.0,0.4
2021-01-31 01:00:00,-2.4,82.0,13.7,995.3,59.0,0.9
2021-01-31 02:00:00,-2.4,82.0,9.9,995.4,62.0,1.0
2021-01-31 03:00:00,-2.2,81.0,10.0,995.2,48.0,0.6
2021-01-31 04:00:00,-2.3,80.0,12.0,994.9,19.0,0.2
2021-01-31 05:00:00,-2.8,82.0,13.0,994.7,37.0,0.0
2021-01-31 06:00:00,-3.0,83.0,13.8,994.5,82.0,0.0
2021-01-31 07:00:00,-3.6,83.0,12.7,994.3,55.0,0.1
2021-01-31 08:00:00,-3.7,82.0,11.2,994.2,70.0,0.3
2021-01-31 09:00:00,-3.7,81.0,10.5,994.2,50.0,0.2
2021-01-31 10:00:00,-3.7,81.0,10.7,994.1,75.0,0.2
2021-01-31 11:00:00,-3.0,81.0,11.8,994.2,91.0,0.0
2021-01-31 12:00:00,-2.0,80.0,12.2,994.2,73.0,0.0
2021-01-31 13:00:00,-1.8,80.0,12.7,994.2,67.0,0.0
2021-01-31 14:00:00,-1.1,81.0,13.5,994.0,76.0,0.3
2021-01-31 15:00:00,-1.3,81.0,12.5,993.8,47.0,0.0
2021-01-31 16:00:00,-1.6,82.0,11.9,993.8,46.0,0.0
2021-01-31 17:00:00,-2.0,83.0,12.3,993.8,65.0,0.1
2021-01-31 18:00:00,-2.3,84.0,13.7,993.9,71.0,0.0
2021-01-31 19:00:00,-2.3,84.0,14.8,993.8,79.0,0.0
2021-01-31 20:00:00,-2.4,84.0,13.8,993.7,77.0,0.0
2021-01-31 21:00:00,-2.7,83.0,13.3,994.0,37.0,0.1
2021-01-31 22:00:00,-3.1,84.0,13.6,994.0,26.0,0.0
2021-01-31 23:00:00,-3.5,83.0,12.4,994.2,20.0,0.0
2021-02-01 00:00:00,-4.0,82.0,11.3,994.2,55.0,0.0
2021-02-01 01:00:00,-4.3,80.0,9.8,994.2,10.0,0.0
2021-02-01 02:00:00,-4.2,79.0,11.0,994.6,15.0,0.0
2021-02-01 03:00:00,-5.0,78.0,11.0,994.5,15.0,0.0
2021-02-01 04:00:00,-5.8,78.0,11.6,994.5,7.0,0.0
2021-02-01 05:00:00,-6.5,77.0,12.0,994.6,13.0,0.0
2021-02-01 06:00:00,-7.0,76.0,10.6,994.8,4.0,0.0
2021-02-01 07:00:00,-7.8,75.0,8.6,994.8,2.0,0.0
2021-02-01 08:00:00,-9.1,75.0,5.6,995.3,7.0,0.0
2021-02-01 09:00:00,-10.7,76.0,4.6,995.7,19.0,0.0
2021-02-01 10:00:00,-11.2,74.0,4.5,996.3,26.0,0.0
2021-02-01 11:00:00,-10.4,75.0,4.4,996.8,23.0,0.0
2021-02-01 12:00:00,-9.9,75.0,4.4,997.4,20.0,0.0
2021-02-01 13:00:00,-9.2,74.0,3.1,997.8,2.0,0.0
2021-02-01 14:00:00,-8.4,77.0,5.4,998.0,0.0,0.0
2021-02-01 15:00:00,-7.4,68.0,3.5,998.1,66.0,0.0
2021-02-01 16:00:00,-7.5,67.0,4.1,998.3,68.0,0.0
2021-02-01 17:00:00,-8.8,67.0,4.7,998.4,39.0,0.0
2021-02-01 18:00:00,-9.8,67.0,5.2,998.7,77.0,0.0
2021-02-01 19:00:00,-8.7,69.0,6.9,999.1,96.0,0.0
2021-02-01 20:00:00,-9.3,72.0,7.3,999.5,83.0,0.0
2021-02-01 21:00:00,-10.7,73.0,5.1,1000.0,60.0,0.0
2021-02-01 22:00:00,-12.4,75.0,5.8,1000.4,73.0,0.0
2021-02-01 23:00:00,-11.5,74.0,4.7,1001.1,82.0,0.0
2021-02-02 00:00:00,-10.9,72.0,3.7,1001.4,79.0,0.0
2021-02-02 01:00:00,-11.7,72.0,3.9,1001.7,66.0,0.0
2021-02-02 02:00:00,-12.6,72.0,3.3,1002.7,30.0,0.0
2021-02-02 03:00:00,-13.1,70.0,2.7,1002.9,68.0,0.0
2021-02-02 04:00:00,-13.7,67.0,2.9,1003.2,66.0,0.0
2021-02-02 05:00:00,-14.0,66.0,2.5,1003.5,91.0,0.0
2021-02-02 06:00:00,-15.0,66.0,3.3,1003.7,95.0,0.0
2021-02-02 07:00:00,-16.3,67.0,3.9,1003.9,95.0,0.0
2021-02-02 08:00:00,-17.1,67.0,2.8,1004.5,94.0,0.0
2021-02-02 09:00:00,-16.2,64.0,1.8,1005.0,96.0,0.0
2021-02-02 10:00:00,-16.6,63.0,2.3,1005.5,95.0,0.0
2021-02-02 11:00:00,-16.7,64.0,2.3,1006.0,97.0,0.0
2021-02-02 12:00:00,-15.1,63.0,2.3,1006.6,96.0,0.0
2021-02-02 13:00:00,-15.7,65.0,3.1,1006.8,95.0,0.0
2021-02-02 14:00:00,-13.7,62.0,2.8,1007.2,94.0,0.0
2021-02-02 15:00:00,-14.1,64.0,3.3,1007.1,95.0,0.0
2021-02-02 16:00:00,-13.8,64.0,3.6,1007.0,92.0,0.0
2021-02-02 17:00:00,-15.3,64.0,4.4,1007.0,89.0,0.0
2021-02-02 18:00:00,-15.5,63.0,3.7,1007.3,75.0,0.0
2021-02-02 19:00:00,-15.9,62.0,2.9,1007.5,67.0,0.0
2021-02-02 20:00:00,-16.6,61.0,2.9,1007.9,58.0,0.0
2021-02-02 21:00:00,-16.5,58.0,3.4,1008.2,50.0,0.0
2021-02-02 22:00:00,-17.4,57.0,3.7,1008.5,50.0,0.0
2021-02-02 23:00:00,-17.8,56.0,3.4,1008.8,38.0,0.0
2021-02-03 00:00:00,-18.0,57.0,4.0,1009.1,19.0,0.0
2021-02-03 01:00:00,-17.8,61.0,4.3,1009.5,26.0,0.0
2021-02-03 02:00:00,-16.9,59.0,4.3,1010.2,40.0,0.0
2021-02-03 03:00:00,-16.6,61.0,4.6,1010.2,46.0,0.0
2021-02-03 04:00:00,-16.7,62.0,5.2,1010.3,53.0,0.0
2021-02-03 05:00:00,-16.6,64.0,6.4,1010.5,55.0,0.0
2021-02-03 06:00:00,-16.6,66.0,6.7,1010.6,43.0,0.0
2021-02-03 07:00:00,-16.5,65.0,6.6,1010.7,35.0,0.0
2021-02-03 08:00:00,-16.9,64.0,6.9,1011.1,16.0,0.0
2021-02-03 09:00:00,-16.4,64.0,7.9,1011.6,8.0,0.0
2021-02-03 10:00:00,-16.6,63.0,8.8,1012.3,4.0,0.0
2021-02-03 11:00:00,-15.8,63.0,9.7,1012.9,3.0,0.0
2021-02-03 12:00:00,-14.3,62.0,10.1,1013.4,1.0,0.0
2021-02-03 13:00:00,-12.3,62.0,11.5,1013.8,0.0,0.0
2021-02-03 14:00:00,-9.9,63.0,14.9,1013.7,0.0,0.0
2021-02-03 15:00:00,-9.1,63.0,15.7,1013.9,0.0,0.0
2021-02-03 16:00:00,-9.2,65.0,16.4,1014.2,1.0,0.0
2021-02-03 17:00:00,-9.8,69.0,16.7,1014.8,1.0,0.0
2021-02-03 18:00:00,-10.6,71.0,17.1,1015.3,1.0,0.0
2021-02-03 19:00:00,-11.2,72.0,17.6,1015.9,1.0,0.0
2021-02-03 20:00:00,-11.7,72.0,18.7,1016.7,1.0,0.0
2021-02-03 21:00:00,-12.1,71.0,18.6,1017.4,2.0,0.0
2021-02-03 22:00:00,-12.5,71.0,18.9,1018.4,2.0,0.0
2021-02-03 23:00:00,-12.9,69.0,17.7,1019.1,1.0,0.0
2021-02-04 00:00:00,-13.5,66.0,15.5,1019.6,1.0,0.0
2021-02-04 01:00:00,-14.0,66.0,14.4,1020.4,1.0,0.0
2021-02-04 02:00:00,-14.4,66.0,12.1,1021.2,3.0,0.0
2021-02-04 03:00:00,-15.1,65.0,11.7,1021.8,1.0,0.0
2021-02-04 04:00:00,-15.4,65.0,12.1,1022.2,4.0,0.0
2021-02-04 05:00:00,-15.6,65.0,12.0,1022.7,1.0,0.0
2021-02-04 06:00:00,-15.8,65.0,11.6,1023.1,0.0,0.0
2021-02-04 07:00:00,-16.1,65.0,10.7,1023.5,4.0,0.0
2021-02-04 08:00:00,-16.5,64.0,7.6,1023.8,6.0,0.0
2021-02-04 09:00:00,-17.0,62.0,5.6,1024.5,6.0,0.0
2021-02-04 10:00:00,-17.8,57.0,3.9,1025.2,5.0,0.0
2021-02-04 11:00:00,-17.8,59.0,3.1,1025.8,5.0,0.0
2021-02-04 12:00:00,-16.9,59.0,2.7,1026.3,3.0,0.0
2021-02-04 13:00:00,-16.3,61.0,2.6,1026.6,2.0,0.0
2021-02-04 14:00:00,-13.8,59.0,3.3,1027.0,8.0,0.0
2021-02-04 15:00:00,-14.1,63.0,2.5,1026.9,16.0,0.0
2021-02-04 16:00:00,-14.2,63.0,3.6,1026.9,12.0,0.0
2021-02-04 17:00:00,-14.9,64.0,3.0,1027.1,12.0,0.0
2021-02-04 18:00:00,-15.0,64.0,3.6,1027.1,32.0,0.0
2021-02-04 19:00:00,-15.7,64.0,3.6,1027.1,37.0,0.0
2021-02-04 20:00:00,-15.9,64.0,2.5,1027.6,4.0,0.0
2021-02-04 21:00:00,-16.7,63.0,3.0,1028.1,1.0,0.0
2021-02-04 22:00:00,-17.3,62.0,3.3,1028.4,1.0,0.0
2021-02-04 23:00:00,-17.2,60.0,3.3,1028.8,2.0,0.0
2021-02-05 00:00:00,-16.9,58.0,3.3,1029.2,1.0,0.0
2021-02-05 01:00:00,-17.6,58.0,3.4,1029.3,1.0,0.0
2021-02-05 02:00:00,-19.2,64.0,3.5,1030.2,1.0,0.0
2021-02-05 03:00:00,-18.4,58.0,2.1,1030.5,42.0,0.0
2021-02-05 04:00:00,-18.1,57.0,2.4,1030.8,61.0,0.0
2021-02-05 05:00:00,-17.9,57.0,2.7,1031.1,56.0,0.0
2021-02-05 06:00:00,-17.7,58.0,3.5,1031.1,29.0,0.0
2021-02-05 07:00:00,-18.2,59.0,3.3,1031.0,17.0,0.0
2021-02-05 08:00:00,-18.7,59.0,3.3,1031.2,10.0,0.0
2021-02-05 09:00:00,-18.9,59.0,3.1,1031.4,8.0,0.0
2021-02-05 10:00:00,-18.7,59.0,3.1,1031.8,17.0,0.0
2021-02-05 11:00:00,-17.8,61.0,3.0,1032.2,24.0,0.0
2021-02-05 12:00:00,-16.4,61.0,3.6,1032.6,23.0,0.0
2021-02-05 13:00:00,-15.4,62.0,4.1,1032.4,28.0,0.0
2021-02-05 14:00:00,-13.2,63.0,3.8,1033.1,49.0,0.0
2021-02-05 15:00:00,-13.6,69.0,2.6,1033.3,42.0,0.0
2021-02-05 16:00:00,-12.9,67.0,3.2,1033.0,32.0,0.0
2021-02-05 17:00:00,-14.3,70.0,4.0,1032.8,40.0,0.0
2021-02-05 18:00:00,-16.3,72.0,4.4,1032.8,56.0,0.0
2021-02-05 19:00:00,-16.4,71.0,3.1,1032.8,51.0,0.0
2021-02-05 20:00:00,-16.3,67.0,2.6,1032.8,72.0,0.0
2021-02-05 21:00:00,-15.3,65.0,2.5,1032.8,83.0,0.0
2021-02-05 22:00:00,-15.9,67.0,2.9,1032.8,73.0,0.0
2021-02-05 23:00:00,-15.8,66.0,2.5,1033.2,45.0,0.0
2021-02-06 00:00:00,-15.8,66.0,2.9,1033.3,37.0,0.0
2021-02-06 01:00:00,-16.5,65.0,1.5,1033.3,33.0,0.0
2021-02-06 02:00:00,-14.8,67.0,3.6,1033.9,36.0,0.0
2021-02-06 03:00:00,-14.8,64.0,4.7,1033.9,30.0,0.0
2021-02-06 04:00:00,-15.2,64.0,3.6,1033.9,37.0,0.0
2021-02-06 05:00:00,-15.3,64.0,4.1,1033.9,22.0,0.0
2021-02-06 06:00:00,-15.7,65.0,3.9,1033.7,5.0,0.0
2021-02-06 07:00:00,-16.2,63.0,3.1,1033.7,1.0,0.0
2021-02-06 08:00:00,-16.2,63.0,2.7,1033.7,15.0,0.0
2021-02-06 09:00:00,-16.5,63.0,2.7,1033.8,32.0,0.0
2021-02-06 10:00:00,-16.9,64.0,3.3,1033.8,35.0,0.0
2021-02-06 11:00:00,-16.1,68.0,2.6,1034.0,40.0,0.0
2021-02-06 12:00:00,-14.8,67.0,3.3,1034.0,50.0,0.0
2021-02-06 13:00:00,-13.3,67.0,2.2,1033.9,47.0,0.0
2021-02-06 14:00:00,-11.9,67.0,1.8,1034.2,55.0,0.0
2021-02-06 15:00:00,-11.9,72.0,2.3,1034.1,19.0,0.0
2021-02-06 16:00:00,-11.9,66.0,3.1,1034.0,74.0,0.0
2021-02-06 17:00:00,-11.1,66.0,3.2,1033.6,92.0,0.0
2021-02-06 18:00:00,-10.9,71.0,2.1,1033.3,98.0,0.0
2021-02-06 19:00:00,-11.4,73.0,1.8,1033.0,96.0,0.0
2021-02-06 20:00:00,-11.7,71.0,1.5,1033.0,96.0,0.0
2021-02-06 21:00:00,-11.2,70.0,2.7,1032.9,93.0,0.0
2021-02-06 22:00:00,-11.9,70.0,2.6,1032.9,67.0,0.0
2021-02-06 23:00:00,-12.8,69.0,2.6,1032.9,39.0,0.0
2021-02-07 00:00:00,-14.3,68.0,2.3,1033.1,20.0,0.0
2021-02-07 01:00:00,-13.9,67.0,2.5,1033.1,10.0,0.0
2021-02-07 02:00:00,-15.7,63.0,1.3,1033.9,17.0,0.0
2021-02-07 03:00:00,-15.1,64.0,2.8,1033.8,38.0,0.0
2021-02-07 04:00:00,-15.3,64.0,2.8,1033.8,41.0,0.0
2021-02-07 05:00:00,-15.5,64.0,2.9,1033.6,38.0,0.0
2021-02-07 06:00:00,-15.8,63.0,2.3,1033.4,33.0,0.0
2021-02-07 07:00:00,-16.1,63.0,2.9,1033.1,24.0,0.0
2021-02-07 08:00:00,-16.9,63.0,2.5,1033.1,18.0,0.0
2021-02-07 09:00:00,-17.1,63.0,1.8,1032.9,33.0,0.0
2021-02-07 10:00:00,-16.0,62.0,2.3,1033.1,48.0,0.0
2021-02-07 11:00:00,-15.4,64.0,3.0,1033.0,47.0,0.0
2021-02-07 12:00:00,-13.8,67.0,2.6,1032.9,47.0,0.0
2021-02-07 13:00:00,-13.1,67.0,1.9,1032.7,39.0,0.0
2021-02-07 14:00:00,-10.5,71.0,3.7,1032.6,19.0,0.0
2021-02-07 15:00:00,-10.6,75.0,2.7,1032.3,13.0,0.0
2021-02-07 16:00:00,-9.3,63.0,2.5,1032.0,12.0,0.0
2021-02-07 17:00:00,-11.6,70.0,4.6,1031.6,8.0,0.0
2021-02-07 18:00:00,-13.0,69.0,5.2,1031.5,4.0,0.0
2021-02-07 19:00:00,-15.2,73.0,5.4,1031.2,9.0,0.0
2021-02-07 20:00:00,-14.5,68.0,4.0,1031.0,19.0,0.0
2021-02-07 21:00:00,-15.3,65.0,4.4,1030.8,22.0,0.0
2021-02-07 22:00:00,-15.5,64.0,4.4,1030.7,29.0,0.0
2021-02-07 23:00:00,-15.1,64.0,5.9,1030.4,40.0,0.0
2021-02-08 00:00:00,-15.0,69.0,5.6,1030.0,46.0,0.0
2021-02-08 01:00:00,-16.9,68.0,5.2,1029.9,57.0,0.0
2021-02-08 02:00:00,-15.2,67.0,6.5,1030.3,99.0,0.0
2021-02-08 03:00:00,-15.0,69.0,5.4,1029.9,85.0,0.0
2021-02-08 04:00:00,-14.9,69.0,5.5,1029.9,93.0,0.0
2021-02-08 05:00:00,-14.2,71.0,6.0,1029.5,94.0,0.0
2021-02-08 06:00:00,-13.4,71.0,4.6,1029.2,90.0,0.0
2021-02-08 07:00:00,-13.9,71.0,5.2,1028.9,80.0,0.0
2021-02-08 08:00:00,-13.7,71.0,5.2,1028.6,73.0,0.0
2021-02-08 09:00:00,-14.5,70.0,4.7,1028.5,30.0,0.0
2021-02-08 10:00:00,-14.8,71.0,3.9,1028.5,37.0,0.0
2021-02-08 11:00:00,-14.3,73.0,2.3,1028.6,43.0,0.0
2021-02-08 12:00:00,-12.8,73.0,1.1,1028.4,48.0,0.0
2021-02-08 13:00:00,-10.8,70.0,1.4,1028.3,42.0,0.0
2021-02-08 14:00:00,-9.5,71.0,2.6,1028.4,27.0,0.0
2021-02-08 15:00:00,-8.1,64.0,1.5,1028.0,21.0,0.0
2021-02-08 16:00:00,-7.5,66.0,3.7,1027.6,31.0,0.0
2021-02-08 17:00:00,-7.0,63.0,3.1,1027.4,31.0,0.0
2021-02-08 18:00:00,-11.4,72.0,4.6,1027.1,25.0,0.0
2021-02-08 19:00:00,-11.1,71.0,4.0,1026.6,3.0,0.0
2021-02-08 20:00:00,-11.9,70.0,4.7,1026.4,1.0,0.0
2021-02-08 21:00:00,-13.4,66.0,5.1,1026.3,2.0,0.0
2021-02-08 22:00:00,-14.8,64.0,4.7,1026.1,11.0,0.0
2021-02-08 23:00:00,-15.6,64.0,5.2,1026.2,13.0,0.0
2021-02-09 00:00:00,-16.0,68.0,5.2,1026.1,18.0,0.0
2021-02-09 01:00:00,-16.3,69.0,4.3,1026.1,10.0,0.0
2021-02-09 02:00:00,-16.4,67.0,5.1,1026.9,6.0,0.0
2021-02-09 03:00:00,-16.9,65.0,2.5,1026.6,9.0,0.0
2021-02-09 04:00:00,-17.1,65.0,3.6,1026.3,10.0,0.0
2021-02-09 05:00:00,-17.1,66.0,4.4,1025.8,13.0,0.0
2021-02-09 06:00:00,-17.2,65.0,4.0,1025.4,22.0,0.0
2021-02-09 07:00:00,-17.4,66.0,4.0,1024.9,25.0,0.0
2021-02-09 08:00:00,-18.1,63.0,4.0,1024.4,32.0,0.0
2021-02-09 09:00:00,-18.2,65.0,5.5,1024.2,37.0,0.0
2021-02-09 10:00:00,-18.2,66.0,6.5,1023.8,38.0,0.0
2021-02-09 11:00:00,-16.4,69.0,5.8,1023.5,33.0,0.0
2021-02-09 12:00:00,-14.4,69.0,5.5,1023.1,36.0,0.0
2021-02-09 13:00:00,-12.5,65.0,3.5,1022.6,42.0,0.0
2021-02-09 14:00:00,-10.2,61.0,4.8,1022.2,98.0,0.0
2021-02-09 15:00:00,-9.7,63.0,4.1,1021.6,100.0,0.0
2021-02-09 16:00:00,-8.3,62.0,6.9,1020.9,99.0,0.0
2021-02-09 17:00:00,-7.2,60.0,10.0,1019.9,98.0,0.1
2021-02-09 18:00:00,-7.2,61.0,11.7,1019.1,100.0,0.1
2021-02-09 19:00:00,-6.8,64.0,15.3,1018.2,100.0,0.5
2021-02-09 20:00:00,-5.9,66.0,14.6,1017.8,99.0,0.5
2021-02-09 21:00:00,-5.2,70.0,9.2,1017.9,100.0,0.4
2021-02-09 22:00:00,-5.0,71.0,5.0,1018.2,100.0,0.1
2021-02-09 23:00:00,-5.1,76.0,5.0,1018.5,98.0,0.1
2021-02-10 00:00:00,-4.9,79.0,6.3,1019.1,79.0,0.0
2021-02-10 01:00:00,-5.1,79.0,10.3,1019.4,49.0,0.0
2021-02-10 02:00:00,-6.5,78.0,4.2,1019.9,57.0,0.0
2021-02-10 03:00:00,-5.9,82.0,8.0,1020.2,90.0,0.0
2021-02-10 04:00:00,-5.7,86.0,11.3,1020.5,85.0,0.0
2021-02-10 05:00:00,-5.7,88.0,12.3,1020.7,69.0,0.0
2021-02-10 06:00:00,-6.2,87.0,12.6,1021.0,69.0,0.0
2021-02-10 07:00:00,-6.7,85.0,11.8,1021.2,65.0,0.0
2021-02-10 08:00:00,-6.9,86.0,11.5,1021.7,46.0,0.0
2021-02-10 09:00:00,-7.6,82.0,12.0,1022.4,33.0,0.0
2021-02-10 10:00:00,-9.1,81.0,13.0,1023.2,15.0,0.0
2021-02-10 11:00:00,-9.5,78.0,12.4,1024.0,9.0,0.0
2021-02-10 12:00:00,-9.1,73.0,11.4,1024.6,9.0,0.0
2021-02-10 13:00:00,-8.4,69.0,12.6,1025.1,5.0,0.0
2021-02-10 14:00:00,-8.2,67.0,11.9,1025.8,2.0,0.0
2021-02-10 15:00:00,-7.8,64.0,11.2,1026.0,0.0,0.0
2021-02-10 16:00:00,-7.9,67.0,12.3,1026.5,0.0,0.0
2021-02-10 17:00:00,-8.6,71.0,13.3,1026.9,0.0,0.0
2021-02-10 18:00:00,-9.6,73.0,13.4,1027.5,0.0,0.0
2021-02-10 19:00:00,-11.0,72.0,10.8,1028.0,0.0,0.0
2021-02-10 20:00:00,-12.6,69.0,7.6,1028.2,0.0,0.0
2021-02-10 21:00:00,-13.6,68.0,6.9,1029.0,0.0,0.0
2021-02-10 22:00:00,-14.2,69.0,6.1,1029.6,1.0,0.0
2021-02-10 23:00:00,-14.4,70.0,6.0,1030.4,6.0,0.0
2021-02-11 00:00:00,-15.2,68.0,4.9,1031.2,10.0,0.0
2021-02-11 01:00:00,-16.6,66.0,3.3,1031.7,7.0,0.0
2021-02-11 02:00:00,-17.2,63.0,4.1,1032.9,3.0,0.0
2021-02-11 03:00:00,-19.4,61.0,4.0,1033.2,11.0,0.0
2021-02-11 04:00:00,-19.3,60.0,3.3,1033.6,10.0,0.0
2021-02-11 05:00:00,-19.3,60.0,2.9,1034.0,7.0,0.0
2021-02-11 06:00:00,-19.4,61.0,2.2,1034.4,9.0,0.0
2021-02-11 07:00:00,-19.1,60.0,2.5,1034.6,6.0,0.0
2021-02-11 08:00:00,-20.0,60.0,2.2,1034.8,7.0,0.0
2021-02-11 09:00:00,-20.5,60.0,1.8,1035.2,4.0,0.0
2021-02-11 10:00:00,-20.8,60.0,1.8,1035.7,11.0,0.0
2021-02-11 11:00:00,-20.0,62.0,1.1,1035.9,23.0,0.0
2021-02-11 12:00:00,-18.2,61.0,1.1,1036.3,41.0,0.0
2021-02-11 13:00:00,-16.1,63.0,1.9,1036.5,35.0,0.0
2021-02-11 14:00:00,-13.4,54.0,2.2,1038.0,34.0,0.0
2021-02-11 15:00:00,-13.0,47.0,3.9,1038.1,61.0,0.0
2021-02-11 16:00:00,-15.8,60.0,6.0,1038.0,12.0,0.0
2021-02-11 17:00:00,-16.8,62.0,6.5,1037.9,40.0,0.0
2021-02-11 18:00:00,-16.3,61.0,6.2,1037.8,69.0,0.0
2021-02-11 19:00:00,-17.5,64.0,7.3,1037.8,30.0,0.0
2021-02-11 20:00:00,-15.5,61.0,6.5,1037.8,77.0,0.0
2021-02-11 21:00:00,-14.8,62.0,6.3,1038.0,92.0,0.0
2021-02-11 22:00:00,-14.4,63.0,6.8,1038.1,94.0,0.0
2021-02-11 23:00:00,-14.3,62.0,5.8,1038.5,85.0,0.0
2021-02-12 00:00:00,-14.2,61.0,7.1,1038.8,86.0,0.0
2021-02-12 01:00:00,-13.8,61.0,9.5,1038.9,63.0,0.0
2021-02-12 02:00:00,-12.9,61.0,12.1,1039.5,37.0,0.0
2021-02-12 03:00:00,-12.9,58.0,11.6,1039.2,93.0,0.0
2021-02-12 04:00:00,-12.4,57.0,12.6,1038.9,75.0,0.0
2021-02-12 05:00:00,-12.0,56.0,14.8,1038.9,16.0,0.0
2021-02-12 06:00:00,-11.8,56.0,15.6,1038.8,37.0,0.0
2021-02-12 07:00:00,-11.7,56.0,14.9,1038.8,36.0,0.0
2021-02-12 08:00:00,-11.7,56.0,14.7,1038.8,34.0,0.0
2021-02-12 09:00:00,-11.8,57.0,14.2,1038.9,31.0,0.0
2021-02-12 10:00:00,-11.8,57.0,14.0,1039.2,41.0,0.0
2021-02-12 11:00:00,-11.1,56.0,13.1,1039.1,59.0,0.0
2021-02-12 12:00:00,-9.9,54.0,12.3,1039.4,38.0,0.0
2021-02-12 13:00:00,-8.5,51.0,11.5,1039.3,63.0,0.0
2021-02-12 14:00:00,-5.9,52.0,14.7,1039.8,17.0,0.0
2021-02-12 15:00:00,-5.4,51.0,12.6,1039.5,7.0,0.0
2021-02-12 16:00:00,-5.4,52.0,12.4,1039.3,7.0,0.0
2021-02-12 17:00:00,-5.9,55.0,12.7,1039.3,0.0,0.0
2021-02-12 18:00:00,-6.9,59.0,12.9,1039.2,0.0,0.0
2021-02-12 19:00:00,-7.7,61.0,13.0,1039.0,0.0,0.0
2021-02-12 20:00:00,-8.7,62.0,12.9,1039.0,0.0,0.0
2021-02-12 21:00:00,-9.6,63.0,12.4,1038.8,0.0,0.0
2021-02-12 22:00:00,-10.6,64.0,11.9,1038.7,1.0,0.0
2021-02-12 23:00:00,-11.1,62.0,12.4,1038.7,0.0,0.0
2021-02-13 00:00:00,-11.0,60.0,13.0,1038.3,10.0,0.0
2021-02-13 01:00:00,-10.5,56.0,13.1,1037.9,18.0,0.0
2021-02-13 02:00:00,-7.8,54.0,16.7,1037.8,71.0,0.0
2021-02-13 03:00:00,-7.1,50.0,16.6,1036.9,77.0,0.0
2021-02-13 04:00:00,-6.3,49.0,16.6,1036.4,47.0,0.0
2021-02-13 05:00:00,-5.9,52.0,17.6,1036.1,99.0,0.0
2021-02-13 06:00:00,-4.9,55.0,19.0,1035.7,99.0,0.1
2021-02-13 07:00:00,-3.8,60.0,18.8,1035.5,99.0,0.6
2021-02-13 08:00:00,-2.5,62.0,21.0,1035.2,100.0,0.3
2021-02-13 09:00:00,-1.8,65.0,24.3,1035.1,100.0,0.3
2021-02-13 10:00:00,-1.5,66.0,26.1,1035.1,100.0,0.4
2021-02-13 11:00:00,-1.2,66.0,27.7,1035.1,100.0,0.4
2021-02-13 12:00:00,-0.9,67.0,28.9,1035.0,100.0,0.4
2021-02-13 13:00:00,-0.6,69.0,29.6,1035.1,100.0,0.4
2021-02-13 14:00:00,-0.2,71.0,25.7,1035.5,100.0,0.4
2021-02-13 15:00:00,-0.1,72.0,24.7,1035.4,99.0,0.2
2021-02-13 16:00:00,-0.1,73.0,23.9,1035.2,99.0,0.1
2021-02-13 17:00:00,0.0,74.0,23.2,1035.0,85.0,0.1
2021-02-13 18:00:00,-0.2,75.0,22.7,1035.1,64.0,0.1
2021-02-13 19:00:00,-0.4,75.0,22.0,1035.2,76.0,0.1
2021-02-13 20:00:00,-0.7,74.0,20.1,1035.5,89.0,0.1
2021-02-13 21:00:00,-0.9,73.0,19.3,1035.5,94.0,0.1
2021-02-13 22:00:00,-1.0,70.0,19.0,1035.3,92.0,0.0
2021-02-13 23:00:00,-1.0,69.0,18.8,1035.1,91.0,0.0
2021-02-14 00:00:00,-1.0,67.0,17.9,1035.0,87.0,0.0
2021-02-14 01:00:00,-1.3,66.0,16.9,1034.8,93.0,0.0
2021-02-14 02:00:00,-0.7,75.0,17.4,1034.6,86.0,0.0
2021-02-14 03:00:00,-1.0,75.0,16.3,1034.6,88.0,0.0
2021-02-14 04:00:00,-1.6,74.0,15.9,1034.4,90.0,0.0
2021-02-14 05:00:00,-2.5,73.0,15.0,1034.3,56.0,0.0
2021-02-14 06:00:00,-3.7,72.0,14.6,1034.5,55.0,0.0
2021-02-14 07:00:00,-4.5,72.0,13.1,1034.4,61.0,0.0
2021-02-14 08:00:00,-5.3,71.0,12.1,1033.9,59.0,0.0
2021-02-14 09:00:00,-6.3,73.0,12.6,1033.7,61.0,0.0
2021-02-14 10:00:00,-7.2,75.0,11.8,1033.6,43.0,0.0
2021-02-14 11:00:00,-7.4,74.0,10.6,1033.8,28.0,0.0
2021-02-14 12:00:00,-6.7,70.0,7.2,1033.6,32.0,0.0
2021-02-14 13:00:00,-5.8,67.0,3.8,1033.6,29.0,0.0
2021-02-14 14:00:00,-2.9,58.0,2.4,1032.7,0.0,0.0
2021-02-14 15:00:00,-3.7,71.0,4.0,1031.9,0.0,0.0
2021-02-14 16:00:00,-2.2,70.0,5.0,1031.0,0.0,0.0
2021-02-14 17:00:00,-1.3,71.0,9.4,1030.3,0.0,0.0
2021-02-14 18:00:00,-2.3,72.0,11.5,1029.8,0.0,0.0
2021-02-14 19:00:00,-3.8,71.0,11.3,1029.2,0.0,0.0
2021-02-14 20:00:00,-5.0,65.0,8.5,1028.5,0.0,0.0
2021-02-14 21:00:00,-8.2,63.0,5.8,1028.0,0.0,0.0
2021-02-14 22:00:00,-8.5,59.0,5.4,1027.4,0.0,0.0
2021-02-14 23:00:00,-6.4,55.0,7.9,1026.7,0.0,0.0
2021-02-15 00:00:00,-6.2,59.0,9.8,1025.8,0.0,0.0
2021-02-15 01:00:00,-6.1,57.0,10.6,1024.8,0.0,0.0
2021-02-15 02:00:00,-6.2,57.0,9.0,1024.5,0.0,0.0
2021-02-15 03:00:00,-6.4,56.0,10.4,1023.3,0.0,0.0
2021-02-15 04:00:00,-6.8,53.0,8.3,1022.5,10.0,0.0
2021-02-15 05:00:00,-6.9,53.0,8.4,1021.6,94.0,0.0
2021-02-15 06:00:00,-6.9,54.0,8.0,1020.6,99.0,0.0
2021-02-15 07:00:00,-6.5,55.0,8.0,1019.3,99.0,0.0
2021-02-15 08:00:00,-6.7,57.0,6.5,1018.6,100.0,0.0
2021-02-15 09:00:00,-6.9,58.0,8.3,1017.9,99.0,0.0
2021-02-15 10:00:00,-6.8,60.0,7.9,1017.4,100.0,0.0
2021-02-15 11:00:00,-5.6,61.0,6.8,1017.0,100.0,0.0
2021-02-15 12:00:00,-4.3,63.0,4.2,1016.9,100.0,0.0
2021-02-15 13:00:00,-3.7,63.0,4.2,1016.9,100.0,0.0
2021-02-15 14:00:00,-1.9,59.0,6.8,1017.4,100.0,0.0
2021-02-15 15:00:00,-1.9,62.0,6.1,1016.8,100.0,0.0
2021-02-15 16:00:00,-3.1,70.0,4.5,1016.5,100.0,0.0
2021-02-15 17:00:00,-3.4,67.0,4.1,1016.3,100.0,0.0
2021-02-15 18:00:00,-5.1,71.0,6.0,1016.1,100.0,0.0
2021-02-15 19:00:00,-4.0,69.0,5.0,1016.0,100.0,0.0
2021-02-15 20:00:00,-4.0,71.0,5.9,1015.9,100.0,0.0
2021-02-15 21:00:00,-4.7,72.0,5.5,1015.7,100.0,0.0
2021-02-15 22:00:00,-5.3,76.0,4.8,1015.6,99.0,0.0
2021-02-15 23:00:00,-6.1,78.0,5.4,1015.8,100.0,0.0
2021-02-16 00:00:00,-6.5,79.0,6.0,1015.8,99.0,0.0
2021-02-16 01:00:00,-6.0,76.0,5.1,1015.7,99.0,0.0
2021-02-16 02:00:00,-6.8,76.0,4.2,1016.3,100.0,0.0
2021-02-16 03:00:00,-8.0,78.0,5.6,1016.2,99.0,0.0
2021-02-16 04:00:00,-5.8,69.0,3.6,1016.1,98.0,0.0
2021-02-16 05:00:00,-8.3,75.0,4.6,1015.9,99.0,0.0
2021-02-16 06:00:00,-6.2,69.0,5.1,1015.8,99.0,0.0
2021-02-16 07:00:00,-6.6,71.0,7.6,1015.4,100.0,0.0
2021-02-16 08:00:00,-6.6,75.0,10.7,1014.9,99.0,0.0
2021-02-16 09:00:00,-6.6,80.0,13.0,1014.8,99.0,0.0
2021-02-16 10:00:00,-6.6,83.0,13.9,1014.2,98.0,0.0
2021-02-16 11:00:00,-6.2,82.0,15.0,1013.8,96.0,0.0
2021-02-16 12:00:00,-4.9,76.0,15.3,1013.1,90.0,0.0
2021-02-16 13:00:00,-3.1,69.0,16.1,1012.4,58.0,0.0
2021-02-16 14:00:00,-0.7,63.0,17.2,1011.6,10.0,0.0
2021-02-16 15:00:00,-0.9,61.0,19.4,1011.1,0.0,0.0
2021-02-16 16:00:00,-1.6,63.0,22.4,1010.4,0.0,0.0
2021-02-16 17:00:00,-2.2,64.0,21.9,1010.0,0.0,0.0
2021-02-16 18:00:00,-2.8,65.0,20.6,1009.3,0.0,0.0
2021-02-16 19:00:00,-3.2,66.0,18.7,1008.8,3.0,0.0
2021-02-16 20:00:00,-3.4,66.0,16.7,1008.6,99.0,0.0
2021-02-16 21:00:00,-3.3,66.0,15.5,1008.4,100.0,0.0
2021-02-16 22:00:00,-2.8,65.0,15.2,1008.5,100.0,0.0
2021-02-16 23:00:00,-1.9,65.0,15.2,1008.5,100.0,0.0
2021-02-17 00:00:00,-1.8,65.0,16.2,1008.4,99.0,0.0
2021-02-17 01:00:00,-2.0,65.0,15.0,1008.4,100.0,0.0
2021-02-17 02:00:00,-1.4,64.0,12.8,1008.3,99.0,0.0
2021-02-17 03:00:00,-1.8,67.0,12.0,1008.4,98.0,0.0
2021-02-17 04:00:00,-2.0,66.0,12.0,1008.4,99.0,0.0
2021-02-17 05:00:00,-2.0,66.0,13.1,1008.3,100.0,0.0
2021-02-17 06:00:00,-1.8,64.0,12.9,1008.3,100.0,0.0
2021-02-17 07:00:00,-1.8,64.0,13.2,1008.2,99.0,0.0
2021-02-17 08:00:00,-1.9,63.0,13.0,1008.1,99.0,0.0
2021-02-17 09:00:00,-2.1,63.0,13.2,1008.5,99.0,0.0
2021-02-17 10:00:00,-2.0,63.0,13.2,1008.9,99.0,0.0
2021-02-17 11:00:00,-1.6,62.0,13.6,1009.1,99.0,0.0
2021-02-17 12:00:00,-1.1,60.0,13.3,1009.3,91.0,0.0
2021-02-17 13:00:00,-0.9,60.0,12.7,1009.5,84.0,0.0
2021-02-17 14:00:00,-0.8,61.0,20.2,1009.5,89.0,0.0
2021-02-17 15:00:00,-0.9,60.0,16.3,1009.2,98.0,0.0
2021-02-17 16:00:00,-1.1,59.0,16.8,1009.0,99.0,0.0
2021-02-17 17:00:00,-1.1,59.0,16.3,1008.8,99.0,0.0
2021-02-17 18:00:00,-1.5,60.0,14.6,1008.6,98.0,0.0
2021-02-17 19:00:00,-1.7,61.0,14.3,1008.6,97.0,0.0
2021-02-17 20:00:00,-1.9,60.0,15.1,1008.4,85.0,0.0
2021-02-17 21:00:00,-2.0,60.0,14.8,1007.9,82.0,0.0
2021-02-17 22:00:00,-2.2,61.0,13.9,1007.8,49.0,0.0
2021-02-17 23:00:00,-2.4,62.0,12.2,1007.6,68.0,0.0
2021-02-18 00:00:00,-2.3,62.0,12.8,1007.7,11.0,0.0
2021-02-18 01:00:00,-2.3,62.0,11.9,1007.8,79.0,0.0
2021-02-18 02:00:00,-2.8,63.0,11.9,1008.9,61.0,0.0
2021-02-18 03:00:00,-3.2,64.0,9.4,1008.7,84.0,0.0
2021-02-18 04:00:00,-3.8,64.0,7.3,1008.6,98.0,0.0
2021-02-18 05:00:00,-5.4,66.0,6.4,1008.8,98.0,0.0
2021-02-18 06:00:00,-4.9,64.0,4.8,1008.6,100.0,0.0
2021-02-18 07:00:00,-2.8,65.0,6.3,1007.9,84.0,0.0
2021-02-18 08:00:00,-4.1,64.0,5.8,1008.0,1.0,0.0
2021-02-18 09:00:00,-4.5,63.0,6.0,1008.1,0.0,0.0
2021-02-18 10:00:00,-4.0,63.0,6.4,1008.0,6.0,0.0
2021-02-18 11:00:00,-2.7,66.0,8.6,1007.7,92.0,0.0
2021-02-18 12:00:00,-1.1,65.0,9.4,1007.6,63.0,0.0
2021-02-18 13:00:00,0.2,62.0,10.1,1006.9,100.0,0.0
2021-02-18 14:00:00,2.0,60.0,12.2,1005.8,100.0,0.0
2021-02-18 15:00:00,1.9,61.0,11.6,1005.0,40.0,0.0
2021-02-18 16:00:00,1.6,63.0,12.1,1004.3,100.0,0.0
2021-02-18 17:00:00,1.2,65.0,11.4,1003.8,100.0,0.0
2021-02-18 18:00:00,1.0,67.0,7.3,1003.5,100.0,0.0
2021-02-18 19:00:00,1.0,64.0,7.6,1003.2,99.0,0.0
2021-02-18 20:00:00,1.1,64.0,9.7,1002.8,99.0,0.0
2021-02-18 21:00:00,0.9,66.0,7.6,1002.7,82.0,0.0
2021-02-18 22:00:00,-0.2,70.0,7.8,1002.5,50.0,0.0
2021-02-18 23:00:00,-0.7,69.0,7.2,1002.4,3.0,0.0
2021-02-19 00:00:00,-0.8,70.0,8.7,1001.7,4.0,0.0
2021-02-19 01:00:00,-0.8,72.0,8.9,1001.2,16.0,0.0
2021-02-19 02:00:00,-2.5,73.0,6.1,1001.2,1.0,0.0
2021-02-19 03:00:00,-0.9,72.0,8.7,1000.8,16.0,0.0
2021-02-19 04:00:00,-1.0,72.0,10.4,999.8,68.0,0.0
2021-02-19 05:00:00,-0.8,71.0,8.4,998.9,4.0,0.0
2021-02-19 06:00:00,-0.3,70.0,8.6,998.2,7.0,0.0
2021-02-19 07:00:00,-0.1,69.0,7.9,997.5,96.0,0.0
2021-02-19 08:00:00,-0.8,68.0,5.6,997.2,95.0,0.0
2021-02-19 09:00:00,-3.1,71.0,8.2,997.7,91.0,0.0
2021-02-19 10:00:00,0.2,67.0,7.1,998.7,93.0,0.0
2021-02-19 11:00:00,2.3,65.0,9.1,999.4,99.0,0.0
2021-02-19 12:00:00,2.8,66.0,7.4,999.8,100.0,0.0
2021-02-19 13:00:00,2.9,68.0,6.2,1000.7,100.0,0.1
2021-02-19 14:00:00,3.6,64.0,7.7,1000.8,100.0,0.0
2021-02-19 15:00:00,2.7,69.0,4.9,1001.4,12.0,0.0
2021-02-19 16:00:00,2.2,72.0,4.2,1001.5,80.0,0.0
2021-02-19 17:00:00,0.1,75.0,5.6,1001.9,98.0,0.0
2021-02-19 18:00:00,0.0,73.0,5.0,1002.2,100.0,0.0
2021-02-19 19:00:00,-0.5,77.0,4.8,1002.7,100.0,0.0
2021-02-19 20:00:00,-0.2,77.0,4.6,1002.8,100.0,0.0
2021-02-19 21:00:00,-2.6,80.0,5.4,1003.3,100.0,0.0
2021-02-19 22:00:00,-1.9,80.0,4.1,1002.8,100.0,0.0
2021-02-19 23:00:00,-4.1,82.0,5.0,1003.1,93.0,0.0
2021-02-20 00:00:00,-3.8,78.0,4.8,1002.4,100.0,0.0
2021-02-20 01:00:00,-3.7,75.0,5.9,1001.6,98.0,0.0
2021-02-20 02:00:00,-2.9,79.0,5.2,1001.2,100.0,0.0
2021-02-20 03:00:00,-2.5,77.0,6.5,1000.5,100.0,0.0
2021-02-20 04:00:00,-1.1,75.0,7.7,999.7,100.0,0.0
2021-02-20 05:00:00,-0.1,76.0,9.3,999.0,100.0,0.0
2021-02-20 06:00:00,0.5,76.0,7.2,998.9,100.0,0.0
2021-02-20 07:00:00,0.9,77.0,9.4,998.4,100.0,0.0
2021-02-20 08:00:00,1.5,76.0,6.5,998.0,100.0,0.2
2021-02-20 09:00:00,2.2,76.0,4.1,998.2,100.0,0.5
2021-02-20 10:00:00,2.5,82.0,4.9,998.5,100.0,0.4
2021-02-20 11:00:00,2.8,83.0,5.4,998.7,100.0,0.1
2021-02-20 12:00:00,3.3,83.0,6.0,999.2,100.0,0.0
2021-02-20 13:00:00,3.6,83.0,6.4,999.4,99.0,0.0
2021-02-20 14:00:00,3.6,77.0,4.0,999.9,100.0,0.0
2021-02-20 15:00:00,2.1,94.0,7.5,1000.5,100.0,0.5
2021-02-20 16:00:00,2.9,87.0,4.2,1001.3,94.0,0.2
2021-02-20 17:00:00,3.4,82.0,1.0,1001.9,100.0,0.0
2021-02-20 18:00:00,4.5,76.0,0.8,1002.8,100.0,0.2
2021-02-20 19:00:00,3.4,80.0,3.9,1003.8,99.0,0.3
2021-02-20 20:00:00,2.2,85.0,4.0,1003.9,96.0,0.0
2021-02-20 21:00:00,1.8,88.0,4.1,1004.4,34.0,0.0
2021-02-20 22:00:00,-0.4,95.0,6.6,1003.7,2.0,0.0
2021-02-20 23:00:00,-1.5,94.0,7.3,1003.4,100.0,0.0
2021-02-21 00:00:00,-0.7,92.0,5.6,1003.5,99.0,0.0
2021-02-21 01:00:00,1.7,80.0,8.8,1003.1,100.0,0.0
2021-02-21 02:00:00,1.3,88.0,10.7,1001.8,100.0,0.0
2021-02-21 03:00:00,2.2,84.0,9.0,1001.4,100.0,0.0
2021-02-21 04:00:00,3.5,83.0,11.7,1000.1,100.0,0.0
2021-02-21 05:00:00,4.3,81.0,8.4,998.7,100.0,0.1
2021-02-21 06:00:00,1.7,94.0,6.3,997.7,100.0,0.0
2021-02-21 07:00:00,2.7,94.0,6.3,996.8,100.0,0.1
2021-02-21 08:00:00,5.3,79.0,9.3,996.0,100.0,0.0
2021-02-21 09:00:00,5.2,76.0,5.9,996.4,100.0,0.0
2021-02-21 10:00:00,5.7,76.0,4.4,997.0,87.0,0.4
2021-02-21 11:00:00,6.5,76.0,5.5,997.8,65.0,1.0
2021-02-21 12:00:00,7.8,68.0,5.9,998.9,67.0,4.0
2021-02-21 13:00:00,8.1,69.0,0.8,1000.5,82.0,0.3
2021-02-21 14:00:00,7.8,86.0,4.3,1001.1,54.0,0.2
2021-02-21 15:00:00,8.5,81.0,4.0,1001.8,73.0,0.2
2021-02-21 16:00:00,8.3,89.0,11.2,1002.1,18.0,0.2
2021-02-21 17:00:00,7.6,81.0,5.6,1002.8,84.0,0.2
2021-02-21 18:00:00,2.8,92.0,7.0,1003.6,51.0,0.1
2021-02-21 19:00:00,1.1,94.0,8.4,1004.5,10.0,0.0
2021-02-21 20:00:00,0.5,91.0,7.7,1005.5,88.0,0.0
2021-02-21 21:00:00,0.3,91.0,5.9,1006.2,69.0,0.0
2021-02-21 22:00:00,0.6,88.0,4.3,1007.2,50.0,0.0
2021-02-21 23:00:00,3.2,76.0,2.5,1008.0,56.0,0.0
2021-02-22 00:00:00,-0.5,88.0,4.0,1009.0,51.0,0.0
2021-02-22 01:00:00,-0.3,86.0,3.4,1009.5,81.0,0.0
2021-02-22 02:00:00,2.0,80.0,2.1,1010.0,41.0,0.0
2021-02-22 03:00:00,-0.5,85.0,3.6,1010.8,51.0,0.0
2021-02-22 04:00:00,-0.5,84.0,3.7,1011.3,44.0,0.0
2021-02-22 05:00:00,-0.6,83.0,4.3,1011.5,40.0,0.0
2021-02-22 06:00:00,-2.1,87.0,5.1,1012.0,36.0,0.0
2021-02-22 07:00:00,-1.6,86.0,3.6,1012.4,91.0,0.0
2021-02-22 08:00:00,-1.6,87.0,3.6,1012.5,84.0,0.0
2021-02-22 09:00:00,-1.8,88.0,3.3,1012.9,57.0,0.0
2021-02-22 10:00:00,-0.3,90.0,6.0,1013.3,95.0,0.0
2021-02-22 11:00:00,0.5,93.0,8.2,1013.5,95.0,0.0
2021-02-22 12:00:00,1.6,91.0,9.9,1013.3,88.0,0.0
2021-02-22 13:00:00,3.0,87.0,11.1,1012.9,97.0,0.0
2021-02-22 14:00:00,3.3,87.0,9.9,1012.8,99.0,0.0
2021-02-22 15:00:00,4.2,83.0,11.2,1011.9,99.0,0.0
2021-02-22 16:00:00,4.6,82.0,10.5,1011.3,100.0,0.0
2021-02-22 17:00:00,4.3,81.0,10.6,1010.6,100.0,0.0
2021-02-22 18:00:00,3.9,83.0,10.7,1009.9,100.0,0.5
2021-02-22 19:00:00,3.6,88.0,12.4,1008.7,100.0,0.2
2021-02-22 20:00:00,3.5,90.0,11.4,1007.9,100.0,0.0
2021-02-22 21:00:00,3.6,88.0,7.1,1007.6,100.0,0.0
2021-02-22 22:00:00,4.1,84.0,5.9,1007.1,100.0,0.0
2021-02-22 23:00:00,2.8,87.0,8.3,1007.2,100.0,0.0
2021-02-23 00:00:00,2.5,90.0,4.5,1007.4,99.0,0.2
2021-02-23 01:00:00,1.1,99.0,5.2,1007.8,100.0,0.5
2021-02-23 02:00:00,3.0,93.0,4.0,1008.7,100.0,0.7
2021-02-23 03:00:00,2.7,98.0,6.3,1009.9,100.0,0.9
2021-02-23 04:00:00,2.3,99.0,5.7,1010.8,100.0,0.9
2021-02-23 05:00:00,2.5,98.0,6.8,1011.6,100.0,0.6
2021-02-23 06:00:00,2.6,98.0,8.2,1012.4,100.0,0.7
2021-02-23 07:00:00,2.5,98.0,8.8,1013.1,100.0,0.3
2021-02-23 08:00:00,2.8,93.0,9.8,1013.9,22.0,0.0
2021-02-23 09:00:00,0.6,98.0,7.0,1015.2,9.0,0.0
2021-02-23 10:00:00,1.7,92.0,8.0,1015.8,14.0,0.0
2021-02-23 11:00:00,3.1,94.0,7.3,1015.8,99.0,0.0
2021-02-23 12:00:00,4.1,96.0,5.1,1016.2,12.0,0.0
2021-02-23 13:00:00,5.6,96.0,3.4,1016.6,96.0,0.0
2021-02-23 14:00:00,5.3,95.0,2.2,1016.6,99.0,0.0
2021-02-23 15:00:00,6.3,86.0,6.2,1016.0,100.0,0.0
2021-02-23 16:00:00,6.5,77.0,6.5,1015.4,73.0,0.0
2021-02-23 17:00:00,5.8,72.0,8.4,1014.2,88.0,0.0
2021-02-23 18:00:00,4.3,67.0,8.9,1013.9,40.0,0.0
2021-02-23 19:00:00,3.3,66.0,8.9,1012.6,100.0,0.0
2021-02-23 20:00:00,3.6,60.0,9.7,1011.0,100.0,0.0
2021-02-23 21:00:00,4.1,56.0,10.7,1009.3,100.0,0.0
2021-02-23 22:00:00,4.2,56.0,7.6,1008.5,100.0,0.0
2021-02-23 23:00:00,5.9,54.0,12.3,1006.7,94.0,0.0
2021-02-24 00:00:00,5.9,55.0,11.8,1004.3,100.0,0.0
2021-02-24 01:00:00,5.8,49.0,9.3,1003.7,100.0,0.0
2021-02-24 02:00:00,6.7,52.0,10.6,1002.9,99.0,0.0
2021-02-24 03:00:00,7.1,54.0,18.7,1002.6,100.0,0.0
2021-02-24 04:00:00,7.0,60.0,18.4,1002.1,100.0,0.1
2021-02-24 05:00:00,6.5,66.0,17.6,1001.4,100.0,0.2
2021-02-24 06:00:00,6.0,71.0,11.6,1001.7,100.0,0.3
2021-02-24 07:00:00,5.6,75.0,8.4,1001.0,100.0,0.3
2021-02-24 08:00:00,4.2,82.0,6.3,1000.9,100.0,0.2
2021-02-24 09:00:00,2.6,95.0,10.5,1000.7,99.0,1.6
2021-02-24 10:00:00,2.8,96.0,6.0,1000.2,99.0,1.6
2021-02-24 11:00:00,5.4,76.0,4.1,1000.3,100.0,0.1
2021-02-24 12:00:00,6.0,79.0,2.1,1000.9,66.0,0.0
2021-02-24 13:00:00,6.3,90.0,4.9,1002.0,73.0,0.0
2021-02-24 14:00:00,9.3,76.0,10.2,1002.1,41.0,0.0
2021-02-24 15:00:00,10.4,69.0,9.6,1002.1,1.0,0.0
2021-02-24 16:00:00,10.2,70.0,6.9,1002.2,1.0,0.0
2021-02-24 17:00:00,9.1,70.0,5.3,1001.8,0.0,0.0
2021-02-24 18:00:00,6.2,77.0,6.9,1001.6,45.0,0.0
2021-02-24 19:00:00,3.8,83.0,7.2,1001.7,32.0,0.0
2021-02-24 20:00:00,3.7,81.0,7.2,1001.9,82.0,0.0
2021-02-24 21:00:00,3.8,79.0,6.6,1002.1,28.0,0.0
2021-02-24 22:00:00,1.9,84.0,5.3,1002.4,53.0,0.0
2021-02-24 23:00:00,0.7,86.0,7.2,1002.6,88.0,0.0
2021-02-25 00:00:00,2.1,86.0,5.5,1002.6,57.0,0.0
2021-02-25 01:00:00,2.8,83.0,4.3,1002.9,46.0,0.1
2021-02-25 02:00:00,2.5,85.0,4.7,1003.6,68.0,0.4
2021-02-25 03:00:00,2.8,85.0,8.3,1003.4,83.0,0.1
2021-02-25 04:00:00,2.7,86.0,6.8,1003.2,75.0,0.5
2021-02-25 05:00:00,1.8,88.0,5.8,1002.9,64.0,0.5
2021-02-25 06:00:00,-0.2,97.0,7.3,1002.8,47.0,0.0
2021-02-25 07:00:00,2.3,83.0,2.7,1002.7,39.0,0.0
2021-02-25 08:00:00,2.3,83.0,4.0,1003.0,43.0,0.0
2021-02-25 09:00:00,2.0,84.0,3.6,1003.2,74.0,0.0
2021-02-25 10:00:00,1.6,88.0,1.8,1003.0,83.0,0.0
2021-02-25 11:00:00,2.3,96.0,0.8,1002.8,88.0,0.0
2021-02-25 12:00:00,3.1,97.0,4.3,1002.7,84.0,0.0
2021-02-25 13:00:00,3.4,96.0,5.7,1002.8,98.0,0.0
2021-02-25 14:00:00,4.8,95.0,4.1,1002.3,99.0,0.2
2021-02-25 15:00:00,5.0,95.0,6.1,1001.7,63.0,0.0
2021-02-25 16:00:00,5.4,94.0,3.6,1001.0,64.0,0.0
2021-02-25 17:00:00,4.6,93.0,4.0,1000.4,44.0,0.0
2021-02-25 18:00:00,2.3,94.0,2.9,1000.1,99.0,0.3
2021-02-25 19:00:00,2.8,94.0,5.9,1000.0,100.0,0.6
2021-02-25 20:00:00,1.6,98.0,7.8,1000.2,99.0,0.4
2021-02-25 21:00:00,1.0,98.0,7.2,999.9,95.0,0.2
2021-02-25 22:00:00,0.8,98.0,6.1,999.3,83.0,0.0
2021-02-25 23:00:00,-0.7,96.0,7.7,999.3,100.0,0.0
2021-02-26 00:00:00,0.9,98.0,7.5,1000.2,100.0,0.5
2021-02-26 01:00:00,1.3,98.0,9.7,1001.3,100.0,0.7
2021-02-26 02:00:00,3.0,91.0,20.0,1001.9,98.0,0.9
2021-02-26 03:00:00,3.7,93.0,18.4,1002.5,98.0,0.3
2021-02-26 04:00:00,3.6,98.0,16.1,1003.3,99.0,0.4
2021-02-26 05:00:00,3.6,98.0,16.0,1004.0,100.0,0.2
2021-02-26 06:00:00,3.7,98.0,16.9,1005.1,100.0,0.4
2021-02-26 07:00:00,4.3,98.0,21.1,1006.4,99.0,0.4
2021-02-26 08:00:00,5.2,92.0,30.5,1008.2,100.0,0.4
2021-02-26 09:00:00,5.1,91.0,31.9,1010.5,93.0,0.1
2021-02-26 10:00:00,4.7,90.0,30.5,1012.8,94.0,0.2
2021-02-26 11:00:00,4.5,88.0,28.9,1014.7,98.0,0.3
2021-02-26 12:00:00,4.5,87.0,27.3,1016.3,93.0,0.1
2021-02-26 13:00:00,4.9,84.0,26.5,1017.7,95.0,0.1
2021-02-26 14:00:00,4.5,88.0,22.3,1019.0,90.0,0.1
2021-02-26 15:00:00,4.6,87.0,22.6,1020.0,95.0,0.2
2021-02-26 16:00:00,4.5,85.0,21.6,1020.9,88.0,0.1
2021-02-26 17:00:00,4.7,81.0,20.8,1021.7,43.0,0.0
2021-02-26 18:00:00,4.0,80.0,18.9,1022.5,16.0,0.0
2021-02-26 19:00:00,3.2,83.0,15.5,1023.3,27.0,0.0
2021-02-26 20:00:00,2.4,88.0,13.9,1024.1,32.0,0.0
2021-02-26 21:00:00,2.2,90.0,13.9,1024.8,42.0,0.0
2021-02-26 22:00:00,2.3,91.0,13.3,1025.2,50.0,0.0
2021-02-26 23:00:00,2.4,90.0,11.5,1025.6,69.0,0.0
2021-02-27 00:00:00,2.2,91.0,9.9,1025.9,83.0,0.0
2021-02-27 01:00:00,2.5,90.0,10.1,1026.0,68.0,0.0
2021-02-27 02:00:00,3.1,89.0,11.4,1025.8,99.0,0.0
2021-02-27 03:00:00,3.6,90.0,12.5,1025.2,100.0,0.5
2021-02-27 04:00:00,3.8,91.0,13.7,1024.8,100.0,0.3
2021-02-27 05:00:00,3.9,92.0,13.8,1024.4,100.0,0.2
2021-02-27 06:00:00,4.0,93.0,11.8,1024.0,100.0,0.1
2021-02-27 07:00:00,3.9,94.0,10.6,1023.8,100.0,0.2
2021-02-27 08:00:00,4.0,94.0,8.9,1024.0,100.0,0.0
2021-02-27 09:00:00,4.0,94.0,9.0,1023.6,100.0,0.0
2021-02-27 10:00:00,4.3,93.0,10.7,1023.1,98.0,0.0
2021-02-27 11:00:00,5.1,91.0,12.3,1023.0,100.0,0.1
2021-02-27 12:00:00,5.5,90.0,15.3,1023.2,99.0,0.3
2021-02-27 13:00:00,6.4,89.0,18.5,1023.3,96.0,0.2
2021-02-27 14:00:00,6.7,87.0,20.2,1024.0,96.0,0.0
2021-02-27 15:00:00,7.2,84.0,21.6,1023.9,86.0,0.0
2021-02-27 16:00:00,7.5,81.0,22.2,1023.9,69.0,0.1
2021-02-27 17:00:00,7.4,77.0,25.4,1023.7,99.0,0.1
2021-02-27 18:00:00,7.1,78.0,26.6,1023.6,100.0,0.1
2021-02-27 19:00:00,6.8,86.0,27.8,1023.4,100.0,0.8
2021-02-27 20:00:00,5.8,97.0,29.0,1023.5,100.0,1.0
2021-02-27 21:00:00,5.7,97.0,28.7,1023.7,100.0,1.1
2021-02-27 22:00:00,6.0,97.0,29.5,1023.8,100.0,0.8
2021-02-27 23:00:00,6.7,90.0,34.0,1024.0,100.0,0.2
2021-02-28 00:00:00,6.6,90.0,29.9,1024.5,100.0,0.1
2021-02-28 01:00:00,6.7,88.0,27.7,1025.1,100.0,0.0
2021-02-28 02:00:00,6.7,90.0,29.2,1025.8,100.0,0.1
2021-02-28 03:00:00,6.8,89.0,20.2,1026.3,100.0,0.1
2021-02-28 04:00:00,6.8,89.0,16.3,1026.6,100.0,0.2
2021-02-28 05:00:00,6.7,86.0,20.8,1026.8,100.0,0.1
2021-02-28 06:00:00,6.5,83.0,22.0,1026.9,88.0,0.0
2021-02-28 07:00:00,6.3,82.0,23.0,1026.9,86.0,0.0
2021-02-28 08:00:00,6.2,81.0,22.0,1026.9,84.0,0.0
2021-02-28 09:00:00,6.3,80.0,20.5,1026.7,97.0,0.0
2021-02-28 10:00:00,6.6,78.0,20.3,1026.7,99.0,0.0
2021-02-28 11:00:00,6.9,76.0,22.6,1027.2,84.0,0.0
2021-02-28 12:00:00,7.2,73.0,23.2,1027.5,92.0,0.0
2021-02-28 13:00:00,7.3,71.0,20.8,1027.4,83.0,0.0
2021-02-28 14:00:00,7.3,69.0,21.0,1028.2,60.0,0.0
2021-02-28 15:00:00,7.9,65.0,16.8,1027.6,41.0,0.0
2021-02-28 16:00:00,8.0,66.0,13.4,1027.1,39.0,0.0
2021-02-28 17:00:00,7.5,68.0,11.7,1026.5,96.0,0.0
2021-02-28 18:00:00,6.3,71.0,10.1,1026.3,99.0,0.0
2021-02-28 19:00:00,5.7,71.0,10.9,1026.1,100.0,0.0
2021-02-28 20:00:00,5.9,68.0,13.4,1026.2,100.0,0.0
2021-02-28 21:00:00,6.1,63.0,17.6,1025.9,99.0,0.0
2021-02-28 22:00:00,6.0,61.0,18.0,1025.3,97.0,0.0
2021-02-28 23:00:00,5.4,63.0,17.1,1024.8,100.0,0.0
2021-03-01 00:00:00,4.9,65.0,17.1,1024.1,99.0,0.0
2021-03-01 01:00:00,4.8,64.0,16.1,1023.4,98.0,0.0
2021-03-01 02:00:00,6.3,55.0,20.9,1022.7,99.0,0.0
2021-03-01 03:00:00,6.4,56.0,20.9,1022.1,100.0,0.0
2021-03-01 04:00:00,6.6,57.0,22.7,1021.1,100.0,0.0
2021-03-01 05:00:00,6.6,62.0,23.7,1020.6,100.0,0.0
2021-03-01 06:00:00,6.3,70.0,21.0,1020.1,100.0,0.2
2021-03-01 07:00:00,5.6,81.0,25.8,1020.0,100.0,0.5
2021-03-01 08:00:00,5.4,86.0,28.0,1019.8,100.0,0.6
2021-03-01 09:00:00,4.7,97.0,24.9,1020.4,100.0,1.4
2021-03-01 10:00:00,5.0,98.0,24.9,1021.1,100.0,2.4
2021-03-01 11:00:00,4.6,98.0,21.1,1021.3,100.0,2.8
2021-03-01 12:00:00,5.2,98.0,16.2,1021.1,100.0,2.2
2021-03-01 13:00:00,5.2,98.0,16.2,1021.0,100.0,2.3
2021-03-01 14:00:00,4.5,94.0,15.8,1020.9,100.0,2.4
2021-03-01 15:00:00,4.2,98.0,10.1,1020.4,100.0,2.8
2021-03-01 16:00:00,2.8,100.0,8.4,1020.0,100.0,4.2
2021-03-01 17:00:00,2.4,100.0,5.1,1019.5,100.0,5.4
2021-03-01 18:00:00,2.1,100.0,3.6,1019.8,100.0,5.4
2021-03-01 19:00:00,1.7,100.0,6.6,1020.2,100.0,5.0
2021-03-01 20:00:00,1.5,100.0,9.4,1020.9,100.0,4.0
2021-03-01 21:00:00,1.4,99.0,11.0,1021.6,100.0,3.4
2021-03-01 22:00:00,1.5,98.0,11.8,1022.1,100.0,2.2
2021-03-01 23:00:00,2.3,94.0,13.2,1022.8,100.0,0.7
2021-03-02 00:00:00,3.3,92.0,13.6,1023.5,70.0,0.1
2021-03-02 01:00:00,3.8,93.0,15.6,1024.2,85.0,0.1
2021-03-02 02:00:00,4.1,92.0,15.9,1025.4,49.0,0.0
2021-03-02 03:00:00,4.0,91.0,15.2,1025.9,83.0,0.0
2021-03-02 04:00:00,3.8,91.0,13.8,1026.1,48.0,0.0
2021-03-02 05:00:00,3.0,92.0,12.3,1026.2,26.0,0.0
2021-03-02 06:00:00,2.7,92.0,11.4,1026.6,41.0,0.0
2021-03-02 07:00:00,2.6,92.0,11.8,1026.9,61.0,0.0
2021-03-02 08:00:00,2.5,91.0,12.5,1027.3,79.0,0.0
2021-03-02 09:00:00,2.5,91.0,13.3,1027.5,62.0,0.1
2021-03-02 10:00:00,3.3,90.0,13.5,1027.8,70.0,0.1
2021-03-02 11:00:00,4.0,89.0,13.0,1028.2,65.0,0.1
2021-03-02 12:00:00,4.8,87.0,11.8,1028.3,75.0,0.1
2021-03-02 13:00:00,5.4,85.0,14.5,1028.5,81.0,0.5
2021-03-02 14:00:00,6.3,66.0,15.1,1028.4,77.0,0.0
2021-03-02 15:00:00,6.5,64.0,13.4,1028.3,71.0,0.0
2021-03-02 16:00:00,6.4,65.0,10.9,1027.8,66.0,0.0
2021-03-02 17:00:00,6.0,67.0,8.2,1027.5,97.0,0.0
2021-03-02 18:00:00,5.4,69.0,7.4,1027.0,78.0,0.0
2021-03-02 19:00:00,4.6,71.0,7.5,1026.6,80.0,0.0
2021-03-02 20:00:00,4.4,73.0,10.0,1026.3,89.0,0.0
2021-03-02 21:00:00,4.2,82.0,11.8,1025.9,100.0,0.0
2021-03-02 22:00:00,4.4,86.0,11.7,1025.7,100.0,0.1
2021-03-02 23:00:00,4.9,88.0,14.8,1025.5,92.0,0.2
2021-03-03 00:00:00,5.5,86.0,18.8,1025.3,92.0,0.0
2021-03-03 01:00:00,5.4,86.0,16.8,1024.7,96.0,0.1
2021-03-03 02:00:00,5.2,90.0,16.5,1024.0,100.0,0.3
2021-03-03 03:00:00,4.9,93.0,19.3,1022.9,99.0,0.4
2021-03-03 04:00:00,5.2,93.0,21.6,1022.1,100.0,0.4
2021-03-03 05:00:00,4.9,98.0,21.9,1021.3,100.0,0.7
2021-03-03 06:00:00,4.9,98.0,22.1,1020.7,99.0,0.6
2021-03-03 07:00:00,4.6,98.0,23.5,1020.0,100.0,0.6
2021-03-03 08:00:00,4.9,92.0,25.2,1019.3,97.0,0.4
2021-03-03 09:00:00,4.2,98.0,26.7,1019.2,100.0,0.9
2021-03-03 10:00:00,3.8,98.0,21.7,1019.8,100.0,1.5
2021-03-03 11:00:00,2.8,98.0,19.8,1020.4,100.0,1.1
2021-03-03 12:00:00,2.2,99.0,20.1,1020.7,100.0,0.9
2021-03-03 13:00:00,1.7,98.0,18.4,1021.1,99.0,0.6
2021-03-03 14:00:00,2.0,91.0,17.7,1020.4,99.0,0.2
2021-03-03 15:00:00,2.0,81.0,20.9,1020.3,68.0,0.2
2021-03-03 16:00:00,1.1,83.0,26.5,1020.4,68.0,0.3
2021-03-03 17:00:00,1.0,81.0,24.3,1020.4,79.0,0.1
2021-03-03 18:00:00,0.9,74.0,24.2,1020.2,52.0,0.0
2021-03-03 19:00:00,0.2,82.0,20.7,1020.2,82.0,0.1
2021-03-03 20:00:00,-0.1,80.0,18.9,1020.5,89.0,0.5
2021-03-03 21:00:00,0.2,80.0,17.8,1020.7,65.0,0.3
2021-03-03 22:00:00,-0.4,82.0,17.9,1020.8,54.0,0.2
2021-03-03 23:00:00,-0.6,81.0,17.6,1021.3,53.0,0.1
2021-03-04 00:00:00,-0.6,81.0,14.1,1021.5,48.0,0.3
2021-03-04 01:00:00,-0.5,78.0,14.0,1021.5,45.0,0.3
2021-03-04 02:00:00,0.1,69.0,20.2,1021.6,52.0,0.1
2021-03-04 03:00:00,0.2,75.0,18.2,1021.6,82.0,0.3
2021-03-04 04:00:00,0.4,71.0,19.5,1021.1,36.0,0.1
2021-03-04 05:00:00,0.2,68.0,16.2,1020.7,10.0,0.0
2021-03-04 06:00:00,-0.6,72.0,17.3,1020.4,29.0,0.0
2021-03-04 07:00:00,-1.1,79.0,15.3,1019.9,89.0,0.1
2021-03-04 08:00:00,-0.3,82.0,16.2,1019.5,96.0,0.2
2021-03-04 09:00:00,0.1,88.0,13.0,1019.8,93.0,0.1
2021-03-04 10:00:00,0.6,81.0,15.3,1020.4,90.0,0.0
2021-03-04 11:00:00,0.6,75.0,16.6,1020.8,97.0,0.3
2021-03-04 12:00:00,0.6,82.0,15.3,1020.8,84.0,0.1
2021-03-04 13:00:00,0.7,80.0,15.7,1020.5,53.0,0.1
2021-03-04 14:00:00,0.9,84.0,24.0,1020.1,52.0,0.1
2021-03-04 15:00:00,0.9,85.0,24.0,1019.8,66.0,0.5
2021-03-04 16:00:00,0.5,81.0,24.2,1019.7,68.0,0.7
2021-03-04 17:00:00,1.0,81.0,16.9,1019.4,60.0,0.1
2021-03-04 18:00:00,0.7,79.0,22.2,1019.3,79.0,1.4
2021-03-04 19:00:00,0.1,84.0,17.8,1019.5,64.0,0.2
2021-03-04 20:00:00,-0.4,86.0,14.7,1019.9,72.0,0.0
2021-03-04 21:00:00,-0.3,81.0,14.2,1020.3,93.0,0.2
2021-03-04 22:00:00,-0.3,85.0,13.5,1020.3,64.0,0.4
2021-03-04 23:00:00,-0.5,84.0,11.6,1020.6,63.0,0.4
2021-03-05 00:00:00,-0.4,81.0,13.5,1020.6,71.0,0.0
2021-03-05 01:00:00,-0.6,85.0,12.9,1020.7,47.0,0.0
2021-03-05 02:00:00,0.1,85.0,13.7,1020.9,58.0,0.0
2021-03-05 03:00:00,0.2,86.0,12.6,1020.9,90.0,0.1
2021-03-05 04:00:00,0.1,81.0,13.2,1021.0,84.0,0.5
2021-03-05 05:00:00,0.1,85.0,11.4,1020.9,96.0,0.2
2021-03-05 06:00:00,0.1,84.0,13.0,1021.1,100.0,0.6
2021-03-05 07:00:00,-0.1,84.0,13.8,1021.1,100.0,0.5
2021-03-05 08:00:00,-0.6,87.0,14.8,1021.2,100.0,0.3
2021-03-05 09:00:00,-0.8,89.0,14.1,1021.2,99.0,0.3
2021-03-05 10:00:00,-0.7,88.0,14.0,1021.3,97.0,0.2
2021-03-05 11:00:00,-0.4,86.0,13.0,1021.3,95.0,0.2
2021-03-05 12:00:00,0.4,81.0,12.6,1020.9,69.0,0.2
2021-03-05 13:00:00,0.8,82.0,14.7,1020.4,70.0,0.1
2021-03-05 14:00:00,1.7,77.0,18.0,1020.1,95.0,0.1
2021-03-05 15:00:00,1.4,79.0,13.9,1019.2,100.0,0.1
2021-03-05 16:00:00,1.2,78.0,19.9,1018.5,99.0,0.1
2021-03-05 17:00:00,1.5,80.0,17.6,1017.5,100.0,0.1
2021-03-05 18:00:00,1.6,81.0,19.6,1016.2,100.0,0.2
2021-03-05 19:00:00,1.6,86.0,20.7,1014.9,100.0,0.8
2021-03-05 20:00:00,1.9,88.0,23.3,1014.6,100.0,1.3
2021-03-05 21:00:00,1.9,91.0,24.0,1014.5,100.0,2.4
2021-03-05 22:00:00,1.8,94.0,22.5,1013.9,100.0,2.7
2021-03-05 23:00:00,1.9,94.0,22.5,1013.3,100.0,2.0
2021-03-06 00:00:00,2.2,95.0,24.0,1012.9,100.0,2.1
2021-03-06 01:00:00,2.3,95.0,26.4,1012.7,100.0,2.6
2021-03-06 02:00:00,3.1,88.0,27.7,1012.7,100.0,1.8
2021-03-06 03:00:00,3.4,85.0,27.7,1011.5,100.0,0.8
2021-03-06 04:00:00,3.2,87.0,26.6,1010.5,100.0,0.8
2021-03-06 05:00:00,3.2,89.0,29.9,1009.4,100.0,1.4
2021-03-06 06:00:00,3.4,89.0,33.5,1008.6,100.0,1.5
2021-03-06 07:00:00,3.1,92.0,31.0,1008.1,100.0,1.8
2021-03-06 08:00:00,3.4,89.0,35.5,1007.4,100.0,1.2
2021-03-06 09:00:00,3.0,90.0,35.4,1007.5,100.0,1.5
2021-03-06 10:00:00,3.2,82.0,38.5,1007.5,100.0,0.3
2021-03-06 11:00:00,1.3,98.0,28.4,1008.3,100.0,0.9
2021-03-06 12:00:00,1.2,89.0,30.3,1008.4,100.0,1.1
2021-03-06 13:00:00,0.9,83.0,35.1,1008.8,100.0,0.7
2021-03-06 14:00:00,0.5,84.0,38.2,1008.8,100.0,0.4
2021-03-06 15:00:00,0.3,71.0,37.1,1009.0,100.0,0.1
2021-03-06 16:00:00,-0.1,65.0,38.3,1009.1,85.0,0.2
2021-03-06 17:00:00,-0.7,69.0,30.6,1009.0,96.0,0.1
2021-03-06 18:00:00,-1.1,67.0,31.7,1009.1,94.0,0.1
2021-03-06 19:00:00,-1.2,67.0,36.4,1009.0,92.0,0.1
2021-03-06 20:00:00,-1.1,73.0,34.2,1009.0,90.0,0.1
2021-03-06 21:00:00,-1.5,73.0,35.0,1009.4,90.0,0.2
2021-03-06 22:00:00,-0.6,54.0,36.6,1009.1,65.0,0.0
2021-03-06 23:00:00,-0.8,58.0,36.4,1009.2,94.0,0.0
2021-03-07 00:00:00,0.2,55.0,37.9,1008.6,99.0,0.0
2021-03-07 01:00:00,-0.2,62.0,39.2,1008.3,100.0,0.2
2021-03-07 02:00:00,-0.4,61.0,34.7,1006.0,100.0,1.7
2021-03-07 03:00:00,-1.0,58.0,31.5,1008.3,85.0,0.4
2021-03-07 04:00:00,-1.5,57.0,27.7,1010.5,11.0,0.0
2021-03-07 05:00:00,-1.5,54.0,19.9,1011.4,27.0,0.0
2021-03-07 06:00:00,-1.2,51.0,15.1,1011.9,96.0,0.0
2021-03-07 07:00:00,-2.2,58.0,17.1,1012.2,93.0,0.4
2021-03-07 08:00:00,-1.9,67.0,12.7,1012.9,12.0,0.4
2021-03-07 09:00:00,-1.6,76.0,10.0,1014.4,8.0,0.0
2021-03-07 10:00:00,-0.8,71.0,12.2,1016.3,0.0,0.0
2021-03-07 11:00:00,-0.4,63.0,11.2,1017.4,0.0,0.0
2021-03-07 12:00:00,0.4,63.0,10.6,1018.1,5.0,0.0
2021-03-07 13:00:00,1.5,56.0,16.2,1018.2,80.0,0.0
2021-03-07 14:00:00,1.5,54.0,21.4,1019.1,82.0,0.0
2021-03-07 15:00:00,1.8,57.0,21.6,1018.8,86.0,0.3
2021-03-07 16:00:00,2.4,50.0,21.6,1018.5,95.0,0.0
2021-03-07 17:00:00,1.7,62.0,23.7,1018.6,90.0,0.0
2021-03-07 18:00:00,1.2,75.0,18.5,1019.0,70.0,0.0
2021-03-07 19:00:00,0.9,83.0,15.6,1019.3,27.0,0.0
2021-03-07 20:00:00,0.4,85.0,12.3,1019.9,62.0,0.0
2021-03-07 21:00:00,0.1,88.0,8.3,1020.1,16.0,0.0
2021-03-07 22:00:00,-0.5,88.0,9.7,1020.4,12.0,0.0
2021-03-07 23:00:00,-1.1,85.0,9.1,1020.7,61.0,0.1
2021-03-08 00:00:00,-1.6,81.0,9.9,1020.8,37.0,0.0
2021-03-08 01:00:00,-2.0,78.0,9.3,1020.8,61.0,0.0
2021-03-08 02:00:00,-1.9,71.0,12.3,1021.2,58.0,0.0
2021-03-08 03:00:00,-2.4,72.0,11.8,1021.0,51.0,0.0
2021-03-08 04:00:00,-2.8,73.0,10.8,1020.7,92.0,0.0
2021-03-08 05:00:00,-2.8,69.0,11.1,1020.2,78.0,0.0
2021-03-08 06:00:00,-3.2,67.0,11.1,1019.8,89.0,0.0
2021-03-08 07:00:00,-3.7,66.0,10.9,1019.4,92.0,0.0
2021-03-08 08:00:00,-3.7,63.0,11.9,1019.0,99.0,0.0
2021-03-08 09:00:00,-3.2,60.0,11.6,1018.8,100.0,0.0
2021-03-08 10:00:00,-2.3,56.0,11.1,1018.3,99.0,0.0
2021-03-08 11:00:00,-0.9,51.0,10.6,1017.7,100.0,0.0
2021-03-08 12:00:00,0.5,47.0,11.3,1017.1,100.0,0.0
2021-03-08 13:00:00,1.8,44.0,11.8,1016.7,100.0,0.0
2021-03-08 14:00:00,1.4,50.0,12.1,1016.5,100.0,0.0
2021-03-08 15:00:00,1.3,57.0,12.1,1015.9,100.0,0.4
2021-03-08 16:00:00,0.6,67.0,15.5,1014.9,100.0,0.6
2021-03-08 17:00:00,0.5,68.0,18.7,1013.6,100.0,0.5
2021-03-08 18:00:00,0.5,67.0,20.6,1012.8,100.0,0.5
2021-03-08 19:00:00,0.3,71.0,21.6,1011.9,100.0,1.2
2021-03-08 20:00:00,0.6,73.0,23.5,1011.4,97.0,1.2
2021-03-08 21:00:00,0.6,77.0,29.0,1011.2,92.0,1.5
2021-03-08 22:00:00,0.8,82.0,26.2,1011.4,96.0,1.2
2021-03-08 23:00:00,1.1,85.0,24.5,1011.9,90.0,1.1
2021-03-09 00:00:00,1.2,84.0,22.0,1012.0,90.0,0.8
2021-03-09 01:00:00,1.2,86.0,18.3,1012.2,90.0,0.5
2021-03-09 02:00:00,2.1,90.0,16.6,1012.7,100.0,0.6
2021-03-09 03:00:00,2.3,89.0,15.5,1013.0,86.0,0.1
2021-03-09 04:00:00,1.8,91.0,14.1,1013.2,95.0,0.1
2021-03-09 05:00:00,1.4,91.0,13.0,1013.3,97.0,0.0
2021-03-09 06:00:00,1.3,91.0,12.1,1013.5,87.0,0.0
2021-03-09 07:00:00,0.9,92.0,10.7,1013.7,81.0,0.0
2021-03-09 08:00:00,0.4,91.0,8.9,1014.3,96.0,0.0
2021-03-09 09:00:00,0.6,91.0,8.9,1014.7,98.0,0.0
2021-03-09 10:00:00,1.2,89.0,9.2,1015.1,99.0,0.0
2021-03-09 11:00:00,1.7,88.0,8.9,1015.5,100.0,0.0
2021-03-09 12:00:00,2.3,86.0,7.2,1015.6,98.0,0.1
2021-03-09 13:00:00,2.9,82.0,3.3,1015.9,100.0,0.0
2021-03-09 14:00:00,1.9,92.0,4.0,1016.4,95.0,0.1
2021-03-09 15:00:00,2.2,91.0,6.8,1016.5,88.0,0.0
2021-03-09 16:00:00,2.1,92.0,9.8,1016.5,82.0,0.0
2021-03-09 17:00:00,2.0,92.0,10.2,1016.5,77.0,0.0
2021-03-09 18:00:00,1.9,91.0,10.3,1016.1,76.0,0.0
2021-03-09 19:00:00,1.3,90.0,9.5,1015.9,63.0,0.0
2021-03-09 20:00:00,0.9,87.0,10.1,1016.0,62.0,0.0
2021-03-09 21:00:00,1.0,80.0,11.9,1016.0,67.0,0.0
2021-03-09 22:00:00,0.7,74.0,14.6,1015.8,12.0,0.0
2021-03-09 23:00:00,-0.2,72.0,17.1,1015.3,1.0,0.0
2021-03-10 00:00:00,-0.9,71.0,18.6,1014.7,0.0,0.0
2021-03-10 01:00:00,-1.2,69.0,20.1,1014.1,0.0,0.0
2021-03-10 02:00:00,-2.2,64.0,20.1,1014.2,0.0,0.0
2021-03-10 03:00:00,-2.1,61.0,20.0,1013.4,0.0,0.0
2021-03-10 04:00:00,-2.3,60.0,18.7,1012.6,10.0,0.0
2021-03-10 05:00:00,-2.4,59.0,17.9,1011.5,37.0,0.0
2021-03-10 06:00:00,-2.4,58.0,18.9,1010.5,5.0,0.0
2021-03-10 07:00:00,-2.3,57.0,20.2,1009.5,0.0,0.0
2021-03-10 08:00:00,-2.5,56.0,21.4,1008.8,0.0,0.0
2021-03-10 09:00:00,-2.1,53.0,21.9,1008.1,0.0,0.0
2021-03-10 10:00:00,-1.2,48.0,20.1,1007.3,0.0,0.0
2021-03-10 11:00:00,-0.9,45.0,21.9,1006.1,5.0,0.0
2021-03-10 12:00:00,-0.6,50.0,23.9,1004.8,19.0,0.0
2021-03-10 13:00:00,0.1,48.0,24.0,1004.0,99.0,0.0
2021-03-10 14:00:00,0.2,48.0,26.4,1003.5,100.0,0.0
2021-03-10 15:00:00,0.5,47.0,27.6,1002.4,88.0,0.0
2021-03-10 16:00:00,0.3,49.0,24.0,1001.3,89.0,0.0
2021-03-10 17:00:00,-0.2,52.0,17.0,1000.6,99.0,0.0
2021-03-10 18:00:00,-0.4,49.0,19.1,999.7,100.0,0.0
2021-03-10 19:00:00,-0.6,47.0,21.1,998.8,100.0,0.0
2021-03-10 20:00:00,-0.2,46.0,20.9,998.1,100.0,0.0
2021-03-10 21:00:00,0.1,45.0,23.3,997.5,99.0,0.0
2021-03-10 22:00:00,0.1,45.0,24.5,996.4,91.0,0.0
2021-03-10 23:00:00,-0.4,47.0,21.7,995.3,58.0,0.0
2021-03-11 00:00:00,-0.3,48.0,17.7,994.2,60.0,0.0
2021-03-11 01:00:00,-0.3,49.0,14.7,992.7,55.0,0.0
2021-03-11 02:00:00,-0.5,47.0,20.3,991.0,12.0,0.0
2021-03-11 03:00:00,-0.3,49.0,23.1,989.3,99.0,0.0
2021-03-11 04:00:00,0.0,49.0,22.3,987.4,100.0,0.0
2021-03-11 05:00:00,0.1,50.0,17.8,985.1,100.0,0.0
2021-03-11 06:00:00,0.4,50.0,18.8,983.3,100.0,0.0
2021-03-11 07:00:00,0.7,50.0,19.8,981.7,100.0,0.0
2021-03-11 08:00:00,1.0,50.0,19.8,980.1,100.0,0.0
2021-03-11 09:00:00,1.4,49.0,18.4,979.1,100.0,0.0
2021-03-11 10:00:00,1.7,50.0,18.7,978.1,100.0,0.0
2021-03-11 11:00:00,2.1,51.0,15.2,977.6,100.0,0.0
2021-03-11 12:00:00,2.7,51.0,16.7,976.7,99.0,0.0
2021-03-11 13:00:00,2.8,52.0,19.8,975.9,95.0,0.0
2021-03-11 14:00:00,2.6,51.0,21.7,975.2,100.0,0.0
2021-03-11 15:00:00,3.0,50.0,21.9,974.5,78.0,0.1
2021-03-11 16:00:00,2.8,52.0,18.4,974.0,92.0,0.1
2021-03-11 17:00:00,2.4,53.0,19.0,973.6,97.0,0.0
2021-03-11 18:00:00,2.1,53.0,17.9,972.8,96.0,0.0
2021-03-11 19:00:00,1.4,54.0,14.7,972.5,98.0,0.0
2021-03-11 20:00:00,1.3,55.0,12.4,972.3,100.0,0.0
2021-03-11 21:00:00,1.2,56.0,11.2,972.1,98.0,0.0
2021-03-11 22:00:00,0.7,60.0,10.8,971.9,24.0,0.0
2021-03-11 23:00:00,0.3,63.0,10.1,971.7,15.0,0.0
2021-03-12 00:00:00,0.3,64.0,9.4,971.6,98.0,0.0
2021-03-12 01:00:00,1.1,62.0,7.3,971.8,100.0,0.0
2021-03-12 02:00:00,0.7,75.0,8.4,972.6,100.0,0.5
2021-03-12 03:00:00,2.4,67.0,6.9,973.0,98.0,0.3
2021-03-12 04:00:00,2.3,67.0,7.9,973.0,100.0,0.2
2021-03-12 05:00:00,2.4,68.0,7.2,973.4,100.0,0.1
2021-03-12 06:00:00,2.1,72.0,3.9,973.7,100.0,0.0
2021-03-12 07:00:00,2.1,70.0,5.5,974.2,99.0,0.0
2021-03-12 08:00:00,0.9,77.0,5.6,974.9,99.0,0.0
2021-03-12 09:00:00,1.2,82.0,4.4,975.4,98.0,0.0
2021-03-12 10:00:00,2.9,74.0,2.2,975.9,94.0,0.0
2021-03-12 11:00:00,4.0,71.0,1.1,976.3,17.0,0.0
2021-03-12 12:00:00,5.4,68.0,3.2,976.1,22.0,0.0
2021-03-12 13:00:00,6.7,66.0,4.8,976.2,18.0,0.0
2021-03-12 14:00:00,6.5,59.0,7.7,976.3,69.0,0.0
2021-03-12 15:00:00,7.2,57.0,8.6,976.2,60.0,0.0
2021-03-12 16:00:00,7.6,51.0,8.1,976.4,76.0,0.0
2021-03-12 17:00:00,7.0,58.0,7.4,976.7,93.0,0.0
2021-03-12 18:00:00,5.4,64.0,4.6,977.0,98.0,0.0
2021-03-12 19:00:00,2.4,72.0,5.6,977.4,97.0,0.0
2021-03-12 20:00:00,2.3,69.0,5.4,977.8,97.0,0.2
2021-03-12 21:00:00,0.9,74.0,6.8,978.4,94.0,0.0
2021-03-12 22:00:00,-0.7,81.0,5.0,978.9,82.0,0.0
2021-03-12 23:00:00,-2.2,84.0,5.0,979.3,66.0,0.0
2021-03-13 00:00:00,-2.8,84.0,5.0,979.8,31.0,0.0
2021-03-13 01:00:00,-3.3,84.0,4.4,980.1,32.0,0.0
2021-03-13 02:00:00,-2.6,85.0,4.0,981.1,35.0,0.0
2021-03-13 03:00:00,-0.5,77.0,2.9,981.2,83.0,0.1
2021-03-13 04:00:00,-0.6,77.0,1.5,981.3,91.0,0.0
2021-03-13 05:00:00,-1.5,84.0,1.3,981.5,94.0,0.1
2021-03-13 06:00:00,-1.4,84.0,1.8,981.6,94.0,0.1
2021-03-13 07:00:00,-1.5,83.0,4.3,981.8,96.0,0.0
2021-03-13 08:00:00,-1.6,84.0,3.2,982.2,98.0,0.1
2021-03-13 09:00:00,-0.8,81.0,5.8,982.5,99.0,0.1
2021-03-13 10:00:00,-0.2,80.0,8.7,982.6,99.0,0.1
2021-03-13 11:00:00,0.8,75.0,9.4,982.8,98.0,0.0
2021-03-13 12:00:00,1.8,71.0,10.3,982.8,96.0,0.0
2021-03-13 13:00:00,2.8,69.0,12.1,982.8,84.0,0.0
2021-03-13 14:00:00,4.5,64.0,14.3,982.7,62.0,0.0
2021-03-13 15:00:00,5.3,62.0,13.7,982.9,28.0,0.0
2021-03-13 16:00:00,5.5,61.0,13.6,982.9,32.0,0.0
2021-03-13 17:00:00,5.1,66.0,13.3,982.9,12.0,0.0
2021-03-13 18:00:00,4.2,71.0,12.5,983.1,43.0,0.0
2021-03-13 19:00:00,2.4,77.0,11.3,983.5,33.0,0.0
2021-03-13 20:00:00,0.6,82.0,8.4,984.3,0.0,0.0
2021-03-13 21:00:00,-0.9,80.0,5.4,984.8,0.0,0.0
2021-03-13 22:00:00,-2.8,80.0,4.5,985.3,0.0,0.0
2021-03-13 23:00:00,-3.5,81.0,5.1,985.7,0.0,0.0
2021-03-14 00:00:00,-3.9,81.0,5.0,986.1,0.0,0.0
2021-03-14 01:00:00,-4.0,80.0,4.0,986.5,0.0,0.0
2021-03-14 02:00:00,-5.1,82.0,6.1,987.4,0.0,0.0
2021-03-14 03:00:00,-4.7,79.0,3.3,987.8,0.0,0.0
2021-03-14 04:00:00,-4.9,78.0,2.9,988.1,0.0,0.0
2021-03-14 05:00:00,-5.2,79.0,2.9,988.2,0.0,0.0
2021-03-14 06:00:00,-5.5,79.0,3.1,988.6,0.0,0.0
2021-03-14 07:00:00,-5.6,76.0,2.4,988.9,0.0,0.0
2021-03-14 08:00:00,-5.6,73.0,1.8,989.2,0.0,0.0
2021-03-14 09:00:00,-3.4,62.0,2.5,989.8,0.0,0.0
2021-03-14 10:00:00,-1.5,56.0,3.3,990.2,0.0,0.0
2021-03-14 11:00:00,-0.1,56.0,6.3,990.4,5.0,0.0
2021-03-14 12:00:00,1.2,53.0,7.5,990.6,9.0,0.0
2021-03-14 13:00:00,2.4,50.0,6.7,990.8,0.0,0.0
2021-03-14 14:00:00,2.0,64.0,6.4,991.4,0.0,0.0
2021-03-14 15:00:00,3.1,63.0,7.8,991.6,32.0,0.0
2021-03-14 16:00:00,3.1,64.0,9.1,991.9,18.0,0.0
2021-03-14 17:00:00,2.8,66.0,9.2,992.3,92.0,0.0
2021-03-14 18:00:00,2.2,73.0,8.7,992.8,97.0,0.0
2021-03-14 19:00:00,1.1,78.0,8.0,993.7,1.0,0.0
2021-03-14 20:00:00,-0.7,82.0,4.9,994.4,72.0,0.0
2021-03-14 21:00:00,-1.2,81.0,5.4,995.3,96.0,0.0
2021-03-14 22:00:00,0.9,73.0,1.0,996.2,97.0,0.0
2021-03-14 23:00:00,-1.4,84.0,4.2,996.7,99.0,0.0
2021-03-15 00:00:00,0.4,80.0,6.1,997.5,100.0,0.0
2021-03-15 01:00:00,0.7,79.0,7.9,998.2,99.0,0.0
2021-03-15 02:00:00,0.6,81.0,8.7,998.9,96.0,0.0
2021-03-15 03:00:00,0.4,81.0,8.9,999.2,72.0,0.1
2021-03-15 04:00:00,0.5,83.0,9.0,999.9,87.0,0.3
2021-03-15 05:00:00,0.4,85.0,8.7,1000.4,66.0,0.4
2021-03-15 06:00:00,0.4,85.0,10.3,1000.8,74.0,0.2
2021-03-15 07:00:00,0.5,87.0,11.4,1001.5,85.0,0.2
2021-03-15 08:00:00,1.3,87.0,13.3,1002.0,92.0,0.3
2021-03-15 09:00:00,2.1,88.0,15.0,1002.7,98.0,0.1
2021-03-15 10:00:00,2.6,89.0,17.7,1003.4,100.0,0.1
2021-03-15 11:00:00,3.1,90.0,19.9,1004.2,100.0,0.1
2021-03-15 12:00:00,3.8,89.0,16.2,1005.0,78.0,0.1
2021-03-15 13:00:00,4.2,87.0,16.5,1005.7,43.0,0.1
2021-03-15 14:00:00,3.6,90.0,17.4,1006.4,29.0,0.1
2021-03-15 15:00:00,3.8,83.0,20.6,1007.1,47.0,0.1
2021-03-15 16:00:00,3.9,81.0,18.7,1007.9,50.0,0.1
2021-03-15 17:00:00,3.6,78.0,19.3,1008.5,56.0,0.1
2021-03-15 18:00:00,3.3,73.0,15.1,1009.2,51.0,0.0
2021-03-15 19:00:00,2.5,76.0,13.4,1009.8,69.0,0.0
2021-03-15 20:00:00,2.0,81.0,13.7,1010.7,79.0,0.0
2021-03-15 21:00:00,1.7,85.0,13.8,1011.2,54.0,0.1
2021-03-15 22:00:00,1.0,89.0,14.4,1011.8,62.0,0.1
2021-03-15 23:00:00,0.7,92.0,12.9,1012.2,46.0,0.1
2021-03-16 00:00:00,0.4,91.0,13.9,1012.7,61.0,0.3
2021-03-16 01:00:00,0.7,90.0,15.5,1013.0,61.0,0.8
2021-03-16 02:00:00,1.1,86.0,14.2,1013.7,60.0,0.3
2021-03-16 03:00:00,0.3,86.0,13.9,1014.2,12.0,0.0
2021-03-16 04:00:00,-0.4,87.0,12.4,1014.5,41.0,0.0
2021-03-16 05:00:00,-0.6,88.0,13.4,1014.9,58.0,0.0
2021-03-16 06:00:00,-0.5,89.0,13.4,1015.3,63.0,0.1
2021-03-16 07:00:00,-0.3,87.0,13.9,1015.4,64.0,0.1
2021-03-16 08:00:00,-0.4,87.0,13.7,1015.8,83.0,0.2
2021-03-16 09:00:00,0.3,84.0,13.3,1016.4,54.0,0.0
2021-03-16 10:00:00,0.9,80.0,13.3,1016.9,49.0,0.0
2021-03-16 11:00:00,1.8,73.0,14.7,1017.3,23.0,0.1
2021-03-16 12:00:00,2.5,66.0,14.2,1017.5,19.0,0.0
2021-03-16 13:00:00,3.1,57.0,13.7,1017.7,35.0,0.0
2021-03-16 14:00:00,3.2,58.0,14.8,1018.3,67.0,0.0
2021-03-16 15:00:00,3.3,56.0,14.0,1018.4,93.0,0.1
2021-03-16 16:00:00,3.3,58.0,13.4,1018.7,94.0,0.0
2021-03-16 17:00:00,2.9,61.0,14.7,1019.0,97.0,0.0
2021-03-16 18:00:00,2.5,63.0,13.7,1019.4,95.0,0.0
2021-03-16 19:00:00,2.3,63.0,12.8,1019.8,58.0,0.0
2021-03-16 20:00:00,1.5,67.0,14.0,1020.6,43.0,0.0
2021-03-16 21:00:00,0.7,72.0,12.4,1021.0,77.0,0.0
2021-03-16 22:00:00,0.1,76.0,10.7,1021.3,87.0,0.0
2021-03-16 23:00:00,-0.6,77.0,10.9,1021.5,80.0,0.0
2021-03-17 00:00:00,-1.2,77.0,10.8,1021.6,52.0,0.0
2021-03-17 01:00:00,-1.8,79.0,10.6,1022.0,50.0,0.0
2021-03-17 02:00:00,-2.2,81.0,10.2,1022.1,65.0,0.0
2021-03-17 03:00:00,-2.4,81.0,9.7,1022.4,11.0,0.0
2021-03-17 04:00:00,-2.7,79.0,9.2,1022.8,5.0,0.0
2021-03-17 05:00:00,-3.0,77.0,9.0,1023.1,1.0,0.0
2021-03-17 06:00:00,-3.4,75.0,9.2,1023.3,18.0,0.0
2021-03-17 07:00:00,-3.7,71.0,10.0,1023.4,13.0,0.0
2021-03-17 08:00:00,-3.8,68.0,9.8,1024.1,23.0,0.0
2021-03-17 09:00:00,-2.7,60.0,10.5,1024.4,69.0,0.0
2021-03-17 10:00:00,-0.9,56.0,9.5,1024.7,100.0,0.0
2021-03-17 11:00:00,0.7,57.0,7.7,1025.1,100.0,0.0
2021-03-17 12:00:00,1.4,63.0,8.7,1025.0,98.0,0.0
2021-03-17 13:00:00,2.7,64.0,9.7,1024.8,83.0,0.0
2021-03-17 14:00:00,3.6,61.0,10.5,1024.8,63.0,0.0
2021-03-17 15:00:00,3.9,61.0,13.8,1025.0,96.0,0.0
2021-03-17 16:00:00,3.7,65.0,11.5,1024.6,61.0,0.0
2021-03-17 17:00:00,3.9,63.0,12.2,1024.3,50.0,0.0
2021-03-17 18:00:00,3.4,68.0,10.5,1024.3,74.0,0.0
2021-03-17 19:00:00,2.7,70.0,9.4,1024.3,100.0,0.0
2021-03-17 20:00:00,2.5,70.0,10.0,1024.3,100.0,0.0
2021-03-17 21:00:00,2.0,74.0,11.4,1024.1,100.0,0.0
2021-03-17 22:00:00,2.0,79.0,12.8,1023.8,100.0,0.0
2021-03-17 23:00:00,2.2,83.0,15.8,1023.8,100.0,0.0
2021-03-18 00:00:00,2.3,85.0,15.7,1023.7,100.0,0.0
2021-03-18 01:00:00,2.5,84.0,16.5,1023.5,99.0,0.0
2021-03-18 02:00:00,2.3,87.0,17.5,1023.0,99.0,0.2
2021-03-18 03:00:00,1.8,92.0,17.9,1022.8,99.0,0.8
2021-03-18 04:00:00,1.5,94.0,17.6,1022.4,100.0,0.6
2021-03-18 05:00:00,1.4,99.0,15.7,1022.2,100.0,0.8
2021-03-18 06:00:00,1.4,100.0,15.1,1022.1,100.0,0.9
2021-03-18 07:00:00,1.5,100.0,15.5,1021.8,100.0,1.1
2021-03-18 08:00:00,1.6,100.0,15.9,1021.5,100.0,1.0
2021-03-18 09:00:00,1.8,100.0,16.0,1021.5,100.0,0.9
2021-03-18 10:00:00,2.0,100.0,15.6,1021.5,100.0,0.9
2021-03-18 11:00:00,2.4,100.0,15.0,1021.7,100.0,0.9
2021-03-18 12:00:00,2.5,100.0,13.7,1021.7,100.0,0.8
2021-03-18 13:00:00,3.0,99.0,12.2,1021.8,100.0,0.3
2021-03-18 14:00:00,3.6,92.0,14.2,1022.0,95.0,0.2
2021-03-18 15:00:00,4.3,88.0,14.6,1022.2,48.0,0.1
2021-03-18 16:00:00,4.5,87.0,14.5,1022.2,96.0,0.1
2021-03-18 17:00:00,4.5,89.0,12.8,1022.5,100.0,0.2
2021-03-18 18:00:00,4.1,87.0,11.8,1022.8,97.0,0.2
2021-03-18 19:00:00,3.5,93.0,7.9,1023.1,100.0,0.0
2021-03-18 20:00:00,2.4,90.0,3.8,1023.6,100.0,0.3
2021-03-18 21:00:00,1.9,90.0,2.9,1024.2,100.0,0.2
2021-03-18 22:00:00,2.6,88.0,5.2,1024.4,100.0,0.1
2021-03-18 23:00:00,0.8,98.0,4.7,1024.8,40.0,0.1
2021-03-19 00:00:00,0.1,98.0,4.9,1025.2,92.0,0.1
2021-03-19 01:00:00,1.0,94.0,6.2,1025.0,92.0,0.0
2021-03-19 02:00:00,0.7,95.0,5.1,1025.8,49.0,0.0
2021-03-19 03:00:00,0.4,94.0,4.0,1026.2,76.0,0.0
2021-03-19 04:00:00,0.6,93.0,5.4,1026.1,69.0,0.0
2021-03-19 05:00:00,0.2,91.0,5.2,1026.0,42.0,0.0
2021-03-19 06:00:00,-0.8,90.0,4.2,1025.9,87.0,0.0
2021-03-19 07:00:00,0.2,90.0,4.4,1025.8,84.0,0.0
2021-03-19 08:00:00,0.3,92.0,5.1,1025.3,88.0,0.0
2021-03-19 09:00:00,1.0,90.0,5.5,1024.9,98.0,0.0
2021-03-19 10:00:00,1.4,88.0,4.9,1024.7,99.0,0.0
2021-03-19 11:00:00,1.9,85.0,4.2,1024.4,100.0,0.0
2021-03-19 12:00:00,2.4,84.0,3.4,1024.0,100.0,0.0
2021-03-19 13:00:00,3.1,78.0,5.5,1023.5,99.0,0.0
2021-03-19 14:00:00,4.3,68.0,8.5,1022.3,98.0,0.0
2021-03-19 15:00:00,5.6,62.0,8.3,1021.4,81.0,0.0
2021-03-19 16:00:00,6.4,62.0,8.0,1020.7,100.0,0.0
2021-03-19 17:00:00,6.2,69.0,11.6,1020.1,100.0,0.1
2021-03-19 18:00:00,6.0,74.0,14.9,1019.6,100.0,0.1
2021-03-19 19:00:00,6.2,79.0,18.3,1018.9,99.0,0.0
2021-03-19 20:00:00,6.2,81.0,18.0,1018.3,100.0,0.1
2021-03-19 21:00:00,6.3,81.0,21.1,1017.9,100.0,0.1
2021-03-19 22:00:00,6.2,82.0,23.6,1017.5,100.0,0.1
2021-03-19 23:00:00,5.9,83.0,21.4,1017.5,100.0,0.1
2021-03-20 00:00:00,5.7,85.0,19.6,1016.9,100.0,0.1
2021-03-20 01:00:00,5.6,85.0,19.6,1016.5,100.0,0.1
2021-03-20 02:00:00,5.6,85.0,18.7,1015.6,100.0,0.1
2021-03-20 03:00:00,5.9,85.0,18.4,1014.9,100.0,0.2
2021-03-20 04:00:00,6.0,85.0,19.6,1014.0,100.0,0.2
2021-03-20 05:00:00,6.1,86.0,21.8,1013.1,100.0,0.2
2021-03-20 06:00:00,6.1,87.0,22.3,1012.3,100.0,0.2
2021-03-20 07:00:00,5.9,87.0,25.2,1011.2,100.0,0.1
2021-03-20 08:00:00,5.9,86.0,22.6,1010.2,100.0,0.2
2021-03-20 09:00:00,5.9,86.0,23.2,1009.6,100.0,0.2
2021-03-20 10:00:00,6.0,85.0,24.2,1008.1,100.0,0.2
2021-03-20 11:00:00,6.3,82.0,26.9,1007.3,99.0,0.0
2021-03-20 12:00:00,6.7,76.0,28.0,1006.0,97.0,0.1
2021-03-20 13:00:00,6.4,79.0,27.4,1004.7,100.0,0.3
2021-03-20 14:00:00,5.4,86.0,28.3,1003.7,100.0,0.5
2021-03-20 15:00:00,4.8,97.0,27.0,1002.5,100.0,1.1
2021-03-20 16:00:00,4.7,98.0,28.2,1002.5,100.0,2.3
2021-03-20 17:00:00,4.9,89.0,31.1,1002.5,100.0,1.1
2021-03-20 18:00:00,3.8,86.0,33.2,1002.9,49.0,0.6
2021-03-20 19:00:00,3.1,82.0,29.9,1003.0,62.0,0.2
2021-03-20 20:00:00,2.2,81.0,34.7,1003.5,77.0,0.1
2021-03-20 21:00:00,2.3,75.0,32.8,1004.0,100.0,0.1
2021-03-20 22:00:00,1.9,80.0,32.1,1004.3,100.0,0.9
2021-03-20 23:00:00,1.7,80.0,32.5,1005.0,98.0,0.7
2021-03-21 00:00:00,1.6,83.0,30.3,1005.2,81.0,0.2
2021-03-21 01:00:00,1.6,80.0,29.3,1006.0,57.0,0.2
2021-03-21 02:00:00,1.6,78.0,25.4,1006.7,93.0,0.2
2021-03-21 03:00:00,1.8,66.0,26.2,1006.9,68.0,0.0
2021-03-21 04:00:00,1.3,69.0,26.8,1007.8,83.0,0.0
2021-03-21 05:00:00,1.2,76.0,26.9,1008.6,94.0,0.1
2021-03-21 06:00:00,1.0,81.0,27.2,1008.8,96.0,0.2
2021-03-21 07:00:00,1.1,78.0,26.6,1009.0,99.0,0.5
2021-03-21 08:00:00,1.0,81.0,25.8,1009.7,99.0,0.2
2021-03-21 09:00:00,1.0,81.0,27.2,1010.2,99.0,0.6
2021-03-21 10:00:00,1.1,79.0,28.6,1010.9,99.0,0.3
2021-03-21 11:00:00,1.2,77.0,28.7,1011.5,99.0,0.3
2021-03-21 12:00:00,1.3,77.0,27.9,1012.0,99.0,0.4
2021-03-21 13:00:00,1.4,76.0,24.1,1012.2,99.0,0.1
2021-03-21 14:00:00,1.5,82.0,23.6,1012.1,100.0,0.1
2021-03-21 15:00:00,1.6,79.0,21.6,1012.0,100.0,0.1
2021-03-21 16:00:00,1.6,83.0,18.9,1011.7,100.0,0.4
2021-03-21 17:00:00,1.8,85.0,18.8,1011.1,100.0,0.4
2021-03-21 18:00:00,1.8,88.0,22.0,1010.6,100.0,0.3
2021-03-21 19:00:00,1.7,89.0,21.0,1010.1,100.0,0.3
2021-03-21 20:00:00,1.5,91.0,19.1,1009.8,100.0,0.6
2021-03-21 21:00:00,1.4,90.0,14.2,1009.6,100.0,0.6
2021-03-21 22:00:00,1.6,86.0,16.1,1009.2,100.0,0.3
2021-03-21 23:00:00,1.9,88.0,20.7,1008.4,99.0,0.3
2021-03-22 00:00:00,2.4,87.0,20.4,1008.0,100.0,0.5
2021-03-22 01:00:00,2.1,96.0,19.1,1007.8,99.0,0.5
2021-03-22 02:00:00,2.7,92.0,18.5,1008.1,100.0,0.7
2021-03-22 03:00:00,2.9,98.0,18.4,1007.9,100.0,1.2
2021-03-22 04:00:00,3.4,97.0,18.5,1007.7,100.0,0.6
2021-03-22 05:00:00,3.2,97.0,15.8,1006.9,100.0,0.6
2021-03-22 06:00:00,3.4,96.0,22.1,1006.4,100.0,0.5
2021-03-22 07:00:00,3.5,96.0,21.7,1006.4,99.0,0.4
2021-03-22 08:00:00,3.7,96.0,19.5,1006.8,99.0,0.3
2021-03-22 09:00:00,4.0,97.0,17.8,1007.1,100.0,0.5
2021-03-22 10:00:00,4.1,97.0,16.0,1007.1,99.0,0.6
2021-03-22 11:00:00,5.3,88.0,21.6,1007.1,97.0,0.1
2021-03-22 12:00:00,5.9,87.0,22.4,1007.0,100.0,0.1
2021-03-22 13:00:00,6.3,86.0,23.7,1007.2,100.0,0.1
2021-03-22 14:00:00,6.1,91.0,19.1,1007.7,96.0,0.1
2021-03-22 15:00:00,6.5,88.0,20.2,1007.8,99.0,0.2
2021-03-22 16:00:00,6.8,86.0,18.4,1007.9,97.0,0.1
2021-03-22 17:00:00,7.1,80.0,16.3,1007.7,100.0,0.0
2021-03-22 18:00:00,7.0,80.0,15.3,1007.6,92.0,0.0
2021-03-22 19:00:00,6.9,78.0,16.1,1007.5,94.0,0.0
2021-03-22 20:00:00,6.4,80.0,11.5,1007.4,100.0,0.0
2021-03-22 21:00:00,6.3,79.0,11.3,1007.7,100.0,0.0
2021-03-22 22:00:00,6.6,77.0,12.2,1008.0,90.0,0.0
2021-03-22 23:00:00,6.3,78.0,9.2,1007.9,90.0,0.0
2021-03-23 00:00:00,5.8,80.0,11.6,1007.8,98.0,0.0
2021-03-23 01:00:00,6.6,78.0,14.8,1008.0,99.0,0.0
2021-03-23 02:00:00,6.5,81.0,14.3,1008.0,100.0,0.0
2021-03-23 03:00:00,6.2,83.0,14.0,1007.6,98.0,0.0
2021-03-23 04:00:00,6.4,81.0,15.0,1007.6,98.0,0.0
2021-03-23 05:00:00,7.2,76.0,17.4,1007.5,99.0,0.0
2021-03-23 06:00:00,7.6,75.0,17.3,1007.3,100.0,0.0
2021-03-23 07:00:00,7.4,79.0,18.7,1007.3,100.0,0.3
2021-03-23 08:00:00,7.0,86.0,16.8,1007.5,100.0,0.5
2021-03-23 09:00:00,6.9,87.0,16.5,1007.5,99.0,0.3
2021-03-23 10:00:00,7.2,87.0,14.7,1007.3,100.0,0.1
2021-03-23 11:00:00,7.5,85.0,14.3,1007.3,100.0,0.1
2021-03-23 12:00:00,7.6,86.0,10.2,1007.2,100.0,0.1
2021-03-23 13:00:00,8.7,82.0,8.7,1006.8,100.0,0.0
2021-03-23 14:00:00,8.0,87.0,4.1,1007.5,100.0,0.0
2021-03-23 15:00:00,7.9,87.0,2.5,1006.9,99.0,0.0
2021-03-23 16:00:00,8.2,91.0,2.7,1006.3,84.0,0.0
2021-03-23 17:00:00,9.6,83.0,7.1,1005.4,98.0,0.0
2021-03-23 18:00:00,9.8,75.0,6.4,1004.3,99.0,0.0
2021-03-23 19:00:00,7.4,84.0,4.6,1003.2,100.0,0.0
2021-03-23 20:00:00,5.9,87.0,4.2,1002.5,99.0,0.0
2021-03-23 21:00:00,4.7,89.0,3.7,1002.0,98.0,0.0
2021-03-23 22:00:00,5.3,82.0,2.5,1001.4,83.0,0.0
2021-03-23 23:00:00,2.7,88.0,3.6,1000.5,24.0,0.0
2021-03-24 00:00:00,1.0,87.0,4.8,999.3,71.0,0.0
2021-03-24 01:00:00,2.6,81.0,3.1,998.5,92.0,0.0
2021-03-24 02:00:00,2.0,88.0,9.4,998.0,93.0,0.0
2021-03-24 03:00:00,2.3,89.0,8.5,998.1,96.0,0.0
2021-03-24 04:00:00,2.0,89.0,7.2,997.1,96.0,0.0
2021-03-24 05:00:00,1.5,89.0,5.9,996.9,100.0,0.0
2021-03-24 06:00:00,1.7,87.0,5.8,996.0,100.0,0.0
2021-03-24 07:00:00,2.8,80.0,6.3,996.1,98.0,0.0
2021-03-24 08:00:00,2.9,83.0,9.6,996.9,42.0,0.0
2021-03-24 09:00:00,3.9,79.0,10.5,997.3,30.0,0.0
2021-03-24 10:00:00,6.1,71.0,12.4,997.5,17.0,0.0
2021-03-24 11:00:00,7.8,63.0,16.2,997.6,33.0,0.0
2021-03-24 12:00:00,8.4,57.0,18.2,997.3,39.0,0.0
2021-03-24 13:00:00,9.2,48.0,27.8,997.8,79.0,0.0
2021-03-24 14:00:00,7.8,52.0,30.5,999.0,21.0,0.3
2021-03-24 15:00:00,8.0,51.0,29.7,999.0,31.0,0.0
2021-03-24 16:00:00,8.3,50.0,25.9,999.1,24.0,0.0
2021-03-24 17:00:00,7.8,55.0,24.1,999.6,35.0,0.1
2021-03-24 18:00:00,7.0,59.0,19.8,1000.1,35.0,0.0
2021-03-24 19:00:00,6.0,63.0,16.5,1000.4,34.0,0.0
2021-03-24 20:00:00,5.0,67.0,12.2,1001.1,50.0,0.0
2021-03-24 21:00:00,3.8,73.0,7.8,1001.7,49.0,0.1
2021-03-24 22:00:00,2.5,78.0,5.4,1001.9,61.0,0.1
2021-03-24 23:00:00,1.1,80.0,4.3,1002.1,55.0,0.0
2021-03-25 00:00:00,0.4,80.0,5.2,1002.0,72.0,0.0
2021-03-25 01:00:00,-0.1,81.0,6.8,1001.7,92.0,0.0
2021-03-25 02:00:00,0.6,79.0,7.9,1001.5,99.0,0.0
2021-03-25 03:00:00,0.7,75.0,8.6,1001.4,97.0,0.0
2021-03-25 04:00:00,0.9,72.0,8.5,1001.4,98.0,0.0
2021-03-25 05:00:00,0.7,73.0,7.4,1001.1,36.0,0.0
2021-03-25 06:00:00,0.2,75.0,6.9,1001.2,17.0,0.0
2021-03-25 07:00:00,-0.6,76.0,5.3,1001.1,69.0,0.0
2021-03-25 08:00:00,-0.4,76.0,3.8,1001.1,92.0,0.0
2021-03-25 09:00:00,1.3,74.0,5.1,1001.4,99.0,0.0
2021-03-25 10:00:00,2.6,70.0,2.2,1001.7,100.0,0.0
2021-03-25 11:00:00,3.3,70.0,1.3,1002.0,100.0,0.0
2021-03-25 12:00:00,3.8,68.0,1.9,1001.8,100.0,0.0
2021-03-25 13:00:00,4.6,66.0,3.6,1001.6,100.0,0.0
2021-03-25 14:00:00,4.2,78.0,5.2,1002.0,100.0,0.0
2021-03-25 15:00:00,5.8,73.0,5.2,1002.0,75.0,0.1
2021-03-25 16:00:00,5.6,78.0,2.7,1002.6,89.0,0.3
2021-03-25 17:00:00,5.0,86.0,2.5,1003.2,86.0,0.3
2021-03-25 18:00:00,4.6,92.0,2.6,1003.7,76.0,0.4
2021-03-25 19:00:00,4.0,95.0,4.1,1003.8,68.0,0.2
2021-03-25 20:00:00,2.6,94.0,3.8,1004.3,53.0,0.0
2021-03-25 21:00:00,1.3,92.0,6.5,1004.7,46.0,0.0
2021-03-25 22:00:00,0.6,89.0,5.6,1005.0,11.0,0.0
2021-03-25 23:00:00,-0.8,88.0,4.8,1005.2,4.0,0.0
2021-03-26 00:00:00,-1.5,88.0,4.4,1005.2,0.0,0.0
2021-03-26 01:00:00,-1.9,88.0,5.0,1005.2,0.0,0.0
2021-03-26 02:00:00,-2.1,88.0,7.3,1005.3,0.0,0.0
2021-03-26 03:00:00,-2.4,87.0,5.0,1005.0,0.0,0.0
2021-03-26 04:00:00,-2.1,83.0,5.0,1004.5,0.0,0.0
2021-03-26 05:00:00,-2.8,83.0,4.7,1004.0,0.0,0.0
2021-03-26 06:00:00,-1.0,78.0,5.1,1003.4,12.0,0.0
2021-03-26 07:00:00,-1.0,79.0,4.7,1002.9,86.0,0.0
2021-03-26 08:00:00,0.5,79.0,8.9,1002.0,90.0,0.0
2021-03-26 09:00:00,2.3,80.0,9.9,1001.3,52.0,0.0
2021-03-26 10:00:00,4.5,75.0,9.1,1000.7,35.0,0.0
2021-03-26 11:00:00,6.5,67.0,7.6,999.7,44.0,0.0
2021-03-26 12:00:00,7.9,57.0,10.4,999.3,67.0,0.0
2021-03-26 13:00:00,9.1,52.0,13.7,999.1,99.0,0.0
2021-03-26 14:00:00,8.7,52.0,17.9,999.7,99.0,0.0
2021-03-26 15:00:00,8.9,56.0,16.2,998.9,95.0,0.0
2021-03-26 16:00:00,10.1,51.0,18.4,998.5,97.0,0.0
2021-03-26 17:00:00,9.5,54.0,23.1,997.8,100.0,0.0
2021-03-26 18:00:00,8.8,54.0,22.3,997.1,100.0,0.0
2021-03-26 19:00:00,8.2,55.0,20.5,996.4,99.0,0.0
2021-03-26 20:00:00,7.4,57.0,24.3,995.9,100.0,0.0
2021-03-26 21:00:00,7.4,59.0,22.2,995.1,100.0,0.0
2021-03-26 22:00:00,8.0,56.0,27.1,994.4,99.0,0.0
2021-03-26 23:00:00,8.1,55.0,30.2,993.4,99.0,0.0
2021-03-27 00:00:00,7.9,56.0,34.2,993.4,99.0,0.0
2021-03-27 01:00:00,7.6,60.0,28.9,993.8,99.0,0.0
2021-03-27 02:00:00,7.3,59.0,27.1,995.2,87.0,0.0
2021-03-27 03:00:00,7.4,60.0,21.1,995.9,97.0,0.0
2021-03-27 04:00:00,6.7,66.0,15.0,997.1,100.0,0.0
2021-03-27 05:00:00,5.2,83.0,12.4,998.1,100.0,0.4
2021-03-27 06:00:00,4.6,84.0,6.5,998.9,100.0,0.2
2021-03-27 07:00:00,4.2,88.0,3.6,999.5,100.0,0.4
2021-03-27 08:00:00,3.7,98.0,2.5,1000.0,100.0,0.5
2021-03-27 09:00:00,3.8,97.0,2.5,1000.6,100.0,0.7
2021-03-27 10:00:00,3.8,98.0,2.8,1001.3,100.0,0.5
2021-03-27 11:00:00,3.7,98.0,3.1,1002.0,100.0,0.6
2021-03-27 12:00:00,3.5,99.0,4.8,1002.4,100.0,0.5
2021-03-27 13:00:00,3.8,98.0,6.1,1002.7,100.0,0.3
2021-03-27 14:00:00,3.7,93.0,7.0,1003.4,100.0,0.2
2021-03-27 15:00:00,4.2,91.0,7.9,1003.8,100.0,0.4
2021-03-27 16:00:00,4.2,90.0,5.0,1004.0,100.0,0.2
2021-03-27 17:00:00,4.4,91.0,2.8,1004.1,100.0,0.1
2021-03-27 18:00:00,4.7,91.0,5.0,1004.1,92.0,0.0
2021-03-27 19:00:00,4.0,95.0,0.8,1004.3,5.0,0.0
2021-03-27 20:00:00,2.0,95.0,4.7,1005.2,8.0,0.0
2021-03-27 21:00:00,0.5,94.0,7.2,1006.1,21.0,0.0
2021-03-27 22:00:00,2.4,87.0,5.2,1006.8,21.0,0.0
2021-03-27 23:00:00,-0.1,91.0,5.1,1007.5,24.0,0.0
2021-03-28 00:00:00,-0.2,91.0,3.3,1007.8,33.0,0.0
2021-03-28 01:00:00,-0.9,93.0,3.3,1008.2,39.0,0.0
2021-03-28 02:00:00,-1.0,91.0,4.2,1008.8,57.0,0.0
2021-03-28 03:00:00,-1.5,94.0,3.7,1008.8,67.0,0.0
2021-03-28 04:00:00,-1.3,94.0,4.3,1008.6,34.0,0.0
2021-03-28 05:00:00,-1.8,93.0,3.6,1008.4,18.0,0.0
2021-03-28 06:00:00,-1.9,92.0,4.7,1008.1,14.0,0.0
2021-03-28 07:00:00,-2.7,88.0,4.1,1007.7,32.0,0.0
2021-03-28 08:00:00,-0.5,85.0,5.4,1007.3,35.0,0.0
2021-03-28 09:00:00,1.0,91.0,7.2,1006.5,91.0,0.0
2021-03-28 10:00:00,2.9,86.0,8.8,1005.4,94.0,0.0
2021-03-28 11:00:00,4.9,72.0,10.8,1004.3,77.0,0.0
2021-03-28 12:00:00,6.6,54.0,12.4,1003.0,89.0,0.0
2021-03-28 13:00:00,7.7,41.0,14.6,1001.9,90.0,0.0
2021-03-28 14:00:00,8.4,42.0,16.1,1000.6,66.0,0.0
2021-03-28 15:00:00,9.2,39.0,17.4,999.7,81.0,0.0
2021-03-28 16:00:00,9.2,41.0,16.3,999.0,51.0,0.0
2021-03-28 17:00:00,9.1,45.0,14.2,998.4,4.0,0.0
2021-03-28 18:00:00,8.4,50.0,13.5,998.1,86.0,0.0
2021-03-28 19:00:00,7.5,52.0,13.0,998.5,100.0,0.0
2021-03-28 20:00:00,6.9,55.0,14.2,999.2,100.0,0.1
2021-03-28 21:00:00,5.8,67.0,10.5,1000.1,100.0,0.4
2021-03-28 22:00:00,5.2,74.0,4.3,1000.5,100.0,0.3
2021-03-28 23:00:00,4.4,82.0,3.4,1000.9,58.0,0.0
2021-03-29 00:00:00,4.6,80.0,3.3,1001.3,85.0,0.0
2021-03-29 01:00:00,2.0,90.0,4.7,1001.5,83.0,0.0
2021-03-29 02:00:00,3.4,80.0,4.3,1001.1,89.0,0.0
2021-03-29 03:00:00,3.4,79.0,4.7,1000.6,91.0,0.0
2021-03-29 04:00:00,2.5,82.0,5.9,1000.2,65.0,0.0
2021-03-29 05:00:00,1.7,83.0,6.1,999.4,54.0,0.0
2021-03-29 06:00:00,2.2,77.0,10.6,997.6,100.0,0.0
2021-03-29 07:00:00,2.7,73.0,13.5,995.9,100.0,0.0
2021-03-29 08:00:00,3.2,71.0,15.3,995.5,100.0,0.1
2021-03-29 09:00:00,3.2,80.0,13.8,994.3,100.0,0.5
2021-03-29 10:00:00,4.6,76.0,7.8,993.4,84.0,0.1
2021-03-29 11:00:00,6.9,77.0,5.0,993.7,97.0,0.0
2021-03-29 12:00:00,7.6,70.0,5.3,994.2,97.0,0.0
2021-03-29 13:00:00,8.4,72.0,6.8,993.9,99.0,0.0
2021-03-29 14:00:00,9.0,83.0,6.5,993.3,97.0,0.0
2021-03-29 15:00:00,9.7,86.0,4.7,993.5,57.0,0.1
2021-03-29 16:00:00,10.4,79.0,13.3,993.8,68.0,0.0
2021-03-29 17:00:00,8.5,85.0,27.2,995.9,46.0,1.2
2021-03-29 18:00:00,7.9,77.0,31.3,998.2,45.0,0.2
2021-03-29 19:00:00,6.8,72.0,32.5,1000.4,51.0,0.1
2021-03-29 20:00:00,6.1,70.0,28.1,1002.2,72.0,0.0
2021-03-29 21:00:00,5.8,68.0,22.9,1003.2,37.0,0.0
2021-03-29 22:00:00,5.5,66.0,20.9,1003.6,16.0,0.0
2021-03-29 23:00:00,5.4,62.0,21.2,1003.6,54.0,0.0
2021-03-30 00:00:00,5.3,61.0,19.6,1003.5,20.0,0.0
2021-03-30 01:00:00,5.0,62.0,19.0,1003.7,54.0,0.0
2021-03-30 02:00:00,6.1,51.0,23.0,1003.0,83.0,0.0
2021-03-30 03:00:00,6.4,52.0,24.3,1003.2,79.0,0.0
2021-03-30 04:00:00,6.7,59.0,25.7,1003.8,98.0,0.0
2021-03-30 05:00:00,6.5,71.0,26.0,1004.2,98.0,0.1
2021-03-30 06:00:00,5.8,79.0,28.7,1005.3,98.0,0.2
2021-03-30 07:00:00,5.6,79.0,28.6,1006.2,96.0,0.2
2021-03-30 08:00:00,5.5,78.0,27.6,1006.9,60.0,0.0
2021-03-30 09:00:00,5.9,72.0,27.8,1007.8,19.0,0.0
2021-03-30 10:00:00,6.5,66.0,28.5,1009.0,26.0,0.0
2021-03-30 11:00:00,6.9,59.0,30.3,1010.3,57.0,0.0
2021-03-30 12:00:00,7.1,58.0,27.6,1011.3,60.0,0.0
2021-03-30 13:00:00,7.2,58.0,26.9,1012.2,89.0,0.0
2021-03-30 14:00:00,6.8,54.0,20.2,1012.7,94.0,0.0
2021-03-30 15:00:00,7.4,49.0,20.5,1013.3,98.0,0.0
2021-03-30 16:00:00,7.3,45.0,19.1,1013.5,100.0,0.0
2021-03-30 17:00:00,6.7,51.0,15.9,1013.4,100.0,0.0
2021-03-30 18:00:00,6.0,56.0,13.3,1013.6,100.0,0.0
2021-03-30 19:00:00,5.3,60.0,12.3,1014.0,100.0,0.0
2021-03-30 20:00:00,4.5,67.0,9.8,1014.3,100.0,0.0
2021-03-30 21:00:00,4.0,71.0,10.7,1014.6,100.0,0.1
2021-03-30 22:00:00,3.6,77.0,11.2,1014.6,100.0,0.2
2021-03-30 23:00:00,3.0,85.0,12.1,1014.8,100.0,0.2
2021-03-31 00:00:00,2.9,89.0,11.3,1014.9,100.0,0.2
2021-03-31 01:00:00,2.6,92.0,11.7,1015.3,100.0,0.4
2021-03-31 02:00:00,2.9,86.0,11.9,1015.6,100.0,0.8
2021-03-31 03:00:00,2.8,89.0,12.5,1015.8,76.0,0.1
2021-03-31 04:00:00,2.5,90.0,12.1,1016.1,47.0,0.0
2021-03-31 05:00:00,2.3,89.0,12.0,1016.2,22.0,0.0
2021-03-31 06:00:00,1.9,90.0,11.5,1016.4,40.0,0.0
2021-03-31 07:00:00,1.8,90.0,12.2,1016.7,55.0,0.1
2021-03-31 08:00:00,2.2,90.0,12.9,1017.3,54.0,0.2
2021-03-31 09:00:00,2.9,88.0,13.3,1017.9,61.0,0.1
2021-03-31 10:00:00,3.6,82.0,17.0,1018.2,49.0,0.2
2021-03-31 11:00:00,4.1,77.0,19.8,1018.5,40.0,0.3
2021-03-31 12:00:00,4.9,67.0,20.6,1018.8,55.0,0.1
2021-03-31 13:00:00,5.6,57.0,20.2,1018.8,99.0,0.0
2021-03-31 14:00:00,4.7,72.0,21.6,1019.2,100.0,0.0
2021-03-31 15:00:00,4.9,71.0,22.7,1019.1,97.0,0.0
2021-03-31 16:00:00,4.7,75.0,21.6,1019.1,78.0,0.1
2021-03-31 17:00:00,3.8,82.0,18.8,1019.1,85.0,0.4
2021-03-31 18:00:00,3.7,87.0,17.3,1019.1,100.0,0.3
2021-03-31 19:00:00,3.4,92.0,16.7,1019.1,85.0,0.3
2021-03-31 20:00:00,3.3,89.0,18.4,1019.6,70.0,0.2
2021-03-31 21:00:00,3.0,93.0,15.5,1020.2,71.0,0.1
2021-03-31 22:00:00,2.8,92.0,15.0,1020.4,65.0,0.0
2021-03-31 23:00:00,2.5,93.0,14.4,1020.5,68.0,0.0
2021-04-01 00:00:00,2.2,93.0,14.0,1020.5,80.0,0.1
2021-04-01 01:00:00,2.2,93.0,15.2,1020.6,95.0,0.5
2021-04-01 02:00:00,2.3,90.0,16.1,1020.6,98.0,0.1
2021-04-01 03:00:00,2.3,89.0,16.4,1020.5,93.0,0.0
2021-04-01 04:00:00,2.4,89.0,15.8,1020.3,100.0,0.0
2021-04-01 05:00:00,2.5,89.0,19.1,1020.3,100.0,0.1
2021-04-01 06:00:00,2.2,89.0,19.1,1020.4,100.0,0.3
2021-04-01 07:00:00,2.3,87.0,17.2,1020.0,99.0,0.1
2021-04-01 08:00:00,2.2,86.0,18.6,1020.1,90.0,0.0
2021-04-01 09:00:00,2.5,86.0,19.6,1019.9,72.0,0.2
2021-04-01 10:00:00,3.0,84.0,18.6,1019.9,98.0,0.1
2021-04-01 11:00:00,2.8,87.0,17.2,1020.0,99.0,0.3
2021-04-01 12:00:00,2.8,89.0,17.0,1019.7,98.0,0.5
2021-04-01 13:00:00,3.9,81.0,23.1,1019.2,99.0,0.3
2021-04-01 14:00:00,3.6,81.0,20.3,1019.2,99.0,0.1
2021-04-01 15:00:00,3.9,78.0,22.3,1018.9,97.0,0.2
2021-04-01 16:00:00,3.6,79.0,23.5,1018.6,95.0,0.2
2021-04-01 17:00:00,3.6,80.0,19.5,1017.2,100.0,0.2
2021-04-01 18:00:00,3.1,83.0,22.6,1016.1,99.0,0.3
2021-04-01 19:00:00,2.8,85.0,24.0,1015.5,72.0,0.7
2021-04-01 20:00:00,2.6,90.0,22.9,1015.7,96.0,0.3
2021-04-01 21:00:00,2.9,92.0,20.3,1016.0,100.0,0.3
2021-04-01 22:00:00,3.4,93.0,19.8,1016.3,87.0,0.1
2021-04-01 23:00:00,3.5,87.0,21.8,1016.4,38.0,0.6
2021-04-02 00:00:00,3.2,88.0,19.8,1016.6,49.0,0.2
2021-04-02 01:00:00,3.0,88.0,19.8,1016.5,84.0,0.2
2021-04-02 02:00:00,3.0,88.0,18.0,1016.0,96.0,0.3
2021-04-02 03:00:00,3.2,85.0,18.7,1015.5,100.0,0.3
2021-04-02 04:00:00,3.0,85.0,19.2,1015.4,100.0,0.1
2021-04-02 05:00:00,3.1,83.0,21.8,1015.4,100.0,0.1
2021-04-02 06:00:00,2.8,90.0,21.7,1015.7,94.0,0.2
2021-04-02 07:00:00,2.8,89.0,21.7,1016.2,95.0,0.2
2021-04-02 08:00:00,2.8,88.0,20.4,1017.0,93.0,0.3
2021-04-02 09:00:00,2.6,91.0,18.0,1017.9,94.0,0.4
2021-04-02 10:00:00,2.8,88.0,16.4,1018.7,68.0,0.1
2021-04-02 11:00:00,3.0,80.0,19.6,1019.5,82.0,0.3
2021-04-02 12:00:00,3.1,76.0,21.9,1020.1,68.0,0.2
2021-04-02 13:00:00,3.2,73.0,23.2,1020.8,82.0,0.3
2021-04-02 14:00:00,3.2,73.0,22.2,1021.5,77.0,0.0
2021-04-02 15:00:00,3.3,70.0,24.0,1021.7,63.0,0.1
2021-04-02 16:00:00,3.2,70.0,25.5,1022.2,87.0,0.1
2021-04-02 17:00:00,2.8,75.0,23.0,1022.7,100.0,0.1
2021-04-02 18:00:00,2.4,75.0,23.9,1023.0,99.0,0.1
2021-04-02 19:00:00,2.0,80.0,19.1,1023.0,100.0,0.0
2021-04-02 20:00:00,1.7,81.0,18.0,1023.5,97.0,0.1
2021-04-02 21:00:00,2.1,78.0,16.5,1023.8,72.0,0.0
2021-04-02 22:00:00,1.7,81.0,16.2,1023.7,97.0,0.0
2021-04-02 23:00:00,1.6,83.0,14.8,1023.6,100.0,0.1
2021-04-03 00:00:00,1.7,83.0,17.5,1023.5,100.0,0.1
2021-04-03 01:00:00,1.6,83.0,18.3,1023.4,99.0,0.2
2021-04-03 02:00:00,2.1,75.0,16.8,1023.1,99.0,0.2
2021-04-03 03:00:00,2.1,73.0,17.1,1023.0,100.0,0.1
2021-04-03 04:00:00,2.2,72.0,17.7,1022.4,99.0,0.1
2021-04-03 05:00:00,2.2,71.0,17.7,1021.7,99.0,0.0
2021-04-03 06:00:00,2.3,73.0,20.0,1021.1,100.0,0.1
2021-04-03 07:00:00,2.2,78.0,21.2,1020.5,100.0,0.1
2021-04-03 08:00:00,2.3,82.0,20.8,1019.8,100.0,0.2
2021-04-03 09:00:00,2.8,85.0,21.6,1019.5,99.0,0.3
2021-04-03 10:00:00,3.5,87.0,21.5,1019.1,100.0,0.4
2021-04-03 11:00:00,4.0,91.0,21.9,1018.8,100.0,0.6
2021-04-03 12:00:00,3.7,98.0,20.3,1018.7,100.0,1.0
2021-04-03 13:00:00,3.6,98.0,21.0,1018.2,100.0,0.9
2021-04-03 14:00:00,3.6,93.0,20.5,1018.3,100.0,0.6
2021-04-03 15:00:00,3.5,97.0,21.4,1018.0,100.0,0.7
2021-04-03 16:00:00,4.1,91.0,18.7,1017.5,100.0,0.4
2021-04-03 17:00:00,4.4,89.0,19.2,1016.7,99.0,0.1
2021-04-03 18:00:00,5.0,86.0,22.0,1015.9,99.0,0.0
2021-04-03 19:00:00,5.3,82.0,18.3,1014.7,69.0,0.0
2021-04-03 20:00:00,5.0,79.0,14.9,1013.9,99.0,0.0
2021-04-03 21:00:00,5.1,78.0,17.3,1013.1,94.0,0.0
2021-04-03 22:00:00,5.2,77.0,18.5,1012.2,96.0,0.0
2021-04-03 23:00:00,5.3,76.0,18.9,1011.1,99.0,0.0
2021-04-04 00:00:00,5.5,76.0,20.3,1009.7,98.0,0.0
2021-04-04 01:00:00,5.7,75.0,21.3,1008.4,97.0,0.0
2021-04-04 02:00:00,5.7,74.0,23.7,1007.4,92.0,0.0
2021-04-04 03:00:00,6.0,73.0,24.0,1005.9,99.0,0.0
2021-04-04 04:00:00,6.1,75.0,24.3,1004.6,100.0,0.1
2021-04-04 05:00:00,6.1,74.0,25.5,1003.1,99.0,0.1
2021-04-04 06:00:00,5.6,79.0,22.5,1001.4,100.0,0.4
2021-04-04 07:00:00,5.1,84.0,22.8,999.6,100.0,0.5
2021-04-04 08:00:00,4.9,87.0,21.2,997.7,100.0,0.6
2021-04-04 09:00:00,4.3,97.0,20.1,996.0,100.0,0.9
2021-04-04 10:00:00,4.1,98.0,19.2,994.7,99.0,1.3
2021-04-04 11:00:00,4.4,92.0,17.9,992.8,94.0,0.6
2021-04-04 12:00:00,5.0,87.0,20.6,990.5,97.0,0.2
2021-04-04 13:00:00,5.5,88.0,18.1,987.7,98.0,0.2
2021-04-04 14:00:00,5.2,91.0,21.3,985.9,100.0,0.2
2021-04-04 15:00:00,6.2,87.0,22.1,983.0,100.0,0.5
2021-04-04 16:00:00,5.7,96.0,22.7,981.0,100.0,0.9
2021-04-04 17:00:00,5.0,96.0,25.5,979.0,100.0,0.8
2021-04-04 18:00:00,4.8,88.0,32.6,977.8,100.0,0.7
2021-04-04 19:00:00,1.6,92.0,37.5,980.3,99.0,0.5
2021-04-04 20:00:00,0.5,88.0,34.3,982.5,99.0,1.0
2021-04-04 21:00:00,0.5,81.0,29.8,982.6,75.0,0.4
2021-04-04 22:00:00,0.3,73.0,30.0,983.1,37.0,0.1
2021-04-04 23:00:00,-0.4,68.0,30.7,983.3,45.0,0.2
2021-04-05 00:00:00,-0.5,58.0,27.4,982.7,94.0,0.0
2021-04-05 01:00:00,-1.3,60.0,27.1,982.0,5.0,0.0
2021-04-05 02:00:00,-2.2,61.0,22.7,980.3,4.0,0.0
2021-04-05 03:00:00,-2.2,66.0,26.5,979.1,95.0,0.6
2021-04-05 04:00:00,-1.8,71.0,25.0,978.3,93.0,1.1
2021-04-05 05:00:00,-1.1,75.0,21.8,978.7,98.0,0.4
2021-04-05 06:00:00,0.2,82.0,14.0,979.3,98.0,0.1
2021-04-05 07:00:00,0.7,75.0,18.4,979.9,97.0,0.1
2021-04-05 08:00:00,0.5,81.0,21.8,979.9,99.0,0.8
2021-04-05 09:00:00,1.7,76.0,25.1,979.0,99.0,0.3
2021-04-05 10:00:00,2.0,71.0,27.5,979.2,97.0,0.2
2021-04-05 11:00:00,2.1,71.0,32.3,979.5,99.0,0.1
2021-04-05 12:00:00,2.3,73.0,35.3,979.3,81.0,0.1
2021-04-05 13:00:00,3.0,63.0,36.0,979.3,58.0,0.2
2021-04-05 14:00:00,1.9,80.0,30.4,980.1,93.0,0.1
2021-04-05 15:00:00,2.7,71.0,33.2,980.0,62.0,0.1
2021-04-05 16:00:00,1.7,80.0,38.3,980.4,88.0,0.4
2021-04-05 17:00:00,1.7,80.0,34.5,980.4,92.0,0.1
2021-04-05 18:00:00,1.0,82.0,38.5,980.5,96.0,0.5
2021-04-05 19:00:00,1.3,83.0,35.2,980.6,92.0,0.0
2021-04-05 20:00:00,1.4,80.0,37.2,981.1,98.0,0.1
2021-04-05 21:00:00,1.9,74.0,36.9,980.8,98.0,0.0
2021-04-05 22:00:00,1.4,81.0,36.3,980.5,99.0,0.4
2021-04-05 23:00:00,2.0,70.0,36.9,979.9,100.0,0.1
2021-04-06 00:00:00,1.9,78.0,39.1,979.2,99.0,0.2
2021-04-06 01:00:00,2.6,69.0,38.0,978.3,100.0,0.1
2021-04-06 02:00:00,1.7,81.0,40.9,980.1,100.0,0.4
2021-04-06 03:00:00,1.9,78.0,39.2,979.8,97.0,0.1
2021-04-06 04:00:00,1.8,77.0,38.6,979.5,95.0,0.3
2021-04-06 05:00:00,1.4,82.0,31.3,979.4,86.0,0.6
2021-04-06 06:00:00,1.4,81.0,25.8,978.9,94.0,0.3
2021-04-06 07:00:00,1.6,84.0,21.8,979.5,82.0,0.1
2021-04-06 08:00:00,1.4,90.0,24.4,980.7,99.0,0.1
2021-04-06 09:00:00,1.6,90.0,24.9,981.2,100.0,0.3
2021-04-06 10:00:00,1.7,90.0,22.1,981.6,100.0,0.1
2021-04-06 11:00:00,2.2,87.0,23.8,981.6,100.0,0.1
2021-04-06 12:00:00,2.3,90.0,24.9,982.0,100.0,0.6
2021-04-06 13:00:00,1.9,90.0,31.1,982.5,100.0,1.6
2021-04-06 14:00:00,3.1,93.0,22.0,984.5,73.0,0.2
2021-04-06 15:00:00,5.1,82.0,19.0,985.7,49.0,0.1
2021-04-06 16:00:00,5.1,78.0,21.7,987.1,43.0,0.4
2021-04-06 17:00:00,5.1,73.0,21.8,988.2,16.0,0.0
2021-04-06 18:00:00,3.7,78.0,19.5,989.3,29.0,0.1
2021-04-06 19:00:00,3.3,79.0,18.1,990.6,28.0,0.0
2021-04-06 20:00:00,2.6,82.0,16.0,991.9,65.0,0.1
2021-04-06 21:00:00,2.5,83.0,15.1,993.1,52.0,0.5
2021-04-06 22:00:00,1.9,86.0,14.1,994.2,71.0,0.7
2021-04-06 23:00:00,1.7,86.0,12.1,995.0,80.0,0.5
2021-04-07 00:00:00,1.3,86.0,12.8,995.6,52.0,0.3
2021-04-07 01:00:00,1.1,86.0,11.7,996.1,62.0,0.0
2021-04-07 02:00:00,1.3,84.0,14.7,996.7,96.0,0.0
2021-04-07 03:00:00,1.2,84.0,13.0,996.8,96.0,0.1
2021-04-07 04:00:00,0.8,87.0,12.3,996.9,77.0,0.2
2021-04-07 05:00:00,0.6,87.0,10.7,997.1,58.0,0.1
2021-04-07 06:00:00,0.5,85.0,10.5,997.3,70.0,0.0
2021-04-07 07:00:00,0.4,86.0,10.3,997.9,90.0,0.0
2021-04-07 08:00:00,1.0,84.0,12.5,998.4,98.0,0.1
2021-04-07 09:00:00,1.3,84.0,11.9,998.9,95.0,0.3
2021-04-07 10:00:00,1.7,80.0,14.8,999.7,90.0,0.0
2021-04-07 11:00:00,1.8,80.0,15.1,1000.4,90.0,0.0
2021-04-07 12:00:00,1.9,78.0,15.5,1000.6,41.0,0.0
2021-04-07 13:00:00,2.1,73.0,18.1,1001.4,73.0,0.0
2021-04-07 14:00:00,1.7,75.0,18.0,1002.2,52.0,0.0
2021-04-07 15:00:00,1.5,76.0,15.1,1002.3,94.0,0.2
2021-04-07 16:00:00,1.7,78.0,15.6,1002.6,70.0,0.1
2021-04-07 17:00:00,1.5,75.0,16.4,1002.9,68.0,0.0
2021-04-07 18:00:00,1.3,69.0,16.1,1003.1,53.0,0.0
2021-04-07 19:00:00,0.9,70.0,16.1,1003.3,66.0,0.0
2021-04-07 20:00:00,0.2,73.0,16.2,1003.8,79.0,0.0
2021-04-07 21:00:00,-0.3,72.0,15.2,1004.4,87.0,0.2
2021-04-07 22:00:00,-0.5,81.0,14.5,1004.8,70.0,0.2
2021-04-07 23:00:00,-1.0,82.0,15.1,1004.7,42.0,0.1
2021-04-08 00:00:00,-1.5,84.0,14.7,1004.9,60.0,0.1
2021-04-08 01:00:00,-1.9,83.0,14.5,1005.0,47.0,0.1
2021-04-08 02:00:00,-1.7,83.0,15.9,1004.8,72.0,0.1
2021-04-08 03:00:00,-1.7,80.0,15.3,1004.7,56.0,0.1
2021-04-08 04:00:00,-2.0,80.0,15.3,1004.5,51.0,0.0
2021-04-08 05:00:00,-2.3,80.0,14.5,1004.3,54.0,0.0
2021-04-08 06:00:00,-2.8,80.0,13.3,1004.2,85.0,0.0
2021-04-08 07:00:00,-2.7,79.0,13.4,1004.0,78.0,0.0
2021-04-08 08:00:00,-1.9,77.0,13.0,1003.8,68.0,0.0
2021-04-08 09:00:00,-0.7,73.0,12.1,1003.4,46.0,0.0
2021-04-08 10:00:00,0.7,64.0,13.5,1002.9,84.0,0.0
2021-04-08 11:00:00,1.5,57.0,13.0,1002.5,97.0,0.0
2021-04-08 12:00:00,2.0,53.0,9.9,1001.9,98.0,0.0
2021-04-08 13:00:00,2.2,51.0,6.8,1001.3,96.0,0.0
2021-04-08 14:00:00,2.2,49.0,7.9,1000.8,86.0,0.0
2021-04-08 15:00:00,3.2,45.0,5.0,999.6,100.0,0.0
2021-04-08 16:00:00,3.8,42.0,7.3,997.9,100.0,0.0
2021-04-08 17:00:00,3.9,39.0,10.9,996.3,100.0,0.0
2021-04-08 18:00:00,3.6,39.0,13.9,994.4,100.0,0.0
2021-04-08 19:00:00,2.7,43.0,14.6,992.8,100.0,0.0
2021-04-08 20:00:00,2.2,46.0,15.8,991.1,100.0,0.0
2021-04-08 21:00:00,1.4,53.0,14.9,989.5,100.0,0.0
2021-04-08 22:00:00,0.9,58.0,14.8,987.7,100.0,0.1
2021-04-08 23:00:00,0.9,61.0,12.8,986.2,100.0,0.1
2021-04-09 00:00:00,0.4,68.0,6.8,985.2,100.0,0.2
2021-04-09 01:00:00,0.5,69.0,7.2,984.3,97.0,0.2
2021-04-09 02:00:00,0.6,76.0,6.5,983.1,100.0,0.0
2021-04-09 03:00:00,0.4,82.0,2.5,982.7,100.0,0.3
2021-04-09 04:00:00,0.3,81.0,3.0,982.1,100.0,1.2
2021-04-09 05:00:00,-0.3,85.0,5.2,981.4,100.0,0.7
2021-04-09 06:00:00,-0.4,85.0,7.3,980.8,100.0,0.1
2021-04-09 07:00:00,-0.1,82.0,9.2,980.7,100.0,0.1
2021-04-09 08:00:00,0.6,79.0,9.0,981.1,100.0,0.0
2021-04-09 09:00:00,1.2,80.0,9.1,981.3,100.0,0.1
2021-04-09 10:00:00,1.4,85.0,14.0,981.9,99.0,0.2
2021-04-09 11:00:00,1.8,79.0,15.9,982.9,97.0,0.2
2021-04-09 12:00:00,2.2,73.0,21.3,984.0,97.0,0.2
2021-04-09 13:00:00,2.9,62.0,24.1,985.4,99.0,0.3
2021-04-09 14:00:00,2.6,62.0,24.2,986.8,96.0,0.1
2021-04-09 15:00:00,2.7,65.0,24.8,987.6,51.0,0.0
2021-04-09 16:00:00,2.6,69.0,25.3,988.6,50.0,0.0
2021-04-09 17:00:00,2.7,64.0,21.9,989.1,43.0,0.1
2021-04-09 18:00:00,2.4,57.0,21.9,989.5,50.0,0.0
2021-04-09 19:00:00,1.8,63.0,22.7,990.0,95.0,0.0
2021-04-09 20:00:00,1.0,74.0,17.0,990.3,56.0,0.0
2021-04-09 21:00:00,0.1,76.0,11.6,990.3,78.0,0.0
2021-04-09 22:00:00,-0.1,74.0,15.6,989.9,94.0,0.0
2021-04-09 23:00:00,0.6,68.0,17.2,989.4,89.0,0.1
2021-04-10 00:00:00,0.7,73.0,23.6,989.2,76.0,0.2
2021-04-10 01:00:00,0.6,86.0,26.6,990.7,95.0,0.1
2021-04-10 02:00:00,0.6,81.0,21.0,991.3,91.0,0.3
2021-04-10 03:00:00,0.5,78.0,19.9,992.0,85.0,0.0
2021-04-10 04:00:00,0.5,76.0,17.9,992.5,90.0,0.1
2021-04-10 05:00:00,0.3,81.0,16.3,993.0,93.0,0.1
2021-04-10 06:00:00,0.7,77.0,18.7,993.5,98.0,0.0
2021-04-10 07:00:00,0.9,81.0,18.1,994.0,99.0,0.0
2021-04-10 08:00:00,1.4,78.0,18.9,994.5,99.0,0.1
2021-04-10 09:00:00,1.3,79.0,17.9,995.2,99.0,0.8
2021-04-10 10:00:00,1.8,77.0,16.4,995.6,100.0,1.0
2021-04-10 11:00:00,2.5,74.0,19.0,996.4,100.0,0.3
2021-04-10 12:00:00,3.4,70.0,23.5,997.0,100.0,0.1
2021-04-10 13:00:00,3.1,70.0,24.9,998.0,100.0,0.1
2021-04-10 14:00:00,2.6,80.0,21.4,1000.7,97.0,0.2
2021-04-10 15:00:00,2.1,80.0,17.8,1002.3,64.0,0.1
2021-04-10 16:00:00,2.4,77.0,17.2,1003.4,39.0,0.0
2021-04-10 17:00:00,2.5,73.0,14.1,1004.3,29.0,0.1
2021-04-10 18:00:00,2.5,72.0,11.4,1004.9,31.0,0.0
2021-04-10 19:00:00,2.1,75.0,10.1,1005.7,62.0,0.1
2021-04-10 20:00:00,1.4,77.0,7.2,1006.6,76.0,0.0
2021-04-10 21:00:00,0.4,80.0,6.6,1007.8,36.0,0.0
2021-04-10 22:00:00,0.4,83.0,11.0,1008.6,64.0,0.0
2021-04-10 23:00:00,0.0,84.0,12.3,1009.4,96.0,0.2
2021-04-11 00:00:00,-0.2,84.0,10.0,1010.1,100.0,0.8
2021-04-11 01:00:00,0.5,84.0,12.0,1010.7,99.0,0.3
2021-04-11 02:00:00,0.9,77.0,11.2,1011.3,83.0,0.1
2021-04-11 03:00:00,-0.1,79.0,8.0,1011.7,96.0,0.0
2021-04-11 04:00:00,-0.4,80.0,6.1,1012.2,91.0,0.0
2021-04-11 05:00:00,-0.8,80.0,5.6,1012.8,83.0,0.1
2021-04-11 06:00:00,-1.6,80.0,4.3,1013.7,88.0,0.1
2021-04-11 07:00:00,-1.1,77.0,5.5,1014.5,94.0,0.0
2021-04-11 08:00:00,-0.7,76.0,5.9,1015.5,76.0,0.0
2021-04-11 09:00:00,-0.2,75.0,5.9,1016.5,59.0,0.0
2021-04-11 10:00:00,1.2,71.0,6.0,1017.3,52.0,0.0
2021-04-11 11:00:00,2.0,71.0,4.1,1017.9,7.0,0.0
2021-04-11 12:00:00,2.6,72.0,2.8,1018.3,45.0,0.0
2021-04-11 13:00:00,2.7,75.0,3.7,1018.6,69.0,0.0
2021-04-11 14:00:00,4.5,56.0,1.8,1019.1,62.0,0.0
2021-04-11 15:00:00,5.4,54.0,2.2,1019.4,84.0,0.0
2021-04-11 16:00:00,5.4,57.0,5.9,1019.4,19.0,0.0
2021-04-11 17:00:00,5.0,57.0,7.7,1019.5,20.0,0.0
2021-04-11 18:00:00,4.5,55.0,7.7,1019.6,15.0,0.0
2021-04-11 19:00:00,4.0,64.0,5.6,1019.6,5.0,0.0
2021-04-11 20:00:00,1.5,78.0,5.5,1020.1,3.0,0.0
2021-04-11 21:00:00,0.2,76.0,6.5,1020.7,8.0,0.0
2021-04-11 22:00:00,-0.6,80.0,5.6,1021.0,1.0,0.0
2021-04-11 23:00:00,-0.9,79.0,4.9,1021.0,2.0,0.0
2021-04-12 00:00:00,-0.9,77.0,5.4,1020.9,99.0,0.0
2021-04-12 01:00:00,-0.7,77.0,7.1,1021.0,100.0,0.0
2021-04-12 02:00:00,-0.4,83.0,7.1,1021.0,100.0,0.0
2021-04-12 03:00:00,-0.2,84.0,8.2,1020.9,100.0,0.0
2021-04-12 04:00:00,-0.1,87.0,9.6,1020.6,100.0,0.0
2021-04-12 05:00:00,-0.3,87.0,9.4,1020.2,100.0,0.0
2021-04-12 06:00:00,-0.6,86.0,9.1,1020.0,83.0,0.0
2021-04-12 07:00:00,-0.3,87.0,9.3,1019.6,83.0,0.0
2021-04-12 08:00:00,0.7,84.0,8.5,1019.6,79.0,0.0
2021-04-12 09:00:00,1.6,78.0,9.3,1019.5,73.0,0.0
2021-04-12 10:00:00,2.5,72.0,10.0,1019.4,96.0,0.0
2021-04-12 11:00:00,3.2,67.0,10.0,1019.1,98.0,0.0
2021-04-12 12:00:00,4.0,59.0,10.0,1018.5,98.0,0.0
2021-04-12 13:00:00,4.6,53.0,11.0,1018.1,99.0,0.0
2021-04-12 14:00:00,4.8,48.0,11.5,1018.2,100.0,0.0
2021-04-12 15:00:00,5.2,47.0,11.6,1018.2,100.0,0.0
2021-04-12 16:00:00,5.1,47.0,10.6,1018.1,100.0,0.0
2021-04-12 17:00:00,4.7,49.0,12.3,1018.0,100.0,0.0
2021-04-12 18:00:00,3.9,57.0,14.1,1018.0,100.0,0.0
2021-04-12 19:00:00,3.3,66.0,13.0,1018.0,100.0,0.2
2021-04-12 20:00:00,2.6,69.0,12.6,1018.1,100.0,0.0
2021-04-12 21:00:00,1.9,75.0,12.6,1018.5,100.0,0.0
2021-04-12 22:00:00,1.5,76.0,12.1,1018.6,100.0,0.0
2021-04-12 23:00:00,1.1,78.0,10.9,1018.4,100.0,0.0
2021-04-13 00:00:00,0.7,80.0,11.5,1018.2,99.0,0.0
2021-04-13 01:00:00,0.4,82.0,11.7,1018.3,100.0,0.0
2021-04-13 02:00:00,0.9,77.0,12.6,1018.4,100.0,0.0
2021-04-13 03:00:00,1.1,75.0,13.5,1018.1,100.0,0.0
2021-04-13 04:00:00,0.8,74.0,13.0,1018.0,100.0,0.0
2021-04-13 05:00:00,0.8,74.0,13.7,1017.8,100.0,0.0
2021-04-13 06:00:00,0.7,74.0,13.6,1017.9,100.0,0.0
2021-04-13 07:00:00,0.8,75.0,12.7,1017.9,100.0,0.0
2021-04-13 08:00:00,1.1,74.0,13.6,1018.3,100.0,0.0
2021-04-13 09:00:00,1.6,70.0,15.1,1018.3,100.0,0.0
2021-04-13 10:00:00,1.9,68.0,15.8,1018.6,100.0,0.0
2021-04-13 11:00:00,2.2,68.0,16.2,1018.9,99.0,0.0
2021-04-13 12:00:00,2.6,73.0,15.6,1018.8,95.0,0.0
2021-04-13 13:00:00,2.7,76.0,17.8,1018.8,96.0,0.1
2021-04-13 14:00:00,3.3,68.0,15.6,1018.8,92.0,0.0
2021-04-13 15:00:00,2.8,71.0,17.1,1019.1,96.0,0.1
2021-04-13 16:00:00,2.2,76.0,18.8,1019.4,92.0,0.1
2021-04-13 17:00:00,2.0,78.0,19.2,1019.5,70.0,0.4
2021-04-13 18:00:00,2.1,79.0,20.2,1019.5,84.0,0.1
2021-04-13 19:00:00,1.8,81.0,19.3,1019.5,77.0,0.1
2021-04-13 20:00:00,1.5,85.0,16.9,1019.9,98.0,0.1
2021-04-13 21:00:00,1.2,86.0,17.7,1020.4,83.0,0.4
2021-04-13 22:00:00,1.0,87.0,16.6,1020.9,69.0,0.1
2021-04-13 23:00:00,0.7,88.0,15.0,1021.0,77.0,0.1
2021-04-14 00:00:00,0.6,84.0,13.7,1020.9,54.0,0.0
2021-04-14 01:00:00,0.6,82.0,14.5,1020.9,94.0,0.0
2021-04-14 02:00:00,0.7,84.0,12.6,1020.3,90.0,0.1
2021-04-14 03:00:00,1.4,80.0,15.6,1020.2,88.0,0.0
2021-04-14 04:00:00,1.9,79.0,17.5,1020.3,82.0,0.2
2021-04-14 05:00:00,2.0,82.0,17.9,1020.6,90.0,0.1
2021-04-14 06:00:00,1.6,84.0,16.5,1021.1,96.0,0.1
2021-04-14 07:00:00,2.0,83.0,16.4,1021.7,99.0,0.1
2021-04-14 08:00:00,2.4,85.0,16.9,1022.7,97.0,0.1
2021-04-14 09:00:00,2.7,84.0,18.0,1023.6,98.0,0.1
2021-04-14 10:00:00,3.1,85.0,17.4,1024.6,81.0,0.1
2021-04-14 11:00:00,3.6,84.0,15.1,1025.4,67.0,0.1
2021-04-14 12:00:00,4.3,77.0,14.4,1026.0,88.0,0.1
2021-04-14 13:00:00,4.5,73.0,13.3,1026.4,58.0,0.1
2021-04-14 14:00:00,4.7,65.0,16.8,1027.4,58.0,0.0
2021-04-14 15:00:00,5.7,54.0,17.1,1027.6,88.0,0.0
2021-04-14 16:00:00,5.7,52.0,16.3,1028.0,97.0,0.0
2021-04-14 17:00:00,5.5,52.0,14.7,1028.3,100.0,0.0
2021-04-14 18:00:00,5.2,54.0,12.4,1028.7,89.0,0.0
2021-04-14 19:00:00,4.7,63.0,10.5,1028.9,52.0,0.0
2021-04-14 20:00:00,4.2,69.0,8.4,1029.4,75.0,0.0
2021-04-14 21:00:00,3.4,71.0,9.0,1030.1,61.0,0.0
2021-04-14 22:00:00,3.0,73.0,9.7,1030.5,38.0,0.0
2021-04-14 23:00:00,2.3,76.0,10.5,1030.8,17.0,0.0
2021-04-15 00:00:00,1.4,80.0,10.5,1031.3,34.0,0.0
2021-04-15 01:00:00,1.2,81.0,10.8,1031.5,54.0,0.0
2021-04-15 02:00:00,0.7,80.0,11.3,1031.8,54.0,0.0
2021-04-15 03:00:00,0.8,77.0,11.0,1031.8,33.0,0.0
2021-04-15 04:00:00,0.7,75.0,9.8,1032.0,41.0,0.0
2021-04-15 05:00:00,0.8,74.0,8.9,1032.2,50.0,0.0
2021-04-15 06:00:00,0.7,75.0,8.2,1032.4,27.0,0.0
2021-04-15 07:00:00,1.3,76.0,8.7,1032.5,69.0,0.0
2021-04-15 08:00:00,2.7,73.0,9.4,1032.9,99.0,0.0
2021-04-15 09:00:00,3.4,72.0,8.4,1033.2,100.0,0.0
2021-04-15 10:00:00,3.8,71.0,8.0,1033.6,99.0,0.0
2021-04-15 11:00:00,4.4,70.0,8.4,1033.9,100.0,0.0
2021-04-15 12:00:00,5.4,68.0,8.0,1034.0,98.0,0.0
2021-04-15 13:00:00,6.2,69.0,7.4,1034.1,96.0,0.0
2021-04-15 14:00:00,6.9,68.0,6.9,1034.7,98.0,0.0
2021-04-15 15:00:00,6.8,71.0,7.7,1034.8,100.0,0.0
2021-04-15 16:00:00,6.8,73.0,7.2,1034.8,95.0,0.0
2021-04-15 17:00:00,6.9,72.0,6.5,1034.6,91.0,0.0
2021-04-15 18:00:00,6.8,73.0,4.7,1034.5,70.0,0.1
2021-04-15 19:00:00,6.4,82.0,4.0,1034.3,78.0,0.1
2021-04-15 20:00:00,5.7,87.0,4.8,1034.5,65.0,0.0
2021-04-15 21:00:00,3.9,91.0,4.8,1034.8,55.0,0.0
2021-04-15 22:00:00,2.8,91.0,5.4,1034.9,43.0,0.0
2021-04-15 23:00:00,1.2,94.0,5.1,1035.0,30.0,0.0
2021-04-16 00:00:00,-0.2,94.0,3.6,1034.9,17.0,0.0
2021-04-16 01:00:00,-1.6,93.0,3.7,1035.0,8.0,0.0
2021-04-16 02:00:00,-0.3,93.0,3.6,1035.0,10.0,0.0
2021-04-16 03:00:00,-0.6,94.0,2.5,1035.1,27.0,0.0
2021-04-16 04:00:00,-1.0,94.0,2.9,1035.0,2.0,0.0
2021-04-16 05:00:00,-0.4,90.0,1.8,1035.2,5.0,0.0
2021-04-16 06:00:00,-0.5,91.0,1.9,1035.1,2.0,0.0
2021-04-16 07:00:00,0.5,90.0,4.9,1034.7,8.0,0.0
2021-04-16 08:00:00,2.0,88.0,5.4,1034.7,12.0,0.0
2021-04-16 09:00:00,3.8,83.0,6.0,1034.5,3.0,0.0
2021-04-16 10:00:00,5.6,76.0,6.8,1034.2,1.0,0.0
2021-04-16 11:00:00,7.3,68.0,8.3,1033.8,0.0,0.0
2021-04-16 12:00:00,8.9,59.0,8.6,1033.3,2.0,0.0
2021-04-16 13:00:00,10.1,48.0,7.3,1032.7,10.0,0.0
2021-04-16 14:00:00,10.0,44.0,8.2,1032.7,0.0,0.0
2021-04-16 15:00:00,10.6,42.0,7.6,1032.5,0.0,0.0
2021-04-16 16:00:00,10.8,42.0,6.3,1031.9,3.0,0.0
2021-04-16 17:00:00,10.8,43.0,5.8,1031.4,63.0,0.0
2021-04-16 18:00:00,10.4,51.0,7.0,1031.2,96.0,0.0
2021-04-16 19:00:00,9.4,62.0,9.1,1031.0,95.0,0.0
2021-04-16 20:00:00,7.7,63.0,9.0,1031.0,92.0,0.0
2021-04-16 21:00:00,5.9,61.0,8.6,1031.5,19.0,0.0
2021-04-16 22:00:00,2.3,74.0,7.2,1031.9,8.0,0.0
2021-04-16 23:00:00,1.5,77.0,5.4,1032.3,0.0,0.0
2021-04-17 00:00:00,1.2,81.0,5.2,1032.5,11.0,0.0
2021-04-17 01:00:00,0.0,85.0,4.7,1032.6,10.0,0.0
2021-04-17 02:00:00,-1.3,87.0,6.6,1032.9,0.0,0.0
2021-04-17 03:00:00,-1.8,86.0,3.8,1032.9,0.0,0.0
2021-04-17 04:00:00,-2.8,87.0,3.5,1032.9,0.0,0.0
2021-04-17 05:00:00,-2.9,86.0,3.0,1032.9,0.0,0.0
2021-04-17 06:00:00,-3.0,87.0,2.9,1032.8,0.0,0.0
2021-04-17 07:00:00,-1.2,85.0,3.1,1032.8,1.0,0.0
2021-04-17 08:00:00,0.5,82.0,1.1,1033.1,5.0,0.0
2021-04-17 09:00:00,2.2,80.0,1.9,1033.2,0.0,0.0
2021-04-17 10:00:00,3.8,78.0,3.2,1033.3,0.0,0.0
2021-04-17 11:00:00,5.5,73.0,3.9,1033.3,0.0,0.0
2021-04-17 12:00:00,7.1,68.0,4.8,1032.8,0.0,0.0
2021-04-17 13:00:00,8.6,65.0,5.5,1032.3,0.0,0.0
2021-04-17 14:00:00,8.9,60.0,4.7,1032.5,14.0,0.0
2021-04-17 15:00:00,9.9,52.0,6.8,1032.1,0.0,0.0
2021-04-17 16:00:00,10.1,43.0,7.9,1031.5,0.0,0.0
2021-04-17 17:00:00,10.2,41.0,5.9,1031.2,0.0,0.0
2021-04-17 18:00:00,10.2,45.0,1.9,1031.0,0.0,0.0
2021-04-17 19:00:00,9.5,69.0,3.1,1030.7,0.0,0.0
2021-04-17 20:00:00,8.1,76.0,4.1,1030.8,0.0,0.0
2021-04-17 21:00:00,8.1,70.0,4.6,1031.0,0.0,0.0
2021-04-17 22:00:00,6.9,71.0,4.4,1030.8,0.0,0.0
2021-04-17 23:00:00,4.1,79.0,4.7,1030.6,0.0,0.0
2021-04-18 00:00:00,0.3,89.0,4.6,1030.6,0.0,0.0
2021-04-18 01:00:00,-0.5,87.0,3.8,1030.4,0.0,0.0
2021-04-18 02:00:00,-0.6,82.0,5.1,1030.1,0.0,0.0
2021-04-18 03:00:00,-1.4,81.0,4.4,1029.7,0.0,0.0
2021-04-18 04:00:00,-1.1,78.0,4.4,1029.5,0.0,0.0
2021-04-18 05:00:00,-1.5,79.0,5.6,1029.1,0.0,0.0
2021-04-18 06:00:00,-1.3,79.0,5.1,1028.8,0.0,0.0
2021-04-18 07:00:00,1.5,77.0,2.2,1028.6,0.0,0.0
2021-04-18 08:00:00,3.5,76.0,2.3,1028.6,0.0,0.0
2021-04-18 09:00:00,5.3,72.0,2.7,1028.3,0.0,0.0
2021-04-18 10:00:00,7.1,68.0,3.4,1028.1,0.0,0.0
2021-04-18 11:00:00,8.8,65.0,5.2,1027.8,0.0,0.0
2021-04-18 12:00:00,10.3,62.0,7.1,1027.3,0.0,0.0
2021-04-18 13:00:00,11.5,59.0,8.1,1026.9,0.0,0.0
2021-04-18 14:00:00,12.7,55.0,8.4,1027.0,0.0,0.0
2021-04-18 15:00:00,13.6,51.0,9.4,1026.7,0.0,0.0
2021-04-18 16:00:00,14.2,48.0,10.2,1026.3,0.0,0.0
2021-04-18 17:00:00,14.2,46.0,10.3,1025.9,0.0,0.0
2021-04-18 18:00:00,13.9,51.0,10.3,1025.5,0.0,0.0
2021-04-18 19:00:00,12.9,54.0,9.7,1025.4,0.0,0.0
2021-04-18 20:00:00,11.3,61.0,9.5,1025.4,0.0,0.0
2021-04-18 21:00:00,8.8,70.0,6.5,1025.6,0.0,0.0
2021-04-18 22:00:00,5.6,78.0,4.7,1025.6,0.0,0.0
2021-04-18 23:00:00,3.0,84.0,5.5,1025.7,0.0,0.0
2021-04-19 00:00:00,2.5,81.0,4.1,1025.9,0.0,0.0
2021-04-19 01:00:00,2.2,79.0,3.7,1025.9,0.0,0.0
2021-04-19 02:00:00,2.3,80.0,5.1,1026.4,0.0,0.0
2021-04-19 03:00:00,1.0,83.0,4.5,1026.3,0.0,0.0
2021-04-19 04:00:00,1.1,81.0,4.4,1026.2,0.0,0.0
2021-04-19 05:00:00,2.1,77.0,3.8,1026.2,0.0,0.0
2021-04-19 06:00:00,-0.3,85.0,2.6,1026.1,0.0,0.0
2021-04-19 07:00:00,1.4,84.0,0.7,1026.0,0.0,0.0
2021-04-19 08:00:00,3.5,82.0,1.4,1025.9,0.0,0.0
2021-04-19 09:00:00,4.7,81.0,1.8,1025.7,0.0,0.0
2021-04-19 10:00:00,6.3,77.0,2.5,1025.3,16.0,0.0
2021-04-19 11:00:00,8.0,72.0,4.3,1024.9,43.0,0.0
2021-04-19 12:00:00,9.2,66.0,6.5,1024.3,91.0,0.0
2021-04-19 13:00:00,10.4,61.0,5.5,1023.8,97.0,0.0
2021-04-19 14:00:00,11.7,53.0,5.4,1023.6,97.0,0.0
2021-04-19 15:00:00,12.6,48.0,6.1,1023.0,95.0,0.0
2021-04-19 16:00:00,13.1,45.0,5.4,1022.3,81.0,0.0
2021-04-19 17:00:00,13.2,48.0,2.9,1021.7,65.0,0.0
2021-04-19 18:00:00,13.0,55.0,0.8,1021.1,9.0,0.0
2021-04-19 19:00:00,12.1,76.0,2.3,1020.6,1.0,0.0
2021-04-19 20:00:00,10.2,84.0,4.8,1020.2,0.0,0.0
2021-04-19 21:00:00,10.2,77.0,4.8,1019.8,91.0,0.0
2021-04-19 22:00:00,8.8,80.0,3.6,1019.4,52.0,0.0
2021-04-19 23:00:00,5.5,91.0,3.1,1019.2,0.0,0.0
2021-04-20 00:00:00,2.9,93.0,4.9,1018.8,0.0,0.0
2021-04-20 01:00:00,1.5,89.0,6.4,1018.5,4.0,0.0
2021-04-20 02:00:00,3.7,73.0,3.7,1018.6,0.0,0.0
2021-04-20 03:00:00,1.4,79.0,3.8,1018.0,0.0,0.0
2021-04-20 04:00:00,0.5,79.0,4.1,1017.6,16.0,0.0
2021-04-20 05:00:00,1.2,76.0,3.6,1017.0,5.0,0.0
2021-04-20 06:00:00,1.9,73.0,3.3,1016.4,19.0,0.0
2021-04-20 07:00:00,2.4,81.0,1.0,1015.7,26.0,0.0
2021-04-20 08:00:00,4.2,75.0,2.6,1015.1,26.0,0.0
2021-04-20 09:00:00,6.3,74.0,3.9,1014.2,1.0,0.0
2021-04-20 10:00:00,8.6,70.0,5.8,1013.3,3.0,0.0
2021-04-20 11:00:00,10.6,65.0,7.0,1012.2,17.0,0.0
2021-04-20 12:00:00,11.8,60.0,9.0,1011.2,33.0,0.0
2021-04-20 13:00:00,12.4,58.0,8.6,1010.1,29.0,0.0
2021-04-20 14:00:00,13.2,64.0,5.8,1009.8,34.0,0.0
2021-04-20 15:00:00,14.1,63.0,4.9,1008.7,26.0,0.0
2021-04-20 16:00:00,14.5,63.0,4.2,1007.7,40.0,0.0
2021-04-20 17:00:00,13.1,63.0,17.8,1007.4,50.0,0.2
2021-04-20 18:00:00,8.8,76.0,14.3,1007.2,72.0,0.0
2021-04-20 19:00:00,9.3,76.0,13.5,1006.6,97.0,0.0
2021-04-20 20:00:00,7.3,83.0,15.5,1006.8,100.0,0.0
2021-04-20 21:00:00,6.2,87.0,10.3,1006.8,100.0,0.1
2021-04-20 22:00:00,5.6,85.0,15.0,1006.7,98.0,0.2
2021-04-20 23:00:00,4.4,93.0,16.2,1007.1,100.0,0.5
2021-04-21 00:00:00,3.1,99.0,14.8,1007.4,100.0,0.9
2021-04-21 01:00:00,2.3,100.0,13.0,1007.4,100.0,1.0
2021-04-21 02:00:00,2.8,96.0,14.4,1007.0,100.0,0.7
2021-04-21 03:00:00,2.9,98.0,14.1,1006.4,100.0,0.3
2021-04-21 04:00:00,3.0,98.0,13.7,1006.2,100.0,0.2
2021-04-21 05:00:00,2.9,98.0,13.1,1006.1,99.0,0.2
2021-04-21 06:00:00,2.7,99.0,13.3,1006.2,100.0,0.2
2021-04-21 07:00:00,3.0,92.0,13.7,1006.4,97.0,0.3
2021-04-21 08:00:00,3.3,92.0,15.3,1006.8,94.0,0.3
2021-04-21 09:00:00,4.0,91.0,14.8,1006.9,84.0,0.1
2021-04-21 10:00:00,4.7,89.0,16.6,1007.0,84.0,0.1
2021-04-21 11:00:00,5.4,84.0,16.6,1007.2,77.0,0.1
2021-04-21 12:00:00,5.7,76.0,16.6,1007.7,93.0,0.2
2021-04-21 13:00:00,6.2,65.0,15.3,1008.0,98.0,0.0
2021-04-21 14:00:00,5.8,73.0,14.9,1008.5,98.0,0.0
2021-04-21 15:00:00,5.8,64.0,16.7,1009.1,97.0,0.1
2021-04-21 16:00:00,5.6,58.0,18.3,1009.7,86.0,0.0
2021-04-21 17:00:00,5.8,54.0,20.8,1010.7,40.0,0.1
2021-04-21 18:00:00,5.0,55.0,20.0,1011.5,19.0,0.0
2021-04-21 19:00:00,4.3,58.0,19.7,1012.2,80.0,0.0
2021-04-21 20:00:00,3.4,60.0,17.7,1013.0,49.0,0.0
2021-04-21 21:00:00,2.6,62.0,13.0,1013.4,14.0,0.0
2021-04-21 22:00:00,1.9,68.0,11.7,1013.7,45.0,0.0
2021-04-21 23:00:00,1.5,74.0,12.9,1013.9,49.0,0.0
2021-04-22 00:00:00,1.1,80.0,10.2,1013.8,44.0,0.0
2021-04-22 01:00:00,1.1,82.0,12.1,1013.8,56.0,0.1
2021-04-22 02:00:00,1.3,85.0,16.0,1013.4,67.0,0.4
2021-04-22 03:00:00,1.5,85.0,15.5,1013.1,55.0,0.1
2021-04-22 04:00:00,1.2,86.0,15.6,1012.9,38.0,0.1
2021-04-22 05:00:00,1.3,83.0,15.7,1012.8,61.0,0.1
2021-04-22 06:00:00,1.3,83.0,14.7,1012.6,53.0,0.0
2021-04-22 07:00:00,1.7,83.0,17.0,1012.8,80.0,0.1
2021-04-22 08:00:00,2.2,81.0,16.2,1012.8,53.0,0.1
2021-04-22 09:00:00,2.6,76.0,20.4,1013.1,71.0,0.1
2021-04-22 10:00:00,3.0,76.0,20.5,1013.2,55.0,0.1
2021-04-22 11:00:00,3.3,73.0,20.2,1013.4,49.0,0.1
2021-04-22 12:00:00,4.4,68.0,23.8,1013.2,68.0,0.1
2021-04-22 13:00:00,4.3,65.0,30.3,1013.1,54.0,0.4
2021-04-22 14:00:00,4.3,73.0,28.6,1013.4,71.0,0.1
2021-04-22 15:00:00,4.2,74.0,32.8,1013.6,64.0,0.7
2021-04-22 16:00:00,3.9,65.0,36.8,1014.1,70.0,0.4
2021-04-22 17:00:00,3.3,74.0,34.3,1014.7,77.0,0.2
2021-04-22 18:00:00,2.6,76.0,33.4,1015.1,84.0,0.1
2021-04-22 19:00:00,2.3,75.0,32.7,1015.3,78.0,0.0
2021-04-22 20:00:00,2.0,80.0,30.0,1015.6,68.0,0.0
2021-04-22 21:00:00,1.8,79.0,31.2,1016.0,53.0,0.0
2021-04-22 22:00:00,1.6,83.0,31.6,1016.4,81.0,0.1
2021-04-22 23:00:00,2.1,81.0,28.1,1016.6,88.0,0.1
2021-04-23 00:00:00,2.0,81.0,23.5,1017.0,56.0,0.9
2021-04-23 01:00:00,1.9,82.0,16.9,1017.8,53.0,1.3
2021-04-23 02:00:00,1.5,82.0,13.2,1018.6,53.0,0.2
2021-04-23 03:00:00,1.2,80.0,11.4,1019.0,60.0,0.3
2021-04-23 04:00:00,1.0,83.0,13.1,1019.5,68.0,0.7
2021-04-23 05:00:00,1.0,84.0,12.0,1019.9,61.0,0.3
2021-04-23 06:00:00,0.9,84.0,12.1,1020.5,88.0,0.4
2021-04-23 07:00:00,1.3,84.0,12.1,1020.8,89.0,0.1
2021-04-23 08:00:00,1.4,82.0,13.4,1021.2,99.0,0.2
2021-04-23 09:00:00,1.6,82.0,12.7,1021.5,56.0,0.1
2021-04-23 10:00:00,2.4,81.0,14.9,1021.6,52.0,0.1
2021-04-23 11:00:00,3.1,74.0,15.0,1021.8,48.0,0.1
2021-04-23 12:00:00,2.5,77.0,18.8,1022.3,89.0,0.1
2021-04-23 13:00:00,3.3,72.0,19.9,1022.4,62.0,0.1
2021-04-23 14:00:00,3.8,60.0,22.9,1022.5,49.0,0.1
2021-04-23 15:00:00,3.8,58.0,24.8,1022.8,44.0,0.0
2021-04-23 16:00:00,3.6,56.0,23.7,1023.2,46.0,0.1
2021-04-23 17:00:00,3.3,57.0,20.9,1023.7,59.0,0.0
2021-04-23 18:00:00,2.8,63.0,19.6,1024.1,44.0,0.0
2021-04-23 19:00:00,2.3,66.0,15.8,1024.4,39.0,0.0
2021-04-23 20:00:00,1.7,70.0,16.4,1024.7,46.0,0.0
2021-04-23 21:00:00,0.9,79.0,16.3,1025.2,56.0,0.0
2021-04-23 22:00:00,0.7,81.0,16.0,1025.5,52.0,0.4
2021-04-23 23:00:00,0.9,78.0,14.3,1025.6,54.0,0.4
2021-04-24 00:00:00,0.7,79.0,15.7,1025.6,54.0,0.1
2021-04-24 01:00:00,0.5,79.0,15.3,1025.7,34.0,0.0
2021-04-24 02:00:00,0.7,82.0,12.9,1025.5,52.0,0.0
2021-04-24 03:00:00,0.3,83.0,15.0,1025.6,53.0,0.5
2021-04-24 04:00:00,0.3,82.0,14.3,1025.4,66.0,0.8
2021-04-24 05:00:00,0.3,81.0,15.0,1025.3,60.0,0.2
2021-04-24 06:00:00,0.1,84.0,14.1,1025.4,54.0,0.0
2021-04-24 07:00:00,0.4,83.0,15.0,1025.5,73.0,0.1
2021-04-24 08:00:00,0.9,80.0,15.4,1025.7,57.0,0.1
2021-04-24 09:00:00,1.3,80.0,15.0,1025.7,56.0,0.1
2021-04-24 10:00:00,1.6,76.0,16.5,1025.9,63.0,0.1
2021-04-24 11:00:00,1.8,72.0,15.4,1025.9,75.0,0.1
2021-04-24 12:00:00,2.0,71.0,16.6,1025.9,92.0,0.1
2021-04-24 13:00:00,2.4,70.0,14.3,1025.9,55.0,0.0
2021-04-24 14:00:00,3.8,63.0,16.5,1025.9,52.0,0.0
2021-04-24 15:00:00,4.0,65.0,16.4,1026.0,69.0,0.3
2021-04-24 16:00:00,3.9,72.0,16.6,1026.0,48.0,0.0
2021-04-24 17:00:00,4.1,68.0,16.6,1026.1,36.0,0.0
2021-04-24 18:00:00,3.8,63.0,16.6,1026.3,41.0,0.0
2021-04-24 19:00:00,3.4,61.0,16.2,1026.5,47.0,0.0
2021-04-24 20:00:00,2.6,70.0,15.0,1026.7,28.0,0.0
2021-04-24 21:00:00,1.7,74.0,13.7,1027.1,36.0,0.0
2021-04-24 22:00:00,1.0,77.0,11.3,1027.5,53.0,0.0
2021-04-24 23:00:00,0.8,79.0,11.5,1027.8,72.0,0.0
2021-04-25 00:00:00,0.6,81.0,10.4,1027.9,40.0,0.0
2021-04-25 01:00:00,0.1,84.0,9.6,1028.2,25.0,0.0
2021-04-25 02:00:00,0.8,78.0,13.1,1028.1,10.0,0.0
2021-04-25 03:00:00,0.9,76.0,11.1,1028.2,50.0,0.0
2021-04-25 04:00:00,0.6,77.0,11.1,1028.1,39.0,0.0
2021-04-25 05:00:00,0.4,79.0,10.4,1028.1,45.0,0.0
2021-04-25 06:00:00,0.3,81.0,10.0,1028.2,61.0,0.0
2021-04-25 07:00:00,1.1,80.0,9.5,1028.3,86.0,0.1
2021-04-25 08:00:00,1.6,75.0,10.7,1028.5,90.0,0.0
2021-04-25 09:00:00,2.1,73.0,12.1,1028.4,96.0,0.0
2021-04-25 10:00:00,2.6,70.0,12.6,1028.4,69.0,0.0
2021-04-25 11:00:00,3.2,66.0,12.3,1027.9,63.0,0.0
2021-04-25 12:00:00,3.9,58.0,15.0,1027.5,61.0,0.3
2021-04-25 13:00:00,4.4,55.0,19.5,1027.3,46.0,0.3
2021-04-25 14:00:00,5.1,49.0,19.3,1027.2,46.0,0.3
2021-04-25 15:00:00,4.5,53.0,21.4,1027.3,79.0,0.1
2021-04-25 16:00:00,4.2,53.0,19.1,1027.0,75.0,0.0
2021-04-25 17:00:00,4.2,57.0,19.9,1026.7,64.0,0.0
2021-04-25 18:00:00,4.0,59.0,18.4,1026.4,56.0,0.1
2021-04-25 19:00:00,3.4,64.0,16.3,1026.4,61.0,0.0
2021-04-25 20:00:00,2.9,69.0,13.5,1026.3,68.0,0.0
2021-04-25 21:00:00,2.2,73.0,11.7,1026.3,72.0,0.0
2021-04-25 22:00:00,1.4,79.0,8.8,1026.2,47.0,0.0
2021-04-25 23:00:00,0.8,84.0,6.9,1026.2,36.0,0.0
2021-04-26 00:00:00,-0.1,86.0,4.5,1026.0,32.0,0.0
2021-04-26 01:00:00,-1.2,89.0,4.7,1026.1,31.0,0.0
2021-04-26 02:00:00,-1.0,91.0,6.8,1025.8,40.0,0.0
2021-04-26 03:00:00,0.7,89.0,5.2,1025.6,84.0,0.0
2021-04-26 04:00:00,0.7,89.0,6.4,1025.2,72.0,0.0
2021-04-26 05:00:00,0.2,89.0,7.1,1024.9,23.0,0.0
2021-04-26 06:00:00,-0.3,90.0,7.8,1024.8,8.0,0.0
2021-04-26 07:00:00,0.4,89.0,8.5,1024.7,5.0,0.0
2021-04-26 08:00:00,1.5,85.0,7.6,1024.7,14.0,0.0
2021-04-26 09:00:00,2.5,79.0,5.6,1024.3,41.0,0.0
2021-04-26 10:00:00,3.3,66.0,3.1,1023.8,65.0,0.0
2021-04-26 11:00:00,4.0,60.0,1.5,1023.3,80.0,0.0
2021-04-26 12:00:00,4.2,56.0,2.3,1023.0,95.0,0.0
2021-04-26 13:00:00,4.4,56.0,2.7,1022.7,90.0,0.0
2021-04-26 14:00:00,4.7,54.0,7.7,1022.4,96.0,0.0
2021-04-26 15:00:00,5.2,53.0,7.9,1021.8,99.0,0.0
2021-04-26 16:00:00,5.3,53.0,6.9,1021.3,98.0,0.0
2021-04-26 17:00:00,5.3,54.0,6.9,1020.8,99.0,0.0
2021-04-26 18:00:00,5.0,55.0,4.1,1020.3,100.0,0.0
2021-04-26 19:00:00,4.9,54.0,6.9,1019.9,99.0,0.0
2021-04-26 20:00:00,4.2,63.0,11.4,1020.0,99.0,0.0
2021-04-26 21:00:00,3.7,69.0,10.7,1020.0,99.0,0.0
2021-04-26 22:00:00,3.0,74.0,7.9,1020.0,99.0,0.0
2021-04-26 23:00:00,2.7,79.0,5.6,1019.9,99.0,0.0
2021-04-27 00:00:00,2.4,85.0,5.8,1020.0,100.0,0.0
2021-04-27 01:00:00,2.2,88.0,5.2,1020.1,100.0,0.1
2021-04-27 02:00:00,1.5,86.0,4.8,1019.9,98.0,0.1
2021-04-27 03:00:00,0.6,90.0,4.6,1019.9,89.0,0.1
2021-04-27 04:00:00,0.7,89.0,4.1,1019.7,83.0,0.1
2021-04-27 05:00:00,0.6,90.0,4.2,1019.6,55.0,0.1
2021-04-27 06:00:00,1.1,87.0,4.0,1019.7,23.0,0.0
2021-04-27 07:00:00,2.3,84.0,1.3,1019.7,11.0,0.0
2021-04-27 08:00:00,2.8,80.0,1.1,1019.9,21.0,0.0
2021-04-27 09:00:00,3.4,75.0,0.4,1020.0,17.0,0.0
2021-04-27 10:00:00,4.2,65.0,2.2,1019.7,31.0,0.0
2021-04-27 11:00:00,4.9,58.0,5.7,1019.4,59.0,0.1
2021-04-27 12:00:00,4.9,60.0,8.7,1019.2,61.0,0.1
2021-04-27 13:00:00,5.2,59.0,9.8,1018.9,64.0,0.2
2021-04-27 14:00:00,5.7,55.0,9.9,1018.8,44.0,0.1
2021-04-27 15:00:00,6.1,53.0,11.4,1018.3,85.0,0.0
2021-04-27 16:00:00,5.8,55.0,16.3,1018.1,63.0,0.0
2021-04-27 17:00:00,5.7,53.0,16.1,1017.6,49.0,0.0
2021-04-27 18:00:00,5.6,52.0,14.3,1017.2,86.0,0.0
2021-04-27 19:00:00,5.1,54.0,13.3,1016.8,96.0,0.0
2021-04-27 20:00:00,4.3,59.0,12.7,1016.7,94.0,0.0
2021-04-27 21:00:00,3.3,66.0,11.6,1016.6,86.0,0.0
2021-04-27 22:00:00,2.3,76.0,9.5,1016.7,79.0,0.0
2021-04-27 23:00:00,1.3,84.0,6.3,1016.6,95.0,0.0
2021-04-28 00:00:00,1.2,86.0,5.4,1016.5,89.0,0.0
2021-04-28 01:00:00,0.8,82.0,5.6,1016.5,94.0,0.3
2021-04-28 02:00:00,-0.1,90.0,5.6,1016.1,99.0,0.1
2021-04-28 03:00:00,-0.2,90.0,4.1,1015.8,97.0,0.0
2021-04-28 04:00:00,-0.4,88.0,3.8,1015.4,78.0,0.0
2021-04-28 05:00:00,-0.7,86.0,5.1,1015.1,84.0,0.0
2021-04-28 06:00:00,-0.3,85.0,7.7,1015.0,87.0,0.0
2021-04-28 07:00:00,0.5,83.0,7.1,1014.8,90.0,0.0
2021-04-28 08:00:00,1.8,78.0,5.9,1015.1,90.0,0.0
2021-04-28 09:00:00,2.9,69.0,4.3,1014.8,91.0,0.0
2021-04-28 10:00:00,3.6,62.0,4.0,1014.6,81.0,0.0
2021-04-28 11:00:00,4.2,57.0,3.8,1014.4,66.0,0.1
2021-04-28 12:00:00,4.8,57.0,4.2,1014.3,39.0,0.1
2021-04-28 13:00:00,5.3,57.0,4.2,1014.1,14.0,0.0
2021-04-28 14:00:00,5.5,47.0,4.1,1014.1,28.0,0.0
2021-04-28 15:00:00,4.9,53.0,12.6,1014.2,97.0,0.0
2021-04-28 16:00:00,3.2,72.0,11.2,1014.5,100.0,0.1
2021-04-28 17:00:00,3.9,75.0,3.9,1014.2,99.0,0.0
2021-04-28 18:00:00,4.1,78.0,5.1,1014.1,85.0,0.0
2021-04-28 19:00:00,3.7,76.0,4.4,1014.1,60.0,0.0
2021-04-28 20:00:00,3.2,77.0,2.2,1014.2,81.0,0.0
2021-04-28 21:00:00,3.0,77.0,0.8,1014.3,94.0,0.0
2021-04-28 22:00:00,3.1,76.0,2.6,1014.6,97.0,0.0
2021-04-28 23:00:00,0.8,85.0,4.4,1014.8,94.0,0.0
2021-04-29 00:00:00,-0.1,86.0,5.0,1014.9,67.0,0.0
2021-04-29 01:00:00,-1.0,87.0,5.8,1015.1,55.0,0.0
2021-04-29 02:00:00,1.4,81.0,1.5,1015.4,58.0,0.0
2021-04-29 03:00:00,0.3,85.0,1.1,1015.4,70.0,0.0
2021-04-29 04:00:00,-1.4,89.0,2.9,1015.4,70.0,0.0
2021-04-29 05:00:00,-1.2,87.0,3.4,1015.3,65.0,0.1
2021-04-29 06:00:00,-0.8,86.0,5.2,1015.2,56.0,0.0
2021-04-29 07:00:00,0.4,85.0,4.8,1015.4,75.0,0.0
2021-04-29 08:00:00,1.6,80.0,4.6,1015.8,88.0,0.0
2021-04-29 09:00:00,2.5,76.0,3.0,1015.7,97.0,0.0
2021-04-29 10:00:00,3.2,70.0,2.8,1015.8,74.0,0.0
2021-04-29 11:00:00,4.2,62.0,3.3,1015.8,10.0,0.0
2021-04-29 12:00:00,4.8,56.0,4.1,1015.7,13.0,0.0
2021-04-29 13:00:00,5.5,52.0,5.1,1015.5,27.0,0.0
2021-04-29 14:00:00,5.7,45.0,6.0,1015.7,35.0,0.0
2021-04-29 15:00:00,5.5,55.0,12.0,1015.7,48.0,0.0
2021-04-29 16:00:00,5.2,58.0,9.7,1015.6,54.0,0.1
2021-04-29 17:00:00,5.6,56.0,8.7,1015.4,50.0,0.0
2021-04-29 18:00:00,5.5,56.0,8.7,1015.0,19.0,0.0
2021-04-29 19:00:00,5.3,54.0,10.1,1014.7,53.0,0.0
2021-04-29 20:00:00,4.4,63.0,13.2,1014.9,17.0,0.0
2021-04-29 21:00:00,3.1,70.0,12.7,1015.1,2.0,0.0
2021-04-29 22:00:00,2.1,79.0,10.7,1015.4,0.0,0.0
2021-04-29 23:00:00,1.4,85.0,7.5,1015.6,0.0,0.0
2021-04-30 00:00:00,-0.4,87.0,4.5,1015.9,16.0,0.0
2021-04-30 01:00:00,-0.5,87.0,4.4,1015.7,59.0,0.0
2021-04-30 02:00:00,0.4,88.0,6.0,1015.4,61.0,0.0
2021-04-30 03:00:00,0.4,88.0,8.3,1015.2,87.0,0.0
2021-04-30 04:00:00,0.0,89.0,8.4,1015.1,97.0,0.0
2021-04-30 05:00:00,0.4,88.0,9.4,1015.0,98.0,0.3
2021-04-30 06:00:00,1.1,85.0,9.1,1014.8,99.0,0.4
2021-04-30 07:00:00,1.8,87.0,9.5,1014.5,97.0,0.1
2021-04-30 08:00:00,2.4,84.0,11.2,1014.6,86.0,0.0
2021-04-30 09:00:00,2.9,82.0,12.3,1014.6,94.0,0.1
2021-04-30 10:00:00,2.9,82.0,12.9,1014.7,96.0,0.1
2021-04-30 11:00:00,3.6,77.0,11.4,1014.8,91.0,0.0
2021-04-30 12:00:00,4.1,75.0,13.7,1014.5,92.0,0.1
2021-04-30 13:00:00,4.5,71.0,15.6,1014.3,82.0,0.4
2021-04-30 14:00:00,4.2,69.0,14.6,1014.5,62.0,0.2
2021-04-30 15:00:00,4.6,65.0,15.5,1014.5,66.0,0.1
2021-04-30 16:00:00,4.7,65.0,16.6,1014.3,71.0,0.2
2021-04-30 17:00:00,4.6,67.0,16.3,1014.2,54.0,0.0
2021-04-30 18:00:00,4.4,67.0,15.2,1014.2,50.0,0.0
2021-04-30 19:00:00,4.1,69.0,14.1,1014.1,45.0,0.0
2021-04-30 20:00:00,3.6,73.0,12.2,1014.2,41.0,0.0
2021-04-30 21:00:00,2.8,78.0,10.9,1014.5,45.0,0.0
2021-04-30 22:00:00,2.2,83.0,10.0,1014.7,54.0,0.0
2021-04-30 23:00:00,1.8,87.0,8.6,1014.9,52.0,0.0
2021-05-01 00:00:00,1.4,90.0,8.7,1015.0,58.0,0.1
2021-05-01 01:00:00,1.1,92.0,8.3,1015.2,67.0,0.2
2021-05-01 02:00:00,0.8,87.0,6.2,1015.3,97.0,0.3
2021-05-01 03:00:00,0.9,87.0,5.8,1015.3,87.0,0.3
2021-05-01 04:00:00,0.9,88.0,6.3,1015.4,98.0,0.2
2021-05-01 05:00:00,1.0,92.0,6.2,1015.4,98.0,0.5
2021-05-01 06:00:00,1.1,89.0,5.2,1015.3,98.0,0.4
2021-05-01 07:00:00,1.3,86.0,3.4,1015.3,100.0,0.3
2021-05-01 08:00:00,1.6,88.0,3.2,1015.5,96.0,0.3
2021-05-01 09:00:00,2.0,84.0,2.6,1015.6,93.0,0.2
2021-05-01 10:00:00,2.8,74.0,1.6,1015.8,84.0,0.1
2021-05-01 11:00:00,3.4,68.0,2.4,1016.1,54.0,0.1
2021-05-01 12:00:00,4.4,58.0,5.2,1015.8,56.0,0.1
2021-05-01 13:00:00,5.3,55.0,7.1,1015.6,60.0,0.1
2021-05-01 14:00:00,4.9,55.0,5.9,1015.9,63.0,0.0
2021-05-01 15:00:00,5.5,56.0,8.4,1015.8,45.0,0.0
2021-05-01 16:00:00,5.5,56.0,8.8,1015.6,52.0,0.2
2021-05-01 17:00:00,5.4,55.0,8.9,1015.4,50.0,0.1
2021-05-01 18:00:00,5.4,55.0,7.4,1015.1,42.0,0.2
2021-05-01 19:00:00,5.3,55.0,6.1,1014.9,14.0,0.0
2021-05-01 20:00:00,4.7,62.0,7.2,1014.8,7.0,0.0
2021-05-01 21:00:00,3.5,69.0,10.1,1015.2,8.0,0.0
2021-05-01 22:00:00,2.4,77.0,10.4,1015.4,6.0,0.0
2021-05-01 23:00:00,1.7,82.0,6.5,1015.7,5.0,0.0
2021-05-02 00:00:00,-0.4,88.0,5.1,1015.7,6.0,0.0
2021-05-02 01:00:00,-1.1,89.0,4.6,1015.7,2.0,0.0
2021-05-02 02:00:00,-1.1,90.0,6.9,1015.7,1.0,0.0
2021-05-02 03:00:00,-1.0,88.0,4.3,1015.4,2.0,0.0
2021-05-02 04:00:00,-0.9,87.0,5.0,1015.2,1.0,0.0
2021-05-02 05:00:00,-1.8,86.0,4.8,1014.9,1.0,0.0
2021-05-02 06:00:00,-0.8,85.0,6.1,1014.7,0.0,0.0
2021-05-02 07:00:00,0.9,84.0,5.6,1014.7,0.0,0.0
2021-05-02 08:00:00,2.2,77.0,5.2,1014.8,4.0,0.0
2021-05-02 09:00:00,3.3,70.0,4.3,1014.8,17.0,0.0
2021-05-02 10:00:00,4.2,63.0,4.0,1014.7,29.0,0.0
2021-05-02 11:00:00,5.1,58.0,5.5,1014.5,25.0,0.0
2021-05-02 12:00:00,5.7,53.0,7.1,1014.2,48.0,0.0
2021-05-02 13:00:00,5.7,56.0,9.7,1014.1,64.0,0.0
2021-05-02 14:00:00,5.4,52.0,7.6,1014.5,80.0,0.0
2021-05-02 15:00:00,6.0,50.0,5.6,1014.2,41.0,0.0
2021-05-02 16:00:00,6.5,46.0,8.3,1013.8,76.0,0.0
2021-05-02 17:00:00,6.3,47.0,11.8,1013.5,86.0,0.0
2021-05-02 18:00:00,5.5,49.0,12.5,1013.5,80.0,0.0
2021-05-02 19:00:00,5.1,53.0,10.4,1013.0,76.0,0.0
2021-05-02 20:00:00,4.5,60.0,9.5,1013.1,85.0,0.0
2021-05-02 21:00:00,3.6,65.0,7.3,1013.3,91.0,0.0
2021-05-02 22:00:00,2.1,71.0,5.2,1013.3,91.0,0.0
2021-05-02 23:00:00,0.4,80.0,5.4,1013.3,94.0,0.0
2021-05-03 00:00:00,1.4,75.0,4.7,1013.3,91.0,0.0
2021-05-03 01:00:00,1.5,75.0,4.3,1013.0,88.0,0.0
2021-05-03 02:00:00,1.5,83.0,5.1,1012.9,85.0,0.0
2021-05-03 03:00:00,1.8,81.0,4.7,1012.6,99.0,0.0
2021-05-03 04:00:00,1.4,83.0,5.1,1012.3,97.0,0.0
2021-05-03 05:00:00,0.9,83.0,5.8,1012.0,96.0,0.0
2021-05-03 06:00:00,0.9,83.0,7.6,1011.6,96.0,0.0
2021-05-03 07:00:00,1.7,80.0,8.0,1011.4,96.0,0.0
2021-05-03 08:00:00,2.5,74.0,9.4,1011.2,96.0,0.0
2021-05-03 09:00:00,3.6,70.0,9.5,1011.0,96.0,0.0
2021-05-03 10:00:00,4.8,64.0,9.6,1010.6,96.0,0.0
2021-05-03 11:00:00,5.8,55.0,10.0,1010.0,98.0,0.1
2021-05-03 12:00:00,6.1,56.0,11.5,1009.5,99.0,0.1
2021-05-03 13:00:00,6.5,53.0,11.8,1009.0,99.0,0.2
2021-05-03 14:00:00,5.8,54.0,9.7,1008.8,99.0,0.1
2021-05-03 15:00:00,6.2,53.0,9.8,1008.5,99.0,0.0
2021-05-03 16:00:00,6.5,51.0,10.9,1007.9,100.0,0.0
2021-05-03 17:00:00,6.7,50.0,10.4,1007.4,99.0,0.0
2021-05-03 18:00:00,6.8,48.0,8.5,1006.9,100.0,0.0
2021-05-03 19:00:00,6.8,51.0,9.4,1006.2,100.0,0.0
2021-05-03 20:00:00,6.2,54.0,10.9,1006.0,100.0,0.0
2021-05-03 21:00:00,5.4,57.0,9.6,1005.9,99.0,0.0
2021-05-03 22:00:00,4.6,64.0,8.2,1005.5,99.0,0.0
2021-05-03 23:00:00,4.1,67.0,8.0,1005.3,100.0,0.0
2021-05-04 00:00:00,3.7,70.0,8.8,1005.0,99.0,0.0
2021-05-04 01:00:00,2.9,75.0,9.0,1004.6,99.0,0.0
2021-05-04 02:00:00,2.2,77.0,8.1,1004.5,96.0,0.0
2021-05-04 03:00:00,2.0,80.0,9.3,1004.0,95.0,0.0
2021-05-04 04:00:00,1.4,83.0,8.6,1003.5,95.0,0.0
2021-05-04 05:00:00,0.4,87.0,7.6,1003.0,96.0,0.0
2021-05-04 06:00:00,0.5,86.0,8.0,1002.7,94.0,0.0
2021-05-04 07:00:00,1.9,83.0,8.7,1002.3,98.0,0.0
2021-05-04 08:00:00,3.0,77.0,8.6,1002.1,97.0,0.0
2021-05-04 09:00:00,3.7,75.0,9.5,1001.7,98.0,0.1
2021-05-04 10:00:00,4.4,76.0,11.0,1001.5,98.0,0.6
2021-05-04 11:00:00,4.9,76.0,12.6,1001.3,97.0,0.1
2021-05-04 12:00:00,6.6,70.0,14.8,1000.6,91.0,0.0
2021-05-04 13:00:00,8.2,64.0,15.3,999.9,96.0,0.0
2021-05-04 14:00:00,7.3,72.0,18.7,1000.1,100.0,0.1
2021-05-04 15:00:00,9.0,56.0,16.9,999.7,97.0,0.1
2021-05-04 16:00:00,8.8,53.0,18.8,999.6,99.0,0.0
2021-05-04 17:00:00,8.0,52.0,18.3,999.6,100.0,0.0
2021-05-04 18:00:00,7.6,53.0,17.8,999.5,100.0,0.0
2021-05-04 19:00:00,7.1,62.0,15.7,999.3,94.0,0.2
2021-05-04 20:00:00,6.6,62.0,15.5,999.4,96.0,0.0
2021-05-04 21:00:00,6.0,61.0,14.8,999.4,99.0,0.0
2021-05-04 22:00:00,5.1,63.0,13.8,999.5,98.0,0.0
2021-05-04 23:00:00,4.3,68.0,13.0,999.7,99.0,0.0
2021-05-05 00:00:00,4.0,70.0,13.2,999.7,100.0,0.0
2021-05-05 01:00:00,4.2,65.0,13.4,999.8,99.0,0.1
2021-05-05 02:00:00,4.7,54.0,14.3,1000.0,100.0,0.1
2021-05-05 03:00:00,4.2,51.0,14.5,1000.0,98.0,0.0
2021-05-05 04:00:00,3.6,54.0,15.8,1000.2,99.0,0.0
2021-05-05 05:00:00,2.7,61.0,17.0,1000.0,95.0,0.0
2021-05-05 06:00:00,2.5,65.0,16.3,999.8,50.0,0.0
2021-05-05 07:00:00,3.0,64.0,15.6,1000.0,47.0,0.0
2021-05-05 08:00:00,4.2,59.0,15.4,999.8,73.0,0.0
2021-05-05 09:00:00,5.6,54.0,16.9,999.7,86.0,0.0
2021-05-05 10:00:00,6.9,50.0,18.9,999.6,87.0,0.0
2021-05-05 11:00:00,7.8,48.0,20.2,999.5,86.0,0.0
2021-05-05 12:00:00,8.4,44.0,22.0,999.4,77.0,0.0
2021-05-05 13:00:00,8.8,41.0,20.2,999.4,84.0,0.0
2021-05-05 14:00:00,8.5,40.0,20.5,1000.0,67.0,0.1
2021-05-05 15:00:00,9.1,38.0,20.6,999.9,68.0,0.0
2021-05-05 16:00:00,9.0,38.0,19.6,999.9,90.0,0.0
2021-05-05 17:00:00,8.9,39.0,18.9,999.9,91.0,0.0
2021-05-05 18:00:00,8.3,41.0,18.7,999.8,83.0,0.0
2021-05-05 19:00:00,7.6,43.0,18.3,999.8,64.0,0.0
2021-05-05 20:00:00,6.8,45.0,15.9,1000.0,57.0,0.0
2021-05-05 21:00:00,5.6,49.0,13.0,1000.1,54.0,0.0
2021-05-05 22:00:00,4.1,58.0,12.4,1000.3,33.0,0.0
2021-05-05 23:00:00,3.0,64.0,12.8,1000.5,33.0,0.0
2021-05-06 00:00:00,1.7,66.0,11.9,1000.7,61.0,0.0
2021-05-06 01:00:00,0.8,61.0,10.5,1000.9,67.0,0.0
2021-05-06 02:00:00,0.3,66.0,9.0,1001.2,80.0,0.0
2021-05-06 03:00:00,-0.1,63.0,8.3,1001.3,50.0,0.0
2021-05-06 04:00:00,-0.7,63.0,7.6,1001.5,53.0,0.0
2021-05-06 05:00:00,-1.0,65.0,7.6,1001.6,45.0,0.0
2021-05-06 06:00:00,-0.4,68.0,10.5,1001.7,52.0,0.0
2021-05-06 07:00:00,1.2,67.0,12.1,1001.8,50.0,0.0
2021-05-06 08:00:00,2.6,58.0,13.3,1001.8,35.0,0.0
2021-05-06 09:00:00,3.4,53.0,13.4,1001.6,43.0,0.0
2021-05-06 10:00:00,4.4,49.0,13.2,1001.4,58.0,0.0
2021-05-06 11:00:00,5.3,45.0,13.8,1001.3,69.0,0.0
2021-05-06 12:00:00,6.0,41.0,14.6,1001.1,85.0,0.0
2021-05-06 13:00:00,6.3,41.0,15.3,1001.0,88.0,0.0
2021-05-06 14:00:00,6.3,41.0,15.3,1001.5,93.0,0.0
2021-05-06 15:00:00,6.5,42.0,15.0,1001.5,98.0,0.0
2021-05-06 16:00:00,6.7,41.0,14.4,1001.5,97.0,0.0
2021-05-06 17:00:00,6.6,40.0,14.5,1001.4,95.0,0.0
2021-05-06 18:00:00,6.4,40.0,15.3,1001.3,82.0,0.0
2021-05-06 19:00:00,6.1,41.0,14.5,1001.4,80.0,0.0
2021-05-06 20:00:00,5.6,46.0,12.5,1001.6,83.0,0.0
2021-05-06 21:00:00,4.6,51.0,9.7,1001.9,25.0,0.0
2021-05-06 22:00:00,3.0,60.0,5.9,1002.0,46.0,0.0
2021-05-06 23:00:00,0.7,66.0,4.8,1002.4,77.0,0.0
2021-05-07 00:00:00,-0.6,74.0,4.3,1002.6,66.0,0.0
2021-05-07 01:00:00,-2.1,80.0,4.0,1002.6,19.0,0.0
2021-05-07 02:00:00,-3.5,83.0,5.4,1003.2,16.0,0.0
2021-05-07 03:00:00,-2.7,80.0,5.5,1003.2,3.0,0.0
2021-05-07 04:00:00,-2.7,77.0,6.0,1003.3,0.0,0.0
2021-05-07 05:00:00,-2.8,77.0,5.2,1003.4,1.0,0.0
2021-05-07 06:00:00,-1.6,74.0,5.7,1003.6,10.0,0.0
2021-05-07 07:00:00,0.0,71.0,4.9,1003.8,35.0,0.0
2021-05-07 08:00:00,1.8,65.0,3.7,1004.0,45.0,0.0
2021-05-07 09:00:00,3.7,57.0,3.3,1004.1,49.0,0.0
2021-05-07 10:00:00,5.1,50.0,2.3,1004.1,36.0,0.0
2021-05-07 11:00:00,6.2,43.0,3.6,1004.2,25.0,0.0
2021-05-07 12:00:00,7.1,40.0,6.0,1004.1,16.0,0.0
2021-05-07 13:00:00,7.4,40.0,9.4,1004.0,27.0,0.0
2021-05-07 14:00:00,6.4,54.0,14.5,1004.5,28.0,0.0
2021-05-07 15:00:00,5.5,68.0,14.0,1004.9,73.0,0.3
2021-05-07 16:00:00,5.6,68.0,14.7,1005.0,61.0,0.0
2021-05-07 17:00:00,5.5,66.0,16.3,1005.1,45.0,0.0
2021-05-07 18:00:00,5.3,65.0,16.1,1005.1,29.0,0.0
2021-05-07 19:00:00,5.2,63.0,14.8,1005.1,23.0,0.0
2021-05-07 20:00:00,4.9,63.0,12.7,1005.5,20.0,0.0
2021-05-07 21:00:00,4.1,68.0,10.6,1005.9,19.0,0.0
2021-05-07 22:00:00,3.0,75.0,7.8,1006.1,16.0,0.0
2021-05-07 23:00:00,2.4,80.0,9.0,1006.3,20.0,0.0
2021-05-08 00:00:00,2.0,83.0,10.2,1006.6,27.0,0.0
2021-05-08 01:00:00,1.5,87.0,10.2,1006.8,42.0,0.1
2021-05-08 02:00:00,1.5,85.0,8.6,1006.8,35.0,0.1
2021-05-08 03:00:00,1.3,85.0,8.9,1006.7,42.0,0.0
2021-05-08 04:00:00,1.1,85.0,8.7,1006.8,36.0,0.1
2021-05-08 05:00:00,0.9,84.0,8.7,1006.8,38.0,0.1
2021-05-08 06:00:00,1.3,81.0,8.7,1007.0,31.0,0.0
2021-05-08 07:00:00,2.2,77.0,7.9,1007.1,30.0,0.1
2021-05-08 08:00:00,3.5,73.0,7.3,1007.2,32.0,0.1
2021-05-08 09:00:00,4.5,64.0,9.0,1007.3,44.0,0.1
2021-05-08 10:00:00,5.4,60.0,8.0,1007.5,41.0,0.2
2021-05-08 11:00:00,6.1,62.0,6.8,1007.6,54.0,0.0
2021-05-08 12:00:00,6.3,65.0,8.7,1007.7,59.0,0.0
2021-05-08 13:00:00,5.6,69.0,10.3,1007.9,83.0,0.0
2021-05-08 14:00:00,5.2,65.0,8.7,1007.9,83.0,0.0
2021-05-08 15:00:00,6.7,57.0,7.3,1007.8,97.0,0.0
2021-05-08 16:00:00,6.7,55.0,7.0,1007.7,92.0,0.1
2021-05-08 17:00:00,6.1,59.0,7.6,1007.8,90.0,0.0
2021-05-08 18:00:00,6.5,58.0,5.6,1007.6,82.0,0.0
2021-05-08 19:00:00,6.5,57.0,4.5,1007.5,55.0,0.1
2021-05-08 20:00:00,6.1,61.0,2.5,1007.7,52.0,0.0
2021-05-08 21:00:00,4.6,77.0,4.9,1007.9,74.0,0.0
2021-05-08 22:00:00,3.5,86.0,5.6,1007.8,65.0,0.0
2021-05-08 23:00:00,1.4,93.0,4.2,1007.7,22.0,0.0
2021-05-09 00:00:00,-0.5,94.0,3.8,1007.7,97.0,0.0
2021-05-09 01:00:00,-1.2,93.0,2.6,1007.6,98.0,0.0
2021-05-09 02:00:00,-1.3,88.0,6.4,1007.3,100.0,0.0
2021-05-09 03:00:00,-0.3,84.0,4.2,1006.7,100.0,0.0
2021-05-09 04:00:00,-0.2,81.0,4.5,1006.3,99.0,0.0
2021-05-09 05:00:00,0.0,79.0,5.8,1005.8,98.0,0.0
2021-05-09 06:00:00,0.7,78.0,8.2,1005.3,88.0,0.0
2021-05-09 07:00:00,2.0,74.0,9.1,1004.7,90.0,0.0
2021-05-09 08:00:00,3.8,65.0,11.0,1004.2,96.0,0.0
2021-05-09 09:00:00,5.4,58.0,12.0,1003.5,99.0,0.0
2021-05-09 10:00:00,7.3,51.0,13.1,1002.9,100.0,0.0
2021-05-09 11:00:00,8.6,47.0,12.6,1002.0,100.0,0.0
2021-05-09 12:00:00,9.4,48.0,13.4,1001.3,98.0,0.0
2021-05-09 13:00:00,10.3,44.0,13.5,1000.7,96.0,0.0
2021-05-09 14:00:00,9.6,48.0,16.8,1000.2,99.0,0.0
2021-05-09 15:00:00,10.3,46.0,17.7,1000.0,97.0,0.0
2021-05-09 16:00:00,10.5,46.0,17.4,999.3,100.0,0.0
2021-05-09 17:00:00,11.1,45.0,18.9,998.9,96.0,0.0
2021-05-09 18:00:00,10.4,48.0,18.2,998.8,96.0,0.0
2021-05-09 19:00:00,9.8,53.0,14.8,998.6,78.0,0.0
2021-05-09 20:00:00,9.2,58.0,13.3,998.6,73.0,0.0
2021-05-09 21:00:00,8.0,61.0,11.5,998.7,97.0,0.0
2021-05-09 22:00:00,6.6,65.0,11.1,998.9,98.0,0.0
2021-05-09 23:00:00,5.5,69.0,9.2,999.2,97.0,0.0
2021-05-10 00:00:00,5.0,72.0,7.7,999.1,92.0,0.0
2021-05-10 01:00:00,4.8,73.0,6.6,999.0,94.0,0.0
2021-05-10 02:00:00,4.3,77.0,5.8,998.9,100.0,0.0
2021-05-10 03:00:00,4.7,76.0,5.8,999.0,100.0,0.0
2021-05-10 04:00:00,5.0,76.0,6.6,999.2,100.0,0.0
2021-05-10 05:00:00,4.9,77.0,7.0,999.2,100.0,0.0
2021-05-10 06:00:00,5.4,79.0,5.9,999.6,96.0,0.0
2021-05-10 07:00:00,6.4,79.0,5.1,1000.1,89.0,0.0
2021-05-10 08:00:00,8.0,68.0,2.5,1000.6,42.0,0.0
2021-05-10 09:00:00,9.1,66.0,0.7,1001.1,0.0,0.0
2021-05-10 10:00:00,9.8,66.0,3.7,1001.4,2.0,0.0
2021-05-10 11:00:00,10.5,65.0,5.1,1002.0,59.0,0.0
2021-05-10 12:00:00,11.2,61.0,5.2,1002.3,53.0,0.0
2021-05-10 13:00:00,12.3,56.0,5.0,1002.5,18.0,0.0
2021-05-10 14:00:00,13.2,55.0,6.6,1002.5,92.0,0.0
2021-05-10 15:00:00,14.3,52.0,8.7,1002.5,82.0,0.0
2021-05-10 16:00:00,14.3,50.0,12.2,1002.3,97.0,0.0
2021-05-10 17:00:00,14.0,50.0,14.1,1001.8,99.0,0.0
2021-05-10 18:00:00,13.7,50.0,16.0,1001.2,100.0,0.0
2021-05-10 19:00:00,13.5,56.0,17.3,1000.5,100.0,0.0
2021-05-10 20:00:00,13.1,62.0,16.6,1000.0,100.0,0.1
2021-05-10 21:00:00,10.9,78.0,15.5,999.5,100.0,0.7
2021-05-10 22:00:00,9.4,92.0,15.5,998.7,100.0,1.1
2021-05-10 23:00:00,8.8,94.0,18.1,997.5,100.0,4.3
2021-05-11 00:00:00,8.5,95.0,17.1,997.0,100.0,0.5
2021-05-11 01:00:00,8.4,96.0,13.2,996.7,99.0,0.4
2021-05-11 02:00:00,9.3,91.0,5.6,997.7,75.0,0.2
2021-05-11 03:00:00,8.3,92.0,3.1,998.5,91.0,0.0
2021-05-11 04:00:00,9.7,84.0,7.7,999.5,99.0,0.0
2021-05-11 05:00:00,9.8,83.0,15.5,1000.7,93.0,0.1
2021-05-11 06:00:00,9.0,86.0,13.3,1001.9,100.0,0.3
2021-05-11 07:00:00,9.3,86.0,10.0,1002.7,52.0,0.3
2021-05-11 08:00:00,10.8,81.0,9.4,1004.0,13.0,0.0
2021-05-11 09:00:00,12.4,76.0,2.5,1004.6,9.0,0.0
2021-05-11 10:00:00,13.7,66.0,6.3,1005.3,75.0,0.0
2021-05-11 11:00:00,15.1,58.0,7.9,1005.6,0.0,0.0
2021-05-11 12:00:00,16.1,54.0,8.1,1006.0,1.0,0.0
2021-05-11 13:00:00,17.0,49.0,9.7,1006.2,63.0,0.0
2021-05-11 14:00:00,16.9,47.0,6.3,1007.0,91.0,0.0
2021-05-11 15:00:00,16.7,50.0,11.6,1007.4,88.0,0.0
2021-05-11 16:00:00,16.4,49.0,13.9,1007.7,91.0,0.0
2021-05-11 17:00:00,16.5,50.0,15.5,1007.6,61.0,0.0
2021-05-11 18:00:00,16.5,55.0,14.3,1007.4,58.0,0.0
2021-05-11 19:00:00,16.1,62.0,8.2,1007.8,37.0,0.0
2021-05-11 20:00:00,15.3,80.0,1.5,1008.5,16.0,0.0
2021-05-11 21:00:00,13.2,79.0,14.3,1009.4,18.0,0.0
2021-05-11 22:00:00,10.1,73.0,15.8,1010.1,1.0,0.0
2021-05-11 23:00:00,8.7,82.0,9.9,1010.8,0.0,0.0
2021-05-12 00:00:00,7.7,87.0,5.8,1011.4,44.0,0.0
2021-05-12 01:00:00,6.8,89.0,4.2,1012.1,87.0,0.0
2021-05-12 02:00:00,6.5,87.0,4.2,1012.5,70.0,0.0
2021-05-12 03:00:00,5.2,91.0,3.5,1013.1,1.0,0.0
2021-05-12 04:00:00,4.9,92.0,3.7,1013.1,15.0,0.0
2021-05-12 05:00:00,4.3,93.0,3.9,1013.1,41.0,0.0
2021-05-12 06:00:00,6.5,89.0,1.8,1013.0,96.0,0.0
2021-05-12 07:00:00,7.3,90.0,1.5,1013.0,100.0,0.0
2021-05-12 08:00:00,8.4,87.0,1.1,1013.4,100.0,0.0
2021-05-12 09:00:00,9.4,83.0,1.8,1013.3,100.0,0.0
2021-05-12 10:00:00,10.6,75.0,1.3,1013.5,100.0,0.0
2021-05-12 11:00:00,11.1,72.0,2.6,1013.2,100.0,0.0
2021-05-12 12:00:00,11.8,69.0,1.4,1012.9,100.0,0.0
2021-05-12 13:00:00,12.4,69.0,0.7,1012.5,100.0,0.0
2021-05-12 14:00:00,11.5,71.0,0.8,1012.2,100.0,0.0
2021-05-12 15:00:00,11.7,72.0,2.9,1011.7,100.0,0.0
2021-05-12 16:00:00,11.0,75.0,3.9,1011.6,100.0,0.1
2021-05-12 17:00:00,10.3,84.0,5.9,1011.5,100.0,0.6
2021-05-12 18:00:00,9.4,98.0,6.5,1011.5,100.0,1.0
2021-05-12 19:00:00,8.8,99.0,6.6,1011.0,100.0,0.9
2021-05-12 20:00:00,8.6,99.0,6.0,1010.5,99.0,0.4
2021-05-12 21:00:00,8.2,100.0,4.7,1010.5,100.0,0.3
2021-05-12 22:00:00,7.7,100.0,6.8,1010.4,100.0,0.5
2021-05-12 23:00:00,7.3,99.0,8.0,1010.2,100.0,0.7
2021-05-13 00:00:00,7.0,99.0,7.6,1010.1,100.0,0.6
2021-05-13 01:00:00,6.9,99.0,7.9,1010.0,100.0,0.3
2021-05-13 02:00:00,6.8,97.0,11.2,1010.2,100.0,0.4
2021-05-13 03:00:00,6.8,100.0,8.2,1010.2,100.0,0.2
2021-05-13 04:00:00,6.7,100.0,8.2,1010.3,100.0,0.1
2021-05-13 05:00:00,6.7,99.0,8.8,1010.3,100.0,0.1
2021-05-13 06:00:00,6.7,99.0,9.0,1010.3,100.0,0.1
2021-05-13 07:00:00,6.8,98.0,8.7,1010.3,100.0,0.1
2021-05-13 08:00:00,7.1,97.0,6.9,1010.5,100.0,0.1
2021-05-13 09:00:00,7.5,95.0,6.8,1010.9,100.0,0.1
2021-05-13 10:00:00,7.8,93.0,5.4,1011.3,100.0,0.1
2021-05-13 11:00:00,8.4,91.0,3.6,1011.5,100.0,0.1
2021-05-13 12:00:00,8.9,88.0,2.2,1011.4,100.0,0.1
2021-05-13 13:00:00,9.4,84.0,1.5,1011.5,100.0,0.1
2021-05-13 14:00:00,9.1,83.0,5.5,1011.8,100.0,0.0
2021-05-13 15:00:00,9.9,79.0,4.3,1011.8,100.0,0.0
2021-05-13 16:00:00,9.9,79.0,3.8,1011.7,99.0,0.0
2021-05-13 17:00:00,10.0,78.0,4.0,1011.6,98.0,0.0
2021-05-13 18:00:00,9.8,78.0,6.1,1011.3,100.0,0.0
2021-05-13 19:00:00,9.5,80.0,7.9,1011.0,100.0,0.0
2021-05-13 20:00:00,9.3,81.0,8.3,1011.0,100.0,0.0
2021-05-13 21:00:00,8.8,84.0,7.7,1011.1,100.0,0.0
2021-05-13 22:00:00,8.3,87.0,7.0,1010.9,100.0,0.0
2021-05-13 23:00:00,7.9,88.0,6.9,1011.1,100.0,0.0
2021-05-14 00:00:00,7.6,90.0,6.0,1010.9,100.0,0.0
2021-05-14 01:00:00,7.5,90.0,3.3,1010.5,100.0,0.0
2021-05-14 02:00:00,6.9,92.0,3.7,1010.6,100.0,0.0
2021-05-14 03:00:00,6.8,94.0,2.5,1010.1,100.0,0.0
2021-05-14 04:00:00,6.8,95.0,2.6,1009.8,100.0,0.2
2021-05-14 05:00:00,7.0,97.0,5.0,1009.3,98.0,0.4
2021-05-14 06:00:00,7.2,97.0,7.1,1008.9,85.0,0.0
2021-05-14 07:00:00,7.8,93.0,8.6,1008.4,96.0,0.0
2021-05-14 08:00:00,8.5,89.0,9.7,1008.1,92.0,0.0
2021-05-14 09:00:00,9.3,86.0,10.5,1007.8,100.0,0.0
2021-05-14 10:00:00,10.3,84.0,9.9,1007.5,100.0,0.0
2021-05-14 11:00:00,11.8,79.0,10.1,1007.3,100.0,0.0
2021-05-14 12:00:00,13.6,72.0,11.4,1006.6,52.0,0.0
2021-05-14 13:00:00,13.6,73.0,14.4,1006.0,9.0,0.0
2021-05-14 14:00:00,11.5,85.0,6.4,1006.3,54.0,0.0
2021-05-14 15:00:00,13.2,80.0,6.0,1006.1,55.0,0.0
2021-05-14 16:00:00,14.4,75.0,8.2,1005.5,59.0,0.0
2021-05-14 17:00:00,15.9,70.0,8.9,1005.0,49.0,0.0
2021-05-14 18:00:00,16.9,68.0,9.3,1004.3,40.0,0.0
2021-05-14 19:00:00,16.7,71.0,7.8,1003.7,36.0,0.0
2021-05-14 20:00:00,15.6,79.0,7.0,1003.6,25.0,0.0
2021-05-14 21:00:00,13.9,85.0,4.6,1003.6,30.0,0.0
2021-05-14 22:00:00,11.4,88.0,5.1,1003.6,28.0,0.0
2021-05-14 23:00:00,11.5,85.0,5.8,1003.8,64.0,0.0
2021-05-15 00:00:00,10.5,86.0,6.9,1003.9,65.0,0.0
2021-05-15 01:00:00,10.4,84.0,9.3,1003.8,67.0,0.0
2021-05-15 02:00:00,10.4,85.0,11.0,1003.9,80.0,0.0
2021-05-15 03:00:00,10.0,88.0,13.5,1003.7,30.0,0.0
2021-05-15 04:00:00,9.6,91.0,13.1,1003.5,48.0,0.0
2021-05-15 05:00:00,9.6,90.0,13.6,1003.3,70.0,0.0
2021-05-15 06:00:00,10.3,87.0,13.0,1003.1,96.0,0.0
2021-05-15 07:00:00,11.0,86.0,11.0,1003.0,85.0,0.2
2021-05-15 08:00:00,11.3,86.0,11.3,1002.9,84.0,0.2
2021-05-15 09:00:00,11.5,84.0,14.2,1002.7,97.0,0.0
2021-05-15 10:00:00,13.0,76.0,14.8,1002.4,78.0,0.0
2021-05-15 11:00:00,14.6,67.0,14.3,1002.0,56.0,0.0
2021-05-15 12:00:00,16.0,59.0,13.2,1001.2,57.0,0.0
2021-05-15 13:00:00,17.0,54.0,13.4,1000.7,94.0,0.0
2021-05-15 14:00:00,15.6,60.0,18.4,1000.3,94.0,0.0
2021-05-15 15:00:00,15.5,61.0,19.9,999.7,97.0,0.0
2021-05-15 16:00:00,15.4,61.0,20.6,999.2,97.0,0.0
2021-05-15 17:00:00,15.3,62.0,20.5,998.9,70.0,0.1
2021-05-15 18:00:00,14.3,68.0,19.6,998.7,89.0,0.1
2021-05-15 19:00:00,12.9,75.0,18.8,998.8,100.0,0.4
2021-05-15 20:00:00,11.9,76.0,17.7,998.9,100.0,0.3
2021-05-15 21:00:00,10.5,81.0,15.5,999.0,100.0,0.3
2021-05-15 22:00:00,10.0,81.0,14.6,999.1,81.0,0.0
2021-05-15 23:00:00,9.1,81.0,13.4,998.9,89.0,0.0
2021-05-16 00:00:00,8.3,83.0,12.4,998.8,73.0,0.0
2021-05-16 01:00:00,7.6,85.0,11.4,998.4,29.0,0.0
2021-05-16 02:00:00,7.4,84.0,12.5,998.1,36.0,0.0
2021-05-16 03:00:00,6.9,86.0,12.6,997.7,85.0,0.0
2021-05-16 04:00:00,6.7,86.0,11.8,997.5,85.0,0.2
2021-05-16 05:00:00,7.1,85.0,10.8,997.2,83.0,0.1
2021-05-16 06:00:00,8.2,82.0,9.7,997.0,76.0,0.0
2021-05-16 07:00:00,9.7,77.0,10.8,997.1,85.0,0.0
2021-05-16 08:00:00,10.7,73.0,11.8,997.4,79.0,0.0
2021-05-16 09:00:00,11.8,68.0,13.2,997.4,80.0,0.0
2021-05-16 10:00:00,12.7,64.0,14.6,997.6,76.0,0.0
2021-05-16 11:00:00,14.0,59.0,14.9,997.9,90.0,0.0
2021-05-16 12:00:00,16.0,51.0,10.8,997.6,87.0,0.0
2021-05-16 13:00:00,15.7,50.0,10.7,997.7,64.0,0.0
2021-05-16 14:00:00,14.8,48.0,13.0,997.8,83.0,0.0
2021-05-16 15:00:00,15.9,47.0,9.0,998.0,97.0,0.0
2021-05-16 16:00:00,14.6,55.0,11.7,998.6,100.0,0.0
2021-05-16 17:00:00,13.1,67.0,6.7,999.4,100.0,0.3
2021-05-16 18:00:00,12.3,81.0,2.3,999.6,100.0,0.5
2021-05-16 19:00:00,11.9,89.0,3.0,999.9,100.0,0.4
2021-05-16 20:00:00,11.6,96.0,3.9,1000.2,100.0,0.4
2021-05-16 21:00:00,10.9,98.0,6.2,1000.8,100.0,0.2
2021-05-16 22:00:00,10.2,97.0,5.4,1001.0,83.0,0.1
2021-05-16 23:00:00,8.8,92.0,4.8,1001.2,41.0,0.0
2021-05-17 00:00:00,8.0,92.0,3.5,1001.7,46.0,0.0
2021-05-17 01:00:00,8.1,95.0,5.2,1002.2,50.0,0.0
2021-05-17 02:00:00,8.4,94.0,6.6,1002.9,52.0,0.0
2021-05-17 03:00:00,8.1,95.0,3.3,1003.2,100.0,0.0
2021-05-17 04:00:00,8.1,94.0,3.0,1003.4,100.0,0.0
2021-05-17 05:00:00,8.2,98.0,1.9,1003.5,100.0,0.0
2021-05-17 06:00:00,8.5,96.0,3.1,1003.4,98.0,0.0
2021-05-17 07:00:00,8.9,96.0,2.2,1003.5,82.0,0.0
2021-05-17 08:00:00,9.7,90.0,2.6,1003.6,32.0,0.0
2021-05-17 09:00:00,10.6,79.0,3.5,1003.3,54.0,0.0
2021-05-17 10:00:00,11.7,71.0,4.0,1003.4,59.0,0.0
2021-05-17 11:00:00,12.1,66.0,11.1,1003.0,100.0,0.0
2021-05-17 12:00:00,12.0,61.0,12.7,1002.4,100.0,0.0
2021-05-17 13:00:00,13.0,55.0,9.2,1001.6,100.0,0.0
2021-05-17 14:00:00,12.4,56.0,8.3,1001.7,100.0,0.0
2021-05-17 15:00:00,13.1,53.0,9.4,1001.1,100.0,0.0
2021-05-17 16:00:00,13.6,54.0,10.2,1000.9,100.0,0.0
2021-05-17 17:00:00,12.6,68.0,9.1,1000.7,100.0,0.1
2021-05-17 18:00:00,11.8,78.0,8.0,1000.2,100.0,0.6
2021-05-17 19:00:00,10.8,84.0,8.4,999.8,100.0,0.8
2021-05-17 20:00:00,9.6,98.0,7.9,999.5,100.0,0.7
2021-05-17 21:00:00,9.1,99.0,8.4,999.1,100.0,0.6
2021-05-17 22:00:00,8.5,99.0,4.8,998.8,100.0,0.4
2021-05-17 23:00:00,8.2,99.0,2.2,998.2,100.0,0.3
2021-05-18 00:00:00,8.0,99.0,1.9,997.9,100.0,0.4
2021-05-18 01:00:00,7.8,99.0,4.0,997.7,100.0,0.4
2021-05-18 02:00:00,8.0,96.0,8.7,997.8,100.0,0.5
2021-05-18 03:00:00,7.7,99.0,10.2,997.8,100.0,0.5
2021-05-18 04:00:00,7.5,99.0,12.3,997.9,100.0,0.6
2021-05-18 05:00:00,7.3,99.0,14.5,998.1,100.0,0.7
2021-05-18 06:00:00,7.2,99.0,14.4,998.6,100.0,0.6
2021-05-18 07:00:00,7.2,98.0,15.1,999.1,100.0,0.5
2021-05-18 08:00:00,7.3,98.0,12.6,999.9,100.0,0.5
2021-05-18 09:00:00,7.5,98.0,10.2,1000.7,100.0,0.4
2021-05-18 10:00:00,8.3,90.0,10.7,1001.3,100.0,0.3
2021-05-18 11:00:00,9.1,88.0,7.8,1002.0,97.0,0.1
2021-05-18 12:00:00,10.5,82.0,5.2,1002.2,86.0,0.1
2021-05-18 13:00:00,11.7,73.0,5.1,1002.3,51.0,0.1
2021-05-18 14:00:00,10.3,81.0,3.9,1003.2,67.0,0.1
2021-05-18 15:00:00,10.9,77.0,5.8,1003.7,99.0,0.4
2021-05-18 16:00:00,10.8,73.0,3.3,1003.9,82.0,0.1
2021-05-18 17:00:00,11.1,74.0,0.4,1004.2,63.0,0.0
2021-05-18 18:00:00,11.4,72.0,7.1,1004.6,65.0,0.1
2021-05-18 19:00:00,10.0,79.0,10.9,1005.1,87.0,0.6
2021-05-18 20:00:00,9.3,85.0,8.0,1005.6,71.0,0.4
2021-05-18 21:00:00,8.7,89.0,7.2,1006.1,100.0,0.3
2021-05-18 22:00:00,7.8,93.0,3.1,1006.5,100.0,0.1
2021-05-18 23:00:00,7.4,93.0,1.1,1006.8,100.0,0.2
2021-05-19 00:00:00,8.1,88.0,0.0,1006.9,100.0,0.0
2021-05-19 01:00:00,7.9,90.0,1.3,1006.8,100.0,0.0
2021-05-19 02:00:00,7.4,91.0,5.5,1007.2,95.0,0.0
2021-05-19 03:00:00,6.3,94.0,3.6,1007.2,86.0,0.0
2021-05-19 04:00:00,6.3,94.0,2.2,1007.4,97.0,0.0
2021-05-19 05:00:00,6.8,93.0,2.2,1007.6,81.0,0.0
2021-05-19 06:00:00,7.4,96.0,3.0,1007.7,81.0,0.0
2021-05-19 07:00:00,8.0,93.0,1.3,1007.9,92.0,0.0
2021-05-19 08:00:00,8.4,91.0,1.6,1008.0,97.0,0.0
2021-05-19 09:00:00,8.8,85.0,4.1,1008.1,97.0,0.0
2021-05-19 10:00:00,9.7,78.0,4.6,1008.1,89.0,0.2
2021-05-19 11:00:00,10.2,77.0,6.4,1008.0,92.0,0.1
2021-05-19 12:00:00,10.6,76.0,6.9,1007.7,79.0,0.0
2021-05-19 13:00:00,11.0,73.0,7.6,1007.7,79.0,0.1
2021-05-19 14:00:00,10.8,73.0,4.4,1008.2,66.0,0.1
2021-05-19 15:00:00,10.9,78.0,5.1,1008.3,100.0,0.4
2021-05-19 16:00:00,10.7,80.0,8.6,1008.7,99.0,0.6
2021-05-19 17:00:00,10.0,81.0,7.0,1008.8,95.0,0.5
2021-05-19 18:00:00,10.1,79.0,5.7,1008.7,90.0,0.1
2021-05-19 19:00:00,10.5,74.0,7.2,1008.6,42.0,0.0
2021-05-19 20:00:00,10.2,74.0,9.4,1008.6,45.0,0.0
2021-05-19 21:00:00,8.8,83.0,12.1,1009.3,82.0,0.1
2021-05-19 22:00:00,7.8,90.0,12.1,1009.6,82.0,0.2
2021-05-19 23:00:00,7.3,93.0,13.1,1010.1,79.0,0.1
2021-05-20 00:00:00,6.8,94.0,12.4,1010.2,76.0,0.0
2021-05-20 01:00:00,6.6,92.0,11.1,1010.3,79.0,0.0
2021-05-20 02:00:00,6.4,93.0,10.3,1010.4,71.0,0.0
2021-05-20 03:00:00,6.2,92.0,10.3,1010.6,76.0,0.0
2021-05-20 04:00:00,5.7,92.0,10.0,1010.8,67.0,0.0
2021-05-20 05:00:00,5.5,92.0,9.9,1011.0,87.0,0.0
2021-05-20 06:00:00,5.7,89.0,9.5,1010.9,94.0,0.0
2021-05-20 07:00:00,6.0,85.0,7.9,1011.0,97.0,0.0
2021-05-20 08:00:00,6.3,81.0,6.4,1011.1,96.0,0.0
2021-05-20 09:00:00,6.7,75.0,6.4,1011.2,97.0,0.0
2021-05-20 10:00:00,7.5,69.0,6.3,1011.2,100.0,0.0
2021-05-20 11:00:00,8.1,66.0,5.4,1011.0,100.0,0.0
2021-05-20 12:00:00,8.6,63.0,4.7,1010.8,100.0,0.0
2021-05-20 13:00:00,9.4,61.0,4.4,1010.4,99.0,0.0
2021-05-20 14:00:00,9.4,62.0,6.4,1009.9,94.0,0.0
2021-05-20 15:00:00,10.0,59.0,4.1,1009.4,100.0,0.0
2021-05-20 16:00:00,10.3,58.0,2.5,1009.1,98.0,0.0
2021-05-20 17:00:00,10.2,58.0,4.4,1008.8,98.0,0.0
2021-05-20 18:00:00,9.5,63.0,8.8,1008.6,93.0,0.0
2021-05-20 19:00:00,9.0,67.0,11.5,1008.3,62.0,0.0
2021-05-20 20:00:00,8.5,69.0,11.8,1007.9,55.0,0.0
2021-05-20 21:00:00,7.7,74.0,8.9,1007.7,88.0,0.0
2021-05-20 22:00:00,7.1,77.0,7.1,1007.4,91.0,0.0
2021-05-20 23:00:00,6.6,80.0,5.5,1007.1,52.0,0.0
2021-05-21 00:00:00,5.6,85.0,4.8,1006.8,39.0,0.0
2021-05-21 01:00:00,3.9,91.0,5.1,1006.4,71.0,0.0
2021-05-21 02:00:00,5.6,95.0,5.5,1006.2,98.0,0.0
2021-05-21 03:00:00,5.7,99.0,4.0,1005.7,100.0,0.6
2021-05-21 04:00:00,5.7,99.0,2.6,1005.4,100.0,0.2
2021-05-21 05:00:00,5.9,99.0,2.5,1004.8,100.0,0.2
2021-05-21 06:00:00,6.1,95.0,3.3,1004.2,100.0,0.1
2021-05-21 07:00:00,6.4,94.0,2.6,1003.7,100.0,0.0
2021-05-21 08:00:00,6.7,89.0,2.6,1003.3,99.0,0.0
2021-05-21 09:00:00,7.0,84.0,5.8,1002.9,100.0,0.0
2021-05-21 10:00:00,7.6,82.0,6.8,1002.6,100.0,0.0
2021-05-21 11:00:00,8.4,79.0,7.5,1002.2,100.0,0.0
2021-05-21 12:00:00,9.0,76.0,5.9,1001.6,100.0,0.0
2021-05-21 13:00:00,9.5,74.0,7.3,1001.1,100.0,0.0
2021-05-21 14:00:00,8.9,78.0,10.7,1000.9,100.0,0.0
2021-05-21 15:00:00,10.1,73.0,9.2,1000.5,25.0,0.0
2021-05-21 16:00:00,11.2,70.0,9.3,999.8,20.0,0.0
2021-05-21 17:00:00,11.2,68.0,11.3,999.4,27.0,0.0
2021-05-21 18:00:00,10.8,64.0,9.3,998.7,25.0,0.0
2021-05-21 19:00:00,11.0,63.0,5.6,998.2,20.0,0.0
2021-05-21 20:00:00,11.0,67.0,6.0,997.8,17.0,0.0
2021-05-21 21:00:00,10.3,79.0,2.9,997.4,2.0,0.0
2021-05-21 22:00:00,7.8,84.0,5.9,997.3,9.0,0.0
2021-05-21 23:00:00,6.0,87.0,6.8,997.5,26.0,0.0
2021-05-22 00:00:00,8.5,78.0,4.2,997.3,29.0,0.0
2021-05-22 01:00:00,7.7,81.0,4.4,996.9,6.0,0.0
2021-05-22 02:00:00,4.8,90.0,4.1,997.0,0.0,0.0
2021-05-22 03:00:00,2.6,95.0,2.7,996.8,27.0,0.0
2021-05-22 04:00:00,2.2,92.0,1.3,996.7,89.0,0.0
2021-05-22 05:00:00,2.9,91.0,0.5,996.6,97.0,0.0
2021-05-22 06:00:00,4.4,90.0,0.8,996.5,98.0,0.0
2021-05-22 07:00:00,6.2,86.0,1.5,996.6,94.0,0.0
2021-05-22 08:00:00,7.6,81.0,3.1,996.7,96.0,0.0
2021-05-22 09:00:00,9.2,75.0,4.8,996.5,88.0,0.0
2021-05-22 10:00:00,11.0,69.0,6.7,996.3,89.0,0.0
2021-05-22 11:00:00,12.7,63.0,8.2,996.2,69.0,0.0
2021-05-22 12:00:00,13.9,55.0,9.2,995.9,92.0,0.0
2021-05-22 13:00:00,14.6,51.0,9.8,995.6,94.0,0.0
2021-05-22 14:00:00,14.7,44.0,11.2,996.1,96.0,0.0
2021-05-22 15:00:00,14.9,43.0,12.5,996.0,99.0,0.0
2021-05-22 16:00:00,14.8,44.0,12.5,995.9,99.0,0.0
2021-05-22 17:00:00,14.9,45.0,12.8,995.9,99.0,0.0
2021-05-22 18:00:00,14.7,46.0,12.0,995.9,98.0,0.0
2021-05-22 19:00:00,14.5,51.0,9.9,995.9,95.0,0.0
2021-05-22 20:00:00,13.9,59.0,8.1,996.0,96.0,0.0
2021-05-22 21:00:00,12.8,64.0,7.7,996.1,89.0,0.0
2021-05-22 22:00:00,11.0,78.0,6.1,996.2,86.0,0.0
2021-05-22 23:00:00,9.6,80.0,8.1,996.5,70.0,0.0
2021-05-23 00:00:00,8.6,78.0,9.1,996.8,76.0,0.0
2021-05-23 01:00:00,8.3,74.0,9.2,997.1,94.0,0.0
2021-05-23 02:00:00,9.2,70.0,8.6,997.7,91.0,0.0
2021-05-23 03:00:00,8.5,75.0,6.5,998.1,81.0,0.0
2021-05-23 04:00:00,7.9,79.0,9.7,998.4,81.0,0.0
2021-05-23 05:00:00,7.7,82.0,12.1,998.6,72.0,0.0
2021-05-23 06:00:00,8.4,80.0,11.8,998.8,90.0,0.0
2021-05-23 07:00:00,9.8,75.0,11.6,999.0,87.0,0.0
2021-05-23 08:00:00,11.6,70.0,11.9,999.1,88.0,0.0
2021-05-23 09:00:00,13.2,64.0,11.6,999.2,88.0,0.0
2021-05-23 10:00:00,14.5,57.0,10.4,999.2,89.0,0.0
2021-05-23 11:00:00,15.8,51.0,10.3,999.3,83.0,0.0
2021-05-23 12:00:00,16.7,49.0,10.2,999.1,89.0,0.0
2021-05-23 13:00:00,17.3,49.0,10.8,999.2,88.0,0.0
2021-05-23 14:00:00,14.0,69.0,14.9,1001.0,87.0,0.0
2021-05-23 15:00:00,16.0,59.0,4.6,1001.0,69.0,0.0
2021-05-23 16:00:00,13.7,74.0,9.0,1001.9,92.0,3.1
2021-05-23 17:00:00,13.1,88.0,1.9,1002.0,100.0,0.0
2021-05-23 18:00:00,13.0,81.0,6.1,1001.9,99.0,0.0
2021-05-23 19:00:00,13.0,74.0,9.1,1002.3,95.0,0.0
2021-05-23 20:00:00,12.8,84.0,1.1,1002.4,96.0,0.0
2021-05-23 21:00:00,12.3,88.0,4.1,1002.8,96.0,0.0
2021-05-23 22:00:00,11.5,87.0,4.2,1003.0,95.0,0.0
2021-05-23 23:00:00,8.4,95.0,5.2,1003.3,55.0,0.0
2021-05-24 00:00:00,8.0,93.0,4.7,1003.7,41.0,0.0
2021-05-24 01:00:00,6.9,90.0,5.6,1004.2,57.0,0.0
2021-05-24 02:00:00,6.9,89.0,8.0,1005.7,62.0,0.0
2021-05-24 03:00:00,6.3,86.0,5.7,1006.0,32.0,0.0
2021-05-24 04:00:00,6.5,84.0,5.1,1006.3,26.0,0.0
2021-05-24 05:00:00,6.7,88.0,4.4,1006.6,20.0,0.0
2021-05-24 06:00:00,8.3,84.0,3.3,1006.9,14.0,0.0
2021-05-24 07:00:00,9.2,86.0,0.8,1007.1,3.0,0.0
2021-05-24 08:00:00,10.5,81.0,1.0,1007.6,1.0,0.0
2021-05-24 09:00:00,11.8,76.0,3.5,1007.7,1.0,0.0
2021-05-24 10:00:00,12.9,72.0,6.9,1008.0,0.0,0.0
2021-05-24 11:00:00,13.9,67.0,8.1,1008.2,2.0,0.0
2021-05-24 12:00:00,14.8,63.0,9.4,1008.3,15.0,0.0
2021-05-24 13:00:00,15.4,59.0,10.5,1008.3,87.0,0.0
2021-05-24 14:00:00,15.8,51.0,10.7,1008.8,76.0,0.0
2021-05-24 15:00:00,16.7,48.0,10.4,1008.8,37.0,0.0
2021-05-24 16:00:00,16.8,46.0,14.2,1008.7,54.0,0.0
2021-05-24 17:00:00,16.3,50.0,5.2,1009.2,99.0,0.0
2021-05-24 18:00:00,14.9,66.0,3.5,1009.6,77.0,0.2
2021-05-24 19:00:00,14.9,66.0,4.8,1009.5,19.0,0.0
2021-05-24 20:00:00,14.6,69.0,6.8,1009.8,83.0,0.0
2021-05-24 21:00:00,13.7,75.0,6.9,1010.5,92.0,0.0
2021-05-24 22:00:00,12.9,75.0,9.6,1010.8,86.0,0.0
2021-05-24 23:00:00,11.5,84.0,8.7,1011.1,100.0,0.0
2021-05-25 00:00:00,11.1,74.0,9.2,1011.6,100.0,0.0
2021-05-25 01:00:00,10.4,66.0,8.4,1011.9,100.0,0.0
2021-05-25 02:00:00,9.7,68.0,8.7,1012.5,100.0,0.0
2021-05-25 03:00:00,9.3,70.0,7.4,1012.9,87.0,0.0
2021-05-25 04:00:00,8.5,72.0,6.0,1013.2,91.0,0.0
2021-05-25 05:00:00,9.0,70.0,5.2,1013.6,65.0,0.0
2021-05-25 06:00:00,9.9,72.0,6.2,1013.9,53.0,0.0
2021-05-25 07:00:00,11.1,72.0,7.6,1014.1,75.0,0.0
2021-05-25 08:00:00,12.4,67.0,9.1,1014.3,68.0,0.0
2021-05-25 09:00:00,13.6,63.0,10.3,1014.4,90.0,0.0
2021-05-25 10:00:00,14.7,60.0,11.9,1014.6,96.0,0.0
2021-05-25 11:00:00,15.9,54.0,12.2,1014.7,98.0,0.0
2021-05-25 12:00:00,17.0,48.0,12.4,1014.5,99.0,0.0
2021-05-25 13:00:00,17.9,42.0,12.3,1014.4,99.0,0.0
2021-05-25 14:00:00,17.7,43.0,8.4,1015.1,100.0,0.0
2021-05-25 15:00:00,17.8,42.0,10.0,1015.1,98.0,0.0
2021-05-25 16:00:00,18.1,41.0,10.1,1014.9,98.0,0.0
2021-05-25 17:00:00,18.3,40.0,11.4,1014.7,99.0,0.0
2021-05-25 18:00:00,18.0,41.0,13.5,1014.7,95.0,0.0
2021-05-25 19:00:00,17.3,47.0,13.7,1014.9,70.0,0.0
2021-05-25 20:00:00,16.5,52.0,12.6,1015.2,88.0,0.0
2021-05-25 21:00:00,15.3,59.0,12.1,1015.7,93.0,0.0
2021-05-25 22:00:00,14.0,60.0,11.8,1016.2,91.0,0.0
2021-05-25 23:00:00,12.6,62.0,9.9,1016.5,40.0,0.0
2021-05-26 00:00:00,11.0,69.0,8.6,1016.8,43.0,0.0
2021-05-26 01:00:00,9.9,74.0,8.3,1016.9,18.0,0.0
2021-05-26 02:00:00,9.1,77.0,6.8,1017.4,37.0,0.0
2021-05-26 03:00:00,8.6,79.0,6.4,1017.4,46.0,0.0
2021-05-26 04:00:00,8.4,82.0,7.4,1017.5,76.0,0.0
2021-05-26 05:00:00,8.6,84.0,9.0,1017.6,86.0,0.0
2021-05-26 06:00:00,9.3,84.0,9.5,1017.6,92.0,0.0
2021-05-26 07:00:00,10.3,79.0,9.8,1017.6,95.0,0.0
2021-05-26 08:00:00,11.3,74.0,10.9,1017.3,98.0,0.0
2021-05-26 09:00:00,12.5,69.0,13.0,1017.0,97.0,0.0
2021-05-26 10:00:00,14.0,63.0,15.0,1016.6,94.0,0.0
2021-05-26 11:00:00,15.6,54.0,15.9,1016.1,93.0,0.1
2021-05-26 12:00:00,16.6,46.0,16.1,1015.4,88.0,0.0
2021-05-26 13:00:00,17.0,41.0,17.3,1015.0,87.0,0.0
2021-05-26 14:00:00,16.8,42.0,11.8,1015.6,87.0,0.0
2021-05-26 15:00:00,17.0,42.0,13.7,1015.1,89.0,0.0
2021-05-26 16:00:00,16.6,41.0,18.1,1014.6,68.0,0.0
2021-05-26 17:00:00,17.1,37.0,16.8,1013.9,55.0,0.0
2021-05-26 18:00:00,17.1,38.0,15.9,1013.5,23.0,0.0
2021-05-26 19:00:00,16.5,43.0,15.0,1013.1,45.0,0.0
2021-05-26 20:00:00,15.6,43.0,15.6,1013.1,45.0,0.0
2021-05-26 21:00:00,15.1,43.0,14.7,1013.0,46.0,0.0
2021-05-26 22:00:00,14.0,52.0,12.8,1013.2,33.0,0.0
2021-05-26 23:00:00,12.9,63.0,11.8,1013.3,15.0,0.0
2021-05-27 00:00:00,11.5,70.0,10.6,1013.3,14.0,0.0
2021-05-27 01:00:00,9.8,77.0,8.3,1013.5,3.0,0.0
2021-05-27 02:00:00,10.5,74.0,10.4,1013.9,6.0,0.0
2021-05-27 03:00:00,9.7,76.0,7.2,1014.2,61.0,0.0
2021-05-27 04:00:00,9.7,75.0,5.7,1014.6,64.0,0.0
2021-05-27 05:00:00,10.1,71.0,9.5,1014.9,85.0,0.0
2021-05-27 06:00:00,10.7,60.0,10.1,1015.1,97.0,0.0
2021-05-27 07:00:00,11.0,53.0,10.0,1015.3,97.0,0.0
2021-05-27 08:00:00,10.9,55.0,9.6,1015.7,75.0,0.0
2021-05-27 09:00:00,11.3,49.0,8.9,1016.0,59.0,0.0
2021-05-27 10:00:00,12.0,47.0,8.7,1016.1,63.0,0.0
2021-05-27 11:00:00,12.8,46.0,8.7,1016.0,49.0,0.0
2021-05-27 12:00:00,13.5,43.0,11.0,1015.8,64.0,0.0
2021-05-27 13:00:00,14.0,42.0,11.3,1015.7,46.0,0.0
2021-05-27 14:00:00,14.6,40.0,8.6,1015.8,19.0,0.0
2021-05-27 15:00:00,15.0,41.0,10.6,1015.7,16.0,0.0
2021-05-27 16:00:00,15.4,41.0,9.2,1015.7,33.0,0.0
2021-05-27 17:00:00,15.5,41.0,5.7,1015.7,23.0,0.0
2021-05-27 18:00:00,15.6,41.0,1.3,1015.5,0.0,0.0
2021-05-27 19:00:00,15.3,44.0,5.8,1015.7,1.0,0.0
2021-05-27 20:00:00,14.6,50.0,9.8,1015.6,1.0,0.0
2021-05-27 21:00:00,13.4,54.0,12.7,1015.8,1.0,0.0
2021-05-27 22:00:00,11.9,57.0,12.8,1016.4,2.0,0.0
2021-05-27 23:00:00,10.6,64.0,10.5,1017.0,16.0,0.0
2021-05-28 00:00:00,9.4,75.0,7.0,1017.4,14.0,0.0
2021-05-28 01:00:00,8.4,86.0,8.7,1017.7,2.0,0.0
2021-05-28 02:00:00,7.3,91.0,10.8,1018.5,0.0,0.0
2021-05-28 03:00:00,6.8,93.0,9.5,1019.1,1.0,0.0
2021-05-28 04:00:00,6.4,92.0,7.2,1019.5,3.0,0.0
2021-05-28 05:00:00,6.6,90.0,8.1,1019.9,23.0,0.0
2021-05-28 06:00:00,7.2,82.0,9.5,1020.3,36.0,0.0
2021-05-28 07:00:00,7.6,76.0,9.7,1020.8,5.0,0.0
2021-05-28 08:00:00,8.3,71.0,9.0,1021.1,15.0,0.0
2021-05-28 09:00:00,9.2,67.0,9.2,1021.4,16.0,0.0
2021-05-28 10:00:00,10.3,62.0,11.4,1021.6,44.0,0.0
2021-05-28 11:00:00,11.0,59.0,13.5,1021.9,26.0,0.0
2021-05-28 12:00:00,11.4,58.0,14.3,1021.9,0.0,0.0
2021-05-28 13:00:00,11.9,57.0,15.1,1022.3,0.0,0.0
2021-05-28 14:00:00,11.8,56.0,13.0,1022.7,0.0,0.0
2021-05-28 15:00:00,12.1,56.0,16.7,1023.0,26.0,0.0
2021-05-28 16:00:00,11.9,58.0,17.1,1023.3,32.0,0.0
2021-05-28 17:00:00,11.7,59.0,15.0,1023.3,18.0,0.0
2021-05-28 18:00:00,11.6,59.0,13.4,1023.3,26.0,0.0
2021-05-28 19:00:00,11.3,60.0,13.1,1023.2,0.0,0.0
2021-05-28 20:00:00,10.7,63.0,12.9,1023.3,10.0,0.0
2021-05-28 21:00:00,9.8,68.0,12.3,1023.7,16.0,0.0
2021-05-28 22:00:00,8.7,74.0,10.7,1024.3,23.0,0.0
2021-05-28 23:00:00,7.7,80.0,7.9,1024.9,41.0,0.0
2021-05-29 00:00:00,6.5,86.0,4.6,1025.2,48.0,0.0
2021-05-29 01:00:00,5.0,89.0,5.0,1025.3,33.0,0.0
2021-05-29 02:00:00,6.5,85.0,3.7,1025.7,36.0,0.0
2021-05-29 03:00:00,5.5,91.0,4.9,1025.9,53.0,0.0
2021-05-29 04:00:00,6.5,84.0,3.3,1025.9,33.0,0.0
2021-05-29 05:00:00,6.1,87.0,2.4,1026.0,27.0,0.0
2021-05-29 06:00:00,7.1,82.0,3.3,1026.0,25.0,0.0
2021-05-29 07:00:00,8.1,78.0,4.4,1026.0,16.0,0.0
2021-05-29 08:00:00,9.0,74.0,5.4,1026.0,0.0,0.0
2021-05-29 09:00:00,9.8,71.0,6.6,1025.9,3.0,0.0
2021-05-29 10:00:00,10.5,67.0,7.4,1025.8,5.0,0.0
2021-05-29 11:00:00,11.5,59.0,5.9,1026.0,7.0,0.0
2021-05-29 12:00:00,12.4,52.0,5.1,1026.0,24.0,0.0
2021-05-29 13:00:00,13.5,51.0,3.7,1026.0,29.0,0.0
2021-05-29 14:00:00,12.8,58.0,8.0,1026.5,17.0,0.0
2021-05-29 15:00:00,13.9,57.0,8.0,1026.4,34.0,0.0
2021-05-29 16:00:00,14.0,58.0,7.0,1026.4,13.0,0.0
2021-05-29 17:00:00,14.5,57.0,3.8,1026.1,0.0,0.0
2021-05-29 18:00:00,15.2,55.0,1.1,1025.7,0.0,0.0
2021-05-29 19:00:00,15.5,55.0,0.8,1025.6,0.0,0.0
2021-05-29 20:00:00,15.4,59.0,0.8,1025.5,0.0,0.0
2021-05-29 21:00:00,14.6,80.0,0.5,1025.7,0.0,0.0
2021-05-29 22:00:00,14.1,79.0,0.7,1026.0,0.0,0.0
2021-05-29 23:00:00,12.3,82.0,4.2,1026.5,0.0,0.0
2021-05-30 00:00:00,8.4,91.0,6.0,1026.6,0.0,0.0
2021-05-30 01:00:00,9.4,86.0,4.1,1026.7,0.0,0.0
2021-05-30 02:00:00,7.8,86.0,8.3,1026.8,0.0,0.0
2021-05-30 03:00:00,6.3,86.0,5.4,1026.7,0.0,0.0
2021-05-30 04:00:00,4.8,90.0,4.8,1026.7,0.0,0.0
2021-05-30 05:00:00,5.9,90.0,0.8,1026.7,0.0,0.0
2021-05-30 06:00:00,8.2,82.0,1.6,1026.9,0.0,0.0
2021-05-30 07:00:00,9.6,81.0,1.5,1026.8,9.0,0.0
2021-05-30 08:00:00,11.0,78.0,1.0,1026.6,22.0,0.0
2021-05-30 09:00:00,12.6,72.0,2.3,1026.6,46.0,0.0
2021-05-30 10:00:00,14.0,68.0,3.1,1026.4,18.0,0.0
2021-05-30 11:00:00,15.6,62.0,7.2,1026.6,0.0,0.0
2021-05-30 12:00:00,16.7,58.0,10.3,1026.5,51.0,0.0
2021-05-30 13:00:00,17.3,55.0,12.4,1026.5,50.0,0.0
2021-05-30 14:00:00,15.3,64.0,19.0,1026.9,6.0,0.0
2021-05-30 15:00:00,15.3,58.0,18.9,1026.8,86.0,0.0
2021-05-30 16:00:00,15.3,56.0,16.7,1026.3,98.0,0.0
2021-05-30 17:00:00,15.2,55.0,16.0,1025.9,99.0,0.0
2021-05-30 18:00:00,14.9,54.0,14.4,1025.7,99.0,0.0
2021-05-30 19:00:00,14.4,56.0,13.2,1025.5,99.0,0.0
2021-05-30 20:00:00,13.2,60.0,12.8,1025.7,99.0,0.0
2021-05-30 21:00:00,11.8,69.0,10.9,1025.8,99.0,0.0
2021-05-30 22:00:00,10.6,75.0,10.4,1025.9,100.0,0.0
2021-05-30 23:00:00,9.5,81.0,9.4,1026.0,100.0,0.0
2021-05-31 00:00:00,9.0,83.0,7.2,1026.1,100.0,0.0
2021-05-31 01:00:00,8.3,88.0,6.4,1026.0,99.0,0.0
2021-05-31 02:00:00,7.4,88.0,8.5,1025.8,99.0,0.0
2021-05-31 03:00:00,6.9,91.0,8.0,1025.7,98.0,0.0
2021-05-31 04:00:00,6.7,92.0,6.1,1025.7,99.0,0.0
2021-05-31 05:00:00,7.0,91.0,5.9,1025.6,100.0,0.0
2021-05-31 06:00:00,7.6,88.0,5.6,1025.5,100.0,0.0
2021-05-31 07:00:00,8.2,84.0,4.3,1025.3,100.0,0.0
2021-05-31 08:00:00,9.0,79.0,2.0,1025.3,100.0,0.0
2021-05-31 09:00:00,9.9,74.0,1.8,1025.1,99.0,0.0
2021-05-31 10:00:00,10.9,71.0,3.2,1024.9,99.0,0.0
2021-05-31 11:00:00,11.9,66.0,4.6,1024.9,99.0,0.0
2021-05-31 12:00:00,13.1,58.0,4.6,1024.6,99.0,0.0
2021-05-31 13:00:00,14.1,50.0,3.6,1024.0,100.0,0.0
2021-05-31 14:00:00,14.8,52.0,3.2,1023.5,100.0,0.0
2021-05-31 15:00:00,15.8,51.0,3.0,1023.3,99.0,0.0
2021-05-31 16:00:00,16.7,53.0,3.3,1023.2,96.0,0.0
2021-05-31 17:00:00,17.2,53.0,3.1,1022.7,96.0,0.0
2021-05-31 18:00:00,17.3,55.0,2.6,1022.4,97.0,0.0
2021-05-31 19:00:00,17.2,56.0,4.5,1022.2,95.0,0.0
2021-05-31 20:00:00,16.4,62.0,6.6,1022.2,90.0,0.0
2021-05-31 21:00:00,14.9,71.0,6.5,1022.2,92.0,0.0
2021-05-31 22:00:00,13.5,76.0,4.3,1022.3,90.0,0.0
2021-05-31 23:00:00,10.5,88.0,5.3,1022.5,90.0,0.0
2021-06-01 00:00:00,12.2,78.0,2.4,1022.5,86.0,0.0
2021-06-01 01:00:00,8.9,88.0,6.6,1022.5,84.0,0.0
2021-06-01 02:00:00,10.9,78.0,2.4,1022.2,89.0,0.0
2021-06-01 03:00:00,7.2,88.0,5.2,1022.1,65.0,0.0
2021-06-01 04:00:00,7.8,86.0,5.8,1022.0,70.0,0.0
2021-06-01 05:00:00,7.9,87.0,7.6,1021.9,51.0,0.0
2021-06-01 06:00:00,9.1,86.0,7.5,1021.7,45.0,0.0
2021-06-01 07:00:00,10.8,81.0,7.1,1021.5,25.0,0.0
2021-06-01 08:00:00,12.7,73.0,7.6,1021.2,14.0,0.0
2021-06-01 09:00:00,14.9,66.0,7.9,1020.9,9.0,0.0
2021-06-01 10:00:00,17.1,58.0,9.2,1020.6,41.0,0.0
2021-06-01 11:00:00,19.0,52.0,10.6,1020.4,35.0,0.0
2021-06-01 12:00:00,20.5,46.0,11.3,1020.1,61.0,0.0
2021-06-01 13:00:00,21.9,41.0,11.4,1019.8,39.0,0.0
2021-06-01 14:00:00,22.9,35.0,12.2,1019.4,49.0,0.0
2021-06-01 15:00:00,23.7,31.0,11.8,1019.0,6.0,0.0
2021-06-01 16:00:00,24.0,29.0,13.0,1019.0,0.0,0.0
2021-06-01 17:00:00,23.8,30.0,13.0,1018.8,89.0,0.0
2021-06-01 18:00:00,23.5,32.0,10.1,1018.8,88.0,0.0
2021-06-01 19:00:00,23.3,40.0,6.1,1018.9,76.0,0.0
2021-06-01 20:00:00,22.2,53.0,6.7,1019.1,61.0,0.0
2021-06-01 21:00:00,20.2,52.0,9.0,1019.5,88.0,0.0
2021-06-01 22:00:00,18.1,55.0,6.3,1019.9,92.0,0.0
2021-06-01 23:00:00,15.6,61.0,5.1,1020.3,84.0,0.0
2021-06-02 00:00:00,14.0,65.0,4.6,1020.8,61.0,0.0
2021-06-02 01:00:00,12.1,74.0,4.8,1021.4,30.0,0.0
2021-06-02 02:00:00,12.2,73.0,5.7,1022.1,9.0,0.0
2021-06-02 03:00:00,10.6,81.0,5.6,1022.4,11.0,0.0
2021-06-02 04:00:00,10.8,79.0,4.7,1022.5,2.0,0.0
2021-06-02 05:00:00,12.8,70.0,4.0,1022.8,0.0,0.0
2021-06-02 06:00:00,14.4,69.0,5.6,1023.0,1.0,0.0
2021-06-02 07:00:00,16.3,65.0,6.0,1023.0,3.0,0.0
2021-06-02 08:00:00,18.1,58.0,6.6,1023.2,0.0,0.0
2021-06-02 09:00:00,19.8,52.0,6.8,1023.3,0.0,0.0
2021-06-02 10:00:00,21.4,46.0,6.4,1023.2,9.0,0.0
2021-06-02 11:00:00,22.7,44.0,8.2,1023.2,41.0,0.0
2021-06-02 12:00:00,23.8,43.0,9.2,1022.9,36.0,0.0
2021-06-02 13:00:00,24.6,41.0,10.3,1022.8,79.0,0.0
2021-06-02 14:00:00,23.5,38.0,13.5,1023.3,66.0,0.0
2021-06-02 15:00:00,24.3,36.0,9.4,1023.3,74.0,0.0
2021-06-02 16:00:00,24.3,36.0,16.2,1023.3,37.0,0.0
2021-06-02 17:00:00,21.6,45.0,24.2,1023.6,8.0,0.0
2021-06-02 18:00:00,20.4,46.0,21.8,1023.8,4.0,0.0
2021-06-02 19:00:00,18.6,50.0,20.2,1024.2,36.0,0.0
2021-06-02 20:00:00,16.9,56.0,16.9,1024.8,43.0,0.0
2021-06-02 21:00:00,15.6,61.0,13.5,1025.1,49.0,0.0
2021-06-02 22:00:00,14.4,66.0,12.2,1025.7,33.0,0.0
2021-06-02 23:00:00,13.2,72.0,9.8,1026.2,0.0,0.0
2021-06-03 00:00:00,12.3,78.0,6.3,1026.4,0.0,0.0
2021-06-03 01:00:00,11.0,86.0,3.8,1026.3,0.0,0.0
2021-06-03 02:00:00,10.5,86.0,5.9,1026.9,3.0,0.0
2021-06-03 03:00:00,10.1,86.0,4.4,1027.0,21.0,0.0
2021-06-03 04:00:00,9.8,86.0,5.3,1026.9,5.0,0.0
2021-06-03 05:00:00,11.7,79.0,1.5,1027.0,10.0,0.0
2021-06-03 06:00:00,12.3,81.0,2.6,1026.9,9.0,0.0
2021-06-03 07:00:00,13.6,76.0,3.1,1026.7,5.0,0.0
2021-06-03 08:00:00,14.9,72.0,5.1,1026.6,13.0,0.0
2021-06-03 09:00:00,16.4,67.0,7.1,1026.4,52.0,0.0
2021-06-03 10:00:00,18.1,60.0,8.4,1026.1,0.0,0.0
2021-06-03 11:00:00,20.1,53.0,10.5,1025.5,0.0,0.0
2021-06-03 12:00:00,21.9,47.0,12.2,1024.8,8.0,0.0
2021-06-03 13:00:00,23.8,42.0,10.1,1024.2,23.0,0.0
2021-06-03 14:00:00,23.7,39.0,11.9,1024.2,14.0,0.0
2021-06-03 15:00:00,24.1,37.0,12.2,1023.6,7.0,0.0
2021-06-03 16:00:00,24.7,34.0,13.3,1022.9,21.0,0.0
2021-06-03 17:00:00,24.7,32.0,13.4,1022.2,71.0,0.0
2021-06-03 18:00:00,24.6,32.0,11.5,1021.7,84.0,0.0
2021-06-03 19:00:00,24.4,39.0,7.6,1021.5,40.0,0.0
2021-06-03 20:00:00,23.5,36.0,13.8,1021.4,58.0,0.0
2021-06-03 21:00:00,22.3,35.0,16.1,1021.4,60.0,0.0
2021-06-03 22:00:00,21.2,36.0,15.6,1021.4,49.0,0.0
2021-06-03 23:00:00,19.5,40.0,12.4,1021.6,27.0,0.0
2021-06-04 00:00:00,19.0,39.0,11.2,1021.9,32.0,0.0
2021-06-04 01:00:00,17.0,45.0,6.5,1022.2,42.0,0.0
2021-06-04 02:00:00,15.0,61.0,7.3,1022.9,43.0,0.0
2021-06-04 03:00:00,14.8,51.0,7.8,1023.0,1.0,0.0
2021-06-04 04:00:00,13.6,53.0,6.5,1023.1,13.0,0.0
2021-06-04 05:00:00,13.5,66.0,7.2,1023.0,19.0,0.0
2021-06-04 06:00:00,15.7,65.0,2.3,1022.9,13.0,0.0
2021-06-04 07:00:00,16.7,54.0,2.0,1022.9,4.0,0.0
2021-06-04 08:00:00,18.3,49.0,3.2,1022.7,3.0,0.0
2021-06-04 09:00:00,19.9,43.0,3.8,1022.5,1.0,0.0
2021-06-04 10:00:00,21.0,40.0,1.1,1022.4,0.0,0.0
2021-06-04 11:00:00,21.8,39.0,4.3,1022.3,0.0,0.0
2021-06-04 12:00:00,22.3,39.0,8.7,1021.9,0.0,0.0
2021-06-04 13:00:00,22.6,38.0,11.3,1021.6,0.0,0.0
2021-06-04 14:00:00,24.2,31.0,3.5,1021.3,1.0,0.0
2021-06-04 15:00:00,24.4,32.0,8.4,1021.1,1.0,0.0
2021-06-04 16:00:00,24.1,33.0,9.4,1020.7,12.0,0.0
2021-06-04 17:00:00,23.8,34.0,10.2,1020.5,29.0,0.0
2021-06-04 18:00:00,23.7,34.0,12.5,1020.2,28.0,0.0
2021-06-04 19:00:00,23.2,35.0,13.8,1020.2,7.0,0.0
2021-06-04 20:00:00,22.0,40.0,12.6,1020.5,6.0,0.0
2021-06-04 21:00:00,20.0,45.0,13.7,1020.8,17.0,0.0
2021-06-04 22:00:00,18.1,50.0,10.5,1021.3,27.0,0.0
2021-06-04 23:00:00,16.5,55.0,8.8,1021.5,24.0,0.0
2021-06-05 00:00:00,15.4,59.0,6.9,1021.7,29.0,0.0
2021-06-05 01:00:00,14.4,63.0,4.7,1021.8,20.0,0.0
2021-06-05 02:00:00,14.7,62.0,12.6,1022.6,33.0,0.0
2021-06-05 03:00:00,14.3,63.0,12.9,1023.0,31.0,0.0
2021-06-05 04:00:00,13.6,69.0,11.5,1023.4,31.0,0.0
2021-06-05 05:00:00,13.5,73.0,7.3,1023.9,41.0,0.0
2021-06-05 06:00:00,14.0,73.0,6.7,1023.9,78.0,0.0
2021-06-05 07:00:00,14.4,71.0,8.6,1024.0,87.0,0.0
2021-06-05 08:00:00,15.0,70.0,10.1,1024.2,68.0,0.0
2021-06-05 09:00:00,15.7,67.0,9.4,1024.1,83.0,0.0
2021-06-05 10:00:00,16.4,63.0,8.6,1024.0,82.0,0.0
2021-06-05 11:00:00,17.6,58.0,10.2,1023.9,25.0,0.0
2021-06-05 12:00:00,18.5,54.0,11.1,1023.5,82.0,0.0
2021-06-05 13:00:00,19.2,52.0,10.8,1022.9,40.0,0.0
2021-06-05 14:00:00,19.4,52.0,4.3,1022.6,55.0,0.0
2021-06-05 15:00:00,20.7,48.0,4.8,1022.0,47.0,0.0
2021-06-05 16:00:00,21.5,46.0,5.8,1021.4,77.0,0.0
2021-06-05 17:00:00,21.8,45.0,7.7,1020.9,87.0,0.0
2021-06-05 18:00:00,21.5,46.0,10.2,1020.6,94.0,0.0
2021-06-05 19:00:00,20.7,49.0,10.5,1020.5,88.0,0.0
2021-06-05 20:00:00,19.3,52.0,12.5,1020.5,93.0,0.0
2021-06-05 21:00:00,17.9,57.0,11.3,1020.5,96.0,0.0
2021-06-05 22:00:00,16.5,63.0,9.4,1020.4,95.0,0.0
2021-06-05 23:00:00,14.8,70.0,9.0,1020.4,93.0,0.0
2021-06-06 00:00:00,13.6,75.0,7.4,1020.4,96.0,0.0
2021-06-06 01:00:00,13.0,78.0,5.9,1020.0,96.0,0.0
2021-06-06 02:00:00,12.6,85.0,6.8,1020.5,95.0,0.0
2021-06-06 03:00:00,12.5,85.0,3.8,1020.3,100.0,0.0
2021-06-06 04:00:00,12.5,86.0,2.9,1020.0,94.0,0.0
2021-06-06 05:00:00,12.6,87.0,3.8,1019.7,91.0,0.0
2021-06-06 06:00:00,13.6,84.0,1.1,1019.3,96.0,0.0
2021-06-06 07:00:00,14.3,81.0,1.6,1019.2,99.0,0.0
2021-06-06 08:00:00,14.9,77.0,2.2,1018.9,99.0,0.0
2021-06-06 09:00:00,15.2,76.0,2.4,1018.7,99.0,0.0
2021-06-06 10:00:00,16.4,69.0,1.5,1018.6,90.0,0.0
2021-06-06 11:00:00,18.2,61.0,3.6,1018.3,100.0,0.0
2021-06-06 12:00:00,19.2,56.0,5.2,1018.0,99.0,0.0
2021-06-06 13:00:00,19.8,54.0,7.8,1017.8,100.0,0.0
2021-06-06 14:00:00,17.8,66.0,18.2,1019.3,100.0,0.0
2021-06-06 15:00:00,17.7,67.0,14.6,1019.7,100.0,0.1
2021-06-06 16:00:00,17.1,70.0,14.9,1019.8,97.0,0.2
2021-06-06 17:00:00,16.5,72.0,17.1,1020.1,96.0,0.1
2021-06-06 18:00:00,15.4,75.0,15.9,1020.2,97.0,0.0
2021-06-06 19:00:00,15.5,74.0,13.4,1020.3,98.0,0.0
2021-06-06 20:00:00,15.2,74.0,11.6,1020.7,97.0,0.0
2021-06-06 21:00:00,14.8,76.0,9.6,1021.0,74.0,0.0
2021-06-06 22:00:00,14.2,80.0,9.4,1021.3,63.0,0.0
2021-06-06 23:00:00,13.5,85.0,9.5,1021.6,66.0,0.0
2021-06-07 00:00:00,12.9,87.0,10.6,1021.9,55.0,0.0
2021-06-07 01:00:00,12.3,87.0,10.2,1022.2,79.0,0.0
2021-06-07 02:00:00,11.9,85.0,10.0,1022.7,94.0,0.0
2021-06-07 03:00:00,11.2,87.0,8.5,1022.8,14.0,0.0
2021-06-07 04:00:00,10.9,88.0,8.0,1022.9,18.0,0.0
2021-06-07 05:00:00,11.1,87.0,8.0,1023.0,22.0,0.0
2021-06-07 06:00:00,11.6,82.0,7.4,1023.0,35.0,0.0
2021-06-07 07:00:00,12.3,78.0,6.8,1023.0,45.0,0.0
2021-06-07 08:00:00,13.2,71.0,5.8,1023.1,100.0,0.0
2021-06-07 09:00:00,13.9,69.0,5.2,1023.0,100.0,0.0
2021-06-07 10:00:00,14.4,67.0,4.2,1023.0,100.0,0.0
2021-06-07 11:00:00,15.3,63.0,2.6,1022.6,100.0,0.0
2021-06-07 12:00:00,16.3,58.0,2.9,1022.3,86.0,0.0
2021-06-07 13:00:00,16.8,56.0,4.7,1022.0,87.0,0.0
2021-06-07 14:00:00,15.9,57.0,4.0,1022.4,19.0,0.0
2021-06-07 15:00:00,16.8,54.0,7.3,1022.0,65.0,0.0
2021-06-07 16:00:00,17.3,56.0,7.9,1021.4,26.0,0.0
2021-06-07 17:00:00,17.5,56.0,7.5,1020.9,18.0,0.0
2021-06-07 18:00:00,17.4,53.0,7.7,1020.4,3.0,0.0
2021-06-07 19:00:00,17.3,51.0,6.1,1019.8,10.0,0.0
2021-06-07 20:00:00,17.4,52.0,5.6,1019.4,4.0,0.0
2021-06-07 21:00:00,16.6,59.0,4.6,1019.2,0.0,0.0
2021-06-07 22:00:00,15.2,66.0,3.9,1019.1,1.0,0.0
2021-06-07 23:00:00,14.8,64.0,7.8,1018.9,0.0,0.0
2021-06-08 00:00:00,14.0,70.0,12.0,1019.1,1.0,0.0
2021-06-08 01:00:00,13.0,77.0,11.3,1018.8,34.0,0.0
2021-06-08 02:00:00,12.6,82.0,10.8,1018.7,97.0,0.0
2021-06-08 03:00:00,11.6,86.0,7.2,1018.5,30.0,0.0
2021-06-08 04:00:00,10.4,89.0,5.1,1018.4,99.0,0.0
2021-06-08 05:00:00,10.7,88.0,5.9,1018.3,100.0,0.0
2021-06-08 06:00:00,11.7,86.0,6.3,1018.1,98.0,0.0
2021-06-08 07:00:00,12.8,82.0,4.7,1018.1,98.0,0.0
2021-06-08 08:00:00,14.0,76.0,2.3,1018.1,100.0,0.0
2021-06-08 09:00:00,14.9,73.0,4.7,1018.3,98.0,0.0
2021-06-08 10:00:00,16.3,66.0,6.8,1018.5,96.0,0.0
2021-06-08 11:00:00,17.2,63.0,14.0,1018.5,89.0,0.0
2021-06-08 12:00:00,16.9,67.0,17.1,1018.5,93.0,0.0
2021-06-08 13:00:00,17.1,65.0,15.0,1018.3,91.0,0.0
2021-06-08 14:00:00,17.4,61.0,16.6,1018.6,96.0,0.0
2021-06-08 15:00:00,17.3,58.0,17.2,1018.8,96.0,0.0
2021-06-08 16:00:00,17.3,58.0,18.6,1018.7,98.0,0.0
2021-06-08 17:00:00,16.6,59.0,17.9,1018.8,99.0,0.0
2021-06-08 18:00:00,16.0,60.0,15.7,1018.8,99.0,0.0
2021-06-08 19:00:00,15.5,62.0,12.9,1018.7,99.0,0.0
2021-06-08 20:00:00,15.0,64.0,11.5,1018.6,100.0,0.0
2021-06-08 21:00:00,14.3,68.0,8.9,1018.7,99.0,0.0
2021-06-08 22:00:00,13.4,74.0,5.8,1018.6,37.0,0.0
2021-06-08 23:00:00,11.5,85.0,3.7,1018.5,43.0,0.0
2021-06-09 00:00:00,12.9,77.0,2.1,1018.2,88.0,0.0
2021-06-09 01:00:00,12.3,80.0,2.2,1017.9,90.0,0.0
2021-06-09 02:00:00,13.0,79.0,1.5,1017.5,89.0,0.0
2021-06-09 03:00:00,10.0,90.0,4.1,1017.2,76.0,0.0
2021-06-09 04:00:00,10.3,89.0,3.2,1017.0,24.0,0.0
2021-06-09 05:00:00,11.0,85.0,2.7,1016.7,13.0,0.0
2021-06-09 06:00:00,12.6,79.0,3.1,1016.3,13.0,0.0
2021-06-09 07:00:00,14.3,71.0,3.4,1016.1,14.0,0.0
2021-06-09 08:00:00,15.6,66.0,5.4,1015.8,5.0,0.0
2021-06-09 09:00:00,16.7,61.0,7.4,1015.4,19.0,0.0
2021-06-09 10:00:00,17.7,58.0,8.2,1015.0,58.0,0.0
2021-06-09 11:00:00,18.6,54.0,9.3,1014.8,66.0,0.0
2021-06-09 12:00:00,19.4,52.0,10.0,1014.2,77.0,0.0
2021-06-09 13:00:00,20.5,47.0,8.8,1013.9,87.0,0.0
2021-06-09 14:00:00,20.2,46.0,4.3,1014.0,86.0,0.0
2021-06-09 15:00:00,21.3,42.0,5.7,1013.5,28.0,0.0
2021-06-09 16:00:00,20.7,45.0,15.3,1013.4,27.0,0.0
2021-06-09 17:00:00,20.0,50.0,16.3,1013.3,19.0,0.0
2021-06-09 18:00:00,20.1,49.0,13.0,1012.8,15.0,0.0
2021-06-09 19:00:00,18.3,57.0,19.0,1012.7,16.0,0.0
2021-06-09 20:00:00,16.4,65.0,17.5,1012.9,15.0,0.0
2021-06-09 21:00:00,15.8,65.0,14.1,1013.4,9.0,0.0
2021-06-09 22:00:00,15.0,68.0,11.3,1013.4,10.0,0.0
2021-06-09 23:00:00,14.0,73.0,7.6,1013.6,29.0,0.0
2021-06-10 00:00:00,13.4,76.0,4.8,1013.3,52.0,0.0
2021-06-10 01:00:00,12.6,82.0,3.8,1013.2,92.0,0.0
2021-06-10 02:00:00,11.9,86.0,4.1,1013.0,92.0,0.0
2021-06-10 03:00:00,11.5,83.0,5.7,1012.6,91.0,0.0
2021-06-10 04:00:00,10.7,87.0,4.0,1012.3,69.0,0.0
2021-06-10 05:00:00,11.5,84.0,3.6,1011.6,5.0,0.0
2021-06-10 06:00:00,12.9,80.0,2.6,1011.1,19.0,0.0
2021-06-10 07:00:00,14.5,75.0,4.5,1010.7,35.0,0.0
2021-06-10 08:00:00,15.8,71.0,5.7,1010.5,21.0,0.0
2021-06-10 09:00:00,17.2,67.0,4.3,1010.3,15.0,0.0
2021-06-10 10:00:00,18.5,64.0,4.1,1010.3,45.0,0.0
2021-06-10 11:00:00,19.7,60.0,3.7,1010.3,90.0,0.0
2021-06-10 12:00:00,21.0,52.0,6.9,1010.2,7.0,0.0
2021-06-10 13:00:00,21.7,49.0,9.9,1010.2,46.0,0.0
2021-06-10 14:00:00,21.0,53.0,8.7,1010.8,83.0,0.0
2021-06-10 15:00:00,21.4,51.0,4.6,1010.6,99.0,0.0
2021-06-10 16:00:00,22.2,49.0,4.8,1010.2,74.0,0.0
2021-06-10 17:00:00,22.4,48.0,8.2,1009.8,81.0,0.0
2021-06-10 18:00:00,22.1,48.0,8.1,1009.4,91.0,0.0
2021-06-10 19:00:00,22.1,46.0,9.4,1008.6,93.0,0.0
2021-06-10 20:00:00,21.6,49.0,4.0,1008.4,98.0,0.0
2021-06-10 21:00:00,20.7,58.0,3.6,1008.4,99.0,0.0
2021-06-10 22:00:00,19.6,59.0,8.9,1008.3,99.0,0.0
2021-06-10 23:00:00,18.4,67.0,9.2,1007.9,97.0,0.0
2021-06-11 00:00:00,16.7,77.0,7.7,1007.6,91.0,0.0
2021-06-11 01:00:00,15.9,81.0,6.4,1007.2,85.0,0.0
2021-06-11 02:00:00,15.1,83.0,9.4,1007.0,75.0,0.0
2021-06-11 03:00:00,14.4,85.0,7.7,1006.5,72.0,0.0
2021-06-11 04:00:00,14.2,85.0,6.2,1005.9,27.0,0.0
2021-06-11 05:00:00,14.6,85.0,2.6,1005.0,22.0,0.0
2021-06-11 06:00:00,15.8,80.0,4.1,1004.3,45.0,0.0
2021-06-11 07:00:00,17.2,75.0,4.9,1003.4,36.0,0.0
2021-06-11 08:00:00,18.8,71.0,5.4,1002.3,40.0,0.0
2021-06-11 09:00:00,20.2,67.0,5.4,1001.8,45.0,0.0
2021-06-11 10:00:00,21.5,62.0,3.9,1001.7,100.0,0.0
2021-06-11 11:00:00,22.9,53.0,2.3,1001.1,100.0,0.0
2021-06-11 12:00:00,23.5,48.0,0.8,1000.4,99.0,0.0
2021-06-11 13:00:00,20.5,61.0,27.6,1001.2,99.0,0.1
2021-06-11 14:00:00,16.3,79.0,22.1,1002.4,100.0,0.2
2021-06-11 15:00:00,16.8,74.0,20.8,1002.4,100.0,0.2
2021-06-11 16:00:00,15.7,81.0,12.9,1002.3,100.0,1.0
2021-06-11 17:00:00,14.6,98.0,6.3,1002.3,100.0,2.2
2021-06-11 18:00:00,14.3,98.0,4.1,1001.9,100.0,3.6
2021-06-11 19:00:00,13.7,98.0,5.1,1001.5,100.0,2.6
2021-06-11 20:00:00,13.6,98.0,6.1,1001.3,100.0,1.4
2021-06-11 21:00:00,13.3,99.0,5.2,1001.3,100.0,1.9
2021-06-11 22:00:00,12.9,98.0,8.3,1001.0,99.0,1.2
2021-06-11 23:00:00,12.5,97.0,12.1,1001.3,100.0,0.4
2021-06-12 00:00:00,11.9,98.0,20.4,1001.3,100.0,1.0
2021-06-12 01:00:00,11.5,89.0,20.0,1001.8,90.0,0.2
2021-06-12 02:00:00,10.6,88.0,18.1,1002.8,85.0,0.0
2021-06-12 03:00:00,10.6,85.0,16.3,1002.9,95.0,0.0
2021-06-12 04:00:00,10.5,84.0,14.9,1002.7,69.0,0.0
2021-06-12 05:00:00,10.4,84.0,13.8,1002.8,44.0,0.0
2021-06-12 06:00:00,10.6,82.0,11.8,1002.7,38.0,0.0
2021-06-12 07:00:00,11.3,75.0,13.2,1002.5,48.0,0.0
2021-06-12 08:00:00,12.0,71.0,14.1,1002.5,66.0,0.0
2021-06-12 09:00:00,12.5,66.0,19.4,1002.6,100.0,0.1
2021-06-12 10:00:00,11.9,69.0,16.2,1002.9,100.0,0.2
2021-06-12 11:00:00,11.9,69.0,16.7,1003.1,92.0,0.2
2021-06-12 12:00:00,13.0,60.0,19.5,1002.7,56.0,0.0
2021-06-12 13:00:00,13.7,56.0,20.1,1002.9,47.0,0.1
2021-06-12 14:00:00,12.4,66.0,20.2,1003.7,78.0,0.1
2021-06-12 15:00:00,12.8,62.0,23.6,1003.8,97.0,0.2
2021-06-12 16:00:00,12.6,65.0,19.9,1003.9,98.0,0.1
2021-06-12 17:00:00,12.0,76.0,20.3,1004.4,97.0,1.1
2021-06-12 18:00:00,11.0,82.0,21.1,1004.7,97.0,0.9
2021-06-12 19:00:00,11.0,80.0,24.4,1005.1,72.0,0.4
2021-06-12 20:00:00,10.9,81.0,24.3,1005.7,52.0,0.8
2021-06-12 21:00:00,10.2,81.0,24.2,1006.5,22.0,0.1
2021-06-12 22:00:00,9.5,79.0,21.2,1007.4,44.0,0.1
2021-06-12 23:00:00,9.2,80.0,21.6,1007.9,57.0,0.1
2021-06-13 00:00:00,9.1,80.0,22.1,1008.4,48.0,0.1
2021-06-13 01:00:00,9.0,79.0,22.2,1008.9,49.0,0.1
2021-06-13 02:00:00,8.5,89.0,24.3,1010.0,51.0,0.1
2021-06-13 03:00:00,8.5,88.0,22.8,1010.1,73.0,1.3
2021-06-13 04:00:00,8.5,87.0,21.9,1010.4,57.0,0.7
2021-06-13 05:00:00,8.7,86.0,25.1,1010.7,88.0,1.1
2021-06-13 06:00:00,8.8,87.0,24.3,1011.1,96.0,1.1
2021-06-13 07:00:00,9.1,85.0,23.9,1011.6,61.0,1.4
2021-06-13 08:00:00,9.4,82.0,23.8,1012.1,56.0,1.1
2021-06-13 09:00:00,9.7,80.0,25.2,1012.7,54.0,0.7
2021-06-13 10:00:00,10.3,72.0,25.2,1013.5,71.0,0.5
2021-06-13 11:00:00,10.6,69.0,23.9,1013.8,69.0,0.3
2021-06-13 12:00:00,11.3,62.0,25.8,1013.9,92.0,0.1
2021-06-13 13:00:00,11.6,60.0,25.3,1014.0,97.0,0.1
2021-06-13 14:00:00,10.7,66.0,19.5,1014.1,100.0,0.0
2021-06-13 15:00:00,11.5,62.0,18.5,1013.9,100.0,0.1
2021-06-13 16:00:00,11.9,61.0,14.1,1013.4,100.0,0.0
2021-06-13 17:00:00,12.3,60.0,9.4,1012.7,100.0,0.0
2021-06-13 18:00:00,11.8,66.0,6.2,1011.9,100.0,0.1
2021-06-13 19:00:00,11.7,68.0,7.5,1010.8,100.0,0.2
2021-06-13 20:00:00,11.1,76.0,10.1,1009.6,100.0,0.4
2021-06-13 21:00:00,10.9,80.0,8.3,1008.9,100.0,0.1
2021-06-13 22:00:00,10.8,85.0,3.3,1008.3,100.0,0.0
2021-06-13 23:00:00,10.7,86.0,3.2,1007.7,100.0,0.1
2021-06-14 00:00:00,10.7,87.0,7.3,1008.0,100.0,0.5
2021-06-14 01:00:00,9.9,98.0,5.5,1008.0,100.0,1.3
2021-06-14 02:00:00,10.7,88.0,9.8,1007.9,100.0,1.4
2021-06-14 03:00:00,10.2,96.0,6.4,1007.3,100.0,1.2
2021-06-14 04:00:00,10.0,97.0,5.4,1006.8,100.0,0.8
2021-06-14 05:00:00,10.2,97.0,4.7,1006.9,100.0,0.8
2021-06-14 06:00:00,10.4,98.0,6.5,1007.0,100.0,1.0
2021-06-14 07:00:00,10.7,92.0,8.3,1006.9,99.0,0.3
2021-06-14 08:00:00,11.3,87.0,10.8,1006.5,98.0,0.0
2021-06-14 09:00:00,11.7,84.0,9.7,1006.5,99.0,0.0
2021-06-14 10:00:00,12.2,80.0,7.6,1006.2,97.0,0.0
2021-06-14 11:00:00,12.5,78.0,7.0,1005.8,100.0,0.0
2021-06-14 12:00:00,13.1,77.0,3.9,1005.0,100.0,0.0
2021-06-14 13:00:00,13.8,71.0,3.4,1004.2,100.0,0.0
2021-06-14 14:00:00,13.7,69.0,8.7,1003.6,100.0,0.0
2021-06-14 15:00:00,12.7,73.0,13.3,1003.1,100.0,0.3
2021-06-14 16:00:00,12.0,77.0,13.6,1002.4,100.0,0.3
2021-06-14 17:00:00,11.4,83.0,13.9,1002.0,100.0,0.6
2021-06-14 18:00:00,11.1,87.0,14.4,1001.7,100.0,1.1
2021-06-14 19:00:00,10.2,96.0,15.5,1001.4,100.0,1.3
2021-06-14 20:00:00,9.8,96.0,17.0,1001.1,100.0,1.0
2021-06-14 21:00:00,10.4,89.0,18.7,1001.3,100.0,0.6
2021-06-14 22:00:00,10.1,90.0,17.7,1001.3,79.0,0.3
2021-06-14 23:00:00,9.7,90.0,16.5,1001.5,41.0,0.1
2021-06-15 00:00:00,9.2,90.0,15.0,1001.5,43.0,0.1
2021-06-15 01:00:00,8.6,91.0,13.2,1001.6,53.0,0.1
2021-06-15 02:00:00,9.1,91.0,15.3,1001.8,84.0,0.2
2021-06-15 03:00:00,8.2,97.0,16.4,1001.6,100.0,0.6
2021-06-15 04:00:00,8.9,90.0,20.1,1001.6,66.0,0.5
2021-06-15 05:00:00,9.3,89.0,22.1,1002.3,89.0,0.5
2021-06-15 06:00:00,9.5,89.0,19.1,1002.8,93.0,0.4
2021-06-15 07:00:00,9.8,88.0,20.9,1003.4,72.0,1.2
2021-06-15 08:00:00,10.3,88.0,20.8,1004.2,94.0,0.7
2021-06-15 09:00:00,11.0,84.0,20.2,1004.8,66.0,0.3
2021-06-15 10:00:00,10.9,78.0,26.3,1005.5,40.0,0.5
2021-06-15 11:00:00,11.4,73.0,31.0,1006.5,54.0,0.1
2021-06-15 12:00:00,10.0,84.0,25.3,1008.0,70.0,1.7
2021-06-15 13:00:00,9.1,86.0,21.7,1009.7,91.0,2.4
2021-06-15 14:00:00,8.9,88.0,24.3,1010.7,94.0,1.2
2021-06-15 15:00:00,9.2,83.0,23.8,1011.9,97.0,1.2
2021-06-15 16:00:00,8.5,84.0,24.0,1013.0,94.0,0.6
2021-06-15 17:00:00,8.8,79.0,22.3,1013.5,46.0,0.1
2021-06-15 18:00:00,9.5,70.0,22.4,1013.8,39.0,0.0
2021-06-15 19:00:00,8.9,72.0,22.6,1014.2,79.0,0.1
2021-06-15 20:00:00,8.4,73.0,19.5,1014.5,42.0,0.1
2021-06-15 21:00:00,7.8,78.0,19.6,1014.9,52.0,0.4
2021-06-15 22:00:00,7.3,77.0,16.6,1015.0,74.0,0.1
2021-06-15 23:00:00,7.0,78.0,13.1,1015.3,82.0,0.0
2021-06-16 00:00:00,6.8,79.0,10.0,1015.4,96.0,0.0
2021-06-16 01:00:00,6.6,82.0,9.0,1015.0,96.0,0.0
2021-06-16 02:00:00,6.8,81.0,6.6,1014.8,99.0,0.0
2021-06-16 03:00:00,6.5,83.0,5.9,1014.6,96.0,0.0
2021-06-16 04:00:00,6.5,84.0,6.2,1014.5,95.0,0.0
2021-06-16 05:00:00,6.6,80.0,9.5,1014.3,97.0,0.0
2021-06-16 06:00:00,6.9,75.0,9.5,1014.1,96.0,0.0
2021-06-16 07:00:00,7.3,75.0,7.4,1013.6,92.0,0.0
2021-06-16 08:00:00,7.9,69.0,8.0,1013.2,96.0,0.0
2021-06-16 09:00:00,8.4,67.0,6.4,1013.0,84.0,0.0
2021-06-16 10:00:00,9.9,61.0,6.8,1012.5,71.0,0.0
2021-06-16 11:00:00,11.2,59.0,9.8,1011.5,72.0,0.0
2021-06-16 12:00:00,12.2,59.0,11.1,1011.1,33.0,0.0
2021-06-16 13:00:00,13.2,58.0,12.4,1010.8,71.0,0.0
2021-06-16 14:00:00,13.5,57.0,13.8,1009.9,99.0,0.0
2021-06-16 15:00:00,14.8,52.0,12.9,1009.7,93.0,0.0
2021-06-16 16:00:00,15.2,54.0,12.0,1009.3,98.0,0.0
2021-06-16 17:00:00,16.4,54.0,9.7,1008.8,88.0,0.0
2021-06-16 18:00:00,16.8,56.0,7.9,1008.3,97.0,0.0
2021-06-16 19:00:00,16.8,64.0,5.0,1007.9,100.0,0.0
2021-06-16 20:00:00,16.1,75.0,6.1,1007.6,100.0,0.0
2021-06-16 21:00:00,15.5,77.0,6.6,1007.6,100.0,0.0
2021-06-16 22:00:00,14.4,81.0,7.1,1008.0,100.0,0.3
2021-06-16 23:00:00,13.8,85.0,4.3,1008.3,100.0,0.4
2021-06-17 00:00:00,13.4,87.0,5.8,1008.5,100.0,0.5
2021-06-17 01:00:00,13.0,90.0,7.4,1008.4,100.0,0.1
2021-06-17 02:00:00,12.2,88.0,4.4,1009.0,99.0,0.0
2021-06-17 03:00:00,12.4,87.0,2.9,1009.3,99.0,0.0
2021-06-17 04:00:00,11.9,89.0,3.3,1009.2,97.0,0.0
2021-06-17 05:00:00,12.4,88.0,2.6,1009.6,99.0,0.0
2021-06-17 06:00:00,13.0,88.0,1.8,1009.8,98.0,0.0
2021-06-17 07:00:00,13.6,88.0,2.6,1009.7,100.0,0.0
2021-06-17 08:00:00,13.9,91.0,1.4,1009.9,50.0,0.0
2021-06-17 09:00:00,15.0,79.0,5.0,1010.0,42.0,0.0
2021-06-17 10:00:00,15.5,76.0,7.2,1010.1,67.0,0.0
2021-06-17 11:00:00,16.2,72.0,8.0,1010.2,84.0,0.0
2021-06-17 12:00:00,16.9,69.0,6.6,1009.9,96.0,0.0
2021-06-17 13:00:00,17.9,66.0,3.6,1009.6,100.0,0.0
2021-06-17 14:00:00,18.3,68.0,7.3,1010.2,99.0,0.0
2021-06-17 15:00:00,19.0,66.0,4.3,1009.8,88.0,0.0
2021-06-17 16:00:00,19.5,67.0,0.4,1009.5,96.0,0.0
2021-06-17 17:00:00,18.8,70.0,10.8,1009.7,100.0,0.0
2021-06-17 18:00:00,15.7,83.0,16.1,1009.9,100.0,0.1
2021-06-17 19:00:00,14.5,88.0,13.0,1010.2,100.0,0.3
2021-06-17 20:00:00,13.5,92.0,10.5,1010.7,100.0,0.6
2021-06-17 21:00:00,13.2,95.0,7.3,1011.0,100.0,0.8
2021-06-17 22:00:00,12.9,99.0,4.4,1011.1,100.0,0.8
2021-06-17 23:00:00,12.9,100.0,1.8,1010.7,100.0,0.2
2021-06-18 00:00:00,12.7,100.0,1.6,1010.2,100.0,0.2
2021-06-18 01:00:00,12.8,98.0,1.1,1009.6,100.0,0.2
2021-06-18 02:00:00,11.9,96.0,2.2,1009.8,90.0,0.1
2021-06-18 03:00:00,11.9,99.0,1.8,1009.1,100.0,0.3
2021-06-18 04:00:00,12.0,99.0,1.9,1008.6,100.0,0.2
2021-06-18 05:00:00,12.1,99.0,4.6,1008.4,100.0,0.2
2021-06-18 06:00:00,12.0,99.0,10.5,1008.6,100.0,0.2
2021-06-18 07:00:00,11.9,95.0,16.2,1009.1,100.0,0.2
2021-06-18 08:00:00,11.2,98.0,15.1,1009.6,100.0,0.4
2021-06-18 09:00:00,11.1,98.0,15.0,1010.1,100.0,0.4
2021-06-18 10:00:00,10.6,98.0,14.0,1011.1,100.0,0.6
2021-06-18 11:00:00,10.7,97.0,12.6,1012.3,100.0,1.0
2021-06-18 12:00:00,10.9,97.0,10.5,1013.0,100.0,0.8
2021-06-18 13:00:00,11.7,91.0,9.4,1013.8,96.0,0.2
2021-06-18 14:00:00,12.2,83.0,13.0,1014.5,69.0,0.1
2021-06-18 15:00:00,13.4,72.0,18.2,1015.2,62.0,0.1
2021-06-18 16:00:00,13.9,62.0,20.2,1015.8,87.0,0.0
2021-06-18 17:00:00,13.9,53.0,18.2,1016.3,98.0,0.0
2021-06-18 18:00:00,13.3,56.0,17.5,1016.5,88.0,0.0
2021-06-18 19:00:00,13.1,56.0,17.3,1016.9,43.0,0.0
2021-06-18 20:00:00,12.7,59.0,16.0,1017.3,39.0,0.0
2021-06-18 21:00:00,12.1,64.0,12.4,1017.7,43.0,0.0
2021-06-18 22:00:00,11.3,71.0,8.6,1018.3,46.0,0.0
2021-06-18 23:00:00,10.6,75.0,6.8,1018.6,46.0,0.0
2021-06-19 00:00:00,10.0,78.0,5.5,1018.8,60.0,0.0
2021-06-19 01:00:00,9.0,84.0,3.7,1018.9,90.0,0.0
2021-06-19 02:00:00,8.0,89.0,7.1,1018.9,100.0,0.0
2021-06-19 03:00:00,9.3,80.0,1.1,1019.1,99.0,0.0
2021-06-19 04:00:00,7.2,88.0,3.9,1018.9,99.0,0.0
2021-06-19 05:00:00,8.2,86.0,3.3,1018.8,99.0,0.0
2021-06-19 06:00:00,9.6,81.0,7.2,1018.2,92.0,0.0
2021-06-19 07:00:00,10.3,75.0,9.1,1017.7,87.0,0.0
2021-06-19 08:00:00,11.5,66.0,13.5,1017.1,37.0,0.0
2021-06-19 09:00:00,12.2,64.0,16.1,1015.9,100.0,0.0
2021-06-19 10:00:00,13.3,60.0,17.6,1015.1,100.0,0.0
2021-06-19 11:00:00,14.4,56.0,16.6,1014.3,100.0,0.0
2021-06-19 12:00:00,14.9,59.0,15.0,1013.6,100.0,0.0
2021-06-19 13:00:00,14.4,69.0,14.7,1013.1,100.0,0.4
2021-06-19 14:00:00,13.1,83.0,13.7,1012.6,100.0,0.4
2021-06-19 15:00:00,12.7,97.0,10.6,1012.5,100.0,2.1
2021-06-19 16:00:00,12.3,98.0,9.7,1012.2,98.0,1.8
2021-06-19 17:00:00,12.7,91.0,10.2,1011.8,99.0,0.3
2021-06-19 18:00:00,12.6,92.0,9.2,1011.4,100.0,0.1
2021-06-19 19:00:00,12.7,89.0,9.5,1011.1,100.0,0.1
2021-06-19 20:00:00,12.3,92.0,9.7,1010.9,100.0,0.1
2021-06-19 21:00:00,12.2,93.0,9.2,1010.8,99.0,0.0
2021-06-19 22:00:00,12.0,93.0,7.9,1011.0,40.0,0.0
2021-06-19 23:00:00,11.3,94.0,7.3,1011.1,86.0,0.0
2021-06-20 00:00:00,10.6,92.0,5.2,1011.4,91.0,0.0
2021-06-20 01:00:00,9.2,93.0,4.9,1011.7,59.0,0.0
2021-06-20 02:00:00,10.8,88.0,1.8,1012.2,77.0,0.0
2021-06-20 03:00:00,8.5,98.0,4.3,1012.3,17.0,0.0
2021-06-20 04:00:00,8.6,99.0,3.9,1012.3,18.0,0.0
2021-06-20 05:00:00,10.0,96.0,5.4,1012.5,41.0,0.0
2021-06-20 06:00:00,10.5,96.0,5.2,1012.7,67.0,0.0
2021-06-20 07:00:00,11.0,90.0,2.6,1012.5,96.0,0.0
2021-06-20 08:00:00,11.6,85.0,1.8,1012.6,100.0,0.0
2021-06-20 09:00:00,12.0,83.0,4.3,1012.6,100.0,0.0
2021-06-20 10:00:00,12.4,80.0,7.2,1012.7,100.0,0.0
2021-06-20 11:00:00,13.0,78.0,9.3,1012.3,100.0,0.0
2021-06-20 12:00:00,14.0,73.0,9.2,1012.1,100.0,0.0
2021-06-20 13:00:00,15.0,66.0,9.8,1011.3,100.0,0.0
2021-06-20 14:00:00,15.8,58.0,11.6,1010.8,100.0,0.0
2021-06-20 15:00:00,16.5,55.0,12.2,1010.1,100.0,0.0
2021-06-20 16:00:00,16.3,54.0,14.0,1009.1,100.0,0.0
2021-06-20 17:00:00,16.4,56.0,14.5,1008.1,100.0,0.0
2021-06-20 18:00:00,16.5,59.0,15.8,1007.3,100.0,0.0
2021-06-20 19:00:00,15.7,64.0,18.1,1006.6,100.0,0.0
2021-06-20 20:00:00,15.3,65.0,19.2,1005.7,100.0,0.0
2021-06-20 21:00:00,14.7,71.0,17.8,1005.1,100.0,0.2
2021-06-20 22:00:00,13.8,80.0,15.8,1004.3,100.0,0.4
2021-06-20 23:00:00,13.2,86.0,14.7,1003.9,100.0,0.3
2021-06-21 00:00:00,12.9,89.0,14.4,1003.4,98.0,0.1
2021-06-21 01:00:00,12.7,90.0,14.2,1002.6,100.0,0.0
2021-06-21 02:00:00,12.3,96.0,10.5,1003.0,98.0,0.4
2021-06-21 03:00:00,12.1,99.0,10.0,1002.2,100.0,0.9
2021-06-21 04:00:00,12.0,99.0,7.9,1001.9,100.0,0.4
2021-06-21 05:00:00,12.3,97.0,5.0,1001.8,100.0,0.0
2021-06-21 06:00:00,12.5,96.0,1.8,1002.0,100.0,0.1
2021-06-21 07:00:00,12.4,99.0,7.2,1002.5,100.0,0.2
2021-06-21 08:00:00,13.2,95.0,9.0,1003.0,100.0,0.1
2021-06-21 09:00:00,13.5,93.0,10.8,1003.6,100.0,0.1
2021-06-21 10:00:00,13.6,91.0,13.1,1004.4,100.0,0.1
2021-06-21 11:00:00,13.6,90.0,13.3,1005.0,100.0,0.1
2021-06-21 12:00:00,14.4,81.0,13.9,1005.5,100.0,0.0
2021-06-21 13:00:00,14.9,76.0,15.7,1006.1,100.0,0.0
2021-06-21 14:00:00,14.6,71.0,17.9,1007.4,99.0,0.0
2021-06-21 15:00:00,14.5,70.0,15.5,1008.3,95.0,0.0
2021-06-21 16:00:00,14.4,67.0,14.9,1008.6,96.0,0.0
2021-06-21 17:00:00,14.4,65.0,11.4,1009.2,100.0,0.0
2021-06-21 18:00:00,13.9,71.0,10.3,1009.5,100.0,0.0
2021-06-21 19:00:00,13.4,78.0,9.1,1010.3,100.0,0.1
2021-06-21 20:00:00,12.7,83.0,11.6,1011.0,100.0,0.2
2021-06-21 21:00:00,12.0,87.0,12.1,1011.5,100.0,0.2
2021-06-21 22:00:00,11.6,89.0,11.8,1012.2,100.0,0.2
2021-06-21 23:00:00,11.2,90.0,12.5,1012.6,100.0,0.2
2021-06-22 00:00:00,10.8,91.0,13.4,1013.3,100.0,0.1
2021-06-22 01:00:00,10.5,91.0,13.4,1013.8,100.0,0.1
2021-06-22 02:00:00,10.0,93.0,13.6,1014.6,100.0,0.1
2021-06-22 03:00:00,9.9,93.0,11.7,1015.2,100.0,0.1
2021-06-22 04:00:00,9.8,91.0,10.5,1015.6,100.0,0.0
2021-06-22 05:00:00,9.7,91.0,9.8,1015.9,100.0,0.0
2021-06-22 06:00:00,9.8,90.0,8.5,1016.3,100.0,0.0
2021-06-22 07:00:00,10.0,88.0,8.4,1016.5,100.0,0.0
2021-06-22 08:00:00,10.3,84.0,8.4,1016.7,93.0,0.0
2021-06-22 09:00:00,11.1,77.0,8.6,1016.9,64.0,0.1
2021-06-22 10:00:00,12.0,68.0,7.9,1017.2,74.0,0.1
2021-06-22 11:00:00,12.4,64.0,8.4,1017.4,100.0,0.0
2021-06-22 12:00:00,13.0,60.0,8.6,1017.4,100.0,0.0
2021-06-22 13:00:00,13.7,58.0,5.8,1017.3,100.0,0.0
2021-06-22 14:00:00,13.4,59.0,2.3,1017.2,100.0,0.0
2021-06-22 15:00:00,14.2,57.0,1.8,1017.0,95.0,0.0
2021-06-22 16:00:00,14.7,55.0,2.9,1017.1,34.0,0.0
2021-06-22 17:00:00,14.9,55.0,1.8,1016.9,6.0,0.0
2021-06-22 18:00:00,14.7,57.0,7.1,1016.9,4.0,0.0
2021-06-22 19:00:00,14.5,57.0,9.1,1016.5,0.0,0.0
2021-06-22 20:00:00,14.3,59.0,6.5,1016.1,0.0,0.0
2021-06-22 21:00:00,13.8,77.0,1.5,1016.0,0.0,0.0
2021-06-22 22:00:00,12.1,90.0,2.6,1015.9,0.0,0.0
2021-06-22 23:00:00,9.8,91.0,4.3,1015.9,0.0,0.0
2021-06-23 00:00:00,9.7,89.0,5.1,1015.8,0.0,0.0
2021-06-23 01:00:00,8.7,88.0,4.8,1015.7,0.0,0.0
2021-06-23 02:00:00,6.8,90.0,7.1,1016.0,0.0,0.0
2021-06-23 03:00:00,6.1,88.0,4.3,1015.9,0.0,0.0
2021-06-23 04:00:00,6.2,87.0,3.8,1015.9,0.0,0.0
2021-06-23 05:00:00,7.3,88.0,2.3,1015.8,0.0,0.0
2021-06-23 06:00:00,8.9,84.0,2.3,1016.0,0.0,0.0
2021-06-23 07:00:00,10.1,79.0,2.5,1016.2,2.0,0.0
2021-06-23 08:00:00,11.2,75.0,4.4,1016.6,0.0,0.0
2021-06-23 09:00:00,12.9,70.0,5.8,1016.7,13.0,0.0
2021-06-23 10:00:00,14.4,68.0,11.9,1016.7,34.0,0.0
2021-06-23 11:00:00,14.8,66.0,14.9,1017.3,35.0,0.0
2021-06-23 12:00:00,15.1,65.0,13.3,1017.5,32.0,0.0
2021-06-23 13:00:00,15.7,64.0,11.6,1017.7,19.0,0.0
2021-06-23 14:00:00,16.3,62.0,11.3,1017.0,35.0,0.0
2021-06-23 15:00:00,16.6,60.0,13.0,1016.9,15.0,0.0
2021-06-23 16:00:00,16.2,62.0,16.1,1017.0,61.0,0.0
2021-06-23 17:00:00,15.1,64.0,17.1,1017.4,96.0,0.0
2021-06-23 18:00:00,14.3,66.0,16.1,1017.4,98.0,0.0
2021-06-23 19:00:00,13.6,68.0,13.3,1017.8,100.0,0.0
2021-06-23 20:00:00,12.8,73.0,11.3,1018.2,100.0,0.0
2021-06-23 21:00:00,12.0,78.0,8.2,1018.5,100.0,0.1
2021-06-23 22:00:00,11.7,83.0,4.7,1018.7,100.0,0.2
2021-06-23 23:00:00,11.2,92.0,2.1,1018.6,100.0,0.3
2021-06-24 00:00:00,10.8,96.0,1.3,1018.5,100.0,0.3
2021-06-24 01:00:00,11.2,91.0,0.8,1018.3,100.0,0.2
2021-06-24 02:00:00,11.0,91.0,2.1,1018.2,100.0,0.1
2021-06-24 03:00:00,11.1,94.0,2.2,1018.0,100.0,0.2
2021-06-24 04:00:00,11.1,95.0,1.8,1017.9,100.0,0.0
2021-06-24 05:00:00,11.7,93.0,1.3,1017.6,100.0,0.0
2021-06-24 06:00:00,11.7,93.0,0.4,1017.4,100.0,0.0
2021-06-24 07:00:00,11.9,91.0,2.9,1017.3,100.0,0.0
2021-06-24 08:00:00,12.3,89.0,3.6,1017.0,99.0,0.0
2021-06-24 09:00:00,12.9,86.0,4.1,1016.9,100.0,0.0
2021-06-24 10:00:00,13.9,81.0,4.7,1016.7,99.0,0.0
2021-06-24 11:00:00,14.6,79.0,4.6,1016.6,78.0,0.0
2021-06-24 12:00:00,15.4,74.0,7.2,1016.2,74.0,0.0
2021-06-24 13:00:00,15.1,70.0,9.7,1015.9,77.0,0.0
2021-06-24 14:00:00,14.8,73.0,5.4,1015.6,85.0,0.0
2021-06-24 15:00:00,15.1,72.0,7.2,1015.4,99.0,0.0
2021-06-24 16:00:00,14.9,75.0,9.7,1014.9,79.0,0.0
2021-06-24 17:00:00,15.5,75.0,10.8,1014.9,89.0,0.0
2021-06-24 18:00:00,14.9,79.0,14.9,1014.7,82.0,0.0
2021-06-24 19:00:00,13.8,82.0,14.7,1014.5,70.0,0.0
2021-06-24 20:00:00,13.0,83.0,12.6,1014.7,100.0,0.0
2021-06-24 21:00:00,12.0,86.0,14.1,1014.9,99.0,0.0
2021-06-24 22:00:00,11.4,88.0,11.6,1015.0,100.0,0.1
2021-06-24 23:00:00,11.1,87.0,9.4,1015.1,100.0,0.1
2021-06-25 00:00:00,11.0,88.0,8.0,1015.1,100.0,0.3
2021-06-25 01:00:00,10.8,91.0,8.4,1015.4,100.0,0.6
2021-06-25 02:00:00,10.6,95.0,9.7,1015.5,100.0,0.5
2021-06-25 03:00:00,10.8,94.0,7.1,1015.6,100.0,0.2
2021-06-25 04:00:00,10.8,98.0,3.2,1015.8,100.0,0.4
2021-06-25 05:00:00,10.9,99.0,3.1,1016.0,100.0,0.4
2021-06-25 06:00:00,11.1,94.0,5.9,1016.1,100.0,0.1
2021-06-25 07:00:00,11.2,93.0,6.9,1016.5,100.0,0.0
2021-06-25 08:00:00,11.3,92.0,5.9,1016.7,100.0,0.0
2021-06-25 09:00:00,11.5,89.0,6.6,1017.4,100.0,0.0
2021-06-25 10:00:00,11.8,86.0,6.3,1017.7,100.0,0.1
2021-06-25 11:00:00,12.1,81.0,4.0,1018.0,100.0,0.0
2021-06-25 12:00:00,12.8,74.0,2.4,1017.9,100.0,0.0
2021-06-25 13:00:00,13.6,69.0,1.8,1018.1,100.0,0.0
2021-06-25 14:00:00,13.4,69.0,1.8,1018.2,100.0,0.0
2021-06-25 15:00:00,14.4,67.0,3.0,1018.3,100.0,0.0
2021-06-25 16:00:00,14.8,64.0,4.7,1018.4,100.0,0.0
2021-06-25 17:00:00,14.7,64.0,2.2,1018.3,93.0,0.0
2021-06-25 18:00:00,15.1,62.0,3.9,1018.2,90.0,0.0
2021-06-25 19:00:00,15.0,64.0,6.8,1017.9,100.0,0.0
2021-06-25 20:00:00,14.2,70.0,9.0,1017.7,95.0,0.0
2021-06-25 21:00:00,13.4,75.0,9.0,1017.9,98.0,0.0
2021-06-25 22:00:00,12.7,78.0,8.4,1018.2,68.0,0.0
2021-06-25 23:00:00,11.9,80.0,9.0,1018.5,76.0,0.0
2021-06-26 00:00:00,11.7,80.0,1.5,1018.6,97.0,0.0
2021-06-26 01:00:00,10.8,84.0,8.6,1018.9,94.0,0.0
2021-06-26 02:00:00,9.8,90.0,4.6,1019.0,17.0,0.0
2021-06-26 03:00:00,9.2,92.0,4.7,1018.7,69.0,0.0
2021-06-26 04:00:00,9.0,89.0,5.3,1018.8,93.0,0.0
2021-06-26 05:00:00,9.5,83.0,7.9,1018.6,62.0,0.0
2021-06-26 06:00:00,9.7,81.0,8.6,1018.3,93.0,0.0
2021-06-26 07:00:00,10.3,79.0,8.0,1018.1,99.0,0.0
2021-06-26 08:00:00,11.0,78.0,7.0,1017.9,94.0,0.0
2021-06-26 09:00:00,11.9,75.0,6.6,1017.8,98.0,0.0
2021-06-26 10:00:00,12.9,72.0,5.1,1017.6,99.0,0.0
2021-06-26 11:00:00,13.7,71.0,3.1,1017.4,91.0,0.0
2021-06-26 12:00:00,14.5,70.0,4.2,1017.0,91.0,0.0
2021-06-26 13:00:00,15.2,69.0,4.2,1016.6,80.0,0.0
2021-06-26 14:00:00,15.4,70.0,5.1,1016.5,84.0,0.0
2021-06-26 15:00:00,16.0,67.0,7.3,1016.2,96.0,0.0
2021-06-26 16:00:00,16.2,67.0,9.4,1015.9,91.0,0.0
2021-06-26 17:00:00,16.1,66.0,11.2,1015.7,98.0,0.0
2021-06-26 18:00:00,14.8,69.0,13.6,1015.6,100.0,0.0
2021-06-26 19:00:00,13.5,72.0,10.0,1015.8,100.0,0.0
2021-06-26 20:00:00,12.6,74.0,10.6,1016.0,100.0,0.0
2021-06-26 21:00:00,11.6,77.0,9.0,1016.3,100.0,0.0
2021-06-26 22:00:00,11.1,79.0,5.6,1016.5,100.0,0.0
2021-06-26 23:00:00,10.7,87.0,1.5,1016.3,100.0,0.1
2021-06-27 00:00:00,10.8,86.0,1.8,1016.0,87.0,0.0
2021-06-27 01:00:00,10.6,86.0,2.3,1015.5,89.0,0.0
2021-06-27 02:00:00,10.7,89.0,4.2,1015.0,96.0,0.0
2021-06-27 03:00:00,11.1,88.0,3.7,1014.9,98.0,0.0
2021-06-27 04:00:00,12.0,79.0,2.9,1015.0,93.0,0.0
2021-06-27 05:00:00,11.2,86.0,3.1,1014.9,90.0,0.0
2021-06-27 06:00:00,12.0,86.0,5.4,1014.8,1.0,0.0
2021-06-27 07:00:00,12.4,68.0,6.9,1014.9,0.0,0.0
2021-06-27 08:00:00,13.0,63.0,5.3,1014.8,2.0,0.0
2021-06-27 09:00:00,13.7,60.0,5.2,1014.6,7.0,0.0
2021-06-27 10:00:00,14.6,58.0,6.1,1014.5,31.0,0.0
2021-06-27 11:00:00,15.5,54.0,9.5,1014.4,60.0,0.0
2021-06-27 12:00:00,15.7,57.0,12.3,1014.4,96.0,0.0
2021-06-27 13:00:00,14.9,69.0,16.5,1014.4,98.0,0.0
2021-06-27 14:00:00,15.2,68.0,13.5,1014.2,97.0,0.0
2021-06-27 15:00:00,15.8,65.0,13.2,1014.0,95.0,0.0
2021-06-27 16:00:00,16.0,64.0,13.8,1014.0,96.0,0.0
2021-06-27 17:00:00,15.7,64.0,14.4,1013.9,89.0,0.0
2021-06-27 18:00:00,15.5,66.0,14.5,1013.8,96.0,0.0
2021-06-27 19:00:00,14.7,69.0,11.5,1013.7,89.0,0.0
2021-06-27 20:00:00,14.3,71.0,11.2,1013.9,90.0,0.0
2021-06-27 21:00:00,13.5,74.0,9.9,1014.0,74.0,0.0
2021-06-27 22:00:00,12.8,77.0,7.4,1014.0,92.0,0.0
2021-06-27 23:00:00,12.2,79.0,5.4,1013.9,100.0,0.0
2021-06-28 00:00:00,12.1,81.0,4.7,1013.8,100.0,0.0
2021-06-28 01:00:00,11.8,85.0,2.1,1013.5,100.0,0.0
2021-06-28 02:00:00,12.1,81.0,1.1,1013.4,100.0,0.0
2021-06-28 03:00:00,12.1,84.0,0.7,1013.2,100.0,0.0
2021-06-28 04:00:00,12.0,86.0,0.8,1013.1,100.0,0.0
2021-06-28 05:00:00,12.1,84.0,1.5,1013.0,100.0,0.0
2021-06-28 06:00:00,12.2,82.0,2.1,1012.8,100.0,0.0
2021-06-28 07:00:00,12.4,82.0,2.7,1012.7,98.0,0.0
2021-06-28 08:00:00,12.9,81.0,2.6,1013.0,84.0,0.0
2021-06-28 09:00:00,13.4,79.0,3.2,1013.2,100.0,0.0
2021-06-28 10:00:00,13.5,79.0,6.3,1013.4,100.0,0.0
2021-06-28 11:00:00,13.7,78.0,8.8,1013.7,100.0,0.0
2021-06-28 12:00:00,14.3,76.0,8.7,1013.8,98.0,0.0
2021-06-28 13:00:00,14.6,73.0,6.8,1013.8,79.0,0.0
2021-06-28 14:00:00,14.0,72.0,7.8,1013.8,95.0,0.0
2021-06-28 15:00:00,14.5,69.0,8.4,1014.0,100.0,0.0
2021-06-28 16:00:00,14.7,69.0,9.2,1013.7,92.0,0.0
2021-06-28 17:00:00,15.3,67.0,8.1,1013.4,15.0,0.0
2021-06-28 18:00:00,15.7,64.0,8.4,1013.3,43.0,0.0
2021-06-28 19:00:00,15.4,65.0,9.2,1013.0,30.0,0.0
2021-06-28 20:00:00,14.7,68.0,10.7,1013.0,34.0,0.0
2021-06-28 21:00:00,13.7,74.0,11.6,1013.2,30.0,0.0
2021-06-28 22:00:00,12.6,79.0,11.2,1013.4,42.0,0.0
2021-06-28 23:00:00,11.6,83.0,7.7,1013.6,60.0,0.0
2021-06-29 00:00:00,11.0,87.0,3.6,1013.7,66.0,0.0
2021-06-29 01:00:00,10.5,90.0,3.3,1013.7,69.0,0.0
2021-06-29 02:00:00,11.6,85.0,3.4,1013.4,97.0,0.0
2021-06-29 03:00:00,10.0,93.0,3.3,1013.3,83.0,0.0
2021-06-29 04:00:00,11.1,89.0,3.0,1013.4,100.0,0.0
2021-06-29 05:00:00,11.4,88.0,3.7,1013.4,100.0,0.0
2021-06-29 06:00:00,11.4,89.0,3.6,1013.4,100.0,0.3
2021-06-29 07:00:00,11.4,90.0,3.9,1013.7,100.0,0.7
2021-06-29 08:00:00,11.1,98.0,4.0,1013.7,100.0,0.8
2021-06-29 09:00:00,11.0,98.0,5.8,1013.9,100.0,0.8
2021-06-29 10:00:00,11.3,93.0,6.5,1014.1,100.0,0.4
2021-06-29 11:00:00,11.8,88.0,6.6,1014.4,100.0,0.2
2021-06-29 12:00:00,12.5,81.0,8.4,1014.6,100.0,0.1
2021-06-29 13:00:00,12.5,82.0,10.5,1014.8,100.0,0.1
2021-06-29 14:00:00,12.3,81.0,10.5,1015.3,100.0,0.2
2021-06-29 15:00:00,11.9,86.0,12.1,1015.5,100.0,0.2
2021-06-29 16:00:00,11.7,88.0,11.8,1015.8,100.0,0.6
2021-06-29 17:00:00,11.5,90.0,11.0,1015.9,100.0,0.4
2021-06-29 18:00:00,11.5,88.0,11.3,1015.9,99.0,0.2
2021-06-29 19:00:00,12.1,78.0,10.6,1015.9,80.0,0.0
2021-06-29 20:00:00,12.4,73.0,10.6,1016.0,61.0,0.0
2021-06-29 21:00:00,12.1,72.0,12.6,1016.4,61.0,0.0
2021-06-29 22:00:00,11.5,73.0,9.7,1017.1,100.0,0.0
2021-06-29 23:00:00,11.2,73.0,7.6,1017.8,100.0,0.0
2021-06-30 00:00:00,10.9,70.0,9.4,1018.3,92.0,0.0
2021-06-30 01:00:00,10.2,71.0,11.2,1018.5,68.0,0.0
2021-06-30 02:00:00,9.7,76.0,7.7,1019.1,65.0,0.0
2021-06-30 03:00:00,9.6,76.0,8.3,1019.3,100.0,0.0
2021-06-30 04:00:00,9.3,77.0,7.4,1019.4,98.0,0.0
2021-06-30 05:00:00,9.1,81.0,6.2,1019.3,99.0,0.0
2021-06-30 06:00:00,9.3,80.0,5.5,1019.2,98.0,0.0
2021-06-30 07:00:00,9.7,76.0,6.8,1019.5,83.0,0.0
2021-06-30 08:00:00,10.1,74.0,8.4,1019.5,65.0,0.0
2021-06-30 09:00:00,10.7,70.0,8.4,1019.4,77.0,0.0
2021-06-30 10:00:00,11.3,68.0,7.8,1019.5,91.0,0.0
2021-06-30 11:00:00,12.0,66.0,7.6,1019.5,51.0,0.0
2021-06-30 12:00:00,12.7,62.0,7.5,1019.3,67.0,0.0
2021-06-30 13:00:00,13.6,59.0,8.0,1018.9,53.0,0.0
2021-06-30 14:00:00,13.3,63.0,6.6,1018.8,65.0,0.0
2021-06-30 15:00:00,14.4,59.0,8.2,1018.6,62.0,0.0
2021-06-30 16:00:00,15.1,57.0,8.7,1018.2,54.0,0.0
2021-06-30 17:00:00,15.8,54.0,8.4,1018.0,57.0,0.0
2021-06-30 18:00:00,16.0,53.0,8.6,1017.7,43.0,0.0
2021-06-30 19:00:00,16.1,53.0,7.7,1017.4,2.0,0.0
2021-06-30 20:00:00,16.0,56.0,5.9,1017.4,25.0,0.0
2021-06-30 21:00:00,15.5,67.0,3.6,1017.4,25.0,0.0
2021-06-30 22:00:00,13.5,75.0,4.6,1017.4,20.0,0.0
2021-06-30 23:00:00,12.1,72.0,5.1,1017.7,45.0,0.0
2021-07-01 00:00:00,12.6,70.0,10.1,1018.1,40.0,0.0
2021-07-01 01:00:00,11.5,80.0,10.5,1018.5,40.0,0.0
2021-07-01 02:00:00,10.6,85.0,8.7,1018.6,37.0,0.0
2021-07-01 03:00:00,10.0,86.0,7.5,1018.6,0.0,0.0
2021-07-01 04:00:00,9.1,88.0,5.4,1018.6,0.0,0.0
2021-07-01 05:00:00,8.9,89.0,5.8,1018.5,0.0,0.0
2021-07-01 06:00:00,10.0,89.0,5.4,1018.5,0.0,0.0
2021-07-01 07:00:00,11.4,84.0,5.8,1018.5,0.0,0.0
2021-07-01 08:00:00,12.8,79.0,6.3,1018.3,0.0,0.0
2021-07-01 09:00:00,14.4,75.0,7.0,1018.1,0.0,0.0
2021-07-01 10:00:00,16.4,69.0,9.4,1018.0,0.0,0.0
2021-07-01 11:00:00,18.2,62.0,10.9,1017.7,0.0,0.0
2021-07-01 12:00:00,19.8,56.0,12.8,1017.5,0.0,0.0
2021-07-01 13:00:00,21.0,51.0,13.8,1017.2,0.0,0.0
2021-07-01 14:00:00,21.9,46.0,15.3,1016.6,0.0,0.0
2021-07-01 15:00:00,22.6,43.0,16.1,1016.4,0.0,0.0
2021-07-01 16:00:00,23.0,42.0,16.5,1016.3,0.0,0.0
2021-07-01 17:00:00,23.0,41.0,17.2,1016.1,0.0,0.0
2021-07-01 18:00:00,22.8,42.0,16.5,1015.8,0.0,0.0
2021-07-01 19:00:00,22.4,46.0,15.0,1015.5,0.0,0.0
2021-07-01 20:00:00,21.7,50.0,13.8,1015.7,0.0,0.0
2021-07-01 21:00:00,20.7,54.0,11.8,1015.7,0.0,0.0
2021-07-01 22:00:00,19.3,58.0,9.0,1015.8,0.0,0.0
2021-07-01 23:00:00,17.0,67.0,5.9,1015.9,0.0,0.0
2021-07-02 00:00:00,14.5,79.0,5.8,1016.2,0.0,0.0
2021-07-02 01:00:00,13.1,84.0,5.4,1016.1,0.0,0.0
2021-07-02 02:00:00,12.2,87.0,3.6,1016.2,0.0,0.0
2021-07-02 03:00:00,10.7,90.0,3.4,1016.3,0.0,0.0
2021-07-02 04:00:00,10.2,87.0,3.0,1016.3,0.0,0.0
2021-07-02 05:00:00,11.5,82.0,1.8,1016.4,0.0,0.0
2021-07-02 06:00:00,13.1,78.0,0.8,1016.2,0.0,0.0
2021-07-02 07:00:00,14.7,78.0,2.9,1016.3,0.0,0.0
2021-07-02 08:00:00,16.2,77.0,4.3,1016.1,0.0,0.0
2021-07-02 09:00:00,17.8,71.0,6.3,1016.0,0.0,0.0
2021-07-02 10:00:00,19.3,64.0,6.3,1016.1,30.0,0.0
2021-07-02 11:00:00,20.9,56.0,6.6,1016.0,78.0,0.0
2021-07-02 12:00:00,22.3,49.0,7.9,1015.8,85.0,0.0
2021-07-02 13:00:00,23.6,43.0,9.9,1015.3,84.0,0.0
2021-07-02 14:00:00,24.9,37.0,9.8,1014.8,6.0,0.0
2021-07-02 15:00:00,25.4,35.0,8.7,1014.6,66.0,0.0
2021-07-02 16:00:00,25.7,34.0,7.6,1014.1,42.0,0.0
2021-07-02 17:00:00,25.9,35.0,5.6,1013.8,75.0,0.0
2021-07-02 18:00:00,25.8,38.0,3.8,1013.5,45.0,0.0
2021-07-02 19:00:00,25.4,47.0,2.2,1013.2,3.0,0.0
2021-07-02 20:00:00,24.4,68.0,2.7,1013.2,82.0,0.0
2021-07-02 21:00:00,23.1,81.0,2.6,1013.2,9.0,0.0
2021-07-02 22:00:00,20.3,86.0,2.5,1013.1,0.0,0.0
2021-07-02 23:00:00,17.4,87.0,4.1,1013.3,0.0,0.0
2021-07-03 00:00:00,19.1,71.0,3.5,1013.4,0.0,0.0
2021-07-03 01:00:00,15.6,82.0,6.5,1013.5,0.0,0.0
2021-07-03 02:00:00,14.0,92.0,3.3,1013.8,0.0,0.0
2021-07-03 03:00:00,12.6,93.0,3.6,1013.9,42.0,0.0
2021-07-03 04:00:00,12.4,93.0,2.8,1013.9,0.0,0.0
2021-07-03 05:00:00,13.6,91.0,0.7,1013.8,0.0,0.0
2021-07-03 06:00:00,15.3,86.0,2.1,1013.8,0.0,0.0
2021-07-03 07:00:00,17.2,83.0,2.6,1013.4,0.0,0.0
2021-07-03 08:00:00,18.5,79.0,3.9,1013.4,0.0,0.0
2021-07-03 09:00:00,20.2,74.0,5.9,1013.3,0.0,0.0
2021-07-03 10:00:00,22.1,67.0,7.7,1012.9,0.0,0.0
2021-07-03 11:00:00,24.0,59.0,9.7,1012.6,30.0,0.0
2021-07-03 12:00:00,25.7,52.0,11.0,1012.2,59.0,0.0
2021-07-03 13:00:00,27.4,45.0,11.4,1011.8,66.0,0.0
2021-07-03 14:00:00,27.4,37.0,12.6,1011.6,52.0,0.0
2021-07-03 15:00:00,28.2,31.0,12.0,1011.3,74.0,0.0
2021-07-03 16:00:00,25.7,45.0,20.5,1011.4,78.0,0.0
2021-07-03 17:00:00,23.6,58.0,21.6,1011.5,86.0,0.0
2021-07-03 18:00:00,22.5,62.0,19.7,1011.5,72.0,0.0
2021-07-03 19:00:00,21.2,64.0,19.9,1011.6,5.0,0.0
2021-07-03 20:00:00,19.1,71.0,18.8,1012.0,0.0,0.0
2021-07-03 21:00:00,18.0,74.0,17.0,1012.3,4.0,0.0
2021-07-03 22:00:00,16.6,78.0,16.3,1012.6,2.0,0.0
2021-07-03 23:00:00,15.6,82.0,15.0,1013.0,2.0,0.0
2021-07-04 00:00:00,14.9,84.0,12.7,1013.3,2.0,0.0
2021-07-04 01:00:00,14.2,87.0,10.8,1013.3,2.0,0.0
2021-07-04 02:00:00,13.3,90.0,10.7,1013.3,2.0,0.0
2021-07-04 03:00:00,12.9,92.0,9.4,1012.9,25.0,0.0
2021-07-04 04:00:00,12.4,95.0,4.0,1012.7,20.0,0.0
2021-07-04 05:00:00,13.0,93.0,2.2,1012.3,78.0,0.0
2021-07-04 06:00:00,13.8,88.0,1.1,1012.1,33.0,0.0
2021-07-04 07:00:00,14.9,84.0,3.7,1011.5,85.0,0.0
2021-07-04 08:00:00,15.8,81.0,6.7,1010.9,70.0,0.0
2021-07-04 09:00:00,17.4,76.0,8.4,1010.5,26.0,0.0
2021-07-04 10:00:00,19.4,71.0,9.9,1009.7,0.0,0.0
2021-07-04 11:00:00,21.4,65.0,11.0,1009.1,0.0,0.0
2021-07-04 12:00:00,23.6,59.0,12.0,1008.3,10.0,0.0
2021-07-04 13:00:00,26.5,51.0,9.4,1007.9,37.0,0.0
2021-07-04 14:00:00,27.3,47.0,1.6,1007.7,31.0,0.0
2021-07-04 15:00:00,27.6,39.0,6.8,1007.7,83.0,0.0
2021-07-04 16:00:00,27.1,37.0,7.0,1008.0,48.0,0.0
2021-07-04 17:00:00,27.5,34.0,5.8,1007.8,32.0,0.0
2021-07-04 18:00:00,27.3,35.0,6.6,1007.8,39.0,0.0
2021-07-04 19:00:00,26.6,39.0,10.1,1008.0,40.0,0.0
2021-07-04 20:00:00,25.4,45.0,12.3,1008.3,27.0,0.0
2021-07-04 21:00:00,24.2,47.0,14.1,1008.4,24.0,0.0
2021-07-04 22:00:00,23.3,48.0,14.5,1008.6,21.0,0.0
2021-07-04 23:00:00,22.8,47.0,15.0,1008.9,5.0,0.0
2021-07-05 00:00:00,22.0,48.0,14.1,1009.2,36.0,0.0
2021-07-05 01:00:00,21.0,51.0,12.3,1009.3,19.0,0.0
2021-07-05 02:00:00,18.6,67.0,4.0,1010.2,12.0,0.0
2021-07-05 03:00:00,18.3,71.0,1.6,1010.4,2.0,0.0
2021-07-05 04:00:00,15.7,83.0,2.9,1010.4,3.0,0.0
2021-07-05 05:00:00,16.9,78.0,2.9,1010.3,0.0,0.0
2021-07-05 06:00:00,18.1,78.0,4.5,1010.3,3.0,0.0
2021-07-05 07:00:00,19.7,75.0,4.1,1010.2,14.0,0.0
2021-07-05 08:00:00,21.4,68.0,5.4,1009.9,36.0,0.0
2021-07-05 09:00:00,22.9,64.0,6.1,1009.6,78.0,0.0
2021-07-05 10:00:00,24.5,57.0,6.4,1009.2,89.0,0.0
2021-07-05 11:00:00,26.0,44.0,7.6,1008.7,98.0,0.0
2021-07-05 12:00:00,26.7,37.0,11.5,1008.3,100.0,0.0
2021-07-05 13:00:00,27.0,37.0,15.0,1008.0,100.0,0.0
2021-07-05 14:00:00,26.8,38.0,9.7,1008.1,100.0,0.0
2021-07-05 15:00:00,26.9,38.0,10.8,1007.8,99.0,0.0
2021-07-05 16:00:00,26.6,41.0,12.8,1007.6,99.0,0.0
2021-07-05 17:00:00,25.8,46.0,8.9,1007.3,93.0,0.0
2021-07-05 18:00:00,25.9,46.0,8.2,1006.8,89.0,0.0
2021-07-05 19:00:00,25.0,54.0,9.7,1006.8,90.0,0.0
2021-07-05 20:00:00,24.4,59.0,11.3,1006.6,53.0,0.0
2021-07-05 21:00:00,23.8,56.0,13.7,1006.5,95.0,0.0
2021-07-05 22:00:00,22.7,58.0,12.2,1006.4,100.0,0.0
2021-07-05 23:00:00,21.4,61.0,11.4,1006.5,97.0,0.0
2021-07-06 00:00:00,20.5,63.0,10.8,1006.3,94.0,0.0
2021-07-06 01:00:00,19.9,65.0,9.6,1005.8,78.0,0.0
2021-07-06 02:00:00,19.5,68.0,10.4,1006.1,80.0,0.0
2021-07-06 03:00:00,18.8,71.0,9.7,1005.8,55.0,0.0
2021-07-06 04:00:00,18.1,72.0,9.0,1005.6,49.0,0.0
2021-07-06 05:00:00,18.4,72.0,9.4,1005.0,68.0,0.0
2021-07-06 06:00:00,19.2,72.0,10.4,1004.7,7.0,0.0
2021-07-06 07:00:00,20.4,68.0,10.9,1004.2,31.0,0.0
2021-07-06 08:00:00,21.5,63.0,12.2,1003.7,62.0,0.0
2021-07-06 09:00:00,22.6,58.0,13.4,1003.5,61.0,0.0
2021-07-06 10:00:00,23.4,53.0,15.0,1003.4,87.0,0.0
2021-07-06 11:00:00,24.1,51.0,15.9,1003.2,91.0,0.0
2021-07-06 12:00:00,25.6,45.0,16.4,1002.5,88.0,0.0
2021-07-06 13:00:00,23.0,63.0,18.7,1003.1,91.0,0.6
2021-07-06 14:00:00,20.5,79.0,10.8,1003.9,99.0,0.1
2021-07-06 15:00:00,20.2,84.0,12.9,1003.8,90.0,0.5
2021-07-06 16:00:00,22.1,70.0,12.9,1003.2,99.0,0.0
2021-07-06 17:00:00,22.9,62.0,12.9,1002.5,100.0,0.0
2021-07-06 18:00:00,23.4,60.0,10.8,1001.9,100.0,0.0
2021-07-06 19:00:00,23.5,60.0,7.9,1001.6,99.0,0.0
2021-07-06 20:00:00,23.1,59.0,8.5,1001.8,40.0,0.0
2021-07-06 21:00:00,22.4,59.0,10.2,1001.8,35.0,0.0
2021-07-06 22:00:00,20.4,78.0,5.0,1002.1,45.0,0.0
2021-07-06 23:00:00,18.5,80.0,9.5,1002.9,14.0,0.0
2021-07-07 00:00:00,16.2,93.0,8.2,1003.0,100.0,0.0
2021-07-07 01:00:00,15.3,97.0,6.1,1003.0,73.0,0.0
2021-07-07 02:00:00,15.2,97.0,4.7,1003.8,100.0,0.0
2021-07-07 03:00:00,15.0,97.0,2.3,1003.5,91.0,0.0
2021-07-07 04:00:00,15.2,96.0,2.3,1003.5,88.0,0.0
2021-07-07 05:00:00,16.7,87.0,3.8,1003.0,39.0,0.0
2021-07-07 06:00:00,18.3,71.0,6.6,1002.9,100.0,0.0
2021-07-07 07:00:00,19.2,61.0,9.4,1003.0,100.0,0.0
2021-07-07 08:00:00,19.7,61.0,8.4,1002.6,82.0,0.0
2021-07-07 09:00:00,21.8,54.0,13.8,1002.9,100.0,0.0
2021-07-07 10:00:00,22.4,52.0,15.1,1003.0,100.0,0.0
2021-07-07 11:00:00,23.5,48.0,14.0,1003.3,96.0,0.0
2021-07-07 12:00:00,23.8,46.0,12.8,1003.4,95.0,0.0
2021-07-07 13:00:00,24.5,45.0,12.1,1003.7,99.0,0.0
2021-07-07 14:00:00,20.8,70.0,10.7,1005.5,100.0,0.0
2021-07-07 15:00:00,19.2,78.0,7.3,1006.6,90.0,1.3
2021-07-07 16:00:00,20.2,73.0,5.5,1006.5,74.0,0.0
2021-07-07 17:00:00,20.9,70.0,4.5,1006.7,70.0,0.0
2021-07-07 18:00:00,21.1,69.0,2.6,1007.0,55.0,0.0
2021-07-07 19:00:00,20.7,69.0,8.9,1007.5,65.0,0.8
2021-07-07 20:00:00,19.6,76.0,14.0,1008.5,73.0,0.4
2021-07-07 21:00:00,17.9,84.0,14.5,1009.4,70.0,0.0
2021-07-07 22:00:00,17.0,87.0,12.1,1010.2,75.0,0.1
2021-07-07 23:00:00,16.3,90.0,9.0,1011.0,87.0,0.1
2021-07-08 00:00:00,15.9,91.0,8.9,1011.3,86.0,0.1
2021-07-08 01:00:00,15.5,92.0,6.6,1011.9,92.0,0.1
2021-07-08 02:00:00,15.0,95.0,6.8,1013.1,90.0,0.1
2021-07-08 03:00:00,15.0,95.0,5.1,1013.2,100.0,0.4
2021-07-08 04:00:00,15.0,95.0,3.5,1013.3,100.0,0.1
2021-07-08 05:00:00,15.3,94.0,3.5,1013.4,98.0,0.1
2021-07-08 06:00:00,15.7,94.0,5.8,1013.7,80.0,0.0
2021-07-08 07:00:00,16.2,91.0,5.2,1013.9,64.0,0.0
2021-07-08 08:00:00,17.0,84.0,3.4,1014.2,4.0,0.0
2021-07-08 09:00:00,18.0,75.0,2.5,1014.6,24.0,0.0
2021-07-08 10:00:00,18.7,71.0,6.4,1015.0,24.0,0.0
2021-07-08 11:00:00,19.5,67.0,9.7,1015.1,27.0,0.0
2021-07-08 12:00:00,20.1,61.0,10.8,1015.1,21.0,0.0
2021-07-08 13:00:00,20.7,54.0,12.9,1015.1,77.0,0.0
2021-07-08 14:00:00,20.0,67.0,6.6,1016.0,97.0,0.0
2021-07-08 15:00:00,19.9,70.0,8.6,1016.6,98.0,2.7
2021-07-08 16:00:00,19.0,76.0,7.6,1016.8,88.0,0.5
2021-07-08 17:00:00,20.0,69.0,5.8,1017.1,80.0,0.0
2021-07-08 18:00:00,20.3,67.0,4.1,1017.3,81.0,0.0
2021-07-08 19:00:00,20.0,67.0,6.4,1017.3,90.0,0.0
2021-07-08 20:00:00,19.3,70.0,7.9,1017.6,98.0,0.0
2021-07-08 21:00:00,18.7,75.0,8.9,1017.9,95.0,0.0
2021-07-08 22:00:00,17.9,80.0,6.4,1018.4,93.0,0.0
2021-07-08 23:00:00,16.1,88.0,3.8,1018.5,93.0,0.0
2021-07-09 00:00:00,16.0,87.0,4.1,1018.6,92.0,0.0
2021-07-09 01:00:00,15.7,87.0,4.0,1018.8,89.0,0.0
2021-07-09 02:00:00,16.9,86.0,1.8,1019.5,58.0,0.0
2021-07-09 03:00:00,16.4,87.0,2.0,1019.6,55.0,0.0
2021-07-09 04:00:00,14.8,92.0,4.1,1019.2,31.0,0.0
2021-07-09 05:00:00,15.2,92.0,6.8,1019.1,25.0,0.0
2021-07-09 06:00:00,15.9,90.0,6.9,1019.4,32.0,0.0
2021-07-09 07:00:00,16.8,87.0,6.8,1019.6,71.0,0.0
2021-07-09 08:00:00,17.9,83.0,7.6,1019.4,27.0,0.0
2021-07-09 09:00:00,19.1,78.0,6.6,1019.1,30.0,0.0
2021-07-09 10:00:00,20.4,73.0,6.4,1019.0,55.0,0.0
2021-07-09 11:00:00,21.6,67.0,7.9,1018.8,33.0,0.0
2021-07-09 12:00:00,22.5,63.0,9.7,1018.4,38.0,0.0
2021-07-09 13:00:00,23.2,58.0,10.8,1017.9,47.0,0.0
2021-07-09 14:00:00,22.7,60.0,11.0,1018.4,32.0,0.0
2021-07-09 15:00:00,23.5,55.0,11.2,1018.1,36.0,0.0
2021-07-09 16:00:00,23.4,51.0,13.0,1017.9,46.0,0.0
2021-07-09 17:00:00,23.4,48.0,12.1,1017.8,46.0,0.0
2021-07-09 18:00:00,23.4,47.0,8.7,1017.5,33.0,0.0
2021-07-09 19:00:00,23.6,48.0,5.4,1017.3,37.0,0.0
2021-07-09 20:00:00,22.9,62.0,3.2,1017.5,34.0,0.0
2021-07-09 21:00:00,22.1,72.0,2.9,1017.4,76.0,0.0
2021-07-09 22:00:00,20.1,77.0,3.3,1017.6,86.0,0.0
2021-07-09 23:00:00,17.8,82.0,4.9,1017.4,98.0,0.0
2021-07-10 00:00:00,18.5,75.0,2.8,1017.5,93.0,0.0
2021-07-10 01:00:00,15.7,88.0,3.2,1017.7,60.0,0.0
2021-07-10 02:00:00,15.0,96.0,10.1,1018.3,1.0,0.0
2021-07-10 03:00:00,14.9,95.0,8.9,1018.1,96.0,0.0
2021-07-10 04:00:00,14.6,94.0,3.8,1017.8,86.0,0.0
2021-07-10 05:00:00,14.9,94.0,2.6,1017.4,93.0,0.0
2021-07-10 06:00:00,15.8,91.0,2.3,1017.1,94.0,0.0
2021-07-10 07:00:00,16.7,89.0,1.1,1016.7,97.0,0.0
2021-07-10 08:00:00,17.5,85.0,2.4,1016.4,100.0,0.0
2021-07-10 09:00:00,18.3,83.0,4.7,1016.0,100.0,0.0
2021-07-10 10:00:00,18.8,80.0,5.2,1015.6,100.0,0.0
2021-07-10 11:00:00,19.6,76.0,4.9,1014.9,100.0,0.0
2021-07-10 12:00:00,20.1,73.0,5.2,1014.0,100.0,0.0
2021-07-10 13:00:00,20.9,69.0,7.7,1013.4,100.0,0.0
2021-07-10 14:00:00,19.1,90.0,5.1,1013.9,100.0,0.1
2021-07-10 15:00:00,18.8,98.0,7.1,1013.4,100.0,2.3
2021-07-10 16:00:00,17.7,98.0,12.0,1012.8,88.0,2.1
2021-07-10 17:00:00,17.3,97.0,12.3,1011.9,100.0,1.2
2021-07-10 18:00:00,16.8,97.0,11.4,1010.7,100.0,1.4
2021-07-10 19:00:00,16.9,97.0,9.6,1009.5,100.0,1.2
2021-07-10 20:00:00,17.6,91.0,14.3,1008.6,100.0,0.6
2021-07-10 21:00:00,18.0,92.0,17.3,1008.0,99.0,0.0
2021-07-10 22:00:00,17.8,94.0,17.2,1007.2,95.0,0.0
2021-07-10 23:00:00,17.5,95.0,15.6,1007.0,95.0,0.0
2021-07-11 00:00:00,17.2,95.0,13.9,1006.6,100.0,0.0
2021-07-11 01:00:00,16.9,96.0,12.8,1006.2,100.0,0.0
2021-07-11 02:00:00,16.8,99.0,7.3,1006.3,100.0,0.1
2021-07-11 03:00:00,16.6,99.0,6.0,1006.3,100.0,0.9
2021-07-11 04:00:00,16.7,100.0,2.5,1006.0,100.0,1.1
2021-07-11 05:00:00,16.7,100.0,1.1,1005.9,100.0,1.0
2021-07-11 06:00:00,16.8,100.0,4.3,1005.9,97.0,1.8
2021-07-11 07:00:00,16.7,99.0,9.4,1006.4,100.0,0.9
2021-07-11 08:00:00,16.3,99.0,8.1,1006.9,100.0,1.0
2021-07-11 09:00:00,17.0,92.0,6.8,1007.5,100.0,0.5
2021-07-11 10:00:00,17.3,89.0,7.4,1008.2,100.0,0.2
2021-07-11 11:00:00,17.7,86.0,7.6,1008.7,100.0,0.1
2021-07-11 12:00:00,17.8,83.0,5.5,1009.2,100.0,0.2
2021-07-11 13:00:00,17.9,82.0,5.9,1010.0,100.0,0.1
2021-07-11 14:00:00,16.1,92.0,9.7,1011.4,100.0,0.4
2021-07-11 15:00:00,16.8,89.0,6.5,1012.0,100.0,0.3
2021-07-11 16:00:00,16.8,88.0,2.6,1012.4,100.0,0.1
2021-07-11 17:00:00,17.0,91.0,1.1,1012.8,92.0,0.2
2021-07-11 18:00:00,17.5,82.0,2.3,1013.1,81.0,0.1
2021-07-11 19:00:00,17.6,76.0,4.9,1013.4,85.0,0.1
2021-07-11 20:00:00,16.9,77.0,7.9,1014.1,100.0,0.1
2021-07-11 21:00:00,16.4,76.0,9.1,1014.7,66.0,0.1
2021-07-11 22:00:00,15.9,77.0,7.9,1015.2,100.0,0.0
2021-07-11 23:00:00,15.6,78.0,6.6,1015.8,100.0,0.1
2021-07-12 00:00:00,15.2,82.0,5.4,1016.3,100.0,0.4
2021-07-12 01:00:00,14.9,86.0,3.8,1016.8,100.0,0.4
2021-07-12 02:00:00,14.1,90.0,4.3,1016.7,100.0,0.3
2021-07-12 03:00:00,13.4,91.0,4.4,1016.7,31.0,0.0
2021-07-12 04:00:00,12.8,92.0,3.9,1016.9,21.0,0.0
2021-07-12 05:00:00,13.2,93.0,2.4,1017.0,15.0,0.0
2021-07-12 06:00:00,14.3,92.0,3.3,1016.9,13.0,0.0
2021-07-12 07:00:00,15.1,91.0,3.6,1016.9,12.0,0.0
2021-07-12 08:00:00,15.7,89.0,6.4,1016.7,12.0,0.0
2021-07-12 09:00:00,16.8,80.0,6.5,1016.5,66.0,0.0
2021-07-12 10:00:00,18.0,75.0,6.1,1016.4,93.0,0.0
2021-07-12 11:00:00,19.3,70.0,5.4,1016.3,66.0,0.0
2021-07-12 12:00:00,19.5,71.0,10.1,1015.9,48.0,0.0
2021-07-12 13:00:00,19.6,69.0,8.8,1015.8,33.0,0.0
2021-07-12 14:00:00,20.0,61.0,4.1,1015.9,30.0,0.0
2021-07-12 15:00:00,20.9,59.0,3.2,1015.7,43.0,0.0
2021-07-12 16:00:00,21.5,58.0,2.2,1015.5,32.0,0.0
2021-07-12 17:00:00,21.7,57.0,3.5,1015.2,33.0,0.0
2021-07-12 18:00:00,21.1,59.0,11.6,1015.1,30.0,0.0
2021-07-12 19:00:00,19.9,67.0,13.9,1015.5,42.0,0.0
2021-07-12 20:00:00,18.6,70.0,17.1,1015.7,32.0,0.0
2021-07-12 21:00:00,17.1,74.0,16.2,1016.2,36.0,0.0
2021-07-12 22:00:00,16.2,78.0,11.5,1016.7,91.0,0.0
2021-07-12 23:00:00,15.6,82.0,7.9,1017.1,98.0,0.0
2021-07-13 00:00:00,15.1,86.0,7.1,1017.2,99.0,0.0
2021-07-13 01:00:00,14.9,88.0,7.1,1017.4,97.0,0.0
2021-07-13 02:00:00,14.8,88.0,6.3,1017.4,97.0,0.0
2021-07-13 03:00:00,14.4,91.0,5.8,1017.4,58.0,0.0
2021-07-13 04:00:00,13.5,94.0,4.0,1017.6,95.0,0.0
2021-07-13 05:00:00,14.2,93.0,2.5,1017.4,99.0,0.0
2021-07-13 06:00:00,14.9,90.0,2.4,1017.4,99.0,0.0
2021-07-13 07:00:00,15.4,88.0,0.4,1017.3,100.0,0.0
2021-07-13 08:00:00,16.0,84.0,3.2,1017.1,98.0,0.0
2021-07-13 09:00:00,17.0,80.0,4.7,1017.1,80.0,0.0
2021-07-13 10:00:00,17.9,77.0,4.7,1017.3,87.0,0.0
2021-07-13 11:00:00,18.3,75.0,5.9,1017.3,49.0,0.0
2021-07-13 12:00:00,18.8,73.0,7.0,1016.9,89.0,0.0
2021-07-13 13:00:00,19.5,70.0,7.6,1016.5,86.0,0.0
2021-07-13 14:00:00,19.0,72.0,4.7,1016.7,90.0,0.0
2021-07-13 15:00:00,19.6,69.0,5.3,1016.5,94.0,0.0
2021-07-13 16:00:00,20.2,66.0,5.6,1016.4,94.0,0.0
2021-07-13 17:00:00,20.8,66.0,6.6,1016.0,79.0,0.0
2021-07-13 18:00:00,21.2,67.0,9.7,1015.7,37.0,0.0
2021-07-13 19:00:00,20.9,69.0,9.8,1015.6,20.0,0.0
2021-07-13 20:00:00,20.5,72.0,9.6,1015.5,66.0,0.0
2021-07-13 21:00:00,19.4,76.0,9.4,1015.6,94.0,0.0
2021-07-13 22:00:00,17.8,80.0,9.7,1015.6,74.0,0.0
2021-07-13 23:00:00,16.2,85.0,9.4,1015.8,90.0,0.0
2021-07-14 00:00:00,15.2,89.0,7.3,1015.8,97.0,0.0
2021-07-14 01:00:00,14.6,91.0,4.8,1015.7,96.0,0.0
2021-07-14 02:00:00,14.3,92.0,6.1,1015.9,96.0,0.0
2021-07-14 03:00:00,14.2,93.0,4.1,1015.6,99.0,0.0
2021-07-14 04:00:00,13.9,95.0,2.9,1015.6,89.0,0.0
2021-07-14 05:00:00,14.5,95.0,1.3,1015.4,84.0,0.0
2021-07-14 06:00:00,15.5,90.0,2.7,1015.0,87.0,0.0
2021-07-14 07:00:00,16.2,89.0,3.7,1014.6,65.0,0.0
2021-07-14 08:00:00,17.2,85.0,5.4,1014.3,73.0,0.0
2021-07-14 09:00:00,18.0,82.0,6.6,1013.6,63.0,0.0
2021-07-14 10:00:00,19.0,79.0,6.9,1013.2,50.0,0.0
2021-07-14 11:00:00,20.1,77.0,5.9,1012.8,94.0,0.0
2021-07-14 12:00:00,20.7,75.0,5.4,1012.4,91.0,0.0
2021-07-14 13:00:00,21.4,72.0,5.1,1011.9,92.0,0.0
2021-07-14 14:00:00,20.7,73.0,5.6,1012.4,88.0,0.0
2021-07-14 15:00:00,21.2,73.0,4.7,1011.7,88.0,0.0
2021-07-14 16:00:00,22.0,73.0,1.5,1010.9,87.0,0.0
2021-07-14 17:00:00,22.0,74.0,1.4,1010.3,89.0,0.0
2021-07-14 18:00:00,21.7,76.0,3.6,1009.8,87.0,0.0
2021-07-14 19:00:00,21.6,76.0,1.6,1009.2,90.0,0.0
2021-07-14 20:00:00,21.1,79.0,2.3,1008.9,75.0,0.0
2021-07-14 21:00:00,19.9,85.0,6.6,1008.5,16.0,0.0
2021-07-14 22:00:00,17.6,88.0,11.6,1008.4,53.0,0.0
2021-07-14 23:00:00,16.2,91.0,8.3,1008.7,51.0,0.0
2021-07-15 00:00:00,16.0,92.0,9.5,1008.7,64.0,0.3
2021-07-15 01:00:00,16.3,93.0,6.2,1008.4,94.0,0.4
2021-07-15 02:00:00,16.5,96.0,7.8,1008.6,92.0,0.1
2021-07-15 03:00:00,16.2,98.0,8.2,1008.4,91.0,0.3
2021-07-15 04:00:00,16.1,94.0,8.5,1008.4,85.0,0.3
2021-07-15 05:00:00,15.2,96.0,12.5,1009.0,53.0,0.5
2021-07-15 06:00:00,14.8,95.0,14.3,1009.2,100.0,0.4
2021-07-15 07:00:00,15.1,93.0,10.0,1009.3,100.0,0.3
2021-07-15 08:00:00,15.9,91.0,5.4,1009.8,100.0,0.2
2021-07-15 09:00:00,16.2,92.0,2.2,1009.9,100.0,0.1
2021-07-15 10:00:00,16.8,88.0,4.6,1010.3,100.0,0.3
2021-07-15 11:00:00,17.1,86.0,16.3,1011.3,84.0,0.7
2021-07-15 12:00:00,16.2,77.0,26.5,1012.3,82.0,0.2
2021-07-15 13:00:00,16.7,65.0,27.7,1013.5,79.0,0.0
2021-07-15 14:00:00,15.6,67.0,27.9,1014.6,100.0,0.0
2021-07-15 15:00:00,16.2,60.0,28.1,1015.3,50.0,0.0
2021-07-15 16:00:00,16.7,55.0,25.4,1015.8,20.0,0.0
2021-07-15 17:00:00,16.7,52.0,24.7,1016.1,26.0,0.0
2021-07-15 18:00:00,16.5,51.0,25.1,1016.4,69.0,0.0
2021-07-15 19:00:00,15.8,55.0,23.3,1016.8,37.0,0.0
2021-07-15 20:00:00,15.3,58.0,21.6,1017.2,30.0,0.0
2021-07-15 21:00:00,14.6,66.0,19.6,1017.5,25.0,0.0
2021-07-15 22:00:00,13.7,73.0,17.9,1018.1,25.0,0.0
2021-07-15 23:00:00,13.2,75.0,15.8,1018.6,44.0,0.0
2021-07-16 00:00:00,12.7,78.0,14.8,1019.1,47.0,0.0
2021-07-16 01:00:00,12.1,82.0,12.3,1019.4,33.0,0.0
2021-07-16 02:00:00,12.1,78.0,12.0,1019.9,52.0,0.0
2021-07-16 03:00:00,11.8,78.0,10.3,1019.9,53.0,0.0
2021-07-16 04:00:00,11.7,78.0,10.0,1019.9,55.0,0.0
2021-07-16 05:00:00,11.9,78.0,10.0,1019.7,39.0,0.0
2021-07-16 06:00:00,12.3,78.0,10.3,1019.8,33.0,0.0
2021-07-16 07:00:00,13.2,73.0,11.4,1020.0,40.0,0.0
2021-07-16 08:00:00,14.0,69.0,11.1,1020.0,48.0,0.0
2021-07-16 09:00:00,14.8,65.0,10.5,1019.8,48.0,0.0
2021-07-16 10:00:00,16.0,60.0,8.1,1019.3,10.0,0.0
2021-07-16 11:00:00,17.1,57.0,4.3,1018.8,27.0,0.0
2021-07-16 12:00:00,18.1,54.0,2.6,1018.4,92.0,0.0
2021-07-16 13:00:00,18.8,53.0,3.4,1018.1,88.0,0.0
2021-07-16 14:00:00,18.6,60.0,8.6,1018.0,91.0,0.0
2021-07-16 15:00:00,17.9,63.0,9.2,1018.0,100.0,0.0
2021-07-16 16:00:00,17.4,64.0,6.7,1017.9,63.0,0.0
2021-07-16 17:00:00,18.3,62.0,5.4,1017.7,78.0,0.0
2021-07-16 18:00:00,18.3,63.0,4.2,1017.3,100.0,0.0
2021-07-16 19:00:00,17.8,67.0,5.6,1017.2,45.0,0.0
2021-07-16 20:00:00,17.1,75.0,6.8,1017.1,53.0,0.0
2021-07-16 21:00:00,16.7,80.0,4.3,1017.2,61.0,0.0
2021-07-16 22:00:00,15.7,91.0,1.9,1017.1,71.0,0.0
2021-07-16 23:00:00,15.5,87.0,2.2,1016.9,74.0,0.0
2021-07-17 00:00:00,15.4,90.0,6.9,1016.7,100.0,0.0
2021-07-17 01:00:00,15.2,89.0,10.4,1016.3,100.0,0.1
2021-07-17 02:00:00,14.8,90.0,8.5,1016.2,100.0,0.1
2021-07-17 03:00:00,14.4,92.0,7.3,1016.2,99.0,0.0
2021-07-17 04:00:00,14.6,91.0,6.5,1016.1,99.0,0.1
2021-07-17 05:00:00,14.7,89.0,9.5,1016.0,97.0,0.3
2021-07-17 06:00:00,14.6,90.0,9.7,1015.6,92.0,0.2
2021-07-17 07:00:00,14.8,88.0,7.3,1015.2,86.0,0.2
2021-07-17 08:00:00,15.0,87.0,3.8,1014.8,99.0,0.2
2021-07-17 09:00:00,15.1,88.0,2.4,1014.3,90.0,0.2
2021-07-17 10:00:00,15.7,85.0,3.6,1014.0,100.0,0.2
2021-07-17 11:00:00,15.9,84.0,4.0,1013.4,100.0,0.3
2021-07-17 12:00:00,15.8,88.0,4.7,1012.8,100.0,0.3
2021-07-17 13:00:00,16.2,88.0,5.5,1011.8,99.0,0.2
2021-07-17 14:00:00,16.0,97.0,6.3,1011.2,100.0,0.0
2021-07-17 15:00:00,16.3,93.0,5.2,1010.0,97.0,0.2
2021-07-17 16:00:00,17.8,81.0,7.4,1009.2,97.0,0.2
2021-07-17 17:00:00,16.3,84.0,15.8,1009.1,100.0,0.4
2021-07-17 18:00:00,15.2,89.0,13.0,1008.5,100.0,0.8
2021-07-17 19:00:00,14.1,97.0,17.6,1007.9,97.0,1.5
2021-07-17 20:00:00,14.0,90.0,22.2,1007.7,96.0,1.2
2021-07-17 21:00:00,13.2,91.0,23.4,1007.8,96.0,1.0
2021-07-17 22:00:00,12.6,90.0,18.1,1007.9,98.0,0.6
2021-07-17 23:00:00,12.4,88.0,19.9,1008.0,95.0,0.0
2021-07-18 00:00:00,12.1,85.0,17.0,1007.9,45.0,0.0
2021-07-18 01:00:00,11.6,84.0,15.3,1007.4,98.0,0.0
2021-07-18 02:00:00,11.1,86.0,15.9,1007.3,90.0,1.9
2021-07-18 03:00:00,11.6,90.0,21.5,1007.1,89.0,0.8
2021-07-18 04:00:00,11.4,89.0,28.3,1007.0,78.0,0.7
2021-07-18 05:00:00,11.3,89.0,30.3,1007.2,83.0,0.3
2021-07-18 06:00:00,11.3,88.0,29.2,1007.4,91.0,0.4
2021-07-18 07:00:00,11.3,90.0,30.2,1007.7,85.0,1.1
2021-07-18 08:00:00,10.7,97.0,30.3,1008.4,94.0,1.5
2021-07-18 09:00:00,10.4,97.0,29.8,1009.3,100.0,1.3
2021-07-18 10:00:00,10.8,89.0,27.9,1010.1,100.0,1.0
2021-07-18 11:00:00,10.2,97.0,26.1,1010.9,100.0,1.1
2021-07-18 12:00:00,10.2,96.0,26.0,1011.4,100.0,1.6
2021-07-18 13:00:00,10.2,97.0,27.3,1012.0,100.0,1.5
2021-07-18 14:00:00,11.2,89.0,25.9,1012.7,100.0,0.8
2021-07-18 15:00:00,11.1,89.0,27.8,1013.4,99.0,0.6
2021-07-18 16:00:00,11.2,86.0,27.2,1013.9,99.0,0.2
2021-07-18 17:00:00,11.3,84.0,27.8,1014.2,98.0,0.1
2021-07-18 18:00:00,11.5,80.0,27.9,1014.5,90.0,0.1
2021-07-18 19:00:00,11.8,78.0,27.5,1014.6,64.0,0.1
2021-07-18 20:00:00,11.9,76.0,25.1,1015.0,58.0,0.1
2021-07-18 21:00:00,11.8,73.0,22.0,1015.5,87.0,0.0
2021-07-18 22:00:00,11.6,74.0,21.5,1015.4,100.0,0.0
2021-07-18 23:00:00,11.6,74.0,21.8,1015.5,96.0,0.0
2021-07-19 00:00:00,11.4,74.0,20.6,1015.4,98.0,0.0
2021-07-19 01:00:00,11.2,76.0,20.0,1015.4,100.0,0.0
2021-07-19 02:00:00,10.7,74.0,20.4,1015.7,99.0,0.0
2021-07-19 03:00:00,10.9,73.0,21.1,1015.7,84.0,0.0
2021-07-19 04:00:00,11.2,73.0,22.9,1015.5,95.0,0.0
2021-07-19 05:00:00,11.5,75.0,22.2,1015.5,93.0,0.0
2021-07-19 06:00:00,11.8,78.0,21.2,1015.5,100.0,0.1
2021-07-19 07:00:00,12.2,79.0,22.9,1015.6,100.0,0.0
2021-07-19 08:00:00,12.4,78.0,19.5,1015.5,100.0,0.0
2021-07-19 09:00:00,12.8,73.0,22.5,1015.6,100.0,0.0
2021-07-19 10:00:00,13.3,69.0,24.1,1015.3,99.0,0.0
2021-07-19 11:00:00,13.9,65.0,22.3,1015.1,100.0,0.0
2021-07-19 12:00:00,14.3,63.0,22.4,1014.8,100.0,0.0
2021-07-19 13:00:00,14.9,61.0,22.7,1014.4,100.0,0.0
2021-07-19 14:00:00,14.4,62.0,23.4,1014.2,100.0,0.0
2021-07-19 15:00:00,14.7,62.0,23.4,1013.7,100.0,0.0
2021-07-19 16:00:00,14.5,63.0,23.9,1013.7,100.0,0.0
2021-07-19 17:00:00,14.3,65.0,24.3,1013.3,100.0,0.0
2021-07-19 18:00:00,14.1,65.0,23.1,1013.0,100.0,0.0
2021-07-19 19:00:00,13.7,69.0,20.6,1012.2,93.0,0.0
2021-07-19 20:00:00,13.4,70.0,21.6,1011.8,100.0,0.0
2021-07-19 21:00:00,12.5,78.0,22.5,1011.3,100.0,0.1
2021-07-19 22:00:00,11.7,84.0,22.7,1011.0,100.0,0.6
2021-07-19 23:00:00,11.4,85.0,22.0,1010.9,100.0,0.5
2021-07-20 00:00:00,11.2,87.0,21.6,1010.6,100.0,0.5
2021-07-20 01:00:00,10.3,97.0,22.8,1010.6,100.0,1.2
2021-07-20 02:00:00,10.5,97.0,16.2,1010.8,99.0,0.3
2021-07-20 03:00:00,10.7,98.0,14.1,1010.3,100.0,0.3
2021-07-20 04:00:00,10.9,98.0,14.1,1009.9,100.0,0.5
2021-07-20 05:00:00,10.9,98.0,14.8,1009.9,100.0,0.6
2021-07-20 06:00:00,11.3,92.0,15.3,1010.1,100.0,0.2
2021-07-20 07:00:00,11.2,92.0,16.1,1010.4,99.0,0.2
2021-07-20 08:00:00,11.6,89.0,16.8,1011.0,48.0,0.2
2021-07-20 09:00:00,12.0,81.0,18.7,1011.6,43.0,0.1
2021-07-20 10:00:00,12.2,71.0,20.6,1012.4,69.0,0.0
2021-07-20 11:00:00,12.4,65.0,21.4,1013.2,74.0,0.0
2021-07-20 12:00:00,12.9,58.0,21.5,1013.5,74.0,0.0
2021-07-20 13:00:00,13.1,59.0,22.4,1014.1,100.0,0.0
2021-07-20 14:00:00,12.9,60.0,23.9,1014.6,100.0,0.0
2021-07-20 15:00:00,12.5,71.0,24.5,1015.1,56.0,0.2
2021-07-20 16:00:00,11.8,75.0,23.3,1015.8,65.0,0.3
2021-07-20 17:00:00,11.3,77.0,21.6,1016.3,90.0,0.1
2021-07-20 18:00:00,11.4,77.0,21.7,1016.6,61.0,0.1
2021-07-20 19:00:00,11.3,75.0,20.5,1016.8,51.0,0.0
2021-07-20 20:00:00,11.3,73.0,19.8,1017.2,72.0,0.0
2021-07-20 21:00:00,11.1,73.0,17.6,1017.5,67.0,0.0
2021-07-20 22:00:00,10.8,74.0,16.9,1017.9,55.0,0.0
2021-07-20 23:00:00,10.6,75.0,16.2,1018.2,56.0,0.0
2021-07-21 00:00:00,10.2,78.0,15.4,1018.7,74.0,0.0
2021-07-21 01:00:00,10.2,81.0,14.4,1018.9,88.0,0.0
2021-07-21 02:00:00,9.8,83.0,13.0,1019.5,93.0,0.0
2021-07-21 03:00:00,9.4,86.0,11.2,1019.5,74.0,0.0
2021-07-21 04:00:00,9.0,88.0,11.1,1019.6,38.0,0.0
2021-07-21 05:00:00,9.0,88.0,11.6,1019.6,33.0,0.0
2021-07-21 06:00:00,9.5,86.0,11.8,1019.6,40.0,0.0
2021-07-21 07:00:00,10.2,82.0,11.6,1019.7,35.0,0.0
2021-07-21 08:00:00,11.0,75.0,11.8,1019.8,44.0,0.0
2021-07-21 09:00:00,11.8,68.0,12.1,1019.8,55.0,0.0
2021-07-21 10:00:00,12.5,63.0,12.3,1019.9,100.0,0.0
2021-07-21 11:00:00,12.7,62.0,11.9,1019.9,100.0,0.0
2021-07-21 12:00:00,13.3,61.0,11.3,1019.7,100.0,0.0
2021-07-21 13:00:00,14.2,59.0,11.0,1019.4,99.0,0.0
2021-07-21 14:00:00,14.6,59.0,9.1,1019.0,95.0,0.0
2021-07-21 15:00:00,15.9,55.0,10.1,1019.0,26.0,0.0
2021-07-21 16:00:00,16.3,56.0,13.8,1018.9,10.0,0.0
2021-07-21 17:00:00,16.3,55.0,13.7,1018.6,2.0,0.0
2021-07-21 18:00:00,16.2,54.0,12.8,1018.2,1.0,0.0
2021-07-21 19:00:00,15.8,57.0,12.9,1017.8,4.0,0.0
2021-07-21 20:00:00,15.1,63.0,12.3,1017.5,16.0,0.0
2021-07-21 21:00:00,14.0,67.0,13.1,1017.3,82.0,0.0
2021-07-21 22:00:00,12.7,74.0,16.0,1017.3,81.0,0.0
2021-07-21 23:00:00,12.1,78.0,14.8,1017.4,73.0,0.0
2021-07-22 00:00:00,11.9,79.0,15.5,1017.2,59.0,0.0
2021-07-22 01:00:00,12.0,78.0,17.1,1017.0,99.0,0.0
2021-07-22 02:00:00,12.4,78.0,14.5,1016.8,98.0,0.2
2021-07-22 03:00:00,12.4,78.0,14.8,1016.4,98.0,0.0
2021-07-22 04:00:00,12.6,79.0,14.2,1016.2,98.0,0.1
2021-07-22 05:00:00,12.8,81.0,15.4,1016.1,100.0,0.2
2021-07-22 06:00:00,12.9,86.0,16.8,1015.8,100.0,0.3
2021-07-22 07:00:00,13.1,89.0,18.7,1015.6,100.0,0.4
2021-07-22 08:00:00,13.2,88.0,21.3,1015.8,100.0,0.3
2021-07-22 09:00:00,13.3,87.0,23.9,1016.1,99.0,0.3
2021-07-22 10:00:00,13.2,87.0,23.5,1016.4,100.0,0.2
2021-07-22 11:00:00,13.1,86.0,24.4,1016.9,100.0,0.3
2021-07-22 12:00:00,13.6,79.0,26.6,1017.3,97.0,0.1
2021-07-22 13:00:00,13.9,76.0,25.0,1017.8,100.0,0.1
2021-07-22 14:00:00,14.5,70.0,24.4,1018.2,100.0,0.1
2021-07-22 15:00:00,14.2,72.0,25.1,1018.6,100.0,0.0
2021-07-22 16:00:00,13.8,68.0,25.8,1018.9,91.0,0.0
2021-07-22 17:00:00,13.8,64.0,24.5,1019.0,85.0,0.0
2021-07-22 18:00:00,13.1,71.0,21.2,1019.2,96.0,0.1
2021-07-22 19:00:00,12.5,77.0,17.9,1019.3,100.0,0.2
2021-07-22 20:00:00,12.2,77.0,15.0,1019.4,100.0,0.1
2021-07-22 21:00:00,12.0,76.0,16.2,1019.7,99.0,0.0
2021-07-22 22:00:00,11.8,77.0,14.8,1019.6,97.0,0.0
2021-07-22 23:00:00,11.6,79.0,15.1,1019.6,100.0,0.0
2021-07-23 00:00:00,11.6,82.0,13.6,1019.5,100.0,0.0
2021-07-23 01:00:00,11.5,83.0,13.3,1019.4,100.0,0.1
2021-07-23 02:00:00,11.7,84.0,15.4,1019.5,100.0,0.1
2021-07-23 03:00:00,11.6,88.0,16.6,1019.7,100.0,0.4
2021-07-23 04:00:00,11.6,90.0,15.5,1019.9,99.0,0.1
2021-07-23 05:00:00,11.5,89.0,14.5,1019.9,100.0,0.1
2021-07-23 06:00:00,11.6,88.0,13.0,1019.8,100.0,0.1
2021-07-23 07:00:00,11.7,87.0,11.4,1019.6,100.0,0.1
2021-07-23 08:00:00,12.0,84.0,10.2,1019.8,99.0,0.1
2021-07-23 09:00:00,12.4,78.0,9.8,1019.9,100.0,0.0
2021-07-23 10:00:00,13.3,72.0,11.3,1019.9,100.0,0.0
2021-07-23 11:00:00,13.7,69.0,10.8,1020.3,100.0,0.0
2021-07-23 12:00:00,14.2,67.0,9.6,1020.2,100.0,0.0
2021-07-23 13:00:00,14.9,66.0,8.9,1020.1,35.0,0.0
2021-07-23 14:00:00,14.5,70.0,5.5,1019.8,4.0,0.0
2021-07-23 15:00:00,15.9,65.0,4.8,1019.5,83.0,0.0
2021-07-23 16:00:00,16.5,64.0,6.0,1019.3,74.0,0.0
2021-07-23 17:00:00,16.6,64.0,9.1,1019.0,40.0,0.0
2021-07-23 18:00:00,16.5,64.0,9.5,1018.5,56.0,0.0
2021-07-23 19:00:00,16.3,66.0,8.8,1018.2,89.0,0.0
2021-07-23 20:00:00,15.6,71.0,9.6,1018.0,68.0,0.0
2021-07-23 21:00:00,14.7,77.0,9.3,1017.7,47.0,0.0
2021-07-23 22:00:00,13.5,83.0,7.9,1017.6,63.0,0.0
2021-07-23 23:00:00,12.3,88.0,5.9,1017.6,80.0,0.0
2021-07-24 00:00:00,11.5,90.0,5.0,1017.6,42.0,0.0
2021-07-24 01:00:00,10.6,92.0,4.4,1017.5,41.0,0.0
2021-07-24 02:00:00,10.6,91.0,1.5,1017.5,43.0,0.0
2021-07-24 03:00:00,11.0,87.0,0.8,1017.3,5.0,0.0
2021-07-24 04:00:00,8.7,93.0,2.3,1017.0,17.0,0.0
2021-07-24 05:00:00,9.2,93.0,1.3,1016.7,21.0,0.0
2021-07-24 06:00:00,10.9,87.0,1.0,1016.5,18.0,0.0
2021-07-24 07:00:00,12.5,88.0,0.4,1016.3,22.0,0.0
2021-07-24 08:00:00,13.5,87.0,1.5,1016.2,15.0,0.0
2021-07-24 09:00:00,14.6,84.0,2.8,1016.1,49.0,0.0
2021-07-24 10:00:00,15.9,81.0,4.5,1016.0,88.0,0.0
2021-07-24 11:00:00,17.1,75.0,5.2,1015.9,85.0,0.0
2021-07-24 12:00:00,18.2,68.0,5.0,1015.5,76.0,0.0
2021-07-24 13:00:00,19.2,60.0,3.9,1015.2,70.0,0.0
2021-07-24 14:00:00,19.9,60.0,5.1,1015.1,77.0,0.0
2021-07-24 15:00:00,20.8,54.0,5.2,1015.0,72.0,0.0
2021-07-24 16:00:00,21.1,50.0,5.5,1014.8,74.0,0.0
2021-07-24 17:00:00,21.1,50.0,4.2,1014.5,72.0,0.0
2021-07-24 18:00:00,21.2,51.0,2.3,1014.2,11.0,0.0
2021-07-24 19:00:00,21.0,57.0,1.5,1013.9,1.0,0.0
2021-07-24 20:00:00,20.1,77.0,1.1,1013.8,1.0,0.0
2021-07-24 21:00:00,19.4,88.0,1.8,1013.8,0.0,0.0
2021-07-24 22:00:00,19.0,84.0,2.2,1014.1,1.0,0.0
2021-07-24 23:00:00,14.6,91.0,4.8,1014.3,31.0,0.0
2021-07-25 00:00:00,14.0,91.0,4.5,1014.6,61.0,0.0
2021-07-25 01:00:00,12.2,94.0,5.4,1014.5,80.0,0.0
2021-07-25 02:00:00,12.1,95.0,5.6,1014.9,82.0,0.0
2021-07-25 03:00:00,13.1,92.0,5.4,1014.9,87.0,0.0
2021-07-25 04:00:00,12.8,93.0,6.1,1015.0,85.0,0.0
2021-07-25 05:00:00,12.6,92.0,5.2,1015.1,60.0,0.0
2021-07-25 06:00:00,13.4,93.0,6.8,1015.1,56.0,0.0
2021-07-25 07:00:00,14.4,91.0,4.7,1015.1,88.0,0.0
2021-07-25 08:00:00,15.6,84.0,1.8,1015.1,93.0,0.0
2021-07-25 09:00:00,16.7,80.0,0.7,1015.2,94.0,0.0
2021-07-25 10:00:00,17.6,76.0,2.2,1015.2,84.0,0.0
2021-07-25 11:00:00,18.7,71.0,3.3,1015.1,87.0,0.0
2021-07-25 12:00:00,19.8,67.0,4.4,1014.7,83.0,0.0
2021-07-25 13:00:00,20.9,62.0,4.1,1014.7,75.0,0.0
2021-07-25 14:00:00,21.0,62.0,10.1,1014.7,82.0,0.0
2021-07-25 15:00:00,20.9,66.0,12.8,1014.7,87.0,0.0
2021-07-25 16:00:00,21.3,64.0,12.2,1014.5,0.0,0.0
2021-07-25 17:00:00,21.2,65.0,13.0,1014.3,0.0,0.0
2021-07-25 18:00:00,20.7,66.0,13.1,1014.0,24.0,0.0
2021-07-25 19:00:00,20.0,67.0,11.9,1014.0,44.0,0.0
2021-07-25 20:00:00,18.5,72.0,12.3,1014.4,48.0,0.0
2021-07-25 21:00:00,16.9,76.0,11.2,1014.6,63.0,0.0
2021-07-25 22:00:00,15.3,80.0,11.2,1014.9,83.0,0.0
2021-07-25 23:00:00,14.3,82.0,9.5,1015.2,76.0,0.0
2021-07-26 00:00:00,13.5,86.0,8.1,1015.1,70.0,0.0
2021-07-26 01:00:00,12.9,89.0,6.4,1015.0,71.0,0.0
2021-07-26 02:00:00,12.7,94.0,5.1,1015.6,46.0,0.0
2021-07-26 03:00:00,12.8,92.0,2.5,1015.7,36.0,0.0
2021-07-26 04:00:00,12.4,94.0,3.2,1015.5,27.0,0.0
2021-07-26 05:00:00,13.0,94.0,6.7,1015.4,23.0,0.0
2021-07-26 06:00:00,14.0,93.0,7.8,1015.2,31.0,0.0
2021-07-26 07:00:00,15.2,92.0,7.2,1014.8,37.0,0.0
2021-07-26 08:00:00,16.3,91.0,6.9,1014.6,45.0,0.0
2021-07-26 09:00:00,18.1,85.0,7.4,1014.5,7.0,0.0
2021-07-26 10:00:00,20.2,79.0,8.9,1014.2,5.0,0.0
2021-07-26 11:00:00,22.2,73.0,10.4,1013.9,2.0,0.0
2021-07-26 12:00:00,24.1,68.0,11.7,1013.3,9.0,0.0
2021-07-26 13:00:00,25.8,63.0,11.3,1012.8,12.0,0.0
2021-07-26 14:00:00,26.8,55.0,8.4,1012.9,22.0,0.0
2021-07-26 15:00:00,27.3,47.0,7.7,1012.5,45.0,0.0
2021-07-26 16:00:00,27.4,45.0,8.7,1012.1,23.0,0.0
2021-07-26 17:00:00,27.5,46.0,10.2,1011.5,59.0,0.0
2021-07-26 18:00:00,27.1,51.0,11.3,1011.1,93.0,0.0
2021-07-26 19:00:00,26.1,58.0,11.8,1010.8,64.0,0.0
2021-07-26 20:00:00,25.2,61.0,12.0,1010.5,17.0,0.0
2021-07-26 21:00:00,23.7,64.0,12.8,1010.5,18.0,0.0
2021-07-26 22:00:00,21.6,70.0,11.5,1010.6,19.0,0.0
2021-07-26 23:00:00,20.3,64.0,8.5,1010.8,3.0,0.0
2021-07-27 00:00:00,19.5,58.0,9.2,1010.8,6.0,0.0
2021-07-27 01:00:00,19.5,55.0,11.5,1010.9,0.0,0.0
2021-07-27 02:00:00,19.3,56.0,12.0,1011.6,19.0,0.0
2021-07-27 03:00:00,18.8,55.0,9.2,1011.5,0.0,0.0
2021-07-27 04:00:00,17.8,59.0,7.4,1011.5,64.0,0.0
2021-07-27 05:00:00,17.3,64.0,7.9,1011.3,74.0,0.0
2021-07-27 06:00:00,17.5,70.0,7.6,1010.7,51.0,0.0
2021-07-27 07:00:00,18.5,76.0,8.7,1010.4,89.0,0.0
2021-07-27 08:00:00,20.2,72.0,8.9,1010.2,94.0,0.0
2021-07-27 09:00:00,21.9,69.0,9.2,1009.9,100.0,0.0
2021-07-27 10:00:00,23.6,61.0,10.4,1009.7,98.0,0.0
2021-07-27 11:00:00,24.9,51.0,13.2,1009.4,98.0,0.0
2021-07-27 12:00:00,26.1,46.0,14.8,1009.1,87.0,0.0
2021-07-27 13:00:00,27.3,42.0,15.0,1008.7,92.0,0.0
2021-07-27 14:00:00,27.1,44.0,11.6,1009.7,100.0,0.0
2021-07-27 15:00:00,27.0,45.0,7.7,1009.3,100.0,0.0
2021-07-27 16:00:00,27.1,46.0,5.8,1008.9,98.0,0.0
2021-07-27 17:00:00,26.4,52.0,8.5,1008.8,98.0,0.0
2021-07-27 18:00:00,25.8,57.0,5.6,1008.6,87.0,0.0
2021-07-27 19:00:00,25.2,67.0,5.2,1008.5,77.0,0.0
2021-07-27 20:00:00,24.2,79.0,4.6,1008.3,29.0,0.0
2021-07-27 21:00:00,23.2,76.0,8.3,1008.0,51.0,0.0
2021-07-27 22:00:00,22.1,75.0,10.5,1007.9,79.0,0.0
2021-07-27 23:00:00,21.2,71.0,10.0,1008.0,98.0,0.0
2021-07-28 00:00:00,19.7,70.0,9.8,1008.0,97.0,0.0
2021-07-28 01:00:00,18.6,73.0,9.4,1007.7,98.0,0.0
2021-07-28 02:00:00,18.4,74.0,10.2,1008.1,94.0,0.0
2021-07-28 03:00:00,17.6,78.0,10.9,1007.8,78.0,0.0
2021-07-28 04:00:00,16.8,82.0,10.7,1007.3,67.0,0.0
2021-07-28 05:00:00,16.4,84.0,10.9,1007.0,13.0,0.0
2021-07-28 06:00:00,16.8,84.0,11.6,1006.7,60.0,0.0
2021-07-28 07:00:00,17.8,80.0,11.1,1006.1,17.0,0.0
2021-07-28 08:00:00,19.3,75.0,11.0,1005.8,5.0,0.0
2021-07-28 09:00:00,20.8,68.0,12.0,1004.9,1.0,0.0
2021-07-28 10:00:00,22.7,62.0,13.5,1004.2,1.0,0.0
2021-07-28 11:00:00,24.5,55.0,14.6,1003.5,20.0,0.0
2021-07-28 12:00:00,25.4,51.0,16.6,1003.0,53.0,0.0
2021-07-28 13:00:00,26.2,46.0,17.6,1002.5,56.0,0.0
2021-07-28 14:00:00,25.4,49.0,13.7,1003.2,44.0,0.0
2021-07-28 15:00:00,26.5,45.0,13.4,1002.6,37.0,0.0
2021-07-28 16:00:00,26.3,44.0,13.6,1002.3,46.0,0.0
2021-07-28 17:00:00,26.2,44.0,13.0,1001.8,44.0,0.0
2021-07-28 18:00:00,25.3,51.0,11.2,1001.7,77.0,0.0
2021-07-28 19:00:00,24.5,54.0,12.0,1001.7,95.0,0.0
2021-07-28 20:00:00,23.4,59.0,10.6,1001.4,98.0,0.0
2021-07-28 21:00:00,22.3,65.0,9.7,1001.4,100.0,0.0
2021-07-28 22:00:00,21.2,69.0,8.3,1001.3,79.0,0.0
2021-07-28 23:00:00,19.5,77.0,5.8,1001.2,96.0,0.0
2021-07-29 00:00:00,18.3,82.0,4.6,1000.9,96.0,0.0
2021-07-29 01:00:00,17.5,84.0,4.6,1000.6,97.0,0.0
2021-07-29 02:00:00,17.4,89.0,3.6,1000.3,97.0,0.0
2021-07-29 03:00:00,16.5,91.0,3.2,1000.1,99.0,0.0
2021-07-29 04:00:00,15.3,92.0,3.4,999.7,99.0,0.0
2021-07-29 05:00:00,15.0,92.0,3.3,999.4,96.0,0.0
2021-07-29 06:00:00,15.9,90.0,4.4,999.2,40.0,0.0
2021-07-29 07:00:00,17.2,87.0,3.3,998.9,65.0,0.0
2021-07-29 08:00:00,18.5,84.0,4.9,998.5,81.0,0.0
2021-07-29 09:00:00,19.7,79.0,6.4,998.2,66.0,0.0
2021-07-29 10:00:00,21.0,74.0,7.9,997.8,31.0,0.0
2021-07-29 11:00:00,22.4,66.0,8.3,997.2,45.0,0.0
2021-07-29 12:00:00,23.4,60.0,8.2,996.8,43.0,0.0
2021-07-29 13:00:00,24.0,55.0,6.8,996.2,50.0,0.0
2021-07-29 14:00:00,24.5,50.0,18.8,995.6,76.0,0.0
2021-07-29 15:00:00,24.9,53.0,7.6,994.9,89.0,0.0
2021-07-29 16:00:00,25.7,46.0,3.2,994.4,90.0,0.0
2021-07-29 17:00:00,25.5,47.0,3.3,994.0,93.0,0.1
2021-07-29 18:00:00,24.5,49.0,5.2,993.8,93.0,0.0
2021-07-29 19:00:00,23.1,63.0,9.0,993.6,95.0,0.0
2021-07-29 20:00:00,21.5,73.0,12.2,993.3,93.0,0.0
2021-07-29 21:00:00,19.5,76.0,12.4,993.6,91.0,0.0
2021-07-29 22:00:00,17.2,80.0,15.8,993.6,55.0,0.0
2021-07-29 23:00:00,15.4,82.0,16.3,993.4,34.0,0.0
2021-07-30 00:00:00,14.5,87.0,15.5,993.4,12.0,0.0
2021-07-30 01:00:00,14.0,88.0,14.3,993.3,29.0,0.1
2021-07-30 02:00:00,12.9,96.0,18.0,994.1,100.0,0.1
2021-07-30 03:00:00,13.0,95.0,16.6,994.0,95.0,4.8
2021-07-30 04:00:00,12.9,93.0,16.6,994.1,87.0,0.5
2021-07-30 05:00:00,12.7,92.0,15.5,994.4,64.0,0.1
2021-07-30 06:00:00,12.5,91.0,15.0,994.8,77.0,0.1
2021-07-30 07:00:00,12.5,88.0,15.8,995.0,100.0,0.1
2021-07-30 08:00:00,12.4,84.0,16.6,995.4,99.0,0.0
2021-07-30 09:00:00,12.5,77.0,17.0,995.8,100.0,0.0
2021-07-30 10:00:00,12.7,74.0,16.5,996.4,100.0,0.0
2021-07-30 11:00:00,12.9,71.0,17.1,996.8,100.0,0.0
2021-07-30 12:00:00,13.0,70.0,17.3,996.8,100.0,0.0
2021-07-30 13:00:00,13.5,67.0,16.9,996.9,100.0,0.0
2021-07-30 14:00:00,13.2,67.0,16.6,997.7,100.0,0.0
2021-07-30 15:00:00,13.6,64.0,16.4,997.7,88.0,0.0
2021-07-30 16:00:00,13.6,64.0,16.3,997.7,100.0,0.0
2021-07-30 17:00:00,13.4,65.0,15.2,997.8,100.0,0.0
2021-07-30 18:00:00,13.0,66.0,14.5,998.0,100.0,0.0
2021-07-30 19:00:00,12.6,67.0,13.9,998.1,100.0,0.0
2021-07-30 20:00:00,12.2,67.0,13.0,998.2,91.0,0.0
2021-07-30 21:00:00,11.9,67.0,11.9,998.3,92.0,0.0
2021-07-30 22:00:00,11.6,68.0,10.6,998.3,98.0,0.0
2021-07-30 23:00:00,11.3,68.0,9.5,998.2,90.0,0.0
2021-07-31 00:00:00,11.2,69.0,8.0,998.3,73.0,0.0
2021-07-31 01:00:00,11.1,72.0,7.1,998.0,68.0,0.0
2021-07-31 02:00:00,11.4,73.0,7.0,998.6,85.0,0.0
2021-07-31 03:00:00,11.3,74.0,5.0,998.1,47.0,0.0
2021-07-31 04:00:00,10.7,77.0,5.4,998.1,44.0,0.0
2021-07-31 05:00:00,10.4,79.0,4.9,998.1,28.0,0.0
2021-07-31 06:00:00,11.3,76.0,5.4,998.0,57.0,0.0
2021-07-31 07:00:00,11.8,72.0,5.4,997.9,86.0,0.0
2021-07-31 08:00:00,12.1,70.0,5.2,998.0,87.0,0.0
2021-07-31 09:00:00,12.8,67.0,3.9,997.8,88.0,0.0
2021-07-31 10:00:00,13.4,63.0,2.8,997.7,86.0,0.0
2021-07-31 11:00:00,14.0,60.0,2.5,997.9,94.0,0.0
2021-07-31 12:00:00,14.2,59.0,3.3,997.9,96.0,0.0
2021-07-31 13:00:00,14.6,59.0,4.6,997.8,85.0,0.0
2021-07-31 14:00:00,14.5,56.0,8.0,998.0,92.0,0.0
2021-07-31 15:00:00,14.4,61.0,9.4,998.1,95.0,0.0
2021-07-31 16:00:00,14.4,62.0,9.2,998.1,86.0,0.0
2021-07-31 17:00:00,14.5,61.0,8.7,998.1,67.0,0.0
2021-07-31 18:00:00,14.8,60.0,8.2,998.0,96.0,0.0
2021-07-31 19:00:00,14.4,63.0,10.2,998.1,98.0,0.0
2021-07-31 20:00:00,13.9,72.0,10.7,998.1,99.0,0.0
2021-07-31 21:00:00,13.5,74.0,11.2,998.4,97.0,0.0
2021-07-31 22:00:00,13.0,77.0,9.7,998.7,100.0,0.0
2021-07-31 23:00:00,12.6,80.0,10.1,999.1,100.0,0.3
2021-08-01 00:00:00,12.1,83.0,11.9,999.4,100.0,0.3
2021-08-01 01:00:00,11.8,83.0,11.9,999.6,100.0,0.2
2021-08-01 02:00:00,11.1,84.0,10.4,1000.1,85.0,0.0
2021-08-01 03:00:00,10.7,85.0,8.4,1000.3,56.0,0.0
2021-08-01 04:00:00,10.3,86.0,9.4,1000.4,59.0,0.0
2021-08-01 05:00:00,10.4,85.0,9.9,1000.4,86.0,0.0
2021-08-01 06:00:00,10.8,81.0,9.1,1000.5,68.0,0.0
2021-08-01 07:00:00,11.2,76.0,8.2,1000.6,49.0,0.0
2021-08-01 08:00:00,11.7,72.0,9.5,1000.9,65.0,0.0
2021-08-01 09:00:00,11.7,74.0,11.2,1001.3,92.0,0.0
2021-08-01 10:00:00,11.8,76.0,11.2,1001.7,82.0,0.4
2021-08-01 11:00:00,12.1,73.0,12.8,1001.7,74.0,0.3
2021-08-01 12:00:00,12.5,71.0,14.8,1002.0,54.0,0.1
2021-08-01 13:00:00,13.4,65.0,15.5,1002.1,85.0,0.0
2021-08-01 14:00:00,13.1,60.0,17.7,1002.7,64.0,0.0
2021-08-01 15:00:00,13.2,62.0,19.4,1002.8,85.0,0.2
2021-08-01 16:00:00,13.1,63.0,19.4,1002.9,57.0,0.0
2021-08-01 17:00:00,12.7,67.0,19.5,1003.3,64.0,0.0
2021-08-01 18:00:00,12.1,70.0,15.8,1003.5,62.0,0.0
2021-08-01 19:00:00,11.6,73.0,16.3,1003.7,68.0,0.1
2021-08-01 20:00:00,11.3,73.0,14.5,1004.1,57.0,0.0
2021-08-01 21:00:00,10.9,75.0,12.6,1004.3,53.0,0.0
2021-08-01 22:00:00,10.2,79.0,11.3,1004.5,54.0,0.0
2021-08-01 23:00:00,9.9,81.0,10.5,1004.8,54.0,0.0
2021-08-02 00:00:00,9.8,81.0,10.7,1004.9,66.0,0.1
2021-08-02 01:00:00,9.5,82.0,10.9,1005.0,78.0,0.3
2021-08-02 02:00:00,9.4,82.0,9.6,1005.4,78.0,0.5
2021-08-02 03:00:00,9.5,84.0,10.4,1005.5,91.0,0.4
2021-08-02 04:00:00,9.5,85.0,9.8,1005.6,92.0,0.3
2021-08-02 05:00:00,9.5,89.0,8.9,1005.8,72.0,0.4
2021-08-02 06:00:00,9.6,89.0,7.9,1006.1,73.0,0.4
2021-08-02 07:00:00,10.0,89.0,7.6,1006.5,87.0,0.3
2021-08-02 08:00:00,10.1,87.0,7.4,1006.8,69.0,0.6
2021-08-02 09:00:00,10.1,87.0,6.4,1007.1,100.0,0.4
2021-08-02 10:00:00,10.5,82.0,7.6,1007.2,99.0,0.1
2021-08-02 11:00:00,10.9,78.0,8.8,1007.3,83.0,0.0
2021-08-02 12:00:00,11.5,72.0,10.1,1007.3,58.0,0.0
2021-08-02 13:00:00,12.2,68.0,11.5,1007.5,59.0,0.0
2021-08-02 14:00:00,13.4,53.0,14.3,1007.6,60.0,0.0
2021-08-02 15:00:00,13.0,58.0,16.3,1007.9,78.0,0.0
2021-08-02 16:00:00,13.3,56.0,14.0,1008.0,80.0,0.0
2021-08-02 17:00:00,13.1,56.0,14.3,1008.1,97.0,0.0
2021-08-02 18:00:00,12.7,58.0,13.2,1008.4,98.0,0.0
2021-08-02 19:00:00,12.5,59.0,11.7,1008.5,98.0,0.0
2021-08-02 20:00:00,12.2,61.0,11.5,1008.5,83.0,0.0
2021-08-02 21:00:00,11.6,66.0,10.0,1008.6,59.0,0.0
2021-08-02 22:00:00,10.8,71.0,8.4,1008.8,53.0,0.0
2021-08-02 23:00:00,10.3,73.0,7.1,1009.1,53.0,0.0
2021-08-03 00:00:00,9.9,76.0,5.4,1009.3,50.0,0.0
2021-08-03 01:00:00,9.3,79.0,4.1,1009.4,42.0,0.1
2021-08-03 02:00:00,9.0,88.0,3.8,1010.0,48.0,0.0
2021-08-03 03:00:00,9.3,87.0,3.9,1009.9,83.0,0.1
2021-08-03 04:00:00,9.2,88.0,5.8,1010.0,69.0,0.3
2021-08-03 05:00:00,8.9,91.0,6.2,1010.0,59.0,0.1
2021-08-03 06:00:00,9.2,93.0,7.4,1010.1,41.0,0.0
2021-08-03 07:00:00,9.6,90.0,7.5,1010.2,47.0,0.1
2021-08-03 08:00:00,10.3,80.0,6.2,1010.5,46.0,0.2
2021-08-03 09:00:00,11.0,80.0,4.8,1010.4,30.0,0.0
2021-08-03 10:00:00,11.7,76.0,4.4,1010.5,33.0,0.0
2021-08-03 11:00:00,12.3,67.0,5.4,1010.4,52.0,0.1
2021-08-03 12:00:00,12.9,61.0,5.0,1010.4,58.0,0.0
2021-08-03 13:00:00,13.7,56.0,5.8,1010.3,49.0,0.0
2021-08-03 14:00:00,13.0,61.0,7.0,1010.7,50.0,0.0
2021-08-03 15:00:00,13.5,60.0,7.6,1010.8,82.0,0.0
2021-08-03 16:00:00,13.9,58.0,8.0,1010.6,92.0,0.0
2021-08-03 17:00:00,14.1,55.0,8.9,1010.6,85.0,0.0
2021-08-03 18:00:00,14.2,54.0,8.4,1010.6,78.0,0.0
2021-08-03 19:00:00,14.0,55.0,7.4,1010.7,89.0,0.0
2021-08-03 20:00:00,13.5,59.0,7.4,1010.8,75.0,0.0
2021-08-03 21:00:00,12.7,67.0,5.5,1010.7,44.0,0.0
2021-08-03 22:00:00,10.1,79.0,5.2,1010.8,12.0,0.0
2021-08-03 23:00:00,12.6,66.0,4.6,1011.0,4.0,0.0
2021-08-04 00:00:00,12.3,68.0,2.6,1011.2,7.0,0.0
2021-08-04 01:00:00,11.6,71.0,0.8,1011.2,10.0,0.0
2021-08-04 02:00:00,7.1,89.0,5.9,1011.4,11.0,0.0
2021-08-04 03:00:00,6.1,90.0,3.7,1011.4,1.0,0.0
2021-08-04 04:00:00,5.2,91.0,3.7,1011.5,3.0,0.0
2021-08-04 05:00:00,4.9,91.0,4.0,1011.6,9.0,0.0
2021-08-04 06:00:00,6.8,86.0,3.6,1011.7,36.0,0.0
2021-08-04 07:00:00,8.4,83.0,3.8,1011.7,13.0,0.0
2021-08-04 08:00:00,10.1,76.0,1.8,1012.0,20.0,0.0
2021-08-04 09:00:00,11.5,71.0,0.7,1011.9,40.0,0.0
2021-08-04 10:00:00,13.0,67.0,2.1,1011.7,55.0,0.0
2021-08-04 11:00:00,14.4,64.0,3.8,1011.6,75.0,0.0
2021-08-04 12:00:00,15.3,59.0,5.8,1011.6,92.0,0.0
2021-08-04 13:00:00,15.8,55.0,6.8,1011.5,98.0,0.0
2021-08-04 14:00:00,15.5,59.0,8.4,1011.5,99.0,0.0
2021-08-04 15:00:00,16.8,54.0,6.8,1011.4,98.0,0.0
2021-08-04 16:00:00,17.2,52.0,5.9,1011.2,96.0,0.0
2021-08-04 17:00:00,17.4,51.0,5.6,1011.2,91.0,0.0
2021-08-04 18:00:00,17.3,54.0,9.4,1011.0,67.0,0.0
2021-08-04 19:00:00,16.7,59.0,14.0,1011.0,71.0,0.0
2021-08-04 20:00:00,15.4,66.0,14.5,1011.3,81.0,0.0
2021-08-04 21:00:00,14.4,70.0,12.3,1011.7,93.0,0.0
2021-08-04 22:00:00,13.3,74.0,10.3,1012.2,95.0,0.2
2021-08-04 23:00:00,12.2,83.0,3.2,1012.2,95.0,0.3
2021-08-05 00:00:00,11.5,88.0,3.1,1012.1,49.0,0.0
2021-08-05 01:00:00,10.6,90.0,3.7,1011.9,53.0,0.0
2021-08-05 02:00:00,12.0,88.0,2.9,1012.1,46.0,0.0
2021-08-05 03:00:00,11.8,88.0,3.0,1011.9,100.0,0.0
2021-08-05 04:00:00,11.1,91.0,3.3,1011.8,63.0,0.0
2021-08-05 05:00:00,9.9,92.0,3.5,1011.4,92.0,0.0
2021-08-05 06:00:00,10.6,89.0,3.1,1011.1,74.0,0.0
2021-08-05 07:00:00,12.1,86.0,2.3,1011.0,90.0,0.0
2021-08-05 08:00:00,13.3,83.0,1.5,1010.9,81.0,0.0
2021-08-05 09:00:00,14.5,77.0,3.5,1010.7,86.0,0.0
2021-08-05 10:00:00,15.7,73.0,5.5,1010.6,90.0,0.0
2021-08-05 11:00:00,16.9,69.0,7.1,1010.2,93.0,0.0
2021-08-05 12:00:00,17.8,66.0,8.4,1009.9,93.0,0.0
2021-08-05 13:00:00,18.3,63.0,9.3,1009.6,95.0,0.0
2021-08-05 14:00:00,18.6,58.0,9.5,1009.8,97.0,0.0
2021-08-05 15:00:00,19.2,53.0,9.4,1009.4,84.0,0.0
2021-08-05 16:00:00,19.5,47.0,9.2,1009.2,26.0,0.0
2021-08-05 17:00:00,19.4,45.0,8.1,1008.9,43.0,0.0
2021-08-05 18:00:00,19.1,47.0,2.5,1008.8,66.0,0.0
2021-08-05 19:00:00,16.9,68.0,6.9,1009.0,55.0,0.6
2021-08-05 20:00:00,15.6,79.0,5.1,1009.0,34.0,0.1
2021-08-05 21:00:00,15.0,82.0,5.2,1009.4,91.0,0.0
2021-08-05 22:00:00,13.6,87.0,3.9,1009.5,97.0,0.0
2021-08-05 23:00:00,13.5,85.0,2.3,1009.5,98.0,0.0
2021-08-06 00:00:00,13.5,83.0,1.4,1009.4,93.0,0.0
2021-08-06 01:00:00,11.6,91.0,3.4,1009.3,40.0,0.0
2021-08-06 02:00:00,11.0,93.0,5.1,1009.8,11.0,0.0
2021-08-06 03:00:00,10.1,93.0,3.9,1009.6,14.0,0.0
2021-08-06 04:00:00,9.7,93.0,4.2,1009.6,5.0,0.0
2021-08-06 05:00:00,10.1,89.0,4.2,1009.5,3.0,0.0
2021-08-06 06:00:00,11.3,85.0,4.2,1009.5,3.0,0.0
2021-08-06 07:00:00,12.8,82.0,4.3,1009.6,0.0,0.0
2021-08-06 08:00:00,14.6,77.0,5.0,1009.5,0.0,0.0
2021-08-06 09:00:00,16.5,70.0,6.3,1009.4,38.0,0.0
2021-08-06 10:00:00,18.4,63.0,6.7,1009.4,82.0,0.0
2021-08-06 11:00:00,20.1,53.0,5.8,1009.0,90.0,0.0
2021-08-06 12:00:00,21.5,44.0,6.5,1008.6,80.0,0.0
2021-08-06 13:00:00,22.5,39.0,10.6,1008.4,66.0,0.0
2021-08-06 14:00:00,22.1,43.0,5.5,1008.4,85.0,0.0
2021-08-06 15:00:00,22.8,40.0,5.0,1008.3,83.0,0.0
2021-08-06 16:00:00,23.4,38.0,4.9,1008.2,53.0,0.0
2021-08-06 17:00:00,23.1,40.0,7.4,1008.0,72.0,0.0
2021-08-06 18:00:00,23.2,40.0,7.9,1007.7,91.0,0.0
2021-08-06 19:00:00,22.7,43.0,10.5,1007.6,32.0,0.0
2021-08-06 20:00:00,21.6,51.0,7.6,1007.7,27.0,0.0
2021-08-06 21:00:00,19.9,59.0,8.4,1007.7,18.0,0.0
2021-08-06 22:00:00,18.1,59.0,12.0,1008.0,60.0,0.0
2021-08-06 23:00:00,17.9,45.0,14.6,1008.4,4.0,0.0
2021-08-07 00:00:00,16.5,49.0,11.8,1008.7,0.0,0.0
2021-08-07 01:00:00,15.1,54.0,11.3,1009.0,1.0,0.0
2021-08-07 02:00:00,15.1,56.0,11.3,1008.9,84.0,0.0
2021-08-07 03:00:00,14.9,56.0,9.9,1009.0,94.0,0.0
2021-08-07 04:00:00,14.8,57.0,8.7,1009.0,94.0,0.0
2021-08-07 05:00:00,14.5,58.0,8.9,1008.7,98.0,0.0
2021-08-07 06:00:00,14.6,60.0,9.9,1008.5,65.0,0.0
2021-08-07 07:00:00,15.4,61.0,11.5,1008.5,73.0,0.0
2021-08-07 08:00:00,17.0,60.0,14.3,1008.4,46.0,0.0
2021-08-07 09:00:00,18.5,54.0,17.1,1008.2,90.0,0.0
2021-08-07 10:00:00,19.7,47.0,17.6,1008.2,63.0,0.0
2021-08-07 11:00:00,20.3,41.0,19.0,1007.8,98.0,0.0
2021-08-07 12:00:00,20.8,38.0,18.5,1007.2,97.0,0.0
2021-08-07 13:00:00,21.8,34.0,19.4,1006.7,99.0,0.0
2021-08-07 14:00:00,21.6,34.0,18.1,1006.5,99.0,0.0
2021-08-07 15:00:00,22.9,29.0,19.5,1005.8,100.0,0.0
2021-08-07 16:00:00,22.2,33.0,19.9,1005.5,100.0,0.0
2021-08-07 17:00:00,22.0,35.0,18.0,1005.3,100.0,0.0
2021-08-07 18:00:00,21.1,43.0,17.0,1005.1,100.0,0.0
2021-08-07 19:00:00,20.6,45.0,18.7,1005.1,100.0,0.0
2021-08-07 20:00:00,19.9,49.0,18.2,1005.5,100.0,0.0
2021-08-07 21:00:00,18.7,55.0,11.2,1005.5,100.0,0.0
2021-08-07 22:00:00,17.3,63.0,10.8,1005.3,100.0,0.0
2021-08-07 23:00:00,16.6,66.0,11.7,1005.1,99.0,0.0
2021-08-08 00:00:00,16.1,66.0,12.2,1005.0,100.0,0.0
2021-08-08 01:00:00,15.7,66.0,10.9,1004.6,100.0,0.0
2021-08-08 02:00:00,15.0,72.0,17.3,1005.0,100.0,0.3
2021-08-08 03:00:00,14.3,82.0,14.2,1004.6,100.0,0.6
2021-08-08 04:00:00,13.7,89.0,14.0,1003.8,100.0,0.9
2021-08-08 05:00:00,12.8,97.0,14.8,1002.9,100.0,2.2
2021-08-08 06:00:00,12.8,98.0,13.3,1002.3,100.0,2.8
2021-08-08 07:00:00,12.8,98.0,15.5,1001.6,100.0,2.3
2021-08-08 08:00:00,12.9,98.0,18.0,1000.5,100.0,1.7
2021-08-08 09:00:00,13.5,98.0,15.6,1000.3,100.0,1.5
2021-08-08 10:00:00,13.9,98.0,15.8,1000.0,100.0,1.2
2021-08-08 11:00:00,14.8,93.0,17.4,1000.1,100.0,0.4
2021-08-08 12:00:00,15.3,92.0,17.3,1000.1,100.0,0.3
2021-08-08 13:00:00,15.4,91.0,17.3,1000.1,100.0,0.1
2021-08-08 14:00:00,16.1,87.0,13.5,999.9,96.0,0.0
2021-08-08 15:00:00,17.1,85.0,11.5,1000.1,93.0,0.5
2021-08-08 16:00:00,17.6,83.0,8.4,1000.1,100.0,0.1
2021-08-08 17:00:00,17.8,82.0,5.6,1000.4,100.0,0.0
2021-08-08 18:00:00,17.2,88.0,4.3,1000.8,100.0,0.0
2021-08-08 19:00:00,17.3,88.0,4.6,1000.8,89.0,0.0
2021-08-08 20:00:00,17.3,90.0,2.9,1001.2,74.0,0.0
2021-08-08 21:00:00,16.1,95.0,1.9,1001.6,97.0,0.0
2021-08-08 22:00:00,15.0,94.0,4.1,1002.3,81.0,0.0
2021-08-08 23:00:00,14.4,94.0,4.9,1002.8,52.0,0.0
2021-08-09 00:00:00,14.1,96.0,4.1,1002.9,62.0,0.0
2021-08-09 01:00:00,14.5,97.0,1.1,1003.0,55.0,0.0
2021-08-09 02:00:00,14.7,94.0,1.6,1003.9,100.0,0.0
2021-08-09 03:00:00,13.3,96.0,2.8,1004.1,60.0,0.0
2021-08-09 04:00:00,13.0,93.0,3.7,1004.4,35.0,0.0
2021-08-09 05:00:00,13.7,88.0,2.8,1004.5,21.0,0.0
2021-08-09 06:00:00,12.1,94.0,3.0,1004.5,12.0,0.0
2021-08-09 07:00:00,14.0,89.0,2.5,1004.7,5.0,0.0
2021-08-09 08:00:00,15.2,87.0,2.3,1004.7,8.0,0.0
2021-08-09 09:00:00,16.3,83.0,5.7,1004.8,2.0,0.0
2021-08-09 10:00:00,17.6,76.0,6.4,1004.9,2.0,0.0
2021-08-09 11:00:00,18.9,70.0,8.3,1005.1,7.0,0.0
2021-08-09 12:00:00,20.1,65.0,10.2,1004.8,2.0,0.0
2021-08-09 13:00:00,21.0,62.0,9.5,1004.7,5.0,0.0
2021-08-09 14:00:00,20.8,63.0,10.8,1004.8,7.0,0.0
2021-08-09 15:00:00,21.4,57.0,10.6,1005.0,12.0,0.0
2021-08-09 16:00:00,21.9,56.0,5.6,1004.9,15.0,0.0
2021-08-09 17:00:00,22.1,55.0,5.5,1004.9,13.0,0.0
2021-08-09 18:00:00,21.8,55.0,7.3,1005.0,35.0,0.0
2021-08-09 19:00:00,21.3,60.0,6.9,1005.1,36.0,0.0
2021-08-09 20:00:00,20.1,68.0,6.6,1005.1,32.0,0.0
2021-08-09 21:00:00,18.1,72.0,4.6,1005.3,13.0,0.0
2021-08-09 22:00:00,16.3,76.0,6.1,1005.5,13.0,0.0
2021-08-09 23:00:00,18.2,65.0,2.9,1005.8,15.0,0.0
2021-08-10 00:00:00,17.6,67.0,2.2,1006.0,14.0,0.0
2021-08-10 01:00:00,15.7,74.0,4.9,1006.3,11.0,0.0
2021-08-10 02:00:00,16.2,76.0,1.6,1006.9,7.0,0.0
2021-08-10 03:00:00,15.1,81.0,1.5,1007.0,33.0,0.0
2021-08-10 04:00:00,13.1,87.0,2.2,1007.3,42.0,0.0
2021-08-10 05:00:00,11.8,89.0,3.8,1007.6,53.0,0.0
2021-08-10 06:00:00,12.6,86.0,2.4,1007.8,52.0,0.0
2021-08-10 07:00:00,13.8,85.0,1.8,1008.0,8.0,0.0
2021-08-10 08:00:00,15.0,84.0,1.3,1008.0,9.0,0.0
2021-08-10 09:00:00,16.3,81.0,1.6,1008.1,10.0,0.0
2021-08-10 10:00:00,17.4,78.0,2.9,1008.3,23.0,0.0
2021-08-10 11:00:00,18.5,74.0,3.6,1008.4,27.0,0.0
2021-08-10 12:00:00,19.8,68.0,3.1,1008.3,8.0,0.0
2021-08-10 13:00:00,20.9,64.0,7.9,1008.3,6.0,0.0
2021-08-10 14:00:00,20.9,61.0,11.6,1008.5,16.0,0.0
2021-08-10 15:00:00,21.1,56.0,16.7,1008.7,58.0,0.0
2021-08-10 16:00:00,19.9,63.0,19.4,1008.8,77.0,0.0
2021-08-10 17:00:00,18.7,70.0,20.4,1009.0,99.0,0.0
2021-08-10 18:00:00,17.3,76.0,18.8,1009.4,98.0,0.0
2021-08-10 19:00:00,16.6,79.0,15.9,1009.5,99.0,0.0
2021-08-10 20:00:00,15.9,83.0,14.8,1009.7,98.0,0.0
2021-08-10 21:00:00,14.9,88.0,14.8,1009.9,86.0,0.0
2021-08-10 22:00:00,13.8,92.0,13.8,1010.1,66.0,0.0
2021-08-10 23:00:00,13.2,94.0,12.4,1010.5,56.0,0.0
2021-08-11 00:00:00,12.8,95.0,11.3,1010.8,45.0,0.0
2021-08-11 01:00:00,12.5,95.0,10.5,1010.7,33.0,0.0
2021-08-11 02:00:00,12.0,95.0,11.5,1011.8,35.0,0.0
2021-08-11 03:00:00,11.9,96.0,8.0,1012.0,33.0,0.0
2021-08-11 04:00:00,11.6,96.0,6.5,1012.0,34.0,0.0
2021-08-11 05:00:00,11.4,95.0,5.5,1012.2,100.0,0.0
2021-08-11 06:00:00,11.6,95.0,6.4,1012.3,69.0,0.0
2021-08-11 07:00:00,12.4,91.0,6.7,1012.5,67.0,0.0
2021-08-11 08:00:00,13.0,86.0,5.2,1012.4,100.0,0.0
2021-08-11 09:00:00,14.0,80.0,3.0,1012.5,58.0,0.0
2021-08-11 10:00:00,15.0,75.0,1.8,1012.5,2.0,0.0
2021-08-11 11:00:00,15.6,74.0,4.0,1012.7,14.0,0.0
2021-08-11 12:00:00,16.1,70.0,4.5,1012.6,52.0,0.0
2021-08-11 13:00:00,16.9,63.0,3.2,1012.5,57.0,0.0
2021-08-11 14:00:00,17.3,66.0,2.2,1012.8,34.0,0.0
2021-08-11 15:00:00,18.5,62.0,2.5,1012.6,46.0,0.0
2021-08-11 16:00:00,18.8,61.0,4.9,1012.4,13.0,0.0
2021-08-11 17:00:00,19.0,60.0,7.2,1012.3,14.0,0.0
2021-08-11 18:00:00,18.5,61.0,10.7,1012.3,16.0,0.0
2021-08-11 19:00:00,17.6,65.0,12.1,1012.4,2.0,0.0
2021-08-11 20:00:00,16.5,72.0,11.7,1012.5,2.0,0.0
2021-08-11 21:00:00,15.2,78.0,11.2,1012.9,2.0,0.0
2021-08-11 22:00:00,13.9,84.0,8.6,1013.3,5.0,0.0
2021-08-11 23:00:00,13.1,88.0,6.2,1013.7,16.0,0.0
2021-08-12 00:00:00,12.8,90.0,6.1,1013.9,43.0,0.0
2021-08-12 01:00:00,12.4,91.0,5.3,1014.1,50.0,0.0
2021-08-12 02:00:00,11.5,94.0,4.4,1014.5,22.0,0.0
2021-08-12 03:00:00,10.6,94.0,4.7,1014.4,19.0,0.0
2021-08-12 04:00:00,10.3,93.0,4.7,1014.5,24.0,0.0
2021-08-12 05:00:00,10.7,90.0,3.9,1014.4,28.0,0.0
2021-08-12 06:00:00,11.2,92.0,1.8,1014.2,32.0,0.0
2021-08-12 07:00:00,12.0,91.0,1.9,1014.3,29.0,0.0
2021-08-12 08:00:00,13.2,89.0,4.1,1014.2,21.0,0.0
2021-08-12 09:00:00,14.5,84.0,6.2,1014.2,13.0,0.0
2021-08-12 10:00:00,15.8,79.0,7.9,1013.9,11.0,0.0
2021-08-12 11:00:00,17.2,74.0,9.0,1013.7,1.0,0.0
2021-08-12 12:00:00,18.3,69.0,10.5,1013.4,4.0,0.0
2021-08-12 13:00:00,19.2,63.0,11.3,1013.1,2.0,0.0
2021-08-12 14:00:00,19.3,66.0,11.6,1013.3,5.0,0.0
2021-08-12 15:00:00,20.1,62.0,11.8,1012.7,5.0,0.0
2021-08-12 16:00:00,20.7,58.0,13.6,1012.2,23.0,0.0
2021-08-12 17:00:00,20.8,57.0,11.2,1012.0,85.0,0.0
2021-08-12 18:00:00,20.8,57.0,9.5,1011.8,98.0,0.0
2021-08-12 19:00:00,19.7,73.0,3.3,1011.5,100.0,0.2
2021-08-12 20:00:00,19.0,82.0,2.2,1011.2,97.0,0.0
2021-08-12 21:00:00,18.2,85.0,2.2,1011.2,69.0,0.0
2021-08-12 22:00:00,17.8,88.0,1.1,1010.9,0.0,0.0
2021-08-12 23:00:00,14.0,97.0,4.7,1010.6,17.0,0.0
2021-08-13 00:00:00,13.1,98.0,4.5,1010.3,43.0,0.0
2021-08-13 01:00:00,12.3,98.0,4.4,1010.3,7.0,0.0
2021-08-13 02:00:00,12.4,99.0,4.9,1010.9,85.0,0.0
2021-08-13 03:00:00,13.0,96.0,3.4,1010.9,74.0,0.0
2021-08-13 04:00:00,12.4,94.0,3.8,1010.8,98.0,0.0
2021-08-13 05:00:00,13.0,90.0,6.1,1011.0,100.0,0.0
2021-08-13 06:00:00,13.3,91.0,6.1,1011.2,100.0,0.0
2021-08-13 07:00:00,14.5,89.0,7.4,1011.3,100.0,0.0
2021-08-13 08:00:00,15.5,83.0,7.6,1011.3,96.0,0.0
2021-08-13 09:00:00,16.1,76.0,8.4,1011.2,96.0,0.0
2021-08-13 10:00:00,16.3,74.0,8.6,1011.2,96.0,0.0
2021-08-13 11:00:00,16.6,72.0,7.8,1011.1,99.0,0.0
2021-08-13 12:00:00,17.0,72.0,7.1,1010.9,82.0,0.3
2021-08-13 13:00:00,17.6,70.0,6.5,1010.5,90.0,0.0
2021-08-13 14:00:00,17.5,76.0,8.4,1009.9,97.0,0.0
2021-08-13 15:00:00,17.6,77.0,6.1,1009.4,100.0,0.0
2021-08-13 16:00:00,17.9,75.0,3.8,1008.8,95.0,0.0
2021-08-13 17:00:00,18.1,75.0,6.3,1008.2,99.0,0.1
2021-08-13 18:00:00,17.6,77.0,7.7,1007.7,96.0,0.0
2021-08-13 19:00:00,17.0,82.0,8.4,1006.9,100.0,0.0
2021-08-13 20:00:00,16.4,87.0,6.6,1006.6,98.0,0.0
2021-08-13 21:00:00,15.7,91.0,5.4,1006.2,99.0,0.0
2021-08-13 22:00:00,15.1,91.0,8.1,1006.0,99.0,0.3
2021-08-13 23:00:00,14.6,94.0,8.9,1005.2,99.0,0.3
2021-08-14 00:00:00,14.5,95.0,7.8,1004.8,98.0,0.1
2021-08-14 01:00:00,14.2,96.0,6.9,1004.4,100.0,0.1
2021-08-14 02:00:00,13.3,99.0,13.5,1004.4,100.0,0.1
2021-08-14 03:00:00,13.1,98.0,13.8,1004.0,100.0,1.1
2021-08-14 04:00:00,13.3,94.0,15.5,1003.3,100.0,0.7
2021-08-14 05:00:00,13.1,95.0,15.0,1002.8,100.0,0.2
2021-08-14 06:00:00,13.2,93.0,16.5,1002.4,100.0,0.2
2021-08-14 07:00:00,12.7,98.0,18.2,1002.2,100.0,0.4
2021-08-14 08:00:00,12.2,98.0,20.1,1002.2,100.0,0.9
2021-08-14 09:00:00,12.1,98.0,19.6,1002.0,100.0,0.9
2021-08-14 10:00:00,12.4,98.0,19.8,1001.7,100.0,1.2
2021-08-14 11:00:00,12.9,98.0,19.1,1001.7,100.0,1.3
2021-08-14 12:00:00,12.7,98.0,21.3,1001.2,100.0,1.5
2021-08-14 13:00:00,12.6,98.0,22.0,1000.9,100.0,1.4
2021-08-14 14:00:00,12.4,98.0,20.1,1000.2,100.0,1.6
2021-08-14 15:00:00,12.3,98.0,21.5,999.8,100.0,1.1
2021-08-14 16:00:00,12.6,98.0,20.4,999.2,100.0,0.8
2021-08-14 17:00:00,13.0,98.0,18.2,998.6,100.0,0.9
2021-08-14 18:00:00,13.3,98.0,23.8,998.3,100.0,1.5
2021-08-14 19:00:00,12.7,98.0,25.5,998.4,100.0,2.3
2021-08-14 20:00:00,12.4,98.0,25.4,998.3,100.0,2.9
2021-08-14 21:00:00,12.2,98.0,27.8,998.2,100.0,2.6
2021-08-14 22:00:00,12.0,98.0,28.7,998.3,100.0,1.9
2021-08-14 23:00:00,11.8,98.0,29.3,998.4,100.0,1.6
2021-08-15 00:00:00,11.6,97.0,27.5,998.5,100.0,2.1
2021-08-15 01:00:00,11.4,97.0,25.5,998.7,100.0,2.3
2021-08-15 02:00:00,11.8,98.0,28.1,998.8,100.0,1.7
2021-08-15 03:00:00,11.8,98.0,28.0,999.0,100.0,2.0
2021-08-15 04:00:00,11.5,97.0,24.5,999.5,100.0,2.3
2021-08-15 05:00:00,11.4,97.0,20.6,999.6,100.0,2.1
2021-08-15 06:00:00,11.2,97.0,17.5,999.8,100.0,1.8
2021-08-15 07:00:00,11.3,98.0,15.1,999.8,100.0,1.7
2021-08-15 08:00:00,11.6,98.0,13.5,999.9,100.0,1.8
2021-08-15 09:00:00,11.7,98.0,12.1,1000.2,100.0,2.0
2021-08-15 10:00:00,12.1,98.0,10.5,1000.5,100.0,1.3
2021-08-15 11:00:00,12.5,98.0,11.6,1000.6,100.0,1.0
2021-08-15 12:00:00,12.5,98.0,10.6,1000.8,100.0,0.7
2021-08-15 13:00:00,13.3,90.0,10.0,1000.8,100.0,0.4
2021-08-15 14:00:00,13.0,93.0,14.3,1001.0,100.0,0.2
2021-08-15 15:00:00,13.6,88.0,13.2,1001.4,100.0,0.3
2021-08-15 16:00:00,13.3,89.0,10.7,1001.6,100.0,0.2
2021-08-15 17:00:00,13.3,90.0,9.1,1001.6,100.0,0.2
2021-08-15 18:00:00,13.4,89.0,8.5,1001.6,100.0,0.0
2021-08-15 19:00:00,13.4,90.0,8.4,1001.7,100.0,0.0
2021-08-15 20:00:00,13.2,91.0,8.1,1002.0,99.0,0.0
2021-08-15 21:00:00,12.8,90.0,7.9,1002.1,97.0,0.0
2021-08-15 22:00:00,12.5,89.0,7.1,1002.5,98.0,0.0
2021-08-15 23:00:00,12.1,89.0,7.1,1002.8,96.0,0.0
2021-08-16 00:00:00,11.9,87.0,7.6,1003.1,98.0,0.0
2021-08-16 01:00:00,11.6,86.0,8.0,1003.2,99.0,0.0
2021-08-16 02:00:00,11.4,90.0,7.8,1003.5,93.0,0.0
2021-08-16 03:00:00,11.1,90.0,6.4,1003.6,100.0,0.0
2021-08-16 04:00:00,11.1,90.0,5.8,1003.7,84.0,0.0
2021-08-16 05:00:00,10.8,90.0,4.3,1003.7,100.0,0.0
2021-08-16 06:00:00,11.5,88.0,5.2,1004.0,100.0,0.0
2021-08-16 07:00:00,11.9,87.0,5.9,1004.5,100.0,0.1
2021-08-16 08:00:00,12.3,84.0,7.1,1004.7,98.0,0.0
2021-08-16 09:00:00,12.7,78.0,7.5,1005.1,76.0,0.0
2021-08-16 10:00:00,13.1,76.0,4.9,1005.4,47.0,0.0
2021-08-16 11:00:00,13.2,74.0,4.4,1005.8,100.0,0.0
2021-08-16 12:00:00,13.8,68.0,3.3,1006.0,89.0,0.0
2021-08-16 13:00:00,14.3,66.0,3.4,1006.0,95.0,0.0
2021-08-16 14:00:00,13.2,72.0,2.9,1006.6,91.0,0.0
2021-08-16 15:00:00,13.7,72.0,2.9,1006.5,100.0,0.0
2021-08-16 16:00:00,14.1,72.0,5.8,1006.8,100.0,0.0
2021-08-16 17:00:00,14.1,69.0,11.1,1007.0,100.0,0.0
2021-08-16 18:00:00,13.8,66.0,13.8,1007.1,98.0,0.0
2021-08-16 19:00:00,13.6,66.0,13.2,1007.3,99.0,0.0
2021-08-16 20:00:00,13.2,70.0,11.1,1007.4,96.0,0.0
2021-08-16 21:00:00,12.6,75.0,9.4,1007.7,100.0,0.0
2021-08-16 22:00:00,12.3,81.0,7.6,1007.8,100.0,0.0
2021-08-16 23:00:00,12.0,84.0,6.6,1007.9,100.0,0.0
2021-08-17 00:00:00,11.6,89.0,5.8,1007.9,60.0,0.0
2021-08-17 01:00:00,11.2,91.0,3.6,1007.8,70.0,0.0
2021-08-17 02:00:00,11.1,90.0,5.7,1008.3,100.0,0.0
2021-08-17 03:00:00,11.4,88.0,4.8,1008.3,100.0,0.2
2021-08-17 04:00:00,11.4,86.0,6.0,1008.4,100.0,0.3
2021-08-17 05:00:00,11.3,87.0,5.9,1008.3,100.0,0.2
2021-08-17 06:00:00,11.4,86.0,6.1,1008.3,100.0,0.0
2021-08-17 07:00:00,11.6,85.0,7.4,1008.3,100.0,0.0
2021-08-17 08:00:00,11.5,86.0,8.2,1008.5,100.0,0.0
2021-08-17 09:00:00,11.8,82.0,6.8,1008.7,100.0,0.0
2021-08-17 10:00:00,12.3,76.0,6.0,1008.9,100.0,0.0
2021-08-17 11:00:00,12.7,71.0,5.7,1008.9,98.0,0.0
2021-08-17 12:00:00,13.3,68.0,5.0,1008.6,93.0,0.0
2021-08-17 13:00:00,13.9,65.0,3.1,1008.5,100.0,0.0
2021-08-17 14:00:00,12.4,71.0,2.3,1008.5,90.0,0.0
2021-08-17 15:00:00,13.2,69.0,0.5,1008.2,90.0,0.0
2021-08-17 16:00:00,13.8,66.0,2.4,1007.9,95.0,0.0
2021-08-17 17:00:00,13.8,67.0,1.1,1007.4,92.0,0.0
2021-08-17 18:00:00,14.1,67.0,3.3,1006.8,100.0,0.0
2021-08-17 19:00:00,14.0,69.0,6.9,1006.5,90.0,0.0
2021-08-17 20:00:00,13.8,74.0,6.6,1006.2,64.0,0.0
2021-08-17 21:00:00,13.0,80.0,5.2,1005.9,36.0,0.0
2021-08-17 22:00:00,12.0,85.0,4.3,1005.4,32.0,0.0
2021-08-17 23:00:00,11.3,88.0,4.4,1004.9,33.0,0.0
2021-08-18 00:00:00,10.0,92.0,5.4,1004.4,65.0,0.0
2021-08-18 01:00:00,10.8,88.0,5.0,1003.9,58.0,0.0
2021-08-18 02:00:00,10.8,92.0,6.1,1003.6,34.0,0.0
2021-08-18 03:00:00,10.7,93.0,6.0,1002.8,54.0,0.0
2021-08-18 04:00:00,10.6,93.0,7.0,1002.0,66.0,0.0
2021-08-18 05:00:00,10.6,94.0,7.0,1001.4,100.0,0.0
2021-08-18 06:00:00,11.3,93.0,7.0,1000.9,100.0,0.0
2021-08-18 07:00:00,11.6,89.0,7.6,1000.3,100.0,0.0
2021-08-18 08:00:00,12.2,84.0,9.5,999.4,100.0,0.0
2021-08-18 09:00:00,12.5,84.0,11.4,998.7,100.0,0.2
2021-08-18 10:00:00,12.5,85.0,14.6,998.0,100.0,0.6
2021-08-18 11:00:00,12.9,83.0,19.2,997.3,100.0,0.6
2021-08-18 12:00:00,12.6,84.0,22.5,996.7,100.0,0.3
2021-08-18 13:00:00,13.2,79.0,25.5,996.3,97.0,0.0
2021-08-18 14:00:00,13.4,83.0,24.7,995.5,100.0,0.2
2021-08-18 15:00:00,13.2,89.0,20.0,995.0,100.0,0.7
2021-08-18 16:00:00,13.0,89.0,22.7,994.6,100.0,0.4
2021-08-18 17:00:00,12.6,90.0,25.4,994.4,100.0,0.8
2021-08-18 18:00:00,11.8,98.0,25.1,994.2,100.0,1.3
2021-08-18 19:00:00,11.6,98.0,21.8,994.2,100.0,1.9
2021-08-18 20:00:00,11.4,98.0,22.3,994.5,100.0,1.2
2021-08-18 21:00:00,11.3,98.0,23.8,994.8,100.0,0.9
2021-08-18 22:00:00,11.2,97.0,22.6,994.7,100.0,1.0
2021-08-18 23:00:00,11.2,98.0,19.1,994.8,100.0,0.6
2021-08-19 00:00:00,11.1,98.0,18.6,994.7,100.0,0.5
2021-08-19 01:00:00,11.1,98.0,19.0,994.8,100.0,0.5
2021-08-19 02:00:00,10.3,97.0,19.1,994.9,100.0,0.5
2021-08-19 03:00:00,10.2,97.0,19.5,995.1,100.0,0.7
2021-08-19 04:00:00,10.2,97.0,22.1,995.3,100.0,0.8
2021-08-19 05:00:00,10.1,97.0,21.9,995.4,100.0,1.0
2021-08-19 06:00:00,10.1,97.0,22.6,995.6,100.0,0.9
2021-08-19 07:00:00,10.1,97.0,23.8,995.9,100.0,1.0
2021-08-19 08:00:00,10.3,97.0,22.9,996.0,100.0,0.9
2021-08-19 09:00:00,10.2,98.0,21.9,996.2,100.0,0.8
2021-08-19 10:00:00,10.7,91.0,25.1,996.6,100.0,0.6
2021-08-19 11:00:00,10.9,89.0,24.0,996.9,100.0,0.2
2021-08-19 12:00:00,11.2,87.0,24.8,997.3,100.0,0.1
2021-08-19 13:00:00,11.2,86.0,26.1,998.0,100.0,0.2
2021-08-19 14:00:00,11.0,84.0,28.0,998.6,98.0,0.1
2021-08-19 15:00:00,11.4,80.0,27.7,999.1,99.0,0.1
2021-08-19 16:00:00,11.8,76.0,26.7,999.3,96.0,0.1
2021-08-19 17:00:00,11.9,76.0,25.4,999.7,75.0,0.1
2021-08-19 18:00:00,11.2,81.0,26.1,1000.0,86.0,0.1
2021-08-19 19:00:00,10.9,83.0,26.1,1000.3,92.0,0.1
2021-08-19 20:00:00,10.8,82.0,24.6,1000.6,86.0,0.1
2021-08-19 21:00:00,10.7,82.0,23.4,1000.9,89.0,0.1
2021-08-19 22:00:00,10.7,82.0,22.4,1001.0,70.0,0.0
2021-08-19 23:00:00,10.6,83.0,21.7,1001.0,84.0,0.0
2021-08-20 00:00:00,10.5,83.0,22.0,1001.1,99.0,0.0
2021-08-20 01:00:00,10.5,83.0,22.7,1001.3,100.0,0.1
2021-08-20 02:00:00,10.4,86.0,24.0,1001.8,100.0,0.2
2021-08-20 03:00:00,10.4,88.0,25.4,1002.0,100.0,0.6
2021-08-20 04:00:00,9.7,97.0,23.7,1002.1,99.0,2.1
2021-08-20 05:00:00,9.8,97.0,23.5,1002.2,100.0,0.6
2021-08-20 06:00:00,9.8,97.0,22.0,1002.4,100.0,1.0
2021-08-20 07:00:00,9.9,97.0,20.5,1002.8,100.0,2.0
2021-08-20 08:00:00,10.1,97.0,19.9,1003.3,100.0,2.4
2021-08-20 09:00:00,10.4,98.0,18.4,1004.0,100.0,1.8
2021-08-20 10:00:00,10.7,98.0,19.9,1004.6,100.0,1.2
2021-08-20 11:00:00,10.8,98.0,19.4,1005.4,100.0,0.6
2021-08-20 12:00:00,11.6,91.0,18.5,1006.3,100.0,0.3
2021-08-20 13:00:00,11.6,92.0,16.6,1007.0,100.0,0.2
2021-08-20 14:00:00,11.3,89.0,19.0,1008.2,100.0,0.2
2021-08-20 15:00:00,11.8,84.0,19.3,1008.8,94.0,0.2
2021-08-20 16:00:00,11.9,83.0,19.1,1009.5,86.0,0.4
2021-08-20 17:00:00,11.8,83.0,17.9,1010.2,92.0,0.2
2021-08-20 18:00:00,11.7,83.0,15.0,1010.7,98.0,0.2
2021-08-20 19:00:00,11.3,83.0,14.9,1011.2,88.0,0.4
2021-08-20 20:00:00,11.0,85.0,15.4,1011.8,88.0,0.1
2021-08-20 21:00:00,10.7,87.0,14.8,1012.4,91.0,0.1
2021-08-20 22:00:00,10.3,89.0,14.7,1012.9,89.0,0.2
2021-08-20 23:00:00,10.2,89.0,15.1,1013.2,82.0,0.1
2021-08-21 00:00:00,10.0,90.0,15.0,1013.5,92.0,0.2
2021-08-21 01:00:00,9.9,91.0,13.7,1013.7,95.0,0.2
2021-08-21 02:00:00,9.3,91.0,12.2,1014.7,69.0,0.3
2021-08-21 03:00:00,9.3,93.0,10.4,1014.9,61.0,0.5
2021-08-21 04:00:00,8.6,97.0,7.7,1015.2,52.0,0.3
2021-08-21 05:00:00,9.1,90.0,9.4,1015.3,63.0,0.2
2021-08-21 06:00:00,9.2,91.0,9.8,1015.6,57.0,0.0
2021-08-21 07:00:00,9.6,92.0,10.6,1015.9,51.0,0.0
2021-08-21 08:00:00,10.1,89.0,11.3,1016.2,48.0,0.1
2021-08-21 09:00:00,10.7,87.0,10.1,1016.8,47.0,0.1
2021-08-21 10:00:00,11.5,77.0,11.3,1017.0,53.0,0.0
2021-08-21 11:00:00,11.8,72.0,10.5,1017.4,61.0,0.0
2021-08-21 12:00:00,12.0,71.0,10.6,1017.6,74.0,0.0
2021-08-21 13:00:00,12.5,67.0,11.8,1017.8,65.0,0.0
2021-08-21 14:00:00,12.5,61.0,15.2,1018.1,72.0,0.0
2021-08-21 15:00:00,12.5,62.0,15.8,1018.3,70.0,0.0
2021-08-21 16:00:00,12.0,65.0,15.0,1018.5,76.0,0.0
2021-08-21 17:00:00,11.8,66.0,13.0,1018.7,78.0,0.0
2021-08-21 18:00:00,11.8,66.0,11.8,1018.7,57.0,0.0
2021-08-21 19:00:00,11.6,67.0,11.7,1018.9,56.0,0.0
2021-08-21 20:00:00,11.0,72.0,10.7,1019.2,49.0,0.0
2021-08-21 21:00:00,10.2,75.0,8.7,1019.3,38.0,0.0
2021-08-21 22:00:00,9.6,82.0,6.2,1019.5,42.0,0.0
2021-08-21 23:00:00,8.4,88.0,4.0,1019.6,53.0,0.0
2021-08-22 00:00:00,8.6,86.0,4.1,1019.8,51.0,0.0
2021-08-22 01:00:00,9.8,82.0,2.9,1020.0,50.0,0.0
2021-08-22 02:00:00,8.3,89.0,3.5,1020.3,56.0,0.0
2021-08-22 03:00:00,7.8,93.0,3.8,1020.5,81.0,0.2
2021-08-22 04:00:00,7.8,94.0,3.9,1020.6,66.0,0.2
2021-08-22 05:00:00,8.1,92.0,3.8,1020.8,65.0,0.0
2021-08-22 06:00:00,9.0,88.0,3.4,1020.9,64.0,0.0
2021-08-22 07:00:00,8.9,93.0,2.2,1021.0,71.0,0.0
2021-08-22 08:00:00,9.7,89.0,2.9,1021.2,74.0,0.0
2021-08-22 09:00:00,10.1,85.0,3.3,1021.5,70.0,0.0
2021-08-22 10:00:00,10.7,80.0,1.6,1021.8,61.0,0.0
2021-08-22 11:00:00,11.2,74.0,1.5,1022.0,62.0,0.0
2021-08-22 12:00:00,11.7,68.0,1.1,1022.3,91.0,0.0
2021-08-22 13:00:00,11.8,67.0,2.0,1022.4,99.0,0.0
2021-08-22 14:00:00,11.5,64.0,3.3,1022.9,98.0,0.0
2021-08-22 15:00:00,12.2,63.0,4.2,1023.0,79.0,0.0
2021-08-22 16:00:00,12.2,64.0,4.3,1023.2,79.0,0.0
2021-08-22 17:00:00,12.2,64.0,3.3,1023.3,76.0,0.0
2021-08-22 18:00:00,12.4,63.0,2.4,1023.3,52.0,0.0
2021-08-22 19:00:00,12.2,65.0,1.3,1023.3,53.0,0.0
2021-08-22 20:00:00,11.4,85.0,1.5,1023.7,81.0,0.0
2021-08-22 21:00:00,11.8,65.0,1.8,1024.1,100.0,0.0
2021-08-22 22:00:00,11.8,65.0,0.4,1024.3,100.0,0.0
2021-08-22 23:00:00,9.8,80.0,3.8,1024.8,100.0,0.0
2021-08-23 00:00:00,10.8,73.0,9.2,1025.2,100.0,0.0
2021-08-23 01:00:00,10.6,72.0,11.8,1025.5,92.0,0.0
2021-08-23 02:00:00,9.8,77.0,8.3,1026.2,72.0,0.0
2021-08-23 03:00:00,9.6,79.0,7.3,1026.5,99.0,0.0
2021-08-23 04:00:00,9.6,79.0,6.6,1026.6,100.0,0.0
2021-08-23 05:00:00,9.2,82.0,6.2,1026.8,100.0,0.0
2021-08-23 06:00:00,8.9,83.0,4.2,1026.8,53.0,0.0
2021-08-23 07:00:00,8.9,84.0,4.4,1027.0,5.0,0.0
2021-08-23 08:00:00,9.6,81.0,6.2,1027.3,3.0,0.0
2021-08-23 09:00:00,10.3,76.0,7.3,1027.3,23.0,0.0
2021-08-23 10:00:00,10.9,73.0,7.3,1027.4,57.0,0.0
2021-08-23 11:00:00,11.4,72.0,8.3,1027.5,70.0,0.0
2021-08-23 12:00:00,12.0,70.0,7.7,1027.5,95.0,0.0
2021-08-23 13:00:00,12.4,68.0,8.4,1027.5,81.0,0.0
2021-08-23 14:00:00,11.4,68.0,6.6,1027.7,75.0,0.0
2021-08-23 15:00:00,12.0,66.0,4.6,1027.6,85.0,0.0
2021-08-23 16:00:00,12.1,65.0,5.6,1027.6,93.0,0.0
2021-08-23 17:00:00,12.3,66.0,4.9,1027.5,96.0,0.0
2021-08-23 18:00:00,12.3,67.0,4.5,1027.4,98.0,0.0
2021-08-23 19:00:00,11.8,72.0,4.3,1027.6,98.0,0.0
2021-08-23 20:00:00,10.6,84.0,2.6,1028.0,99.0,0.0
2021-08-23 21:00:00,11.2,73.0,3.3,1028.2,98.0,0.0
2021-08-23 22:00:00,10.0,79.0,2.4,1028.4,100.0,0.0
2021-08-23 23:00:00,8.1,88.0,3.9,1028.5,100.0,0.0
2021-08-24 00:00:00,7.9,90.0,3.9,1028.1,100.0,0.0
2021-08-24 01:00:00,7.6,91.0,3.5,1028.0,100.0,0.0
2021-08-24 02:00:00,7.9,92.0,3.7,1028.1,100.0,0.0
2021-08-24 03:00:00,8.6,90.0,3.3,1028.0,100.0,0.0
2021-08-24 04:00:00,8.5,90.0,2.2,1027.6,100.0,0.0
2021-08-24 05:00:00,8.4,89.0,2.2,1027.1,100.0,0.0
2021-08-24 06:00:00,8.5,88.0,2.5,1026.6,100.0,0.0
2021-08-24 07:00:00,9.1,87.0,3.1,1026.2,100.0,0.0
2021-08-24 08:00:00,9.6,84.0,3.3,1025.9,100.0,0.1
2021-08-24 09:00:00,9.9,85.0,3.7,1025.7,100.0,0.4
2021-08-24 10:00:00,10.2,89.0,5.4,1025.3,100.0,0.9
2021-08-24 11:00:00,10.4,98.0,6.6,1024.7,100.0,1.3
2021-08-24 12:00:00,10.7,98.0,6.0,1023.7,100.0,1.7
2021-08-24 13:00:00,11.4,98.0,7.3,1022.7,100.0,1.6
2021-08-24 14:00:00,11.3,97.0,10.7,1021.0,100.0,1.6
2021-08-24 15:00:00,11.4,97.0,12.9,1019.3,100.0,2.7
2021-08-24 16:00:00,11.6,97.0,11.5,1017.5,100.0,3.8
2021-08-24 17:00:00,12.0,97.0,11.5,1015.9,100.0,4.2
2021-08-24 18:00:00,12.8,97.0,18.2,1014.3,100.0,1.9
2021-08-24 19:00:00,13.1,97.0,25.0,1013.0,100.0,2.1
2021-08-24 20:00:00,13.2,97.0,33.5,1012.6,100.0,2.9
2021-08-24 21:00:00,13.6,90.0,35.6,1012.5,98.0,0.9
2021-08-24 22:00:00,13.5,90.0,33.5,1012.1,100.0,0.4
2021-08-24 23:00:00,13.3,92.0,29.2,1012.0,100.0,0.5
2021-08-25 00:00:00,12.6,98.0,31.1,1011.5,100.0,1.2
2021-08-25 01:00:00,12.5,91.0,33.8,1011.7,98.0,0.6
2021-08-25 02:00:00,12.1,91.0,34.9,1012.0,100.0,0.3
2021-08-25 03:00:00,12.1,90.0,37.8,1011.6,100.0,0.3
2021-08-25 04:00:00,11.8,92.0,36.9,1011.5,100.0,0.6
2021-08-25 05:00:00,11.6,93.0,32.2,1011.5,97.0,0.6
2021-08-25 06:00:00,11.6,92.0,27.0,1012.1,100.0,0.2
2021-08-25 07:00:00,11.5,92.0,23.1,1012.7,100.0,0.3
2021-08-25 08:00:00,11.5,89.0,24.2,1013.6,100.0,0.2
2021-08-25 09:00:00,11.5,89.0,24.1,1014.0,95.0,0.1
2021-08-25 10:00:00,11.7,87.0,23.7,1014.6,92.0,0.0
2021-08-25 11:00:00,12.3,83.0,23.2,1015.2,70.0,0.0
2021-08-25 12:00:00,13.0,73.0,24.6,1015.4,74.0,0.0
2021-08-25 13:00:00,13.3,69.0,23.6,1015.7,88.0,0.0
2021-08-25 14:00:00,12.7,74.0,27.2,1016.3,94.0,0.0
2021-08-25 15:00:00,12.4,76.0,23.2,1016.6,100.0,0.0
2021-08-25 16:00:00,12.6,76.0,22.7,1017.0,100.0,0.1
2021-08-25 17:00:00,12.5,77.0,20.9,1017.3,85.0,0.1
2021-08-25 18:00:00,12.4,77.0,19.9,1017.6,97.0,0.0
2021-08-25 19:00:00,12.1,79.0,17.6,1017.9,56.0,0.0
2021-08-25 20:00:00,11.8,80.0,16.8,1018.4,15.0,0.0
2021-08-25 21:00:00,11.0,84.0,14.8,1018.9,6.0,0.0
2021-08-25 22:00:00,10.5,87.0,12.0,1019.4,58.0,0.0
2021-08-25 23:00:00,10.3,88.0,7.1,1019.7,45.0,0.0
2021-08-26 00:00:00,9.9,90.0,3.1,1020.2,58.0,0.0
2021-08-26 01:00:00,9.1,92.0,3.3,1020.5,54.0,0.0
2021-08-26 02:00:00,9.7,91.0,6.9,1021.0,35.0,0.0
2021-08-26 03:00:00,7.9,94.0,5.1,1021.4,25.0,0.0
2021-08-26 04:00:00,8.3,92.0,4.2,1021.8,32.0,0.0
2021-08-26 05:00:00,9.9,88.0,2.7,1022.3,26.0,0.0
2021-08-26 06:00:00,9.8,89.0,1.4,1022.7,17.0,0.0
2021-08-26 07:00:00,9.8,89.0,1.0,1023.0,37.0,0.0
2021-08-26 08:00:00,10.2,90.0,2.9,1023.3,75.0,0.0
2021-08-26 09:00:00,10.8,83.0,3.7,1023.7,100.0,0.0
2021-08-26 10:00:00,11.1,80.0,3.6,1024.1,75.0,0.0
2021-08-26 11:00:00,11.6,76.0,3.9,1024.5,30.0,0.0
2021-08-26 12:00:00,12.3,72.0,4.1,1024.3,6.0,0.0
2021-08-26 13:00:00,12.8,69.0,3.8,1024.3,1.0,0.0
2021-08-26 14:00:00,13.0,68.0,7.1,1024.8,31.0,0.0
2021-08-26 15:00:00,13.2,67.0,9.0,1024.9,88.0,0.0
2021-08-26 16:00:00,13.1,67.0,8.6,1025.0,91.0,0.0
2021-08-26 17:00:00,13.9,66.0,8.9,1024.8,100.0,0.0
2021-08-26 18:00:00,14.2,65.0,8.7,1024.6,12.0,0.0
2021-08-26 19:00:00,13.8,72.0,7.3,1024.5,3.0,0.0
2021-08-26 20:00:00,12.8,72.0,7.8,1024.5,33.0,0.0
2021-08-26 21:00:00,11.9,73.0,9.3,1025.0,51.0,0.0
2021-08-26 22:00:00,11.1,80.0,8.7,1025.3,23.0,0.0
2021-08-26 23:00:00,10.4,81.0,9.0,1025.5,11.0,0.0
2021-08-27 00:00:00,9.8,79.0,8.7,1025.7,20.0,0.0
2021-08-27 01:00:00,9.4,79.0,9.0,1025.8,31.0,0.0
2021-08-27 02:00:00,9.6,79.0,7.8,1026.3,35.0,0.0
2021-08-27 03:00:00,9.4,81.0,9.3,1026.2,10.0,0.0
2021-08-27 04:00:00,8.9,83.0,9.5,1026.3,17.0,0.0
2021-08-27 05:00:00,8.5,85.0,10.9,1026.3,9.0,0.0
2021-08-27 06:00:00,7.9,86.0,10.8,1026.3,15.0,0.0
2021-08-27 07:00:00,8.5,85.0,11.2,1026.4,20.0,0.0
2021-08-27 08:00:00,10.2,81.0,11.4,1026.5,9.0,0.0
2021-08-27 09:00:00,12.3,76.0,11.0,1026.4,1.0,0.0
2021-08-27 10:00:00,14.3,71.0,11.4,1026.1,0.0,0.0
2021-08-27 11:00:00,16.0,65.0,10.9,1026.0,0.0,0.0
2021-08-27 12:00:00,17.2,61.0,10.1,1025.6,0.0,0.0
2021-08-27 13:00:00,18.1,57.0,9.4,1025.4,0.0,0.0
2021-08-27 14:00:00,17.8,54.0,9.3,1025.7,1.0,0.0
2021-08-27 15:00:00,18.2,53.0,9.9,1025.5,0.0,0.0
2021-08-27 16:00:00,18.1,55.0,11.6,1025.2,0.0,0.0
2021-08-27 17:00:00,17.9,59.0,12.7,1025.1,0.0,0.0
2021-08-27 18:00:00,17.5,64.0,12.7,1025.2,0.0,0.0
2021-08-27 19:00:00,16.7,66.0,12.6,1025.1,0.0,0.0
2021-08-27 20:00:00,15.5,67.0,11.2,1025.2,0.0,0.0
2021-08-27 21:00:00,13.7,68.0,9.4,1025.3,0.0,0.0
2021-08-27 22:00:00,11.8,74.0,6.2,1025.5,0.0,0.0
2021-08-27 23:00:00,10.1,80.0,4.6,1026.0,0.0,0.0
2021-08-28 00:00:00,8.5,85.0,5.6,1026.1,0.0,0.0
2021-08-28 01:00:00,8.8,81.0,4.6,1026.2,0.0,0.0
2021-08-28 02:00:00,9.0,81.0,3.6,1026.6,0.0,0.0
2021-08-28 03:00:00,6.7,88.0,5.0,1026.7,0.0,0.0
2021-08-28 04:00:00,6.1,90.0,5.2,1026.8,0.0,0.0
2021-08-28 05:00:00,6.3,88.0,3.9,1026.7,0.0,0.0
2021-08-28 06:00:00,5.4,91.0,3.9,1026.7,0.0,0.0
2021-08-28 07:00:00,7.5,87.0,1.6,1026.6,0.0,0.0
2021-08-28 08:00:00,9.3,85.0,1.4,1026.6,1.0,0.0
2021-08-28 09:00:00,10.5,85.0,3.4,1026.6,0.0,0.0
2021-08-28 10:00:00,11.8,82.0,4.3,1026.5,0.0,0.0
2021-08-28 11:00:00,13.1,78.0,5.1,1026.3,0.0,0.0
2021-08-28 12:00:00,14.3,73.0,5.3,1025.9,0.0,0.0
2021-08-28 13:00:00,15.4,69.0,5.5,1025.4,0.0,0.0
2021-08-28 14:00:00,15.9,63.0,5.0,1025.1,0.0,0.0
2021-08-28 15:00:00,16.7,60.0,4.5,1024.8,0.0,0.0
2021-08-28 16:00:00,16.9,57.0,4.0,1024.6,0.0,0.0
2021-08-28 17:00:00,16.8,58.0,2.1,1024.3,0.0,0.0
2021-08-28 18:00:00,16.4,64.0,0.4,1024.0,0.0,0.0
2021-08-28 19:00:00,15.6,85.0,1.3,1023.8,6.0,0.0
2021-08-28 20:00:00,13.2,91.0,4.2,1023.9,0.0,0.0
2021-08-28 21:00:00,11.9,85.0,4.8,1024.2,5.0,0.0
2021-08-28 22:00:00,11.6,85.0,4.9,1024.1,8.0,0.0
2021-08-28 23:00:00,11.0,88.0,5.6,1024.2,1.0,0.0
2021-08-29 00:00:00,10.7,89.0,6.2,1024.3,0.0,0.0
2021-08-29 01:00:00,10.4,89.0,6.2,1024.3,8.0,0.0
2021-08-29 02:00:00,9.0,92.0,5.3,1024.5,0.0,0.0
2021-08-29 03:00:00,9.1,88.0,5.7,1024.6,4.0,0.0
2021-08-29 04:00:00,8.5,91.0,7.1,1024.7,5.0,0.0
2021-08-29 05:00:00,8.1,91.0,6.1,1024.8,0.0,0.0
2021-08-29 06:00:00,7.5,94.0,6.6,1024.8,10.0,0.0
2021-08-29 07:00:00,8.0,92.0,6.6,1024.9,8.0,0.0
2021-08-29 08:00:00,9.1,90.0,5.2,1025.0,3.0,0.0
2021-08-29 09:00:00,10.5,87.0,3.8,1025.1,77.0,0.0
2021-08-29 10:00:00,12.0,83.0,4.0,1025.3,94.0,0.0
2021-08-29 11:00:00,13.7,75.0,3.3,1025.3,54.0,0.0
2021-08-29 12:00:00,15.1,68.0,4.0,1025.2,9.0,0.0
2021-08-29 13:00:00,16.1,63.0,4.0,1024.9,87.0,0.0
2021-08-29 14:00:00,16.8,61.0,6.1,1024.9,82.0,0.0
2021-08-29 15:00:00,17.3,59.0,10.0,1024.9,33.0,0.0
2021-08-29 16:00:00,17.1,59.0,13.1,1024.9,46.0,0.0
2021-08-29 17:00:00,16.6,63.0,14.3,1024.9,49.0,0.0
2021-08-29 18:00:00,15.8,68.0,12.7,1025.0,51.0,0.0
2021-08-29 19:00:00,14.7,75.0,10.3,1025.2,77.0,0.0
2021-08-29 20:00:00,13.2,81.0,9.0,1025.3,84.0,0.0
2021-08-29 21:00:00,11.8,86.0,9.3,1025.4,69.0,0.0
2021-08-29 22:00:00,11.0,90.0,8.6,1025.5,85.0,0.0
2021-08-29 23:00:00,10.6,91.0,8.6,1025.8,98.0,0.0
2021-08-30 00:00:00,10.2,94.0,7.3,1026.0,94.0,0.0
2021-08-30 01:00:00,9.8,95.0,4.7,1026.0,21.0,0.0
2021-08-30 02:00:00,10.4,96.0,4.0,1026.2,35.0,0.0
2021-08-30 03:00:00,10.8,95.0,4.0,1026.1,99.0,0.0
2021-08-30 04:00:00,10.8,95.0,4.0,1026.1,100.0,0.0
2021-08-30 05:00:00,10.6,96.0,3.0,1026.1,100.0,0.0
2021-08-30 06:00:00,11.0,95.0,2.3,1026.0,100.0,0.0
2021-08-30 07:00:00,11.2,93.0,4.8,1026.0,100.0,0.0
2021-08-30 08:00:00,11.4,88.0,4.2,1026.2,100.0,0.1
2021-08-30 09:00:00,11.8,84.0,3.3,1026.3,83.0,0.0
2021-08-30 10:00:00,12.4,81.0,4.0,1026.2,88.0,0.0
2021-08-30 11:00:00,12.9,77.0,4.0,1026.3,98.0,0.0
2021-08-30 12:00:00,13.4,75.0,3.2,1026.2,100.0,0.0
2021-08-30 13:00:00,13.7,75.0,3.4,1026.0,100.0,0.0
2021-08-30 14:00:00,13.8,67.0,3.7,1026.0,100.0,0.0
2021-08-30 15:00:00,14.2,66.0,5.7,1026.1,98.0,0.0
2021-08-30 16:00:00,14.3,67.0,7.2,1026.0,100.0,0.0
2021-08-30 17:00:00,14.0,66.0,9.7,1025.9,100.0,0.0
2021-08-30 18:00:00,13.5,70.0,10.2,1026.0,95.0,0.0
2021-08-30 19:00:00,13.0,74.0,8.8,1025.8,65.0,0.0
2021-08-30 20:00:00,12.2,79.0,7.2,1025.9,68.0,0.0
2021-08-30 21:00:00,11.4,81.0,4.4,1026.2,93.0,0.0
2021-08-30 22:00:00,11.3,83.0,3.3,1026.2,88.0,0.0
2021-08-30 23:00:00,11.2,84.0,4.7,1026.2,66.0,0.0
2021-08-31 00:00:00,11.1,85.0,7.4,1026.2,53.0,0.0
2021-08-31 01:00:00,11.2,82.0,9.0,1026.2,82.0,0.0
2021-08-31 02:00:00,10.6,81.0,9.7,1026.4,63.0,0.0
2021-08-31 03:00:00,10.5,80.0,10.2,1026.2,48.0,0.0
2021-08-31 04:00:00,10.2,81.0,11.0,1026.0,100.0,0.0
2021-08-31 05:00:00,10.7,80.0,12.6,1025.8,100.0,0.1
2021-08-31 06:00:00,10.9,82.0,12.3,1025.6,100.0,0.1
2021-08-31 07:00:00,11.2,82.0,12.7,1025.5,93.0,0.0
2021-08-31 08:00:00,11.7,82.0,12.8,1025.3,100.0,0.1
2021-08-31 09:00:00,12.2,83.0,13.0,1025.2,100.0,0.1
2021-08-31 10:00:00,12.6,84.0,12.8,1025.5,100.0,0.1
2021-08-31 11:00:00,12.9,86.0,14.2,1025.6,100.0,0.3
2021-08-31 12:00:00,13.2,87.0,15.5,1025.6,100.0,0.3
2021-08-31 13:00:00,13.3,88.0,17.5,1025.8,100.0,0.3
2021-08-31 14:00:00,13.1,85.0,21.5,1026.1,100.0,0.2
2021-08-31 15:00:00,13.7,79.0,24.2,1026.0,98.0,0.0
2021-08-31 16:00:00,13.5,80.0,24.0,1026.2,100.0,0.0
2021-08-31 17:00:00,13.1,82.0,22.3,1026.1,98.0,0.0
2021-08-31 18:00:00,13.0,81.0,22.6,1026.0,98.0,0.0
2021-08-31 19:00:00,12.4,84.0,20.3,1025.8,46.0,0.0
2021-08-31 20:00:00,12.1,84.0,18.3,1026.0,83.0,0.0
2021-08-31 21:00:00,11.9,83.0,17.1,1026.5,99.0,0.0
2021-08-31 22:00:00,11.8,84.0,16.6,1026.6,97.0,0.0
2021-08-31 23:00:00,11.7,84.0,16.2,1026.3,99.0,0.0
2021-09-01 00:00:00,11.7,85.0,15.6,1026.0,100.0,0.2
2021-09-01 01:00:00,11.6,86.0,14.1,1025.7,100.0,0.3
2021-09-01 02:00:00,11.4,88.0,15.4,1025.6,100.0,0.6
2021-09-01 03:00:00,11.5,93.0,17.5,1024.8,100.0,0.8
2021-09-01 04:00:00,11.3,98.0,19.2,1024.3,100.0,0.9
2021-09-01 05:00:00,11.3,98.0,22.0,1023.8,100.0,0.8
2021-09-01 06:00:00,11.3,98.0,21.6,1023.3,100.0,0.9
2021-09-01 07:00:00,11.5,98.0,21.6,1022.9,100.0,1.3
2021-09-01 08:00:00,11.6,98.0,23.8,1022.8,100.0,0.9
2021-09-01 09:00:00,11.7,98.0,25.8,1022.8,100.0,0.6
2021-09-01 10:00:00,12.1,94.0,25.4,1023.1,100.0,0.4
2021-09-01 11:00:00,12.2,92.0,25.8,1023.6,100.0,0.3
2021-09-01 12:00:00,12.0,89.0,20.0,1024.6,97.0,0.2
2021-09-01 13:00:00,11.9,86.0,17.9,1025.3,100.0,0.1
2021-09-01 14:00:00,11.4,93.0,15.5,1024.9,100.0,0.1
2021-09-01 15:00:00,11.4,98.0,14.2,1024.9,100.0,0.8
2021-09-01 16:00:00,11.3,98.0,15.0,1024.6,100.0,1.0
2021-09-01 17:00:00,11.2,98.0,18.4,1024.6,100.0,0.9
2021-09-01 18:00:00,11.1,98.0,18.9,1024.6,100.0,0.7
2021-09-01 19:00:00,11.0,98.0,18.7,1024.3,100.0,0.7
2021-09-01 20:00:00,11.0,98.0,16.8,1024.5,100.0,0.6
2021-09-01 21:00:00,11.0,98.0,16.1,1024.6,100.0,0.5
2021-09-01 22:00:00,11.2,99.0,18.6,1024.3,100.0,0.5
2021-09-01 23:00:00,11.3,98.0,23.1,1024.2,100.0,0.5
2021-09-02 00:00:00,11.8,91.0,25.0,1024.3,98.0,0.3
2021-09-02 01:00:00,11.8,91.0,23.5,1024.1,99.0,0.5
2021-09-02 02:00:00,11.3,98.0,22.0,1024.1,98.0,0.5
2021-09-02 03:00:00,11.8,94.0,21.6,1023.6,100.0,0.3
2021-09-02 04:00:00,11.3,98.0,21.3,1023.1,100.0,0.3
2021-09-02 05:00:00,11.3,98.0,22.3,1022.8,100.0,0.5
2021-09-02 06:00:00,11.6,92.0,22.3,1022.4,100.0,0.3
2021-09-02 07:00:00,11.4,92.0,21.7,1022.1,99.0,0.3
2021-09-02 08:00:00,11.4,93.0,21.6,1021.8,100.0,0.4
2021-09-02 09:00:00,11.0,98.0,23.2,1021.5,100.0,0.6
2021-09-02 10:00:00,11.7,92.0,26.0,1021.3,100.0,0.5
2021-09-02 11:00:00,11.9,92.0,24.7,1021.2,100.0,0.4
2021-09-02 12:00:00,12.0,91.0,25.5,1020.7,100.0,0.3
2021-09-02 13:00:00,12.3,88.0,24.2,1020.5,100.0,0.4
2021-09-02 14:00:00,13.1,81.0,25.9,1020.4,100.0,0.5
2021-09-02 15:00:00,13.2,78.0,30.1,1020.1,62.0,0.2
2021-09-02 16:00:00,13.2,77.0,28.9,1019.5,82.0,0.1
2021-09-02 17:00:00,12.7,80.0,25.3,1019.0,96.0,0.1
2021-09-02 18:00:00,12.1,83.0,28.9,1018.5,97.0,0.2
2021-09-02 19:00:00,12.0,84.0,28.2,1017.9,95.0,0.3
2021-09-02 20:00:00,11.5,87.0,30.4,1017.5,97.0,0.4
2021-09-02 21:00:00,11.3,90.0,32.3,1017.2,99.0,0.6
2021-09-02 22:00:00,10.6,97.0,30.8,1016.8,100.0,1.1
2021-09-02 23:00:00,10.6,97.0,30.1,1016.2,99.0,1.3
2021-09-03 00:00:00,10.5,98.0,27.9,1016.2,100.0,1.9
2021-09-03 01:00:00,9.6,97.0,14.6,1017.3,100.0,1.5
2021-09-03 02:00:00,8.8,97.0,11.4,1018.0,100.0,1.2
2021-09-03 03:00:00,8.8,98.0,9.8,1018.3,100.0,0.7
2021-09-03 04:00:00,9.0,91.0,12.6,1018.6,96.0,0.2
2021-09-03 05:00:00,8.9,89.0,11.8,1018.8,58.0,0.1
2021-09-03 06:00:00,8.5,92.0,9.4,1018.9,50.0,0.0
2021-09-03 07:00:00,8.4,92.0,8.7,1019.1,37.0,0.0
2021-09-03 08:00:00,8.8,91.0,9.2,1019.4,35.0,0.1
2021-09-03 09:00:00,9.1,90.0,9.1,1019.8,60.0,0.2
2021-09-03 10:00:00,9.7,87.0,10.9,1020.0,43.0,0.1
2021-09-03 11:00:00,10.5,82.0,11.9,1020.4,44.0,0.1
2021-09-03 12:00:00,10.8,79.0,10.8,1020.5,52.0,0.1
2021-09-03 13:00:00,11.0,74.0,14.0,1020.6,45.0,0.3
2021-09-03 14:00:00,10.7,66.0,17.6,1021.2,45.0,0.4
2021-09-03 15:00:00,9.9,73.0,17.6,1021.3,92.0,0.2
2021-09-03 16:00:00,10.5,69.0,15.8,1021.4,79.0,0.1
2021-09-03 17:00:00,10.3,67.0,14.6,1021.4,54.0,0.1
2021-09-03 18:00:00,10.2,66.0,14.6,1021.3,66.0,0.1
2021-09-03 19:00:00,9.8,68.0,13.3,1021.3,30.0,0.0
2021-09-03 20:00:00,9.0,72.0,10.5,1021.4,17.0,0.0
2021-09-03 21:00:00,8.3,78.0,8.4,1021.6,46.0,0.0
2021-09-03 22:00:00,8.1,81.0,8.3,1021.9,57.0,0.0
2021-09-03 23:00:00,8.3,82.0,7.6,1022.0,62.0,0.0
2021-09-04 00:00:00,7.9,85.0,5.6,1021.9,58.0,0.0
2021-09-04 01:00:00,7.3,88.0,4.7,1021.8,46.0,0.0
2021-09-04 02:00:00,8.3,85.0,7.0,1022.1,58.0,0.0
2021-09-04 03:00:00,8.1,86.0,6.4,1022.1,86.0,0.0
2021-09-04 04:00:00,8.0,88.0,5.5,1022.0,100.0,0.0
2021-09-04 05:00:00,8.1,89.0,5.0,1022.1,100.0,0.0
2021-09-04 06:00:00,7.9,89.0,5.1,1022.0,97.0,0.0
2021-09-04 07:00:00,7.8,88.0,5.5,1022.0,70.0,0.0
2021-09-04 08:00:00,8.3,85.0,4.4,1022.0,51.0,0.0
2021-09-04 09:00:00,9.0,80.0,3.8,1022.0,59.0,0.0
2021-09-04 10:00:00,10.0,75.0,5.1,1022.0,48.0,0.0
2021-09-04 11:00:00,10.9,69.0,5.5,1021.8,43.0,0.0
2021-09-04 12:00:00,11.8,60.0,7.2,1021.4,100.0,0.0
2021-09-04 13:00:00,12.3,57.0,8.5,1020.9,100.0,0.0
2021-09-04 14:00:00,12.4,60.0,8.7,1021.0,99.0,0.0
2021-09-04 15:00:00,12.7,62.0,10.6,1020.5,100.0,0.0
2021-09-04 16:00:00,12.7,61.0,11.1,1020.1,100.0,0.0
2021-09-04 17:00:00,12.4,61.0,8.9,1019.9,97.0,0.0
2021-09-04 18:00:00,12.2,68.0,6.4,1019.7,93.0,0.0
2021-09-04 19:00:00,11.7,73.0,4.1,1019.9,29.0,0.0
2021-09-04 20:00:00,8.4,83.0,7.0,1020.3,0.0,0.0
2021-09-04 21:00:00,8.1,79.0,6.1,1020.5,64.0,0.0
2021-09-04 22:00:00,6.3,85.0,4.7,1020.5,0.0,0.0
2021-09-04 23:00:00,5.9,88.0,4.0,1020.7,71.0,0.0
2021-09-05 00:00:00,5.9,87.0,4.5,1020.8,100.0,0.0
2021-09-05 01:00:00,6.0,86.0,4.7,1020.9,99.0,0.0
2021-09-05 02:00:00,6.0,87.0,6.5,1021.2,98.0,0.0
2021-09-05 03:00:00,6.1,85.0,7.4,1021.4,98.0,0.0
2021-09-05 04:00:00,6.1,84.0,7.1,1021.6,98.0,0.0
2021-09-05 05:00:00,6.1,83.0,6.6,1021.7,97.0,0.0
2021-09-05 06:00:00,6.1,83.0,6.4,1022.0,95.0,0.0
2021-09-05 07:00:00,6.3,82.0,6.3,1022.0,91.0,0.0
2021-09-05 08:00:00,7.7,80.0,6.3,1022.3,98.0,0.0
2021-09-05 09:00:00,8.8,80.0,5.2,1022.5,76.0,0.0
2021-09-05 10:00:00,10.1,76.0,4.2,1022.7,66.0,0.0
2021-09-05 11:00:00,11.1,75.0,2.9,1023.0,61.0,0.0
2021-09-05 12:00:00,11.8,73.0,2.2,1022.7,84.0,0.0
2021-09-05 13:00:00,12.5,71.0,1.8,1022.5,97.0,0.0
2021-09-05 14:00:00,11.4,78.0,3.1,1022.9,95.0,0.0
2021-09-05 15:00:00,12.2,76.0,2.3,1022.6,95.0,0.0
2021-09-05 16:00:00,12.6,75.0,2.0,1022.3,63.0,0.0
2021-09-05 17:00:00,12.5,76.0,1.9,1022.0,55.0,0.0
2021-09-05 18:00:00,12.4,77.0,1.5,1021.6,81.0,0.0
2021-09-05 19:00:00,11.8,85.0,3.6,1021.3,81.0,0.0
2021-09-05 20:00:00,9.1,92.0,5.6,1021.5,25.0,0.0
2021-09-05 21:00:00,8.3,92.0,5.8,1021.4,49.0,0.0
2021-09-05 22:00:00,8.0,92.0,5.3,1021.0,59.0,0.0
2021-09-05 23:00:00,8.1,90.0,4.5,1020.7,42.0,0.0
2021-09-06 00:00:00,8.3,89.0,4.0,1020.6,61.0,0.0
2021-09-06 01:00:00,8.2,89.0,3.2,1020.2,100.0,0.0
2021-09-06 02:00:00,6.3,92.0,6.1,1020.4,99.0,0.0
2021-09-06 03:00:00,6.9,91.0,3.3,1019.9,100.0,0.0
2021-09-06 04:00:00,6.0,92.0,4.2,1019.7,100.0,0.0
2021-09-06 05:00:00,6.4,91.0,3.5,1019.2,100.0,0.0
2021-09-06 06:00:00,6.8,91.0,3.1,1018.7,100.0,0.0
2021-09-06 07:00:00,7.5,90.0,2.6,1018.5,100.0,0.0
2021-09-06 08:00:00,8.7,86.0,1.8,1018.2,99.0,0.0
2021-09-06 09:00:00,9.4,85.0,2.3,1018.3,93.0,0.0
2021-09-06 10:00:00,10.7,82.0,1.1,1017.9,99.0,0.0
2021-09-06 11:00:00,12.0,79.0,1.5,1018.0,100.0,0.0
2021-09-06 12:00:00,12.0,82.0,0.5,1017.9,100.0,0.1
2021-09-06 13:00:00,11.9,88.0,2.2,1017.7,100.0,0.3
2021-09-06 14:00:00,13.0,84.0,5.1,1017.6,100.0,0.4
2021-09-06 15:00:00,12.9,84.0,3.1,1017.5,100.0,0.0
2021-09-06 16:00:00,13.1,86.0,0.7,1017.4,100.0,0.0
2021-09-06 17:00:00,13.1,89.0,1.4,1017.2,100.0,0.0
2021-09-06 18:00:00,13.4,91.0,2.8,1016.9,71.0,0.0
2021-09-06 19:00:00,12.9,95.0,3.3,1016.8,56.0,0.0
2021-09-06 20:00:00,11.7,94.0,3.4,1016.6,70.0,0.0
2021-09-06 21:00:00,11.3,94.0,2.9,1016.2,99.0,0.0
2021-09-06 22:00:00,10.7,94.0,4.1,1015.9,100.0,0.0
2021-09-06 23:00:00,11.6,91.0,3.8,1015.5,100.0,0.0
2021-09-07 00:00:00,11.0,91.0,5.2,1015.1,100.0,0.0
2021-09-07 01:00:00,10.9,90.0,4.0,1014.2,100.0,0.0
2021-09-07 02:00:00,10.6,94.0,4.2,1014.1,100.0,0.2
2021-09-07 03:00:00,10.3,98.0,5.7,1013.0,100.0,0.9
2021-09-07 04:00:00,10.4,98.0,5.9,1012.4,100.0,1.9
2021-09-07 05:00:00,12.3,85.0,4.3,1011.5,100.0,1.7
2021-09-07 06:00:00,10.4,97.0,8.0,1010.6,100.0,1.4
2021-09-07 07:00:00,11.1,97.0,6.4,1009.8,100.0,1.8
2021-09-07 08:00:00,11.5,98.0,5.5,1009.5,100.0,1.7
2021-09-07 09:00:00,11.8,98.0,5.8,1009.9,100.0,2.4
2021-09-07 10:00:00,12.1,99.0,6.6,1009.9,100.0,3.0
2021-09-07 11:00:00,12.4,99.0,7.3,1010.2,100.0,2.0
2021-09-07 12:00:00,12.9,99.0,8.0,1010.3,100.0,1.3
2021-09-07 13:00:00,13.2,98.0,7.6,1010.4,100.0,1.6
2021-09-07 14:00:00,13.7,98.0,7.7,1010.6,100.0,0.7
2021-09-07 15:00:00,14.1,98.0,7.4,1010.9,100.0,1.7
2021-09-07 16:00:00,14.3,98.0,8.6,1011.1,100.0,0.8
2021-09-07 17:00:00,14.3,98.0,12.1,1010.8,100.0,3.2
2021-09-07 18:00:00,14.2,97.0,15.3,1010.8,100.0,1.4
2021-09-07 19:00:00,13.8,98.0,14.1,1010.7,100.0,1.3
2021-09-07 20:00:00,13.7,98.0,13.9,1010.6,100.0,1.9
2021-09-07 21:00:00,13.6,98.0,10.6,1010.6,100.0,2.7
2021-09-07 22:00:00,13.5,98.0,6.9,1010.3,100.0,1.4
2021-09-07 23:00:00,13.4,99.0,5.9,1009.9,100.0,0.9
2021-09-08 00:00:00,13.9,95.0,9.2,1009.5,100.0,0.1
2021-09-08 01:00:00,13.8,95.0,11.8,1009.0,100.0,0.0
2021-09-08 02:00:00,13.8,98.0,5.9,1008.5,100.0,0.1
2021-09-08 03:00:00,13.3,98.0,5.3,1007.9,100.0,0.3
2021-09-08 04:00:00,13.3,98.0,5.6,1008.0,100.0,0.9
2021-09-08 05:00:00,13.5,98.0,14.4,1008.5,100.0,1.3
2021-09-08 06:00:00,14.0,92.0,18.1,1008.3,100.0,0.4
2021-09-08 07:00:00,13.4,98.0,14.9,1008.3,100.0,0.9
2021-09-08 08:00:00,13.4,97.0,16.6,1008.3,100.0,1.9
2021-09-08 09:00:00,13.6,98.0,17.7,1008.8,100.0,1.2
2021-09-08 10:00:00,13.5,98.0,16.2,1009.2,100.0,1.0
2021-09-08 11:00:00,13.4,98.0,16.5,1010.0,100.0,0.6
2021-09-08 12:00:00,13.3,99.0,12.0,1010.4,100.0,0.3
2021-09-08 13:00:00,13.4,99.0,9.7,1010.7,100.0,0.3
2021-09-08 14:00:00,12.3,99.0,10.5,1011.4,100.0,0.6
2021-09-08 15:00:00,12.5,99.0,6.9,1011.4,100.0,0.8
2021-09-08 16:00:00,12.6,99.0,4.3,1011.2,100.0,0.5
2021-09-08 17:00:00,12.4,99.0,3.2,1011.2,100.0,1.1
2021-09-08 18:00:00,12.4,99.0,2.7,1010.8,100.0,0.9
2021-09-08 19:00:00,12.1,100.0,3.9,1010.4,100.0,1.2
2021-09-08 20:00:00,11.8,100.0,4.7,1010.3,100.0,1.3
2021-09-08 21:00:00,11.7,100.0,4.6,1010.2,100.0,1.6
2021-09-08 22:00:00,11.7,100.0,4.5,1009.7,100.0,1.2
2021-09-08 23:00:00,11.7,100.0,4.6,1009.2,100.0,0.9
2021-09-09 00:00:00,11.6,99.0,3.4,1009.0,100.0,1.0
2021-09-09 01:00:00,11.5,99.0,1.9,1008.4,100.0,1.5
2021-09-09 02:00:00,11.8,99.0,1.1,1008.1,100.0,1.6
2021-09-09 03:00:00,11.7,99.0,3.2,1007.7,100.0,2.0
2021-09-09 04:00:00,11.6,100.0,3.3,1007.4,100.0,2.4
2021-09-09 05:00:00,11.6,100.0,2.3,1006.9,100.0,2.3
2021-09-09 06:00:00,11.7,99.0,3.1,1006.7,100.0,3.7
2021-09-09 07:00:00,11.8,99.0,4.4,1006.5,100.0,2.8
2021-09-09 08:00:00,12.3,99.0,6.1,1006.9,100.0,1.9
2021-09-09 09:00:00,12.6,99.0,7.2,1007.5,100.0,1.0
2021-09-09 10:00:00,13.1,99.0,11.9,1008.5,100.0,0.5
2021-09-09 11:00:00,13.1,96.0,11.9,1009.5,97.0,0.2
2021-09-09 12:00:00,13.2,93.0,13.3,1010.4,96.0,0.0
2021-09-09 13:00:00,13.8,87.0,12.6,1011.0,65.0,0.0
2021-09-09 14:00:00,13.5,83.0,14.1,1011.9,54.0,0.0
2021-09-09 15:00:00,13.7,80.0,12.9,1012.5,100.0,0.0
2021-09-09 16:00:00,13.9,77.0,10.6,1012.8,100.0,0.0
2021-09-09 17:00:00,13.8,77.0,7.0,1013.0,100.0,0.0
2021-09-09 18:00:00,13.6,78.0,6.1,1013.0,100.0,0.0
2021-09-09 19:00:00,13.1,80.0,5.8,1013.0,97.0,0.0
2021-09-09 20:00:00,12.0,85.0,3.2,1013.4,99.0,0.0
2021-09-09 21:00:00,12.1,82.0,3.0,1013.6,100.0,0.0
2021-09-09 22:00:00,10.7,89.0,3.1,1013.8,100.0,0.0
2021-09-09 23:00:00,11.1,92.0,5.7,1013.9,99.0,0.0
2021-09-10 00:00:00,11.2,92.0,11.1,1013.7,96.0,0.0
2021-09-10 01:00:00,10.5,89.0,11.9,1013.5,97.0,0.0
2021-09-10 02:00:00,9.4,89.0,13.4,1013.8,99.0,0.0
2021-09-10 03:00:00,8.8,93.0,12.6,1013.4,99.0,0.0
2021-09-10 04:00:00,8.6,93.0,12.6,1013.1,100.0,0.0
2021-09-10 05:00:00,8.4,94.0,13.2,1012.6,100.0,0.0
2021-09-10 06:00:00,8.5,94.0,12.2,1012.0,99.0,0.0
2021-09-10 07:00:00,8.5,93.0,12.1,1011.3,100.0,0.0
2021-09-10 08:00:00,8.8,94.0,11.9,1010.8,100.0,0.7
2021-09-10 09:00:00,9.3,93.0,11.1,1010.7,100.0,0.0
2021-09-10 10:00:00,9.8,92.0,10.8,1010.5,100.0,0.0
2021-09-10 11:00:00,10.3,91.0,10.6,1010.2,100.0,0.1
2021-09-10 12:00:00,11.1,92.0,10.2,1009.8,100.0,0.4
2021-09-10 13:00:00,11.7,94.0,9.7,1009.3,100.0,0.6
2021-09-10 14:00:00,10.5,99.0,6.5,1009.9,100.0,0.6
2021-09-10 15:00:00,11.4,99.0,3.1,1009.6,100.0,1.2
2021-09-10 16:00:00,11.7,99.0,2.9,1009.4,100.0,0.7
2021-09-10 17:00:00,11.5,99.0,3.1,1009.3,100.0,0.6
2021-09-10 18:00:00,11.6,99.0,3.3,1009.3,100.0,0.3
2021-09-10 19:00:00,11.3,100.0,5.4,1009.3,100.0,0.2
2021-09-10 20:00:00,11.0,99.0,3.3,1009.6,100.0,0.1
2021-09-10 21:00:00,10.8,99.0,3.7,1009.7,70.0,0.0
2021-09-10 22:00:00,10.4,99.0,3.7,1009.9,78.0,0.0
2021-09-10 23:00:00,10.3,100.0,3.4,1010.0,68.0,0.0
2021-09-11 00:00:00,9.9,100.0,3.4,1010.0,62.0,0.0
2021-09-11 01:00:00,9.8,99.0,3.1,1009.8,68.0,0.0
2021-09-11 02:00:00,10.7,99.0,4.3,1010.1,92.0,0.0
2021-09-11 03:00:00,10.8,100.0,5.1,1009.9,100.0,0.1
2021-09-11 04:00:00,10.2,99.0,4.8,1009.9,100.0,0.0
2021-09-11 05:00:00,10.6,97.0,3.6,1009.6,98.0,0.0
2021-09-11 06:00:00,9.9,99.0,3.6,1009.4,80.0,0.0
2021-09-11 07:00:00,9.7,99.0,3.1,1009.1,43.0,0.0
2021-09-11 08:00:00,10.9,97.0,3.2,1009.1,40.0,0.0
2021-09-11 09:00:00,11.7,94.0,4.5,1009.3,96.0,0.0
2021-09-11 10:00:00,12.6,91.0,7.9,1009.2,100.0,0.0
2021-09-11 11:00:00,13.4,89.0,9.4,1009.3,100.0,0.0
2021-09-11 12:00:00,14.0,87.0,11.3,1008.8,100.0,0.0
2021-09-11 13:00:00,13.6,89.0,13.3,1008.3,99.0,0.0
2021-09-11 14:00:00,12.8,99.0,8.8,1008.1,92.0,0.0
2021-09-11 15:00:00,13.4,99.0,9.8,1007.5,100.0,1.3
2021-09-11 16:00:00,14.2,95.0,8.0,1007.3,100.0,0.3
2021-09-11 17:00:00,14.2,96.0,6.6,1007.1,95.0,0.1
2021-09-11 18:00:00,14.0,97.0,6.4,1006.7,90.0,0.0
2021-09-11 19:00:00,13.7,97.0,5.1,1006.4,73.0,0.0
2021-09-11 20:00:00,13.1,98.0,5.7,1006.5,100.0,0.0
2021-09-11 21:00:00,12.6,99.0,6.2,1006.6,98.0,0.0
2021-09-11 22:00:00,12.3,99.0,6.1,1006.5,98.0,0.0
2021-09-11 23:00:00,12.1,99.0,6.8,1006.4,100.0,0.0
2021-09-12 00:00:00,12.0,99.0,6.8,1006.3,100.0,0.0
2021-09-12 01:00:00,11.8,99.0,8.0,1006.3,100.0,0.0
2021-09-12 02:00:00,11.9,99.0,9.7,1006.8,100.0,0.0
2021-09-12 03:00:00,11.9,98.0,8.9,1006.5,100.0,0.0
2021-09-12 04:00:00,11.7,98.0,9.3,1006.6,100.0,0.0
2021-09-12 05:00:00,11.6,97.0,11.8,1006.7,100.0,0.1
2021-09-12 06:00:00,11.4,97.0,12.9,1006.8,100.0,0.2
2021-09-12 07:00:00,11.3,96.0,14.5,1007.1,100.0,0.4
2021-09-12 08:00:00,11.0,99.0,14.3,1007.6,100.0,0.6
2021-09-12 09:00:00,11.0,99.0,13.6,1008.1,100.0,0.4
2021-09-12 10:00:00,11.6,95.0,13.8,1008.4,96.0,0.1
2021-09-12 11:00:00,12.2,89.0,15.5,1009.2,76.0,0.1
2021-09-12 12:00:00,12.4,82.0,15.9,1009.7,89.0,0.1
2021-09-12 13:00:00,12.3,75.0,16.9,1010.2,90.0,0.0
2021-09-12 14:00:00,11.1,81.0,20.0,1011.1,100.0,0.0
2021-09-12 15:00:00,10.7,78.0,19.7,1011.6,88.0,0.1
2021-09-12 16:00:00,10.9,72.0,16.5,1011.9,81.0,0.0
2021-09-12 17:00:00,10.7,70.0,15.3,1012.1,93.0,0.0
2021-09-12 18:00:00,10.5,72.0,13.2,1012.3,81.0,0.0
2021-09-12 19:00:00,10.3,73.0,11.6,1012.4,95.0,0.0
2021-09-12 20:00:00,10.2,72.0,10.1,1012.4,99.0,0.0
2021-09-12 21:00:00,10.3,71.0,12.4,1012.7,99.0,0.0
2021-09-12 22:00:00,10.0,73.0,13.4,1012.8,100.0,0.0
2021-09-12 23:00:00,9.9,74.0,15.2,1012.7,85.0,0.1
2021-09-13 00:00:00,9.1,86.0,16.8,1012.8,98.0,1.6
2021-09-13 01:00:00,8.4,98.0,14.1,1013.1,98.0,0.5
2021-09-13 02:00:00,8.7,96.0,12.6,1013.4,100.0,0.9
2021-09-13 03:00:00,9.0,92.0,14.7,1013.9,36.0,0.3
2021-09-13 04:00:00,8.5,92.0,13.0,1014.5,35.0,0.0
2021-09-13 05:00:00,8.0,91.0,9.9,1014.9,23.0,0.0
2021-09-13 06:00:00,7.7,91.0,10.5,1015.0,26.0,0.0
2021-09-13 07:00:00,7.6,91.0,12.2,1015.1,38.0,0.0
2021-09-13 08:00:00,8.1,89.0,14.1,1015.5,56.0,0.0
2021-09-13 09:00:00,8.6,85.0,13.4,1015.9,45.0,0.0
2021-09-13 10:00:00,9.2,80.0,14.8,1016.1,45.0,0.2
2021-09-13 11:00:00,9.7,78.0,16.5,1016.3,50.0,0.5
2021-09-13 12:00:00,10.1,70.0,17.5,1016.5,81.0,0.1
2021-09-13 13:00:00,10.4,63.0,16.9,1016.5,99.0,0.0
2021-09-13 14:00:00,10.2,63.0,16.2,1016.8,100.0,0.0
2021-09-13 15:00:00,10.3,61.0,16.3,1016.9,99.0,0.0
2021-09-13 16:00:00,10.2,61.0,15.6,1016.8,100.0,0.0
2021-09-13 17:00:00,10.2,59.0,14.0,1016.7,100.0,0.0
2021-09-13 18:00:00,9.9,63.0,12.3,1016.9,100.0,0.0
2021-09-13 19:00:00,9.3,66.0,8.4,1016.7,100.0,0.0
2021-09-13 20:00:00,8.9,68.0,6.5,1016.8,100.0,0.0
2021-09-13 21:00:00,8.6,70.0,5.2,1017.0,98.0,0.0
2021-09-13 22:00:00,8.2,74.0,4.6,1017.0,100.0,0.0
2021-09-13 23:00:00,8.3,76.0,5.4,1016.9,99.0,0.0
2021-09-14 00:00:00,7.6,81.0,6.9,1017.0,99.0,0.0
2021-09-14 01:00:00,7.5,79.0,7.5,1017.1,99.0,0.0
2021-09-14 02:00:00,7.1,79.0,7.9,1016.7,99.0,0.0
2021-09-14 03:00:00,6.9,79.0,6.9,1016.8,100.0,0.0
2021-09-14 04:00:00,6.8,80.0,6.1,1016.9,100.0,0.0
2021-09-14 05:00:00,6.8,82.0,4.2,1016.8,100.0,0.0
2021-09-14 06:00:00,6.7,83.0,4.0,1016.8,99.0,0.0
2021-09-14 07:00:00,6.8,82.0,5.7,1016.8,97.0,0.0
2021-09-14 08:00:00,7.4,81.0,6.8,1016.8,98.0,0.0
2021-09-14 09:00:00,8.6,79.0,6.1,1017.0,96.0,0.0
2021-09-14 10:00:00,9.7,72.0,4.6,1017.1,53.0,0.0
2021-09-14 11:00:00,10.4,66.0,3.4,1017.6,71.0,0.0
2021-09-14 12:00:00,11.0,64.0,1.5,1017.7,16.0,0.0
2021-09-14 13:00:00,11.4,62.0,2.2,1017.7,39.0,0.0
2021-09-14 14:00:00,11.4,64.0,1.9,1017.7,27.0,0.0
2021-09-14 15:00:00,11.9,64.0,2.5,1017.6,26.0,0.0
2021-09-14 16:00:00,12.0,65.0,3.4,1017.6,28.0,0.0
2021-09-14 17:00:00,11.8,66.0,3.9,1017.6,48.0,0.0
2021-09-14 18:00:00,11.3,71.0,4.8,1017.4,77.0,0.0
2021-09-14 19:00:00,10.5,77.0,2.8,1017.4,60.0,0.0
2021-09-14 20:00:00,8.8,79.0,4.2,1017.6,37.0,0.0
2021-09-14 21:00:00,7.9,80.0,4.7,1017.7,20.0,0.0
2021-09-14 22:00:00,6.4,85.0,5.4,1017.9,4.0,0.0
2021-09-14 23:00:00,5.5,88.0,5.2,1018.0,5.0,0.0
2021-09-15 00:00:00,5.6,87.0,4.4,1018.0,1.0,0.0
2021-09-15 01:00:00,4.6,89.0,4.0,1018.1,1.0,0.0
2021-09-15 02:00:00,4.4,92.0,4.9,1018.0,4.0,0.0
2021-09-15 03:00:00,4.8,91.0,2.9,1017.8,0.0,0.0
2021-09-15 04:00:00,5.0,89.0,2.9,1017.8,0.0,0.0
2021-09-15 05:00:00,5.2,88.0,3.3,1017.8,7.0,0.0
2021-09-15 06:00:00,5.1,88.0,5.8,1017.5,10.0,0.0
2021-09-15 07:00:00,4.8,86.0,5.8,1017.3,2.0,0.0
2021-09-15 08:00:00,5.6,85.0,8.2,1017.3,1.0,0.0
2021-09-15 09:00:00,7.3,81.0,9.9,1017.0,0.0,0.0
2021-09-15 10:00:00,9.3,74.0,10.3,1016.6,0.0,0.0
2021-09-15 11:00:00,11.2,70.0,11.7,1016.2,6.0,0.0
2021-09-15 12:00:00,12.8,67.0,11.7,1015.8,59.0,0.0
2021-09-15 13:00:00,14.1,66.0,11.5,1015.3,25.0,0.0
2021-09-15 14:00:00,13.6,68.0,10.1,1015.4,5.0,0.0
2021-09-15 15:00:00,14.4,67.0,7.4,1015.3,0.0,0.0
2021-09-15 16:00:00,14.6,67.0,6.2,1014.9,4.0,0.0
2021-09-15 17:00:00,14.5,68.0,4.0,1014.8,69.0,0.0
2021-09-15 18:00:00,13.9,80.0,1.4,1014.7,75.0,0.0
2021-09-15 19:00:00,13.4,81.0,3.2,1014.3,8.0,0.0
2021-09-15 20:00:00,12.6,83.0,1.0,1014.6,28.0,0.0
2021-09-15 21:00:00,8.2,92.0,4.8,1014.8,57.0,0.0
2021-09-15 22:00:00,7.8,93.0,4.6,1015.0,83.0,0.0
2021-09-15 23:00:00,7.1,94.0,4.2,1014.7,75.0,0.0
2021-09-16 00:00:00,6.0,96.0,3.2,1014.7,29.0,0.0
2021-09-16 01:00:00,5.5,95.0,2.6,1014.6,4.0,0.0
2021-09-16 02:00:00,8.5,91.0,2.6,1014.9,5.0,0.0
2021-09-16 03:00:00,7.7,93.0,2.7,1014.7,88.0,0.0
2021-09-16 04:00:00,7.8,88.0,2.5,1014.8,88.0,0.0
2021-09-16 05:00:00,6.2,92.0,4.0,1014.6,99.0,0.0
2021-09-16 06:00:00,7.7,90.0,2.9,1014.3,98.0,0.0
2021-09-16 07:00:00,8.1,89.0,3.7,1014.2,99.0,0.0
2021-09-16 08:00:00,9.0,88.0,5.7,1014.1,100.0,0.0
2021-09-16 09:00:00,10.2,87.0,7.4,1014.1,98.0,0.0
2021-09-16 10:00:00,11.6,83.0,7.4,1014.0,95.0,0.0
2021-09-16 11:00:00,13.1,79.0,7.9,1013.9,84.0,0.0
2021-09-16 12:00:00,14.3,75.0,7.2,1013.8,86.0,0.0
2021-09-16 13:00:00,15.2,73.0,7.1,1013.6,99.0,0.0
2021-09-16 14:00:00,13.7,82.0,6.4,1014.5,100.0,0.0
2021-09-16 15:00:00,14.1,82.0,5.5,1014.6,100.0,0.1
2021-09-16 16:00:00,14.0,88.0,4.3,1014.5,100.0,0.1
2021-09-16 17:00:00,13.8,91.0,5.7,1014.5,100.0,0.3
2021-09-16 18:00:00,13.5,91.0,6.2,1014.4,100.0,0.2
2021-09-16 19:00:00,12.9,92.0,5.5,1014.3,100.0,0.2
2021-09-16 20:00:00,12.3,91.0,5.1,1014.7,100.0,0.1
2021-09-16 21:00:00,11.9,88.0,5.6,1015.0,100.0,0.1
2021-09-16 22:00:00,11.5,83.0,6.6,1015.2,100.0,0.1
2021-09-16 23:00:00,10.9,83.0,5.6,1015.4,100.0,0.1
2021-09-17 00:00:00,10.4,84.0,4.6,1015.7,99.0,0.0
2021-09-17 01:00:00,9.8,84.0,4.5,1015.9,95.0,0.0
2021-09-17 02:00:00,10.8,68.0,10.5,1016.7,46.0,0.0
2021-09-17 03:00:00,10.8,66.0,8.2,1016.8,99.0,0.0
2021-09-17 04:00:00,10.6,66.0,7.8,1016.9,75.0,0.0
2021-09-17 05:00:00,9.8,69.0,7.4,1016.8,43.0,0.0
2021-09-17 06:00:00,8.7,73.0,5.7,1017.0,50.0,0.0
2021-09-17 07:00:00,8.6,73.0,6.7,1017.3,19.0,0.0
2021-09-17 08:00:00,9.2,73.0,8.2,1017.3,21.0,0.0
2021-09-17 09:00:00,10.3,73.0,9.1,1017.4,9.0,0.0
2021-09-17 10:00:00,11.7,68.0,9.1,1017.3,0.0,0.0
2021-09-17 11:00:00,13.1,62.0,10.4,1017.5,1.0,0.0
2021-09-17 12:00:00,14.1,57.0,11.5,1017.5,3.0,0.0
2021-09-17 13:00:00,14.6,55.0,13.6,1017.2,0.0,0.0
2021-09-17 14:00:00,14.7,54.0,14.3,1017.7,0.0,0.0
2021-09-17 15:00:00,14.9,54.0,14.0,1017.8,17.0,0.0
2021-09-17 16:00:00,14.7,55.0,13.8,1017.6,32.0,0.0
2021-09-17 17:00:00,14.1,59.0,14.4,1017.4,2.0,0.0
2021-09-17 18:00:00,13.2,61.0,13.6,1017.3,12.0,0.0
2021-09-17 19:00:00,12.0,61.0,14.0,1017.2,86.0,0.0
2021-09-17 20:00:00,10.9,61.0,13.2,1017.2,96.0,0.0
2021-09-17 21:00:00,10.2,62.0,12.2,1017.3,93.0,0.0
2021-09-17 22:00:00,9.9,63.0,11.4,1017.4,91.0,0.0
2021-09-17 23:00:00,9.8,62.0,11.5,1017.4,96.0,0.0
2021-09-18 00:00:00,9.7,61.0,11.6,1017.3,98.0,0.0
2021-09-18 01:00:00,9.6,61.0,11.8,1017.4,98.0,0.0
2021-09-18 02:00:00,9.0,61.0,12.7,1018.0,92.0,0.0
2021-09-18 03:00:00,8.7,62.0,11.9,1017.9,10.0,0.0
2021-09-18 04:00:00,8.4,64.0,9.7,1017.8,15.0,0.0
2021-09-18 05:00:00,8.2,66.0,8.9,1017.8,26.0,0.0
2021-09-18 06:00:00,7.8,67.0,7.1,1017.7,38.0,0.0
2021-09-18 07:00:00,7.2,71.0,5.5,1017.9,8.0,0.0
2021-09-18 08:00:00,8.3,70.0,5.7,1018.2,27.0,0.0
2021-09-18 09:00:00,9.6,71.0,7.2,1018.2,87.0,0.0
2021-09-18 10:00:00,11.0,66.0,6.1,1018.2,98.0,0.0
2021-09-18 11:00:00,12.3,62.0,6.8,1018.3,100.0,0.0
2021-09-18 12:00:00,13.1,60.0,5.4,1018.4,100.0,0.0
2021-09-18 13:00:00,13.8,59.0,5.2,1018.6,100.0,0.0
2021-09-18 14:00:00,14.4,59.0,4.1,1018.4,100.0,0.0
2021-09-18 15:00:00,14.7,62.0,3.2,1018.4,100.0,0.0
2021-09-18 16:00:00,14.8,66.0,5.1,1018.5,99.0,0.0
2021-09-18 17:00:00,14.4,73.0,6.9,1018.4,99.0,0.0
2021-09-18 18:00:00,13.8,75.0,6.9,1018.5,99.0,0.0
2021-09-18 19:00:00,12.8,76.0,5.4,1018.5,100.0,0.0
2021-09-18 20:00:00,11.9,77.0,6.6,1018.9,100.0,0.0
2021-09-18 21:00:00,11.6,72.0,8.3,1019.2,100.0,0.0
2021-09-18 22:00:00,11.2,67.0,6.7,1019.4,100.0,0.0
2021-09-18 23:00:00,10.8,66.0,5.9,1019.5,100.0,0.0
2021-09-19 00:00:00,10.3,68.0,5.5,1019.7,100.0,0.0
2021-09-19 01:00:00,9.2,73.0,4.7,1019.8,97.0,0.0
2021-09-19 02:00:00,9.5,72.0,4.7,1020.2,97.0,0.0
2021-09-19 03:00:00,9.4,71.0,4.3,1020.1,99.0,0.0
2021-09-19 04:00:00,9.0,73.0,4.3,1020.1,82.0,0.0
2021-09-19 05:00:00,8.8,73.0,4.8,1020.0,22.0,0.0
2021-09-19 06:00:00,7.4,79.0,4.1,1020.0,3.0,0.0
2021-09-19 07:00:00,6.3,82.0,4.2,1020.0,0.0,0.0
2021-09-19 08:00:00,7.9,79.0,3.5,1020.4,0.0,0.0
2021-09-19 09:00:00,9.6,79.0,3.7,1020.7,0.0,0.0
2021-09-19 10:00:00,11.1,73.0,2.9,1020.7,0.0,0.0
2021-09-19 11:00:00,12.4,70.0,2.5,1020.6,0.0,0.0
2021-09-19 12:00:00,13.7,68.0,2.8,1020.5,16.0,0.0
2021-09-19 13:00:00,14.6,67.0,5.0,1020.4,34.0,0.0
2021-09-19 14:00:00,15.6,61.0,5.2,1020.2,46.0,0.0
2021-09-19 15:00:00,16.2,58.0,6.2,1019.9,53.0,0.0
2021-09-19 16:00:00,16.2,58.0,9.0,1019.6,54.0,0.0
2021-09-19 17:00:00,15.5,63.0,12.5,1019.5,77.0,0.0
2021-09-19 18:00:00,14.4,63.0,13.4,1019.5,88.0,0.0
2021-09-19 19:00:00,12.9,64.0,13.0,1019.6,90.0,0.0
2021-09-19 20:00:00,11.7,64.0,12.0,1020.0,91.0,0.0
2021-09-19 21:00:00,10.8,66.0,10.3,1020.4,93.0,0.0
2021-09-19 22:00:00,10.2,69.0,7.9,1020.6,93.0,0.0
2021-09-19 23:00:00,9.4,72.0,6.3,1021.0,89.0,0.0
2021-09-20 00:00:00,9.1,72.0,6.7,1021.1,87.0,0.0
2021-09-20 01:00:00,8.9,73.0,6.8,1021.1,83.0,0.0
2021-09-20 02:00:00,7.1,80.0,7.0,1021.9,71.0,0.0
2021-09-20 03:00:00,8.0,73.0,5.6,1021.6,62.0,0.0
2021-09-20 04:00:00,8.0,73.0,5.6,1021.4,59.0,0.0
2021-09-20 05:00:00,7.3,77.0,4.9,1021.3,23.0,0.0
2021-09-20 06:00:00,7.0,78.0,4.9,1021.2,14.0,0.0
2021-09-20 07:00:00,6.9,78.0,4.8,1021.1,11.0,0.0
2021-09-20 08:00:00,8.3,75.0,4.1,1021.2,18.0,0.0
2021-09-20 09:00:00,9.9,75.0,5.5,1021.2,29.0,0.0
2021-09-20 10:00:00,11.3,69.0,4.7,1021.0,50.0,0.0
2021-09-20 11:00:00,12.6,65.0,4.7,1020.8,50.0,0.0
2021-09-20 12:00:00,13.5,63.0,2.9,1020.3,66.0,0.0
2021-09-20 13:00:00,14.3,62.0,2.5,1019.8,87.0,0.0
2021-09-20 14:00:00,14.0,61.0,7.6,1019.7,96.0,0.0
2021-09-20 15:00:00,14.3,60.0,8.2,1019.1,90.0,0.0
2021-09-20 16:00:00,14.1,62.0,7.9,1018.7,83.0,0.0
2021-09-20 17:00:00,13.6,66.0,9.5,1018.1,83.0,0.0
2021-09-20 18:00:00,12.7,66.0,10.7,1017.6,85.0,0.0
2021-09-20 19:00:00,11.8,63.0,11.7,1017.3,96.0,0.0
2021-09-20 20:00:00,11.1,62.0,12.0,1017.0,100.0,0.0
2021-09-20 21:00:00,10.6,64.0,11.5,1016.4,100.0,0.0
2021-09-20 22:00:00,10.2,66.0,10.7,1015.9,100.0,0.2
2021-09-20 23:00:00,9.9,69.0,12.6,1014.9,100.0,0.1
2021-09-21 00:00:00,10.0,66.0,11.8,1013.8,100.0,0.0
2021-09-21 01:00:00,9.8,66.0,11.7,1013.0,100.0,0.0
2021-09-21 02:00:00,9.2,78.0,9.6,1012.6,100.0,0.2
2021-09-21 03:00:00,8.6,96.0,5.0,1012.0,100.0,0.8
2021-09-21 04:00:00,8.3,96.0,4.6,1011.6,100.0,1.1
2021-09-21 05:00:00,8.2,97.0,5.2,1011.3,100.0,2.1
2021-09-21 06:00:00,8.2,97.0,7.2,1011.3,100.0,0.7
2021-09-21 07:00:00,9.0,88.0,9.0,1011.5,53.0,0.2
2021-09-21 08:00:00,8.9,91.0,9.4,1012.2,60.0,0.1
2021-09-21 09:00:00,9.5,91.0,10.7,1012.7,100.0,0.1
2021-09-21 10:00:00,10.1,90.0,12.1,1013.0,91.0,0.1
2021-09-21 11:00:00,11.4,85.0,11.4,1013.5,29.0,0.0
2021-09-21 12:00:00,12.6,78.0,12.2,1013.6,58.0,0.0
2021-09-21 13:00:00,13.2,67.0,14.5,1013.7,95.0,0.0
2021-09-21 14:00:00,11.8,79.0,9.4,1014.6,98.0,0.0
2021-09-21 15:00:00,12.2,77.0,8.4,1015.2,100.0,0.0
2021-09-21 16:00:00,12.6,75.0,8.4,1015.3,100.0,0.0
2021-09-21 17:00:00,12.7,72.0,8.8,1015.4,100.0,0.0
2021-09-21 18:00:00,11.9,76.0,4.0,1015.2,100.0,0.0
2021-09-21 19:00:00,11.5,73.0,4.0,1014.9,100.0,0.0
2021-09-21 20:00:00,10.7,78.0,4.9,1014.4,100.0,0.1
2021-09-21 21:00:00,10.4,81.0,5.5,1014.2,100.0,0.5
2021-09-21 22:00:00,9.5,96.0,7.7,1013.5,100.0,0.9
2021-09-21 23:00:00,9.6,95.0,12.8,1012.5,100.0,1.1
2021-09-22 00:00:00,9.5,96.0,11.7,1011.3,100.0,1.2
2021-09-22 01:00:00,9.4,97.0,6.5,1010.5,100.0,0.5
2021-09-22 02:00:00,10.5,86.0,15.7,1010.1,100.0,0.3
2021-09-22 03:00:00,11.1,83.0,11.9,1009.5,100.0,0.0
2021-09-22 04:00:00,11.5,76.0,8.4,1008.6,88.0,0.0
2021-09-22 05:00:00,10.9,73.0,7.5,1007.6,1.0,0.0
2021-09-22 06:00:00,8.2,81.0,9.4,1007.0,0.0,0.0
2021-09-22 07:00:00,7.9,80.0,9.4,1006.2,14.0,0.0
2021-09-22 08:00:00,11.2,69.0,5.1,1005.5,5.0,0.0
2021-09-22 09:00:00,12.7,68.0,2.1,1005.2,3.0,0.0
2021-09-22 10:00:00,13.7,80.0,0.8,1004.7,1.0,0.0
2021-09-22 11:00:00,15.1,83.0,2.4,1004.6,10.0,0.0
2021-09-22 12:00:00,16.2,81.0,2.6,1004.5,100.0,0.0
2021-09-22 13:00:00,16.1,81.0,5.5,1004.5,100.0,0.0
2021-09-22 14:00:00,14.2,85.0,1.8,1005.0,100.0,0.0
2021-09-22 15:00:00,14.0,83.0,15.9,1006.0,100.0,0.1
2021-09-22 16:00:00,12.3,87.0,16.6,1006.3,100.0,0.6
2021-09-22 17:00:00,11.0,97.0,9.5,1006.4,100.0,0.8
2021-09-22 18:00:00,10.6,96.0,6.1,1006.6,100.0,0.6
2021-09-22 19:00:00,10.0,97.0,6.7,1006.3,100.0,0.7
2021-09-22 20:00:00,9.5,97.0,7.3,1005.2,88.0,1.1
2021-09-22 21:00:00,9.7,88.0,9.8,1004.8,77.0,0.7
2021-09-22 22:00:00,9.6,88.0,8.3,1004.4,90.0,0.2
2021-09-22 23:00:00,9.3,88.0,6.6,1003.0,100.0,0.0
2021-09-23 00:00:00,8.9,89.0,6.5,1002.6,100.0,0.0
2021-09-23 01:00:00,8.9,90.0,4.0,1001.4,97.0,0.0
2021-09-23 02:00:00,8.8,91.0,3.6,1000.6,84.0,0.0
2021-09-23 03:00:00,8.3,90.0,7.8,999.4,64.0,0.0
2021-09-23 04:00:00,8.0,89.0,9.8,997.9,94.0,0.0
2021-09-23 05:00:00,8.2,88.0,5.2,996.4,72.0,0.0
2021-09-23 06:00:00,6.8,90.0,4.0,995.0,46.0,0.0
2021-09-23 07:00:00,5.6,89.0,4.7,993.6,97.0,0.0
2021-09-23 08:00:00,6.1,90.0,3.6,992.3,100.0,0.0
2021-09-23 09:00:00,7.9,89.0,2.3,991.8,100.0,0.0
2021-09-23 10:00:00,8.2,92.0,1.8,991.5,100.0,0.0
2021-09-23 11:00:00,8.6,91.0,1.6,991.3,100.0,0.1
2021-09-23 12:00:00,9.2,85.0,3.9,991.0,100.0,0.0
2021-09-23 13:00:00,10.0,80.0,7.3,990.9,95.0,0.0
2021-09-23 14:00:00,9.7,86.0,13.8,991.0,98.0,0.1
2021-09-23 15:00:00,9.8,84.0,16.6,991.6,98.0,0.3
2021-09-23 16:00:00,9.5,86.0,15.9,992.5,99.0,0.2
2021-09-23 17:00:00,9.1,87.0,17.9,993.3,100.0,0.1
2021-09-23 18:00:00,8.9,88.0,20.4,994.1,71.0,0.1
2021-09-23 19:00:00,8.9,87.0,23.8,995.0,59.0,0.2
2021-09-23 20:00:00,8.4,85.0,23.7,996.4,79.0,0.2
2021-09-23 21:00:00,8.2,82.0,19.1,997.3,55.0,0.0
2021-09-23 22:00:00,7.5,83.0,21.3,998.1,49.0,0.1
2021-09-23 23:00:00,6.8,87.0,18.4,998.8,65.0,0.4
2021-09-24 00:00:00,6.6,91.0,17.6,999.1,74.0,1.1
2021-09-24 01:00:00,6.5,91.0,14.8,999.2,72.0,0.9
2021-09-24 02:00:00,6.9,89.0,12.7,999.1,100.0,0.5
2021-09-24 03:00:00,6.7,90.0,11.1,999.1,100.0,0.0
2021-09-24 04:00:00,6.7,90.0,11.2,998.9,100.0,0.0
2021-09-24 05:00:00,6.6,89.0,12.0,998.5,100.0,0.0
2021-09-24 06:00:00,6.6,89.0,12.4,997.9,100.0,0.0
2021-09-24 07:00:00,6.4,88.0,12.3,997.4,100.0,0.0
2021-09-24 08:00:00,6.4,88.0,10.3,996.4,100.0,0.0
2021-09-24 09:00:00,7.0,86.0,9.4,995.5,100.0,0.0
2021-09-24 10:00:00,7.3,84.0,9.7,994.5,100.0,0.0
2021-09-24 11:00:00,8.0,81.0,11.3,993.4,100.0,0.1
2021-09-24 12:00:00,8.4,80.0,14.7,991.8,100.0,0.3
2021-09-24 13:00:00,8.6,82.0,16.3,990.1,100.0,0.6
2021-09-24 14:00:00,8.7,84.0,16.3,988.4,100.0,0.9
2021-09-24 15:00:00,7.5,97.0,12.4,987.2,99.0,2.6
2021-09-24 16:00:00,8.7,88.0,10.6,986.2,99.0,1.7
2021-09-24 17:00:00,9.0,86.0,6.1,985.8,73.0,0.6
2021-09-24 18:00:00,9.1,89.0,1.1,985.9,86.0,2.1
2021-09-24 19:00:00,8.0,97.0,5.8,986.4,100.0,0.2
2021-09-24 20:00:00,9.0,89.0,9.7,986.9,89.0,0.2
2021-09-24 21:00:00,9.1,89.0,10.0,987.1,52.0,0.1
2021-09-24 22:00:00,7.6,97.0,8.0,987.4,88.0,0.2
2021-09-24 23:00:00,9.1,89.0,14.3,988.0,59.0,0.5
2021-09-25 00:00:00,9.2,87.0,17.1,988.4,42.0,0.0
2021-09-25 01:00:00,9.2,86.0,19.1,989.0,86.0,0.1
2021-09-25 02:00:00,9.8,90.0,18.7,989.5,98.0,0.3
2021-09-25 03:00:00,9.9,89.0,28.7,990.5,100.0,0.1
2021-09-25 04:00:00,10.1,87.0,34.1,992.0,82.0,0.2
2021-09-25 05:00:00,9.6,87.0,31.7,993.8,88.0,0.3
2021-09-25 06:00:00,9.3,89.0,30.2,995.5,75.0,0.1
2021-09-25 07:00:00,9.0,91.0,29.7,997.2,55.0,0.5
2021-09-25 08:00:00,9.0,89.0,25.9,999.1,64.0,0.7
2021-09-25 09:00:00,9.1,88.0,23.6,1000.5,61.0,0.3
2021-09-25 10:00:00,9.4,89.0,21.1,1001.8,55.0,0.5
2021-09-25 11:00:00,9.1,91.0,21.9,1003.1,66.0,0.5
2021-09-25 12:00:00,9.6,87.0,21.5,1004.3,60.0,0.4
2021-09-25 13:00:00,9.3,89.0,20.6,1005.4,70.0,0.4
2021-09-25 14:00:00,9.6,87.0,18.7,1006.2,69.0,0.3
2021-09-25 15:00:00,10.1,79.0,16.6,1007.1,56.0,0.0
2021-09-25 16:00:00,10.4,73.0,14.4,1008.0,66.0,0.1
2021-09-25 17:00:00,10.0,74.0,13.8,1008.8,96.0,0.1
2021-09-25 18:00:00,9.5,78.0,13.1,1009.4,97.0,0.1
2021-09-25 19:00:00,9.1,78.0,7.9,1009.7,93.0,0.0
2021-09-25 20:00:00,8.9,79.0,5.8,1010.0,92.0,0.0
2021-09-25 21:00:00,8.5,81.0,4.0,1010.2,98.0,0.0
2021-09-25 22:00:00,8.7,80.0,7.0,1010.3,99.0,0.0
2021-09-25 23:00:00,8.8,79.0,8.5,1010.4,100.0,0.0
2021-09-26 00:00:00,8.7,81.0,9.9,1010.1,100.0,0.3
2021-09-26 01:00:00,8.7,83.0,9.2,1009.8,100.0,0.2
2021-09-26 02:00:00,8.5,87.0,4.8,1009.8,99.0,0.0
2021-09-26 03:00:00,8.8,87.0,1.1,1009.9,93.0,0.0
2021-09-26 04:00:00,8.8,86.0,1.8,1010.1,64.0,0.0
2021-09-26 05:00:00,7.8,84.0,3.6,1010.2,26.0,0.0
2021-09-26 06:00:00,9.9,73.0,3.7,1010.4,57.0,0.0
2021-09-26 07:00:00,9.8,71.0,3.6,1010.4,38.0,0.0
2021-09-26 08:00:00,6.9,85.0,3.5,1010.5,95.0,0.0
2021-09-26 09:00:00,10.3,80.0,5.8,1010.3,39.0,0.0
2021-09-26 10:00:00,11.4,85.0,7.7,1010.1,22.0,0.0
2021-09-26 11:00:00,12.8,80.0,8.9,1010.5,66.0,0.0
2021-09-26 12:00:00,14.3,77.0,9.9,1010.2,34.0,0.0
2021-09-26 13:00:00,16.0,72.0,9.8,1010.4,53.0,0.0
2021-09-26 14:00:00,14.7,75.0,10.0,1012.0,75.0,0.0
2021-09-26 15:00:00,14.9,77.0,11.5,1011.7,96.0,0.0
2021-09-26 16:00:00,14.9,80.0,12.5,1011.7,100.0,0.0
2021-09-26 17:00:00,14.3,84.0,13.0,1011.6,96.0,0.4
2021-09-26 18:00:00,14.2,85.0,14.0,1011.1,69.0,0.0
2021-09-26 19:00:00,13.7,81.0,12.9,1011.0,78.0,0.0
2021-09-26 20:00:00,13.7,74.0,11.2,1011.1,97.0,0.0
2021-09-26 21:00:00,13.7,70.0,8.8,1011.2,84.0,0.0
2021-09-26 22:00:00,13.2,67.0,7.4,1011.4,95.0,0.0
2021-09-26 23:00:00,12.8,68.0,6.6,1011.4,87.0,0.0
2021-09-27 00:00:00,12.3,71.0,7.2,1011.8,90.0,0.0
2021-09-27 01:00:00,11.9,74.0,6.9,1011.7,22.0,0.0
2021-09-27 02:00:00,13.0,67.0,8.9,1013.0,27.0,0.0
2021-09-27 03:00:00,12.6,68.0,8.6,1013.2,80.0,0.0
2021-09-27 04:00:00,12.0,71.0,6.6,1013.2,84.0,0.0
2021-09-27 05:00:00,12.2,70.0,7.9,1013.0,2.0,0.0
2021-09-27 06:00:00,12.0,69.0,8.9,1012.8,5.0,0.0
2021-09-27 07:00:00,11.7,70.0,9.3,1012.7,8.0,0.0
2021-09-27 08:00:00,11.9,68.0,10.9,1012.2,10.0,0.0
2021-09-27 09:00:00,13.0,67.0,14.1,1012.1,52.0,0.0
2021-09-27 10:00:00,14.0,67.0,13.8,1011.9,15.0,0.0
2021-09-27 11:00:00,15.2,67.0,12.3,1011.9,65.0,0.0
2021-09-27 12:00:00,16.2,63.0,14.8,1011.8,91.0,0.0
2021-09-27 13:00:00,17.1,61.0,16.0,1011.8,66.0,0.0
2021-09-27 14:00:00,16.6,59.0,19.6,1012.6,32.0,0.0
2021-09-27 15:00:00,17.5,59.0,16.4,1012.4,47.0,0.0
2021-09-27 16:00:00,17.4,62.0,15.6,1012.3,24.0,0.0
2021-09-27 17:00:00,17.1,63.0,15.6,1012.2,70.0,0.0
2021-09-27 18:00:00,16.3,63.0,15.7,1011.8,83.0,0.0
2021-09-27 19:00:00,15.4,62.0,14.8,1011.7,77.0,0.0
2021-09-27 20:00:00,14.3,63.0,14.8,1011.6,35.0,0.0
2021-09-27 21:00:00,13.3,65.0,13.2,1011.4,1.0,0.0
2021-09-27 22:00:00,13.6,68.0,14.2,1010.7,45.0,0.0
2021-09-27 23:00:00,14.7,66.0,18.7,1010.2,56.0,0.0
2021-09-28 00:00:00,14.6,68.0,19.4,1010.2,78.0,0.1
2021-09-28 01:00:00,14.8,66.0,21.3,1010.1,100.0,0.0
2021-09-28 02:00:00,14.4,64.0,19.9,1009.6,100.0,0.0
2021-09-28 03:00:00,13.9,62.0,16.1,1009.6,97.0,0.0
2021-09-28 04:00:00,13.4,62.0,14.7,1009.8,99.0,0.0
2021-09-28 05:00:00,13.3,60.0,17.7,1010.0,98.0,0.0
2021-09-28 06:00:00,11.7,79.0,5.1,1011.5,100.0,0.1
2021-09-28 07:00:00,11.8,75.0,8.1,1013.3,100.0,0.2
2021-09-28 08:00:00,11.1,89.0,13.1,1014.3,100.0,1.1
2021-09-28 09:00:00,10.5,98.0,10.1,1014.9,100.0,1.0
2021-09-28 10:00:00,10.6,98.0,9.2,1015.6,100.0,0.5
2021-09-28 11:00:00,10.7,99.0,7.6,1016.3,100.0,0.3
2021-09-28 12:00:00,10.9,99.0,7.9,1016.7,100.0,0.3
2021-09-28 13:00:00,10.9,99.0,9.9,1016.8,100.0,0.2
2021-09-28 14:00:00,12.2,95.0,16.6,1016.5,100.0,0.1
2021-09-28 15:00:00,12.8,91.0,15.5,1016.4,100.0,0.0
2021-09-28 16:00:00,13.2,88.0,13.3,1016.4,100.0,0.0
2021-09-28 17:00:00,13.2,86.0,11.4,1016.4,72.0,0.0
2021-09-28 18:00:00,13.2,82.0,11.2,1016.4,7.0,0.0
2021-09-28 19:00:00,12.3,78.0,13.0,1016.7,3.0,0.0
2021-09-28 20:00:00,11.8,76.0,13.9,1017.2,2.0,0.0
2021-09-28 21:00:00,11.4,76.0,12.5,1017.8,1.0,0.0
2021-09-28 22:00:00,11.2,75.0,11.5,1018.2,3.0,0.0
2021-09-28 23:00:00,11.2,74.0,10.1,1018.6,2.0,0.0
2021-09-29 00:00:00,11.2,73.0,10.5,1018.9,1.0,0.0
2021-09-29 01:00:00,10.5,76.0,7.7,1019.1,0.0,0.0
2021-09-29 02:00:00,9.0,83.0,10.4,1020.1,10.0,0.0
2021-09-29 03:00:00,9.0,80.0,4.0,1020.0,25.0,0.0
2021-09-29 04:00:00,9.6,78.0,8.5,1019.9,36.0,0.0
2021-09-29 05:00:00,9.3,78.0,9.4,1019.4,42.0,0.0
2021-09-29 06:00:00,9.3,74.0,8.7,1019.0,21.0,0.0
2021-09-29 07:00:00,9.2,70.0,9.6,1018.9,34.0,0.0
2021-09-29 08:00:00,9.3,72.0,12.3,1018.9,68.0,0.0
2021-09-29 09:00:00,10.3,73.0,12.0,1018.7,20.0,0.0
2021-09-29 10:00:00,11.9,72.0,11.5,1018.5,1.0,0.0
2021-09-29 11:00:00,13.5,69.0,10.4,1018.2,1.0,0.0
2021-09-29 12:00:00,14.9,64.0,13.2,1018.0,16.0,0.0
2021-09-29 13:00:00,15.8,62.0,14.3,1017.6,16.0,0.0
2021-09-29 14:00:00,16.0,57.0,13.8,1018.3,4.0,0.0
2021-09-29 15:00:00,16.0,58.0,15.5,1018.4,81.0,0.0
2021-09-29 16:00:00,15.0,62.0,18.2,1018.4,92.0,0.0
2021-09-29 17:00:00,14.0,65.0,15.1,1018.2,99.0,0.0
2021-09-29 18:00:00,13.1,66.0,13.1,1018.0,99.0,0.0
2021-09-29 19:00:00,12.7,64.0,13.4,1017.8,98.0,0.0
2021-09-29 20:00:00,12.2,66.0,11.8,1017.6,84.0,0.0
2021-09-29 21:00:00,12.1,67.0,12.4,1017.7,39.0,0.0
2021-09-29 22:00:00,12.1,66.0,15.5,1017.4,24.0,0.0
2021-09-29 23:00:00,12.0,67.0,18.1,1017.3,52.0,0.0
2021-09-30 00:00:00,12.0,67.0,18.8,1017.3,31.0,0.0
2021-09-30 01:00:00,12.0,68.0,17.2,1017.2,90.0,0.0
2021-09-30 02:00:00,12.1,66.0,15.5,1017.0,92.0,0.0
2021-09-30 03:00:00,12.0,66.0,13.7,1016.7,86.0,0.0
2021-09-30 04:00:00,11.8,66.0,13.0,1016.9,91.0,0.0
2021-09-30 05:00:00,11.5,67.0,11.9,1016.5,82.0,0.0
2021-09-30 06:00:00,11.0,69.0,10.2,1016.4,87.0,0.0
2021-09-30 07:00:00,11.2,68.0,12.7,1016.0,75.0,0.0
2021-09-30 08:00:00,11.3,72.0,14.5,1015.8,99.0,0.5
2021-09-30 09:00:00,11.8,70.0,15.0,1015.6,98.0,0.0
2021-09-30 10:00:00,12.4,69.0,13.8,1015.4,100.0,0.0
2021-09-30 11:00:00,12.7,67.0,15.0,1015.3,100.0,0.0
2021-09-30 12:00:00,13.0,64.0,16.1,1014.8,100.0,0.0
2021-09-30 13:00:00,13.0,63.0,17.7,1014.3,100.0,0.0
2021-09-30 14:00:00,12.6,61.0,20.2,1014.6,100.0,0.0
2021-09-30 15:00:00,12.6,64.0,16.4,1013.9,96.0,0.3
2021-09-30 16:00:00,12.6,61.0,15.6,1013.4,91.0,0.0
2021-09-30 17:00:00,12.5,59.0,15.3,1013.2,98.0,0.0
2021-09-30 18:00:00,11.9,58.0,15.5,1012.7,99.0,0.0
2021-09-30 19:00:00,11.8,57.0,14.3,1012.5,99.0,0.0
2021-09-30 20:00:00,11.4,59.0,14.4,1012.4,99.0,0.0
2021-09-30 21:00:00,11.3,60.0,13.0,1012.1,89.0,0.0
2021-09-30 22:00:00,11.1,62.0,13.0,1011.7,40.0,0.0
2021-09-30 23:00:00,10.4,66.0,12.6,1011.2,30.0,0.0
2021-10-01 00:00:00,10.3,69.0,13.3,1010.9,83.0,0.0
2021-10-01 01:00:00,10.9,67.0,14.2,1010.2,99.0,0.0
2021-10-01 02:00:00,11.2,66.0,11.3,1010.0,100.0,0.0
2021-10-01 03:00:00,11.5,66.0,14.1,1009.3,85.0,0.2
2021-10-01 04:00:00,10.3,74.0,15.5,1008.8,94.0,0.3
2021-10-01 05:00:00,10.2,77.0,14.5,1008.0,99.0,0.1
2021-10-01 06:00:00,10.2,75.0,16.6,1007.0,6.0,0.0
2021-10-01 07:00:00,9.3,77.0,12.0,1006.4,1.0,0.0
2021-10-01 08:00:00,9.4,76.0,11.5,1005.6,1.0,0.0
2021-10-01 09:00:00,10.4,74.0,12.6,1004.6,0.0,0.0
2021-10-01 10:00:00,11.7,70.0,14.9,1004.1,0.0,0.0
2021-10-01 11:00:00,12.8,68.0,15.7,1003.2,3.0,0.0
2021-10-01 12:00:00,13.7,62.0,18.4,1002.4,35.0,0.0
2021-10-01 13:00:00,14.4,57.0,18.9,1001.6,72.0,0.0
2021-10-01 14:00:00,14.1,59.0,18.4,1001.0,96.0,0.0
2021-10-01 15:00:00,14.4,58.0,17.6,1000.6,12.0,0.0
2021-10-01 16:00:00,14.3,58.0,17.1,1000.1,68.0,0.0
2021-10-01 17:00:00,14.1,60.0,15.1,999.7,99.0,0.0
2021-10-01 18:00:00,13.5,62.0,16.3,999.5,14.0,0.0
2021-10-01 19:00:00,12.7,65.0,16.2,999.2,98.0,0.0
2021-10-01 20:00:00,12.9,66.0,16.3,999.0,98.0,0.0
2021-10-01 21:00:00,12.2,74.0,11.8,998.4,97.0,0.3
2021-10-01 22:00:00,12.1,81.0,11.2,998.0,99.0,0.3
2021-10-01 23:00:00,11.7,88.0,10.8,998.0,100.0,0.2
2021-10-02 00:00:00,11.4,92.0,11.8,997.8,99.0,0.1
2021-10-02 01:00:00,11.8,92.0,7.0,998.1,100.0,0.0
2021-10-02 02:00:00,13.8,70.0,11.6,998.6,100.0,0.0
2021-10-02 03:00:00,13.9,68.0,10.8,999.0,95.0,0.0
2021-10-02 04:00:00,13.8,67.0,9.3,999.4,100.0,0.0
2021-10-02 05:00:00,13.4,69.0,6.3,999.6,100.0,0.0
2021-10-02 06:00:00,12.4,75.0,7.0,1000.0,99.0,0.0
2021-10-02 07:00:00,13.5,65.0,9.2,1000.3,100.0,0.0
2021-10-02 08:00:00,13.6,65.0,15.9,1000.9,100.0,0.0
2021-10-02 09:00:00,13.3,66.0,16.9,1001.3,100.0,0.1
2021-10-02 10:00:00,13.7,66.0,15.9,1001.7,98.0,0.0
2021-10-02 11:00:00,14.5,67.0,14.9,1002.2,99.0,0.0
2021-10-02 12:00:00,14.9,66.0,14.5,1002.0,100.0,0.0
2021-10-02 13:00:00,14.6,65.0,14.0,1002.3,95.0,0.0
2021-10-02 14:00:00,16.0,59.0,16.9,1001.9,12.0,0.0
2021-10-02 15:00:00,15.7,57.0,17.4,1002.3,83.0,0.0
2021-10-02 16:00:00,14.3,63.0,14.4,1002.4,79.0,0.1
2021-10-02 17:00:00,13.6,67.0,14.7,1002.6,65.0,0.0
2021-10-02 18:00:00,13.0,65.0,15.5,1002.6,37.0,0.0
2021-10-02 19:00:00,12.3,63.0,17.1,1003.0,79.0,0.0
2021-10-02 20:00:00,11.7,63.0,16.9,1003.3,98.0,0.0
2021-10-02 21:00:00,11.4,64.0,15.0,1003.3,98.0,0.0
2021-10-02 22:00:00,11.2,67.0,12.6,1003.4,99.0,0.0
2021-10-02 23:00:00,11.3,67.0,11.9,1003.4,80.0,0.0
2021-10-03 00:00:00,10.8,68.0,11.7,1003.6,0.0,0.0
2021-10-03 01:00:00,9.9,70.0,8.8,1003.0,0.0,0.0
2021-10-03 02:00:00,9.6,73.0,9.4,1002.9,22.0,0.0
2021-10-03 03:00:00,9.8,71.0,8.6,1002.4,22.0,0.0
2021-10-03 04:00:00,9.5,71.0,10.0,1001.9,100.0,0.0
2021-10-03 05:00:00,9.8,72.0,8.9,1001.4,99.0,0.0
2021-10-03 06:00:00,10.6,68.0,10.8,1000.7,100.0,0.0
2021-10-03 07:00:00,11.7,67.0,17.1,999.0,100.0,0.0
2021-10-03 08:00:00,12.9,65.0,21.2,997.6,100.0,0.0
2021-10-03 09:00:00,13.4,65.0,25.4,996.3,100.0,0.0
2021-10-03 10:00:00,13.7,63.0,24.2,994.5,100.0,0.0
2021-10-03 11:00:00,13.9,62.0,26.6,993.5,100.0,0.0
2021-10-03 12:00:00,13.8,64.0,26.7,992.1,100.0,0.1
2021-10-03 13:00:00,14.0,65.0,25.1,991.1,100.0,0.0
2021-10-03 14:00:00,14.6,62.0,28.7,991.0,100.0,0.3
2021-10-03 15:00:00,15.0,61.0,30.4,990.5,99.0,0.0
2021-10-03 16:00:00,15.0,63.0,28.6,989.6,100.0,0.0
2021-10-03 17:00:00,15.0,66.0,21.6,989.2,100.0,0.0
2021-10-03 18:00:00,15.3,65.0,17.3,989.4,100.0,0.0
2021-10-03 19:00:00,15.4,67.0,13.7,989.3,100.0,0.0
2021-10-03 20:00:00,15.1,69.0,8.3,988.9,100.0,0.0
2021-10-03 21:00:00,14.8,70.0,11.0,988.6,100.0,0.0
2021-10-03 22:00:00,15.0,70.0,12.1,988.2,100.0,0.0
2021-10-03 23:00:00,14.4,75.0,11.3,988.0,90.0,0.1
2021-10-04 00:00:00,15.1,66.0,19.8,988.4,98.0,0.1
2021-10-04 01:00:00,14.7,66.0,22.3,988.7,100.0,0.1
2021-10-04 02:00:00,11.6,82.0,21.0,989.3,92.0,0.0
2021-10-04 03:00:00,10.9,74.0,21.3,989.9,94.0,0.0
2021-10-04 04:00:00,11.2,63.0,23.4,990.3,0.0,0.0
2021-10-04 05:00:00,11.4,58.0,27.1,991.1,0.0,0.0
2021-10-04 06:00:00,11.7,57.0,29.2,991.8,0.0,0.0
2021-10-04 07:00:00,11.9,57.0,27.7,992.9,9.0,0.0
2021-10-04 08:00:00,11.9,59.0,24.1,994.3,50.0,0.0
2021-10-04 09:00:00,12.4,59.0,21.4,995.5,28.0,0.0
2021-10-04 10:00:00,13.3,58.0,22.7,996.5,0.0,0.0
2021-10-04 11:00:00,13.9,61.0,23.1,997.3,0.0,0.0
2021-10-04 12:00:00,14.8,58.0,21.3,997.7,1.0,0.0
2021-10-04 13:00:00,15.4,55.0,20.2,998.4,29.0,0.0
2021-10-04 14:00:00,16.1,53.0,18.1,999.1,1.0,0.0
2021-10-04 15:00:00,16.1,51.0,20.6,999.7,9.0,0.0
2021-10-04 16:00:00,15.6,52.0,18.8,1000.1,6.0,0.0
2021-10-04 17:00:00,15.3,50.0,16.9,1000.4,2.0,0.0
2021-10-04 18:00:00,14.2,52.0,15.5,1001.0,2.0,0.0
2021-10-04 19:00:00,13.6,51.0,18.8,1001.6,49.0,0.0
2021-10-04 20:00:00,13.1,52.0,17.4,1001.9,100.0,0.0
2021-10-04 21:00:00,12.8,54.0,19.5,1002.2,89.0,0.0
2021-10-04 22:00:00,12.8,56.0,18.2,1002.5,82.0,0.0
2021-10-04 23:00:00,12.2,62.0,16.3,1002.5,20.0,0.0
2021-10-05 00:00:00,11.8,64.0,15.1,1002.6,12.0,0.0
2021-10-05 01:00:00,11.5,66.0,14.0,1002.8,1.0,0.0
2021-10-05 02:00:00,12.5,61.0,14.7,1002.8,45.0,0.0
2021-10-05 03:00:00,11.6,65.0,13.3,1003.0,36.0,0.0
2021-10-05 04:00:00,11.5,63.0,16.6,1003.1,13.0,0.0
2021-10-05 05:00:00,11.3,64.0,15.2,1002.8,95.0,0.0
2021-10-05 06:00:00,11.4,63.0,15.1,1003.0,97.0,0.0
2021-10-05 07:00:00,11.1,67.0,15.9,1003.3,96.0,0.1
2021-10-05 08:00:00,10.7,72.0,13.8,1003.8,67.0,0.1
2021-10-05 09:00:00,10.8,76.0,10.5,1004.3,63.0,0.0
2021-10-05 10:00:00,11.5,77.0,9.3,1004.8,58.0,0.0
2021-10-05 11:00:00,12.4,76.0,6.2,1005.5,33.0,0.1
2021-10-05 12:00:00,13.7,73.0,4.7,1006.0,1.0,0.0
2021-10-05 13:00:00,14.4,71.0,0.8,1006.1,4.0,0.0
2021-10-05 14:00:00,15.8,60.0,4.7,1006.6,2.0,0.0
2021-10-05 15:00:00,15.9,61.0,3.2,1006.8,24.0,0.0
2021-10-05 16:00:00,15.7,70.0,1.5,1007.1,94.0,0.0
2021-10-05 17:00:00,13.8,81.0,8.1,1007.9,80.0,0.1
2021-10-05 18:00:00,11.9,86.0,5.1,1008.4,94.0,0.0
2021-10-05 19:00:00,11.5,82.0,6.1,1008.8,11.0,0.0
2021-10-05 20:00:00,11.3,82.0,3.9,1009.2,7.0,0.0
2021-10-05 21:00:00,10.5,86.0,1.5,1009.6,18.0,0.0
2021-10-05 22:00:00,10.0,89.0,2.2,1009.9,68.0,0.0
2021-10-05 23:00:00,9.6,90.0,2.0,1010.2,95.0,0.0
2021-10-06 00:00:00,9.1,90.0,2.3,1010.3,100.0,0.0
2021-10-06 01:00:00,6.2,94.0,4.1,1010.5,100.0,0.0
2021-10-06 02:00:00,6.6,89.0,6.3,1010.6,100.0,0.0
2021-10-06 03:00:00,6.9,87.0,4.1,1010.5,100.0,0.0
2021-10-06 04:00:00,7.2,86.0,4.0,1010.2,100.0,0.0
2021-10-06 05:00:00,7.8,87.0,5.6,1010.1,99.0,0.0
2021-10-06 06:00:00,8.2,90.0,6.4,1009.9,99.0,0.0
2021-10-06 07:00:00,8.3,93.0,6.6,1010.0,99.0,0.0
2021-10-06 08:00:00,8.2,94.0,7.4,1009.9,100.0,0.0
2021-10-06 09:00:00,8.5,94.0,8.2,1010.1,100.0,0.0
2021-10-06 10:00:00,9.3,92.0,9.0,1009.8,100.0,0.1
2021-10-06 11:00:00,9.9,90.0,8.7,1009.6,100.0,0.1
2021-10-06 12:00:00,10.9,88.0,8.7,1009.4,100.0,0.1
2021-10-06 13:00:00,11.7,88.0,9.1,1009.2,100.0,0.1
2021-10-06 14:00:00,12.3,82.0,10.1,1009.7,98.0,0.0
2021-10-06 15:00:00,12.1,78.0,9.4,1009.8,100.0,0.0
2021-10-06 16:00:00,11.3,82.0,9.1,1009.9,100.0,0.2
2021-10-06 17:00:00,10.8,85.0,9.3,1009.8,100.0,0.1
2021-10-06 18:00:00,10.3,87.0,7.8,1009.7,100.0,0.0
2021-10-06 19:00:00,9.5,91.0,5.7,1009.8,100.0,0.0
2021-10-06 20:00:00,9.6,92.0,3.2,1010.2,100.0,0.1
2021-10-06 21:00:00,9.1,95.0,1.9,1010.4,100.0,0.3
2021-10-06 22:00:00,9.9,89.0,1.1,1010.8,100.0,0.5
2021-10-06 23:00:00,9.0,98.0,3.1,1011.1,100.0,0.5
2021-10-07 00:00:00,8.6,98.0,3.8,1011.4,95.0,0.1
2021-10-07 01:00:00,8.3,98.0,6.4,1012.3,100.0,0.4
2021-10-07 02:00:00,9.2,98.0,8.0,1013.2,96.0,0.7
2021-10-07 03:00:00,9.5,94.0,9.5,1013.3,19.0,0.0
2021-10-07 04:00:00,8.8,85.0,14.5,1013.9,30.0,0.0
2021-10-07 05:00:00,8.3,85.0,14.5,1014.5,92.0,0.0
2021-10-07 06:00:00,8.7,83.0,16.5,1015.2,93.0,0.0
2021-10-07 07:00:00,8.6,81.0,15.5,1016.3,52.0,0.0
2021-10-07 08:00:00,8.0,83.0,14.8,1017.3,61.0,0.0
2021-10-07 09:00:00,8.3,82.0,15.3,1018.0,48.0,0.0
2021-10-07 10:00:00,9.1,78.0,17.4,1018.6,46.0,0.0
2021-10-07 11:00:00,10.1,75.0,15.9,1019.2,36.0,0.0
2021-10-07 12:00:00,11.0,67.0,20.8,1020.0,75.0,0.0
2021-10-07 13:00:00,11.6,61.0,19.7,1020.6,92.0,0.0
2021-10-07 14:00:00,11.4,64.0,12.2,1021.7,99.0,0.0
2021-10-07 15:00:00,11.5,63.0,10.7,1022.3,85.0,0.0
2021-10-07 16:00:00,11.2,72.0,5.2,1022.7,72.0,0.0
2021-10-07 17:00:00,11.0,79.0,1.1,1022.8,90.0,0.0
2021-10-07 18:00:00,8.7,89.0,4.0,1023.1,96.0,0.0
2021-10-07 19:00:00,9.8,80.0,8.1,1022.7,95.0,0.0
2021-10-07 20:00:00,9.5,79.0,9.1,1022.4,100.0,0.0
2021-10-07 21:00:00,9.3,77.0,11.0,1021.9,100.0,0.0
2021-10-07 22:00:00,9.4,75.0,10.0,1021.5,100.0,0.0
2021-10-07 23:00:00,9.8,70.0,10.2,1021.0,100.0,0.0
2021-10-08 00:00:00,10.0,66.0,9.8,1020.4,100.0,0.1
2021-10-08 01:00:00,9.6,76.0,11.2,1019.5,100.0,0.6
2021-10-08 02:00:00,8.5,97.0,10.1,1019.4,100.0,0.7
2021-10-08 03:00:00,8.8,98.0,9.0,1019.0,100.0,2.3
2021-10-08 04:00:00,8.9,98.0,9.7,1019.2,100.0,2.6
2021-10-08 05:00:00,9.4,98.0,6.8,1018.5,100.0,2.4
2021-10-08 06:00:00,9.4,99.0,3.3,1019.2,100.0,1.6
2021-10-08 07:00:00,10.5,90.0,3.3,1019.7,100.0,1.5
2021-10-08 08:00:00,9.6,98.0,4.4,1020.4,100.0,1.1
2021-10-08 09:00:00,10.2,96.0,5.4,1020.9,100.0,0.9
2021-10-08 10:00:00,11.6,86.0,3.9,1021.6,97.0,0.3
2021-10-08 11:00:00,12.0,95.0,3.2,1022.2,97.0,0.0
2021-10-08 12:00:00,12.2,95.0,5.3,1023.1,98.0,0.0
2021-10-08 13:00:00,12.3,97.0,3.6,1023.9,99.0,0.1
2021-10-08 14:00:00,12.7,95.0,1.6,1024.7,100.0,0.2
2021-10-08 15:00:00,13.0,97.0,5.8,1025.3,74.0,0.2
2021-10-08 16:00:00,13.7,96.0,4.1,1025.6,57.0,0.1
2021-10-08 17:00:00,13.5,99.0,1.6,1025.9,57.0,0.1
2021-10-08 18:00:00,12.5,98.0,3.4,1026.3,100.0,0.0
2021-10-08 19:00:00,12.8,97.0,2.0,1026.6,100.0,0.1
2021-10-08 20:00:00,12.3,98.0,1.8,1026.8,100.0,0.3
2021-10-08 21:00:00,11.9,99.0,3.3,1026.9,100.0,0.4
2021-10-08 22:00:00,12.7,96.0,1.6,1027.0,100.0,0.3
2021-10-08 23:00:00,11.1,100.0,3.6,1026.9,100.0,0.2
2021-10-09 00:00:00,11.0,99.0,3.6,1026.7,99.0,0.0
2021-10-09 01:00:00,10.7,100.0,3.3,1026.7,75.0,0.1
2021-10-09 02:00:00,8.9,99.0,2.7,1027.3,97.0,0.0
2021-10-09 03:00:00,9.6,99.0,3.1,1026.8,60.0,0.0
2021-10-09 04:00:00,9.5,100.0,2.2,1026.4,98.0,0.0
2021-10-09 05:00:00,9.8,98.0,2.5,1025.8,99.0,0.0
2021-10-09 06:00:00,10.0,98.0,2.2,1025.6,100.0,0.0
2021-10-09 07:00:00,10.1,98.0,3.3,1025.1,99.0,0.0
2021-10-09 08:00:00,10.0,99.0,2.1,1025.0,100.0,0.0
2021-10-09 09:00:00,10.6,98.0,3.3,1024.9,100.0,0.0
2021-10-09 10:00:00,10.9,99.0,4.6,1024.7,100.0,0.0
2021-10-09 11:00:00,12.0,98.0,4.3,1024.5,100.0,0.0
2021-10-09 12:00:00,12.9,97.0,5.4,1023.8,100.0,0.0
2021-10-09 13:00:00,13.0,96.0,7.0,1023.1,98.0,0.0
2021-10-09 14:00:00,12.2,98.0,7.6,1022.5,87.0,0.0
2021-10-09 15:00:00,13.0,97.0,8.9,1021.6,97.0,0.0
2021-10-09 16:00:00,13.7,96.0,7.4,1020.8,100.0,0.0
2021-10-09 17:00:00,12.7,96.0,5.9,1020.4,100.0,0.0
2021-10-09 18:00:00,11.9,96.0,4.4,1020.4,100.0,0.0
2021-10-09 19:00:00,11.6,98.0,2.2,1020.1,100.0,0.2
2021-10-09 20:00:00,11.7,100.0,2.3,1019.8,96.0,0.3
2021-10-09 21:00:00,11.5,97.0,5.1,1020.1,98.0,0.0
2021-10-09 22:00:00,11.2,96.0,2.9,1019.8,100.0,0.0
2021-10-09 23:00:00,10.5,100.0,3.4,1019.2,100.0,0.0
2021-10-10 00:00:00,11.4,97.0,1.6,1018.6,100.0,0.3
2021-10-10 01:00:00,10.1,99.0,0.8,1018.1,100.0,1.2
2021-10-10 02:00:00,10.7,99.0,5.4,1017.9,100.0,1.6
2021-10-10 03:00:00,11.2,99.0,4.5,1017.0,100.0,0.3
2021-10-10 04:00:00,12.4,93.0,2.3,1016.3,100.0,0.3
2021-10-10 05:00:00,11.0,99.0,2.6,1015.7,100.0,0.6
2021-10-10 06:00:00,11.1,100.0,7.1,1015.5,100.0,0.9
2021-10-10 07:00:00,11.1,99.0,7.0,1015.3,100.0,1.0
2021-10-10 08:00:00,11.1,99.0,5.8,1015.1,100.0,0.7
2021-10-10 09:00:00,11.3,99.0,8.3,1015.0,100.0,0.2
2021-10-10 10:00:00,11.2,99.0,12.9,1015.0,100.0,0.3
2021-10-10 11:00:00,10.8,99.0,13.7,1014.8,100.0,0.4
2021-10-10 12:00:00,10.6,99.0,10.7,1014.5,100.0,0.7
2021-10-10 13:00:00,10.2,98.0,10.8,1014.3,100.0,0.7
2021-10-10 14:00:00,9.8,98.0,6.3,1014.3,100.0,0.9
2021-10-10 15:00:00,9.7,98.0,8.0,1013.6,100.0,1.7
2021-10-10 16:00:00,9.5,98.0,6.5,1013.0,100.0,0.9
2021-10-10 17:00:00,9.1,98.0,7.3,1012.6,100.0,1.4
2021-10-10 18:00:00,8.8,98.0,4.6,1011.8,100.0,0.7
2021-10-10 19:00:00,9.0,91.0,6.9,1011.3,97.0,0.3
2021-10-10 20:00:00,7.8,98.0,4.5,1011.0,54.0,0.2
2021-10-10 21:00:00,7.0,98.0,4.7,1010.5,77.0,0.3
2021-10-10 22:00:00,7.1,97.0,2.8,1009.9,84.0,0.1
2021-10-10 23:00:00,5.9,98.0,6.0,1009.0,67.0,0.0
2021-10-11 00:00:00,5.8,95.0,4.0,1008.4,83.0,0.0
2021-10-11 01:00:00,5.5,98.0,4.4,1008.0,89.0,0.2
2021-10-11 02:00:00,6.6,98.0,7.2,1008.1,99.0,0.3
2021-10-11 03:00:00,7.5,91.0,10.0,1007.5,90.0,0.1
2021-10-11 04:00:00,7.3,89.0,9.6,1007.0,85.0,0.0
2021-10-11 05:00:00,6.9,90.0,8.3,1006.6,94.0,0.0
2021-10-11 06:00:00,6.6,89.0,7.4,1006.3,98.0,0.0
2021-10-11 07:00:00,6.6,90.0,10.6,1006.1,100.0,0.1
2021-10-11 08:00:00,6.7,91.0,12.2,1006.1,100.0,0.2
2021-10-11 09:00:00,7.2,92.0,17.4,1006.4,100.0,0.2
2021-10-11 10:00:00,7.2,90.0,28.4,1007.2,99.0,0.5
2021-10-11 11:00:00,6.5,97.0,26.1,1008.2,100.0,0.9
2021-10-11 12:00:00,6.9,88.0,24.6,1008.5,95.0,0.8
2021-10-11 13:00:00,6.5,90.0,23.8,1008.9,81.0,0.5
2021-10-11 14:00:00,6.4,91.0,28.1,1008.8,94.0,0.5
2021-10-11 15:00:00,6.3,90.0,27.7,1009.0,85.0,1.1
2021-10-11 16:00:00,6.5,87.0,24.8,1009.1,96.0,0.2
2021-10-11 17:00:00,6.4,86.0,21.7,1009.1,97.0,0.0
2021-10-11 18:00:00,6.1,85.0,19.4,1009.3,96.0,0.0
2021-10-11 19:00:00,5.7,87.0,16.1,1009.4,96.0,0.0
2021-10-11 20:00:00,5.5,86.0,15.6,1009.7,87.0,0.0
2021-10-11 21:00:00,5.5,84.0,14.8,1009.6,69.0,0.0
2021-10-11 22:00:00,5.4,85.0,14.7,1009.8,84.0,0.0
2021-10-11 23:00:00,5.2,84.0,14.7,1009.9,80.0,0.0
2021-10-12 00:00:00,5.2,84.0,15.1,1009.8,65.0,0.0
2021-10-12 01:00:00,5.3,84.0,16.4,1009.8,65.0,0.0
2021-10-12 02:00:00,6.0,87.0,22.7,1009.5,99.0,0.1
2021-10-12 03:00:00,5.8,98.0,22.5,1009.4,100.0,2.3
2021-10-12 04:00:00,6.5,98.0,12.2,1009.8,100.0,1.5
2021-10-12 05:00:00,7.3,90.0,16.1,1010.3,99.0,0.5
2021-10-12 06:00:00,7.0,88.0,17.8,1011.2,100.0,0.2
2021-10-12 07:00:00,6.8,90.0,16.9,1011.9,78.0,0.4
2021-10-12 08:00:00,6.4,88.0,16.6,1012.7,45.0,0.5
2021-10-12 09:00:00,6.3,90.0,13.7,1013.1,43.0,0.0
2021-10-12 10:00:00,6.5,89.0,16.2,1013.8,45.0,0.5
2021-10-12 11:00:00,6.6,89.0,15.9,1013.9,54.0,0.5
2021-10-12 12:00:00,6.4,90.0,16.8,1014.2,70.0,0.5
2021-10-12 13:00:00,6.7,86.0,16.7,1014.2,82.0,0.6
2021-10-12 14:00:00,5.9,88.0,14.5,1014.4,80.0,0.8
2021-10-12 15:00:00,6.3,84.0,17.7,1014.5,88.0,0.4
2021-10-12 16:00:00,6.4,86.0,15.9,1014.6,99.0,0.1
2021-10-12 17:00:00,5.9,88.0,14.5,1014.6,100.0,0.5
2021-10-12 18:00:00,5.6,86.0,13.2,1014.8,100.0,0.2
2021-10-12 19:00:00,5.3,88.0,13.3,1015.0,100.0,0.0
2021-10-12 20:00:00,4.8,90.0,13.0,1015.1,92.0,0.0
2021-10-12 21:00:00,4.6,91.0,13.1,1015.2,98.0,0.2
2021-10-12 22:00:00,4.3,93.0,12.6,1015.2,96.0,0.7
2021-10-12 23:00:00,3.4,93.0,13.4,1015.2,99.0,2.3
2021-10-13 00:00:00,3.4,98.0,13.2,1015.2,99.0,0.8
2021-10-13 01:00:00,3.6,98.0,15.0,1015.1,95.0,0.2
2021-10-13 02:00:00,4.3,93.0,13.8,1014.6,100.0,0.2
2021-10-13 03:00:00,4.2,94.0,13.7,1014.6,100.0,0.0
2021-10-13 04:00:00,4.1,93.0,15.1,1014.3,81.0,0.0
2021-10-13 05:00:00,3.8,93.0,13.6,1014.2,82.0,0.0
2021-10-13 06:00:00,3.6,93.0,12.7,1014.0,62.0,0.1
2021-10-13 07:00:00,3.2,92.0,12.5,1014.0,90.0,0.0
2021-10-13 08:00:00,3.1,91.0,11.9,1013.9,99.0,0.0
2021-10-13 09:00:00,3.2,90.0,12.4,1013.6,100.0,0.0
2021-10-13 10:00:00,4.2,89.0,12.2,1013.4,100.0,0.0
2021-10-13 11:00:00,5.0,86.0,12.4,1013.1,100.0,0.0
2021-10-13 12:00:00,6.0,81.0,12.2,1012.7,100.0,0.0
2021-10-13 13:00:00,6.6,76.0,10.9,1012.2,100.0,0.0
2021-10-13 14:00:00,6.6,72.0,8.5,1011.2,100.0,0.2
2021-10-13 15:00:00,6.8,72.0,8.0,1010.4,100.0,0.0
2021-10-13 16:00:00,6.5,75.0,8.0,1009.5,100.0,0.1
2021-10-13 17:00:00,6.3,76.0,7.1,1008.5,100.0,0.0
2021-10-13 18:00:00,6.0,76.0,8.7,1007.4,100.0,0.0
2021-10-13 19:00:00,5.9,75.0,11.0,1005.8,100.0,0.1
2021-10-13 20:00:00,5.8,74.0,12.5,1004.4,100.0,0.1
2021-10-13 21:00:00,5.4,79.0,13.2,1003.8,100.0,0.6
2021-10-13 22:00:00,4.2,97.0,10.3,1002.6,100.0,1.7
2021-10-13 23:00:00,4.5,98.0,8.4,1001.2,100.0,2.2
2021-10-14 00:00:00,4.8,98.0,3.6,1000.1,100.0,1.3
2021-10-14 01:00:00,5.2,97.0,4.7,999.5,100.0,0.9
2021-10-14 02:00:00,5.2,97.0,9.8,998.8,100.0,2.0
2021-10-14 03:00:00,5.9,98.0,12.4,997.9,100.0,2.0
2021-10-14 04:00:00,6.4,97.0,14.8,997.2,100.0,1.7
2021-10-14 05:00:00,7.0,98.0,18.8,996.6,100.0,1.6
2021-10-14 06:00:00,7.2,97.0,20.6,996.0,100.0,2.2
2021-10-14 07:00:00,7.7,98.0,23.0,995.6,100.0,1.0
2021-10-14 08:00:00,8.3,91.0,21.7,995.2,100.0,0.4
2021-10-14 09:00:00,8.3,89.0,20.4,995.0,100.0,0.2
2021-10-14 10:00:00,7.9,88.0,17.0,993.8,100.0,0.2
2021-10-14 11:00:00,8.5,85.0,17.1,992.7,100.0,0.2
2021-10-14 12:00:00,9.3,82.0,18.5,992.0,100.0,0.1
2021-10-14 13:00:00,10.2,78.0,20.9,991.3,100.0,0.2
2021-10-14 14:00:00,9.9,86.0,20.5,990.2,100.0,1.0
2021-10-14 15:00:00,10.3,86.0,22.3,989.6,100.0,0.7
2021-10-14 16:00:00,10.1,89.0,21.8,989.1,100.0,0.9
2021-10-14 17:00:00,9.0,97.0,15.2,988.7,100.0,1.0
2021-10-14 18:00:00,9.0,93.0,4.7,987.9,100.0,2.0
2021-10-14 19:00:00,8.1,98.0,4.0,986.7,100.0,0.6
2021-10-14 20:00:00,7.2,98.0,2.8,986.5,100.0,0.6
2021-10-14 21:00:00,8.3,98.0,11.3,987.5,100.0,0.9
2021-10-14 22:00:00,8.1,93.0,16.7,987.5,100.0,0.1
2021-10-14 23:00:00,7.1,98.0,12.5,988.2,100.0,0.3
2021-10-15 00:00:00,6.9,98.0,13.8,988.8,100.0,1.0
2021-10-15 01:00:00,5.8,98.0,25.9,990.0,100.0,0.5
2021-10-15 02:00:00,5.3,97.0,16.2,991.4,100.0,0.6
2021-10-15 03:00:00,5.7,97.0,15.6,993.1,100.0,0.6
2021-10-15 04:00:00,6.4,89.0,19.6,994.4,99.0,0.1
2021-10-15 05:00:00,6.2,85.0,18.2,995.5,45.0,0.0
2021-10-15 06:00:00,5.7,84.0,17.1,996.6,63.0,0.0
2021-10-15 07:00:00,5.8,80.0,18.2,997.3,72.0,0.0
2021-10-15 08:00:00,5.3,83.0,17.5,998.0,92.0,0.0
2021-10-15 09:00:00,5.3,82.0,16.6,998.4,79.0,0.2
2021-10-15 10:00:00,5.4,84.0,18.5,999.1,67.0,0.0
2021-10-15 11:00:00,5.3,83.0,18.6,999.3,92.0,0.2
2021-10-15 12:00:00,4.9,83.0,22.1,999.5,91.0,1.0
2021-10-15 13:00:00,4.9,85.0,21.1,1000.3,100.0,0.6
2021-10-15 14:00:00,5.1,81.0,22.1,1000.2,100.0,0.2
2021-10-15 15:00:00,4.3,85.0,22.5,1000.6,100.0,0.7
2021-10-15 16:00:00,4.5,86.0,18.8,1000.5,99.0,0.3
2021-10-15 17:00:00,3.8,89.0,19.8,1000.9,100.0,0.9
2021-10-15 18:00:00,3.7,89.0,19.2,1001.0,100.0,0.1
2021-10-15 19:00:00,3.7,93.0,17.1,1000.9,96.0,0.2
2021-10-15 20:00:00,3.5,93.0,16.3,1000.7,92.0,1.3
2021-10-15 21:00:00,3.5,94.0,13.0,1000.3,47.0,0.0
2021-10-15 22:00:00,2.7,94.0,13.0,999.8,75.0,0.0
2021-10-15 23:00:00,2.9,93.0,11.6,999.6,100.0,0.0
2021-10-16 00:00:00,3.0,92.0,11.6,999.1,99.0,0.3
2021-10-16 01:00:00,2.7,95.0,13.8,999.0,90.0,0.1
2021-10-16 02:00:00,3.5,92.0,14.3,998.3,69.0,0.1
2021-10-16 03:00:00,3.9,92.0,20.1,997.6,100.0,0.6
2021-10-16 04:00:00,3.7,93.0,18.8,997.3,85.0,0.4
2021-10-16 05:00:00,3.7,93.0,18.3,996.7,98.0,0.3
2021-10-16 06:00:00,4.0,91.0,19.2,996.6,84.0,0.1
2021-10-16 07:00:00,3.9,91.0,20.1,996.1,99.0,0.7
2021-10-16 08:00:00,3.9,91.0,21.6,995.8,99.0,2.2
2021-10-16 09:00:00,4.5,89.0,23.9,996.4,98.0,0.1
2021-10-16 10:00:00,4.6,91.0,25.1,997.1,100.0,0.3
2021-10-16 11:00:00,5.0,91.0,24.9,997.9,96.0,1.4
2021-10-16 12:00:00,5.0,90.0,20.9,999.0,100.0,1.3
2021-10-16 13:00:00,5.2,88.0,22.7,1000.0,100.0,0.7
2021-10-16 14:00:00,5.1,86.0,21.6,1002.0,100.0,1.1
2021-10-16 15:00:00,4.9,83.0,24.4,1002.5,100.0,0.4
2021-10-16 16:00:00,4.3,82.0,24.2,1003.3,96.0,0.2
2021-10-16 17:00:00,4.1,87.0,20.2,1003.4,15.0,0.1
2021-10-16 18:00:00,3.3,85.0,17.3,1004.0,59.0,0.1
2021-10-16 19:00:00,3.3,89.0,14.7,1004.4,48.0,0.3
2021-10-16 20:00:00,3.4,86.0,17.7,1004.8,60.0,0.0
2021-10-16 21:00:00,2.9,87.0,18.7,1005.2,83.0,0.0
2021-10-16 22:00:00,3.1,86.0,16.5,1005.4,89.0,0.0
2021-10-16 23:00:00,2.8,87.0,17.3,1005.7,66.0,0.1
2021-10-17 00:00:00,2.7,86.0,18.8,1005.8,54.0,0.2
2021-10-17 01:00:00,2.9,86.0,19.2,1006.0,60.0,0.0
2021-10-17 02:00:00,2.5,85.0,18.5,1005.9,28.0,0.0
2021-10-17 03:00:00,2.9,80.0,20.0,1005.8,47.0,0.0
2021-10-17 04:00:00,2.7,77.0,21.4,1005.7,30.0,0.0
2021-10-17 05:00:00,2.8,75.0,18.5,1006.1,93.0,0.0
2021-10-17 06:00:00,2.8,79.0,19.7,1006.4,99.0,1.3
2021-10-17 07:00:00,2.8,87.0,18.2,1006.5,100.0,3.8
2021-10-17 08:00:00,2.5,89.0,18.7,1007.1,98.0,3.5
2021-10-17 09:00:00,3.1,90.0,20.7,1007.7,87.0,0.4
2021-10-17 10:00:00,3.2,90.0,23.0,1007.9,81.0,0.7
2021-10-17 11:00:00,4.1,91.0,22.7,1008.7,48.0,0.3
2021-10-17 12:00:00,4.5,88.0,20.8,1009.4,58.0,1.2
2021-10-17 13:00:00,4.9,84.0,22.5,1010.1,60.0,0.1
2021-10-17 14:00:00,5.2,84.0,18.0,1011.0,62.0,0.0
2021-10-17 15:00:00,4.6,86.0,18.0,1011.9,48.0,1.5
2021-10-17 16:00:00,4.3,88.0,17.7,1012.6,87.0,0.3
2021-10-17 17:00:00,3.9,89.0,18.7,1013.1,76.0,0.7
2021-10-17 18:00:00,3.5,90.0,17.2,1013.6,71.0,0.0
2021-10-17 19:00:00,3.2,92.0,16.4,1014.1,67.0,0.5
2021-10-17 20:00:00,3.2,91.0,16.6,1014.7,58.0,1.1
2021-10-17 21:00:00,2.8,91.0,18.0,1015.0,69.0,0.7
2021-10-17 22:00:00,2.5,90.0,15.1,1015.4,48.0,1.1
2021-10-17 23:00:00,2.4,91.0,17.7,1016.0,55.0,0.1
2021-10-18 00:00:00,2.6,92.0,17.4,1016.4,62.0,0.0
2021-10-18 01:00:00,2.7,90.0,17.5,1016.8,56.0,0.1
2021-10-18 02:00:00,2.1,90.0,16.4,1017.7,47.0,0.0
2021-10-18 03:00:00,2.7,92.0,17.8,1018.0,50.0,0.0
2021-10-18 04:00:00,2.9,91.0,16.3,1018.5,39.0,0.0
2021-10-18 05:00:00,2.6,90.0,14.3,1018.8,36.0,0.0
2021-10-18 06:00:00,2.4,89.0,14.6,1019.2,31.0,0.1
2021-10-18 07:00:00,2.3,89.0,16.3,1019.3,7.0,0.0
2021-10-18 08:00:00,2.0,88.0,16.1,1019.6,2.0,0.0
2021-10-18 09:00:00,1.8,89.0,14.8,1019.9,29.0,0.0
2021-10-18 10:00:00,2.7,89.0,11.2,1020.5,24.0,0.0
2021-10-18 11:00:00,3.7,89.0,9.7,1020.8,55.0,0.0
2021-10-18 12:00:00,4.5,85.0,8.7,1021.0,77.0,0.0
2021-10-18 13:00:00,5.5,81.0,5.9,1021.1,50.0,0.0
2021-10-18 14:00:00,5.7,80.0,5.7,1021.6,86.0,0.0
2021-10-18 15:00:00,6.0,78.0,2.6,1021.3,100.0,0.0
2021-10-18 16:00:00,5.9,83.0,2.9,1020.9,93.0,0.0
2021-10-18 17:00:00,5.0,88.0,5.4,1020.7,100.0,0.0
2021-10-18 18:00:00,3.8,87.0,8.4,1020.4,100.0,0.0
2021-10-18 19:00:00,2.9,85.0,10.2,1020.2,100.0,0.0
2021-10-18 20:00:00,2.6,84.0,11.1,1019.8,100.0,0.0
2021-10-18 21:00:00,2.2,82.0,12.0,1019.4,100.0,0.0
2021-10-18 22:00:00,2.2,79.0,13.3,1018.7,100.0,0.0
2021-10-18 23:00:00,2.3,75.0,14.8,1018.2,100.0,0.0
2021-10-19 00:00:00,2.5,72.0,15.9,1017.5,100.0,0.0
2021-10-19 01:00:00,2.7,69.0,17.0,1016.6,100.0,0.0
2021-10-19 02:00:00,2.6,69.0,17.4,1015.5,100.0,0.0
2021-10-19 03:00:00,3.1,65.0,17.4,1014.0,100.0,0.0
2021-10-19 04:00:00,3.6,63.0,16.0,1012.5,100.0,0.0
2021-10-19 05:00:00,4.1,60.0,15.6,1011.3,100.0,0.0
2021-10-19 06:00:00,4.5,58.0,14.8,1010.1,100.0,0.0
2021-10-19 07:00:00,4.7,60.0,10.9,1009.1,100.0,0.0
2021-10-19 08:00:00,4.9,63.0,10.5,1008.1,100.0,0.0
2021-10-19 09:00:00,5.2,64.0,11.7,1007.1,100.0,0.0
2021-10-19 10:00:00,5.5,65.0,12.2,1006.0,100.0,0.0
2021-10-19 11:00:00,5.6,66.0,12.7,1004.8,100.0,0.1
2021-10-19 12:00:00,5.7,69.0,11.5,1003.8,100.0,0.1
2021-10-19 13:00:00,5.0,82.0,10.8,1003.3,100.0,1.1
2021-10-19 14:00:00,4.8,89.0,8.9,1002.0,100.0,1.7
2021-10-19 15:00:00,5.4,86.0,8.9,1000.5,100.0,0.0
2021-10-19 16:00:00,5.9,82.0,7.2,998.9,100.0,0.0
2021-10-19 17:00:00,6.2,76.0,4.1,997.8,100.0,0.2
2021-10-19 18:00:00,6.4,73.0,4.1,996.8,100.0,0.1
2021-10-19 19:00:00,6.5,74.0,4.3,995.5,100.0,0.2
2021-10-19 20:00:00,6.8,76.0,7.1,994.4,100.0,0.1
2021-10-19 21:00:00,6.7,79.0,2.9,993.3,100.0,0.0
2021-10-19 22:00:00,6.6,81.0,1.8,992.3,100.0,1.9
2021-10-19 23:00:00,5.4,96.0,7.6,991.0,100.0,2.6
2021-10-20 00:00:00,5.5,97.0,7.4,989.4,100.0,0.9
2021-10-20 01:00:00,5.7,97.0,5.4,987.9,100.0,1.4
2021-10-20 02:00:00,5.8,98.0,5.4,986.0,100.0,1.4
2021-10-20 03:00:00,6.3,97.0,3.4,984.2,100.0,1.8
2021-10-20 04:00:00,6.1,97.0,3.8,982.5,100.0,1.6
2021-10-20 05:00:00,7.0,86.0,5.5,980.5,100.0,0.2
2021-10-20 06:00:00,5.2,96.0,4.9,979.1,100.0,0.8
2021-10-20 07:00:00,5.3,96.0,2.9,977.9,100.0,1.2
2021-10-20 08:00:00,6.1,90.0,2.6,977.2,100.0,1.0
2021-10-20 09:00:00,5.7,97.0,2.3,976.2,100.0,0.9
2021-10-20 10:00:00,6.3,97.0,4.6,976.1,100.0,0.3
2021-10-20 11:00:00,6.8,98.0,8.4,975.4,100.0,0.4
2021-10-20 12:00:00,7.9,93.0,6.3,974.4,100.0,0.2
2021-10-20 13:00:00,8.7,93.0,4.7,973.9,100.0,0.2
2021-10-20 14:00:00,8.5,99.0,4.0,973.1,100.0,0.2
2021-10-20 15:00:00,8.9,98.0,7.9,972.6,100.0,0.3
2021-10-20 16:00:00,8.5,97.0,11.2,971.8,100.0,0.5
2021-10-20 17:00:00,9.0,90.0,10.9,971.0,100.0,0.2
2021-10-20 18:00:00,7.5,98.0,6.0,971.0,100.0,0.2
2021-10-20 19:00:00,8.0,92.0,4.3,970.8,100.0,0.4
2021-10-20 20:00:00,7.1,98.0,9.7,971.3,100.0,0.0
2021-10-20 21:00:00,7.3,98.0,11.9,971.3,100.0,0.1
2021-10-20 22:00:00,6.9,98.0,8.1,971.7,100.0,0.6
2021-10-20 23:00:00,6.5,98.0,8.9,971.8,100.0,0.2
2021-10-21 00:00:00,6.1,98.0,10.8,971.7,100.0,0.1
2021-10-21 01:00:00,6.1,93.0,13.4,971.8,100.0,0.0
2021-10-21 02:00:00,5.2,89.0,14.0,971.7,100.0,0.0
2021-10-21 03:00:00,5.6,85.0,13.8,971.3,99.0,0.0
2021-10-21 04:00:00,5.7,80.0,13.5,970.6,37.0,0.0
2021-10-21 05:00:00,4.5,85.0,11.4,969.9,1.0,0.0
2021-10-21 06:00:00,3.9,87.0,10.5,969.7,11.0,0.0
2021-10-21 07:00:00,4.0,83.0,13.9,969.6,24.0,0.0
2021-10-21 08:00:00,4.6,73.0,17.4,969.4,1.0,0.0
2021-10-21 09:00:00,4.5,72.0,20.1,969.3,31.0,0.0
2021-10-21 10:00:00,5.1,71.0,22.1,969.1,17.0,0.0
2021-10-21 11:00:00,5.7,71.0,25.4,969.0,40.0,0.0
2021-10-21 12:00:00,4.6,84.0,25.4,969.2,100.0,1.8
2021-10-21 13:00:00,4.9,90.0,26.3,969.3,99.0,0.8
2021-10-21 14:00:00,3.7,98.0,28.3,971.0,77.0,0.2
2021-10-21 15:00:00,3.5,98.0,31.7,971.2,100.0,1.3
2021-10-21 16:00:00,3.4,97.0,32.9,971.4,100.0,0.8
2021-10-21 17:00:00,2.9,98.0,31.8,971.5,100.0,0.7
2021-10-21 18:00:00,2.7,98.0,31.5,971.6,100.0,1.0
2021-10-21 19:00:00,2.6,99.0,32.3,971.6,100.0,1.6
2021-10-21 20:00:00,2.8,98.0,35.9,971.9,100.0,1.8
2021-10-21 21:00:00,2.8,97.0,37.4,972.2,100.0,1.3
2021-10-21 22:00:00,2.8,97.0,37.8,972.5,100.0,1.2
2021-10-21 23:00:00,2.7,98.0,37.1,973.1,100.0,1.8
2021-10-22 00:00:00,2.8,97.0,36.8,973.6,100.0,1.4
2021-10-22 01:00:00,2.9,97.0,34.4,974.0,100.0,1.4
2021-10-22 02:00:00,4.3,81.0,28.7,974.7,100.0,2.2
2021-10-22 03:00:00,4.1,80.0,29.0,975.1,96.0,0.0
2021-10-22 04:00:00,4.3,79.0,24.8,976.0,100.0,0.1
2021-10-22 05:00:00,4.1,84.0,21.6,976.6,100.0,0.3
2021-10-22 06:00:00,3.8,87.0,20.8,977.2,100.0,0.2
2021-10-22 07:00:00,3.3,93.0,19.7,978.1,100.0,1.2
2021-10-22 08:00:00,3.7,94.0,18.0,978.8,100.0,0.3
2021-10-22 09:00:00,3.5,94.0,15.8,979.8,100.0,0.0
2021-10-22 10:00:00,3.8,93.0,15.8,980.8,100.0,0.2
2021-10-22 11:00:00,3.5,98.0,17.7,981.6,100.0,0.7
2021-10-22 12:00:00,3.7,98.0,17.5,982.4,100.0,0.8
2021-10-22 13:00:00,4.1,98.0,16.0,983.1,100.0,0.6
2021-10-22 14:00:00,4.7,98.0,8.8,984.9,100.0,1.1
2021-10-22 15:00:00,4.8,92.0,18.5,987.2,100.0,0.5
2021-10-22 16:00:00,4.8,92.0,16.7,989.3,100.0,0.4
2021-10-22 17:00:00,4.6,90.0,15.9,991.1,96.0,0.5
2021-10-22 18:00:00,4.2,90.0,11.9,993.1,100.0,0.5
2021-10-22 19:00:00,4.1,93.0,10.8,994.9,100.0,0.0
2021-10-22 20:00:00,3.7,97.0,10.1,996.5,100.0,0.1
2021-10-22 21:00:00,3.8,95.0,9.7,998.1,98.0,0.0
2021-10-22 22:00:00,3.7,95.0,10.5,999.1,100.0,0.2
2021-10-22 23:00:00,3.9,94.0,10.0,1000.3,83.0,0.7
2021-10-23 00:00:00,3.5,98.0,15.1,1001.6,100.0,0.3
2021-10-23 01:00:00,4.7,92.0,19.7,1003.0,96.0,0.2
2021-10-23 02:00:00,4.8,91.0,18.4,1004.7,89.0,0.3
2021-10-23 03:00:00,4.7,89.0,17.2,1005.8,32.0,0.5
2021-10-23 04:00:00,4.2,91.0,15.8,1007.1,55.0,0.0
2021-10-23 05:00:00,4.2,92.0,16.0,1007.9,92.0,0.2
2021-10-23 06:00:00,4.0,91.0,15.7,1008.9,100.0,0.0
2021-10-23 07:00:00,4.0,91.0,17.7,1010.0,100.0,0.1
2021-10-23 08:00:00,3.5,92.0,14.8,1010.5,97.0,0.3
2021-10-23 09:00:00,3.4,93.0,14.4,1011.4,89.0,0.1
2021-10-23 10:00:00,3.9,92.0,15.0,1012.2,100.0,0.0
2021-10-23 11:00:00,4.5,92.0,15.3,1013.4,94.0,0.5
2021-10-23 12:00:00,4.8,92.0,13.7,1014.1,78.0,0.1
2021-10-23 13:00:00,5.0,89.0,14.3,1014.7,100.0,0.8
2021-10-23 14:00:00,5.4,84.0,16.2,1015.6,100.0,0.1
2021-10-23 15:00:00,5.9,83.0,15.3,1016.0,100.0,0.1
2021-10-23 16:00:00,5.7,82.0,12.3,1016.1,96.0,0.1
2021-10-23 17:00:00,5.1,85.0,7.6,1015.9,100.0,0.0
2021-10-23 18:00:00,3.7,86.0,5.0,1016.0,100.0,0.0
2021-10-23 19:00:00,2.8,85.0,5.4,1015.6,99.0,0.0
2021-10-23 20:00:00,2.0,84.0,5.2,1015.4,100.0,0.0
2021-10-23 21:00:00,2.3,83.0,7.0,1015.4,100.0,0.0
2021-10-23 22:00:00,2.4,82.0,5.7,1015.0,100.0,0.0
2021-10-23 23:00:00,2.6,80.0,3.5,1014.9,100.0,0.1
2021-10-24 00:00:00,3.2,76.0,4.8,1014.0,100.0,0.1
2021-10-24 01:00:00,3.5,77.0,6.3,1013.2,100.0,0.1
2021-10-24 02:00:00,4.1,78.0,5.5,1012.2,100.0,0.2
2021-10-24 03:00:00,4.2,87.0,9.8,1011.2,100.0,0.3
2021-10-24 04:00:00,4.0,90.0,10.1,1009.9,100.0,0.2
2021-10-24 05:00:00,3.6,97.0,5.2,1009.5,100.0,0.4
2021-10-24 06:00:00,3.8,97.0,6.4,1008.6,100.0,1.1
2021-10-24 07:00:00,4.1,97.0,6.8,1007.6,100.0,2.0
2021-10-24 08:00:00,4.3,97.0,5.5,1006.9,100.0,0.5
2021-10-24 09:00:00,5.7,83.0,3.1,1007.0,100.0,0.1
2021-10-24 10:00:00,6.0,90.0,5.0,1007.0,100.0,0.0
2021-10-24 11:00:00,6.7,92.0,4.0,1007.0,100.0,0.0
2021-10-24 12:00:00,7.3,91.0,4.7,1006.5,100.0,0.0
2021-10-24 13:00:00,7.9,90.0,3.9,1006.2,100.0,0.0
2021-10-24 14:00:00,7.3,95.0,7.1,1006.9,100.0,0.0
2021-10-24 15:00:00,7.5,92.0,9.7,1006.3,100.0,0.2
2021-10-24 16:00:00,7.5,90.0,7.4,1005.7,100.0,0.0
2021-10-24 17:00:00,7.3,91.0,6.7,1005.0,100.0,0.0
2021-10-24 18:00:00,6.9,90.0,7.9,1004.8,100.0,0.1
2021-10-24 19:00:00,6.0,97.0,4.4,1004.5,100.0,0.9
2021-10-24 20:00:00,5.7,97.0,4.8,1004.3,100.0,0.8
2021-10-24 21:00:00,5.8,96.0,5.9,1003.6,100.0,1.3
2021-10-24 22:00:00,7.2,86.0,4.5,1003.2,100.0,0.4
2021-10-24 23:00:00,5.2,97.0,3.4,1003.6,100.0,0.1
2021-10-25 00:00:00,6.9,91.0,4.2,1003.7,100.0,0.1
2021-10-25 01:00:00,6.8,92.0,5.5,1003.4,100.0,0.0
2021-10-25 02:00:00,7.2,78.0,6.5,1003.8,89.0,0.0
2021-10-25 03:00:00,6.3,84.0,4.3,1003.7,100.0,0.0
2021-10-25 04:00:00,5.6,87.0,4.8,1003.2,100.0,0.0
2021-10-25 05:00:00,7.5,76.0,4.7,1002.9,59.0,0.0
2021-10-25 06:00:00,6.8,77.0,2.9,1002.3,98.0,0.0
2021-10-25 07:00:00,3.6,91.0,3.8,1001.7,100.0,0.0
2021-10-25 08:00:00,6.8,78.0,2.6,1001.7,100.0,0.0
2021-10-25 09:00:00,6.6,78.0,3.7,1001.8,100.0,0.0
2021-10-25 10:00:00,4.4,96.0,4.6,1002.1,100.0,0.6
2021-10-25 11:00:00,5.4,97.0,4.7,1001.5,100.0,0.9
2021-10-25 12:00:00,7.5,94.0,3.3,1001.4,100.0,0.0
2021-10-25 13:00:00,8.0,96.0,6.3,1001.1,100.0,0.0
2021-10-25 14:00:00,8.8,97.0,4.5,1000.4,100.0,0.0
2021-10-25 15:00:00,9.3,97.0,3.2,1000.0,100.0,0.0
2021-10-25 16:00:00,9.3,90.0,3.0,999.4,100.0,0.0
2021-10-25 17:00:00,9.6,80.0,2.3,999.4,100.0,0.0
2021-10-25 18:00:00,6.3,91.0,5.8,1000.0,100.0,0.0
2021-10-25 19:00:00,7.8,89.0,2.6,1000.0,100.0,0.3
2021-10-25 20:00:00,6.6,90.0,7.4,999.9,100.0,0.2
2021-10-25 21:00:00,5.7,91.0,4.7,1000.0,92.0,0.0
2021-10-25 22:00:00,6.7,82.0,3.1,999.9,100.0,0.0
2021-10-25 23:00:00,6.3,83.0,2.3,1000.0,100.0,0.0
2021-10-26 00:00:00,3.9,89.0,3.4,1000.2,100.0,0.0
2021-10-26 01:00:00,2.6,91.0,4.0,999.9,100.0,0.0
2021-10-26 02:00:00,3.6,97.0,6.5,999.8,100.0,0.0
2021-10-26 03:00:00,3.3,98.0,4.9,999.8,100.0,0.0
2021-10-26 04:00:00,3.5,98.0,4.3,999.7,100.0,0.0
2021-10-26 05:00:00,3.5,99.0,4.3,999.3,100.0,0.0
2021-10-26 06:00:00,3.0,96.0,3.2,999.1,100.0,0.0
2021-10-26 07:00:00,2.6,96.0,4.0,999.1,87.0,0.0
2021-10-26 08:00:00,2.0,97.0,2.7,999.1,36.0,0.0
2021-10-26 09:00:00,1.3,98.0,3.3,999.6,35.0,0.0
2021-10-26 10:00:00,3.0,93.0,4.3,1000.2,81.0,0.0
2021-10-26 11:00:00,4.3,95.0,6.8,1000.6,44.0,0.0
2021-10-26 12:00:00,4.6,93.0,9.2,1001.4,100.0,1.2
2021-10-26 13:00:00,5.5,93.0,8.9,1001.7,100.0,0.2
2021-10-26 14:00:00,6.9,95.0,9.9,1001.6,99.0,0.0
2021-10-26 15:00:00,7.2,88.0,9.3,1001.8,49.0,0.0
2021-10-26 16:00:00,7.1,84.0,8.5,1001.8,51.0,0.0
2021-10-26 17:00:00,5.9,83.0,6.5,1001.7,34.0,0.0
2021-10-26 18:00:00,4.4,85.0,5.8,1001.7,29.0,0.0
2021-10-26 19:00:00,3.3,87.0,5.0,1001.7,23.0,0.0
2021-10-26 20:00:00,2.9,87.0,5.5,1002.1,88.0,0.0
2021-10-26 21:00:00,3.4,87.0,5.7,1001.7,100.0,0.0
2021-10-26 22:00:00,4.4,83.0,6.0,1001.5,100.0,0.0
2021-10-26 23:00:00,3.5,86.0,3.9,1001.0,100.0,0.0
2021-10-27 00:00:00,4.6,78.0,4.4,1000.1,100.0,0.0
2021-10-27 01:00:00,3.0,83.0,4.3,999.0,100.0,0.0
2021-10-27 02:00:00,3.8,80.0,6.8,997.2,100.0,0.0
2021-10-27 03:00:00,4.3,79.0,10.5,995.4,100.0,0.0
2021-10-27 04:00:00,5.3,76.0,10.0,993.0,100.0,0.0
2021-10-27 05:00:00,6.2,69.0,6.6,991.4,100.0,0.1
2021-10-27 06:00:00,4.2,94.0,6.5,990.8,100.0,1.3
2021-10-27 07:00:00,5.1,96.0,8.2,990.2,100.0,2.9
2021-10-27 08:00:00,6.5,84.0,8.3,989.8,100.0,1.2
2021-10-27 09:00:00,7.0,83.0,11.5,990.8,41.0,0.0
2021-10-27 10:00:00,7.0,90.0,14.7,991.8,36.0,0.0
2021-10-27 11:00:00,7.6,90.0,15.0,992.8,100.0,0.0
2021-10-27 12:00:00,8.8,88.0,17.8,993.9,29.0,0.0
2021-10-27 13:00:00,9.9,85.0,18.9,994.5,61.0,0.0
2021-10-27 14:00:00,10.9,78.0,17.5,995.3,36.0,0.0
2021-10-27 15:00:00,10.9,77.0,15.0,995.6,81.0,0.0
2021-10-27 16:00:00,9.5,85.0,11.4,996.0,76.0,0.1
2021-10-27 17:00:00,9.0,89.0,6.4,996.6,92.0,0.2
2021-10-27 18:00:00,8.9,84.0,6.3,996.7,100.0,0.0
2021-10-27 19:00:00,9.2,78.0,6.5,996.7,100.0,0.0
2021-10-27 20:00:00,9.0,77.0,7.1,997.2,100.0,0.0
2021-10-27 21:00:00,9.4,73.0,6.2,997.5,70.0,0.0
2021-10-27 22:00:00,7.8,76.0,7.4,997.1,87.0,0.0
2021-10-27 23:00:00,8.5,70.0,6.4,997.2,62.0,0.0
2021-10-28 00:00:00,7.8,74.0,7.3,997.0,79.0,0.6
2021-10-28 01:00:00,8.6,72.0,7.6,997.5,100.0,0.7
2021-10-28 02:00:00,10.1,76.0,10.4,997.6,98.0,0.6
2021-10-28 03:00:00,9.2,78.0,5.8,998.0,100.0,0.0
2021-10-28 04:00:00,8.6,83.0,4.7,998.1,100.0,0.0
2021-10-28 05:00:00,8.7,82.0,1.8,998.0,100.0,0.0
2021-10-28 06:00:00,8.5,83.0,1.1,997.8,100.0,0.0
2021-10-28 07:00:00,8.4,85.0,2.3,997.5,100.0,0.3
2021-10-28 08:00:00,7.0,98.0,3.6,997.7,100.0,0.8
2021-10-28 09:00:00,7.2,98.0,6.9,997.4,100.0,0.5
2021-10-28 10:00:00,7.1,99.0,4.2,997.5,100.0,0.4
2021-10-28 11:00:00,7.4,99.0,4.0,997.7,100.0,0.4
2021-10-28 12:00:00,7.6,99.0,1.9,997.8,100.0,0.9
2021-10-28 13:00:00,8.2,100.0,3.2,997.8,100.0,0.6
2021-10-28 14:00:00,9.1,98.0,0.8,997.8,100.0,0.2
2021-10-28 15:00:00,9.4,98.0,2.1,997.7,100.0,0.0
2021-10-28 16:00:00,9.0,98.0,3.8,997.7,100.0,0.0
2021-10-28 17:00:00,8.2,95.0,4.3,997.5,100.0,0.0
2021-10-28 18:00:00,7.3,95.0,2.8,997.5,100.0,0.0
2021-10-28 19:00:00,8.8,90.0,2.3,997.6,100.0,0.4
2021-10-28 20:00:00,9.1,88.0,3.1,997.9,100.0,0.5
2021-10-28 21:00:00,9.0,88.0,2.2,998.0,100.0,0.5
2021-10-28 22:00:00,7.2,98.0,4.1,997.4,100.0,0.2
2021-10-28 23:00:00,8.5,92.0,0.0,997.6,100.0,0.3
2021-10-29 00:00:00,7.1,99.0,4.0,997.2,100.0,0.9
2021-10-29 01:00:00,7.1,99.0,4.5,996.8,100.0,0.3
2021-10-29 02:00:00,7.1,99.0,4.4,996.4,100.0,0.4
2021-10-29 03:00:00,7.3,99.0,2.2,996.9,100.0,0.8
2021-10-29 04:00:00,7.3,99.0,2.8,997.2,100.0,1.3
2021-10-29 05:00:00,7.0,100.0,1.8,997.0,100.0,0.4
2021-10-29 06:00:00,6.7,99.0,3.7,997.1,100.0,0.2
2021-10-29 07:00:00,5.9,98.0,4.7,997.1,100.0,0.1
2021-10-29 08:00:00,6.4,98.0,4.3,997.3,100.0,0.0
2021-10-29 09:00:00,6.8,97.0,4.3,997.4,100.0,0.3
2021-10-29 10:00:00,7.3,98.0,4.0,997.6,100.0,0.4
2021-10-29 11:00:00,8.2,99.0,4.0,997.6,100.0,0.2
2021-10-29 12:00:00,9.4,99.0,3.8,997.7,100.0,0.1
2021-10-29 13:00:00,9.6,99.0,5.3,997.4,100.0,0.2
2021-10-29 14:00:00,9.1,99.0,5.5,998.0,100.0,0.2
2021-10-29 15:00:00,10.1,98.0,7.7,997.6,100.0,0.1
2021-10-29 16:00:00,10.3,97.0,8.2,997.0,99.0,0.0
2021-10-29 17:00:00,9.8,94.0,8.7,996.6,100.0,0.0
2021-10-29 18:00:00,9.4,91.0,9.2,996.5,100.0,0.0
2021-10-29 19:00:00,9.1,89.0,9.1,996.0,100.0,0.0
2021-10-29 20:00:00,8.9,88.0,9.0,995.8,91.0,0.0
2021-10-29 21:00:00,8.5,87.0,10.4,995.6,72.0,0.0
2021-10-29 22:00:00,8.7,83.0,10.0,995.1,100.0,0.0
2021-10-29 23:00:00,9.1,78.0,6.3,995.0,100.0,0.0
2021-10-30 00:00:00,7.6,83.0,4.7,994.9,100.0,0.0
2021-10-30 01:00:00,7.9,79.0,5.9,994.7,100.0,0.0
2021-10-30 02:00:00,8.8,79.0,8.9,994.8,100.0,0.0
2021-10-30 03:00:00,8.9,74.0,5.9,994.5,100.0,0.0
2021-10-30 04:00:00,10.5,65.0,9.9,993.7,100.0,0.0
2021-10-30 05:00:00,10.5,69.0,13.8,992.7,99.0,0.0
2021-10-30 06:00:00,10.5,67.0,14.8,992.0,99.0,0.0
2021-10-30 07:00:00,10.8,70.0,15.4,991.7,99.0,0.0
2021-10-30 08:00:00,11.4,69.0,14.6,991.3,100.0,0.0
2021-10-30 09:00:00,12.1,68.0,17.0,991.6,100.0,0.0
2021-10-30 10:00:00,12.5,68.0,17.7,992.8,100.0,0.0
2021-10-30 11:00:00,11.9,75.0,14.4,994.2,100.0,0.6
2021-10-30 12:00:00,10.0,97.0,3.6,995.7,100.0,2.4
2021-10-30 13:00:00,10.0,95.0,6.4,997.0,100.0,0.1
2021-10-30 14:00:00,9.7,97.0,6.8,998.3,100.0,0.1
2021-10-30 15:00:00,10.5,100.0,3.0,998.8,100.0,0.0
2021-10-30 16:00:00,10.0,96.0,6.1,999.5,1.0,0.0
2021-10-30 17:00:00,8.2,93.0,4.9,1000.5,6.0,0.0
2021-10-30 18:00:00,7.9,90.0,9.0,1000.6,95.0,0.0
2021-10-30 19:00:00,7.3,91.0,8.3,1000.6,74.0,0.0
2021-10-30 20:00:00,6.8,91.0,10.2,1001.2,100.0,0.0
2021-10-30 21:00:00,6.8,92.0,15.7,1000.7,100.0,0.0
2021-10-30 22:00:00,7.0,90.0,14.2,1000.3,82.0,0.0
2021-10-30 23:00:00,7.0,88.0,16.6,999.7,100.0,0.0
2021-10-31 00:00:00,7.2,86.0,18.4,998.6,100.0,0.0
2021-10-31 01:00:00,7.6,81.0,16.7,997.5,100.0,0.0
2021-10-31 02:00:00,8.8,78.0,17.1,997.3,100.0,0.0
2021-10-31 03:00:00,9.8,68.0,20.8,996.0,100.0,0.0
2021-10-31 04:00:00,10.1,65.0,26.1,995.2,100.0,0.0
2021-10-31 05:00:00,10.4,65.0,23.7,994.3,100.0,0.0
2021-10-31 06:00:00,9.7,73.0,22.0,994.0,100.0,0.0
2021-10-31 07:00:00,9.7,74.0,20.7,993.0,100.0,0.1
2021-10-31 08:00:00,10.2,71.0,14.5,992.6,100.0,0.0
2021-10-31 09:00:00,10.4,71.0,9.4,992.6,100.0,0.0
2021-10-31 10:00:00,10.1,76.0,11.9,992.8,100.0,0.0
2021-10-31 11:00:00,10.3,78.0,11.9,993.1,100.0,0.1
2021-10-31 12:00:00,10.0,85.0,7.6,993.4,100.0,0.8
2021-10-31 13:00:00,10.0,86.0,3.4,993.9,100.0,0.9
2021-10-31 14:00:00,8.9,98.0,7.8,994.9,100.0,1.5
2021-10-31 15:00:00,9.2,99.0,3.6,995.5,100.0,1.2
2021-10-31 16:00:00,8.9,99.0,2.5,996.4,100.0,0.5
2021-10-31 17:00:00,8.2,99.0,4.4,997.0,100.0,0.1
2021-10-31 18:00:00,7.0,99.0,4.8,997.7,0.0,0.0
2021-10-31 19:00:00,5.0,99.0,5.9,998.3,0.0,0.0
2021-10-31 20:00:00,4.2,98.0,6.1,998.4,0.0,0.0
2021-10-31 21:00:00,3.4,98.0,6.7,998.5,0.0,0.0
2021-10-31 22:00:00,3.2,98.0,6.1,998.7,40.0,0.0
2021-10-31 23:00:00,3.2,97.0,6.2,999.1,90.0,0.0
2021-11-01 00:00:00,4.8,89.0,11.2,998.6,100.0,0.0
2021-11-01 01:00:00,5.0,91.0,14.4,997.8,100.0,0.0
2021-11-01 02:00:00,5.5,90.0,14.1,997.8,100.0,0.0
2021-11-01 03:00:00,5.4,91.0,14.4,997.1,100.0,0.0
2021-11-01 04:00:00,5.8,89.0,14.0,996.3,100.0,0.0
2021-11-01 05:00:00,6.0,89.0,16.8,994.3,100.0,0.0
2021-11-01 06:00:00,6.2,86.0,14.9,993.2,99.0,0.0
2021-11-01 07:00:00,6.1,84.0,16.5,992.2,100.0,0.0
2021-11-01 08:00:00,6.9,79.0,17.2,990.9,100.0,0.0
2021-11-01 09:00:00,7.0,76.0,18.3,990.0,100.0,0.0
2021-11-01 10:00:00,7.2,77.0,20.9,989.2,100.0,0.1
2021-11-01 11:00:00,8.3,73.0,18.4,988.2,100.0,0.0
2021-11-01 12:00:00,10.0,71.0,17.9,987.5,75.0,0.1
2021-11-01 13:00:00,11.7,66.0,24.3,986.9,49.0,0.0
2021-11-01 14:00:00,12.0,61.0,21.7,988.0,56.0,0.0
2021-11-01 15:00:00,12.0,62.0,15.6,988.0,21.0,0.0
2021-11-01 16:00:00,11.2,63.0,13.0,988.0,100.0,0.0
2021-11-01 17:00:00,10.3,60.0,9.9,988.0,100.0,0.0
2021-11-01 18:00:00,9.6,58.0,9.9,988.4,12.0,0.0
2021-11-01 19:00:00,9.4,59.0,13.0,988.7,94.0,0.0
2021-11-01 20:00:00,7.9,69.0,9.6,988.6,3.0,0.0
2021-11-01 21:00:00,7.4,73.0,11.3,988.7,91.0,0.0
2021-11-01 22:00:00,7.6,76.0,13.3,988.7,78.0,0.0
2021-11-01 23:00:00,7.3,79.0,13.8,988.9,29.0,0.0
2021-11-02 00:00:00,7.1,80.0,13.5,989.0,28.0,0.0
2021-11-02 01:00:00,7.3,77.0,14.5,988.7,30.0,0.0
2021-11-02 02:00:00,9.5,62.0,22.0,988.5,28.0,0.0
2021-11-02 03:00:00,9.5,59.0,22.5,988.8,31.0,0.0
2021-11-02 04:00:00,9.0,61.0,20.4,988.9,8.0,0.0
2021-11-02 05:00:00,9.1,61.0,17.6,988.9,41.0,0.0
2021-11-02 06:00:00,9.2,63.0,18.1,989.0,75.0,0.0
2021-11-02 07:00:00,9.7,62.0,18.3,989.6,21.0,0.0
2021-11-02 08:00:00,9.9,60.0,19.6,990.2,100.0,0.0
2021-11-02 09:00:00,10.3,60.0,21.6,990.7,100.0,0.0
2021-11-02 10:00:00,10.7,61.0,20.5,991.4,100.0,0.0
2021-11-02 11:00:00,11.2,59.0,20.0,991.9,100.0,0.0
2021-11-02 12:00:00,11.4,61.0,17.6,992.2,100.0,0.0
2021-11-02 13:00:00,11.6,62.0,15.2,992.8,100.0,0.0
2021-11-02 14:00:00,11.3,58.0,15.8,993.6,100.0,0.0
2021-11-02 15:00:00,11.1,59.0,14.2,994.0,100.0,0.0
2021-11-02 16:00:00,10.7,59.0,14.7,994.2,100.0,0.0
2021-11-02 17:00:00,10.1,60.0,12.5,994.4,100.0,0.0
2021-11-02 18:00:00,9.9,61.0,12.7,994.4,100.0,0.0
2021-11-02 19:00:00,9.6,61.0,12.4,994.6,100.0,0.0
2021-11-02 20:00:00,9.3,63.0,13.6,994.8,87.0,0.0
2021-11-02 21:00:00,9.2,65.0,14.2,995.4,83.0,0.0
2021-11-02 22:00:00,8.9,67.0,12.7,995.9,27.0,0.0
2021-11-02 23:00:00,8.5,69.0,9.8,996.2,81.0,0.0
2021-11-03 00:00:00,7.6,73.0,6.9,996.5,57.0,0.0
2021-11-03 01:00:00,6.6,78.0,5.6,996.8,66.0,0.0
2021-11-03 02:00:00,5.4,84.0,8.5,996.9,65.0,0.0
2021-11-03 03:00:00,6.0,79.0,4.8,997.1,37.0,0.0
2021-11-03 04:00:00,4.6,83.0,5.7,997.1,48.0,0.0
2021-11-03 05:00:00,3.8,84.0,5.5,997.1,22.0,0.0
2021-11-03 06:00:00,3.0,86.0,5.9,997.4,32.0,0.0
2021-11-03 07:00:00,3.5,82.0,5.5,997.7,73.0,0.0
2021-11-03 08:00:00,5.9,73.0,3.9,998.2,97.0,0.0
2021-11-03 09:00:00,5.6,74.0,2.8,998.5,66.0,0.0
2021-11-03 10:00:00,3.7,82.0,3.9,998.9,43.0,0.0
2021-11-03 11:00:00,4.7,88.0,1.9,999.4,99.0,0.0
2021-11-03 12:00:00,5.6,84.0,1.0,999.4,91.0,0.0
2021-11-03 13:00:00,6.1,84.0,2.5,999.6,97.0,0.0
2021-11-03 14:00:00,6.4,87.0,4.6,999.9,95.0,0.0
2021-11-03 15:00:00,6.2,89.0,4.5,999.9,100.0,0.0
2021-11-03 16:00:00,5.5,90.0,4.4,1000.0,99.0,0.0
2021-11-03 17:00:00,3.8,92.0,5.9,1000.2,100.0,0.0
2021-11-03 18:00:00,3.0,93.0,6.3,1000.5,100.0,0.0
2021-11-03 19:00:00,5.1,89.0,4.0,1001.0,100.0,0.0
2021-11-03 20:00:00,4.2,94.0,1.5,1001.5,88.0,0.0
2021-11-03 21:00:00,1.1,97.0,4.5,1002.3,38.0,0.0
2021-11-03 22:00:00,1.5,94.0,4.0,1002.7,90.0,0.0
2021-11-03 23:00:00,1.6,91.0,6.2,1003.1,100.0,0.0
2021-11-04 00:00:00,1.5,94.0,6.9,1003.6,100.0,0.0
2021-11-04 01:00:00,2.0,93.0,7.1,1004.0,100.0,0.0
2021-11-04 02:00:00,2.2,92.0,6.1,1004.2,100.0,0.0
2021-11-04 03:00:00,2.0,95.0,5.9,1004.4,100.0,0.0
2021-11-04 04:00:00,2.2,96.0,6.4,1004.7,100.0,0.0
2021-11-04 05:00:00,2.4,96.0,5.9,1005.1,100.0,0.0
2021-11-04 06:00:00,2.4,97.0,5.3,1005.4,100.0,0.0
2021-11-04 07:00:00,2.7,97.0,4.9,1005.9,100.0,0.0
2021-11-04 08:00:00,3.1,95.0,5.9,1006.1,100.0,0.0
2021-11-04 09:00:00,3.1,95.0,5.2,1006.6,100.0,0.0
2021-11-04 10:00:00,3.2,94.0,5.7,1007.0,100.0,0.0
2021-11-04 11:00:00,3.2,94.0,6.1,1007.3,81.0,0.0
2021-11-04 12:00:00,3.5,93.0,6.8,1007.3,81.0,0.0
2021-11-04 13:00:00,4.3,90.0,6.0,1007.3,51.0,0.0
2021-11-04 14:00:00,4.8,90.0,7.4,1007.4,96.0,0.0
2021-11-04 15:00:00,5.3,90.0,6.4,1007.4,44.0,0.0
2021-11-04 16:00:00,5.0,93.0,4.8,1007.3,100.0,0.0
2021-11-04 17:00:00,4.3,92.0,4.7,1007.1,100.0,0.0
2021-11-04 18:00:00,4.7,91.0,5.2,1007.1,99.0,0.0
2021-11-04 19:00:00,4.3,90.0,5.5,1006.9,29.0,0.0
2021-11-04 20:00:00,3.1,90.0,5.4,1006.7,76.0,0.0
2021-11-04 21:00:00,3.2,89.0,6.0,1006.5,100.0,0.0
2021-11-04 22:00:00,3.6,88.0,7.4,1006.1,100.0,0.0
2021-11-04 23:00:00,3.2,90.0,6.9,1005.7,100.0,0.0
2021-11-05 00:00:00,2.9,90.0,7.6,1005.3,100.0,0.0
2021-11-05 01:00:00,3.1,86.0,8.4,1004.9,100.0,0.1
2021-11-05 02:00:00,3.1,88.0,8.6,1004.5,100.0,0.4
2021-11-05 03:00:00,2.9,98.0,8.3,1003.7,100.0,0.9
2021-11-05 04:00:00,3.7,92.0,10.2,1003.0,73.0,0.0
2021-11-05 05:00:00,3.7,90.0,9.7,1002.1,76.0,0.0
2021-11-05 06:00:00,3.3,90.0,8.5,1001.7,98.0,0.1
2021-11-05 07:00:00,3.5,91.0,11.8,1001.4,100.0,0.3
2021-11-05 08:00:00,3.2,92.0,16.3,1001.1,96.0,0.2
2021-11-05 09:00:00,4.1,91.0,17.8,1001.6,97.0,0.4
2021-11-05 10:00:00,4.3,98.0,15.5,1002.1,100.0,1.0
2021-11-05 11:00:00,4.6,93.0,15.5,1002.2,100.0,0.2
2021-11-05 12:00:00,4.5,93.0,15.2,1002.1,99.0,0.5
2021-11-05 13:00:00,4.4,90.0,15.7,1002.2,98.0,0.4
2021-11-05 14:00:00,4.3,92.0,17.3,1001.8,100.0,0.2
2021-11-05 15:00:00,4.1,93.0,16.0,1001.4,100.0,0.3
2021-11-05 16:00:00,3.9,93.0,16.4,1001.0,100.0,0.6
2021-11-05 17:00:00,3.8,93.0,16.5,1000.5,100.0,0.4
2021-11-05 18:00:00,3.2,98.0,16.5,1000.0,100.0,0.3
2021-11-05 19:00:00,2.8,98.0,18.9,999.6,100.0,0.6
2021-11-05 20:00:00,3.1,98.0,17.6,999.4,100.0,0.5
2021-11-05 21:00:00,3.0,91.0,18.2,999.4,94.0,1.6
2021-11-05 22:00:00,3.0,98.0,21.3,999.5,100.0,0.6
2021-11-05 23:00:00,3.4,92.0,20.6,999.4,79.0,0.3
2021-11-06 00:00:00,2.8,93.0,17.1,999.7,80.0,0.7
2021-11-06 01:00:00,2.7,92.0,17.4,999.6,58.0,0.3
2021-11-06 02:00:00,2.0,98.0,17.7,999.3,84.0,0.1
2021-11-06 03:00:00,3.1,92.0,19.3,999.3,100.0,0.2
2021-11-06 04:00:00,3.3,90.0,22.0,999.5,100.0,0.3
2021-11-06 05:00:00,3.1,90.0,23.5,999.8,100.0,0.2
2021-11-06 06:00:00,3.0,92.0,22.5,1000.4,100.0,0.6
2021-11-06 07:00:00,3.0,92.0,22.8,1000.8,100.0,0.6
2021-11-06 08:00:00,3.5,93.0,24.1,1001.4,99.0,0.4
2021-11-06 09:00:00,3.3,92.0,19.9,1002.3,43.0,0.0
2021-11-06 10:00:00,3.3,91.0,21.6,1003.3,100.0,0.0
2021-11-06 11:00:00,3.8,91.0,18.4,1004.2,61.0,0.0
2021-11-06 12:00:00,3.6,92.0,17.7,1004.6,48.0,0.1
2021-11-06 13:00:00,3.7,93.0,13.9,1005.0,74.0,0.2
2021-11-06 14:00:00,4.1,93.0,17.0,1005.1,66.0,0.3
2021-11-06 15:00:00,4.1,90.0,14.1,1005.0,80.0,0.6
2021-11-06 16:00:00,3.5,91.0,11.6,1004.8,100.0,0.1
2021-11-06 17:00:00,2.3,98.0,7.1,1004.7,82.0,1.2
2021-11-06 18:00:00,1.7,98.0,5.2,1004.2,82.0,0.1
2021-11-06 19:00:00,0.3,97.0,6.2,1003.6,74.0,0.0
2021-11-06 20:00:00,-1.1,95.0,6.2,1003.2,49.0,0.0
2021-11-06 21:00:00,-1.7,94.0,5.4,1002.7,85.0,0.0
2021-11-06 22:00:00,-0.1,84.0,7.2,1001.9,59.0,0.0
2021-11-06 23:00:00,0.1,87.0,10.0,1001.1,13.0,0.0
2021-11-07 00:00:00,-0.1,89.0,11.6,1000.6,14.0,0.0
2021-11-07 01:00:00,-0.3,88.0,12.2,999.9,7.0,0.0
2021-11-07 02:00:00,-0.4,87.0,13.7,999.6,8.0,0.0
2021-11-07 03:00:00,-0.5,88.0,15.0,998.9,96.0,0.0
2021-11-07 04:00:00,-0.7,89.0,16.5,998.3,98.0,0.0
2021-11-07 05:00:00,-0.9,90.0,17.5,997.8,76.0,0.0
2021-11-07 06:00:00,-0.9,91.0,18.9,997.6,7.0,0.0
2021-11-07 07:00:00,-0.9,92.0,20.0,997.7,16.0,0.0
2021-11-07 08:00:00,-0.9,93.0,20.0,998.2,18.0,0.0
2021-11-07 09:00:00,-0.7,92.0,20.0,998.5,45.0,0.0
2021-11-07 10:00:00,-0.4,89.0,18.5,999.2,67.0,0.0
2021-11-07 11:00:00,0.2,88.0,18.0,999.8,47.0,0.0
2021-11-07 12:00:00,0.9,86.0,19.8,1000.3,19.0,0.0
2021-11-07 13:00:00,1.3,84.0,20.1,1001.0,10.0,0.0
2021-11-07 14:00:00,1.3,84.0,18.5,1002.3,1.0,0.0
2021-11-07 15:00:00,1.6,81.0,18.4,1003.0,36.0,0.0
2021-11-07 16:00:00,1.5,82.0,18.0,1003.7,19.0,0.0
2021-11-07 17:00:00,0.9,83.0,16.5,1004.6,43.0,0.0
2021-11-07 18:00:00,0.4,84.0,15.0,1005.4,6.0,0.0
2021-11-07 19:00:00,-0.2,84.0,14.1,1006.1,9.0,0.0
2021-11-07 20:00:00,-0.7,84.0,13.1,1006.9,99.0,0.0
2021-11-07 21:00:00,-0.8,83.0,12.4,1008.0,27.0,0.0
2021-11-07 22:00:00,-1.0,79.0,10.9,1008.9,7.0,0.0
2021-11-07 23:00:00,-1.4,79.0,8.8,1009.9,100.0,0.0
2021-11-08 00:00:00,-1.9,80.0,7.6,1010.9,100.0,0.0
2021-11-08 01:00:00,-2.2,82.0,7.6,1011.5,100.0,0.0
2021-11-08 02:00:00,-2.0,84.0,7.2,1012.7,97.0,0.0
2021-11-08 03:00:00,-2.0,84.0,6.8,1013.1,13.0,0.0
2021-11-08 04:00:00,-2.1,82.0,7.2,1013.6,5.0,0.0
2021-11-08 05:00:00,-2.3,82.0,7.6,1014.0,0.0,0.0
2021-11-08 06:00:00,-2.4,82.0,7.2,1014.3,7.0,0.0
2021-11-08 07:00:00,-2.7,82.0,6.5,1014.6,8.0,0.0
2021-11-08 08:00:00,-2.9,82.0,5.1,1014.9,1.0,0.0
2021-11-08 09:00:00,-2.9,81.0,5.0,1015.5,0.0,0.0
2021-11-08 10:00:00,-2.5,80.0,7.2,1015.9,0.0,0.0
2021-11-08 11:00:00,-1.6,79.0,8.6,1016.2,9.0,0.0
2021-11-08 12:00:00,-0.5,75.0,8.9,1016.4,11.0,0.0
2021-11-08 13:00:00,0.5,72.0,9.8,1015.9,31.0,0.0
2021-11-08 14:00:00,0.6,72.0,10.5,1016.7,3.0,0.0
2021-11-08 15:00:00,1.1,67.0,12.3,1016.1,0.0,0.0
2021-11-08 16:00:00,0.6,67.0,10.7,1015.7,93.0,0.0
2021-11-08 17:00:00,-0.3,71.0,11.4,1015.6,100.0,0.0
2021-11-08 18:00:00,-0.8,73.0,12.0,1015.2,100.0,0.0
2021-11-08 19:00:00,-0.8,73.0,10.5,1014.6,100.0,0.0
2021-11-08 20:00:00,-0.3,72.0,9.4,1013.7,100.0,0.0
2021-11-08 21:00:00,0.2,73.0,7.6,1013.2,100.0,0.0
2021-11-08 22:00:00,0.7,73.0,7.3,1012.6,100.0,0.0
2021-11-08 23:00:00,1.2,72.0,7.6,1011.5,100.0,0.0
2021-11-09 00:00:00,1.7,71.0,7.5,1010.3,100.0,0.0
2021-11-09 01:00:00,2.4,70.0,8.2,1009.1,100.0,0.0
2021-11-09 02:00:00,2.5,69.0,9.6,1007.1,100.0,0.0
2021-11-09 03:00:00,3.0,68.0,9.4,1005.7,100.0,0.1
2021-11-09 04:00:00,2.6,78.0,9.7,1004.9,100.0,0.5
2021-11-09 05:00:00,1.6,97.0,8.8,1003.5,100.0,1.1
2021-11-09 06:00:00,2.3,96.0,5.9,1002.2,100.0,1.7
2021-11-09 07:00:00,2.6,96.0,5.5,1001.8,100.0,1.3
2021-11-09 08:00:00,3.3,96.0,9.7,1000.9,100.0,0.9
2021-11-09 09:00:00,4.6,80.0,5.1,1000.9,100.0,0.0
2021-11-09 10:00:00,4.6,81.0,6.9,1001.7,100.0,0.0
2021-11-09 11:00:00,3.6,95.0,6.2,1002.9,100.0,0.2
2021-11-09 12:00:00,4.2,96.0,10.5,1003.3,100.0,0.4
2021-11-09 13:00:00,5.6,85.0,13.8,1003.4,99.0,0.0
2021-11-09 14:00:00,5.4,89.0,11.8,1003.7,12.0,0.0
2021-11-09 15:00:00,5.3,87.0,11.2,1003.6,3.0,0.0
2021-11-09 16:00:00,4.4,86.0,8.7,1003.2,0.0,0.0
2021-11-09 17:00:00,3.8,84.0,7.9,1002.9,31.0,0.0
2021-11-09 18:00:00,2.7,83.0,6.9,1002.6,20.0,0.0
2021-11-09 19:00:00,2.1,82.0,8.3,1002.0,29.0,0.0
2021-11-09 20:00:00,2.9,80.0,7.4,1002.0,84.0,0.0
2021-11-09 21:00:00,4.9,75.0,10.6,1002.0,100.0,0.0
2021-11-09 22:00:00,5.0,76.0,11.2,1002.4,100.0,0.0
2021-11-09 23:00:00,5.0,80.0,10.7,1003.2,100.0,0.0
2021-11-10 00:00:00,4.5,82.0,7.9,1003.8,100.0,0.2
2021-11-10 01:00:00,3.3,96.0,8.0,1003.6,100.0,0.5
2021-11-10 02:00:00,4.7,80.0,13.4,1003.3,100.0,0.5
2021-11-10 03:00:00,4.6,79.0,13.0,1002.8,51.0,0.0
2021-11-10 04:00:00,3.8,78.0,11.9,1002.0,62.0,0.0
2021-11-10 05:00:00,3.4,76.0,8.7,1001.2,19.0,0.0
2021-11-10 06:00:00,3.0,76.0,7.6,1000.2,32.0,0.0
2021-11-10 07:00:00,3.1,76.0,7.1,999.5,95.0,0.0
2021-11-10 08:00:00,3.2,84.0,16.7,1000.9,100.0,0.2
2021-11-10 09:00:00,2.6,97.0,12.3,1001.6,99.0,1.6
2021-11-10 10:00:00,2.5,97.0,13.0,1002.5,99.0,0.1
2021-11-10 11:00:00,3.8,92.0,13.9,1002.7,28.0,0.1
2021-11-10 12:00:00,4.4,89.0,12.9,1003.0,44.0,0.0
2021-11-10 13:00:00,5.2,85.0,15.0,1002.9,77.0,0.0
2021-11-10 14:00:00,4.7,86.0,11.6,1002.5,87.0,0.0
2021-11-10 15:00:00,4.3,91.0,14.4,1002.8,100.0,1.0
2021-11-10 16:00:00,4.7,86.0,21.8,1003.1,100.0,0.3
2021-11-10 17:00:00,4.9,83.0,24.8,1003.5,89.0,0.0
2021-11-10 18:00:00,5.0,80.0,24.5,1004.2,87.0,0.1
2021-11-10 19:00:00,5.3,75.0,22.2,1005.0,90.0,0.0
2021-11-10 20:00:00,5.1,75.0,21.2,1005.6,81.0,0.0
2021-11-10 21:00:00,4.8,74.0,18.1,1006.3,74.0,0.0
2021-11-10 22:00:00,5.1,70.0,19.7,1006.1,100.0,0.1
2021-11-10 23:00:00,4.1,78.0,11.1,1006.2,100.0,3.0
2021-11-11 00:00:00,3.6,79.0,7.6,1005.7,100.0,0.7
2021-11-11 01:00:00,2.9,82.0,9.5,1005.1,100.0,1.6
2021-11-11 02:00:00,4.4,74.0,7.9,1004.6,92.0,0.5
2021-11-11 03:00:00,3.9,74.0,8.5,1003.3,100.0,0.0
2021-11-11 04:00:00,4.2,68.0,10.2,1001.7,100.0,0.0
2021-11-11 05:00:00,4.8,62.0,15.1,1000.2,100.0,0.0
2021-11-11 06:00:00,5.2,59.0,16.2,998.5,98.0,0.0
2021-11-11 07:00:00,5.5,56.0,15.6,997.0,100.0,0.0
2021-11-11 08:00:00,5.6,55.0,19.5,995.5,100.0,0.0
2021-11-11 09:00:00,5.8,55.0,18.4,995.2,100.0,0.0
2021-11-11 10:00:00,5.8,56.0,15.1,995.4,97.0,0.0
2021-11-11 11:00:00,5.5,60.0,17.9,996.1,48.0,0.0
2021-11-11 12:00:00,4.6,78.0,20.8,997.8,100.0,0.5
2021-11-11 13:00:00,4.4,89.0,19.6,998.6,68.0,0.6
2021-11-11 14:00:00,4.0,93.0,19.7,999.6,100.0,0.2
2021-11-11 15:00:00,4.5,90.0,17.4,999.2,92.0,0.0
2021-11-11 16:00:00,4.2,89.0,21.4,998.8,97.0,2.5
2021-11-11 17:00:00,4.5,91.0,29.5,999.7,98.0,1.3
2021-11-11 18:00:00,5.2,87.0,31.9,1001.6,94.0,0.3
2021-11-11 19:00:00,5.2,89.0,25.6,1003.3,93.0,0.7
2021-11-11 20:00:00,5.4,90.0,22.3,1004.3,76.0,2.0
2021-11-11 21:00:00,5.1,89.0,23.9,1005.6,76.0,0.0
2021-11-11 22:00:00,4.6,91.0,21.3,1006.8,95.0,0.1
2021-11-11 23:00:00,4.5,91.0,23.7,1007.9,92.0,1.2
2021-11-12 00:00:00,4.5,92.0,24.9,1009.2,89.0,0.1
2021-11-12 01:00:00,4.3,92.0,23.8,1010.3,91.0,2.1
2021-11-12 02:00:00,4.9,91.0,23.4,1011.3,100.0,0.3
2021-11-12 03:00:00,4.7,93.0,19.2,1011.8,84.0,0.1
2021-11-12 04:00:00,4.3,89.0,20.7,1012.3,100.0,0.3
2021-11-12 05:00:00,4.3,90.0,19.1,1013.1,68.0,0.1
2021-11-12 06:00:00,4.0,89.0,18.1,1013.9,56.0,0.2
2021-11-12 07:00:00,3.5,92.0,14.6,1014.4,56.0,0.1
2021-11-12 08:00:00,2.9,91.0,14.6,1014.6,26.0,0.0
2021-11-12 09:00:00,2.5,90.0,13.6,1014.9,40.0,0.0
2021-11-12 10:00:00,2.1,91.0,10.0,1015.5,30.0,0.0
2021-11-12 11:00:00,2.2,91.0,8.7,1016.1,48.0,0.0
2021-11-12 12:00:00,2.6,92.0,8.9,1016.2,54.0,0.0
2021-11-12 13:00:00,2.9,92.0,6.8,1016.0,45.0,0.0
2021-11-12 14:00:00,3.4,92.0,6.2,1016.3,97.0,0.0
2021-11-12 15:00:00,3.5,92.0,6.6,1016.1,85.0,0.0
2021-11-12 16:00:00,2.2,93.0,4.0,1016.1,100.0,0.0
2021-11-12 17:00:00,0.4,91.0,5.6,1016.3,100.0,0.0
2021-11-12 18:00:00,0.2,86.0,4.7,1016.4,100.0,0.0
2021-11-12 19:00:00,0.9,85.0,8.0,1016.6,100.0,0.0
2021-11-12 20:00:00,0.4,86.0,9.5,1016.7,100.0,0.0
2021-11-12 21:00:00,-0.1,84.0,10.2,1016.7,57.0,0.0
2021-11-12 22:00:00,-0.3,83.0,11.3,1016.9,98.0,0.0
2021-11-12 23:00:00,-0.6,83.0,12.2,1017.0,98.0,0.0
2021-11-13 00:00:00,-1.0,85.0,13.4,1016.9,97.0,0.0
2021-11-13 01:00:00,-1.1,85.0,15.0,1016.9,100.0,0.0
2021-11-13 02:00:00,-0.9,84.0,16.6,1016.5,100.0,0.0
2021-11-13 03:00:00,-0.8,83.0,17.4,1016.5,100.0,0.0
2021-11-13 04:00:00,-0.7,84.0,18.7,1016.3,100.0,0.0
2021-11-13 05:00:00,-0.6,84.0,19.3,1016.1,100.0,0.0
2021-11-13 06:00:00,-0.3,84.0,19.0,1015.9,100.0,0.0
2021-11-13 07:00:00,0.1,83.0,17.7,1016.0,98.0,0.0
2021-11-13 08:00:00,0.3,84.0,17.6,1016.4,64.0,0.0
2021-11-13 09:00:00,0.4,84.0,16.9,1016.8,1.0,0.0
2021-11-13 10:00:00,0.2,85.0,14.0,1017.6,63.0,0.0
2021-11-13 11:00:00,0.4,85.0,10.9,1018.0,7.0,0.0
2021-11-13 12:00:00,0.8,87.0,9.2,1018.4,74.0,0.0
2021-11-13 13:00:00,1.3,87.0,8.3,1018.9,52.0,0.0
2021-11-13 14:00:00,1.4,84.0,7.1,1020.1,32.0,0.0
2021-11-13 15:00:00,1.4,88.0,6.6,1020.4,5.0,0.0
2021-11-13 16:00:00,0.6,88.0,6.8,1020.9,99.0,0.0
2021-11-13 17:00:00,0.7,86.0,8.6,1021.6,100.0,0.0
2021-11-13 18:00:00,0.5,87.0,6.3,1022.5,84.0,0.0
2021-11-13 19:00:00,0.3,86.0,6.0,1023.6,37.0,0.0
2021-11-13 20:00:00,0.1,86.0,5.5,1024.5,22.0,0.0
2021-11-13 21:00:00,-0.5,85.0,5.1,1025.2,0.0,0.0
2021-11-13 22:00:00,-0.8,85.0,4.0,1026.1,6.0,0.0
2021-11-13 23:00:00,-1.4,86.0,3.6,1026.9,25.0,0.0
2021-11-14 00:00:00,-1.5,86.0,3.6,1027.2,46.0,0.0
2021-11-14 01:00:00,-2.1,87.0,3.1,1027.6,55.0,0.0
2021-11-14 02:00:00,-2.4,85.0,5.8,1027.9,46.0,0.0
2021-11-14 03:00:00,-1.0,83.0,5.9,1028.1,0.0,0.0
2021-11-14 04:00:00,-1.5,84.0,7.3,1028.0,19.0,0.0
2021-11-14 05:00:00,-1.9,84.0,8.3,1028.0,73.0,0.0
2021-11-14 06:00:00,-2.4,85.0,10.5,1028.2,65.0,0.0
2021-11-14 07:00:00,-2.6,83.0,10.7,1028.2,100.0,0.0
2021-11-14 08:00:00,-2.8,83.0,10.9,1028.5,36.0,0.0
2021-11-14 09:00:00,-2.8,82.0,10.4,1028.3,73.0,0.0
2021-11-14 10:00:00,-2.5,81.0,9.6,1028.2,93.0,0.0
2021-11-14 11:00:00,-2.0,77.0,8.8,1027.9,100.0,0.0
2021-11-14 12:00:00,-1.0,68.0,8.1,1027.7,98.0,0.0
2021-11-14 13:00:00,0.0,69.0,8.4,1027.0,100.0,0.0
2021-11-14 14:00:00,1.4,67.0,8.4,1027.1,100.0,0.0
2021-11-14 15:00:00,1.0,68.0,4.2,1026.8,100.0,0.0
2021-11-14 16:00:00,-0.6,74.0,4.0,1026.8,100.0,0.0
2021-11-14 17:00:00,-0.9,77.0,4.8,1026.5,100.0,0.0
2021-11-14 18:00:00,-1.0,77.0,4.4,1026.4,100.0,0.0
2021-11-14 19:00:00,0.5,70.0,4.1,1025.9,100.0,0.0
2021-11-14 20:00:00,1.0,68.0,5.8,1025.2,100.0,0.0
2021-11-14 21:00:00,1.1,71.0,5.6,1024.6,100.0,0.0
2021-11-14 22:00:00,1.1,75.0,7.2,1024.1,100.0,0.0
2021-11-14 23:00:00,1.0,76.0,5.8,1023.8,100.0,0.0
2021-11-15 00:00:00,0.2,80.0,4.0,1023.3,100.0,0.0
2021-11-15 01:00:00,-0.9,82.0,4.1,1022.9,100.0,0.0
2021-11-15 02:00:00,0.6,73.0,4.0,1022.6,100.0,0.0
2021-11-15 03:00:00,1.4,68.0,2.3,1022.3,100.0,0.0
2021-11-15 04:00:00,-2.2,81.0,3.9,1022.1,100.0,0.0
2021-11-15 05:00:00,-1.5,80.0,4.4,1021.5,100.0,0.0
2021-11-15 06:00:00,-1.9,82.0,4.3,1021.0,100.0,0.0
2021-11-15 07:00:00,-1.8,82.0,4.1,1020.6,100.0,0.0
2021-11-15 08:00:00,0.1,72.0,2.8,1020.2,100.0,0.0
2021-11-15 09:00:00,0.7,69.0,3.6,1019.6,100.0,0.0
2021-11-15 10:00:00,1.2,69.0,3.1,1019.3,100.0,0.0
2021-11-15 11:00:00,2.0,68.0,3.1,1018.5,100.0,0.1
2021-11-15 12:00:00,2.1,68.0,2.5,1018.1,100.0,0.0
2021-11-15 13:00:00,2.1,69.0,2.5,1017.8,100.0,0.0
2021-11-15 14:00:00,3.7,71.0,5.5,1018.2,100.0,0.5
2021-11-15 15:00:00,1.5,91.0,6.9,1018.0,100.0,0.6
2021-11-15 16:00:00,3.0,78.0,4.5,1017.5,100.0,0.2
2021-11-15 17:00:00,3.3,79.0,5.4,1017.3,100.0,0.0
2021-11-15 18:00:00,3.3,83.0,6.7,1017.3,70.0,0.0
2021-11-15 19:00:00,2.4,88.0,4.6,1017.0,99.0,0.0
2021-11-15 20:00:00,0.2,96.0,6.1,1017.3,100.0,0.0
2021-11-15 21:00:00,0.7,98.0,5.3,1017.8,100.0,0.1
2021-11-15 22:00:00,1.5,97.0,5.2,1017.6,100.0,0.2
2021-11-15 23:00:00,1.4,98.0,4.7,1017.5,100.0,0.1
2021-11-16 00:00:00,1.0,96.0,4.9,1017.0,100.0,0.0
2021-11-16 01:00:00,1.1,96.0,5.2,1016.3,100.0,0.3
2021-11-16 02:00:00,1.7,96.0,5.8,1016.1,100.0,0.1
2021-11-16 03:00:00,3.3,82.0,5.6,1014.8,100.0,0.0
2021-11-16 04:00:00,4.8,74.0,6.5,1014.0,100.0,0.0
2021-11-16 05:00:00,4.1,79.0,4.3,1013.3,100.0,0.0
2021-11-16 06:00:00,6.1,68.0,4.6,1012.6,100.0,0.0
2021-11-16 07:00:00,3.7,81.0,8.0,1011.8,100.0,0.0
2021-11-16 08:00:00,6.8,64.0,6.0,1011.2,100.0,0.0
2021-11-16 09:00:00,7.0,65.0,2.1,1010.8,100.0,0.0
2021-11-16 10:00:00,3.7,83.0,4.0,1010.8,100.0,0.1
2021-11-16 11:00:00,3.5,86.0,5.4,1010.4,100.0,0.1
2021-11-16 12:00:00,4.5,82.0,4.9,1009.8,100.0,0.0
2021-11-16 13:00:00,5.0,80.0,4.0,1009.2,100.0,0.0
2021-11-16 14:00:00,3.9,95.0,5.9,1008.8,100.0,0.0
2021-11-16 15:00:00,3.9,95.0,5.4,1007.9,100.0,0.1
2021-11-16 16:00:00,3.2,95.0,5.2,1007.1,100.0,0.0
2021-11-16 17:00:00,3.7,96.0,4.9,1006.4,100.0,0.0
2021-11-16 18:00:00,3.9,96.0,4.9,1005.7,100.0,0.1
2021-11-16 19:00:00,4.1,97.0,5.9,1004.4,100.0,0.1
2021-11-16 20:00:00,4.1,97.0,5.9,1003.4,100.0,0.1
2021-11-16 21:00:00,5.2,88.0,8.0,1002.1,100.0,0.0
2021-11-16 22:00:00,5.2,83.0,6.9,1000.9,100.0,0.0
2021-11-16 23:00:00,4.4,81.0,4.3,1000.1,100.0,0.0
2021-11-17 00:00:00,3.7,80.0,5.2,999.4,85.0,0.0
2021-11-17 01:00:00,2.2,81.0,7.1,999.0,100.0,0.0
2021-11-17 02:00:00,4.9,76.0,8.7,998.7,100.0,0.0
2021-11-17 03:00:00,3.9,95.0,8.7,997.9,100.0,0.3
2021-11-17 04:00:00,4.7,95.0,8.7,997.0,100.0,0.3
2021-11-17 05:00:00,6.6,81.0,11.2,996.6,100.0,0.1
2021-11-17 06:00:00,6.3,82.0,9.7,996.9,100.0,0.0
2021-11-17 07:00:00,4.6,98.0,5.5,997.6,100.0,0.1
2021-11-17 08:00:00,5.2,98.0,12.7,998.1,100.0,0.2
2021-11-17 09:00:00,4.6,98.0,10.3,998.4,100.0,1.2
2021-11-17 10:00:00,4.2,98.0,9.7,998.7,100.0,0.7
2021-11-17 11:00:00,4.4,93.0,10.9,998.8,100.0,0.2
2021-11-17 12:00:00,4.5,92.0,8.6,998.5,100.0,0.0
2021-11-17 13:00:00,4.5,92.0,7.6,998.2,100.0,0.0
2021-11-17 14:00:00,4.4,94.0,7.6,998.5,100.0,0.0
2021-11-17 15:00:00,4.2,93.0,6.1,998.4,0.0,0.0
2021-11-17 16:00:00,3.2,90.0,6.1,998.2,0.0,0.0
2021-11-17 17:00:00,2.3,88.0,6.5,998.2,0.0,0.0
2021-11-17 18:00:00,1.2,87.0,5.2,998.1,39.0,0.0
2021-11-17 19:00:00,0.8,97.0,8.8,998.6,86.0,0.2
2021-11-17 20:00:00,0.4,97.0,7.7,999.7,99.0,0.0
2021-11-17 21:00:00,1.1,90.0,11.4,1000.2,96.0,0.0
2021-11-17 22:00:00,1.0,88.0,10.4,1000.5,32.0,0.0
2021-11-17 23:00:00,0.9,88.0,12.4,1000.8,9.0,0.0
2021-11-18 00:00:00,0.7,88.0,11.4,1001.1,33.0,0.0
2021-11-18 01:00:00,0.8,88.0,12.2,1001.7,68.0,0.0
2021-11-18 02:00:00,1.7,87.0,17.0,1001.2,47.0,0.0
2021-11-18 03:00:00,1.6,86.0,17.4,1001.2,92.0,0.0
2021-11-18 04:00:00,1.8,85.0,20.2,1001.0,97.0,0.0
2021-11-18 05:00:00,2.1,84.0,20.1,1001.1,99.0,0.1
2021-11-18 06:00:00,2.2,85.0,17.7,1000.9,95.0,0.1
2021-11-18 07:00:00,2.2,85.0,17.2,1001.1,83.0,0.1
2021-11-18 08:00:00,2.3,84.0,16.6,1000.9,91.0,0.0
2021-11-18 09:00:00,1.6,86.0,15.6,1000.9,93.0,0.1
2021-11-18 10:00:00,1.1,86.0,12.7,1000.9,100.0,0.5
2021-11-18 11:00:00,1.9,83.0,12.4,1000.4,100.0,0.0
2021-11-18 12:00:00,2.3,82.0,10.9,999.8,100.0,0.0
2021-11-18 13:00:00,2.7,81.0,9.3,999.1,100.0,0.0
2021-11-18 14:00:00,2.1,80.0,13.9,998.6,100.0,0.3
2021-11-18 15:00:00,1.9,85.0,10.0,998.3,100.0,0.4
2021-11-18 16:00:00,2.2,84.0,7.4,998.2,100.0,0.2
2021-11-18 17:00:00,2.4,84.0,8.5,998.6,100.0,0.0
2021-11-18 18:00:00,2.6,85.0,10.0,998.8,100.0,0.1
2021-11-18 19:00:00,2.8,88.0,11.8,999.0,100.0,0.1
2021-11-18 20:00:00,3.0,91.0,13.6,999.7,100.0,0.2
2021-11-18 21:00:00,3.1,91.0,14.5,1000.2,100.0,0.2
2021-11-18 22:00:00,3.1,92.0,14.5,1000.1,100.0,0.0
2021-11-18 23:00:00,3.4,91.0,14.0,1000.7,100.0,0.0
2021-11-19 00:00:00,3.7,90.0,12.8,1000.5,100.0,0.0
2021-11-19 01:00:00,3.6,89.0,12.3,1000.4,100.0,0.0
2021-11-19 02:00:00,3.4,92.0,10.6,999.2,100.0,0.0
2021-11-19 03:00:00,2.8,99.0,12.6,998.3,100.0,0.7
2021-11-19 04:00:00,2.6,99.0,7.4,997.3,100.0,0.5
2021-11-19 05:00:00,2.6,98.0,7.1,995.9,100.0,0.7
2021-11-19 06:00:00,2.5,99.0,9.0,994.3,100.0,0.9
2021-11-19 07:00:00,2.6,98.0,6.2,992.2,100.0,0.9
2021-11-19 08:00:00,2.8,98.0,6.5,990.2,100.0,1.9
2021-11-19 09:00:00,2.7,99.0,6.8,987.8,100.0,3.8
2021-11-19 10:00:00,2.9,96.0,4.8,986.8,100.0,0.5
2021-11-19 11:00:00,7.6,91.0,28.5,986.7,100.0,0.5
2021-11-19 12:00:00,7.7,90.0,35.9,986.9,100.0,0.6
2021-11-19 13:00:00,7.4,88.0,28.5,987.6,100.0,0.4
2021-11-19 14:00:00,5.5,98.0,11.6,987.9,100.0,2.6
2021-11-19 15:00:00,6.9,97.0,25.0,988.2,100.0,2.7
2021-11-19 16:00:00,6.7,96.0,30.5,988.5,100.0,2.6
2021-11-19 17:00:00,5.9,99.0,14.1,989.3,100.0,3.9
2021-11-19 18:00:00,2.5,99.0,21.1,994.2,100.0,4.3
2021-11-19 19:00:00,3.5,98.0,21.7,997.8,100.0,1.0
2021-11-19 20:00:00,3.1,98.0,26.6,999.8,100.0,1.7
2021-11-19 21:00:00,3.4,98.0,26.6,1001.3,100.0,1.4
2021-11-19 22:00:00,4.2,91.0,29.2,1002.2,100.0,0.9
2021-11-19 23:00:00,3.9,91.0,27.4,1003.4,99.0,0.8
2021-11-20 00:00:00,3.6,89.0,26.6,1004.2,95.0,0.9
2021-11-20 01:00:00,3.5,85.0,26.8,1004.7,99.0,0.0
2021-11-20 02:00:00,3.5,87.0,22.5,1004.6,100.0,0.1
2021-11-20 03:00:00,3.5,86.0,19.6,1004.5,96.0,0.0
2021-11-20 04:00:00,3.9,84.0,17.3,1004.1,100.0,0.0
2021-11-20 05:00:00,4.0,84.0,16.3,1003.6,100.0,0.1
2021-11-20 06:00:00,2.6,95.0,13.2,1003.1,100.0,1.0
2021-11-20 07:00:00,1.7,100.0,10.5,1001.8,100.0,1.9
2021-11-20 08:00:00,1.5,100.0,6.2,1000.5,100.0,2.5
2021-11-20 09:00:00,1.8,99.0,4.4,1000.0,100.0,0.4
2021-11-20 10:00:00,1.9,99.0,4.6,999.4,89.0,0.1
2021-11-20 11:00:00,1.7,98.0,7.7,999.3,93.0,1.9
2021-11-20 12:00:00,2.9,93.0,13.7,999.4,100.0,0.0
2021-11-20 13:00:00,3.4,89.0,16.3,1000.3,89.0,0.2
2021-11-20 14:00:00,2.7,100.0,13.6,1000.7,100.0,0.4
2021-11-20 15:00:00,1.9,100.0,15.0,1001.0,100.0,1.7
2021-11-20 16:00:00,2.2,99.0,15.9,1001.1,100.0,0.4
2021-11-20 17:00:00,2.3,93.0,15.1,1001.0,90.0,0.2
2021-11-20 18:00:00,2.2,98.0,15.2,1001.1,99.0,0.4
2021-11-20 19:00:00,2.5,89.0,18.1,1001.4,80.0,0.2
2021-11-20 20:00:00,2.1,93.0,15.8,1001.5,76.0,0.4
2021-11-20 21:00:00,1.2,98.0,12.6,1001.9,82.0,0.5
2021-11-20 22:00:00,1.1,98.0,12.6,1002.1,83.0,0.1
2021-11-20 23:00:00,0.9,98.0,13.9,1002.2,77.0,0.8
2021-11-21 00:00:00,1.6,93.0,16.9,1002.2,64.0,0.2
2021-11-21 01:00:00,1.8,94.0,16.9,1002.6,59.0,0.1
2021-11-21 02:00:00,1.9,93.0,15.6,1002.8,93.0,0.1
2021-11-21 03:00:00,1.9,93.0,17.0,1003.3,100.0,0.1
2021-11-21 04:00:00,2.0,95.0,11.9,1004.3,100.0,0.8
2021-11-21 05:00:00,2.5,95.0,8.7,1005.3,96.0,0.3
2021-11-21 06:00:00,2.4,90.0,9.7,1006.3,90.0,0.0
2021-11-21 07:00:00,2.4,88.0,11.0,1007.4,95.0,0.0
2021-11-21 08:00:00,1.7,89.0,8.4,1008.4,20.0,0.0
2021-11-21 09:00:00,1.2,89.0,8.7,1008.9,10.0,0.0
2021-11-21 10:00:00,1.1,88.0,9.5,1010.1,34.0,0.0
2021-11-21 11:00:00,1.3,88.0,9.8,1011.2,34.0,0.0
2021-11-21 12:00:00,1.3,91.0,11.3,1012.0,71.0,0.0
2021-11-21 13:00:00,1.5,91.0,10.3,1012.7,75.0,0.0
2021-11-21 14:00:00,1.0,91.0,9.2,1013.6,51.0,0.0
2021-11-21 15:00:00,1.1,90.0,8.3,1013.9,88.0,0.6
2021-11-21 16:00:00,1.0,91.0,7.6,1014.1,68.0,0.2
2021-11-21 17:00:00,0.7,91.0,10.5,1014.2,28.0,0.0
2021-11-21 18:00:00,0.5,91.0,10.1,1014.5,97.0,0.3
2021-11-21 19:00:00,0.3,88.0,12.1,1014.8,83.0,0.2
2021-11-21 20:00:00,-0.1,91.0,12.6,1014.9,90.0,1.1
2021-11-21 21:00:00,-0.1,88.0,11.4,1015.0,89.0,0.9
2021-11-21 22:00:00,0.0,87.0,13.5,1014.7,100.0,0.8
2021-11-21 23:00:00,0.1,82.0,15.3,1014.4,100.0,1.2
2021-11-22 00:00:00,0.3,86.0,16.6,1014.1,100.0,0.0
2021-11-22 01:00:00,0.4,88.0,15.9,1013.7,100.0,0.1
2021-11-22 02:00:00,0.4,88.0,14.9,1013.6,100.0,0.7
2021-11-22 03:00:00,0.9,87.0,14.9,1012.4,100.0,0.2
2021-11-22 04:00:00,1.4,85.0,17.7,1011.7,100.0,0.0
2021-11-22 05:00:00,1.5,86.0,17.6,1011.1,100.0,0.1
2021-11-22 06:00:00,1.5,87.0,16.3,1010.2,100.0,0.6
2021-11-22 07:00:00,1.5,88.0,17.2,1009.0,100.0,0.8
2021-11-22 08:00:00,1.7,88.0,16.7,1007.9,100.0,0.8
2021-11-22 09:00:00,1.7,90.0,16.4,1006.3,100.0,0.9
2021-11-22 10:00:00,1.7,88.0,17.1,1004.6,100.0,0.9
2021-11-22 11:00:00,2.2,97.0,22.8,1004.4,100.0,1.6
2021-11-22 12:00:00,3.6,92.0,25.9,1004.6,100.0,0.9
2021-11-22 13:00:00,5.3,90.0,30.3,1005.0,83.0,0.1
2021-11-22 14:00:00,4.7,87.0,27.8,1005.7,65.0,0.1
2021-11-22 15:00:00,4.5,83.0,29.0,1006.5,84.0,0.2
2021-11-22 16:00:00,4.3,80.0,32.1,1007.5,78.0,0.0
2021-11-22 17:00:00,4.0,82.0,27.9,1008.3,71.0,0.1
2021-11-22 18:00:00,3.8,83.0,29.7,1009.5,97.0,0.1
2021-11-22 19:00:00,3.7,83.0,30.1,1010.3,91.0,0.1
2021-11-22 20:00:00,3.7,83.0,28.3,1011.1,100.0,0.1
2021-11-22 21:00:00,3.7,82.0,28.6,1012.6,94.0,0.0
2021-11-22 22:00:00,3.7,81.0,23.4,1013.3,100.0,0.0
2021-11-22 23:00:00,3.5,81.0,19.2,1014.3,100.0,0.0
2021-11-23 00:00:00,3.2,82.0,15.7,1014.6,100.0,0.0
2021-11-23 01:00:00,2.9,84.0,13.6,1014.8,100.0,0.0
2021-11-23 02:00:00,3.1,88.0,11.8,1014.3,100.0,0.0
2021-11-23 03:00:00,3.2,87.0,12.1,1013.7,100.0,0.1
2021-11-23 04:00:00,3.1,89.0,12.1,1013.3,100.0,0.3
2021-11-23 05:00:00,2.3,98.0,13.7,1012.7,100.0,0.8
2021-11-23 06:00:00,2.3,99.0,16.8,1011.9,100.0,1.0
2021-11-23 07:00:00,2.6,98.0,17.4,1011.2,100.0,0.9
2021-11-23 08:00:00,3.0,98.0,15.0,1010.2,100.0,0.9
2021-11-23 09:00:00,3.4,98.0,16.5,1009.3,100.0,1.2
2021-11-23 10:00:00,3.9,98.0,20.0,1008.7,100.0,1.3
2021-11-23 11:00:00,4.3,98.0,22.1,1007.5,100.0,1.3
2021-11-23 12:00:00,4.5,98.0,22.7,1006.8,100.0,1.3
2021-11-23 13:00:00,4.8,97.0,24.1,1005.9,100.0,2.0
2021-11-23 14:00:00,4.9,97.0,28.3,1005.5,100.0,2.8
2021-11-23 15:00:00,5.0,98.0,30.1,1004.7,100.0,2.7
2021-11-23 16:00:00,5.2,98.0,30.1,1004.3,100.0,2.3
2021-11-23 17:00:00,5.5,98.0,26.3,1004.2,100.0,3.3
2021-11-23 18:00:00,6.4,98.0,27.0,1003.9,100.0,3.9
2021-11-23 19:00:00,7.2,99.0,25.9,1004.1,100.0,3.2
2021-11-23 20:00:00,6.4,98.0,26.1,1004.8,100.0,3.2
2021-11-23 21:00:00,5.6,97.0,21.9,1005.5,100.0,2.3
2021-11-23 22:00:00,4.9,97.0,22.1,1006.3,100.0,2.0
2021-11-23 23:00:00,4.4,97.0,20.0,1006.9,100.0,2.5
2021-11-24 00:00:00,3.8,99.0,14.9,1007.2,100.0,2.4
2021-11-24 01:00:00,3.7,99.0,10.8,1006.8,100.0,1.2
2021-11-24 02:00:00,2.7,99.0,11.2,1006.6,100.0,1.0
2021-11-24 03:00:00,2.4,100.0,9.3,1006.4,100.0,1.5
2021-11-24 04:00:00,1.9,100.0,9.4,1006.2,100.0,1.4
2021-11-24 05:00:00,1.7,100.0,8.2,1005.9,100.0,1.7
2021-11-24 06:00:00,2.0,99.0,5.8,1005.1,100.0,0.9
2021-11-24 07:00:00,2.4,99.0,5.7,1004.3,100.0,0.6
2021-11-24 08:00:00,2.8,99.0,5.8,1003.3,100.0,0.8
2021-11-24 09:00:00,3.0,99.0,6.2,1002.2,100.0,0.9
2021-11-24 10:00:00,3.3,99.0,3.7,1001.4,100.0,0.0
2021-11-24 11:00:00,3.6,98.0,3.4,1000.8,100.0,0.7
2021-11-24 12:00:00,3.7,98.0,5.1,1000.9,100.0,1.1
2021-11-24 13:00:00,4.8,94.0,13.9,1001.4,100.0,0.7
2021-11-24 14:00:00,4.6,97.0,11.0,1001.1,100.0,0.1
2021-11-24 15:00:00,5.0,92.0,15.0,1000.7,100.0,0.1
2021-11-24 16:00:00,4.4,93.0,14.7,1000.4,100.0,0.0
2021-11-24 17:00:00,3.9,94.0,12.6,1000.1,99.0,0.0
2021-11-24 18:00:00,3.6,93.0,9.2,999.6,85.0,0.0
2021-11-24 19:00:00,2.6,91.0,9.2,999.2,12.0,0.0
2021-11-24 20:00:00,2.0,90.0,9.7,998.9,59.0,0.0
2021-11-24 21:00:00,1.4,89.0,7.2,998.7,96.0,0.0
2021-11-24 22:00:00,1.1,88.0,7.9,998.3,100.0,0.1
2021-11-24 23:00:00,1.1,90.0,9.8,998.0,100.0,0.0
2021-11-25 00:00:00,0.9,89.0,9.7,997.7,100.0,0.0
2021-11-25 01:00:00,1.2,90.0,14.1,997.4,100.0,0.0
2021-11-25 02:00:00,1.0,94.0,15.1,997.2,100.0,0.0
2021-11-25 03:00:00,1.5,100.0,20.2,997.1,100.0,1.6
2021-11-25 04:00:00,2.4,92.0,17.8,997.7,100.0,0.6
2021-11-25 05:00:00,1.9,89.0,14.3,998.3,95.0,0.1
2021-11-25 06:00:00,1.6,87.0,14.0,998.8,36.0,0.0
2021-11-25 07:00:00,1.3,86.0,13.7,999.3,42.0,0.0
2021-11-25 08:00:00,1.0,83.0,13.7,999.6,99.0,0.0
2021-11-25 09:00:00,0.8,82.0,15.1,1000.0,99.0,0.0
2021-11-25 10:00:00,0.4,85.0,12.7,1000.4,100.0,0.1
2021-11-25 11:00:00,0.1,89.0,14.1,1000.2,96.0,1.0
2021-11-25 12:00:00,0.7,84.0,15.4,1000.3,94.0,0.2
2021-11-25 13:00:00,0.7,83.0,16.4,1000.2,99.0,0.3
2021-11-25 14:00:00,0.8,77.0,16.0,999.7,100.0,0.3
2021-11-25 15:00:00,0.9,71.0,15.9,999.1,100.0,0.2
2021-11-25 16:00:00,0.8,71.0,14.0,998.5,100.0,0.0
2021-11-25 17:00:00,0.3,70.0,11.0,998.1,100.0,0.0
2021-11-25 18:00:00,-0.2,72.0,11.9,997.9,57.0,0.0
2021-11-25 19:00:00,-1.0,84.0,12.2,997.6,95.0,0.1
2021-11-25 20:00:00,-1.3,79.0,11.9,997.1,75.0,0.2
2021-11-25 21:00:00,-1.7,85.0,10.0,996.9,100.0,0.7
2021-11-25 22:00:00,-1.9,81.0,12.2,996.2,100.0,0.1
2021-11-25 23:00:00,-2.3,80.0,9.9,995.8,100.0,0.0
2021-11-26 00:00:00,-2.3,80.0,11.0,995.0,100.0,0.1
2021-11-26 01:00:00,-2.8,79.0,9.2,994.3,100.0,0.0
2021-11-26 02:00:00,-2.7,78.0,12.1,993.5,100.0,0.0
2021-11-26 03:00:00,-2.2,75.0,10.8,992.8,100.0,0.1
2021-11-26 04:00:00,-2.4,75.0,9.5,992.5,100.0,0.0
2021-11-26 05:00:00,-2.4,74.0,8.2,992.3,100.0,0.0
2021-11-26 06:00:00,-2.7,73.0,8.4,992.1,100.0,0.0
2021-11-26 07:00:00,-3.1,72.0,9.6,991.8,100.0,0.0
2021-11-26 08:00:00,-3.3,71.0,6.8,991.9,100.0,0.0
2021-11-26 09:00:00,-3.5,68.0,8.6,991.8,100.0,0.0
2021-11-26 10:00:00,-3.6,67.0,6.2,992.1,100.0,0.0
2021-11-26 11:00:00,-3.6,67.0,5.5,992.5,92.0,0.0
2021-11-26 12:00:00,-3.3,67.0,4.7,992.8,99.0,0.0
2021-11-26 13:00:00,-3.0,64.0,4.0,993.2,99.0,0.0
2021-11-26 14:00:00,-4.2,71.0,6.4,993.9,99.0,0.1
2021-11-26 15:00:00,-4.7,73.0,5.5,993.8,99.0,0.2
2021-11-26 16:00:00,-4.1,73.0,7.0,994.0,94.0,0.0
2021-11-26 17:00:00,-5.4,75.0,4.7,994.5,95.0,0.0
2021-11-26 18:00:00,-5.6,73.0,4.7,995.2,65.0,0.0
2021-11-26 19:00:00,-5.3,71.0,5.6,995.6,57.0,0.0
2021-11-26 20:00:00,-7.0,72.0,5.0,996.3,44.0,0.0
2021-11-26 21:00:00,-6.1,69.0,6.6,997.1,32.0,0.0
2021-11-26 22:00:00,-6.3,71.0,5.7,997.7,57.0,0.0
2021-11-26 23:00:00,-6.0,70.0,6.4,998.4,29.0,0.0
2021-11-27 00:00:00,-6.3,71.0,5.8,998.8,35.0,0.0
2021-11-27 01:00:00,-6.6,71.0,5.8,999.3,42.0,0.0
2021-11-27 02:00:00,-5.2,72.0,4.7,999.8,30.0,0.0
2021-11-27 03:00:00,-6.8,72.0,3.6,999.9,35.0,0.0
2021-11-27 04:00:00,-9.2,74.0,6.4,1000.1,20.0,0.0
2021-11-27 05:00:00,-9.0,74.0,5.8,1000.5,11.0,0.0
2021-11-27 06:00:00,-7.7,72.0,5.9,1000.9,7.0,0.0
2021-11-27 07:00:00,-12.3,80.0,8.6,1001.2,1.0,0.0
2021-11-27 08:00:00,-10.6,75.0,7.2,1001.8,3.0,0.0
2021-11-27 09:00:00,-6.1,65.0,4.8,1002.7,4.0,0.0
2021-11-27 10:00:00,-6.3,66.0,5.4,1003.2,2.0,0.0
2021-11-27 11:00:00,-6.4,66.0,5.2,1003.5,0.0,0.0
2021-11-27 12:00:00,-6.1,66.0,4.8,1003.7,0.0,0.0
2021-11-27 13:00:00,-5.5,61.0,1.5,1003.9,0.0,0.0
2021-11-27 14:00:00,-6.9,76.0,2.9,1004.1,0.0,0.0
2021-11-27 15:00:00,-11.1,80.0,7.0,1003.9,1.0,0.0
2021-11-27 16:00:00,-6.4,69.0,5.9,1003.9,0.0,0.0
2021-11-27 17:00:00,-6.2,66.0,5.8,1004.0,1.0,0.0
2021-11-27 18:00:00,-9.0,72.0,6.4,1004.0,1.0,0.0
2021-11-27 19:00:00,-12.6,78.0,7.7,1004.0,0.0,0.0
2021-11-27 20:00:00,-11.6,75.0,7.4,1004.0,0.0,0.0
2021-11-27 21:00:00,-8.6,68.0,6.5,1004.0,0.0,0.0
2021-11-27 22:00:00,-10.4,72.0,6.7,1004.0,0.0,0.0
2021-11-27 23:00:00,-10.9,72.0,6.7,1004.0,0.0,0.0
2021-11-28 00:00:00,-12.2,75.0,7.2,1003.7,2.0,0.0
2021-11-28 01:00:00,-12.6,76.0,7.4,1003.6,1.0,0.0
2021-11-28 02:00:00,-8.4,73.0,5.0,1004.3,4.0,0.0
2021-11-28 03:00:00,-8.7,68.0,5.1,1004.2,1.0,0.0
2021-11-28 04:00:00,-6.9,67.0,3.9,1004.3,7.0,0.0
2021-11-28 05:00:00,-10.3,76.0,6.3,1004.1,14.0,0.0
2021-11-28 06:00:00,-11.6,78.0,7.3,1004.0,17.0,0.0
2021-11-28 07:00:00,-11.2,78.0,6.8,1003.9,18.0,0.0
2021-11-28 08:00:00,-10.4,77.0,6.2,1004.0,5.0,0.0
2021-11-28 09:00:00,-8.1,73.0,5.5,1004.3,5.0,0.0
2021-11-28 10:00:00,-7.2,71.0,5.2,1004.7,10.0,0.0
2021-11-28 11:00:00,-7.1,70.0,5.1,1005.1,9.0,0.0
2021-11-28 12:00:00,-7.0,67.0,4.3,1005.2,3.0,0.0
2021-11-28 13:00:00,-6.3,64.0,3.8,1005.3,3.0,0.0
2021-11-28 14:00:00,-8.0,73.0,2.5,1005.5,2.0,0.0
2021-11-28 15:00:00,-7.0,64.0,3.3,1005.6,0.0,0.0
2021-11-28 16:00:00,-7.3,65.0,4.3,1005.6,0.0,0.0
2021-11-28 17:00:00,-11.1,71.0,6.2,1005.7,1.0,0.0
2021-11-28 18:00:00,-10.6,68.0,6.5,1005.7,2.0,0.0
2021-11-28 19:00:00,-9.0,64.0,5.9,1005.8,2.0,0.0
2021-11-28 20:00:00,-10.0,66.0,5.8,1005.9,12.0,0.0
2021-11-28 21:00:00,-12.4,71.0,6.6,1006.0,1.0,0.0
2021-11-28 22:00:00,-14.3,75.0,7.3,1006.0,1.0,0.0
2021-11-28 23:00:00,-13.5,73.0,7.4,1006.2,1.0,0.0
2021-11-29 00:00:00,-12.6,70.0,6.9,1006.2,3.0,0.0
2021-11-29 01:00:00,-12.1,67.0,6.8,1006.1,64.0,0.0
2021-11-29 02:00:00,-12.0,71.0,7.9,1007.0,99.0,0.0
2021-11-29 03:00:00,-13.5,69.0,7.4,1006.9,95.0,0.0
2021-11-29 04:00:00,-12.7,68.0,6.6,1006.6,99.0,0.1
2021-11-29 05:00:00,-8.2,52.0,3.7,1006.4,100.0,0.0
2021-11-29 06:00:00,-8.7,60.0,3.7,1005.8,100.0,0.0
2021-11-29 07:00:00,-9.2,62.0,4.9,1005.3,96.0,0.0
2021-11-29 08:00:00,-9.7,56.0,5.3,1005.0,36.0,0.0
2021-11-29 09:00:00,-11.4,59.0,6.2,1004.6,90.0,0.0
2021-11-29 10:00:00,-11.9,59.0,6.9,1004.5,100.0,0.0
2021-11-29 11:00:00,-10.5,59.0,6.2,1003.8,100.0,0.0
2021-11-29 12:00:00,-9.4,54.0,6.1,1003.4,100.0,0.0
2021-11-29 13:00:00,-5.5,40.0,2.9,1002.9,100.0,0.0
2021-11-29 14:00:00,-6.4,63.0,3.8,1002.4,100.0,0.0
2021-11-29 15:00:00,-6.7,48.0,5.1,1001.4,100.0,0.0
2021-11-29 16:00:00,-7.7,54.0,5.3,1000.4,100.0,0.0
2021-11-29 17:00:00,-9.3,61.0,6.7,999.4,100.0,0.0
2021-11-29 18:00:00,-9.4,61.0,6.6,998.3,99.0,0.0
2021-11-29 19:00:00,-10.4,60.0,6.3,997.0,100.0,0.0
2021-11-29 20:00:00,-9.6,62.0,5.2,995.9,99.0,0.0
2021-11-29 21:00:00,-10.4,61.0,5.0,995.1,100.0,0.0
2021-11-29 22:00:00,-7.5,59.0,8.0,994.4,100.0,0.0
2021-11-29 23:00:00,-6.6,61.0,11.3,993.3,100.0,0.0
2021-11-30 00:00:00,-6.2,61.0,11.6,992.3,100.0,0.0
2021-11-30 01:00:00,-6.0,62.0,12.6,991.2,100.0,0.0
2021-11-30 02:00:00,-5.5,64.0,14.9,990.0,100.0,0.0
2021-11-30 03:00:00,-5.5,63.0,12.6,989.8,100.0,0.0
2021-11-30 04:00:00,-5.5,63.0,12.6,990.0,100.0,0.0
2021-11-30 05:00:00,-5.7,63.0,15.1,989.5,100.0,0.0
2021-11-30 06:00:00,-5.9,64.0,13.0,989.2,100.0,0.0
2021-11-30 07:00:00,-5.5,69.0,5.8,989.5,98.0,0.0
2021-11-30 08:00:00,-8.0,73.0,5.6,989.9,100.0,0.0
2021-11-30 09:00:00,-4.1,59.0,4.9,990.5,100.0,0.1
2021-11-30 10:00:00,-5.6,78.0,3.9,991.3,100.0,0.3
2021-11-30 11:00:00,-4.6,77.0,5.9,992.1,100.0,0.1
2021-11-30 12:00:00,-4.6,75.0,5.8,992.6,76.0,0.0
2021-11-30 13:00:00,-4.6,76.0,6.3,992.9,28.0,0.0
2021-11-30 14:00:00,-4.3,83.0,8.0,993.8,28.0,0.0
2021-11-30 15:00:00,-3.6,83.0,8.3,993.9,100.0,0.0
2021-11-30 16:00:00,-2.8,83.0,8.0,994.1,100.0,0.0
2021-11-30 17:00:00,-2.1,78.0,7.4,994.0,93.0,0.0
2021-11-30 18:00:00,-2.4,75.0,9.3,993.6,100.0,0.0
2021-11-30 19:00:00,-2.7,75.0,9.6,993.2,91.0,0.0
2021-11-30 20:00:00,-2.7,73.0,10.7,993.1,63.0,0.0
2021-11-30 21:00:00,-3.3,75.0,11.2,993.1,83.0,0.1
2021-11-30 22:00:00,-2.9,70.0,12.4,992.9,83.0,0.1
2021-11-30 23:00:00,-2.8,71.0,13.3,992.9,100.0,1.4
2021-12-01 00:00:00,-2.4,75.0,14.3,992.8,85.0,0.4
2021-12-01 01:00:00,-2.2,72.0,16.1,992.6,100.0,1.6
2021-12-01 02:00:00,-2.4,72.0,12.3,992.8,93.0,0.0
2021-12-01 03:00:00,-2.2,68.0,13.5,992.6,99.0,0.4
2021-12-01 04:00:00,-2.3,75.0,14.0,992.4,76.0,0.6
2021-12-01 05:00:00,-2.2,73.0,15.0,992.2,96.0,0.0
2021-12-01 06:00:00,-2.3,73.0,15.8,991.8,91.0,0.0
2021-12-01 07:00:00,-2.4,75.0,14.6,991.6,94.0,0.0
2021-12-01 08:00:00,-2.4,75.0,14.4,991.3,55.0,0.0
2021-12-01 09:00:00,-2.8,73.0,14.6,990.9,88.0,0.0
2021-12-01 10:00:00,-3.0,71.0,16.4,990.8,76.0,0.0
2021-12-01 11:00:00,-3.1,71.0,15.5,990.8,98.0,0.0
2021-12-01 12:00:00,-3.2,71.0,15.6,990.6,100.0,0.0
2021-12-01 13:00:00,-2.7,70.0,16.2,990.4,98.0,0.0
2021-12-01 14:00:00,-3.3,77.0,16.0,990.6,99.0,0.0
2021-12-01 15:00:00,-2.5,78.0,17.9,990.2,99.0,1.2
2021-12-01 16:00:00,-1.9,78.0,18.2,990.1,99.0,0.2
2021-12-01 17:00:00,-1.5,78.0,14.7,990.0,99.0,0.0
2021-12-01 18:00:00,-1.2,81.0,11.8,990.3,100.0,0.0
2021-12-01 19:00:00,-0.9,82.0,13.1,990.2,91.0,0.6
2021-12-01 20:00:00,-0.8,82.0,14.2,990.9,78.0,0.1
2021-12-01 21:00:00,-0.9,87.0,11.3,991.3,20.0,0.0
2021-12-01 22:00:00,-1.4,84.0,7.7,991.8,20.0,0.0
2021-12-01 23:00:00,-3.3,84.0,5.2,992.3,20.0,0.0
2021-12-02 00:00:00,-3.9,86.0,6.0,992.1,36.0,0.0
2021-12-02 01:00:00,-3.1,84.0,8.7,992.0,73.0,0.0
2021-12-02 02:00:00,-1.9,80.0,13.3,991.6,83.0,0.3
2021-12-02 03:00:00,-1.8,85.0,12.6,991.2,100.0,0.7
2021-12-02 04:00:00,-1.9,85.0,10.7,990.9,87.0,0.4
2021-12-02 05:00:00,-2.5,81.0,9.9,990.6,100.0,0.8
2021-12-02 06:00:00,-2.5,84.0,10.2,990.4,99.0,0.4
2021-12-02 07:00:00,-1.8,86.0,9.6,990.2,99.0,0.1
2021-12-02 08:00:00,-2.3,83.0,4.3,990.6,70.0,0.0
2021-12-02 09:00:00,-2.6,83.0,9.5,991.6,99.0,0.1
2021-12-02 10:00:00,-2.9,88.0,18.4,992.7,100.0,0.0
2021-12-02 11:00:00,-3.8,88.0,14.3,993.7,100.0,0.0
2021-12-02 12:00:00,-4.2,87.0,12.4,994.3,99.0,0.0
2021-12-02 13:00:00,-4.8,87.0,12.8,994.8,100.0,0.0
2021-12-02 14:00:00,-3.9,85.0,15.6,995.1,100.0,0.0
2021-12-02 15:00:00,-4.8,82.0,19.9,995.9,65.0,0.1
2021-12-02 16:00:00,-5.5,81.0,16.6,996.6,58.0,0.0
2021-12-02 17:00:00,-6.2,82.0,16.5,997.4,23.0,0.0
2021-12-02 18:00:00,-6.8,83.0,14.7,998.2,3.0,0.0
2021-12-02 19:00:00,-7.6,84.0,13.4,998.8,22.0,0.0
2021-12-02 20:00:00,-8.1,83.0,14.7,999.4,27.0,0.0
2021-12-02 21:00:00,-9.3,80.0,12.7,999.6,61.0,0.0
2021-12-02 22:00:00,-10.9,74.0,8.4,999.6,85.0,0.0
2021-12-02 23:00:00,-11.6,77.0,6.8,1000.0,92.0,0.0
2021-12-03 00:00:00,-11.8,76.0,6.9,1000.0,93.0,0.0
2021-12-03 01:00:00,-11.7,79.0,6.4,1000.1,80.0,0.0
2021-12-03 02:00:00,-11.6,79.0,6.3,999.9,49.0,0.0
2021-12-03 03:00:00,-11.5,78.0,8.1,999.7,63.0,0.0
2021-12-03 04:00:00,-11.3,78.0,8.0,999.7,51.0,0.0
2021-12-03 05:00:00,-11.2,76.0,9.0,999.4,32.0,0.0
2021-12-03 06:00:00,-11.1,74.0,10.8,999.1,1.0,0.0
2021-12-03 07:00:00,-11.3,73.0,11.9,998.9,0.0,0.0
2021-12-03 08:00:00,-11.3,71.0,11.9,998.8,0.0,0.0
2021-12-03 09:00:00,-11.2,71.0,12.6,998.7,0.0,0.0
2021-12-03 10:00:00,-11.4,68.0,12.2,998.7,0.0,0.0
2021-12-03 11:00:00,-11.2,67.0,12.6,998.7,0.0,0.0
2021-12-03 12:00:00,-10.4,67.0,14.4,998.4,4.0,0.0
2021-12-03 13:00:00,-9.4,66.0,15.9,997.8,1.0,0.0
2021-12-03 14:00:00,-8.6,67.0,17.6,997.4,11.0,0.0
2021-12-03 15:00:00,-8.2,66.0,17.1,996.8,8.0,0.0
2021-12-03 16:00:00,-8.0,65.0,17.4,996.6,2.0,0.0
2021-12-03 17:00:00,-8.0,65.0,17.9,996.4,2.0,0.0
2021-12-03 18:00:00,-7.7,65.0,19.1,996.3,5.0,0.0
2021-12-03 19:00:00,-7.5,64.0,19.6,996.1,26.0,0.0
2021-12-03 20:00:00,-7.3,64.0,20.1,996.0,70.0,0.0
2021-12-03 21:00:00,-6.8,63.0,20.2,996.1,59.0,0.0
2021-12-03 22:00:00,-6.5,63.0,20.1,996.0,36.0,0.0
2021-12-03 23:00:00,-6.2,62.0,20.1,996.0,4.0,0.0
2021-12-04 00:00:00,-6.0,62.0,19.3,995.9,25.0,0.0
2021-12-04 01:00:00,-6.0,62.0,17.8,996.0,18.0,0.0
2021-12-04 02:00:00,-4.9,61.0,18.6,995.2,43.0,0.0
2021-12-04 03:00:00,-4.8,60.0,16.9,995.3,97.0,0.0
2021-12-04 04:00:00,-5.0,61.0,17.4,995.6,74.0,0.0
2021-12-04 05:00:00,-4.9,61.0,17.8,995.9,100.0,0.0
2021-12-04 06:00:00,-4.6,61.0,18.5,996.3,100.0,0.0
2021-12-04 07:00:00,-4.3,61.0,18.8,996.9,97.0,0.0
2021-12-04 08:00:00,-4.4,61.0,19.4,997.7,100.0,0.0
2021-12-04 09:00:00,-4.2,61.0,20.6,998.1,100.0,0.0
2021-12-04 10:00:00,-4.2,61.0,19.9,999.0,100.0,0.0
2021-12-04 11:00:00,-4.4,62.0,20.3,999.9,100.0,0.0
2021-12-04 12:00:00,-4.4,62.0,20.5,1000.6,100.0,0.0
2021-12-04 13:00:00,-4.3,61.0,19.6,1001.0,100.0,0.0
2021-12-04 14:00:00,-3.7,64.0,19.0,1001.0,99.0,0.0
2021-12-04 15:00:00,-3.8,63.0,20.5,1001.4,100.0,0.0
2021-12-04 16:00:00,-3.8,62.0,20.2,1001.9,100.0,0.0
2021-12-04 17:00:00,-3.9,63.0,19.7,1002.9,100.0,0.0
2021-12-04 18:00:00,-4.1,63.0,18.1,1003.7,97.0,0.0
2021-12-04 19:00:00,-4.2,63.0,17.1,1004.7,20.0,0.0
2021-12-04 20:00:00,-4.3,64.0,16.7,1005.5,26.0,0.0
2021-12-04 21:00:00,-4.3,64.0,16.1,1006.5,40.0,0.0
2021-12-04 22:00:00,-4.5,64.0,15.6,1007.4,68.0,0.0
2021-12-04 23:00:00,-4.7,64.0,15.8,1008.2,69.0,0.0
2021-12-05 00:00:00,-4.8,64.0,15.1,1009.1,99.0,0.0
2021-12-05 01:00:00,-4.8,64.0,15.1,1009.6,94.0,0.0
2021-12-05 02:00:00,-3.9,67.0,15.0,1010.8,25.0,0.0
2021-12-05 03:00:00,-4.1,67.0,14.9,1011.0,53.0,0.0
2021-12-05 04:00:00,-4.0,66.0,14.0,1011.5,47.0,0.0
2021-12-05 05:00:00,-4.3,66.0,13.2,1012.1,6.0,0.0
2021-12-05 06:00:00,-4.6,66.0,13.7,1012.4,18.0,0.0
2021-12-05 07:00:00,-4.9,67.0,13.5,1012.9,14.0,0.0
2021-12-05 08:00:00,-5.2,67.0,13.4,1013.4,27.0,0.0
2021-12-05 09:00:00,-5.5,66.0,14.5,1014.0,38.0,0.0
2021-12-05 10:00:00,-5.9,66.0,12.7,1014.7,87.0,0.0
2021-12-05 11:00:00,-6.1,67.0,12.1,1015.6,37.0,0.0
2021-12-05 12:00:00,-6.2,67.0,11.6,1016.1,78.0,0.0
2021-12-05 13:00:00,-6.1,66.0,9.6,1016.4,87.0,0.0
2021-12-05 14:00:00,-6.5,70.0,12.4,1017.2,96.0,0.0
2021-12-05 15:00:00,-6.9,72.0,11.2,1017.5,21.0,0.0
2021-12-05 16:00:00,-7.5,70.0,11.9,1017.6,2.0,0.0
2021-12-05 17:00:00,-8.0,69.0,10.5,1018.1,4.0,0.0
2021-12-05 18:00:00,-8.4,69.0,9.7,1018.2,7.0,0.0
2021-12-05 19:00:00,-8.6,68.0,8.7,1018.3,14.0,0.0
2021-12-05 20:00:00,-9.0,67.0,7.6,1018.4,31.0,0.0
2021-12-05 21:00:00,-9.2,66.0,7.2,1018.4,18.0,0.0
2021-12-05 22:00:00,-9.5,66.0,7.9,1018.3,4.0,0.0
2021-12-05 23:00:00,-9.7,66.0,7.9,1018.4,0.0,0.0
2021-12-06 00:00:00,-9.9,67.0,7.9,1018.4,0.0,0.0
2021-12-06 01:00:00,-10.1,66.0,7.6,1018.2,0.0,0.0
2021-12-06 02:00:00,-10.9,67.0,6.6,1018.5,0.0,0.0
2021-12-06 03:00:00,-10.8,67.0,6.5,1018.0,12.0,0.0
2021-12-06 04:00:00,-10.6,65.0,7.6,1017.5,0.0,0.0
2021-12-06 05:00:00,-10.7,65.0,7.6,1017.1,0.0,0.0
2021-12-06 06:00:00,-10.7,65.0,8.6,1016.5,0.0,0.0
2021-12-06 07:00:00,-10.8,65.0,8.6,1015.9,0.0,0.0
2021-12-06 08:00:00,-10.9,66.0,8.3,1015.4,0.0,0.0
2021-12-06 09:00:00,-11.0,66.0,8.0,1015.3,0.0,0.0
2021-12-06 10:00:00,-11.0,65.0,9.0,1014.7,0.0,0.0
2021-12-06 11:00:00,-11.0,66.0,9.4,1014.3,0.0,0.0
2021-12-06 12:00:00,-10.9,65.0,6.9,1013.9,0.0,0.0
2021-12-06 13:00:00,-10.4,67.0,9.0,1013.1,0.0,0.0
2021-12-06 14:00:00,-10.7,68.0,9.8,1012.9,0.0,0.0
2021-12-06 15:00:00,-10.7,70.0,10.8,1012.2,0.0,0.0
2021-12-06 16:00:00,-10.8,68.0,12.3,1011.5,0.0,0.0
2021-12-06 17:00:00,-10.9,67.0,12.3,1011.0,12.0,0.0
2021-12-06 18:00:00,-10.6,66.0,13.0,1010.3,0.0,0.0
2021-12-06 19:00:00,-10.4,66.0,12.6,1009.6,0.0,0.0
2021-12-06 20:00:00,-10.3,65.0,11.9,1009.0,0.0,0.0
2021-12-06 21:00:00,-10.3,66.0,11.9,1008.9,0.0,0.0
2021-12-06 22:00:00,-10.4,66.0,11.9,1008.4,1.0,0.0
2021-12-06 23:00:00,-10.4,66.0,11.9,1008.1,0.0,0.0
2021-12-07 00:00:00,-10.4,66.0,12.3,1008.0,0.0,0.0
2021-12-07 01:00:00,-10.6,66.0,11.9,1007.9,0.0,0.0
2021-12-07 02:00:00,-9.9,65.0,11.4,1007.7,0.0,0.0
2021-12-07 03:00:00,-9.8,67.0,10.4,1007.4,0.0,0.0
2021-12-07 04:00:00,-9.9,67.0,10.1,1007.2,0.0,0.0
2021-12-07 05:00:00,-10.0,66.0,9.7,1007.0,16.0,0.0
2021-12-07 06:00:00,-9.9,66.0,10.4,1006.7,31.0,0.0
2021-12-07 07:00:00,-9.9,65.0,9.0,1006.5,1.0,0.0
2021-12-07 08:00:00,-9.8,65.0,10.4,1006.3,5.0,0.0
2021-12-07 09:00:00,-9.6,64.0,9.7,1006.1,0.0,0.0
2021-12-07 10:00:00,-9.4,64.0,10.4,1006.2,20.0,0.0
2021-12-07 11:00:00,-9.1,64.0,10.1,1006.1,13.0,0.0
2021-12-07 12:00:00,-9.0,65.0,8.4,1006.2,0.0,0.0
2021-12-07 13:00:00,-8.6,66.0,8.7,1006.0,18.0,0.0
2021-12-07 14:00:00,-9.1,68.0,9.0,1006.7,55.0,0.0
2021-12-07 15:00:00,-8.9,73.0,9.7,1006.5,45.0,0.0
2021-12-07 16:00:00,-9.1,71.0,9.0,1006.5,68.0,0.0
2021-12-07 17:00:00,-9.2,70.0,9.4,1006.5,97.0,0.0
2021-12-07 18:00:00,-9.3,70.0,9.4,1006.3,96.0,0.0
2021-12-07 19:00:00,-9.3,69.0,7.2,1006.1,100.0,0.0
2021-12-07 20:00:00,-9.1,66.0,8.3,1006.2,100.0,0.0
2021-12-07 21:00:00,-8.7,69.0,9.4,1006.4,100.0,0.0
2021-12-07 22:00:00,-8.1,71.0,10.5,1006.2,100.0,0.0
2021-12-07 23:00:00,-7.5,71.0,9.8,1006.1,100.0,0.0
2021-12-08 00:00:00,-7.1,72.0,9.8,1006.2,100.0,0.0
2021-12-08 01:00:00,-7.0,72.0,10.1,1006.3,100.0,0.0
2021-12-08 02:00:00,-6.8,71.0,9.8,1006.6,100.0,0.0
2021-12-08 03:00:00,-6.1,75.0,10.1,1006.6,100.0,0.0
2021-12-08 04:00:00,-5.6,73.0,10.4,1006.3,100.0,0.0
2021-12-08 05:00:00,-6.3,72.0,10.1,1006.2,1.0,0.0
2021-12-08 06:00:00,-6.4,70.0,10.1,1006.0,0.0,0.0
2021-12-08 07:00:00,-6.3,68.0,10.1,1006.1,0.0,0.0
2021-12-08 08:00:00,-6.0,65.0,10.2,1006.3,0.0,0.0
2021-12-08 09:00:00,-5.9,64.0,10.8,1006.4,20.0,0.0
2021-12-08 10:00:00,-5.5,63.0,11.3,1006.6,22.0,0.0
2021-12-08 11:00:00,-5.1,63.0,12.7,1007.0,45.0,0.0
2021-12-08 12:00:00,-4.7,62.0,14.5,1007.2,48.0,0.0
2021-12-08 13:00:00,-4.6,62.0,14.3,1007.2,100.0,0.0
2021-12-08 14:00:00,-3.4,64.0,13.4,1007.4,99.0,0.0
2021-12-08 15:00:00,-3.2,64.0,12.4,1007.2,100.0,0.0
2021-12-08 16:00:00,-3.3,64.0,14.7,1007.0,100.0,0.0
2021-12-08 17:00:00,-3.6,66.0,14.8,1007.3,100.0,0.0
2021-12-08 18:00:00,-3.6,66.0,15.1,1007.3,100.0,0.0
2021-12-08 19:00:00,-3.4,65.0,14.7,1007.2,100.0,0.0
2021-12-08 20:00:00,-3.4,66.0,14.6,1007.0,100.0,0.0
2021-12-08 21:00:00,-3.5,66.0,14.9,1007.1,100.0,0.0
2021-12-08 22:00:00,-3.5,67.0,14.9,1007.3,100.0,0.0
2021-12-08 23:00:00,-3.0,66.0,13.9,1007.1,100.0,0.0
2021-12-09 00:00:00,-2.8,65.0,12.4,1007.2,100.0,0.0
2021-12-09 01:00:00,-2.2,64.0,11.6,1007.1,100.0,0.0
2021-12-09 02:00:00,-2.2,66.0,12.3,1007.0,100.0,0.0
2021-12-09 03:00:00,-2.2,66.0,11.8,1006.9,100.0,0.0
2021-12-09 04:00:00,-2.3,66.0,10.8,1006.8,100.0,0.0
2021-12-09 05:00:00,-2.3,66.0,12.5,1006.4,100.0,0.0
2021-12-09 06:00:00,-2.1,65.0,13.8,1006.0,100.0,0.0
2021-12-09 07:00:00,-1.7,64.0,11.8,1006.0,100.0,0.0
2021-12-09 08:00:00,-1.5,64.0,11.3,1006.1,100.0,0.0
2021-12-09 09:00:00,-1.7,64.0,11.4,1005.9,100.0,0.0
2021-12-09 10:00:00,-1.6,64.0,11.6,1005.9,100.0,0.0
2021-12-09 11:00:00,-2.0,65.0,10.2,1006.0,98.0,0.0
2021-12-09 12:00:00,-2.0,66.0,9.4,1005.8,70.0,0.0
2021-12-09 13:00:00,-1.8,66.0,9.2,1005.5,52.0,0.0
2021-12-09 14:00:00,-0.6,64.0,14.3,1005.3,93.0,0.0
2021-12-09 15:00:00,-1.0,66.0,11.2,1004.9,59.0,0.0
2021-12-09 16:00:00,-1.3,66.0,12.2,1004.8,62.0,0.0
2021-12-09 17:00:00,-1.4,66.0,11.5,1004.4,100.0,0.0
2021-12-09 18:00:00,-1.2,68.0,11.4,1003.8,95.0,0.0
2021-12-09 19:00:00,-0.9,68.0,11.2,1003.4,100.0,0.0
2021-12-09 20:00:00,-0.6,67.0,11.8,1003.0,100.0,0.0
2021-12-09 21:00:00,-0.5,67.0,11.9,1002.5,100.0,0.0
2021-12-09 22:00:00,-0.6,70.0,13.9,1002.0,100.0,0.0
2021-12-09 23:00:00,-0.2,69.0,13.4,1001.7,100.0,0.0
2021-12-10 00:00:00,-0.1,69.0,10.7,1001.1,100.0,0.0
2021-12-10 01:00:00,-0.3,67.0,13.2,1000.7,100.0,0.0
2021-12-10 02:00:00,0.0,66.0,15.4,1000.7,100.0,0.0
2021-12-10 03:00:00,-0.6,66.0,13.5,1000.5,99.0,0.0
2021-12-10 04:00:00,-1.2,65.0,12.3,1000.1,100.0,0.0
2021-12-10 05:00:00,-1.3,65.0,9.2,1000.2,98.0,0.0
2021-12-10 06:00:00,-2.0,66.0,9.2,1000.4,45.0,0.0
2021-12-10 07:00:00,-2.4,68.0,8.8,1000.4,63.0,0.0
2021-12-10 08:00:00,-2.6,69.0,8.7,1000.5,53.0,0.0
2021-12-10 09:00:00,-2.6,68.0,9.0,1000.5,32.0,0.0
2021-12-10 10:00:00,-2.6,69.0,8.9,1000.7,100.0,0.0
2021-12-10 11:00:00,-2.5,68.0,8.0,1001.4,27.0,0.0
2021-12-10 12:00:00,-2.4,68.0,8.8,1001.9,17.0,0.0
2021-12-10 13:00:00,-2.1,69.0,8.7,1002.0,27.0,0.0
2021-12-10 14:00:00,-2.4,71.0,9.7,1002.6,5.0,0.0
2021-12-10 15:00:00,-2.7,71.0,7.6,1002.9,0.0,0.0
2021-12-10 16:00:00,-3.2,70.0,8.6,1003.3,0.0,0.0
2021-12-10 17:00:00,-3.7,69.0,6.9,1004.0,88.0,0.0
2021-12-10 18:00:00,-5.5,70.0,5.7,1004.6,0.0,0.0
2021-12-10 19:00:00,-7.5,69.0,6.5,1004.8,97.0,0.0
2021-12-10 20:00:00,-8.1,68.0,7.1,1005.3,100.0,0.0
2021-12-10 21:00:00,-8.9,68.0,7.2,1005.8,100.0,0.0
2021-12-10 22:00:00,-8.8,67.0,7.2,1006.2,100.0,0.0
2021-12-10 23:00:00,-6.7,63.0,5.8,1006.5,98.0,0.0
2021-12-11 00:00:00,-7.1,65.0,6.2,1006.8,99.0,0.0
2021-12-11 01:00:00,-6.5,64.0,5.8,1007.0,100.0,0.0
2021-12-11 02:00:00,-2.8,73.0,8.0,1007.6,100.0,0.0
2021-12-11 03:00:00,-1.7,77.0,9.4,1007.7,100.0,0.0
2021-12-11 04:00:00,-0.7,81.0,10.5,1007.7,99.0,0.0
2021-12-11 05:00:00,0.2,81.0,11.6,1007.7,89.0,0.0
2021-12-11 06:00:00,0.2,80.0,11.9,1007.6,100.0,0.0
2021-12-11 07:00:00,0.5,80.0,11.6,1007.7,27.0,0.0
2021-12-11 08:00:00,-0.2,81.0,10.5,1007.8,53.0,0.0
2021-12-11 09:00:00,-1.0,81.0,10.4,1008.1,67.0,0.0
2021-12-11 10:00:00,-1.6,83.0,12.0,1008.3,91.0,0.0
2021-12-11 11:00:00,-1.9,83.0,10.9,1008.5,94.0,0.0
2021-12-11 12:00:00,-1.8,83.0,10.1,1008.4,100.0,0.0
2021-12-11 13:00:00,-1.3,83.0,9.5,1008.4,94.0,0.0
2021-12-11 14:00:00,1.6,82.0,11.9,1008.5,100.0,0.0
2021-12-11 15:00:00,1.7,81.0,9.7,1008.3,100.0,0.1
2021-12-11 16:00:00,1.7,80.0,9.7,1008.2,100.0,0.0
2021-12-11 17:00:00,1.6,81.0,8.6,1008.2,100.0,0.0
2021-12-11 18:00:00,1.7,82.0,6.5,1008.1,100.0,0.0
2021-12-11 19:00:00,1.4,83.0,6.2,1007.9,100.0,0.0
2021-12-11 20:00:00,1.4,84.0,3.6,1007.7,100.0,0.0
2021-12-11 21:00:00,0.5,85.0,4.1,1007.9,100.0,0.0
2021-12-11 22:00:00,-0.2,82.0,3.7,1008.2,92.0,0.0
2021-12-11 23:00:00,-1.8,81.0,4.5,1008.3,30.0,0.0
2021-12-12 00:00:00,-4.1,80.0,6.3,1008.1,74.0,0.0
2021-12-12 01:00:00,-3.8,78.0,5.8,1008.2,76.0,0.0
2021-12-12 02:00:00,-4.0,75.0,10.9,1007.7,1.0,0.0
2021-12-12 03:00:00,-5.9,78.0,9.8,1007.4,56.0,0.0
2021-12-12 04:00:00,0.1,64.0,7.1,1007.1,100.0,0.0
2021-12-12 05:00:00,1.3,60.0,3.3,1006.7,100.0,0.0
2021-12-12 06:00:00,0.8,62.0,4.8,1006.5,100.0,0.0
2021-12-12 07:00:00,2.3,57.0,5.4,1006.6,100.0,0.0
2021-12-12 08:00:00,2.4,59.0,3.2,1006.5,100.0,0.1
2021-12-12 09:00:00,1.4,72.0,5.8,1006.1,100.0,0.1
2021-12-12 10:00:00,1.3,76.0,8.4,1006.0,100.0,0.0
2021-12-12 11:00:00,0.9,74.0,6.7,1006.0,100.0,0.0
2021-12-12 12:00:00,1.4,73.0,5.6,1005.9,100.0,0.0
2021-12-12 13:00:00,1.6,72.0,5.3,1006.2,100.0,0.0
2021-12-12 14:00:00,1.8,77.0,7.9,1007.4,100.0,0.1
2021-12-12 15:00:00,1.3,83.0,6.5,1007.6,100.0,0.2
2021-12-12 16:00:00,1.5,83.0,4.7,1008.0,100.0,0.2
2021-12-12 17:00:00,1.5,83.0,3.6,1008.7,100.0,0.1
2021-12-12 18:00:00,1.8,82.0,5.1,1009.2,99.0,0.1
2021-12-12 19:00:00,1.5,83.0,3.9,1009.4,99.0,0.0
2021-12-12 20:00:00,1.0,81.0,4.7,1009.9,100.0,0.0
2021-12-12 21:00:00,1.3,82.0,8.9,1010.4,100.0,0.0
2021-12-12 22:00:00,0.5,83.0,8.1,1010.8,58.0,0.0
2021-12-12 23:00:00,-1.5,86.0,5.0,1011.5,96.0,0.0
2021-12-13 00:00:00,-0.7,84.0,4.4,1011.9,52.0,0.0
2021-12-13 01:00:00,-1.7,85.0,4.1,1012.3,100.0,0.0
2021-12-13 02:00:00,-2.9,85.0,6.9,1012.9,100.0,0.0
2021-12-13 03:00:00,-3.1,84.0,4.8,1012.9,97.0,0.0
2021-12-13 04:00:00,-3.8,83.0,5.0,1012.7,99.0,0.0
2021-12-13 05:00:00,-3.7,83.0,4.9,1012.4,92.0,0.0
2021-12-13 06:00:00,-6.7,84.0,6.8,1012.1,67.0,0.0
2021-12-13 07:00:00,-6.9,83.0,6.8,1011.8,100.0,0.0
2021-12-13 08:00:00,-2.4,70.0,3.6,1011.1,100.0,0.0
2021-12-13 09:00:00,-4.7,78.0,4.2,1010.2,100.0,0.0
2021-12-13 10:00:00,-1.8,72.0,5.8,1009.2,81.0,0.0
2021-12-13 11:00:00,-0.9,72.0,8.6,1008.0,100.0,0.0
2021-12-13 12:00:00,0.7,72.0,10.2,1006.8,100.0,0.0
2021-12-13 13:00:00,1.2,75.0,11.6,1005.5,100.0,0.0
2021-12-13 14:00:00,1.0,75.0,3.2,1005.1,100.0,0.0
2021-12-13 15:00:00,1.9,74.0,3.3,1004.8,100.0,0.0
2021-12-13 16:00:00,3.8,59.0,4.0,1005.5,100.0,0.0
2021-12-13 17:00:00,1.4,68.0,4.9,1005.8,88.0,0.0
2021-12-13 18:00:00,-0.9,74.0,5.8,1005.9,93.0,0.0
2021-12-13 19:00:00,-2.5,77.0,8.5,1006.0,26.0,0.0
2021-12-13 20:00:00,-0.9,73.0,6.6,1005.9,44.0,0.1
2021-12-13 21:00:00,-2.8,77.0,8.7,1006.1,28.0,0.2
2021-12-13 22:00:00,-1.3,73.0,8.4,1006.2,10.0,0.1
2021-12-13 23:00:00,2.1,64.0,6.6,1006.6,28.0,0.1
2021-12-14 00:00:00,1.9,64.0,8.0,1006.8,25.0,0.0
2021-12-14 01:00:00,-2.9,75.0,8.3,1006.6,1.0,0.0
2021-12-14 02:00:00,1.9,72.0,9.2,1006.5,75.0,0.0
2021-12-14 03:00:00,1.2,72.0,8.9,1006.3,26.0,0.0
2021-12-14 04:00:00,0.7,74.0,10.9,1006.2,59.0,0.0
2021-12-14 05:00:00,0.7,75.0,12.4,1006.0,41.0,0.0
2021-12-14 06:00:00,0.6,74.0,13.2,1006.0,66.0,0.0
2021-12-14 07:00:00,0.7,74.0,14.5,1006.1,60.0,0.0
2021-12-14 08:00:00,0.4,75.0,12.7,1006.4,22.0,0.0
2021-12-14 09:00:00,-0.1,75.0,9.4,1006.4,20.0,0.0
2021-12-14 10:00:00,-1.2,76.0,7.2,1006.5,92.0,0.0
2021-12-14 11:00:00,-2.4,77.0,5.9,1006.8,97.0,0.0
2021-12-14 12:00:00,-2.7,77.0,6.0,1006.4,84.0,0.0
2021-12-14 13:00:00,-3.7,77.0,8.0,1005.6,100.0,0.0
2021-12-14 14:00:00,-1.9,76.0,10.8,1005.0,100.0,0.0
2021-12-14 15:00:00,-0.1,64.0,7.6,1004.4,100.0,0.0
2021-12-14 16:00:00,-2.2,73.0,7.6,1003.6,100.0,0.0
2021-12-14 17:00:00,1.2,66.0,8.0,1002.2,100.0,0.0
2021-12-14 18:00:00,2.2,68.0,11.1,1000.9,100.0,0.1
2021-12-14 19:00:00,2.7,71.0,14.8,999.7,100.0,0.1
2021-12-14 20:00:00,2.1,81.0,15.5,998.7,100.0,1.0
2021-12-14 21:00:00,2.3,81.0,11.3,998.0,100.0,1.0
2021-12-14 22:00:00,2.7,75.0,6.4,998.1,100.0,0.3
2021-12-14 23:00:00,3.4,75.0,11.9,998.1,94.0,0.0
2021-12-15 00:00:00,4.2,70.0,11.3,998.2,100.0,0.0
2021-12-15 01:00:00,3.9,72.0,12.0,998.3,100.0,0.0
2021-12-15 02:00:00,4.5,81.0,12.5,999.0,100.0,0.1
2021-12-15 03:00:00,4.4,83.0,12.2,999.0,98.0,0.2
2021-12-15 04:00:00,3.4,85.0,13.2,999.1,100.0,0.0
2021-12-15 05:00:00,3.8,84.0,15.9,999.2,42.0,0.0
2021-12-15 06:00:00,3.1,86.0,14.4,999.3,81.0,0.0
2021-12-15 07:00:00,3.5,85.0,16.6,999.5,100.0,0.0
2021-12-15 08:00:00,4.0,86.0,17.9,999.9,95.0,0.1
2021-12-15 09:00:00,3.5,88.0,19.8,1000.4,88.0,0.0
2021-12-15 10:00:00,3.7,89.0,17.4,1001.1,100.0,0.7
2021-12-15 11:00:00,4.7,89.0,22.7,1001.8,81.0,0.5
2021-12-15 12:00:00,5.1,88.0,23.2,1002.1,34.0,0.0
2021-12-15 13:00:00,4.9,88.0,21.6,1002.3,96.0,0.0
2021-12-15 14:00:00,5.1,87.0,23.0,1002.7,90.0,0.0
2021-12-15 15:00:00,4.8,86.0,21.4,1002.8,81.0,0.0
2021-12-15 16:00:00,4.3,85.0,17.1,1002.8,93.0,0.0
2021-12-15 17:00:00,3.5,86.0,12.2,1002.7,93.0,0.0
2021-12-15 18:00:00,2.3,87.0,9.1,1002.5,100.0,0.0
2021-12-15 19:00:00,1.7,84.0,10.1,1001.7,100.0,1.0
2021-12-15 20:00:00,1.1,98.0,12.6,1001.9,100.0,1.3
2021-12-15 21:00:00,2.3,89.0,21.8,1002.5,100.0,0.1
2021-12-15 22:00:00,2.5,97.0,19.5,1002.9,100.0,0.9
2021-12-15 23:00:00,3.9,88.0,24.1,1003.5,98.0,0.1
2021-12-16 00:00:00,3.5,91.0,21.3,1004.2,100.0,0.6
2021-12-16 01:00:00,4.2,87.0,22.6,1004.9,100.0,0.0
2021-12-16 02:00:00,4.1,89.0,26.9,1005.1,100.0,0.1
2021-12-16 03:00:00,3.5,89.0,25.8,1005.7,100.0,1.3
2021-12-16 04:00:00,4.0,90.0,25.0,1006.6,100.0,0.3
2021-12-16 05:00:00,3.4,95.0,24.9,1007.9,100.0,4.6
2021-12-16 06:00:00,4.1,91.0,23.4,1009.2,100.0,0.1
2021-12-16 07:00:00,3.7,92.0,24.0,1010.5,100.0,1.5
2021-12-16 08:00:00,4.2,91.0,27.5,1011.3,100.0,0.7
2021-12-16 09:00:00,4.5,92.0,25.0,1012.3,100.0,0.4
2021-12-16 10:00:00,4.5,89.0,26.2,1013.6,100.0,0.2
2021-12-16 11:00:00,4.8,90.0,24.0,1014.6,88.0,0.4
2021-12-16 12:00:00,4.6,89.0,25.1,1015.7,100.0,1.4
2021-12-16 13:00:00,4.1,91.0,26.4,1016.6,100.0,2.4
2021-12-16 14:00:00,4.7,92.0,25.8,1017.8,89.0,0.4
2021-12-16 15:00:00,4.5,94.0,27.0,1018.7,91.0,2.8
2021-12-16 16:00:00,4.4,91.0,24.0,1019.8,95.0,1.6
2021-12-16 17:00:00,5.3,90.0,27.8,1021.1,75.0,0.6
2021-12-16 18:00:00,4.9,90.0,28.6,1022.7,100.0,1.3
2021-12-16 19:00:00,5.0,91.0,27.5,1024.3,100.0,0.5
2021-12-16 20:00:00,5.2,89.0,22.0,1024.7,73.0,0.1
2021-12-16 21:00:00,5.0,88.0,25.6,1026.5,71.0,0.3
2021-12-16 22:00:00,5.0,89.0,22.1,1027.2,98.0,0.0
2021-12-16 23:00:00,5.0,90.0,19.3,1027.8,99.0,0.0
2021-12-17 00:00:00,4.9,90.0,14.0,1028.7,100.0,0.2
2021-12-17 01:00:00,4.1,92.0,11.1,1029.1,100.0,0.5
2021-12-17 02:00:00,5.6,93.0,16.0,1028.8,91.0,0.4
2021-12-17 03:00:00,5.3,94.0,13.2,1028.4,84.0,0.2
2021-12-17 04:00:00,4.9,94.0,12.0,1028.4,100.0,0.1
2021-12-17 05:00:00,5.4,93.0,10.7,1028.4,100.0,0.0
2021-12-17 06:00:00,5.2,93.0,8.7,1028.3,97.0,0.0
2021-12-17 07:00:00,4.5,94.0,8.1,1028.0,100.0,0.0
2021-12-17 08:00:00,4.3,95.0,10.5,1027.6,100.0,0.2
2021-12-17 09:00:00,4.5,94.0,13.2,1027.6,100.0,0.5
2021-12-17 10:00:00,5.6,98.0,16.0,1027.8,100.0,0.1
2021-12-17 11:00:00,7.1,93.0,18.5,1027.9,100.0,0.1
2021-12-17 12:00:00,7.4,93.0,16.4,1028.1,100.0,0.2
2021-12-17 13:00:00,6.9,98.0,13.6,1028.0,100.0,0.3
2021-12-17 14:00:00,7.7,93.0,21.7,1027.5,100.0,0.9
2021-12-17 15:00:00,8.1,93.0,24.5,1027.4,100.0,0.0
2021-12-17 16:00:00,8.7,92.0,25.2,1027.3,100.0,0.1
2021-12-17 17:00:00,8.8,93.0,24.8,1027.2,100.0,0.1
2021-12-17 18:00:00,9.0,92.0,25.5,1027.2,100.0,0.1
2021-12-17 19:00:00,9.1,92.0,26.2,1026.8,100.0,0.4
2021-12-17 20:00:00,9.2,92.0,25.6,1026.3,100.0,0.3
2021-12-17 21:00:00,8.6,98.0,26.0,1026.4,100.0,0.9
2021-12-17 22:00:00,8.6,98.0,27.1,1026.4,100.0,0.7
2021-12-17 23:00:00,8.5,98.0,24.5,1026.3,100.0,0.9
2021-12-18 00:00:00,8.6,98.0,25.8,1026.1,100.0,1.0
2021-12-18 01:00:00,8.6,98.0,24.6,1025.9,100.0,1.1
2021-12-18 02:00:00,8.3,98.0,29.4,1025.5,100.0,1.1
2021-12-18 03:00:00,8.5,98.0,27.2,1025.3,100.0,1.5
2021-12-18 04:00:00,8.7,98.0,26.9,1024.8,100.0,0.8
2021-12-18 05:00:00,8.7,98.0,28.3,1024.4,100.0,0.6
2021-12-18 06:00:00,8.7,98.0,32.5,1023.7,100.0,0.8
2021-12-18 07:00:00,8.4,98.0,34.7,1023.4,100.0,0.9
2021-12-18 08:00:00,8.1,98.0,34.9,1023.2,100.0,0.9
2021-12-18 09:00:00,8.2,92.0,36.4,1023.1,100.0,0.5
2021-12-18 10:00:00,7.9,91.0,36.4,1023.0,100.0,0.3
2021-12-18 11:00:00,7.6,91.0,34.6,1022.9,100.0,0.3
2021-12-18 12:00:00,7.3,91.0,33.8,1022.3,100.0,0.1
2021-12-18 13:00:00,7.0,88.0,34.2,1021.5,99.0,0.1
2021-12-18 14:00:00,7.5,89.0,34.0,1019.5,100.0,0.0
2021-12-18 15:00:00,7.5,87.0,35.7,1018.4,100.0,0.3
2021-12-18 16:00:00,7.4,91.0,35.6,1017.7,100.0,0.9
2021-12-18 17:00:00,6.9,98.0,31.4,1017.7,100.0,2.5
2021-12-18 18:00:00,5.2,98.0,24.7,1018.9,100.0,5.5
2021-12-18 19:00:00,4.3,98.0,20.5,1018.7,100.0,2.7
2021-12-18 20:00:00,5.5,91.0,27.4,1018.7,89.0,0.4
2021-12-18 21:00:00,4.6,89.0,30.6,1019.0,71.0,0.1
2021-12-18 22:00:00,3.8,88.0,25.9,1019.4,89.0,0.2
2021-12-18 23:00:00,3.1,85.0,29.0,1019.7,96.0,0.1
2021-12-19 00:00:00,2.9,85.0,32.2,1019.6,100.0,0.3
2021-12-19 01:00:00,3.5,82.0,31.2,1019.4,82.0,0.1
2021-12-19 02:00:00,2.5,80.0,28.5,1019.3,85.0,0.2
2021-12-19 03:00:00,2.5,76.0,32.2,1019.4,95.0,0.3
2021-12-19 04:00:00,2.3,79.0,28.6,1019.6,99.0,0.6
2021-12-19 05:00:00,2.3,85.0,25.6,1019.8,99.0,0.3
2021-12-19 06:00:00,2.1,77.0,26.5,1020.2,98.0,0.2
2021-12-19 07:00:00,2.2,77.0,26.3,1020.8,45.0,0.1
2021-12-19 08:00:00,2.3,78.0,24.6,1021.6,88.0,0.1
2021-12-19 09:00:00,2.6,77.0,24.5,1022.0,81.0,1.0
2021-12-19 10:00:00,2.8,80.0,26.0,1022.2,53.0,1.6
2021-12-19 11:00:00,2.9,77.0,26.4,1022.7,91.0,0.0
2021-12-19 12:00:00,3.6,72.0,27.1,1022.8,89.0,0.0
2021-12-19 13:00:00,3.5,78.0,27.2,1022.9,99.0,1.2
2021-12-19 14:00:00,3.3,81.0,25.2,1023.0,94.0,0.5
2021-12-19 15:00:00,3.5,86.0,26.1,1023.2,72.0,0.5
2021-12-19 16:00:00,4.0,82.0,22.4,1023.4,67.0,0.0
2021-12-19 17:00:00,4.3,76.0,19.5,1023.8,36.0,0.0
2021-12-19 18:00:00,3.7,79.0,18.4,1024.4,58.0,0.0
2021-12-19 19:00:00,3.6,80.0,18.9,1024.6,91.0,0.0
2021-12-19 20:00:00,3.7,82.0,18.6,1025.1,92.0,0.0
2021-12-19 21:00:00,3.4,82.0,19.3,1025.6,82.0,0.0
2021-12-19 22:00:00,3.4,82.0,18.1,1025.8,36.0,0.0
2021-12-19 23:00:00,3.2,82.0,18.2,1026.0,34.0,0.0
2021-12-20 00:00:00,3.2,80.0,18.9,1025.9,32.0,0.0
2021-12-20 01:00:00,3.0,83.0,20.0,1025.9,75.0,0.0
2021-12-20 02:00:00,3.3,91.0,17.5,1026.2,94.0,0.0
2021-12-20 03:00:00,3.6,89.0,16.4,1026.3,100.0,0.0
2021-12-20 04:00:00,3.2,89.0,15.6,1026.5,100.0,0.0
2021-12-20 05:00:00,3.0,89.0,14.6,1026.6,100.0,0.0
2021-12-20 06:00:00,2.6,88.0,13.0,1026.6,100.0,0.0
2021-12-20 07:00:00,2.5,88.0,11.2,1026.8,100.0,0.0
2021-12-20 08:00:00,2.1,88.0,9.0,1026.9,100.0,0.0
2021-12-20 09:00:00,1.7,87.0,6.1,1027.0,98.0,0.0
2021-12-20 10:00:00,0.1,89.0,4.8,1027.1,93.0,0.0
2021-12-20 11:00:00,-0.8,90.0,5.7,1027.4,100.0,0.0
2021-12-20 12:00:00,0.3,90.0,5.9,1027.1,100.0,0.0
2021-12-20 13:00:00,0.8,89.0,7.9,1026.9,100.0,0.0
2021-12-20 14:00:00,0.9,91.0,9.8,1026.8,97.0,0.0
2021-12-20 15:00:00,1.0,93.0,10.6,1026.6,100.0,0.1
2021-12-20 16:00:00,0.9,93.0,10.1,1026.4,100.0,0.0
2021-12-20 17:00:00,0.9,92.0,7.9,1026.2,100.0,0.2
2021-12-20 18:00:00,1.2,92.0,8.2,1025.7,100.0,0.1
2021-12-20 19:00:00,1.1,95.0,7.6,1025.2,100.0,0.1
2021-12-20 20:00:00,1.1,95.0,6.6,1024.7,100.0,0.2
2021-12-20 21:00:00,1.0,95.0,6.0,1024.3,100.0,0.2
2021-12-20 22:00:00,1.0,96.0,6.0,1023.9,100.0,0.2
2021-12-20 23:00:00,0.8,99.0,5.5,1023.6,100.0,0.2
2021-12-21 00:00:00,0.8,99.0,5.7,1023.0,100.0,0.3
2021-12-21 01:00:00,0.8,99.0,6.2,1022.3,100.0,0.2
2021-12-21 02:00:00,0.5,92.0,5.0,1022.6,100.0,0.4
2021-12-21 03:00:00,0.7,92.0,6.2,1022.0,100.0,0.5
2021-12-21 04:00:00,0.7,91.0,5.8,1021.7,100.0,0.4
2021-12-21 05:00:00,0.6,92.0,5.8,1021.1,100.0,0.6
2021-12-21 06:00:00,0.7,92.0,5.8,1020.5,100.0,0.3
2021-12-21 07:00:00,0.7,92.0,6.2,1020.0,100.0,0.2
2021-12-21 08:00:00,0.7,92.0,6.9,1019.7,100.0,0.4
2021-12-21 09:00:00,0.8,91.0,6.8,1019.3,100.0,0.5
2021-12-21 10:00:00,0.8,91.0,6.5,1019.2,100.0,0.5
2021-12-21 11:00:00,0.8,90.0,6.8,1019.1,100.0,0.2
2021-12-21 12:00:00,0.9,88.0,6.9,1018.7,100.0,0.1
2021-12-21 13:00:00,0.8,88.0,6.4,1018.2,100.0,0.1
2021-12-21 14:00:00,0.3,87.0,8.3,1018.6,100.0,0.3
2021-12-21 15:00:00,0.4,86.0,8.8,1018.3,100.0,0.4
2021-12-21 16:00:00,0.4,84.0,7.0,1017.9,100.0,0.2
2021-12-21 17:00:00,0.4,82.0,6.8,1017.4,100.0,0.3
2021-12-21 18:00:00,0.3,83.0,7.1,1017.1,100.0,0.7
2021-12-21 19:00:00,0.2,85.0,6.3,1016.9,100.0,0.7
2021-12-21 20:00:00,0.3,84.0,5.5,1017.0,100.0,0.7
2021-12-21 21:00:00,0.4,84.0,3.6,1016.9,100.0,0.4
2021-12-21 22:00:00,0.5,84.0,3.6,1017.0,100.0,0.4
2021-12-21 23:00:00,0.7,83.0,3.8,1017.1,100.0,0.4
2021-12-22 00:00:00,0.8,82.0,4.3,1017.1,100.0,0.1
2021-12-22 01:00:00,0.9,80.0,3.3,1017.0,100.0,0.0
2021-12-22 02:00:00,0.7,87.0,5.4,1017.2,100.0,0.0
2021-12-22 03:00:00,0.7,84.0,4.8,1017.0,65.0,0.0
2021-12-22 04:00:00,-2.3,84.0,5.9,1017.1,100.0,0.0
2021-12-22 05:00:00,-1.3,85.0,4.9,1017.2,100.0,0.0
2021-12-22 06:00:00,-0.5,80.0,3.7,1017.2,100.0,0.0
2021-12-22 07:00:00,-0.7,79.0,4.0,1017.2,76.0,0.0
2021-12-22 08:00:00,-3.5,83.0,4.8,1017.3,37.0,0.0
2021-12-22 09:00:00,-6.1,82.0,6.7,1017.4,43.0,0.0
2021-12-22 10:00:00,-6.8,83.0,7.6,1017.5,15.0,0.0
2021-12-22 11:00:00,-6.8,81.0,7.3,1017.7,36.0,0.0
2021-12-22 12:00:00,-2.8,74.0,4.8,1017.7,23.0,0.0
2021-12-22 13:00:00,-2.7,74.0,3.9,1017.8,40.0,0.0
2021-12-22 14:00:00,-3.7,80.0,2.8,1017.9,30.0,0.0
2021-12-22 15:00:00,-3.0,76.0,4.1,1017.6,30.0,0.0
2021-12-22 16:00:00,-3.3,76.0,4.7,1017.1,16.0,0.0
2021-12-22 17:00:00,-3.5,75.0,4.9,1016.9,15.0,0.0
2021-12-22 18:00:00,-4.1,76.0,5.4,1016.8,18.0,0.0
2021-12-22 19:00:00,-7.2,81.0,5.9,1016.2,31.0,0.0
2021-12-22 20:00:00,-8.2,81.0,5.8,1016.2,6.0,0.0
2021-12-22 21:00:00,-9.6,82.0,6.8,1015.8,7.0,0.0
2021-12-22 22:00:00,-9.9,82.0,7.2,1015.4,19.0,0.0
2021-12-22 23:00:00,-8.9,81.0,6.8,1014.9,38.0,0.0
2021-12-23 00:00:00,-5.6,75.0,5.1,1014.5,26.0,0.0
2021-12-23 01:00:00,-7.2,79.0,5.9,1014.2,39.0,0.0
2021-12-23 02:00:00,-5.8,79.0,5.0,1013.8,9.0,0.0
2021-12-23 03:00:00,-4.7,74.0,6.1,1013.2,36.0,0.0
2021-12-23 04:00:00,-4.5,74.0,7.9,1012.2,52.0,0.0
2021-12-23 05:00:00,-4.0,76.0,9.0,1011.3,100.0,0.0
2021-12-23 06:00:00,-2.9,77.0,11.9,1010.1,99.0,0.0
2021-12-23 07:00:00,-1.9,81.0,14.1,1008.8,99.0,0.0
2021-12-23 08:00:00,-0.9,83.0,15.6,1007.6,94.0,0.0
2021-12-23 09:00:00,0.1,84.0,16.8,1006.7,100.0,0.1
2021-12-23 10:00:00,0.9,86.0,21.2,1005.5,100.0,0.2
2021-12-23 11:00:00,1.5,83.0,23.7,1004.2,98.0,0.1
2021-12-23 12:00:00,1.5,84.0,24.4,1002.5,100.0,0.3
2021-12-23 13:00:00,1.2,89.0,25.1,1001.2,100.0,1.1
2021-12-23 14:00:00,1.6,89.0,22.6,999.7,100.0,1.5
2021-12-23 15:00:00,1.4,92.0,18.6,999.2,100.0,0.9
2021-12-23 16:00:00,0.8,86.0,18.4,999.3,100.0,0.4
2021-12-23 17:00:00,-0.1,74.0,20.6,999.9,100.0,0.1
2021-12-23 18:00:00,-1.3,72.0,17.5,1000.5,100.0,0.0
2021-12-23 19:00:00,-1.9,69.0,16.2,1000.9,86.0,0.0
2021-12-23 20:00:00,-2.7,71.0,13.3,1001.4,99.0,0.0
2021-12-23 21:00:00,-3.4,74.0,10.5,1001.7,100.0,0.0
2021-12-23 22:00:00,-3.4,70.0,11.4,1002.2,100.0,0.0
2021-12-23 23:00:00,-3.9,69.0,9.7,1002.5,28.0,0.0
2021-12-24 00:00:00,-4.2,72.0,9.7,1002.3,100.0,0.0
2021-12-24 01:00:00,-3.8,70.0,10.2,1002.7,100.0,0.2
2021-12-24 02:00:00,-5.7,71.0,8.8,1004.4,67.0,0.1
2021-12-24 03:00:00,-6.3,71.0,6.6,1005.2,100.0,0.2
2021-12-24 04:00:00,-5.9,65.0,1.8,1005.3,0.0,0.1
2021-12-24 05:00:00,-5.8,65.0,1.8,1006.0,0.0,0.0
2021-12-24 06:00:00,-6.2,66.0,6.2,1006.3,0.0,0.0
2021-12-24 07:00:00,-13.2,87.0,8.4,1006.4,41.0,0.0
2021-12-24 08:00:00,-7.6,82.0,9.3,1006.2,53.0,0.0
2021-12-24 09:00:00,-7.5,77.0,12.4,1005.9,100.0,0.0
2021-12-24 10:00:00,-8.0,71.0,15.1,1005.3,100.0,0.0
2021-12-24 11:00:00,-7.9,68.0,16.6,1004.4,99.0,0.2
2021-12-24 12:00:00,-7.6,65.0,14.8,1003.9,100.0,0.5
2021-12-24 13:00:00,-6.3,66.0,13.7,1003.3,100.0,0.3
2021-12-24 14:00:00,-7.0,66.0,15.5,1003.3,100.0,0.1
2021-12-24 15:00:00,-5.2,73.0,17.2,1002.5,100.0,0.3
2021-12-24 16:00:00,-3.4,84.0,16.2,1002.1,100.0,0.3
2021-12-24 17:00:00,-2.3,87.0,14.8,1002.0,100.0,0.1
2021-12-24 18:00:00,-2.0,88.0,11.9,1002.2,100.0,0.3
2021-12-24 19:00:00,-2.0,87.0,9.5,1002.4,79.0,0.1
2021-12-24 20:00:00,-2.9,88.0,4.8,1002.6,41.0,0.0
2021-12-24 21:00:00,-5.9,89.0,6.2,1002.9,38.0,0.0
2021-12-24 22:00:00,-4.6,85.0,7.4,1003.3,51.0,0.0
2021-12-24 23:00:00,-3.7,86.0,12.6,1003.6,77.0,0.0
2021-12-25 00:00:00,-3.4,85.0,13.5,1003.8,100.0,0.0
2021-12-25 01:00:00,-2.6,86.0,15.5,1003.7,91.0,0.0
2021-12-25 02:00:00,-2.4,85.0,16.4,1003.8,93.0,0.0
2021-12-25 03:00:00,-1.7,83.0,16.4,1003.6,97.0,0.2
2021-12-25 04:00:00,-1.5,83.0,18.1,1003.8,95.0,0.2
2021-12-25 05:00:00,-1.4,80.0,16.6,1003.6,72.0,0.5
2021-12-25 06:00:00,-1.3,81.0,15.9,1003.4,81.0,0.4
2021-12-25 07:00:00,-0.7,84.0,16.2,1003.2,93.0,1.0
2021-12-25 08:00:00,-0.6,83.0,16.1,1003.3,91.0,0.5
2021-12-25 09:00:00,-0.5,80.0,15.9,1003.2,92.0,0.3
2021-12-25 10:00:00,-0.2,78.0,16.8,1003.4,97.0,0.1
2021-12-25 11:00:00,-0.4,79.0,16.3,1003.6,95.0,0.1
2021-12-25 12:00:00,-0.6,78.0,16.1,1003.7,92.0,0.1
2021-12-25 13:00:00,-0.6,79.0,17.0,1004.0,88.0,0.1
2021-12-25 14:00:00,0.1,82.0,17.2,1003.9,100.0,0.2
2021-12-25 15:00:00,0.3,83.0,16.5,1003.7,92.0,0.1
2021-12-25 16:00:00,0.2,82.0,16.9,1004.1,93.0,0.2
2021-12-25 17:00:00,0.2,82.0,17.2,1004.3,100.0,0.4
2021-12-25 18:00:00,0.2,82.0,15.3,1004.3,100.0,0.1
2021-12-25 19:00:00,0.2,83.0,13.4,1004.4,100.0,0.1
2021-12-25 20:00:00,0.1,82.0,13.7,1004.6,100.0,0.2
2021-12-25 21:00:00,0.2,83.0,12.8,1004.8,100.0,0.1
2021-12-25 22:00:00,0.1,83.0,11.8,1005.2,100.0,0.1
2021-12-25 23:00:00,0.1,85.0,10.9,1005.3,100.0,0.1
2021-12-26 00:00:00,-0.1,83.0,10.7,1005.5,100.0,0.2
2021-12-26 01:00:00,0.1,85.0,9.8,1005.6,100.0,0.0
2021-12-26 02:00:00,0.4,85.0,13.4,1005.8,100.0,0.1
2021-12-26 03:00:00,0.3,88.0,11.7,1005.9,100.0,0.2
2021-12-26 04:00:00,0.4,81.0,11.0,1006.0,100.0,0.3
2021-12-26 05:00:00,0.4,86.0,8.8,1006.0,100.0,0.3
2021-12-26 06:00:00,0.1,90.0,6.2,1006.0,100.0,0.2
2021-12-26 07:00:00,0.1,93.0,5.5,1005.6,100.0,0.3
2021-12-26 08:00:00,-0.1,94.0,4.9,1005.4,100.0,0.4
2021-12-26 09:00:00,-0.1,94.0,4.4,1005.1,100.0,0.7
2021-12-26 10:00:00,-0.1,93.0,6.6,1005.4,100.0,1.0
2021-12-26 11:00:00,-0.1,93.0,7.6,1005.5,100.0,1.2
2021-12-26 12:00:00,0.4,92.0,9.7,1005.3,100.0,0.3
2021-12-26 13:00:00,0.6,86.0,12.9,1005.1,100.0,0.9
2021-12-26 14:00:00,0.1,89.0,13.3,1005.6,100.0,0.3
2021-12-26 15:00:00,0.3,87.0,15.0,1005.3,99.0,0.1
2021-12-26 16:00:00,0.4,87.0,15.4,1005.3,100.0,0.0
2021-12-26 17:00:00,0.3,88.0,14.6,1005.4,100.0,0.1
2021-12-26 18:00:00,0.2,88.0,15.0,1005.4,95.0,0.1
2021-12-26 19:00:00,0.3,87.0,13.8,1005.3,100.0,0.1
2021-12-26 20:00:00,0.4,86.0,14.3,1005.4,100.0,0.5
2021-12-26 21:00:00,0.4,87.0,14.7,1005.6,100.0,0.2
2021-12-26 22:00:00,0.1,86.0,16.3,1005.4,99.0,0.0
2021-12-26 23:00:00,0.1,87.0,16.4,1005.7,100.0,0.0
2021-12-27 00:00:00,-0.1,85.0,13.6,1005.9,100.0,0.0
2021-12-27 01:00:00,-0.1,86.0,11.7,1005.8,100.0,0.0
2021-12-27 02:00:00,0.3,89.0,9.9,1006.2,100.0,0.3
2021-12-27 03:00:00,-0.3,89.0,11.1,1006.3,100.0,0.1
2021-12-27 04:00:00,-0.1,86.0,11.3,1006.3,87.0,0.0
2021-12-27 05:00:00,-0.7,86.0,9.7,1006.1,100.0,0.0
2021-12-27 06:00:00,-1.8,85.0,8.8,1005.7,93.0,0.0
2021-12-27 07:00:00,-2.9,83.0,8.0,1005.5,100.0,0.0
2021-12-27 08:00:00,-3.9,81.0,8.2,1005.4,100.0,0.0
2021-12-27 09:00:00,-4.6,80.0,7.4,1005.2,100.0,0.0
2021-12-27 10:00:00,-5.4,81.0,4.9,1005.3,100.0,0.0
2021-12-27 11:00:00,-8.2,81.0,6.2,1005.3,100.0,0.0
2021-12-27 12:00:00,-4.8,72.0,3.1,1005.1,100.0,0.0
2021-12-27 13:00:00,-8.4,79.0,4.0,1004.6,100.0,0.0
2021-12-27 14:00:00,-6.1,78.0,5.8,1004.3,100.0,0.0
2021-12-27 15:00:00,-5.9,70.0,4.0,1004.0,100.0,0.0
2021-12-27 16:00:00,-6.3,65.0,5.0,1003.2,100.0,0.0
2021-12-27 17:00:00,-6.9,63.0,4.9,1003.0,100.0,0.0
2021-12-27 18:00:00,-8.2,63.0,4.7,1002.4,100.0,0.0
2021-12-27 19:00:00,-7.9,64.0,4.8,1002.1,100.0,0.0
2021-12-27 20:00:00,-8.8,67.0,5.9,1001.9,100.0,0.0
2021-12-27 21:00:00,-8.7,62.0,6.0,1001.5,100.0,0.0
2021-12-27 22:00:00,-9.9,63.0,7.7,1001.3,100.0,0.0
2021-12-27 23:00:00,-8.1,61.0,6.6,1001.3,100.0,0.0
2021-12-28 00:00:00,-8.3,62.0,8.1,1000.6,100.0,0.0
2021-12-28 01:00:00,-9.6,59.0,8.1,1000.7,100.0,0.0
2021-12-28 02:00:00,-7.0,64.0,7.7,999.9,100.0,0.0
2021-12-28 03:00:00,-10.5,60.0,7.7,999.5,100.0,0.0
2021-12-28 04:00:00,-8.7,56.0,5.5,999.3,100.0,0.0
2021-12-28 05:00:00,-8.6,57.0,6.0,998.8,100.0,0.0
2021-12-28 06:00:00,-12.3,60.0,8.4,998.4,95.0,0.0
2021-12-28 07:00:00,-11.4,54.0,7.6,998.0,98.0,0.0
2021-12-28 08:00:00,-8.0,44.0,6.1,997.8,96.0,0.0
2021-12-28 09:00:00,-9.4,45.0,6.1,997.2,100.0,0.0
2021-12-28 10:00:00,-11.5,49.0,6.6,997.4,100.0,0.0
2021-12-28 11:00:00,-8.6,41.0,5.9,997.7,100.0,0.0
2021-12-28 12:00:00,-11.3,56.0,5.9,997.5,100.0,0.0
2021-12-28 13:00:00,-12.3,55.0,7.4,997.4,96.0,0.0
2021-12-28 14:00:00,-8.6,67.0,6.9,996.9,67.0,0.0
2021-12-28 15:00:00,-8.5,67.0,5.1,996.8,97.0,0.2
2021-12-28 16:00:00,-8.6,66.0,5.2,996.9,99.0,0.0
2021-12-28 17:00:00,-8.4,67.0,5.0,996.8,99.0,0.1
2021-12-28 18:00:00,-5.6,56.0,2.5,997.1,99.0,0.0
2021-12-28 19:00:00,-10.1,68.0,5.6,997.1,100.0,0.0
2021-12-28 20:00:00,-11.7,70.0,6.7,997.1,99.0,0.0
2021-12-28 21:00:00,-12.9,70.0,6.5,997.2,34.0,0.0
2021-12-28 22:00:00,-12.9,67.0,5.2,997.5,1.0,0.0
2021-12-28 23:00:00,-12.3,69.0,4.4,997.7,14.0,0.0
2021-12-29 00:00:00,-9.8,69.0,2.8,997.7,59.0,0.0
2021-12-29 01:00:00,-7.9,67.0,2.6,997.8,100.0,0.0
2021-12-29 02:00:00,-8.6,75.0,3.6,998.1,99.0,0.0
2021-12-29 03:00:00,-8.3,75.0,3.0,998.3,81.0,0.0
2021-12-29 04:00:00,-8.3,78.0,2.5,998.4,49.0,0.0
2021-12-29 05:00:00,-8.3,77.0,2.2,998.3,70.0,0.0
2021-12-29 06:00:00,-7.9,77.0,2.2,998.0,59.0,0.0
2021-12-29 07:00:00,-8.4,74.0,2.9,997.7,38.0,0.0
2021-12-29 08:00:00,-5.7,63.0,1.5,997.7,93.0,0.0
2021-12-29 09:00:00,-6.6,66.0,2.2,997.8,100.0,0.0
2021-12-29 10:00:00,-5.7,72.0,1.8,997.9,100.0,0.0
2021-12-29 11:00:00,-4.9,76.0,3.4,998.3,100.0,0.0
2021-12-29 12:00:00,-3.1,73.0,1.1,998.3,100.0,0.1
2021-12-29 13:00:00,-3.0,82.0,1.5,998.2,100.0,0.1
2021-12-29 14:00:00,-4.5,80.0,4.4,998.4,100.0,0.0
2021-12-29 15:00:00,-2.1,64.0,1.8,998.1,100.0,0.0
2021-12-29 16:00:00,-3.0,77.0,1.5,998.1,100.0,0.0
2021-12-29 17:00:00,-3.7,76.0,3.1,998.4,100.0,0.0
2021-12-29 18:00:00,-2.3,76.0,3.6,998.4,100.0,0.1
2021-12-29 19:00:00,-2.6,81.0,2.8,998.0,100.0,0.1
2021-12-29 20:00:00,-2.7,84.0,2.3,997.9,100.0,0.4
2021-12-29 21:00:00,-2.9,84.0,2.5,997.3,100.0,0.1
2021-12-29 22:00:00,-4.8,80.0,4.0,996.8,100.0,0.0
2021-12-29 23:00:00,-5.7,78.0,5.4,996.8,100.0,0.0
2021-12-30 00:00:00,-6.4,79.0,4.7,996.1,100.0,0.0
2021-12-30 01:00:00,-7.0,79.0,4.3,995.5,100.0,0.0
2021-12-30 02:00:00,-7.8,74.0,6.1,995.1,100.0,0.0
2021-12-30 03:00:00,-7.9,73.0,4.5,994.3,100.0,0.0
2021-12-30 04:00:00,-5.9,69.0,4.9,993.0,100.0,0.0
2021-12-30 05:00:00,-5.1,70.0,4.7,991.7,100.0,0.0
2021-12-30 06:00:00,-4.1,72.0,7.6,989.9,100.0,0.0
2021-12-30 07:00:00,-3.7,75.0,8.3,988.7,100.0,0.0
2021-12-30 08:00:00,-3.3,76.0,8.8,987.6,100.0,0.0
2021-12-30 09:00:00,-2.7,78.0,8.7,986.5,100.0,0.0
2021-12-30 10:00:00,-1.8,81.0,8.9,986.2,100.0,0.1
2021-12-30 11:00:00,-1.9,79.0,6.5,985.8,100.0,0.0
2021-12-30 12:00:00,-2.5,76.0,4.0,986.0,100.0,0.0
2021-12-30 13:00:00,-4.8,74.0,6.9,986.6,100.0,0.0
2021-12-30 14:00:00,-1.8,77.0,5.6,987.3,100.0,0.0
2021-12-30 15:00:00,-2.1,81.0,9.4,988.4,92.0,0.0
2021-12-30 16:00:00,-2.5,82.0,9.4,989.4,100.0,0.0
2021-12-30 17:00:00,-2.4,81.0,9.7,990.3,100.0,0.0
2021-12-30 18:00:00,-1.4,82.0,9.4,990.7,100.0,0.0
2021-12-30 19:00:00,-0.6,83.0,8.7,991.2,100.0,0.0
2021-12-30 20:00:00,0.1,85.0,7.6,991.4,100.0,0.1
2021-12-30 21:00:00,0.7,86.0,10.0,991.8,100.0,0.4
2021-12-30 22:00:00,1.3,85.0,10.8,992.1,96.0,0.1
2021-12-30 23:00:00,1.7,84.0,12.2,992.9,98.0,0.0
2021-12-31 00:00:00,1.8,84.0,11.0,993.3,99.0,0.0
2021-12-31 01:00:00,1.3,85.0,11.1,993.6,99.0,0.0
2021-12-31 02:00:00,1.7,84.0,14.9,993.7,98.0,0.0
2021-12-31 03:00:00,1.6,84.0,15.9,993.8,64.0,0.0
2021-12-31 04:00:00,1.8,84.0,15.9,993.8,100.0,0.0
2021-12-31 05:00:00,1.5,83.0,15.6,993.8,100.0,0.0
2021-12-31 06:00:00,1.4,83.0,14.4,993.9,100.0,0.0
2021-12-31 07:00:00,1.1,84.0,13.6,994.1,100.0,0.0
2021-12-31 08:00:00,1.0,82.0,15.8,994.3,100.0,0.0
2021-12-31 09:00:00,1.4,82.0,16.4,994.3,100.0,0.0
2021-12-31 10:00:00,1.6,83.0,14.9,994.9,100.0,0.0
2021-12-31 11:00:00,1.8,85.0,13.2,995.3,100.0,0.0
2021-12-31 12:00:00,1.8,86.0,12.6,995.8,100.0,0.1
2021-12-31 13:00:00,1.9,87.0,9.7,996.3,100.0,0.1
2021-12-31 14:00:00,2.2,86.0,7.2,996.9,100.0,0.1
2021-12-31 15:00:00,2.1,88.0,9.2,997.1,100.0,0.2
2021-12-31 16:00:00,2.0,90.0,10.1,997.8,100.0,0.0
2021-12-31 17:00:00,2.2,90.0,11.0,998.7,95.0,0.0
2021-12-31 18:00:00,2.2,91.0,11.4,999.7,78.0,0.2
2021-12-31 19:00:00,1.8,92.0,11.9,1000.7,58.0,0.5
2021-12-31 20:00:00,1.7,92.0,12.0,1001.6,45.0,0.0
2021-12-31 21:00:00,1.1,92.0,12.7,1002.9,68.0,0.6
2021-12-31 22:00:00,0.8,93.0,8.8,1004.6,97.0,0.3
2021-12-31 23:00:00,1.0,93.0,4.7,1006.1,100.0,0.1


==> NO4/cross_method_agreement.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,zone,comparison
0.27257799671592775,0.2275132275132275,0.45454545454545453,NO4,MCIR vs SHAP
0.021346469622331693,0.005291005291005291,0.23076923076923078,NO4,MCIR vs MI
0.026272577996715927,0.021164021164021163,0.23076923076923078,NO4,MCIR vs HSIC


==> NO4/deletion_curves.csv <==
removed_count,removed_fraction,r2,mae,rmse,zone,method
0,0.0,0.9936836345322551,6.914453135475141,8.911742758677926,NO4,MCIR
3,0.10714285714285714,-1.0040238832099075,135.25932559923393,158.73783880104187,NO4,MCIR
6,0.21428571428571427,-1.1504505161696117,140.39323261182423,164.4348033944887,NO4,MCIR
8,0.2857142857142857,-1.9698111524695552,165.09936212674978,193.23840028801888,NO4,MCIR
11,0.39285714285714285,-2.0107145103169617,166.27391932157957,194.56459056880541,NO4,MCIR
14,0.5,-2.0701930705302702,168.1282995298198,196.47706421070654,NO4,MCIR
17,0.6071428571428571,-2.070261407765158,168.1271864413124,196.47925081986526,NO4,MCIR
20,0.7142857142857143,-2.033931959383525,167.00116336918532,195.31335269426364,NO4,MCIR
22,0.7857142857142857,-2.11479460587191,169.62926889938947,197.89905646740252,NO4,MCIR
25,0.8928571428571429,-2.3971257755215767,177.2141935929008,206.67351695573987,NO4,MCIR
28,1.0,-2.5042121092292793,180.63853220645024,209.90568919044998,NO4,MCIR
0,0.0,0.9936836345322551,6.914453135475141,8.911742758677926,NO4,SHAP
3,0.10714285714285714,-2.21561067212677,172.76318949474623,201.076236167306,NO4,SHAP
6,0.21428571428571427,-2.2769948763300016,173.8484488341028,202.9863796550873,NO4,SHAP
8,0.2857142857142857,-2.3985589046733296,177.4827440903443,206.717106541489,NO4,SHAP
11,0.39285714285714285,-2.3027232593766653,174.34828151118018,203.7816663137911,NO4,SHAP
14,0.5,-2.2934534893822134,174.11512064988335,203.4954878538318,NO4,SHAP
17,0.6071428571428571,-2.4033432935511043,177.53823800163357,206.86256042672568,NO4,SHAP
20,0.7142857142857143,-2.4760057631591854,179.96756365533824,209.05918863752316,NO4,SHAP
22,0.7857142857142857,-2.490457932627956,180.35693474601553,209.49333994060953,NO4,SHAP
25,0.8928571428571429,-2.4768305575432565,179.91046729186033,209.08399018116182,NO4,SHAP
28,1.0,-2.5042121092292793,180.63853220645024,209.90568919044998,NO4,SHAP
0,0.0,0.9936836345322551,6.914453135475141,8.911742758677926,NO4,MI
3,0.10714285714285714,-2.21561067212677,172.76318949474623,201.076236167306,NO4,MI
6,0.21428571428571427,-2.244592433152084,173.40935745064672,201.98033684830762,NO4,MI
8,0.2857142857142857,-2.1938424697299768,171.68701521046376,200.3944836921636,NO4,MI
11,0.39285714285714285,-2.2935040684564014,174.61239068840953,203.49705043455347,NO4,MI
14,0.5,-2.393819713263493,177.70113713244825,206.57292576775416,NO4,MI
17,0.6071428571428571,-2.4209767749460696,178.5937249993296,207.39776861776508,NO4,MI
20,0.7142857142857143,-2.5803291250525686,183.43717478178186,212.17318332809296,NO4,MI
22,0.7857142857142857,-2.577957078503686,183.35198639404857,212.10288698987875,NO4,MI
25,0.8928571428571429,-2.622163468051936,184.75778365844448,213.40915180119725,NO4,MI
28,1.0,-2.5042121092292793,180.63853220645024,209.90568919044998,NO4,MI
0,0.0,0.9936836345322551,6.914453135475141,8.911742758677926,NO4,HSIC
3,0.10714285714285714,-1.4414783295414422,150.1133136181864,175.20861377932414,NO4,HSIC
6,0.21428571428571427,-2.244592433152084,173.40935745064672,201.98033684830762,NO4,HSIC
8,0.2857142857142857,-2.1938424697299768,171.68701521046376,200.3944836921636,NO4,HSIC
11,0.39285714285714285,-2.2935040684564014,174.61239068840953,203.49705043455347,NO4,HSIC
14,0.5,-2.405901275398082,178.1522975895443,206.9402856571192,NO4,HSIC
17,0.6071428571428571,-2.4589529850704746,179.74923095004783,208.54575118311186,NO4,HSIC
20,0.7142857142857143,-2.5803291250525686,183.43717478178186,212.17318332809296,NO4,HSIC
22,0.7857142857142857,-2.6259284706350075,184.82316076073548,213.5200354389031,NO4,HSIC
25,0.8928571428571429,-2.5158603972797864,180.98049535685874,210.25427160286392,NO4,HSIC
28,1.0,-2.5042121092292793,180.63853220645024,209.90568919044998,NO4,HSIC


==> NO4/deletion_summary.csv <==
zone,method,deletion_auc_r2,final_r2,initial_r2
NO4,MCIR,-1.7534006871004881,-2.5042121092292793,0.9936836345322551
NO4,SHAP,-2.1945257221414907,-2.5042121092292793,0.9936836345322551
NO4,MI,-2.2177078417384046,-2.5042121092292793,0.9936836345322551
NO4,HSIC,-2.1330219687752923,-2.5042121092292793,0.9936836345322551


==> NO4/full_lw_fidelity.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,representation_wasserstein,zone,repetition,seed
0.8078817733990148,0.6243386243386243,0.6,10.60924003631644,NO4,0,42
0.632183908045977,0.4497354497354497,0.45454545454545453,13.46875519855676,NO4,1,43
0.6524356869184454,0.5079365079365079,0.7777777777777778,16.0474271940025,NO4,2,44
0.6042692939244664,0.43915343915343913,0.45454545454545453,13.545228968742029,NO4,3,45
0.5041050903119868,0.3544973544973545,0.45454545454545453,20.12791908338402,NO4,4,46
0.6009852216748768,0.4497354497354497,0.45454545454545453,9.121663018648599,NO4,5,47
0.599343185550082,0.4497354497354497,0.6,13.982697501747554,NO4,6,48
0.6507936507936508,0.48677248677248675,0.6,12.545189234837846,NO4,7,49
0.7657361795292829,0.5873015873015872,0.6,16.78849449074739,NO4,8,50
0.582375478927203,0.43386243386243384,0.6,17.780157222125485,NO4,9,51


==> NO4/hsic_aggregate.csv <==
,HSIC
load_lag_1h,0.09864441270503006
load_roll_mean_3h,0.09671284321113363
load_lag_2h,0.09606570676417411
load_roll_mean_24h,0.0958665438484579
load_lag_24h,0.09531271446238879
load_roll_mean_6h,0.09419424553756628
load_roll_mean_12h,0.09320616361352212
load_lag_3h,0.09276229373160332
load_lag_6h,0.08509399094236002
load_lag_12h,0.08323283474958776
cos_month,0.07366546987136999
heating_degree,0.0692566507957239
temperature_2m,0.06816169083857976
load_roll_std_24h,0.0348542865527931
sin_month,0.01870786697450886
load_roll_std_12h,0.01032721793548209
load_roll_std_6h,0.004756755686687813
load_roll_std_3h,0.004333022388395766
surface_pressure,0.003244243965160825
sin_hour,0.0023474138747463136
relative_humidity_2m,0.0015678391557504238
cloud_cover,0.0013103811338738664
cos_hour,0.000985300047872813
wind_speed_10m,0.0009396848909354178
precipitation,0.0009246522714537349
cos_dow,0.0008414366022829135
sin_dow,0.0005984373909390711
cooling_degree,0.00012709904674446836


==> NO4/hsic_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.10307477902220606,0.1027001410869313,0.10136411878637028,0.1013109270254051,0.0907021771862972,0.10537668690598653,0.0943380150257188,0.10061682973041594,0.09394579600892607,0.09301465627204332
load_lag_2h,0.10044256901343711,0.09967262809351009,0.09892248516856,0.09968647666511853,0.08738686514925459,0.10340813897721826,0.09086633255896494,0.09901560976974334,0.09084667785721838,0.09040928438871591
load_lag_3h,0.09661303753087912,0.09578988094863762,0.09606001505503338,0.09675218905971401,0.08331602277757581,0.10056824619271827,0.08695632647382497,0.09646240518807073,0.08730148440551473,0.08780332968406451
load_lag_6h,0.08754926699226326,0.08655056259791968,0.08856632160838289,0.09064837281715572,0.07514777938087448,0.0928872902008418,0.07977902317472126,0.08736113827664901,0.07902441072815011,0.08342574364664193
load_lag_12h,0.08403883456178014,0.08604499989553707,0.0855861100059515,0.08477694428158453,0.07448215008709003,0.089507963422651,0.0785868939636651,0.08795059385292711,0.080601673547571,0.08075218387712003
load_lag_24h,0.09749057601980625,0.09706309142496303,0.09821836084999147,0.09646979616471998,0.08864209113296428,0.10269926355645617,0.09175204804667794,0.09887810263147644,0.09181571751418031,0.09009809728265206
load_roll_mean_3h,0.10077621202150763,0.10048991611991223,0.09966486678630122,0.10023602563076281,0.08799265141147183,0.10398677354195,0.09174066916778456,0.09947798439334254,0.09151863239498015,0.09124470064332346
load_roll_std_3h,0.0032834915434331443,0.004692319378438406,0.006331687891649574,0.0031691442194149975,0.005062658157115667,0.004495437418516287,0.0045107047769387875,0.0020957441119130965,0.002926218443464118,0.006762817943073578
load_roll_mean_6h,0.097654618054321,0.09761693713241294,0.09730249525972662,0.09834906281101298,0.08494090386850595,0.10178699725185616,0.08903175817012675,0.09688749460927036,0.088473275107745,0.08989891311068508
load_roll_std_6h,0.003423711271874752,0.00592591211090673,0.008993181040544003,0.0024116541259164757,0.004082550553876482,0.0027350353792363145,0.004138884569189146,0.0020134267195217243,0.003310628236223676,0.010532572859588833
load_roll_mean_12h,0.09540114812871937,0.09636526456888728,0.09636560876015092,0.09740262961983327,0.08374519011722203,0.10041366969115327,0.08731750889161713,0.09659734830169227,0.08862826430500793,0.08982500375093774
load_roll_std_12h,0.008229768872991467,0.010336567590764104,0.009398711537216572,0.015497677522391272,0.008678620753439326,0.006641556380065063,0.009836795845871556,0.011629296561352488,0.007054272621238661,0.015968911669490413
load_roll_mean_24h,0.09747318670783577,0.09977789214615189,0.09869395385868843,0.09687905816734793,0.08659639405242311,0.1023807289626949,0.09078570573507785,0.1009950163445563,0.09230273442666852,0.09278076808313425
load_roll_std_24h,0.033575513978671576,0.03415978179074161,0.02576709437956439,0.03894152151904111,0.026253373871366302,0.04346199541096565,0.03652963601569961,0.03821299645286457,0.03155504723038805,0.040085904878628155
temperature_2m,0.06963225562000241,0.07297477865693973,0.07146815664542451,0.07026773896009017,0.06453388941044327,0.07423812372701985,0.061997567644355496,0.07145153749254585,0.0606550875506838,0.06439777267829253
relative_humidity_2m,0.00095734520000598,0.001172433855668115,0.0020573279518379156,0.00135593391483871,0.0016207349884247446,0.0025342184668523814,0.002573012100430271,0.0016427199269871567,0.0011123270051435262,0.0006523381473154379
wind_speed_10m,0.0008268728936061104,0.001304992231797582,0.0018264644560410713,0.0008498728206980277,0.0005490776268803625,0.00044681831702875685,0.0009257448051607826,0.0005805756270032834,0.0007595541963138947,0.0013268759348243058
surface_pressure,0.004529906680681823,0.00206405617164105,0.0067398307796535896,0.0019731905772332613,0.004708654849365355,0.0031676648908636404,0.0032106447109436303,0.0013497425412827518,0.003359509867855183,0.0013392385820879694
cloud_cover,0.0013044465187995503,0.0007218537361421685,0.0018190547006647986,0.0015013034559005236,0.0005505961893506405,0.004084906619833865,0.0005185817209600107,0.0005385007806367382,0.001233470789923003,0.0008310968265273648
precipitation,0.0005223775717765898,0.0005224729267513898,0.0009552272716544396,0.0006502500343052817,0.00040681573335918966,0.001911181954696485,0.0003357741909338436,0.0015727753888465916,0.0014671940095711375,0.0009024536326424011
heating_degree,0.06998115845241498,0.07457085221038777,0.07233180054095675,0.07098511327601566,0.0663227709606207,0.07557081128466069,0.06324567159603679,0.07216903143595046,0.062050363116601816,0.06533893508359342
cooling_degree,6.439548523911252e-05,0.00010331702354201414,8.102342158345425e-05,0.00011297188896348418,7.035431041934348e-05,0.00013643520094577786,0.00023766728716143593,0.00011292262817761405,0.00022378122784589465,0.00012812199356655228
sin_hour,0.002945901955147714,0.003530410217328276,0.000984626197647657,0.0015550537429542166,0.0011985608684294167,0.003981486925092099,0.0013724350771201622,0.0038692189109770423,0.0025263020056675873,0.0015101428470989625
cos_hour,0.0003387193674684593,0.000886641014354612,0.0011434809474184966,0.001969384374544012,0.0012289026497052079,0.0007887139644140713,0.0006425047117613594,0.0004313264981750652,0.0013992631960996478,0.0010240637547872006
sin_dow,0.0007781724165742302,0.0004938154318547967,0.0007816410642849045,0.000863039166303446,0.001300384609545671,0.0003648336608715057,0.00011739669942749963,0.00020256482947106927,0.0002948044581621543,0.0007877215728954326
cos_dow,0.00028909920318286877,0.0004693027916573965,0.0016856403298431935,0.00031252954916865936,0.0004454815013976564,0.0005449665844385763,0.0006040554541232985,0.001984853033507546,0.001539697233997089,0.0005387403415128519
sin_month,0.018472150226916575,0.022903131722624762,0.0253962541254662,0.014309283573405239,0.01739914915736911,0.017980047763543356,0.019217256185100732,0.018059099909196595,0.020045979367788302,0.013296317713677726
cos_month,0.07157590278294809,0.07241913524134178,0.07611713421846701,0.08047396796061572,0.06482569672203618,0.07793564657554321,0.06813749165184836,0.08137464232276834,0.07253175238085639,0.07126332885727467


==> NO4/mcir_aggregate.csv <==
,MCIR
load_lag_1h,0.29310294493966743
wind_speed_10m,0.24499572381885173
cos_hour,0.22752997418672455
load_roll_mean_24h,0.11692832615557817
load_roll_std_6h,0.08972347131589317
sin_dow,0.07547724768712294
relative_humidity_2m,0.06546342033830747
load_lag_24h,0.04558907725535728
load_lag_2h,0.037031582699190366
heating_degree,0.031038583611490998
temperature_2m,0.029142399679992676
precipitation,0.02891513833939195
load_roll_mean_12h,0.02866824595117733
cloud_cover,0.02526555806685349
load_roll_std_12h,0.025047477276265884
cooling_degree,0.018160266754386603
load_lag_12h,0.010200576196944245
load_roll_std_24h,0.009560444850867914
load_lag_3h,0.009306038643536591
sin_month,0.008980022784189415
cos_month,0.007414865721268739
load_roll_mean_6h,0.007048650988854444
load_lag_6h,0.006416598558662943
load_roll_mean_3h,0.004617426095236045
load_roll_std_3h,0.004332193717572709
cos_dow,0.004229181807284509
sin_hour,0.002476754625190655
surface_pressure,0.002152949891787566


==> NO4/mcir_components_repetitions.csv <==
feature,U_hat,J_hat,MCIR,phi,repetition
load_lag_1h,0.37928214887904693,2.5082015825412256,0.2627077304380092,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,0
cos_hour,0.13065032651212954,0.9401888191347749,0.24401484955651748,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,0
load_roll_mean_24h,0.21347326127219965,1.7552373246426054,0.2168660673635831,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,0
load_roll_std_6h,0.07198812713311149,1.207020387319099,0.11256864410154994,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,0
load_lag_24h,0.11472603789527624,2.510102010525552,0.08741604080640537,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,0
wind_speed_10m,0.0011422270928169414,0.02985414942943576,0.07370068511052714,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,0
cloud_cover,0.00578676142925159,0.22689136724547498,0.04974048452436386,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,0
load_roll_mean_12h,0.035094786565994136,1.9111655667217118,0.03606381490195855,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,0
temperature_2m,0.02610437239632512,1.5152766753101279,0.03387140698942413,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,0
heating_degree,0.02581252393905675,1.515276675310055,0.033499065403396214,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,0
precipitation,0.012864833828942213,0.8080915690202918,0.03134108896475663,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,0
load_roll_mean_6h,0.027671983637098607,1.7541299608336445,0.031060672846350657,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,0
load_roll_std_12h,0.02074365660229021,1.347983986804679,0.030310860896556636,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,0
load_lag_12h,0.022635527021811857,1.7552373246425894,0.025463606129787094,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,0
load_lag_2h,0.029463948909594005,2.355865248160095,0.02470430408162501,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,0
cos_month,0.02547523246369081,2.462088641213402,0.02048207302997496,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,0
sin_month,0.014786835490515984,1.7702914957867888,0.01656715588490207,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,0
sin_hour,0.012405879244828418,2.16443507388259,0.011398057563190523,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,0
sin_dow,0.0006548579889386664,0.1391097641154917,0.009370869095175814,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,0
cooling_degree,0.0028318838902145703,1.005095907062799,0.005619219780688801,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,0
load_roll_std_3h,0.0015295234122610789,1.0251675963948204,0.002979502684391439,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,0
load_lag_6h,0.0022363173251109796,1.911165566721749,0.0023375301798921103,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,0
load_roll_mean_3h,0.0022447762724615568,2.3558652481601356,0.0019038774689927281,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,0
load_lag_3h,0.0020873628711842156,2.355865248160189,0.0017704875504441957,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,0
relative_humidity_2m,9.054852816711794e-06,0.0590510905613697,0.0003066315788154762,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,0
load_roll_std_24h,0.00014299405738875723,1.510198766472321,0.00018935324590191573,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,0
surface_pressure,8.081880930974339e-05,2.0551844406367765,7.864562390503777e-05,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,0
cos_dow,3.182258948616529e-05,0.8170202834251485,7.789610785384916e-05,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,0
load_lag_1h,0.40639910660849266,2.355736419398742,0.29426442169979766,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,1
cos_hour,0.09413188384270957,0.7768101645327639,0.216161072985945,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,1
sin_dow,0.006884592226066547,0.07958278890718828,0.15924137254617912,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,1
load_roll_std_6h,0.051572997001098075,1.116401101091632,0.08831188480175267,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,1
load_roll_mean_24h,0.06461426968972771,1.6728725075403972,0.07437670379596764,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,1
load_lag_2h,0.07914780574259273,2.3173548780393567,0.0660527578610416,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,1
cooling_degree,0.02546717193818378,0.9379627887923885,0.052867718414884954,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,1
heating_degree,0.029094661230263677,1.33695473728047,0.04259679227117652,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,1
relative_humidity_2m,0.0014740478321092205,0.06917419040817041,0.04172921700031302,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,1
load_roll_mean_12h,0.03881805991497318,1.8624777852029215,0.040833266442620524,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,1
temperature_2m,0.02456742278287683,1.3369547372804664,0.03608817175878189,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,1
precipitation,0.010926622678064487,0.7362113784271525,0.029249275667684125,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,1
load_lag_12h,0.023545035807966783,1.672872507540367,0.027758538456864053,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,1
load_lag_3h,0.031132783808600198,2.317354878039364,0.026513048643485415,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,1
wind_speed_10m,9.994367006421606e-05,0.007520546969398967,0.026230245477017338,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,1
load_lag_6h,0.023924646853739163,1.8624777852029002,0.02536536896600102,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,1
load_roll_std_12h,0.007558610553184063,1.1491472103284672,0.013069201203505356,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,1
surface_pressure,0.010060033882741955,2.027308639931809,0.009875516407059136,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,1
cos_dow,0.003823368564999632,0.8003546930930803,0.009508761174400826,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,1
load_lag_24h,0.009657744353231504,2.327811387080672,0.008263419801661322,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,1
load_roll_mean_3h,0.005588281186267436,2.3173548780393887,0.004811380049549096,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,1
cloud_cover,0.0003641589007665327,0.1613608310245629,0.004503433896451869,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,1
load_roll_std_24h,0.0018684187382932652,1.3319161823640977,0.002801679876569263,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,1
load_roll_mean_6h,0.002175713705282164,1.8402600645306304,0.0023617796951005336,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,1
cos_month,0.001906936058392666,2.2780494568360004,0.0016727829219328363,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,1
sin_month,0.0009388473392574952,1.4509450820639822,0.0012932815361395792,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,1
sin_hour,0.0011009393297113463,2.1648447451245594,0.0010165899704809428,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,1
load_roll_std_3h,4.5896750480780225e-05,0.9279886183530994,9.891173169493071e-05,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,1
cos_hour,0.15000310615018633,0.8551780917181783,0.29845983285061456,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,2
load_lag_1h,0.44836058063084167,2.561166009242621,0.29796087008468214,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,2
wind_speed_10m,0.006947465192496941,0.045722772046657534,0.2638099069480656,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,2
relative_humidity_2m,0.007445736436826951,0.06697441385559988,0.20010001075164846,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,2
load_roll_mean_24h,0.11519624903148844,1.8038072206985136,0.12005840619735429,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,2
load_lag_24h,0.08035812305939517,2.54542898440719,0.061206883704236326,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,2
load_lag_2h,0.05554019182013137,2.4512571887960313,0.04431167213560736,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,2
precipitation,0.016291710362621576,0.801641693828983,0.03983627586092613,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,2
load_roll_std_6h,0.02096447612768628,1.0784213292132367,0.03813852430300413,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,2
load_roll_mean_12h,0.031935184047157686,1.9982715043205896,0.031460032350531804,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,2
heating_degree,0.02097782182218724,1.4746820293142981,0.028051594493556976,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,2
cloud_cover,0.003896759176473136,0.28137413044419546,0.02731971132178785,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,2
temperature_2m,0.019425830545640243,1.4746820293143124,0.02600325059190986,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,2
load_lag_3h,0.017212731377009457,2.4512571887959673,0.013946073424952478,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,2
cooling_degree,0.006117772228181649,0.9605701682360177,0.012657181231088745,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,2
load_roll_std_24h,0.008113357194099823,1.4683284788294078,0.010990418987247721,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,2
sin_dow,0.000814053357280349,0.14835130812085828,0.010914777388176073,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,2
cos_dow,0.004876834889678039,0.8910690466255753,0.01088644970705189,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,2
load_lag_12h,0.005915800398585116,1.8038072206985056,0.00653779648003686,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,2
load_roll_mean_3h,0.008016839004205073,2.4512571887960366,0.006519679314773989,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,2
load_roll_std_12h,0.0037277790675912395,1.3009449767899226,0.0057145043473236425,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,2
surface_pressure,0.005948495899655145,2.1294062296690974,0.005571435816661104,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,2
sin_month,0.0027683405803922293,1.5530625628276793,0.0035586651149917855,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,2
load_lag_6h,0.000866130288486389,1.9982715043205683,0.0008665039099779308,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,2
load_roll_mean_6h,0.00043781945643865677,1.885892298150523,0.00046420237089156354,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,2
sin_hour,0.00027789658694891604,2.1862274051579806,0.00025419246569138626,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,2
cos_month,0.0001633498839846451,2.3987735217313038,0.00013618522931339657,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,2
load_roll_std_3h,3.535930028844067e-05,0.9577653819740446,7.383435565396597e-05,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,2
wind_speed_10m,0.008606590583714808,0.02616414789219057,0.4950479029761651,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,3
load_lag_1h,0.4802641551464819,2.326603398798758,0.34220649597195174,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,3
cos_hour,0.0827966822214259,0.8301508858224953,0.18138321436974925,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,3
load_roll_mean_24h,0.095910509775219,1.548878436965298,0.11662348529917488,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,3
load_roll_std_6h,0.05288380122806965,1.240105311276805,0.08180084536925329,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,3
sin_dow,0.005882349530672652,0.1688867026870875,0.06731568840166638,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,3
load_roll_std_12h,0.02871962150683885,1.3178824850464652,0.04265494813512236,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,3
cooling_degree,0.012843348578644442,0.9290025498354675,0.027272717543857614,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,3
load_lag_24h,0.02341286266531357,2.3466909446418,0.01975682465310666,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,3
load_roll_std_3h,0.00887448429770318,0.9309706466594827,0.018884992868271725,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,3
load_lag_2h,0.020859424627923506,2.263710620826444,0.0182611381685825,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,3
precipitation,0.00695356390243727,0.7687512391119087,0.017928376556174734,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,3
load_roll_mean_12h,0.015436550138200236,1.7428274540234057,0.017558853621144174,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,3
cloud_cover,0.0024284099688684476,0.2904192371302413,0.016584800956564213,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,3
cos_month,0.014953192593477806,2.339848503809855,0.012700171412579625,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,3
sin_month,0.007022643912281542,1.57277419390062,0.008890565855295436,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,3
load_lag_3h,0.006159093577055177,2.2637106208263873,0.0054268256349452055,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,3
load_lag_12h,0.004048719540345735,1.5488784369652926,0.005214307088886348,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,3
cos_dow,0.0015504713298510736,0.7720017614977461,0.004008704943384553,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,3
relative_humidity_2m,5.8575664113477204e-05,0.05302970316537281,0.0022067268107001845,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,3
load_roll_mean_6h,0.0017780053237489812,1.6647755741639685,0.0021337511684389084,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,3
surface_pressure,0.0009979826164875712,1.958973100148617,0.00101836463329819,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,3
sin_hour,0.0009646093538731328,2.063292911435356,0.0009345823805009879,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,3
load_roll_mean_3h,0.0008155881125181422,2.2637106208264797,0.0007203167791113984,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,3
load_roll_std_24h,0.00018780958837766575,1.3334973729217596,0.00028164006144866684,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,3
load_lag_6h,7.824867127976131e-05,1.7428274540234057,8.979105542977108e-05,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,3
temperature_2m,9.662233531534009e-06,1.2903730385019774,1.497576420704742e-05,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,3
heating_degree,8.453277650555861e-07,1.2903730385019472,1.3102059420897922e-06,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,3
load_lag_1h,0.3819403358882742,2.4642868358297516,0.26838359192371086,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,4
sin_dow,0.014119927475834763,0.1273138427660776,0.19966840241455255,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,4
cos_hour,0.09494621072253898,0.9470643303475251,0.18223656475689115,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,4
relative_humidity_2m,0.004854323570893273,0.05575383739409889,0.16018712640686047,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,4
load_roll_std_6h,0.04940565553910004,1.3458301838301365,0.07082050811056508,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,4
load_roll_mean_24h,0.0549618039010284,1.7651483559479075,0.06039393121742705,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,4
precipitation,0.014892517487542563,0.8154747363297604,0.03586971287482685,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,4
load_roll_std_12h,0.020699624687746134,1.382649098142509,0.029500329249595787,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,4
load_lag_24h,0.034751396908879684,2.4639160168167464,0.027815944385382433,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,4
load_roll_std_24h,0.021209458699325046,1.516186500635314,0.027591406846814104,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,4
cloud_cover,0.003375318627923027,0.24492442509101675,0.027187451564538726,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,4
cooling_degree,0.013998024546283617,1.0655969755325723,0.02593199217347463,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,4
temperature_2m,0.01396785416712941,1.4928414998299164,0.018539643558858336,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,4
load_lag_2h,0.021702200479789307,2.411083373079226,0.017841441280860876,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,4
cos_month,0.021528281886150878,2.429729391888854,0.01756509086455748,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,4
sin_month,0.015544351024250449,1.792137584426242,0.017198104068431308,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,4
heating_degree,0.012574989915707789,1.492841499829792,0.016706326789118233,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,4
load_roll_mean_6h,0.013719282949440323,1.936339252643858,0.01407063705938066,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,4
load_lag_6h,0.013113508770212865,1.9445911013019863,0.013396820646736125,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,4
load_lag_12h,0.00841348400626255,1.765148355947879,0.00948766918268843,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,4
wind_speed_10m,7.401962446766199e-05,0.02168787809482109,0.006802681036594926,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,4
sin_hour,0.007937587388580346,2.3963629641064337,0.006602824579185566,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,4
load_roll_mean_3h,0.004609266562450977,2.4110833730790358,0.003816103494967008,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,4
load_roll_mean_12h,0.0025040901691243604,1.9445911013019952,0.0025721291697427544,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,4
load_lag_3h,0.0021589047544028407,2.4110833730791352,0.001789215093928301,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,4
load_roll_std_3h,0.0006238694012250067,1.0242362217345038,0.0012174723293862431,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,4
surface_pressure,0.0013794113011443875,2.2840790120365497,0.0012071200132618373,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,4
cos_dow,0.0003878899544919967,0.8417112873283772,0.0009212452997367096,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,4
load_lag_1h,0.518580117867687,2.4408144016063478,0.3504636603570198,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,5
wind_speed_10m,0.010589146373982297,0.05109761972065907,0.3433198737549693,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,5
cos_hour,0.11964987336777089,0.8900899800590778,0.23699148441393872,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,5
sin_dow,0.012984751876105982,0.13490175716755481,0.175604278714463,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,5
load_roll_std_6h,0.08588872845905093,1.195705098173922,0.1340342418544562,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,5
load_roll_mean_24h,0.07424279784768849,1.6983388671419082,0.08376798577359111,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,5
heating_degree,0.05019855978762376,1.4147622478079747,0.06853229045767216,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,5
temperature_2m,0.05009333778323633,1.414762247807909,0.06839355124965588,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,5
load_lag_2h,0.06624314601242412,2.4315310836770863,0.05304174030225188,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,5
cloud_cover,0.008475441093611662,0.3547856025366335,0.0466630883890683,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,5
load_roll_std_24h,0.02786311984588635,1.4040759441755917,0.038916627873305125,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,5
load_roll_mean_3h,0.013809491252378053,2.43153108367728,0.011294534097995976,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,5
sin_month,0.007020185373962494,1.628902201566092,0.00858254087113943,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,5
load_lag_12h,0.006947274571678627,1.698338867141917,0.008147928258770108,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,5
load_roll_mean_12h,0.005734988733610586,1.8059296684547625,0.006331181337401642,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,5
load_lag_24h,0.007818451471040013,2.47883404117705,0.006288334613827744,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,5
precipitation,0.0017320366410300378,0.7176793972054384,0.004815149049743005,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,5
relative_humidity_2m,0.0002761805382779197,0.11488739509174617,0.004796317529514378,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,5
cooling_degree,0.0019777172364132244,0.9445698691922582,0.004178801498771258,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,5
load_roll_std_12h,0.0016113343198018973,1.2177443991212709,0.002642927368299068,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,5
load_roll_std_3h,0.0010498771253846931,0.97455600621982,0.002152256650574561,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,5
load_lag_3h,0.0019925786728142527,2.4315310836771715,0.0016376078060322415,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,5
load_roll_mean_6h,0.0006874449852849205,1.7894940578805993,0.0007680170800384168,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,5
cos_dow,0.00025170275905414096,0.813014315257389,0.0006189924415335693,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,5
sin_hour,0.00033079424569460814,2.1858082271678767,0.0003026287371977968,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,5
load_lag_6h,0.00020809337909723468,1.805929668454759,0.00023042913280983365,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,5
cos_month,0.00026213567259065514,2.4115852088587424,0.00021737335340483,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,5
surface_pressure,8.462470025941732e-10,2.1120949101498145,8.013342565132019e-10,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,5
wind_speed_10m,0.0028655167926610408,0.015523063572220663,0.31166264451100006,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,6
cos_hour,0.13902390701264603,0.9200155189958039,0.2625471792615524,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,6
load_lag_1h,0.3715469819670308,2.5425639770176627,0.2549985139182769,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,6
load_roll_mean_24h,0.14247264584210842,1.781639626926502,0.14809182172836946,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,6
relative_humidity_2m,0.006016959457537354,0.08566960921070965,0.13125061925501316,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,6
load_roll_std_6h,0.07819451568540901,1.2183624436126135,0.12061871269850702,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,6
cloud_cover,0.007327281196122922,0.24184127738506722,0.0588138506547195,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,6
load_lag_2h,0.06404869912175269,2.485633699884021,0.05024053124948262,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,6
load_roll_mean_12h,0.041847056605074075,2.02149346714101,0.04056243370735426,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,6
load_lag_24h,0.04686062321156369,2.5634267290150774,0.03590457056123755,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,6
precipitation,0.011522482923088011,0.7874125005919567,0.02884460728554649,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,6
load_roll_mean_6h,0.012988914392261759,1.9608037996082928,0.013161376369593905,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,6
load_roll_mean_3h,0.016052548483975373,2.485633699884106,0.012833382678940568,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,6
heating_degree,0.009829701112943217,1.5492161037880443,0.012609893926198643,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,6
temperature_2m,0.006922730348976768,1.549216103788071,0.008897317125069689,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,6
load_roll_std_12h,0.005955229488741135,1.3398605211114338,0.008849992260954537,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,6
cos_dow,0.0038868811203096503,0.8849502038123598,0.00874599223232025,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,6
load_roll_std_3h,0.003466908835748243,1.0373261238733518,0.0066620523519919424,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,6
sin_month,0.005734152057941777,1.8037047590098148,0.006338044377036231,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,6
sin_dow,0.00043301864179405553,0.1365989676228001,0.006319964463741228,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,6
cooling_degree,0.002994105599018421,1.0024749314155148,0.005955639584702884,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,6
load_lag_12h,0.0016422884105861005,1.7816396269264878,0.00184187188403767,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,6
surface_pressure,0.001918771126581036,2.2150740146377483,0.0017309674067518639,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,6
sin_hour,0.0018593671573110813,2.2749682553892616,0.001633296380365789,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,6
load_roll_std_24h,0.0008867216306878174,1.5317919427687272,0.001157087459079731,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,6
load_lag_6h,0.00023166338449951681,2.0214934671410525,0.00022917396732294204,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,6
cos_month,6.448018516260022e-05,2.4458858791512377,5.2724034170582303e-05,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,6
load_lag_3h,1.1673907452535122e-05,2.485633699884165,9.393059505288703e-06,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,6
wind_speed_10m,0.0055697167941932,0.02891099915931239,0.3230627114415782,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,7
load_lag_1h,0.3761745766444987,2.1645222196095606,0.2961192198920558,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,7
cos_hour,0.11397154659792946,0.8579457760611333,0.23452930396613447,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,7
load_roll_mean_24h,0.16340119242857826,1.6226591552171845,0.1829738761559319,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,7
load_roll_std_6h,0.04870452234219726,1.1012039587743876,0.08471025849797048,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,7
relative_humidity_2m,0.003255699764465567,0.0964033045132282,0.06533679095154829,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,7
load_lag_2h,0.04431554156338189,2.114493930324546,0.041055537452897084,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,7
load_roll_mean_12h,0.035624664703910236,1.7232316371762657,0.04050889736225558,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,7
load_roll_std_12h,0.018233425708807025,1.2863703699115425,0.027952433942041208,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,7
precipitation,0.00858773711793295,0.8112212462140109,0.020950580665827473,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,7
load_lag_24h,0.020443268209328336,2.1796538148615543,0.018583969195389998,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,7
load_lag_12h,0.013695466301598779,1.6226591552171703,0.016738995473838607,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,7
cos_month,0.013595167041887573,2.1821321002620655,0.012383292993014149,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,7
cooling_degree,0.005293655373969756,0.9433312010471191,0.01116069295072305,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,7
cloud_cover,0.0014902604644921884,0.28803033165333636,0.010294676821368788,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,7
sin_month,0.005105137284272149,1.5673482605906957,0.00649321282420362,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,7
load_roll_std_24h,0.0037734976254812608,1.3969720598740691,0.00538784164658323,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,7
heating_degree,0.0017790489598845532,1.3705896445369508,0.0025926691104436153,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,7
cos_dow,0.0007609588746150171,0.8218932093378326,0.001850009163069121,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,7
temperature_2m,0.0010925093030189274,1.3705896445369081,0.001592948191329201,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,7
sin_hour,0.0016556884017377585,2.093747062793319,0.0015803056484425069,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,7
load_lag_6h,0.001142578727976938,1.7232316371762622,0.001325209710790978,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,7
load_roll_std_3h,0.0005900945776943072,0.9228363194101119,0.001278054360923012,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,7
load_roll_mean_3h,0.0012903801374764131,2.114493930324535,0.0012197652956360567,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,7
load_roll_mean_6h,0.0008235653734939538,1.60028910951827,0.0010287413077279238,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,7
load_lag_3h,0.000291649066030908,2.1144939303244747,0.00027581904177251205,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,7
surface_pressure,0.00015164907898660178,1.947603595353804,0.0001557167713141122,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,7
sin_dow,4.378817010208721e-08,0.1447899396583867,6.048508199222192e-07,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,7
wind_speed_10m,0.006794094488024607,0.030804718091244965,0.3613994177981349,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,8
load_lag_1h,0.43135806026874096,2.365295031328424,0.3084816358273403,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,8
cos_hour,0.10394989448071755,0.8906266697470674,0.20903346855237223,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,8
load_roll_mean_24h,0.12114320562684507,1.6375952415001596,0.1377614799116254,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,8
load_lag_24h,0.1539564115797808,2.36190407668834,0.12238867162762429,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,8
load_roll_std_6h,0.04852675961134051,1.1488867048441704,0.08105263729167543,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,8
load_roll_mean_12h,0.06521421260946958,1.7772072609483143,0.07079185033980148,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,8
load_roll_std_12h,0.046134069826207574,1.365906491810796,0.06534383087795088,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,8
relative_humidity_2m,0.0024380002792700724,0.09999667782955224,0.04760107268907592,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,8
heating_degree,0.03195773216942586,1.5248568288766382,0.04105528425678731,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,8
temperature_2m,0.03096242107583173,1.5248568288766329,0.03980207993541375,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,8
cooling_degree,0.01684455494693019,0.9710443143612011,0.034102125188893544,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,8
load_lag_3h,0.03738011411240854,2.1814432093873553,0.03369363726846773,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,8
load_lag_2h,0.021757480203434036,2.1814432093872593,0.019750792840824774,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,8
load_lag_6h,0.008693837215545478,1.7772072609482876,0.009736079141766598,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,8
load_roll_mean_6h,0.004339139439895889,1.6073790718155738,0.005384488938070455,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,8
precipitation,0.001919897746416934,0.7596030901757393,0.005042258150749844,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,8
sin_month,0.003353740493593088,1.6758365077364044,0.003994473523328524,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,8
sin_dow,0.00013539632056597305,0.10334871395315481,0.002616755755213874,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,8
load_roll_mean_3h,0.0023365696284725467,2.1814432093873,0.0021399315543856132,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,8
cloud_cover,0.00024927098125525327,0.24642382672900143,0.002021063371475134,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,8
load_roll_std_24h,0.0005284884547132987,1.4997115109285346,0.000704538547073217,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,8
load_lag_12h,0.000439825753849601,1.6375952415001542,0.000537016285722043,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,8
cos_dow,4.0764617615138914e-05,0.7984430422748696,0.00010210505776888683,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,8
load_roll_std_3h,2.4190657717030376e-05,0.9888077793505046,4.8927741923290044e-05,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,8
sin_hour,4.01536600882999e-05,2.1119707000754184,3.802410391715577e-05,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,8
cos_month,2.506490082123197e-05,2.2682148702182445,2.210074907257662e-05,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,8
surface_pressure,1.2269172843141328e-05,1.9895994205393401,1.2333233571738999e-05,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,8
load_lag_1h,0.34923845455513614,2.3851330624305547,0.25544330928383036,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h,9
wind_speed_10m,0.0017331928926806704,0.012419874388564622,0.244921169134465,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m,9
cos_hour,0.113177753700959,0.9649994379127758,0.20994277115353002,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h,9
sin_dow,0.010111379107664008,0.15334478735699064,0.1237197632412414,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree,9
load_roll_std_6h,0.05573349740098563,1.2528954666130028,0.08517845613019746,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month,9
precipitation,0.03333614114296455,0.8523910771843319,0.07527405831768418,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree,9
load_lag_24h,0.08466088439186774,2.395658571851545,0.0682661132047011,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,9
heating_degree,0.051448291492597324,1.5379186337758792,0.06474060920061823,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,9
temperature_2m,0.04611163729590383,1.5379186337759485,0.058220651635276975,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h,9
load_lag_2h,0.04057618149671744,2.27436470140065,0.03505591161872999,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,9
load_roll_mean_24h,0.024839409236617746,1.7262951286031267,0.02836950411275702,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,9
load_roll_std_12h,0.017016524272291684,1.3757402452468401,0.024435744481309352,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h,9
sin_month,0.014641449857385977,1.7196976265931765,0.01688418378642619,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h,9
load_lag_6h,0.009670775180899196,1.816885678734515,0.010589078875902118,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,9
load_roll_std_3h,0.005477987652143602,1.0982949570848213,0.009925932100915984,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree,9
cloud_cover,0.0013757635539965835,0.28743724914344815,0.00952701916819661,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h,9
cos_month,0.010278807039601318,2.2951973390584186,0.00891686262466695,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h,9
load_lag_3h,0.009132021843380335,2.274364701400547,0.007998278911832567,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,9
load_roll_std_24h,0.005758515230124243,1.512866515515789,0.007583853964656166,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h,9
cos_dow,0.002586664933361242,0.9259208283634015,0.005571661945725431,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree,9
surface_pressure,0.0019398361145124207,2.062376393888641,0.0018793982107183818,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h,9
cooling_degree,0.001005931440336702,1.0826337569903774,0.0018565791767805287,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h,9
relative_humidity_2m,2.4612010783097164e-05,0.04393755926870746,0.0011196904095853554,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour,9
sin_hour,0.0010747513847270847,2.1333919320132817,0.0010070444229338935,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,9
load_roll_mean_3h,0.0010413284405549972,2.2743647014005095,0.0009152902180080214,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h,9
load_lag_12h,0.00024001663891006644,1.726295128603132,0.00027803272881122686,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h,9
load_roll_mean_6h,4.706989135995061e-05,1.7814507327902156,5.2843052951397745e-05,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,9
load_roll_mean_12h,2.5342150862457384e-10,1.8168856787345167,2.789625253315195e-10,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,9


==> NO4/mcir_full_components.csv <==
feature,U_hat,J_hat,MCIR,phi
cos_hour,0.12756986797546246,0.8919600431995722,0.25025233017133336,relative_humidity_2m|load_roll_std_12h|load_lag_6h|wind_speed_10m|load_roll_std_3h
load_lag_1h,0.2957025505927068,2.59118613227011,0.2048589904751505,load_roll_mean_3h|load_lag_2h|load_lag_3h|load_roll_mean_6h|load_lag_24h
load_roll_mean_24h,0.11442509867205572,1.8867479142263264,0.11435802695173176,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h
load_roll_std_6h,0.06920510987960234,1.1709448394308513,0.11160764860423801,load_roll_std_3h|load_roll_std_12h|load_lag_12h|sin_hour|cos_month
wind_speed_10m,0.00040308737419284457,0.007725619321111821,0.0991762624245447,precipitation|surface_pressure|cos_hour|cloud_cover|relative_humidity_2m
load_lag_2h,0.0685515342998371,2.5303052599695963,0.052755145609404516,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h
load_lag_24h,0.04300538574735623,2.6092081463221604,0.03242980644458082,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h
precipitation,0.01134132433605966,0.7693281493085931,0.029055380590485434,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|heating_degree
load_lag_12h,0.024020863187684777,1.88674791422644,0.02514261638730837,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h|load_roll_mean_3h
load_roll_mean_6h,0.0248789586408286,2.200886823418635,0.022355414789249312,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h
load_roll_mean_12h,0.024049265618188286,2.1319499941152653,0.022309159439286172,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h
load_lag_6h,0.02057890299675538,2.1319499941151623,0.019120675243306996,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h
load_roll_std_12h,0.011475898113899168,1.2946299862293142,0.017572691849053145,load_roll_std_24h|load_lag_12h|cos_month|sin_hour|load_roll_mean_24h
heating_degree,0.011661516333718753,1.4944302239213325,0.015485798138357649,temperature_2m|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h
load_lag_3h,0.017633042722012448,2.5303052599695537,0.013841028021271493,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h
sin_dow,0.0007515420827359686,0.11494618198969553,0.012991475653669256,load_roll_std_6h|load_roll_std_3h|load_roll_std_12h|relative_humidity_2m|cooling_degree
temperature_2m,0.008958462477619883,1.4944302239213236,0.011917693087178974,heating_degree|load_roll_mean_12h|load_roll_mean_24h|load_roll_mean_6h|load_lag_6h
cooling_degree,0.005851012276269961,0.9924754256908193,0.011721641446628394,temperature_2m|relative_humidity_2m|heating_degree|load_roll_mean_12h|load_lag_12h
cloud_cover,0.0010221887792192272,0.24638055348746257,0.008263358521041642,relative_humidity_2m|precipitation|surface_pressure|wind_speed_10m|load_roll_std_24h
sin_month,0.006846970211111196,1.6642000154656449,0.00819482668027823,heating_degree|load_roll_mean_24h|load_lag_24h|temperature_2m|load_roll_mean_12h
cos_month,0.00414319316341079,2.5047055752913323,0.003302864019151443,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_1h
load_roll_std_24h,0.0012836392872877021,1.4958741223204441,0.0017147682364606098,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_lag_6h
load_roll_mean_3h,0.0015113110063080587,2.530305259969637,0.0011938550554043417,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_roll_mean_12h
relative_humidity_2m,2.8764257961379065e-05,0.06388075713459718,0.0009001556367382934,cloud_cover|precipitation|cooling_degree|cos_hour|sin_hour
load_roll_std_3h,0.00015819745261579738,1.000182561332994,0.000316287127614085,load_roll_std_6h|load_lag_12h|load_roll_mean_12h|temperature_2m|heating_degree
surface_pressure,0.00022215813901796733,2.0870543684889933,0.00021286890949409864,precipitation|cloud_cover|wind_speed_10m|relative_humidity_2m|load_lag_1h
sin_hour,0.00019151126662559354,2.2107667408650116,0.0001732382476611243,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h
cos_dow,2.3866582184911165e-05,0.8161022582730082,5.848748485816665e-05,load_roll_std_24h|wind_speed_10m|cooling_degree|temperature_2m|heating_degree


==> NO4/mcir_full_scores.csv <==
,MCIR
cos_hour,0.25025233017133336
load_lag_1h,0.2048589904751505
load_roll_mean_24h,0.11435802695173176
load_roll_std_6h,0.11160764860423801
wind_speed_10m,0.0991762624245447
load_lag_2h,0.052755145609404516
load_lag_24h,0.03242980644458082
precipitation,0.029055380590485434
load_lag_12h,0.02514261638730837
load_roll_mean_6h,0.022355414789249312
load_roll_mean_12h,0.022309159439286172
load_lag_6h,0.019120675243306996
load_roll_std_12h,0.017572691849053145
heating_degree,0.015485798138357649
load_lag_3h,0.013841028021271493
sin_dow,0.012991475653669256
temperature_2m,0.011917693087178974
cooling_degree,0.011721641446628394
cloud_cover,0.008263358521041642
sin_month,0.00819482668027823
cos_month,0.003302864019151443
load_roll_std_24h,0.0017147682364606098
load_roll_mean_3h,0.0011938550554043417
relative_humidity_2m,0.0009001556367382934
load_roll_std_3h,0.000316287127614085
surface_pressure,0.00021286890949409864
sin_hour,0.0001732382476611243
cos_dow,5.848748485816665e-05


==> NO4/mcir_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.2627077304380092,0.29426442169979766,0.29796087008468214,0.34220649597195174,0.26838359192371086,0.3504636603570198,0.2549985139182769,0.2961192198920558,0.3084816358273403,0.25544330928383036
load_lag_2h,0.02470430408162501,0.0660527578610416,0.04431167213560736,0.0182611381685825,0.017841441280860876,0.05304174030225188,0.05024053124948262,0.041055537452897084,0.019750792840824774,0.03505591161872999
load_lag_3h,0.0017704875504441957,0.026513048643485415,0.013946073424952478,0.0054268256349452055,0.001789215093928301,0.0016376078060322415,9.393059505288703e-06,0.00027581904177251205,0.03369363726846773,0.007998278911832567
load_lag_6h,0.0023375301798921103,0.02536536896600102,0.0008665039099779308,8.979105542977108e-05,0.013396820646736125,0.00023042913280983365,0.00022917396732294204,0.001325209710790978,0.009736079141766598,0.010589078875902118
load_lag_12h,0.025463606129787094,0.027758538456864053,0.00653779648003686,0.005214307088886348,0.00948766918268843,0.008147928258770108,0.00184187188403767,0.016738995473838607,0.000537016285722043,0.00027803272881122686
load_lag_24h,0.08741604080640537,0.008263419801661322,0.061206883704236326,0.01975682465310666,0.027815944385382433,0.006288334613827744,0.03590457056123755,0.018583969195389998,0.12238867162762429,0.0682661132047011
load_roll_mean_3h,0.0019038774689927281,0.004811380049549096,0.006519679314773989,0.0007203167791113984,0.003816103494967008,0.011294534097995976,0.012833382678940568,0.0012197652956360567,0.0021399315543856132,0.0009152902180080214
load_roll_std_3h,0.002979502684391439,9.891173169493071e-05,7.383435565396597e-05,0.018884992868271725,0.0012174723293862431,0.002152256650574561,0.0066620523519919424,0.001278054360923012,4.8927741923290044e-05,0.009925932100915984
load_roll_mean_6h,0.031060672846350657,0.0023617796951005336,0.00046420237089156354,0.0021337511684389084,0.01407063705938066,0.0007680170800384168,0.013161376369593905,0.0010287413077279238,0.005384488938070455,5.2843052951397745e-05
load_roll_std_6h,0.11256864410154994,0.08831188480175267,0.03813852430300413,0.08180084536925329,0.07082050811056508,0.1340342418544562,0.12061871269850702,0.08471025849797048,0.08105263729167543,0.08517845613019746
load_roll_mean_12h,0.03606381490195855,0.040833266442620524,0.031460032350531804,0.017558853621144174,0.0025721291697427544,0.006331181337401642,0.04056243370735426,0.04050889736225558,0.07079185033980148,2.789625253315195e-10
load_roll_std_12h,0.030310860896556636,0.013069201203505356,0.0057145043473236425,0.04265494813512236,0.029500329249595787,0.002642927368299068,0.008849992260954537,0.027952433942041208,0.06534383087795088,0.024435744481309352
load_roll_mean_24h,0.2168660673635831,0.07437670379596764,0.12005840619735429,0.11662348529917488,0.06039393121742705,0.08376798577359111,0.14809182172836946,0.1829738761559319,0.1377614799116254,0.02836950411275702
load_roll_std_24h,0.00018935324590191573,0.002801679876569263,0.010990418987247721,0.00028164006144866684,0.027591406846814104,0.038916627873305125,0.001157087459079731,0.00538784164658323,0.000704538547073217,0.007583853964656166
temperature_2m,0.03387140698942413,0.03608817175878189,0.02600325059190986,1.497576420704742e-05,0.018539643558858336,0.06839355124965588,0.008897317125069689,0.001592948191329201,0.03980207993541375,0.058220651635276975
relative_humidity_2m,0.0003066315788154762,0.04172921700031302,0.20010001075164846,0.0022067268107001845,0.16018712640686047,0.004796317529514378,0.13125061925501316,0.06533679095154829,0.04760107268907592,0.0011196904095853554
wind_speed_10m,0.07370068511052714,0.026230245477017338,0.2638099069480656,0.4950479029761651,0.006802681036594926,0.3433198737549693,0.31166264451100006,0.3230627114415782,0.3613994177981349,0.244921169134465
surface_pressure,7.864562390503777e-05,0.009875516407059136,0.005571435816661104,0.00101836463329819,0.0012071200132618373,8.013342565132019e-10,0.0017309674067518639,0.0001557167713141122,1.2333233571738999e-05,0.0018793982107183818
cloud_cover,0.04974048452436386,0.004503433896451869,0.02731971132178785,0.016584800956564213,0.027187451564538726,0.0466630883890683,0.0588138506547195,0.010294676821368788,0.002021063371475134,0.00952701916819661
precipitation,0.03134108896475663,0.029249275667684125,0.03983627586092613,0.017928376556174734,0.03586971287482685,0.004815149049743005,0.02884460728554649,0.020950580665827473,0.005042258150749844,0.07527405831768418
heating_degree,0.033499065403396214,0.04259679227117652,0.028051594493556976,1.3102059420897922e-06,0.016706326789118233,0.06853229045767216,0.012609893926198643,0.0025926691104436153,0.04105528425678731,0.06474060920061823
cooling_degree,0.005619219780688801,0.052867718414884954,0.012657181231088745,0.027272717543857614,0.02593199217347463,0.004178801498771258,0.005955639584702884,0.01116069295072305,0.034102125188893544,0.0018565791767805287
sin_hour,0.011398057563190523,0.0010165899704809428,0.00025419246569138626,0.0009345823805009879,0.006602824579185566,0.0003026287371977968,0.001633296380365789,0.0015803056484425069,3.802410391715577e-05,0.0010070444229338935
cos_hour,0.24401484955651748,0.216161072985945,0.29845983285061456,0.18138321436974925,0.18223656475689115,0.23699148441393872,0.2625471792615524,0.23452930396613447,0.20903346855237223,0.20994277115353002
sin_dow,0.009370869095175814,0.15924137254617912,0.010914777388176073,0.06731568840166638,0.19966840241455255,0.175604278714463,0.006319964463741228,6.048508199222192e-07,0.002616755755213874,0.1237197632412414
cos_dow,7.789610785384916e-05,0.009508761174400826,0.01088644970705189,0.004008704943384553,0.0009212452997367096,0.0006189924415335693,0.00874599223232025,0.001850009163069121,0.00010210505776888683,0.005571661945725431
sin_month,0.01656715588490207,0.0012932815361395792,0.0035586651149917855,0.008890565855295436,0.017198104068431308,0.00858254087113943,0.006338044377036231,0.00649321282420362,0.003994473523328524,0.01688418378642619
cos_month,0.02048207302997496,0.0016727829219328363,0.00013618522931339657,0.012700171412579625,0.01756509086455748,0.00021737335340483,5.2724034170582303e-05,0.012383292993014149,2.210074907257662e-05,0.00891686262466695


==> NO4/metadata.json <==
{
  "zone": "NO4",
  "n_total": 8736,
  "n_train": 6988,
  "n_test": 1748,
  "n_features": 28,
  "test_r2": 0.9936836345322551,
  "test_mae": 6.914453135475141,
  "test_rmse": 8.911742758677926,
  "model_fit_seconds": 1.7006261310000355,
  "model_class": "XGBRegressor",
  "model_params": {
    "objective": "reg:squarederror",
    "base_score": null,
    "booster": null,
    "callbacks": null,
    "colsample_bylevel": null,
    "colsample_bynode": null,
    "colsample_bytree": 0.8,
    "device": "cuda",
    "early_stopping_rounds": null,
    "enable_categorical": true,
    "eval_metric": "rmse",
    "feature_types": null,
    "feature_weights": null,
    "gamma": null,
    "grow_policy": null,
    "importance_type": null,
    "interaction_constraints": null,
    "learning_rate": 0.05,
    "max_bin": null,
    "max_cat_threshold": null,
    "max_cat_to_onehot": null,
    "max_delta_step": null,
    "max_depth": 6,
    "max_leaves": null,
    "min_child_weight": null,
    "missing": NaN,
    "monotone_constraints": null,
    "multi_strategy": null,
    "n_estimators": 500,
    "n_jobs": 4,
    "num_parallel_tree": null,
    "random_state": 42,
    "reg_alpha": null,
    "reg_lambda": null,
    "sampling_method": null,
    "scale_pos_weight": null,
    "subsample": 0.8,
    "tree_method": "hist",
    "validate_parameters": null,
    "verbosity": null
  },
  "split": "chronological_80_20",
  "explanation_n": 200,
  "repetitions": 10,
  "phi_size": 5,
  "top_k": 8,
  "mcir_target": "fixed_model_prediction_Q",
  "mcir_formula": "clip_[0,1](2*U_pos/(U_pos+J_pos))",
  "target_definition": "aggregated hourly residential electricity demand (Demand_MWh)",
  "target_source": "Hofmann, Bjarghov, and Nessa (2023), Zenodo record 8423312, demand_areas.csv",
  "deletion_replacement": "training_feature_means",
  "full_mcir_seconds": 0.13326475499991375,
  "feature_names": [
    "load_lag_1h",
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_6h",
    "load_lag_12h",
    "load_lag_24h",
    "load_roll_mean_3h",
    "load_roll_std_3h",
    "load_roll_mean_6h",
    "load_roll_std_6h",
    "load_roll_mean_12h",
    "load_roll_std_12h",
    "load_roll_mean_24h",
    "load_roll_std_24h",
    "temperature_2m",
    "relative_humidity_2m",
    "wind_speed_10m",
    "surface_pressure",
    "cloud_cover",
    "precipitation",
    "heating_degree",
    "cooling_degree",
    "sin_hour",
    "cos_hour",
    "sin_dow",
    "cos_dow",
    "sin_month",
    "cos_month"
  ]
}

==> NO4/mi_aggregate.csv <==
,MI
load_lag_1h,2.3160805936433233
load_lag_24h,1.7409109617443146
load_roll_mean_3h,1.735679005313333
load_lag_2h,1.6926041199759951
load_roll_mean_24h,1.38462954659223
load_roll_mean_6h,1.3845832030023077
load_lag_3h,1.3792690122799451
load_roll_mean_12h,1.3532753890051459
load_lag_6h,1.0988768926060049
load_lag_12h,0.9732587259244205
cos_month,0.908765791059482
heating_degree,0.8947731009794456
temperature_2m,0.885334958680294
sin_month,0.5486888207918981
load_roll_std_24h,0.3669633014234996
surface_pressure,0.1442827903785661
load_roll_std_12h,0.11828466252224526
load_roll_std_6h,0.07777385595626089
sin_hour,0.0774600335285915
load_roll_std_3h,0.06703545808421545
relative_humidity_2m,0.04556790598411755
wind_speed_10m,0.04107253100811707
cloud_cover,0.030881825213313972
sin_dow,0.018534916981821904
precipitation,0.018410390035291123
cos_hour,0.013480766881749595
cos_dow,0.009981525443281836
cooling_degree,0.006418706230205173


==> NO4/mi_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,2.276386891183968,2.2805130226763137,2.3488694972921946,2.31114813651011,2.4118265454839154,2.3049559862690474,2.3223994049215197,2.2430428777746574,2.337838453761734,2.323825120559773
load_lag_2h,1.7158247973510634,1.5539155953001202,1.6990666410359352,1.6470019047568152,1.8301317643561146,1.6787353397912126,1.6685831847863026,1.5960510881388288,1.7937599297089064,1.7429709545346483
load_lag_3h,1.4646437715631313,1.28117962138854,1.3828379463192606,1.3476266033858462,1.4610967022924135,1.2958677451191072,1.327223347783049,1.3295326684060655,1.4018168764466727,1.5008648400953652
load_lag_6h,1.1230097741438057,1.0163910748235652,1.057848987629952,1.1634450440637591,1.0755133431442387,1.0894041695816008,1.0767285739991985,1.0858115819429792,1.1054418830738828,1.1951744936570647
load_lag_12h,0.9719775084809532,0.9128814018739733,0.9419865815417321,0.975856916753632,0.9475031154941789,0.9293578678446379,0.9345863494942925,0.9277873818901314,1.0970825031028184,1.0935676327678547
load_lag_24h,1.77856261490001,1.6215180876613426,1.6959687232510525,1.727083682041557,1.8026298543740729,1.7128816098905615,1.8201147232942345,1.7317453963359468,1.7687046087988372,1.74990031689553
load_roll_mean_3h,1.8106578454186684,1.6001113945497871,1.7687078497299287,1.698363841419174,1.8543710442045103,1.6578181457341534,1.6853066186723313,1.6666486949311525,1.8171932569093454,1.7976113615642801
load_roll_std_3h,0.03925305960063463,0.0892933000164029,0.09230433189113851,0.05920069395271321,0.1369072010504695,0.07919917567199564,0.09716669046718085,0.000781541647172368,0.05263800137779606,0.02361058516665082
load_roll_mean_6h,1.4726433754325918,1.3809954183453166,1.337307352126608,1.4082979006275824,1.379638580728745,1.3389732713479257,1.3341354465838564,1.4050447249976,1.313673230086704,1.475122729746149
load_roll_std_6h,0.0,0.07358185599376688,0.10993290694206159,0.14748223010243366,0.0508051404219394,0.04980881434648632,0.12274180716496819,0.006523369170047477,0.07778686156854286,0.13907557385236258
load_roll_mean_12h,1.2725332882484426,1.284855730387851,1.2462565485670258,1.4629953738486696,1.3922376530729799,1.4069851065508368,1.358894956253323,1.306664999228941,1.326787404836331,1.47454282905706
load_roll_std_12h,0.08159646099520268,0.09095718343367931,0.13520570127481957,0.16261469755276758,0.15370696423662045,0.1659625524912336,0.07354012111884334,0.08557652414481476,0.06571227101885624,0.16797414895561502
load_roll_mean_24h,1.4178350216952817,1.2501505311298473,1.4205077239879862,1.35973413689671,1.3591839716534309,1.3836018373881838,1.3896457856217346,1.3817425023749705,1.3739011741378704,1.5099927810362823
load_roll_std_24h,0.3921310985972122,0.35149874508593326,0.30900774798171327,0.31552969921601903,0.2658460500220534,0.29477503221354295,0.3816168486724614,0.407950951339914,0.4624608170785307,0.4888160240276158
temperature_2m,0.8291571448457544,0.959500656478073,0.9171834268831156,0.841373295912001,0.9116123765387947,0.8255052113728834,0.8853269653387059,0.9543189694820366,0.8039918288453007,0.9253797111062751
relative_humidity_2m,0.12538500753286508,0.0009536006299142308,0.0,0.025190081463337677,0.16723609142664797,0.03626777964366479,0.0,0.10064649914474577,0.0,0.0
wind_speed_10m,0.09875123729281432,0.019800518577704374,0.021747289172386886,0.07416066512463093,0.0032024416538756206,0.029470449481862726,0.0,0.08448786353912485,0.07910484523877104,0.0
surface_pressure,0.14967724279794892,0.07332983661023906,0.2545047142450576,0.09195210005917431,0.19085198238304368,0.2148133115679931,0.08069730599090086,0.08029056992772565,0.13574463913509316,0.17096620106848448
cloud_cover,0.006055205986654322,0.021460455648177224,0.06009312687059465,0.039916187803025416,0.0,0.059033055660937084,0.0,0.04431845234360532,0.028940707866008886,0.04900105995413684
precipitation,0.013646863235277973,0.022370953260866244,0.024268142899214862,0.0,0.100560245426486,0.011851727166167336,0.0,0.011405968364898822,0.0,0.0
heating_degree,0.8365197742384627,0.974410480873114,0.9304930311236919,0.843352767549753,0.9150375020343229,0.8401428886797331,0.8990226300532296,0.9535541752760519,0.8208470646816215,0.9343506952844756
cooling_degree,0.002307156242690289,0.0,0.0,0.007876346913675114,0.004924496218466801,0.012004467618245362,0.019780391703015265,0.0,0.014649918038692977,0.002644285567265925
sin_hour,0.0,0.02721419917542356,0.06315231506445862,0.1129273937887354,0.1913011673876457,0.13126625247502455,0.026492349553104422,0.07533160115298143,0.05718407338475773,0.0897309833037836
cos_hour,0.0,0.0,0.0,0.051247994070580116,0.06458733620028578,0.0,0.0,0.0,0.018972338546630052,0.0
sin_dow,0.0483525569797254,0.0746213582160471,0.0,0.023237953814331025,0.0,0.0,0.0,0.03656297680407761,0.002574324004037898,0.0
cos_dow,0.0,0.04505966017495533,0.0,0.007718691832279578,0.0,0.0,0.0,0.037090536115807815,0.009946366309775634,0.0
sin_month,0.5160685670998615,0.5558666755402597,0.5737493869154471,0.5793743014950659,0.6447059686957113,0.5535619596323089,0.6327139406306457,0.49046108028131963,0.5241069179534392,0.41627940967492183
cos_month,0.855694300114271,0.8694542217633363,0.9257235450943813,0.9460018033582527,0.9997605084916337,0.9416992241506681,0.8823995948807939,0.9018691722693071,0.913450996025432,0.851604544446743


==> NO4/phi.json <==
{
  "load_lag_1h": [
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_3h",
    "load_roll_mean_6h",
    "load_lag_24h"
  ],
  "load_lag_2h": [
    "load_roll_mean_3h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_roll_mean_12h"
  ],
  "load_lag_3h": [
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_1h",
    "load_roll_mean_12h"
  ],
  "load_lag_6h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_24h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_lag_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_lag_6h",
    "load_roll_mean_3h"
  ],
  "load_lag_24h": [
    "load_lag_1h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_24h",
    "load_roll_mean_6h"
  ],
  "load_roll_mean_3h": [
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_roll_mean_12h"
  ],
  "load_roll_std_3h": [
    "load_roll_std_6h",
    "load_lag_12h",
    "load_roll_mean_12h",
    "temperature_2m",
    "heating_degree"
  ],
  "load_roll_mean_6h": [
    "load_lag_3h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_12h",
    "load_lag_6h"
  ],
  "load_roll_std_6h": [
    "load_roll_std_3h",
    "load_roll_std_12h",
    "load_lag_12h",
    "sin_hour",
    "cos_month"
  ],
  "load_roll_mean_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_6h",
    "load_lag_6h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_roll_std_12h": [
    "load_roll_std_24h",
    "load_lag_12h",
    "cos_month",
    "sin_hour",
    "load_roll_mean_24h"
  ],
  "load_roll_mean_24h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_12h",
    "load_lag_6h"
  ],
  "load_roll_std_24h": [
    "cos_month",
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_lag_6h"
  ],
  "temperature_2m": [
    "heating_degree",
    "load_roll_mean_12h",
    "load_roll_mean_24h",
    "load_roll_mean_6h",
    "load_lag_6h"
  ],
  "relative_humidity_2m": [
    "cloud_cover",
    "precipitation",
    "cooling_degree",
    "cos_hour",
    "sin_hour"
  ],
  "wind_speed_10m": [
    "precipitation",
    "surface_pressure",
    "cos_hour",
    "cloud_cover",
    "relative_humidity_2m"
  ],
  "surface_pressure": [
    "precipitation",
    "cloud_cover",
    "wind_speed_10m",
    "relative_humidity_2m",
    "load_lag_1h"
  ],
  "cloud_cover": [
    "relative_humidity_2m",
    "precipitation",
    "surface_pressure",
    "wind_speed_10m",
    "load_roll_std_24h"
  ],
  "precipitation": [
    "relative_humidity_2m",
    "wind_speed_10m",
    "cloud_cover",
    "surface_pressure",
    "heating_degree"
  ],
  "heating_degree": [
    "temperature_2m",
    "load_roll_mean_12h",
    "load_roll_mean_24h",
    "load_roll_mean_6h",
    "load_lag_6h"
  ],
  "cooling_degree": [
    "temperature_2m",
    "relative_humidity_2m",
    "heating_degree",
    "load_roll_mean_12h",
    "load_lag_12h"
  ],
  "sin_hour": [
    "load_roll_std_12h",
    "load_roll_std_6h",
    "relative_humidity_2m",
    "load_roll_std_3h",
    "load_lag_1h"
  ],
  "cos_hour": [
    "relative_humidity_2m",
    "load_roll_std_12h",
    "load_lag_6h",
    "wind_speed_10m",
    "load_roll_std_3h"
  ],
  "sin_dow": [
    "load_roll_std_6h",
    "load_roll_std_3h",
    "load_roll_std_12h",
    "relative_humidity_2m",
    "cooling_degree"
  ],
  "cos_dow": [
    "load_roll_std_24h",
    "wind_speed_10m",
    "cooling_degree",
    "temperature_2m",
    "heating_degree"
  ],
  "sin_month": [
    "heating_degree",
    "load_roll_mean_24h",
    "load_lag_24h",
    "temperature_2m",
    "load_roll_mean_12h"
  ],
  "cos_month": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_1h"
  ]
}

==> NO4/runtime_repetitions.csv <==
zone,repetition,method,seconds
NO4,0,MCIR,0.06453273500005707
NO4,0,TreeSHAP,0.2438335529999449
NO4,0,Marginal MI,0.05512577800004692
NO4,0,HSIC,0.13714038599994183
NO4,1,MCIR,0.07199499399996512
NO4,1,TreeSHAP,0.24482375899992803
NO4,1,Marginal MI,0.05389327000000321
NO4,1,HSIC,0.11059759900001609
NO4,2,MCIR,0.07526229300003706
NO4,2,TreeSHAP,0.14442998100003024
NO4,2,Marginal MI,0.06507223100004467
NO4,2,HSIC,0.10835374800001318
NO4,3,MCIR,0.18963017199996557
NO4,3,TreeSHAP,0.16137728499995774
NO4,3,Marginal MI,0.05452948800007107
NO4,3,HSIC,0.10725005999995574
NO4,4,MCIR,0.07260475600003247
NO4,4,TreeSHAP,0.2712273989999403
NO4,4,Marginal MI,0.0532528150000644
NO4,4,HSIC,0.1078172039999572
NO4,5,MCIR,0.07406725299995287
NO4,5,TreeSHAP,0.2832440450000604
NO4,5,Marginal MI,0.05577206800001022
NO4,5,HSIC,0.11120873499999107
NO4,6,MCIR,0.07605651500000477
NO4,6,TreeSHAP,0.18376636600009988
NO4,6,Marginal MI,0.055115556000032484
NO4,6,HSIC,0.10802858299996387
NO4,7,MCIR,0.07408673999998427
NO4,7,TreeSHAP,0.28181160400004046
NO4,7,Marginal MI,0.055503364000060174
NO4,7,HSIC,0.10637961500003712
NO4,8,MCIR,0.07161561600003097
NO4,8,TreeSHAP,0.28010640100001183
NO4,8,Marginal MI,0.05500278399995295
NO4,8,HSIC,0.1067762010000024
NO4,9,MCIR,0.07250564100002066
NO4,9,TreeSHAP,0.1857854639999914
NO4,9,Marginal MI,0.05617017899999155
NO4,9,HSIC,0.10459956400006831


==> NO4/shap_aggregate.csv <==
,SHAP
load_lag_1h,125.62118
load_lag_24h,19.958652
load_roll_mean_3h,12.025573
cos_hour,6.2600307
sin_hour,2.9423623
load_roll_mean_24h,2.2006984
temperature_2m,1.832598
load_roll_std_6h,1.8200114
load_lag_2h,1.2416427
load_lag_3h,1.2044721
heating_degree,1.0543025
load_roll_std_3h,0.84202117
sin_dow,0.8170573
load_roll_std_12h,0.7390627
load_roll_mean_12h,0.7224532
cos_month,0.7068572
load_roll_std_24h,0.6453561
surface_pressure,0.48672193
sin_month,0.3442786
cloud_cover,0.33073997
load_lag_12h,0.32359698
load_lag_6h,0.28226447
cos_dow,0.23413157
wind_speed_10m,0.22012028
relative_humidity_2m,0.21940503
precipitation,0.19136855
load_roll_mean_6h,0.14374614
cooling_degree,0.0065103965


==> NO4/shap_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,125.82903,127.257965,130.44133,127.0407,116.310394,131.56123,120.902176,132.20908,124.84717,119.81274
load_lag_2h,1.2171572,1.3388894,1.307168,1.1870111,1.1911056,1.3019416,1.138457,1.304041,1.2133025,1.2173527
load_lag_3h,1.2156761,1.2289771,1.142375,1.1302788,1.249928,1.2150015,1.203429,1.2019249,1.1526549,1.3044745
load_lag_6h,0.2881482,0.27796498,0.2697976,0.27992478,0.24595876,0.28294334,0.3131296,0.30367714,0.27336782,0.2877324
load_lag_12h,0.30501285,0.34208396,0.30328563,0.34793517,0.3277606,0.33736953,0.31380498,0.32908553,0.34554657,0.28408498
load_lag_24h,19.543425,20.037918,20.884302,20.398306,18.463392,21.27896,19.370018,20.93962,20.12389,18.546707
load_roll_mean_3h,12.129322,12.110394,12.159341,12.340153,11.30569,12.3786955,11.940368,12.417035,11.729929,11.744807
load_roll_std_3h,0.7151223,0.8590867,0.88985425,0.9079607,0.8276173,0.8524791,0.8921309,0.839326,0.8352336,0.8014016
load_roll_mean_6h,0.12905395,0.15003961,0.14573973,0.14906779,0.13070507,0.1413555,0.15302974,0.146374,0.13587613,0.1562198
load_roll_std_6h,1.8175673,1.9422421,1.8357348,1.8440137,1.7639602,1.8294183,1.8022907,1.7088093,1.8198913,1.836186
load_roll_mean_12h,0.69224083,0.77171457,0.7775677,0.7511047,0.6328689,0.73342925,0.69118196,0.76489943,0.70205843,0.70746595
load_roll_std_12h,0.7206627,0.7782946,0.70070577,0.7266944,0.7120688,0.77969825,0.6940667,0.7114979,0.7826431,0.78429556
load_roll_mean_24h,2.200296,2.1514366,2.2229183,2.280519,2.0977418,2.231684,2.2031622,2.2528725,2.1709166,2.1954367
load_roll_std_24h,0.6434343,0.60086864,0.6930443,0.704356,0.63315547,0.6316735,0.5933699,0.6363317,0.608978,0.70834976
temperature_2m,1.9127479,1.870052,1.9061586,1.7521946,1.7470196,1.7746606,1.8937993,1.8958502,1.7300644,1.8434314
relative_humidity_2m,0.23827457,0.19691135,0.20083016,0.21469922,0.18997683,0.23794557,0.20117632,0.24835436,0.21613318,0.24974896
wind_speed_10m,0.20939001,0.22059728,0.23869066,0.21766125,0.21846206,0.24438459,0.22906943,0.21729113,0.2075029,0.19815345
surface_pressure,0.45314175,0.48320746,0.4982785,0.54677695,0.4427629,0.5519155,0.46971104,0.42530945,0.50021374,0.49590224
cloud_cover,0.3295175,0.30293265,0.3041009,0.3009247,0.35997653,0.35531494,0.34613392,0.3229666,0.33330745,0.35222465
precipitation,0.18410797,0.21632548,0.2139903,0.20731449,0.17781049,0.19450094,0.16358323,0.19676651,0.19618219,0.16310386
heating_degree,1.0579154,1.0611776,1.1000078,0.9792359,0.9914576,1.0852122,1.0779076,1.0785296,1.0101491,1.1014318
cooling_degree,0.0043170042,0.009510861,0.0067996783,0.006834931,0.0071166237,0.005089149,0.005775203,0.004335937,0.006090272,0.009234302
sin_hour,2.863804,2.8970406,2.761034,3.067814,2.8185134,3.0487869,3.0410204,3.009362,2.9419591,2.9742892
cos_hour,6.211554,6.130153,6.3493433,6.4717846,5.9159718,5.9855494,6.3537207,6.588276,6.197627,6.3963246
sin_dow,0.8135466,0.8864824,0.92976487,0.84004915,0.79629135,0.8242699,0.77795756,0.77058184,0.7555207,0.77610886
cos_dow,0.24965867,0.23155445,0.2049506,0.28903323,0.21208224,0.26014292,0.21700805,0.2244298,0.23555322,0.2169024
sin_month,0.34324908,0.38799274,0.3171792,0.32015866,0.33469775,0.3830156,0.35541534,0.3391805,0.3022509,0.35964623
cos_month,0.69965607,0.6906163,0.71451306,0.7495546,0.6863474,0.7038948,0.68192655,0.7375854,0.66621804,0.73825914


==> NO4/top_features.csv <==
zone,method,rank,feature,score
NO4,MCIR,1,load_lag_1h,0.29310294493966743
NO4,MCIR,2,wind_speed_10m,0.24499572381885173
NO4,MCIR,3,cos_hour,0.22752997418672455
NO4,MCIR,4,load_roll_mean_24h,0.11692832615557817
NO4,MCIR,5,load_roll_std_6h,0.08972347131589317
NO4,MCIR,6,sin_dow,0.07547724768712294
NO4,MCIR,7,relative_humidity_2m,0.06546342033830747
NO4,MCIR,8,load_lag_24h,0.04558907725535728
NO4,SHAP,1,load_lag_1h,125.62117767333984
NO4,SHAP,2,load_lag_24h,19.95865249633789
NO4,SHAP,3,load_roll_mean_3h,12.025572776794434
NO4,SHAP,4,cos_hour,6.260030746459961
NO4,SHAP,5,sin_hour,2.9423623085021973
NO4,SHAP,6,load_roll_mean_24h,2.2006983757019043
NO4,SHAP,7,temperature_2m,1.8325979709625244
NO4,SHAP,8,load_roll_std_6h,1.8200113773345947
NO4,MI,1,load_lag_1h,2.3160805936433233
NO4,MI,2,load_lag_24h,1.7409109617443146
NO4,MI,3,load_roll_mean_3h,1.735679005313333
NO4,MI,4,load_lag_2h,1.6926041199759951
NO4,MI,5,load_roll_mean_24h,1.38462954659223
NO4,MI,6,load_roll_mean_6h,1.3845832030023077
NO4,MI,7,load_lag_3h,1.3792690122799451
NO4,MI,8,load_roll_mean_12h,1.3532753890051459
NO4,HSIC,1,load_lag_1h,0.09864441270503006
NO4,HSIC,2,load_roll_mean_3h,0.09671284321113363
NO4,HSIC,3,load_lag_2h,0.09606570676417411
NO4,HSIC,4,load_roll_mean_24h,0.0958665438484579
NO4,HSIC,5,load_lag_24h,0.09531271446238879
NO4,HSIC,6,load_roll_mean_6h,0.09419424553756628
NO4,HSIC,7,load_roll_mean_12h,0.09320616361352212
NO4,HSIC,8,load_lag_3h,0.09276229373160332


==> NO4_target.csv <==
time,target_residential_demand_mwh
2021-01-02 00:00:00,732.0
2021-01-02 01:00:00,707.0
2021-01-02 02:00:00,689.0
2021-01-02 03:00:00,679.0
2021-01-02 04:00:00,675.0
2021-01-02 05:00:00,676.0
2021-01-02 06:00:00,682.0
2021-01-02 07:00:00,696.0
2021-01-02 08:00:00,718.0
2021-01-02 09:00:00,752.0
2021-01-02 10:00:00,783.0
2021-01-02 11:00:00,802.0
2021-01-02 12:00:00,808.0
2021-01-02 13:00:00,812.0
2021-01-02 14:00:00,822.0
2021-01-02 15:00:00,835.0
2021-01-02 16:00:00,841.0
2021-01-02 17:00:00,837.0
2021-01-02 18:00:00,832.0
2021-01-02 19:00:00,824.0
2021-01-02 20:00:00,805.0
2021-01-02 21:00:00,784.0
2021-01-02 22:00:00,763.0
2021-01-02 23:00:00,739.0
2021-01-03 00:00:00,714.0
2021-01-03 01:00:00,690.0
2021-01-03 02:00:00,671.0
2021-01-03 03:00:00,661.0
2021-01-03 04:00:00,657.0
2021-01-03 05:00:00,658.0
2021-01-03 06:00:00,664.0
2021-01-03 07:00:00,675.0
2021-01-03 08:00:00,695.0
2021-01-03 09:00:00,728.0
2021-01-03 10:00:00,764.0
2021-01-03 11:00:00,786.0
2021-01-03 12:00:00,799.0
2021-01-03 13:00:00,809.0
2021-01-03 14:00:00,827.0
2021-01-03 15:00:00,844.0
2021-01-03 16:00:00,844.0
2021-01-03 17:00:00,832.0
2021-01-03 18:00:00,821.0
2021-01-03 19:00:00,814.0
2021-01-03 20:00:00,805.0
2021-01-03 21:00:00,791.0
2021-01-03 22:00:00,766.0
2021-01-03 23:00:00,731.0
2021-01-04 00:00:00,691.0
2021-01-04 01:00:00,660.0
2021-01-04 02:00:00,643.0
2021-01-04 03:00:00,635.0
2021-01-04 04:00:00,634.0
2021-01-04 05:00:00,643.0
2021-01-04 06:00:00,675.0
2021-01-04 07:00:00,720.0
2021-01-04 08:00:00,723.0
2021-01-04 09:00:00,721.0
2021-01-04 10:00:00,723.0
2021-01-04 11:00:00,725.0
2021-01-04 12:00:00,726.0
2021-01-04 13:00:00,729.0
2021-01-04 14:00:00,745.0
2021-01-04 15:00:00,776.0
2021-01-04 16:00:00,800.0
2021-01-04 17:00:00,789.0
2021-01-04 18:00:00,777.0
2021-01-04 19:00:00,772.0
2021-01-04 20:00:00,769.0
2021-01-04 21:00:00,759.0
2021-01-04 22:00:00,734.0
2021-01-04 23:00:00,701.0
2021-01-05 00:00:00,660.0
2021-01-05 01:00:00,630.0
2021-01-05 02:00:00,615.0
2021-01-05 03:00:00,608.0
2021-01-05 04:00:00,608.0
2021-01-05 05:00:00,617.0
2021-01-05 06:00:00,647.0
2021-01-05 07:00:00,695.0
2021-01-05 08:00:00,700.0
2021-01-05 09:00:00,698.0
2021-01-05 10:00:00,698.0
2021-01-05 11:00:00,701.0
2021-01-05 12:00:00,704.0
2021-01-05 13:00:00,710.0
2021-01-05 14:00:00,729.0
2021-01-05 15:00:00,762.0
2021-01-05 16:00:00,787.0
2021-01-05 17:00:00,776.0
2021-01-05 18:00:00,766.0
2021-01-05 19:00:00,760.0
2021-01-05 20:00:00,760.0
2021-01-05 21:00:00,751.0
2021-01-05 22:00:00,727.0
2021-01-05 23:00:00,689.0
2021-01-06 00:00:00,647.0
2021-01-06 01:00:00,617.0
2021-01-06 02:00:00,600.0
2021-01-06 03:00:00,594.0
2021-01-06 04:00:00,594.0
2021-01-06 05:00:00,603.0
2021-01-06 06:00:00,634.0
2021-01-06 07:00:00,681.0
2021-01-06 08:00:00,689.0
2021-01-06 09:00:00,686.0
2021-01-06 10:00:00,688.0
2021-01-06 11:00:00,690.0
2021-01-06 12:00:00,694.0
2021-01-06 13:00:00,702.0
2021-01-06 14:00:00,721.0
2021-01-06 15:00:00,758.0
2021-01-06 16:00:00,786.0
2021-01-06 17:00:00,776.0
2021-01-06 18:00:00,768.0
2021-01-06 19:00:00,767.0
2021-01-06 20:00:00,769.0
2021-01-06 21:00:00,760.0
2021-01-06 22:00:00,740.0
2021-01-06 23:00:00,711.0
2021-01-07 00:00:00,674.0
2021-01-07 01:00:00,647.0
2021-01-07 02:00:00,635.0
2021-01-07 03:00:00,633.0
2021-01-07 04:00:00,637.0
2021-01-07 05:00:00,650.0
2021-01-07 06:00:00,686.0
2021-01-07 07:00:00,740.0
2021-01-07 08:00:00,754.0
2021-01-07 09:00:00,757.0
2021-01-07 10:00:00,761.0
2021-01-07 11:00:00,766.0
2021-01-07 12:00:00,770.0
2021-01-07 13:00:00,780.0
2021-01-07 14:00:00,805.0
2021-01-07 15:00:00,843.0
2021-01-07 16:00:00,871.0
2021-01-07 17:00:00,864.0
2021-01-07 18:00:00,856.0
2021-01-07 19:00:00,855.0
2021-01-07 20:00:00,855.0
2021-01-07 21:00:00,849.0
2021-01-07 22:00:00,830.0
2021-01-07 23:00:00,800.0
2021-01-08 00:00:00,762.0
2021-01-08 01:00:00,736.0
2021-01-08 02:00:00,723.0
2021-01-08 03:00:00,720.0
2021-01-08 04:00:00,722.0
2021-01-08 05:00:00,734.0
2021-01-08 06:00:00,767.0
2021-01-08 07:00:00,815.0
2021-01-08 08:00:00,830.0
2021-01-08 09:00:00,828.0
2021-01-08 10:00:00,828.0
2021-01-08 11:00:00,829.0
2021-01-08 12:00:00,828.0
2021-01-08 13:00:00,836.0
2021-01-08 14:00:00,852.0
2021-01-08 15:00:00,879.0
2021-01-08 16:00:00,901.0
2021-01-08 17:00:00,900.0
2021-01-08 18:00:00,898.0
2021-01-08 19:00:00,892.0
2021-01-08 20:00:00,877.0
2021-01-08 21:00:00,864.0
2021-01-08 22:00:00,843.0
2021-01-08 23:00:00,823.0
2021-01-09 00:00:00,798.0
2021-01-09 01:00:00,776.0
2021-01-09 02:00:00,761.0
2021-01-09 03:00:00,754.0
2021-01-09 04:00:00,754.0
2021-01-09 05:00:00,757.0
2021-01-09 06:00:00,766.0
2021-01-09 07:00:00,780.0
2021-01-09 08:00:00,809.0
2021-01-09 09:00:00,843.0
2021-01-09 10:00:00,872.0
2021-01-09 11:00:00,886.0
2021-01-09 12:00:00,888.0
2021-01-09 13:00:00,889.0
2021-01-09 14:00:00,900.0
2021-01-09 15:00:00,911.0
2021-01-09 16:00:00,918.0
2021-01-09 17:00:00,917.0
2021-01-09 18:00:00,919.0
2021-01-09 19:00:00,910.0
2021-01-09 20:00:00,891.0
2021-01-09 21:00:00,866.0
2021-01-09 22:00:00,843.0
2021-01-09 23:00:00,817.0
2021-01-10 00:00:00,790.0
2021-01-10 01:00:00,766.0
2021-01-10 02:00:00,749.0
2021-01-10 03:00:00,739.0
2021-01-10 04:00:00,735.0
2021-01-10 05:00:00,737.0
2021-01-10 06:00:00,744.0
2021-01-10 07:00:00,756.0
2021-01-10 08:00:00,776.0
2021-01-10 09:00:00,809.0
2021-01-10 10:00:00,841.0
2021-01-10 11:00:00,859.0
2021-01-10 12:00:00,864.0
2021-01-10 13:00:00,872.0
2021-01-10 14:00:00,893.0
2021-01-10 15:00:00,914.0
2021-01-10 16:00:00,912.0
2021-01-10 17:00:00,899.0
2021-01-10 18:00:00,888.0
2021-01-10 19:00:00,880.0
2021-01-10 20:00:00,874.0
2021-01-10 21:00:00,858.0
2021-01-10 22:00:00,833.0
2021-01-10 23:00:00,802.0
2021-01-11 00:00:00,767.0
2021-01-11 01:00:00,740.0
2021-01-11 02:00:00,728.0
2021-01-11 03:00:00,725.0
2021-01-11 04:00:00,730.0
2021-01-11 05:00:00,744.0
2021-01-11 06:00:00,782.0
2021-01-11 07:00:00,835.0
2021-01-11 08:00:00,845.0
2021-01-11 09:00:00,839.0
2021-01-11 10:00:00,840.0
2021-01-11 11:00:00,841.0
2021-01-11 12:00:00,843.0
2021-01-11 13:00:00,849.0
2021-01-11 14:00:00,869.0
2021-01-11 15:00:00,906.0
2021-01-11 16:00:00,934.0
2021-01-11 17:00:00,924.0
2021-01-11 18:00:00,913.0
2021-01-11 19:00:00,909.0
2021-01-11 20:00:00,907.0
2021-01-11 21:00:00,898.0
2021-01-11 22:00:00,875.0
2021-01-11 23:00:00,843.0
2021-01-12 00:00:00,806.0
2021-01-12 01:00:00,778.0
2021-01-12 02:00:00,766.0
2021-01-12 03:00:00,763.0
2021-01-12 04:00:00,765.0
2021-01-12 05:00:00,775.0
2021-01-12 06:00:00,806.0
2021-01-12 07:00:00,855.0
2021-01-12 08:00:00,861.0
2021-01-12 09:00:00,856.0
2021-01-12 10:00:00,853.0
2021-01-12 11:00:00,853.0
2021-01-12 12:00:00,851.0
2021-01-12 13:00:00,856.0
2021-01-12 14:00:00,874.0
2021-01-12 15:00:00,908.0
2021-01-12 16:00:00,936.0
2021-01-12 17:00:00,926.0
2021-01-12 18:00:00,916.0
2021-01-12 19:00:00,912.0
2021-01-12 20:00:00,912.0
2021-01-12 21:00:00,905.0
2021-01-12 22:00:00,882.0
2021-01-12 23:00:00,850.0
2021-01-13 00:00:00,808.0
2021-01-13 01:00:00,781.0
2021-01-13 02:00:00,768.0
2021-01-13 03:00:00,765.0
2021-01-13 04:00:00,768.0
2021-01-13 05:00:00,778.0
2021-01-13 06:00:00,813.0
2021-01-13 07:00:00,865.0
2021-01-13 08:00:00,875.0
2021-01-13 09:00:00,871.0
2021-01-13 10:00:00,868.0
2021-01-13 11:00:00,868.0
2021-01-13 12:00:00,867.0
2021-01-13 13:00:00,873.0
2021-01-13 14:00:00,893.0
2021-01-13 15:00:00,927.0
2021-01-13 16:00:00,956.0
2021-01-13 17:00:00,946.0
2021-01-13 18:00:00,935.0
2021-01-13 19:00:00,930.0
2021-01-13 20:00:00,926.0
2021-01-13 21:00:00,916.0
2021-01-13 22:00:00,890.0
2021-01-13 23:00:00,855.0
2021-01-14 00:00:00,814.0
2021-01-14 01:00:00,785.0
2021-01-14 02:00:00,770.0
2021-01-14 03:00:00,764.0
2021-01-14 04:00:00,765.0
2021-01-14 05:00:00,774.0
2021-01-14 06:00:00,806.0
2021-01-14 07:00:00,853.0
2021-01-14 08:00:00,859.0
2021-01-14 09:00:00,853.0
2021-01-14 10:00:00,849.0
2021-01-14 11:00:00,845.0
2021-01-14 12:00:00,840.0
2021-01-14 13:00:00,840.0
2021-01-14 14:00:00,853.0
2021-01-14 15:00:00,882.0
2021-01-14 16:00:00,905.0
2021-01-14 17:00:00,893.0
2021-01-14 18:00:00,881.0
2021-01-14 19:00:00,873.0
2021-01-14 20:00:00,869.0
2021-01-14 21:00:00,854.0
2021-01-14 22:00:00,827.0
2021-01-14 23:00:00,789.0
2021-01-15 00:00:00,748.0
2021-01-15 01:00:00,716.0
2021-01-15 02:00:00,700.0
2021-01-15 03:00:00,693.0
2021-01-15 04:00:00,692.0
2021-01-15 05:00:00,699.0
2021-01-15 06:00:00,728.0
2021-01-15 07:00:00,773.0
2021-01-15 08:00:00,781.0
2021-01-15 09:00:00,778.0
2021-01-15 10:00:00,774.0
2021-01-15 11:00:00,771.0
2021-01-15 12:00:00,767.0
2021-01-15 13:00:00,769.0
2021-01-15 14:00:00,784.0
2021-01-15 15:00:00,806.0
2021-01-15 16:00:00,828.0
2021-01-15 17:00:00,825.0
2021-01-15 18:00:00,820.0
2021-01-15 19:00:00,811.0
2021-01-15 20:00:00,792.0
2021-01-15 21:00:00,769.0
2021-01-15 22:00:00,747.0
2021-01-15 23:00:00,722.0
2021-01-16 00:00:00,693.0
2021-01-16 01:00:00,669.0
2021-01-16 02:00:00,650.0
2021-01-16 03:00:00,642.0
2021-01-16 04:00:00,639.0
2021-01-16 05:00:00,638.0
2021-01-16 06:00:00,648.0
2021-01-16 07:00:00,665.0
2021-01-16 08:00:00,694.0
2021-01-16 09:00:00,733.0
2021-01-16 10:00:00,762.0
2021-01-16 11:00:00,776.0
2021-01-16 12:00:00,775.0
2021-01-16 13:00:00,776.0
2021-01-16 14:00:00,787.0
2021-01-16 15:00:00,798.0
2021-01-16 16:00:00,809.0
2021-01-16 17:00:00,812.0
2021-01-16 18:00:00,816.0
2021-01-16 19:00:00,811.0
2021-01-16 20:00:00,790.0
2021-01-16 21:00:00,763.0
2021-01-16 22:00:00,739.0
2021-01-16 23:00:00,718.0
2021-01-17 00:00:00,695.0
2021-01-17 01:00:00,674.0
2021-01-17 02:00:00,659.0
2021-01-17 03:00:00,654.0
2021-01-17 04:00:00,654.0
2021-01-17 05:00:00,658.0
2021-01-17 06:00:00,668.0
2021-01-17 07:00:00,684.0
2021-01-17 08:00:00,711.0
2021-01-17 09:00:00,752.0
2021-01-17 10:00:00,787.0
2021-01-17 11:00:00,806.0
2021-01-17 12:00:00,811.0
2021-01-17 13:00:00,820.0
2021-01-17 14:00:00,842.0
2021-01-17 15:00:00,871.0
2021-01-17 16:00:00,877.0
2021-01-17 17:00:00,866.0
2021-01-17 18:00:00,854.0
2021-01-17 19:00:00,847.0
2021-01-17 20:00:00,844.0
2021-01-17 21:00:00,830.0
2021-01-17 22:00:00,808.0
2021-01-17 23:00:00,776.0
2021-01-18 00:00:00,739.0
2021-01-18 01:00:00,714.0
2021-01-18 02:00:00,701.0
2021-01-18 03:00:00,698.0
2021-01-18 04:00:00,701.0
2021-01-18 05:00:00,714.0
2021-01-18 06:00:00,750.0
2021-01-18 07:00:00,800.0
2021-01-18 08:00:00,808.0
2021-01-18 09:00:00,803.0
2021-01-18 10:00:00,799.0
2021-01-18 11:00:00,796.0
2021-01-18 12:00:00,792.0
2021-01-18 13:00:00,795.0
2021-01-18 14:00:00,812.0
2021-01-18 15:00:00,848.0
2021-01-18 16:00:00,877.0
2021-01-18 17:00:00,867.0
2021-01-18 18:00:00,856.0
2021-01-18 19:00:00,850.0
2021-01-18 20:00:00,852.0
2021-01-18 21:00:00,844.0
2021-01-18 22:00:00,822.0
2021-01-18 23:00:00,791.0
2021-01-19 00:00:00,753.0
2021-01-19 01:00:00,728.0
2021-01-19 02:00:00,717.0
2021-01-19 03:00:00,714.0
2021-01-19 04:00:00,719.0
2021-01-19 05:00:00,731.0
2021-01-19 06:00:00,770.0
2021-01-19 07:00:00,821.0
2021-01-19 08:00:00,828.0
2021-01-19 09:00:00,823.0
2021-01-19 10:00:00,818.0
2021-01-19 11:00:00,814.0
2021-01-19 12:00:00,812.0
2021-01-19 13:00:00,816.0
2021-01-19 14:00:00,836.0
2021-01-19 15:00:00,875.0
2021-01-19 16:00:00,906.0
2021-01-19 17:00:00,897.0
2021-01-19 18:00:00,887.0
2021-01-19 19:00:00,886.0
2021-01-19 20:00:00,887.0
2021-01-19 21:00:00,880.0
2021-01-19 22:00:00,857.0
2021-01-19 23:00:00,825.0
2021-01-20 00:00:00,785.0
2021-01-20 01:00:00,760.0
2021-01-20 02:00:00,750.0
2021-01-20 03:00:00,750.0
2021-01-20 04:00:00,753.0
2021-01-20 05:00:00,767.0
2021-01-20 06:00:00,806.0
2021-01-20 07:00:00,859.0
2021-01-20 08:00:00,868.0
2021-01-20 09:00:00,863.0
2021-01-20 10:00:00,858.0
2021-01-20 11:00:00,855.0
2021-01-20 12:00:00,854.0
2021-01-20 13:00:00,858.0
2021-01-20 14:00:00,875.0
2021-01-20 15:00:00,913.0
2021-01-20 16:00:00,942.0
2021-01-20 17:00:00,931.0
2021-01-20 18:00:00,921.0
2021-01-20 19:00:00,924.0
2021-01-20 20:00:00,922.0
2021-01-20 21:00:00,911.0
2021-01-20 22:00:00,888.0
2021-01-20 23:00:00,854.0
2021-01-21 00:00:00,816.0
2021-01-21 01:00:00,791.0
2021-01-21 02:00:00,779.0
2021-01-21 03:00:00,779.0
2021-01-21 04:00:00,784.0
2021-01-21 05:00:00,795.0
2021-01-21 06:00:00,831.0
2021-01-21 07:00:00,885.0
2021-01-21 08:00:00,896.0
2021-01-21 09:00:00,893.0
2021-01-21 10:00:00,891.0
2021-01-21 11:00:00,895.0
2021-01-21 12:00:00,895.0
2021-01-21 13:00:00,903.0
2021-01-21 14:00:00,924.0
2021-01-21 15:00:00,961.0
2021-01-21 16:00:00,988.0
2021-01-21 17:00:00,979.0
2021-01-21 18:00:00,972.0
2021-01-21 19:00:00,966.0
2021-01-21 20:00:00,963.0
2021-01-21 21:00:00,951.0
2021-01-21 22:00:00,928.0
2021-01-21 23:00:00,897.0
2021-01-22 00:00:00,863.0
2021-01-22 01:00:00,835.0
2021-01-22 02:00:00,825.0
2021-01-22 03:00:00,825.0
2021-01-22 04:00:00,827.0
2021-01-22 05:00:00,838.0
2021-01-22 06:00:00,873.0
2021-01-22 07:00:00,924.0
2021-01-22 08:00:00,935.0
2021-01-22 09:00:00,936.0
2021-01-22 10:00:00,932.0
2021-01-22 11:00:00,933.0
2021-01-22 12:00:00,931.0
2021-01-22 13:00:00,932.0
2021-01-22 14:00:00,943.0
2021-01-22 15:00:00,971.0
2021-01-22 16:00:00,992.0
2021-01-22 17:00:00,992.0
2021-01-22 18:00:00,990.0
2021-01-22 19:00:00,979.0
2021-01-22 20:00:00,959.0
2021-01-22 21:00:00,935.0
2021-01-22 22:00:00,913.0
2021-01-22 23:00:00,889.0
2021-01-23 00:00:00,860.0
2021-01-23 01:00:00,836.0
2021-01-23 02:00:00,821.0
2021-01-23 03:00:00,814.0
2021-01-23 04:00:00,813.0
2021-01-23 05:00:00,816.0
2021-01-23 06:00:00,827.0
2021-01-23 07:00:00,847.0
2021-01-23 08:00:00,877.0
2021-01-23 09:00:00,918.0
2021-01-23 10:00:00,951.0
2021-01-23 11:00:00,961.0
2021-01-23 12:00:00,961.0
2021-01-23 13:00:00,958.0
2021-01-23 14:00:00,963.0
2021-01-23 15:00:00,977.0
2021-01-23 16:00:00,985.0
2021-01-23 17:00:00,989.0
2021-01-23 18:00:00,988.0
2021-01-23 19:00:00,977.0
2021-01-23 20:00:00,953.0
2021-01-23 21:00:00,925.0
2021-01-23 22:00:00,899.0
2021-01-23 23:00:00,874.0
2021-01-24 00:00:00,850.0
2021-01-24 01:00:00,828.0
2021-01-24 02:00:00,813.0
2021-01-24 03:00:00,807.0
2021-01-24 04:00:00,805.0
2021-01-24 05:00:00,809.0
2021-01-24 06:00:00,818.0
2021-01-24 07:00:00,834.0
2021-01-24 08:00:00,860.0
2021-01-24 09:00:00,901.0
2021-01-24 10:00:00,933.0
2021-01-24 11:00:00,946.0
2021-01-24 12:00:00,950.0
2021-01-24 13:00:00,956.0
2021-01-24 14:00:00,976.0
2021-01-24 15:00:00,995.0
2021-01-24 16:00:00,994.0
2021-01-24 17:00:00,984.0
2021-01-24 18:00:00,972.0
2021-01-24 19:00:00,962.0
2021-01-24 20:00:00,956.0
2021-01-24 21:00:00,940.0
2021-01-24 22:00:00,916.0
2021-01-24 23:00:00,881.0
2021-01-25 00:00:00,840.0
2021-01-25 01:00:00,812.0
2021-01-25 02:00:00,798.0
2021-01-25 03:00:00,795.0
2021-01-25 04:00:00,797.0
2021-01-25 05:00:00,809.0
2021-01-25 06:00:00,845.0
2021-01-25 07:00:00,896.0
2021-01-25 08:00:00,901.0
2021-01-25 09:00:00,893.0
2021-01-25 10:00:00,888.0
2021-01-25 11:00:00,880.0
2021-01-25 12:00:00,874.0
2021-01-25 13:00:00,875.0
2021-01-25 14:00:00,890.0
2021-01-25 15:00:00,926.0
2021-01-25 16:00:00,958.0
2021-01-25 17:00:00,948.0
2021-01-25 18:00:00,937.0
2021-01-25 19:00:00,931.0
2021-01-25 20:00:00,928.0
2021-01-25 21:00:00,919.0
2021-01-25 22:00:00,895.0
2021-01-25 23:00:00,861.0
2021-01-26 00:00:00,820.0
2021-01-26 01:00:00,792.0
2021-01-26 02:00:00,780.0
2021-01-26 03:00:00,776.0
2021-01-26 04:00:00,778.0
2021-01-26 05:00:00,789.0
2021-01-26 06:00:00,823.0
2021-01-26 07:00:00,873.0
2021-01-26 08:00:00,877.0
2021-01-26 09:00:00,865.0
2021-01-26 10:00:00,861.0
2021-01-26 11:00:00,853.0
2021-01-26 12:00:00,846.0
2021-01-26 13:00:00,846.0
2021-01-26 14:00:00,864.0
2021-01-26 15:00:00,905.0
2021-01-26 16:00:00,938.0
2021-01-26 17:00:00,929.0
2021-01-26 18:00:00,921.0
2021-01-26 19:00:00,917.0
2021-01-26 20:00:00,918.0
2021-01-26 21:00:00,912.0
2021-01-26 22:00:00,888.0
2021-01-26 23:00:00,853.0
2021-01-27 00:00:00,811.0
2021-01-27 01:00:00,783.0
2021-01-27 02:00:00,771.0
2021-01-27 03:00:00,768.0
2021-01-27 04:00:00,770.0
2021-01-27 05:00:00,783.0
2021-01-27 06:00:00,820.0
2021-01-27 07:00:00,870.0
2021-01-27 08:00:00,876.0
2021-01-27 09:00:00,868.0
2021-01-27 10:00:00,861.0
2021-01-27 11:00:00,853.0
2021-01-27 12:00:00,848.0
2021-01-27 13:00:00,851.0
2021-01-27 14:00:00,867.0
2021-01-27 15:00:00,905.0
2021-01-27 16:00:00,935.0
2021-01-27 17:00:00,925.0
2021-01-27 18:00:00,915.0
2021-01-27 19:00:00,912.0
2021-01-27 20:00:00,912.0
2021-01-27 21:00:00,901.0
2021-01-27 22:00:00,877.0
2021-01-27 23:00:00,842.0
2021-01-28 00:00:00,801.0
2021-01-28 01:00:00,774.0
2021-01-28 02:00:00,761.0
2021-01-28 03:00:00,758.0
2021-01-28 04:00:00,761.0
2021-01-28 05:00:00,773.0
2021-01-28 06:00:00,809.0
2021-01-28 07:00:00,861.0
2021-01-28 08:00:00,870.0
2021-01-28 09:00:00,861.0
2021-01-28 10:00:00,856.0
2021-01-28 11:00:00,851.0
2021-01-28 12:00:00,845.0
2021-01-28 13:00:00,847.0
2021-01-28 14:00:00,866.0
2021-01-28 15:00:00,908.0
2021-01-28 16:00:00,941.0
2021-01-28 17:00:00,937.0
2021-01-28 18:00:00,931.0
2021-01-28 19:00:00,932.0
2021-01-28 20:00:00,934.0
2021-01-28 21:00:00,927.0
2021-01-28 22:00:00,906.0
2021-01-28 23:00:00,873.0
2021-01-29 00:00:00,838.0
2021-01-29 01:00:00,812.0
2021-01-29 02:00:00,801.0
2021-01-29 03:00:00,800.0
2021-01-29 04:00:00,804.0
2021-01-29 05:00:00,816.0
2021-01-29 06:00:00,853.0
2021-01-29 07:00:00,908.0
2021-01-29 08:00:00,917.0
2021-01-29 09:00:00,913.0
2021-01-29 10:00:00,907.0
2021-01-29 11:00:00,901.0
2021-01-29 12:00:00,894.0
2021-01-29 13:00:00,897.0
2021-01-29 14:00:00,913.0
2021-01-29 15:00:00,945.0
2021-01-29 16:00:00,974.0
2021-01-29 17:00:00,977.0
2021-01-29 18:00:00,974.0
2021-01-29 19:00:00,967.0
2021-01-29 20:00:00,951.0
2021-01-29 21:00:00,930.0
2021-01-29 22:00:00,909.0
2021-01-29 23:00:00,884.0
2021-01-30 00:00:00,855.0
2021-01-30 01:00:00,832.0
2021-01-30 02:00:00,818.0
2021-01-30 03:00:00,813.0
2021-01-30 04:00:00,811.0
2021-01-30 05:00:00,815.0
2021-01-30 06:00:00,825.0
2021-01-30 07:00:00,844.0
2021-01-30 08:00:00,874.0
2021-01-30 09:00:00,914.0
2021-01-30 10:00:00,938.0
2021-01-30 11:00:00,938.0
2021-01-30 12:00:00,929.0
2021-01-30 13:00:00,924.0
2021-01-30 14:00:00,931.0
2021-01-30 15:00:00,947.0
2021-01-30 16:00:00,962.0
2021-01-30 17:00:00,969.0
2021-01-30 18:00:00,971.0
2021-01-30 19:00:00,959.0
2021-01-30 20:00:00,936.0
2021-01-30 21:00:00,913.0
2021-01-30 22:00:00,887.0
2021-01-30 23:00:00,865.0
2021-01-31 00:00:00,840.0
2021-01-31 01:00:00,819.0
2021-01-31 02:00:00,806.0
2021-01-31 03:00:00,801.0
2021-01-31 04:00:00,800.0
2021-01-31 05:00:00,802.0
2021-01-31 06:00:00,810.0
2021-01-31 07:00:00,825.0
2021-01-31 08:00:00,853.0
2021-01-31 09:00:00,891.0
2021-01-31 10:00:00,920.0
2021-01-31 11:00:00,928.0
2021-01-31 12:00:00,925.0
2021-01-31 13:00:00,925.0
2021-01-31 14:00:00,940.0
2021-01-31 15:00:00,963.0
2021-01-31 16:00:00,969.0
2021-01-31 17:00:00,961.0
2021-01-31 18:00:00,951.0
2021-01-31 19:00:00,947.0
2021-01-31 20:00:00,940.0
2021-01-31 21:00:00,923.0
2021-01-31 22:00:00,900.0
2021-01-31 23:00:00,863.0
2021-02-01 00:00:00,820.0
2021-02-01 01:00:00,793.0
2021-02-01 02:00:00,782.0
2021-02-01 03:00:00,779.0
2021-02-01 04:00:00,781.0
2021-02-01 05:00:00,793.0
2021-02-01 06:00:00,831.0
2021-02-01 07:00:00,882.0
2021-02-01 08:00:00,887.0
2021-02-01 09:00:00,879.0
2021-02-01 10:00:00,871.0
2021-02-01 11:00:00,860.0
2021-02-01 12:00:00,854.0
2021-02-01 13:00:00,849.0
2021-02-01 14:00:00,864.0
2021-02-01 15:00:00,904.0
2021-02-01 16:00:00,937.0
2021-02-01 17:00:00,927.0
2021-02-01 18:00:00,918.0
2021-02-01 19:00:00,914.0
2021-02-01 20:00:00,913.0
2021-02-01 21:00:00,904.0
2021-02-01 22:00:00,882.0
2021-02-01 23:00:00,845.0
2021-02-02 00:00:00,809.0
2021-02-02 01:00:00,784.0
2021-02-02 02:00:00,774.0
2021-02-02 03:00:00,773.0
2021-02-02 04:00:00,778.0
2021-02-02 05:00:00,789.0
2021-02-02 06:00:00,826.0
2021-02-02 07:00:00,878.0
2021-02-02 08:00:00,880.0
2021-02-02 09:00:00,870.0
2021-02-02 10:00:00,863.0
2021-02-02 11:00:00,855.0
2021-02-02 12:00:00,848.0
2021-02-02 13:00:00,849.0
2021-02-02 14:00:00,867.0
2021-02-02 15:00:00,910.0
2021-02-02 16:00:00,951.0
2021-02-02 17:00:00,947.0
2021-02-02 18:00:00,941.0
2021-02-02 19:00:00,939.0
2021-02-02 20:00:00,941.0
2021-02-02 21:00:00,936.0
2021-02-02 22:00:00,912.0
2021-02-02 23:00:00,879.0
2021-02-03 00:00:00,840.0
2021-02-03 01:00:00,815.0
2021-02-03 02:00:00,806.0
2021-02-03 03:00:00,805.0
2021-02-03 04:00:00,810.0
2021-02-03 05:00:00,823.0
2021-02-03 06:00:00,862.0
2021-02-03 07:00:00,915.0
2021-02-03 08:00:00,919.0
2021-02-03 09:00:00,909.0
2021-02-03 10:00:00,900.0
2021-02-03 11:00:00,889.0
2021-02-03 12:00:00,876.0
2021-02-03 13:00:00,875.0
2021-02-03 14:00:00,888.0
2021-02-03 15:00:00,927.0
2021-02-03 16:00:00,964.0
2021-02-03 17:00:00,959.0
2021-02-03 18:00:00,951.0
2021-02-03 19:00:00,947.0
2021-02-03 20:00:00,945.0
2021-02-03 21:00:00,935.0
2021-02-03 22:00:00,911.0
2021-02-03 23:00:00,876.0
2021-02-04 00:00:00,835.0
2021-02-04 01:00:00,807.0
2021-02-04 02:00:00,793.0
2021-02-04 03:00:00,788.0
2021-02-04 04:00:00,788.0
2021-02-04 05:00:00,797.0
2021-02-04 06:00:00,832.0
2021-02-04 07:00:00,882.0
2021-02-04 08:00:00,883.0
2021-02-04 09:00:00,871.0
2021-02-04 10:00:00,853.0
2021-02-04 11:00:00,841.0
2021-02-04 12:00:00,840.0
2021-02-04 13:00:00,844.0
2021-02-04 14:00:00,864.0
2021-02-04 15:00:00,904.0
2021-02-04 16:00:00,936.0
2021-02-04 17:00:00,929.0
2021-02-04 18:00:00,921.0
2021-02-04 19:00:00,917.0
2021-02-04 20:00:00,915.0
2021-02-04 21:00:00,903.0
2021-02-04 22:00:00,877.0
2021-02-04 23:00:00,841.0
2021-02-05 00:00:00,801.0
2021-02-05 01:00:00,762.0
2021-02-05 02:00:00,750.0
2021-02-05 03:00:00,755.0
2021-02-05 04:00:00,754.0
2021-02-05 05:00:00,762.0
2021-02-05 06:00:00,795.0
2021-02-05 07:00:00,844.0
2021-02-05 08:00:00,848.0
2021-02-05 09:00:00,838.0
2021-02-05 10:00:00,829.0
2021-02-05 11:00:00,822.0
2021-02-05 12:00:00,817.0
2021-02-05 13:00:00,815.0
2021-02-05 14:00:00,828.0
2021-02-05 15:00:00,858.0
2021-02-05 16:00:00,890.0
2021-02-05 17:00:00,896.0
2021-02-05 18:00:00,896.0
2021-02-05 19:00:00,890.0
2021-02-05 20:00:00,872.0
2021-02-05 21:00:00,850.0
2021-02-05 22:00:00,826.0
2021-02-05 23:00:00,804.0
2021-02-06 00:00:00,776.0
2021-02-06 01:00:00,741.0
2021-02-06 02:00:00,734.0
2021-02-06 03:00:00,735.0
2021-02-06 04:00:00,734.0
2021-02-06 05:00:00,737.0
2021-02-06 06:00:00,747.0
2021-02-06 07:00:00,765.0
2021-02-06 08:00:00,797.0
2021-02-06 09:00:00,835.0
2021-02-06 10:00:00,858.0
2021-02-06 11:00:00,859.0
2021-02-06 12:00:00,852.0
2021-02-06 13:00:00,848.0
2021-02-06 14:00:00,853.0
2021-02-06 15:00:00,868.0
2021-02-06 16:00:00,886.0
2021-02-06 17:00:00,896.0
2021-02-06 18:00:00,899.0
2021-02-06 19:00:00,891.0
2021-02-06 20:00:00,867.0
2021-02-06 21:00:00,841.0
2021-02-06 22:00:00,818.0
2021-02-06 23:00:00,797.0
2021-02-07 00:00:00,775.0
2021-02-07 01:00:00,756.0
2021-02-07 02:00:00,743.0
2021-02-07 03:00:00,738.0
2021-02-07 04:00:00,736.0
2021-02-07 05:00:00,738.0
2021-02-07 06:00:00,747.0
2021-02-07 07:00:00,762.0
2021-02-07 08:00:00,791.0
2021-02-07 09:00:00,830.0
2021-02-07 10:00:00,856.0
2021-02-07 11:00:00,862.0
2021-02-07 12:00:00,858.0
2021-02-07 13:00:00,860.0
2021-02-07 14:00:00,876.0
2021-02-07 15:00:00,898.0
2021-02-07 16:00:00,909.0
2021-02-07 17:00:00,904.0
2021-02-07 18:00:00,898.0
2021-02-07 19:00:00,893.0
2021-02-07 20:00:00,887.0
2021-02-07 21:00:00,869.0
2021-02-07 22:00:00,844.0
2021-02-07 23:00:00,810.0
2021-02-08 00:00:00,770.0
2021-02-08 01:00:00,744.0
2021-02-08 02:00:00,732.0
2021-02-08 03:00:00,730.0
2021-02-08 04:00:00,733.0
2021-02-08 05:00:00,747.0
2021-02-08 06:00:00,786.0
2021-02-08 07:00:00,840.0
2021-02-08 08:00:00,841.0
2021-02-08 09:00:00,831.0
2021-02-08 10:00:00,820.0
2021-02-08 11:00:00,811.0
2021-02-08 12:00:00,805.0
2021-02-08 13:00:00,803.0
2021-02-08 14:00:00,817.0
2021-02-08 15:00:00,856.0
2021-02-08 16:00:00,895.0
2021-02-08 17:00:00,891.0
2021-02-08 18:00:00,883.0
2021-02-08 19:00:00,883.0
2021-02-08 20:00:00,883.0
2021-02-08 21:00:00,876.0
2021-02-08 22:00:00,852.0
2021-02-08 23:00:00,818.0
2021-02-09 00:00:00,779.0
2021-02-09 01:00:00,754.0
2021-02-09 02:00:00,745.0
2021-02-09 03:00:00,745.0
2021-02-09 04:00:00,750.0
2021-02-09 05:00:00,763.0
2021-02-09 06:00:00,802.0
2021-02-09 07:00:00,855.0
2021-02-09 08:00:00,857.0
2021-02-09 09:00:00,846.0
2021-02-09 10:00:00,837.0
2021-02-09 11:00:00,829.0
2021-02-09 12:00:00,817.0
2021-02-09 13:00:00,817.0
2021-02-09 14:00:00,835.0
2021-02-09 15:00:00,878.0
2021-02-09 16:00:00,923.0
2021-02-09 17:00:00,926.0
2021-02-09 18:00:00,923.0
2021-02-09 19:00:00,923.0
2021-02-09 20:00:00,926.0
2021-02-09 21:00:00,921.0
2021-02-09 22:00:00,899.0
2021-02-09 23:00:00,865.0
2021-02-10 00:00:00,828.0
2021-02-10 01:00:00,805.0
2021-02-10 02:00:00,796.0
2021-02-10 03:00:00,795.0
2021-02-10 04:00:00,801.0
2021-02-10 05:00:00,814.0
2021-02-10 06:00:00,853.0
2021-02-10 07:00:00,907.0
2021-02-10 08:00:00,908.0
2021-02-10 09:00:00,895.0
2021-02-10 10:00:00,882.0
2021-02-10 11:00:00,870.0
2021-02-10 12:00:00,861.0
2021-02-10 13:00:00,859.0
2021-02-10 14:00:00,871.0
2021-02-10 15:00:00,902.0
2021-02-10 16:00:00,939.0
2021-02-10 17:00:00,941.0
2021-02-10 18:00:00,933.0
2021-02-10 19:00:00,930.0
2021-02-10 20:00:00,928.0
2021-02-10 21:00:00,920.0
2021-02-10 22:00:00,896.0
2021-02-10 23:00:00,859.0
2021-02-11 00:00:00,817.0
2021-02-11 01:00:00,790.0
2021-02-11 02:00:00,776.0
2021-02-11 03:00:00,772.0
2021-02-11 04:00:00,774.0
2021-02-11 05:00:00,785.0
2021-02-11 06:00:00,820.0
2021-02-11 07:00:00,869.0
2021-02-11 08:00:00,870.0
2021-02-11 09:00:00,859.0
2021-02-11 10:00:00,849.0
2021-02-11 11:00:00,836.0
2021-02-11 12:00:00,825.0
2021-02-11 13:00:00,823.0
2021-02-11 14:00:00,839.0
2021-02-11 15:00:00,876.0
2021-02-11 16:00:00,911.0
2021-02-11 17:00:00,909.0
2021-02-11 18:00:00,901.0
2021-02-11 19:00:00,896.0
2021-02-11 20:00:00,890.0
2021-02-11 21:00:00,879.0
2021-02-11 22:00:00,853.0
2021-02-11 23:00:00,815.0
2021-02-12 00:00:00,775.0
2021-02-12 01:00:00,748.0
2021-02-12 02:00:00,735.0
2021-02-12 03:00:00,729.0
2021-02-12 04:00:00,731.0
2021-02-12 05:00:00,738.0
2021-02-12 06:00:00,769.0
2021-02-12 07:00:00,816.0
2021-02-12 08:00:00,819.0
2021-02-12 09:00:00,810.0
2021-02-12 10:00:00,803.0
2021-02-12 11:00:00,798.0
2021-02-12 12:00:00,796.0
2021-02-12 13:00:00,799.0
2021-02-12 14:00:00,810.0
2021-02-12 15:00:00,832.0
2021-02-12 16:00:00,859.0
2021-02-12 17:00:00,866.0
2021-02-12 18:00:00,865.0
2021-02-12 19:00:00,860.0
2021-02-12 20:00:00,842.0
2021-02-12 21:00:00,818.0
2021-02-12 22:00:00,798.0
2021-02-12 23:00:00,774.0
2021-02-13 00:00:00,748.0
2021-02-13 01:00:00,724.0
2021-02-13 02:00:00,711.0
2021-02-13 03:00:00,705.0
2021-02-13 04:00:00,704.0
2021-02-13 05:00:00,710.0
2021-02-13 06:00:00,722.0
2021-02-13 07:00:00,744.0
2021-02-13 08:00:00,781.0
2021-02-13 09:00:00,819.0
2021-02-13 10:00:00,838.0
2021-02-13 11:00:00,840.0
2021-02-13 12:00:00,832.0
2021-02-13 13:00:00,830.0
2021-02-13 14:00:00,837.0
2021-02-13 15:00:00,849.0
2021-02-13 16:00:00,868.0
2021-02-13 17:00:00,881.0
2021-02-13 18:00:00,891.0
2021-02-13 19:00:00,885.0
2021-02-13 20:00:00,862.0
2021-02-13 21:00:00,837.0
2021-02-13 22:00:00,813.0
2021-02-13 23:00:00,790.0
2021-02-14 00:00:00,767.0
2021-02-14 01:00:00,745.0
2021-02-14 02:00:00,731.0
2021-02-14 03:00:00,726.0
2021-02-14 04:00:00,725.0
2021-02-14 05:00:00,728.0
2021-02-14 06:00:00,738.0
2021-02-14 07:00:00,756.0
2021-02-14 08:00:00,788.0
2021-02-14 09:00:00,828.0
2021-02-14 10:00:00,851.0
2021-02-14 11:00:00,853.0
2021-02-14 12:00:00,849.0
2021-02-14 13:00:00,849.0
2021-02-14 14:00:00,860.0
2021-02-14 15:00:00,871.0
2021-02-14 16:00:00,873.0
2021-02-14 17:00:00,870.0
2021-02-14 18:00:00,861.0
2021-02-14 19:00:00,857.0
2021-02-14 20:00:00,850.0
2021-02-14 21:00:00,833.0
2021-02-14 22:00:00,807.0
2021-02-14 23:00:00,771.0
2021-02-15 00:00:00,730.0
2021-02-15 01:00:00,702.0
2021-02-15 02:00:00,688.0
2021-02-15 03:00:00,684.0
2021-02-15 04:00:00,685.0
2021-02-15 05:00:00,697.0
2021-02-15 06:00:00,735.0
2021-02-15 07:00:00,785.0
2021-02-15 08:00:00,771.0
2021-02-15 09:00:00,758.0
2021-02-15 10:00:00,743.0
2021-02-15 11:00:00,726.0
2021-02-15 12:00:00,714.0
2021-02-15 13:00:00,710.0
2021-02-15 14:00:00,725.0
2021-02-15 15:00:00,765.0
2021-02-15 16:00:00,811.0
2021-02-15 17:00:00,819.0
2021-02-15 18:00:00,819.0
2021-02-15 19:00:00,820.0
2021-02-15 20:00:00,825.0
2021-02-15 21:00:00,820.0
2021-02-15 22:00:00,802.0
2021-02-15 23:00:00,770.0
2021-02-16 00:00:00,735.0
2021-02-16 01:00:00,714.0
2021-02-16 02:00:00,707.0
2021-02-16 03:00:00,708.0
2021-02-16 04:00:00,714.0
2021-02-16 05:00:00,727.0
2021-02-16 06:00:00,766.0
2021-02-16 07:00:00,819.0
2021-02-16 08:00:00,819.0
2021-02-16 09:00:00,802.0
2021-02-16 10:00:00,779.0
2021-02-16 11:00:00,759.0
2021-02-16 12:00:00,742.0
2021-02-16 13:00:00,744.0
2021-02-16 14:00:00,761.0
2021-02-16 15:00:00,806.0
2021-02-16 16:00:00,857.0
2021-02-16 17:00:00,870.0
2021-02-16 18:00:00,872.0
2021-02-16 19:00:00,877.0
2021-02-16 20:00:00,884.0
2021-02-16 21:00:00,878.0
2021-02-16 22:00:00,859.0
2021-02-16 23:00:00,828.0
2021-02-17 00:00:00,791.0
2021-02-17 01:00:00,769.0
2021-02-17 02:00:00,760.0
2021-02-17 03:00:00,760.0
2021-02-17 04:00:00,765.0
2021-02-17 05:00:00,780.0
2021-02-17 06:00:00,821.0
2021-02-17 07:00:00,875.0
2021-02-17 08:00:00,877.0
2021-02-17 09:00:00,857.0
2021-02-17 10:00:00,835.0
2021-02-17 11:00:00,812.0
2021-02-17 12:00:00,797.0
2021-02-17 13:00:00,794.0
2021-02-17 14:00:00,813.0
2021-02-17 15:00:00,851.0
2021-02-17 16:00:00,902.0
2021-02-17 17:00:00,912.0
2021-02-17 18:00:00,912.0
2021-02-17 19:00:00,915.0
2021-02-17 20:00:00,915.0
2021-02-17 21:00:00,909.0
2021-02-17 22:00:00,888.0
2021-02-17 23:00:00,854.0
2021-02-18 00:00:00,817.0
2021-02-18 01:00:00,794.0
2021-02-18 02:00:00,784.0
2021-02-18 03:00:00,784.0
2021-02-18 04:00:00,789.0
2021-02-18 05:00:00,802.0
2021-02-18 06:00:00,840.0
2021-02-18 07:00:00,890.0
2021-02-18 08:00:00,891.0
2021-02-18 09:00:00,875.0
2021-02-18 10:00:00,857.0
2021-02-18 11:00:00,836.0
2021-02-18 12:00:00,817.0
2021-02-18 13:00:00,815.0
2021-02-18 14:00:00,830.0
2021-02-18 15:00:00,867.0
2021-02-18 16:00:00,908.0
2021-02-18 17:00:00,917.0
2021-02-18 18:00:00,917.0
2021-02-18 19:00:00,920.0
2021-02-18 20:00:00,925.0
2021-02-18 21:00:00,919.0
2021-02-18 22:00:00,900.0
2021-02-18 23:00:00,869.0
2021-02-19 00:00:00,831.0
2021-02-19 01:00:00,808.0
2021-02-19 02:00:00,799.0
2021-02-19 03:00:00,798.0
2021-02-19 04:00:00,802.0
2021-02-19 05:00:00,815.0
2021-02-19 06:00:00,851.0
2021-02-19 07:00:00,900.0
2021-02-19 08:00:00,904.0
2021-02-19 09:00:00,891.0
2021-02-19 10:00:00,871.0
2021-02-19 11:00:00,851.0
2021-02-19 12:00:00,838.0
2021-02-19 13:00:00,834.0
2021-02-19 14:00:00,851.0
2021-02-19 15:00:00,883.0
2021-02-19 16:00:00,916.0
2021-02-19 17:00:00,930.0
2021-02-19 18:00:00,933.0
2021-02-19 19:00:00,929.0
2021-02-19 20:00:00,908.0
2021-02-19 21:00:00,889.0
2021-02-19 22:00:00,866.0
2021-02-19 23:00:00,842.0
2021-02-20 00:00:00,818.0
2021-02-20 01:00:00,797.0
2021-02-20 02:00:00,784.0
2021-02-20 03:00:00,780.0
2021-02-20 04:00:00,781.0
2021-02-20 05:00:00,786.0
2021-02-20 06:00:00,797.0
2021-02-20 07:00:00,819.0
2021-02-20 08:00:00,853.0
2021-02-20 09:00:00,888.0
2021-02-20 10:00:00,902.0
2021-02-20 11:00:00,897.0
2021-02-20 12:00:00,883.0
2021-02-20 13:00:00,880.0
2021-02-20 14:00:00,885.0
2021-02-20 15:00:00,896.0
2021-02-20 16:00:00,912.0
2021-02-20 17:00:00,930.0
2021-02-20 18:00:00,939.0
2021-02-20 19:00:00,931.0
2021-02-20 20:00:00,905.0
2021-02-20 21:00:00,876.0
2021-02-20 22:00:00,855.0
2021-02-20 23:00:00,837.0
2021-02-21 00:00:00,814.0
2021-02-21 01:00:00,794.0
2021-02-21 02:00:00,781.0
2021-02-21 03:00:00,776.0
2021-02-21 04:00:00,776.0
2021-02-21 05:00:00,780.0
2021-02-21 06:00:00,791.0
2021-02-21 07:00:00,810.0
2021-02-21 08:00:00,841.0
2021-02-21 09:00:00,878.0
2021-02-21 10:00:00,903.0
2021-02-21 11:00:00,911.0
2021-02-21 12:00:00,915.0
2021-02-21 13:00:00,922.0
2021-02-21 14:00:00,938.0
2021-02-21 15:00:00,949.0
2021-02-21 16:00:00,955.0
2021-02-21 17:00:00,957.0
2021-02-21 18:00:00,954.0
2021-02-21 19:00:00,951.0
2021-02-21 20:00:00,943.0
2021-02-21 21:00:00,927.0
2021-02-21 22:00:00,903.0
2021-02-21 23:00:00,870.0
2021-02-22 00:00:00,831.0
2021-02-22 01:00:00,805.0
2021-02-22 02:00:00,792.0
2021-02-22 03:00:00,789.0
2021-02-22 04:00:00,791.0
2021-02-22 05:00:00,802.0
2021-02-22 06:00:00,835.0
2021-02-22 07:00:00,879.0
2021-02-22 08:00:00,881.0
2021-02-22 09:00:00,873.0
2021-02-22 10:00:00,863.0
2021-02-22 11:00:00,853.0
2021-02-22 12:00:00,843.0
2021-02-22 13:00:00,838.0
2021-02-22 14:00:00,848.0
2021-02-22 15:00:00,876.0
2021-02-22 16:00:00,906.0
2021-02-22 17:00:00,911.0
2021-02-22 18:00:00,904.0
2021-02-22 19:00:00,900.0
2021-02-22 20:00:00,898.0
2021-02-22 21:00:00,888.0
2021-02-22 22:00:00,863.0
2021-02-22 23:00:00,827.0
2021-02-23 00:00:00,787.0
2021-02-23 01:00:00,762.0
2021-02-23 02:00:00,751.0
2021-02-23 03:00:00,748.0
2021-02-23 04:00:00,750.0
2021-02-23 05:00:00,763.0
2021-02-23 06:00:00,799.0
2021-02-23 07:00:00,845.0
2021-02-23 08:00:00,850.0
2021-02-23 09:00:00,843.0
2021-02-23 10:00:00,834.0
2021-02-23 11:00:00,825.0
2021-02-23 12:00:00,817.0
2021-02-23 13:00:00,815.0
2021-02-23 14:00:00,826.0
2021-02-23 15:00:00,856.0
2021-02-23 16:00:00,886.0
2021-02-23 17:00:00,886.0
2021-02-23 18:00:00,878.0
2021-02-23 19:00:00,871.0
2021-02-23 20:00:00,865.0
2021-02-23 21:00:00,849.0
2021-02-23 22:00:00,824.0
2021-02-23 23:00:00,784.0
2021-02-24 00:00:00,739.0
2021-02-24 01:00:00,710.0
2021-02-24 02:00:00,695.0
2021-02-24 03:00:00,689.0
2021-02-24 04:00:00,689.0
2021-02-24 05:00:00,696.0
2021-02-24 06:00:00,726.0
2021-02-24 07:00:00,767.0
2021-02-24 08:00:00,769.0
2021-02-24 09:00:00,762.0
2021-02-24 10:00:00,755.0
2021-02-24 11:00:00,749.0
2021-02-24 12:00:00,748.0
2021-02-24 13:00:00,748.0
2021-02-24 14:00:00,763.0
2021-02-24 15:00:00,790.0
2021-02-24 16:00:00,817.0
2021-02-24 17:00:00,815.0
2021-02-24 18:00:00,808.0
2021-02-24 19:00:00,800.0
2021-02-24 20:00:00,792.0
2021-02-24 21:00:00,778.0
2021-02-24 22:00:00,750.0
2021-02-24 23:00:00,712.0
2021-02-25 00:00:00,669.0
2021-02-25 01:00:00,641.0
2021-02-25 02:00:00,628.0
2021-02-25 03:00:00,621.0
2021-02-25 04:00:00,620.0
2021-02-25 05:00:00,628.0
2021-02-25 06:00:00,659.0
2021-02-25 07:00:00,698.0
2021-02-25 08:00:00,705.0
2021-02-25 09:00:00,700.0
2021-02-25 10:00:00,696.0
2021-02-25 11:00:00,692.0
2021-02-25 12:00:00,683.0
2021-02-25 13:00:00,682.0
2021-02-25 14:00:00,694.0
2021-02-25 15:00:00,721.0
2021-02-25 16:00:00,751.0
2021-02-25 17:00:00,754.0
2021-02-25 18:00:00,752.0
2021-02-25 19:00:00,748.0
2021-02-25 20:00:00,744.0
2021-02-25 21:00:00,733.0
2021-02-25 22:00:00,711.0
2021-02-25 23:00:00,677.0
2021-02-26 00:00:00,639.0
2021-02-26 01:00:00,615.0
2021-02-26 02:00:00,604.0
2021-02-26 03:00:00,601.0
2021-02-26 04:00:00,602.0
2021-02-26 05:00:00,613.0
2021-02-26 06:00:00,645.0
2021-02-26 07:00:00,688.0
2021-02-26 08:00:00,699.0
2021-02-26 09:00:00,698.0
2021-02-26 10:00:00,695.0
2021-02-26 11:00:00,687.0
2021-02-26 12:00:00,676.0
2021-02-26 13:00:00,675.0
2021-02-26 14:00:00,684.0
2021-02-26 15:00:00,707.0
2021-02-26 16:00:00,735.0
2021-02-26 17:00:00,754.0
2021-02-26 18:00:00,758.0
2021-02-26 19:00:00,755.0
2021-02-26 20:00:00,743.0
2021-02-26 21:00:00,718.0
2021-02-26 22:00:00,699.0
2021-02-26 23:00:00,679.0
2021-02-27 00:00:00,650.0
2021-02-27 01:00:00,627.0
2021-02-27 02:00:00,613.0
2021-02-27 03:00:00,609.0
2021-02-27 04:00:00,609.0
2021-02-27 05:00:00,612.0
2021-02-27 06:00:00,623.0
2021-02-27 07:00:00,643.0
2021-02-27 08:00:00,675.0
2021-02-27 09:00:00,709.0
2021-02-27 10:00:00,725.0
2021-02-27 11:00:00,733.0
2021-02-27 12:00:00,725.0
2021-02-27 13:00:00,728.0
2021-02-27 14:00:00,722.0
2021-02-27 15:00:00,735.0
2021-02-27 16:00:00,747.0
2021-02-27 17:00:00,759.0
2021-02-27 18:00:00,767.0
2021-02-27 19:00:00,755.0
2021-02-27 20:00:00,726.0
2021-02-27 21:00:00,698.0
2021-02-27 22:00:00,676.0
2021-02-27 23:00:00,650.0
2021-02-28 00:00:00,623.0
2021-02-28 01:00:00,601.0
2021-02-28 02:00:00,587.0
2021-02-28 03:00:00,579.0
2021-02-28 04:00:00,577.0
2021-02-28 05:00:00,578.0
2021-02-28 06:00:00,585.0
2021-02-28 07:00:00,598.0
2021-02-28 08:00:00,626.0
2021-02-28 09:00:00,663.0
2021-02-28 10:00:00,692.0
2021-02-28 11:00:00,702.0
2021-02-28 12:00:00,707.0
2021-02-28 13:00:00,710.0
2021-02-28 14:00:00,725.0
2021-02-28 15:00:00,735.0
2021-02-28 16:00:00,741.0
2021-02-28 17:00:00,740.0
2021-02-28 18:00:00,735.0
2021-02-28 19:00:00,730.0
2021-02-28 20:00:00,723.0
2021-02-28 21:00:00,703.0
2021-02-28 22:00:00,683.0
2021-02-28 23:00:00,652.0
2021-03-01 00:00:00,617.0
2021-03-01 01:00:00,593.0
2021-03-01 02:00:00,584.0
2021-03-01 03:00:00,581.0
2021-03-01 04:00:00,583.0
2021-03-01 05:00:00,595.0
2021-03-01 06:00:00,631.0
2021-03-01 07:00:00,677.0
2021-03-01 08:00:00,685.0
2021-03-01 09:00:00,685.0
2021-03-01 10:00:00,684.0
2021-03-01 11:00:00,681.0
2021-03-01 12:00:00,678.0
2021-03-01 13:00:00,680.0
2021-03-01 14:00:00,695.0
2021-03-01 15:00:00,726.0
2021-03-01 16:00:00,758.0
2021-03-01 17:00:00,761.0
2021-03-01 18:00:00,762.0
2021-03-01 19:00:00,760.0
2021-03-01 20:00:00,757.0
2021-03-01 21:00:00,748.0
2021-03-01 22:00:00,725.0
2021-03-01 23:00:00,692.0
2021-03-02 00:00:00,656.0
2021-03-02 01:00:00,632.0
2021-03-02 02:00:00,622.0
2021-03-02 03:00:00,616.0
2021-03-02 04:00:00,618.0
2021-03-02 05:00:00,629.0
2021-03-02 06:00:00,661.0
2021-03-02 07:00:00,703.0
2021-03-02 08:00:00,708.0
2021-03-02 09:00:00,703.0
2021-03-02 10:00:00,699.0
2021-03-02 11:00:00,694.0
2021-03-02 12:00:00,692.0
2021-03-02 13:00:00,693.0
2021-03-02 14:00:00,702.0
2021-03-02 15:00:00,735.0
2021-03-02 16:00:00,768.0
2021-03-02 17:00:00,773.0
2021-03-02 18:00:00,771.0
2021-03-02 19:00:00,769.0
2021-03-02 20:00:00,767.0
2021-03-02 21:00:00,759.0
2021-03-02 22:00:00,738.0
2021-03-02 23:00:00,702.0
2021-03-03 00:00:00,664.0
2021-03-03 01:00:00,643.0
2021-03-03 02:00:00,633.0
2021-03-03 03:00:00,632.0
2021-03-03 04:00:00,636.0
2021-03-03 05:00:00,648.0
2021-03-03 06:00:00,683.0
2021-03-03 07:00:00,728.0
2021-03-03 08:00:00,735.0
2021-03-03 09:00:00,729.0
2021-03-03 10:00:00,721.0
2021-03-03 11:00:00,710.0
2021-03-03 12:00:00,704.0
2021-03-03 13:00:00,702.0
2021-03-03 14:00:00,711.0
2021-03-03 15:00:00,745.0
2021-03-03 16:00:00,781.0
2021-03-03 17:00:00,793.0
2021-03-03 18:00:00,798.0
2021-03-03 19:00:00,802.0
2021-03-03 20:00:00,803.0
2021-03-03 21:00:00,795.0
2021-03-03 22:00:00,775.0
2021-03-03 23:00:00,743.0
2021-03-04 00:00:00,708.0
2021-03-04 01:00:00,686.0
2021-03-04 02:00:00,675.0
2021-03-04 03:00:00,673.0
2021-03-04 04:00:00,675.0
2021-03-04 05:00:00,687.0
2021-03-04 06:00:00,721.0
2021-03-04 07:00:00,763.0
2021-03-04 08:00:00,769.0
2021-03-04 09:00:00,759.0
2021-03-04 10:00:00,747.0
2021-03-04 11:00:00,736.0
2021-03-04 12:00:00,726.0
2021-03-04 13:00:00,721.0
2021-03-04 14:00:00,730.0
2021-03-04 15:00:00,765.0
2021-03-04 16:00:00,797.0
2021-03-04 17:00:00,813.0
2021-03-04 18:00:00,823.0
2021-03-04 19:00:00,825.0
2021-03-04 20:00:00,826.0
2021-03-04 21:00:00,818.0
2021-03-04 22:00:00,797.0
2021-03-04 23:00:00,765.0
2021-03-05 00:00:00,732.0
2021-03-05 01:00:00,708.0
2021-03-05 02:00:00,699.0
2021-03-05 03:00:00,696.0
2021-03-05 04:00:00,700.0
2021-03-05 05:00:00,712.0
2021-03-05 06:00:00,744.0
2021-03-05 07:00:00,782.0
2021-03-05 08:00:00,787.0
2021-03-05 09:00:00,782.0
2021-03-05 10:00:00,773.0
2021-03-05 11:00:00,764.0
2021-03-05 12:00:00,760.0
2021-03-05 13:00:00,760.0
2021-03-05 14:00:00,763.0
2021-03-05 15:00:00,786.0
2021-03-05 16:00:00,816.0
2021-03-05 17:00:00,830.0
2021-03-05 18:00:00,835.0
2021-03-05 19:00:00,828.0
2021-03-05 20:00:00,810.0
2021-03-05 21:00:00,784.0
2021-03-05 22:00:00,759.0
2021-03-05 23:00:00,734.0
2021-03-06 00:00:00,706.0
2021-03-06 01:00:00,684.0
2021-03-06 02:00:00,670.0
2021-03-06 03:00:00,665.0
2021-03-06 04:00:00,665.0
2021-03-06 05:00:00,670.0
2021-03-06 06:00:00,683.0
2021-03-06 07:00:00,712.0
2021-03-06 08:00:00,754.0
2021-03-06 09:00:00,791.0
2021-03-06 10:00:00,811.0
2021-03-06 11:00:00,814.0
2021-03-06 12:00:00,814.0
2021-03-06 13:00:00,803.0
2021-03-06 14:00:00,809.0
2021-03-06 15:00:00,824.0
2021-03-06 16:00:00,837.0
2021-03-06 17:00:00,853.0
2021-03-06 18:00:00,869.0
2021-03-06 19:00:00,869.0
2021-03-06 20:00:00,846.0
2021-03-06 21:00:00,819.0
2021-03-06 22:00:00,800.0
2021-03-06 23:00:00,777.0
2021-03-07 00:00:00,752.0
2021-03-07 01:00:00,732.0
2021-03-07 02:00:00,719.0
2021-03-07 03:00:00,712.0
2021-03-07 04:00:00,711.0
2021-03-07 05:00:00,713.0
2021-03-07 06:00:00,721.0
2021-03-07 07:00:00,738.0
2021-03-07 08:00:00,763.0
2021-03-07 09:00:00,783.0
2021-03-07 10:00:00,795.0
2021-03-07 11:00:00,790.0
2021-03-07 12:00:00,776.0
2021-03-07 13:00:00,765.0
2021-03-07 14:00:00,766.0
2021-03-07 15:00:00,780.0
2021-03-07 16:00:00,802.0
2021-03-07 17:00:00,828.0
2021-03-07 18:00:00,844.0
2021-03-07 19:00:00,848.0
2021-03-07 20:00:00,845.0
2021-03-07 21:00:00,830.0
2021-03-07 22:00:00,806.0
2021-03-07 23:00:00,769.0
2021-03-08 00:00:00,734.0
2021-03-08 01:00:00,713.0
2021-03-08 02:00:00,702.0
2021-03-08 03:00:00,701.0
2021-03-08 04:00:00,703.0
2021-03-08 05:00:00,717.0
2021-03-08 06:00:00,754.0
2021-03-08 07:00:00,802.0
2021-03-08 08:00:00,799.0
2021-03-08 09:00:00,781.0
2021-03-08 10:00:00,760.0
2021-03-08 11:00:00,745.0
2021-03-08 12:00:00,729.0
2021-03-08 13:00:00,724.0
2021-03-08 14:00:00,735.0
2021-03-08 15:00:00,765.0
2021-03-08 16:00:00,803.0
2021-03-08 17:00:00,818.0
2021-03-08 18:00:00,834.0
2021-03-08 19:00:00,843.0
2021-03-08 20:00:00,850.0
2021-03-08 21:00:00,846.0
2021-03-08 22:00:00,825.0
2021-03-08 23:00:00,794.0
2021-03-09 00:00:00,760.0
2021-03-09 01:00:00,740.0
2021-03-09 02:00:00,733.0
2021-03-09 03:00:00,734.0
2021-03-09 04:00:00,741.0
2021-03-09 05:00:00,756.0
2021-03-09 06:00:00,794.0
2021-03-09 07:00:00,841.0
2021-03-09 08:00:00,829.0
2021-03-09 09:00:00,797.0
2021-03-09 10:00:00,765.0
2021-03-09 11:00:00,740.0
2021-03-09 12:00:00,719.0
2021-03-09 13:00:00,710.0
2021-03-09 14:00:00,722.0
2021-03-09 15:00:00,757.0
2021-03-09 16:00:00,804.0
2021-03-09 17:00:00,827.0
2021-03-09 18:00:00,851.0
2021-03-09 19:00:00,866.0
2021-03-09 20:00:00,874.0
2021-03-09 21:00:00,872.0
2021-03-09 22:00:00,853.0
2021-03-09 23:00:00,820.0
2021-03-10 00:00:00,784.0
2021-03-10 01:00:00,764.0
2021-03-10 02:00:00,758.0
2021-03-10 03:00:00,762.0
2021-03-10 04:00:00,768.0
2021-03-10 05:00:00,781.0
2021-03-10 06:00:00,820.0
2021-03-10 07:00:00,868.0
2021-03-10 08:00:00,861.0
2021-03-10 09:00:00,831.0
2021-03-10 10:00:00,797.0
2021-03-10 11:00:00,770.0
2021-03-10 12:00:00,748.0
2021-03-10 13:00:00,739.0
2021-03-10 14:00:00,748.0
2021-03-10 15:00:00,782.0
2021-03-10 16:00:00,826.0
2021-03-10 17:00:00,846.0
2021-03-10 18:00:00,868.0
2021-03-10 19:00:00,879.0
2021-03-10 20:00:00,885.0
2021-03-10 21:00:00,879.0
2021-03-10 22:00:00,857.0
2021-03-10 23:00:00,823.0
2021-03-11 00:00:00,789.0
2021-03-11 01:00:00,768.0
2021-03-11 02:00:00,759.0
2021-03-11 03:00:00,758.0
2021-03-11 04:00:00,762.0
2021-03-11 05:00:00,776.0
2021-03-11 06:00:00,812.0
2021-03-11 07:00:00,856.0
2021-03-11 08:00:00,847.0
2021-03-11 09:00:00,823.0
2021-03-11 10:00:00,799.0
2021-03-11 11:00:00,783.0
2021-03-11 12:00:00,768.0
2021-03-11 13:00:00,763.0
2021-03-11 14:00:00,774.0
2021-03-11 15:00:00,806.0
2021-03-11 16:00:00,840.0
2021-03-11 17:00:00,850.0
2021-03-11 18:00:00,860.0
2021-03-11 19:00:00,865.0
2021-03-11 20:00:00,862.0
2021-03-11 21:00:00,849.0
2021-03-11 22:00:00,824.0
2021-03-11 23:00:00,785.0
2021-03-12 00:00:00,745.0
2021-03-12 01:00:00,719.0
2021-03-12 02:00:00,706.0
2021-03-12 03:00:00,700.0
2021-03-12 04:00:00,701.0
2021-03-12 05:00:00,710.0
2021-03-12 06:00:00,744.0
2021-03-12 07:00:00,788.0
2021-03-12 08:00:00,786.0
2021-03-12 09:00:00,766.0
2021-03-12 10:00:00,746.0
2021-03-12 11:00:00,730.0
2021-03-12 12:00:00,719.0
2021-03-12 13:00:00,714.0
2021-03-12 14:00:00,726.0
2021-03-12 15:00:00,751.0
2021-03-12 16:00:00,778.0
2021-03-12 17:00:00,795.0
2021-03-12 18:00:00,810.0
2021-03-12 19:00:00,811.0
2021-03-12 20:00:00,797.0
2021-03-12 21:00:00,776.0
2021-03-12 22:00:00,753.0
2021-03-12 23:00:00,729.0
2021-03-13 00:00:00,702.0
2021-03-13 01:00:00,680.0
2021-03-13 02:00:00,668.0
2021-03-13 03:00:00,661.0
2021-03-13 04:00:00,660.0
2021-03-13 05:00:00,665.0
2021-03-13 06:00:00,678.0
2021-03-13 07:00:00,697.0
2021-03-13 08:00:00,728.0
2021-03-13 09:00:00,752.0
2021-03-13 10:00:00,758.0
2021-03-13 11:00:00,746.0
2021-03-13 12:00:00,728.0
2021-03-13 13:00:00,718.0
2021-03-13 14:00:00,717.0
2021-03-13 15:00:00,726.0
2021-03-13 16:00:00,741.0
2021-03-13 17:00:00,761.0
2021-03-13 18:00:00,784.0
2021-03-13 19:00:00,786.0
2021-03-13 20:00:00,760.0
2021-03-13 21:00:00,734.0
2021-03-13 22:00:00,714.0
2021-03-13 23:00:00,692.0
2021-03-14 00:00:00,667.0
2021-03-14 01:00:00,646.0
2021-03-14 02:00:00,634.0
2021-03-14 03:00:00,629.0
2021-03-14 04:00:00,627.0
2021-03-14 05:00:00,629.0
2021-03-14 06:00:00,639.0
2021-03-14 07:00:00,656.0
2021-03-14 08:00:00,684.0
2021-03-14 09:00:00,710.0
2021-03-14 10:00:00,725.0
2021-03-14 11:00:00,722.0
2021-03-14 12:00:00,715.0
2021-03-14 13:00:00,719.0
2021-03-14 14:00:00,729.0
2021-03-14 15:00:00,746.0
2021-03-14 16:00:00,755.0
2021-03-14 17:00:00,758.0
2021-03-14 18:00:00,769.0
2021-03-14 19:00:00,774.0
2021-03-14 20:00:00,767.0
2021-03-14 21:00:00,747.0
2021-03-14 22:00:00,722.0
2021-03-14 23:00:00,688.0
2021-03-15 00:00:00,651.0
2021-03-15 01:00:00,628.0
2021-03-15 02:00:00,618.0
2021-03-15 03:00:00,616.0
2021-03-15 04:00:00,620.0
2021-03-15 05:00:00,631.0
2021-03-15 06:00:00,667.0
2021-03-15 07:00:00,715.0
2021-03-15 08:00:00,711.0
2021-03-15 09:00:00,693.0
2021-03-15 10:00:00,674.0
2021-03-15 11:00:00,658.0
2021-03-15 12:00:00,648.0
2021-03-15 13:00:00,600.0
2021-03-15 14:00:00,608.0
2021-03-15 15:00:00,647.0
2021-03-15 16:00:00,685.0
2021-03-15 17:00:00,693.0
2021-03-15 18:00:00,706.0
2021-03-15 19:00:00,717.0
2021-03-15 20:00:00,721.0
2021-03-15 21:00:00,713.0
2021-03-15 22:00:00,692.0
2021-03-15 23:00:00,659.0
2021-03-16 00:00:00,626.0
2021-03-16 01:00:00,607.0
2021-03-16 02:00:00,598.0
2021-03-16 03:00:00,617.0
2021-03-16 04:00:00,629.0
2021-03-16 05:00:00,642.0
2021-03-16 06:00:00,684.0
2021-03-16 07:00:00,732.0
2021-03-16 08:00:00,725.0
2021-03-16 09:00:00,707.0
2021-03-16 10:00:00,672.0
2021-03-16 11:00:00,662.0
2021-03-16 12:00:00,654.0
2021-03-16 13:00:00,652.0
2021-03-16 14:00:00,665.0
2021-03-16 15:00:00,700.0
2021-03-16 16:00:00,735.0
2021-03-16 17:00:00,747.0
2021-03-16 18:00:00,767.0
2021-03-16 19:00:00,783.0
2021-03-16 20:00:00,790.0
2021-03-16 21:00:00,787.0
2021-03-16 22:00:00,768.0
2021-03-16 23:00:00,735.0
2021-03-17 00:00:00,697.0
2021-03-17 01:00:00,676.0
2021-03-17 02:00:00,668.0
2021-03-17 03:00:00,669.0
2021-03-17 04:00:00,675.0
2021-03-17 05:00:00,689.0
2021-03-17 06:00:00,727.0
2021-03-17 07:00:00,775.0
2021-03-17 08:00:00,774.0
2021-03-17 09:00:00,756.0
2021-03-17 10:00:00,741.0
2021-03-17 11:00:00,732.0
2021-03-17 12:00:00,721.0
2021-03-17 13:00:00,715.0
2021-03-17 14:00:00,723.0
2021-03-17 15:00:00,753.0
2021-03-17 16:00:00,788.0
2021-03-17 17:00:00,795.0
2021-03-17 18:00:00,808.0
2021-03-17 19:00:00,821.0
2021-03-17 20:00:00,827.0
2021-03-17 21:00:00,820.0
2021-03-17 22:00:00,800.0
2021-03-17 23:00:00,766.0
2021-03-18 00:00:00,732.0
2021-03-18 01:00:00,711.0
2021-03-18 02:00:00,704.0
2021-03-18 03:00:00,704.0
2021-03-18 04:00:00,709.0
2021-03-18 05:00:00,722.0
2021-03-18 06:00:00,760.0
2021-03-18 07:00:00,802.0
2021-03-18 08:00:00,787.0
2021-03-18 09:00:00,753.0
2021-03-18 10:00:00,719.0
2021-03-18 11:00:00,693.0
2021-03-18 12:00:00,672.0
2021-03-18 13:00:00,661.0
2021-03-18 14:00:00,669.0
2021-03-18 15:00:00,698.0
2021-03-18 16:00:00,737.0
2021-03-18 17:00:00,762.0
2021-03-18 18:00:00,793.0
2021-03-18 19:00:00,815.0
2021-03-18 20:00:00,824.0
2021-03-18 21:00:00,821.0
2021-03-18 22:00:00,806.0
2021-03-18 23:00:00,776.0
2021-03-19 00:00:00,741.0
2021-03-19 01:00:00,719.0
2021-03-19 02:00:00,710.0
2021-03-19 03:00:00,709.0
2021-03-19 04:00:00,713.0
2021-03-19 05:00:00,726.0
2021-03-19 06:00:00,767.0
2021-03-19 07:00:00,816.0
2021-03-19 08:00:00,819.0
2021-03-19 09:00:00,809.0
2021-03-19 10:00:00,795.0
2021-03-19 11:00:00,781.0
2021-03-19 12:00:00,769.0
2021-03-19 13:00:00,760.0
2021-03-19 14:00:00,761.0
2021-03-19 15:00:00,774.0
2021-03-19 16:00:00,792.0
2021-03-19 17:00:00,799.0
2021-03-19 18:00:00,807.0
2021-03-19 19:00:00,804.0
2021-03-19 20:00:00,783.0
2021-03-19 21:00:00,756.0
2021-03-19 22:00:00,728.0
2021-03-19 23:00:00,698.0
2021-03-20 00:00:00,669.0
2021-03-20 01:00:00,646.0
2021-03-20 02:00:00,634.0
2021-03-20 03:00:00,627.0
2021-03-20 04:00:00,625.0
2021-03-20 05:00:00,627.0
2021-03-20 06:00:00,635.0
2021-03-20 07:00:00,654.0
2021-03-20 08:00:00,686.0
2021-03-20 09:00:00,717.0
2021-03-20 10:00:00,733.0
2021-03-20 11:00:00,735.0
2021-03-20 12:00:00,731.0
2021-03-20 13:00:00,727.0
2021-03-20 14:00:00,727.0
2021-03-20 15:00:00,734.0
2021-03-20 16:00:00,747.0
2021-03-20 17:00:00,763.0
2021-03-20 18:00:00,785.0
2021-03-20 19:00:00,791.0
2021-03-20 20:00:00,765.0
2021-03-20 21:00:00,744.0
2021-03-20 22:00:00,727.0
2021-03-20 23:00:00,708.0
2021-03-21 00:00:00,687.0
2021-03-21 01:00:00,670.0
2021-03-21 02:00:00,662.0
2021-03-21 03:00:00,660.0
2021-03-21 04:00:00,661.0
2021-03-21 05:00:00,666.0
2021-03-21 06:00:00,677.0
2021-03-21 07:00:00,695.0
2021-03-21 08:00:00,721.0
2021-03-21 09:00:00,750.0
2021-03-21 10:00:00,764.0
2021-03-21 11:00:00,763.0
2021-03-21 12:00:00,756.0
2021-03-21 13:00:00,755.0
2021-03-21 14:00:00,767.0
2021-03-21 15:00:00,781.0
2021-03-21 16:00:00,791.0
2021-03-21 17:00:00,794.0
2021-03-21 18:00:00,806.0
2021-03-21 19:00:00,815.0
2021-03-21 20:00:00,811.0
2021-03-21 21:00:00,794.0
2021-03-21 22:00:00,768.0
2021-03-21 23:00:00,731.0
2021-03-22 00:00:00,693.0
2021-03-22 01:00:00,668.0
2021-03-22 02:00:00,657.0
2021-03-22 03:00:00,654.0
2021-03-22 04:00:00,655.0
2021-03-22 05:00:00,665.0
2021-03-22 06:00:00,700.0
2021-03-22 07:00:00,743.0
2021-03-22 08:00:00,736.0
2021-03-22 09:00:00,710.0
2021-03-22 10:00:00,689.0
2021-03-22 11:00:00,677.0
2021-03-22 12:00:00,670.0
2021-03-22 13:00:00,667.0
2021-03-22 14:00:00,682.0
2021-03-22 15:00:00,715.0
2021-03-22 16:00:00,748.0
2021-03-22 17:00:00,751.0
2021-03-22 18:00:00,757.0
2021-03-22 19:00:00,763.0
2021-03-22 20:00:00,764.0
2021-03-22 21:00:00,751.0
2021-03-22 22:00:00,721.0
2021-03-22 23:00:00,682.0
2021-03-23 00:00:00,640.0
2021-03-23 01:00:00,614.0
2021-03-23 02:00:00,601.0
2021-03-23 03:00:00,593.0
2021-03-23 04:00:00,594.0
2021-03-23 05:00:00,604.0
2021-03-23 06:00:00,638.0
2021-03-23 07:00:00,687.0
2021-03-23 08:00:00,692.0
2021-03-23 09:00:00,680.0
2021-03-23 10:00:00,666.0
2021-03-23 11:00:00,619.0
2021-03-23 12:00:00,626.0
2021-03-23 13:00:00,629.0
2021-03-23 14:00:00,642.0
2021-03-23 15:00:00,675.0
2021-03-23 16:00:00,706.0
2021-03-23 17:00:00,708.0
2021-03-23 18:00:00,713.0
2021-03-23 19:00:00,718.0
2021-03-23 20:00:00,717.0
2021-03-23 21:00:00,706.0
2021-03-23 22:00:00,678.0
2021-03-23 23:00:00,639.0
2021-03-24 00:00:00,599.0
2021-03-24 01:00:00,573.0
2021-03-24 02:00:00,562.0
2021-03-24 03:00:00,558.0
2021-03-24 04:00:00,559.0
2021-03-24 05:00:00,567.0
2021-03-24 06:00:00,604.0
2021-03-24 07:00:00,650.0
2021-03-24 08:00:00,648.0
2021-03-24 09:00:00,636.0
2021-03-24 10:00:00,625.0
2021-03-24 11:00:00,609.0
2021-03-24 12:00:00,603.0
2021-03-24 13:00:00,604.0
2021-03-24 14:00:00,619.0
2021-03-24 15:00:00,665.0
2021-03-24 16:00:00,701.0
2021-03-24 17:00:00,706.0
2021-03-24 18:00:00,737.0
2021-03-24 19:00:00,743.0
2021-03-24 20:00:00,748.0
2021-03-24 21:00:00,734.0
2021-03-24 22:00:00,708.0
2021-03-24 23:00:00,673.0
2021-03-25 00:00:00,633.0
2021-03-25 01:00:00,608.0
2021-03-25 02:00:00,597.0
2021-03-25 03:00:00,595.0
2021-03-25 04:00:00,597.0
2021-03-25 05:00:00,608.0
2021-03-25 06:00:00,642.0
2021-03-25 07:00:00,688.0
2021-03-25 08:00:00,686.0
2021-03-25 09:00:00,670.0
2021-03-25 10:00:00,656.0
2021-03-25 11:00:00,649.0
2021-03-25 12:00:00,640.0
2021-03-25 13:00:00,635.0
2021-03-25 14:00:00,644.0
2021-03-25 15:00:00,672.0
2021-03-25 16:00:00,699.0
2021-03-25 17:00:00,703.0
2021-03-25 18:00:00,718.0
2021-03-25 19:00:00,740.0
2021-03-25 20:00:00,749.0
2021-03-25 21:00:00,743.0
2021-03-25 22:00:00,720.0
2021-03-25 23:00:00,687.0
2021-03-26 00:00:00,650.0
2021-03-26 01:00:00,627.0
2021-03-26 02:00:00,617.0
2021-03-26 03:00:00,614.0
2021-03-26 04:00:00,616.0
2021-03-26 05:00:00,625.0
2021-03-26 06:00:00,659.0
2021-03-26 07:00:00,693.0
2021-03-26 08:00:00,684.0
2021-03-26 09:00:00,656.0
2021-03-26 10:00:00,630.0
2021-03-26 11:00:00,610.0
2021-03-26 12:00:00,595.0
2021-03-26 13:00:00,590.0
2021-03-26 14:00:00,601.0
2021-03-26 15:00:00,622.0
2021-03-26 16:00:00,647.0
2021-03-26 17:00:00,662.0
2021-03-26 18:00:00,681.0
2021-03-26 19:00:00,698.0
2021-03-26 20:00:00,691.0
2021-03-26 21:00:00,673.0
2021-03-26 22:00:00,650.0
2021-03-26 23:00:00,626.0
2021-03-27 00:00:00,600.0
2021-03-27 01:00:00,579.0
2021-03-27 02:00:00,569.0
2021-03-27 03:00:00,564.0
2021-03-27 04:00:00,563.0
2021-03-27 05:00:00,566.0
2021-03-27 06:00:00,571.0
2021-03-27 07:00:00,588.0
2021-03-27 08:00:00,614.0
2021-03-27 09:00:00,638.0
2021-03-27 10:00:00,647.0
2021-03-27 11:00:00,644.0
2021-03-27 12:00:00,634.0
2021-03-27 13:00:00,629.0
2021-03-27 14:00:00,632.0
2021-03-27 15:00:00,641.0
2021-03-27 16:00:00,654.0
2021-03-27 17:00:00,670.0
2021-03-27 18:00:00,685.0
2021-03-27 19:00:00,692.0
2021-03-27 20:00:00,675.0
2021-03-27 21:00:00,654.0
2021-03-27 22:00:00,636.0
2021-03-27 23:00:00,616.0
2021-03-28 00:00:00,593.0
2021-03-28 01:00:00,575.0
2021-03-28 02:00:00,569.5
2021-03-28 03:00:00,564.0
2021-03-28 04:00:00,562.0
2021-03-28 05:00:00,563.0
2021-03-28 06:00:00,569.0
2021-03-28 07:00:00,579.0
2021-03-28 08:00:00,596.0
2021-03-28 09:00:00,616.0
2021-03-28 10:00:00,634.0
2021-03-28 11:00:00,633.0
2021-03-28 12:00:00,623.0
2021-03-28 13:00:00,611.0
2021-03-28 14:00:00,608.0
2021-03-28 15:00:00,613.0
2021-03-28 16:00:00,620.0
2021-03-28 17:00:00,626.0
2021-03-28 18:00:00,638.0
2021-03-28 19:00:00,655.0
2021-03-28 20:00:00,676.0
2021-03-28 21:00:00,672.0
2021-03-28 22:00:00,658.0
2021-03-28 23:00:00,632.0
2021-03-29 00:00:00,600.0
2021-03-29 01:00:00,575.0
2021-03-29 02:00:00,561.0
2021-03-29 03:00:00,556.0
2021-03-29 04:00:00,555.0
2021-03-29 05:00:00,559.0
2021-03-29 06:00:00,576.0
2021-03-29 07:00:00,601.0
2021-03-29 08:00:00,618.0
2021-03-29 09:00:00,626.0
2021-03-29 10:00:00,620.0
2021-03-29 11:00:00,582.0
2021-03-29 12:00:00,576.0
2021-03-29 13:00:00,570.0
2021-03-29 14:00:00,572.0
2021-03-29 15:00:00,588.0
2021-03-29 16:00:00,608.0
2021-03-29 17:00:00,625.0
2021-03-29 18:00:00,646.0
2021-03-29 19:00:00,659.0
2021-03-29 20:00:00,672.0
2021-03-29 21:00:00,666.0
2021-03-29 22:00:00,649.0
2021-03-29 23:00:00,626.0
2021-03-30 00:00:00,595.0
2021-03-30 01:00:00,572.0
2021-03-30 02:00:00,562.0
2021-03-30 03:00:00,556.0
2021-03-30 04:00:00,558.0
2021-03-30 05:00:00,566.0
2021-03-30 06:00:00,585.0
2021-03-30 07:00:00,611.0
2021-03-30 08:00:00,628.0
2021-03-30 09:00:00,639.0
2021-03-30 10:00:00,637.0
2021-03-30 11:00:00,634.0
2021-03-30 12:00:00,627.0
2021-03-30 13:00:00,623.0
2021-03-30 14:00:00,628.0
2021-03-30 15:00:00,643.0
2021-03-30 16:00:00,655.0
2021-03-30 17:00:00,655.0
2021-03-30 18:00:00,660.0
2021-03-30 19:00:00,669.0
2021-03-30 20:00:00,681.0
2021-03-30 21:00:00,674.0
2021-03-30 22:00:00,654.0
2021-03-30 23:00:00,631.0
2021-03-31 00:00:00,600.0
2021-03-31 01:00:00,579.0
2021-03-31 02:00:00,565.0
2021-03-31 03:00:00,559.0
2021-03-31 04:00:00,559.0
2021-03-31 05:00:00,564.0
2021-03-31 06:00:00,577.0
2021-03-31 07:00:00,601.0
2021-03-31 08:00:00,622.0
2021-03-31 09:00:00,641.0
2021-03-31 10:00:00,646.0
2021-03-31 11:00:00,642.0
2021-03-31 12:00:00,639.0
2021-03-31 13:00:00,637.0
2021-03-31 14:00:00,640.0
2021-03-31 15:00:00,647.0
2021-03-31 16:00:00,652.0
2021-03-31 17:00:00,653.0
2021-03-31 18:00:00,660.0
2021-03-31 19:00:00,666.0
2021-03-31 20:00:00,673.0
2021-03-31 21:00:00,664.0
2021-03-31 22:00:00,646.0
2021-03-31 23:00:00,627.0
2021-04-01 00:00:00,601.0
2021-04-01 01:00:00,580.0
2021-04-01 02:00:00,567.0
2021-04-01 03:00:00,561.0
2021-04-01 04:00:00,561.0
2021-04-01 05:00:00,563.0
2021-04-01 06:00:00,571.0
2021-04-01 07:00:00,585.0
2021-04-01 08:00:00,607.0
2021-04-01 09:00:00,634.0
2021-04-01 10:00:00,651.0
2021-04-01 11:00:00,658.0
2021-04-01 12:00:00,657.0
2021-04-01 13:00:00,654.0
2021-04-01 14:00:00,661.0
2021-04-01 15:00:00,662.0
2021-04-01 16:00:00,666.0
2021-04-01 17:00:00,663.0
2021-04-01 18:00:00,665.0
2021-04-01 19:00:00,668.0
2021-04-01 20:00:00,670.0
2021-04-01 21:00:00,661.0
2021-04-01 22:00:00,645.0
2021-04-01 23:00:00,627.0
2021-04-02 00:00:00,608.0
2021-04-02 01:00:00,590.0
2021-04-02 02:00:00,578.0
2021-04-02 03:00:00,573.0
2021-04-02 04:00:00,574.0
2021-04-02 05:00:00,579.0
2021-04-02 06:00:00,587.0
2021-04-02 07:00:00,600.0
2021-04-02 08:00:00,621.0
2021-04-02 09:00:00,641.0
2021-04-02 10:00:00,648.0
2021-04-02 11:00:00,650.0
2021-04-02 12:00:00,647.0
2021-04-02 13:00:00,642.0
2021-04-02 14:00:00,644.0
2021-04-02 15:00:00,652.0
2021-04-02 16:00:00,658.0
2021-04-02 17:00:00,665.0
2021-04-02 18:00:00,673.0
2021-04-02 19:00:00,683.0
2021-04-02 20:00:00,688.0
2021-04-02 21:00:00,680.0
2021-04-02 22:00:00,663.0
2021-04-02 23:00:00,645.0
2021-04-03 00:00:00,624.0
2021-04-03 01:00:00,605.0
2021-04-03 02:00:00,593.0
2021-04-03 03:00:00,589.0
2021-04-03 04:00:00,590.0
2021-04-03 05:00:00,593.0
2021-04-03 06:00:00,598.0
2021-04-03 07:00:00,611.0
2021-04-03 08:00:00,629.0
2021-04-03 09:00:00,652.0
2021-04-03 10:00:00,663.0
2021-04-03 11:00:00,667.0
2021-04-03 12:00:00,665.0
2021-04-03 13:00:00,664.0
2021-04-03 14:00:00,668.0
2021-04-03 15:00:00,678.0
2021-04-03 16:00:00,688.0
2021-04-03 17:00:00,692.0
2021-04-03 18:00:00,699.0
2021-04-03 19:00:00,700.0
2021-04-03 20:00:00,692.0
2021-04-03 21:00:00,678.0
2021-04-03 22:00:00,659.0
2021-04-03 23:00:00,638.0
2021-04-04 00:00:00,618.0
2021-04-04 01:00:00,599.0
2021-04-04 02:00:00,586.0
2021-04-04 03:00:00,576.0
2021-04-04 04:00:00,578.0
2021-04-04 05:00:00,579.0
2021-04-04 06:00:00,584.0
2021-04-04 07:00:00,597.0
2021-04-04 08:00:00,621.0
2021-04-04 09:00:00,651.0
2021-04-04 10:00:00,672.0
2021-04-04 11:00:00,680.0
2021-04-04 12:00:00,682.0
2021-04-04 13:00:00,680.0
2021-04-04 14:00:00,684.0
2021-04-04 15:00:00,693.0
2021-04-04 16:00:00,699.0
2021-04-04 17:00:00,703.0
2021-04-04 18:00:00,704.0
2021-04-04 19:00:00,713.0
2021-04-04 20:00:00,723.0
2021-04-04 21:00:00,719.0
2021-04-04 22:00:00,702.0
2021-04-04 23:00:00,678.0
2021-04-05 00:00:00,652.0
2021-04-05 01:00:00,630.0
2021-04-05 02:00:00,617.0
2021-04-05 03:00:00,610.0
2021-04-05 04:00:00,608.0
2021-04-05 05:00:00,610.0
2021-04-05 06:00:00,616.0
2021-04-05 07:00:00,630.0
2021-04-05 08:00:00,646.0
2021-04-05 09:00:00,666.0
2021-04-05 10:00:00,676.0
2021-04-05 11:00:00,676.0
2021-04-05 12:00:00,668.0
2021-04-05 13:00:00,667.0
2021-04-05 14:00:00,677.0
2021-04-05 15:00:00,692.0
2021-04-05 16:00:00,701.0
2021-04-05 17:00:00,702.0
2021-04-05 18:00:00,711.0
2021-04-05 19:00:00,721.0
2021-04-05 20:00:00,730.0
2021-04-05 21:00:00,722.0
2021-04-05 22:00:00,701.0
2021-04-05 23:00:00,669.0
2021-04-06 00:00:00,628.0
2021-04-06 01:00:00,601.0
2021-04-06 02:00:00,587.0
2021-04-06 03:00:00,584.0
2021-04-06 04:00:00,584.0
2021-04-06 05:00:00,594.0
2021-04-06 06:00:00,625.0
2021-04-06 07:00:00,671.0
2021-04-06 08:00:00,678.0
2021-04-06 09:00:00,669.0
2021-04-06 10:00:00,662.0
2021-04-06 11:00:00,661.0
2021-04-06 12:00:00,656.0
2021-04-06 13:00:00,656.0
2021-04-06 14:00:00,668.0
2021-04-06 15:00:00,699.0
2021-04-06 16:00:00,727.0
2021-04-06 17:00:00,724.0
2021-04-06 18:00:00,725.0
2021-04-06 19:00:00,732.0
2021-04-06 20:00:00,748.0
2021-04-06 21:00:00,748.0
2021-04-06 22:00:00,726.0
2021-04-06 23:00:00,691.0
2021-04-07 00:00:00,654.0
2021-04-07 01:00:00,629.0
2021-04-07 02:00:00,620.0
2021-04-07 03:00:00,617.0
2021-04-07 04:00:00,619.0
2021-04-07 05:00:00,628.0
2021-04-07 06:00:00,660.0
2021-04-07 07:00:00,708.0
2021-04-07 08:00:00,709.0
2021-04-07 09:00:00,694.0
2021-04-07 10:00:00,682.0
2021-04-07 11:00:00,670.0
2021-04-07 12:00:00,658.0
2021-04-07 13:00:00,651.0
2021-04-07 14:00:00,654.0
2021-04-07 15:00:00,680.0
2021-04-07 16:00:00,704.0
2021-04-07 17:00:00,698.0
2021-04-07 18:00:00,701.0
2021-04-07 19:00:00,717.0
2021-04-07 20:00:00,738.0
2021-04-07 21:00:00,747.0
2021-04-07 22:00:00,732.0
2021-04-07 23:00:00,699.0
2021-04-08 00:00:00,659.0
2021-04-08 01:00:00,635.0
2021-04-08 02:00:00,625.0
2021-04-08 03:00:00,623.0
2021-04-08 04:00:00,626.0
2021-04-08 05:00:00,636.0
2021-04-08 06:00:00,670.0
2021-04-08 07:00:00,712.0
2021-04-08 08:00:00,706.0
2021-04-08 09:00:00,677.0
2021-04-08 10:00:00,644.0
2021-04-08 11:00:00,628.0
2021-04-08 12:00:00,610.0
2021-04-08 13:00:00,600.0
2021-04-08 14:00:00,606.0
2021-04-08 15:00:00,631.0
2021-04-08 16:00:00,651.0
2021-04-08 17:00:00,645.0
2021-04-08 18:00:00,653.0
2021-04-08 19:00:00,674.0
2021-04-08 20:00:00,707.0
2021-04-08 21:00:00,727.0
2021-04-08 22:00:00,719.0
2021-04-08 23:00:00,695.0
2021-04-09 00:00:00,662.0
2021-04-09 01:00:00,643.0
2021-04-09 02:00:00,636.0
2021-04-09 03:00:00,637.0
2021-04-09 04:00:00,643.0
2021-04-09 05:00:00,655.0
2021-04-09 06:00:00,687.0
2021-04-09 07:00:00,726.0
2021-04-09 08:00:00,717.0
2021-04-09 09:00:00,691.0
2021-04-09 10:00:00,664.0
2021-04-09 11:00:00,642.0
2021-04-09 12:00:00,625.0
2021-04-09 13:00:00,616.0
2021-04-09 14:00:00,621.0
2021-04-09 15:00:00,636.0
2021-04-09 16:00:00,655.0
2021-04-09 17:00:00,660.0
2021-04-09 18:00:00,672.0
2021-04-09 19:00:00,689.0
2021-04-09 20:00:00,703.0
2021-04-09 21:00:00,710.0
2021-04-09 22:00:00,701.0
2021-04-09 23:00:00,680.0
2021-04-10 00:00:00,660.0
2021-04-10 01:00:00,640.0
2021-04-10 02:00:00,631.0
2021-04-10 03:00:00,630.0
2021-04-10 04:00:00,633.0
2021-04-10 05:00:00,640.0
2021-04-10 06:00:00,649.0
2021-04-10 07:00:00,658.0
2021-04-10 08:00:00,672.0
2021-04-10 09:00:00,681.0
2021-04-10 10:00:00,675.0
2021-04-10 11:00:00,657.0
2021-04-10 12:00:00,638.0
2021-04-10 13:00:00,630.0
2021-04-10 14:00:00,629.0
2021-04-10 15:00:00,643.0
2021-04-10 16:00:00,663.0
2021-04-10 17:00:00,683.0
2021-04-10 18:00:00,705.0
2021-04-10 19:00:00,719.0
2021-04-10 20:00:00,712.0
2021-04-10 21:00:00,697.0
2021-04-10 22:00:00,680.0
2021-04-10 23:00:00,659.0
2021-04-11 00:00:00,634.0
2021-04-11 01:00:00,612.0
2021-04-11 02:00:00,600.0
2021-04-11 03:00:00,593.0
2021-04-11 04:00:00,592.0
2021-04-11 05:00:00,594.0
2021-04-11 06:00:00,600.0
2021-04-11 07:00:00,616.0
2021-04-11 08:00:00,643.0
2021-04-11 09:00:00,674.0
2021-04-11 10:00:00,696.0
2021-04-11 11:00:00,703.0
2021-04-11 12:00:00,701.0
2021-04-11 13:00:00,699.0
2021-04-11 14:00:00,700.0
2021-04-11 15:00:00,705.0
2021-04-11 16:00:00,704.0
2021-04-11 17:00:00,702.0
2021-04-11 18:00:00,703.0
2021-04-11 19:00:00,714.0
2021-04-11 20:00:00,724.0
2021-04-11 21:00:00,724.0
2021-04-11 22:00:00,706.0
2021-04-11 23:00:00,674.0
2021-04-12 00:00:00,635.0
2021-04-12 01:00:00,610.0
2021-04-12 02:00:00,600.0
2021-04-12 03:00:00,596.0
2021-04-12 04:00:00,598.0
2021-04-12 05:00:00,607.0
2021-04-12 06:00:00,642.0
2021-04-12 07:00:00,687.0
2021-04-12 08:00:00,680.0
2021-04-12 09:00:00,654.0
2021-04-12 10:00:00,628.0
2021-04-12 11:00:00,608.0
2021-04-12 12:00:00,589.0
2021-04-12 13:00:00,581.0
2021-04-12 14:00:00,586.0
2021-04-12 15:00:00,611.0
2021-04-12 16:00:00,634.0
2021-04-12 17:00:00,632.0
2021-04-12 18:00:00,636.0
2021-04-12 19:00:00,653.0
2021-04-12 20:00:00,680.0
2021-04-12 21:00:00,698.0
2021-04-12 22:00:00,691.0
2021-04-12 23:00:00,663.0
2021-04-13 00:00:00,629.0
2021-04-13 01:00:00,608.0
2021-04-13 02:00:00,602.0
2021-04-13 03:00:00,603.0
2021-04-13 04:00:00,609.0
2021-04-13 05:00:00,620.0
2021-04-13 06:00:00,652.0
2021-04-13 07:00:00,691.0
2021-04-13 08:00:00,682.0
2021-04-13 09:00:00,649.0
2021-04-13 10:00:00,621.0
2021-04-13 11:00:00,598.0
2021-04-13 12:00:00,582.0
2021-04-13 13:00:00,573.0
2021-04-13 14:00:00,581.0
2021-04-13 15:00:00,610.0
2021-04-13 16:00:00,640.0
2021-04-13 17:00:00,644.0
2021-04-13 18:00:00,657.0
2021-04-13 19:00:00,673.0
2021-04-13 20:00:00,696.0
2021-04-13 21:00:00,708.0
2021-04-13 22:00:00,694.0
2021-04-13 23:00:00,663.0
2021-04-14 00:00:00,623.0
2021-04-14 01:00:00,598.0
2021-04-14 02:00:00,590.0
2021-04-14 03:00:00,588.0
2021-04-14 04:00:00,590.0
2021-04-14 05:00:00,601.0
2021-04-14 06:00:00,635.0
2021-04-14 07:00:00,681.0
2021-04-14 08:00:00,683.0
2021-04-14 09:00:00,664.0
2021-04-14 10:00:00,648.0
2021-04-14 11:00:00,635.0
2021-04-14 12:00:00,625.0
2021-04-14 13:00:00,624.0
2021-04-14 14:00:00,633.0
2021-04-14 15:00:00,662.0
2021-04-14 16:00:00,690.0
2021-04-14 17:00:00,686.0
2021-04-14 18:00:00,692.0
2021-04-14 19:00:00,706.0
2021-04-14 20:00:00,723.0
2021-04-14 21:00:00,727.0
2021-04-14 22:00:00,708.0
2021-04-14 23:00:00,675.0
2021-04-15 00:00:00,633.0
2021-04-15 01:00:00,605.0
2021-04-15 02:00:00,592.0
2021-04-15 03:00:00,587.0
2021-04-15 04:00:00,585.0
2021-04-15 05:00:00,590.0
2021-04-15 06:00:00,620.0
2021-04-15 07:00:00,665.0
2021-04-15 08:00:00,663.0
2021-04-15 09:00:00,644.0
2021-04-15 10:00:00,628.0
2021-04-15 11:00:00,615.0
2021-04-15 12:00:00,604.0
2021-04-15 13:00:00,599.0
2021-04-15 14:00:00,609.0
2021-04-15 15:00:00,637.0
2021-04-15 16:00:00,658.0
2021-04-15 17:00:00,656.0
2021-04-15 18:00:00,656.0
2021-04-15 19:00:00,664.0
2021-04-15 20:00:00,678.0
2021-04-15 21:00:00,684.0
2021-04-15 22:00:00,665.0
2021-04-15 23:00:00,630.0
2021-04-16 00:00:00,589.0
2021-04-16 01:00:00,562.0
2021-04-16 02:00:00,550.0
2021-04-16 03:00:00,545.0
2021-04-16 04:00:00,544.0
2021-04-16 05:00:00,552.0
2021-04-16 06:00:00,581.0
2021-04-16 07:00:00,627.0
2021-04-16 08:00:00,627.0
2021-04-16 09:00:00,609.0
2021-04-16 10:00:00,593.0
2021-04-16 11:00:00,579.0
2021-04-16 12:00:00,567.0
2021-04-16 13:00:00,562.0
2021-04-16 14:00:00,570.0
2021-04-16 15:00:00,584.0
2021-04-16 16:00:00,601.0
2021-04-16 17:00:00,601.0
2021-04-16 18:00:00,608.0
2021-04-16 19:00:00,614.0
2021-04-16 20:00:00,618.0
2021-04-16 21:00:00,617.0
2021-04-16 22:00:00,602.0
2021-04-16 23:00:00,584.0
2021-04-17 00:00:00,561.0
2021-04-17 01:00:00,542.0
2021-04-17 02:00:00,532.0
2021-04-17 03:00:00,530.0
2021-04-17 04:00:00,531.0
2021-04-17 05:00:00,533.0
2021-04-17 06:00:00,536.0
2021-04-17 07:00:00,543.0
2021-04-17 08:00:00,559.0
2021-04-17 09:00:00,575.0
2021-04-17 10:00:00,574.0
2021-04-17 11:00:00,559.0
2021-04-17 12:00:00,538.0
2021-04-17 13:00:00,524.0
2021-04-17 14:00:00,518.0
2021-04-17 15:00:00,519.0
2021-04-17 16:00:00,524.0
2021-04-17 17:00:00,535.0
2021-04-17 18:00:00,552.0
2021-04-17 19:00:00,567.0
2021-04-17 20:00:00,567.0
2021-04-17 21:00:00,569.0
2021-04-17 22:00:00,565.0
2021-04-17 23:00:00,551.0
2021-04-18 00:00:00,533.0
2021-04-18 01:00:00,519.0
2021-04-18 02:00:00,512.0
2021-04-18 03:00:00,512.0
2021-04-18 04:00:00,513.0
2021-04-18 05:00:00,514.0
2021-04-18 06:00:00,513.0
2021-04-18 07:00:00,515.0
2021-04-18 08:00:00,527.0
2021-04-18 09:00:00,544.0
2021-04-18 10:00:00,551.0
2021-04-18 11:00:00,541.0
2021-04-18 12:00:00,524.0
2021-04-18 13:00:00,515.0
2021-04-18 14:00:00,515.0
2021-04-18 15:00:00,520.0
2021-04-18 16:00:00,524.0
2021-04-18 17:00:00,528.0
2021-04-18 18:00:00,540.0
2021-04-18 19:00:00,556.0
2021-04-18 20:00:00,575.0
2021-04-18 21:00:00,584.0
2021-04-18 22:00:00,574.0
2021-04-18 23:00:00,545.0
2021-04-19 00:00:00,510.0
2021-04-19 01:00:00,487.0
2021-04-19 02:00:00,478.0
2021-04-19 03:00:00,479.0
2021-04-19 04:00:00,481.0
2021-04-19 05:00:00,488.0
2021-04-19 06:00:00,517.0
2021-04-19 07:00:00,556.0
2021-04-19 08:00:00,550.0
2021-04-19 09:00:00,525.0
2021-04-19 10:00:00,503.0
2021-04-19 11:00:00,484.0
2021-04-19 12:00:00,469.0
2021-04-19 13:00:00,460.0
2021-04-19 14:00:00,464.0
2021-04-19 15:00:00,486.0
2021-04-19 16:00:00,508.0
2021-04-19 17:00:00,507.0
2021-04-19 18:00:00,509.0
2021-04-19 19:00:00,524.0
2021-04-19 20:00:00,546.0
2021-04-19 21:00:00,559.0
2021-04-19 22:00:00,551.0
2021-04-19 23:00:00,522.0
2021-04-20 00:00:00,481.0
2021-04-20 01:00:00,459.0
2021-04-20 02:00:00,451.0
2021-04-20 03:00:00,449.0
2021-04-20 04:00:00,451.0
2021-04-20 05:00:00,462.0
2021-04-20 06:00:00,489.0
2021-04-20 07:00:00,527.0
2021-04-20 08:00:00,516.0
2021-04-20 09:00:00,492.0
2021-04-20 10:00:00,471.0
2021-04-20 11:00:00,457.0
2021-04-20 12:00:00,445.0
2021-04-20 13:00:00,441.0
2021-04-20 14:00:00,452.0
2021-04-20 15:00:00,479.0
2021-04-20 16:00:00,504.0
2021-04-20 17:00:00,504.0
2021-04-20 18:00:00,509.0
2021-04-20 19:00:00,521.0
2021-04-20 20:00:00,539.0
2021-04-20 21:00:00,550.0
2021-04-20 22:00:00,541.0
2021-04-20 23:00:00,509.0
2021-04-21 00:00:00,473.0
2021-04-21 01:00:00,450.0
2021-04-21 02:00:00,440.0
2021-04-21 03:00:00,440.0
2021-04-21 04:00:00,443.0
2021-04-21 05:00:00,452.0
2021-04-21 06:00:00,488.0
2021-04-21 07:00:00,542.0
2021-04-21 08:00:00,550.0
2021-04-21 09:00:00,542.0
2021-04-21 10:00:00,536.0
2021-04-21 11:00:00,534.0
2021-04-21 12:00:00,532.0
2021-04-21 13:00:00,535.0
2021-04-21 14:00:00,550.0
2021-04-21 15:00:00,580.0
2021-04-21 16:00:00,608.0
2021-04-21 17:00:00,606.0
2021-04-21 18:00:00,611.0
2021-04-21 19:00:00,624.0
2021-04-21 20:00:00,637.0
2021-04-21 21:00:00,644.0
2021-04-21 22:00:00,633.0
2021-04-21 23:00:00,604.0
2021-04-22 00:00:00,568.0
2021-04-22 01:00:00,544.0
2021-04-22 02:00:00,536.0
2021-04-22 03:00:00,535.0
2021-04-22 04:00:00,538.0
2021-04-22 05:00:00,548.0
2021-04-22 06:00:00,577.0
2021-04-22 07:00:00,616.0
2021-04-22 08:00:00,606.0
2021-04-22 09:00:00,582.0
2021-04-22 10:00:00,565.0
2021-04-22 11:00:00,550.0
2021-04-22 12:00:00,538.0
2021-04-22 13:00:00,533.0
2021-04-22 14:00:00,543.0
2021-04-22 15:00:00,569.0
2021-04-22 16:00:00,593.0
2021-04-22 17:00:00,593.0
2021-04-22 18:00:00,599.0
2021-04-22 19:00:00,612.0
2021-04-22 20:00:00,631.0
2021-04-22 21:00:00,647.0
2021-04-22 22:00:00,643.0
2021-04-22 23:00:00,619.0
2021-04-23 00:00:00,583.0
2021-04-23 01:00:00,560.0
2021-04-23 02:00:00,550.0
2021-04-23 03:00:00,549.0
2021-04-23 04:00:00,550.0
2021-04-23 05:00:00,558.0
2021-04-23 06:00:00,585.0
2021-04-23 07:00:00,625.0
2021-04-23 08:00:00,621.0
2021-04-23 09:00:00,597.0
2021-04-23 10:00:00,580.0
2021-04-23 11:00:00,566.0
2021-04-23 12:00:00,551.0
2021-04-23 13:00:00,544.0
2021-04-23 14:00:00,551.0
2021-04-23 15:00:00,572.0
2021-04-23 16:00:00,595.0
2021-04-23 17:00:00,601.0
2021-04-23 18:00:00,607.0
2021-04-23 19:00:00,615.0
2021-04-23 20:00:00,622.0
2021-04-23 21:00:00,625.0
2021-04-23 22:00:00,619.0
2021-04-23 23:00:00,604.0
2021-04-24 00:00:00,584.0
2021-04-24 01:00:00,564.0
2021-04-24 02:00:00,554.0
2021-04-24 03:00:00,551.0
2021-04-24 04:00:00,550.0
2021-04-24 05:00:00,554.0
2021-04-24 06:00:00,559.0
2021-04-24 07:00:00,571.0
2021-04-24 08:00:00,597.0
2021-04-24 09:00:00,622.0
2021-04-24 10:00:00,631.0
2021-04-24 11:00:00,627.0
2021-04-24 12:00:00,616.0
2021-04-24 13:00:00,607.0
2021-04-24 14:00:00,603.0
2021-04-24 15:00:00,607.0
2021-04-24 16:00:00,614.0
2021-04-24 17:00:00,623.0
2021-04-24 18:00:00,638.0
2021-04-24 19:00:00,649.0
2021-04-24 20:00:00,643.0
2021-04-24 21:00:00,637.0
2021-04-24 22:00:00,630.0
2021-04-24 23:00:00,616.0
2021-04-25 00:00:00,597.0
2021-04-25 01:00:00,578.0
2021-04-25 02:00:00,568.0
2021-04-25 03:00:00,564.0
2021-04-25 04:00:00,562.0
2021-04-25 05:00:00,561.0
2021-04-25 06:00:00,560.0
2021-04-25 07:00:00,566.0
2021-04-25 08:00:00,584.0
2021-04-25 09:00:00,604.0
2021-04-25 10:00:00,615.0
2021-04-25 11:00:00,612.0
2021-04-25 12:00:00,603.0
2021-04-25 13:00:00,600.0
2021-04-25 14:00:00,605.0
2021-04-25 15:00:00,614.0
2021-04-25 16:00:00,616.0
2021-04-25 17:00:00,618.0
2021-04-25 18:00:00,627.0
2021-04-25 19:00:00,641.0
2021-04-25 20:00:00,653.0
2021-04-25 21:00:00,656.0
2021-04-25 22:00:00,643.0
2021-04-25 23:00:00,615.0
2021-04-26 00:00:00,579.0
2021-04-26 01:00:00,553.0
2021-04-26 02:00:00,542.0
2021-04-26 03:00:00,538.0
2021-04-26 04:00:00,538.0
2021-04-26 05:00:00,545.0
2021-04-26 06:00:00,578.0
2021-04-26 07:00:00,624.0
2021-04-26 08:00:00,624.0
2021-04-26 09:00:00,607.0
2021-04-26 10:00:00,594.0
2021-04-26 11:00:00,584.0
2021-04-26 12:00:00,573.0
2021-04-26 13:00:00,570.0
2021-04-26 14:00:00,577.0
2021-04-26 15:00:00,603.0
2021-04-26 16:00:00,626.0
2021-04-26 17:00:00,621.0
2021-04-26 18:00:00,622.0
2021-04-26 19:00:00,631.0
2021-04-26 20:00:00,647.0
2021-04-26 21:00:00,659.0
2021-04-26 22:00:00,652.0
2021-04-26 23:00:00,628.0
2021-04-27 00:00:00,593.0
2021-04-27 01:00:00,570.0
2021-04-27 02:00:00,562.0
2021-04-27 03:00:00,559.0
2021-04-27 04:00:00,560.0
2021-04-27 05:00:00,567.0
2021-04-27 06:00:00,593.0
2021-04-27 07:00:00,634.0
2021-04-27 08:00:00,625.0
2021-04-27 09:00:00,600.0
2021-04-27 10:00:00,578.0
2021-04-27 11:00:00,563.0
2021-04-27 12:00:00,551.0
2021-04-27 13:00:00,547.0
2021-04-27 14:00:00,556.0
2021-04-27 15:00:00,585.0
2021-04-27 16:00:00,612.0
2021-04-27 17:00:00,613.0
2021-04-27 18:00:00,616.0
2021-04-27 19:00:00,629.0
2021-04-27 20:00:00,647.0
2021-04-27 21:00:00,659.0
2021-04-27 22:00:00,655.0
2021-04-27 23:00:00,630.0
2021-04-28 00:00:00,593.0
2021-04-28 01:00:00,570.0
2021-04-28 02:00:00,562.0
2021-04-28 03:00:00,560.0
2021-04-28 04:00:00,562.0
2021-04-28 05:00:00,569.0
2021-04-28 06:00:00,599.0
2021-04-28 07:00:00,641.0
2021-04-28 08:00:00,635.0
2021-04-28 09:00:00,613.0
2021-04-28 10:00:00,592.0
2021-04-28 11:00:00,578.0
2021-04-28 12:00:00,568.0
2021-04-28 13:00:00,567.0
2021-04-28 14:00:00,574.0
2021-04-28 15:00:00,599.0
2021-04-28 16:00:00,629.0
2021-04-28 17:00:00,624.0
2021-04-28 18:00:00,624.0
2021-04-28 19:00:00,636.0
2021-04-28 20:00:00,653.0
2021-04-28 21:00:00,666.0
2021-04-28 22:00:00,661.0
2021-04-28 23:00:00,637.0
2021-04-29 00:00:00,603.0
2021-04-29 01:00:00,579.0
2021-04-29 02:00:00,568.0
2021-04-29 03:00:00,565.0
2021-04-29 04:00:00,565.0
2021-04-29 05:00:00,571.0
2021-04-29 06:00:00,599.0
2021-04-29 07:00:00,640.0
2021-04-29 08:00:00,636.0
2021-04-29 09:00:00,619.0
2021-04-29 10:00:00,605.0
2021-04-29 11:00:00,595.0
2021-04-29 12:00:00,589.0
2021-04-29 13:00:00,589.0
2021-04-29 14:00:00,605.0
2021-04-29 15:00:00,639.0
2021-04-29 16:00:00,667.0
2021-04-29 17:00:00,666.0
2021-04-29 18:00:00,672.0
2021-04-29 19:00:00,681.0
2021-04-29 20:00:00,692.0
2021-04-29 21:00:00,697.0
2021-04-29 22:00:00,688.0
2021-04-29 23:00:00,663.0
2021-04-30 00:00:00,625.0
2021-04-30 01:00:00,600.0
2021-04-30 02:00:00,589.0
2021-04-30 03:00:00,586.0
2021-04-30 04:00:00,585.0
2021-04-30 05:00:00,593.0
2021-04-30 06:00:00,624.0
2021-04-30 07:00:00,665.0
2021-04-30 08:00:00,664.0
2021-04-30 09:00:00,644.0
2021-04-30 10:00:00,629.0
2021-04-30 11:00:00,616.0
2021-04-30 12:00:00,605.0
2021-04-30 13:00:00,602.0
2021-04-30 14:00:00,610.0
2021-04-30 15:00:00,624.0
2021-04-30 16:00:00,647.0
2021-04-30 17:00:00,658.0
2021-04-30 18:00:00,666.0
2021-04-30 19:00:00,676.0
2021-04-30 20:00:00,682.0
2021-04-30 21:00:00,677.0
2021-04-30 22:00:00,670.0
2021-04-30 23:00:00,657.0
2021-05-01 00:00:00,632.0
2021-05-01 01:00:00,614.0
2021-05-01 02:00:00,603.0
2021-05-01 03:00:00,596.0
2021-05-01 04:00:00,591.0
2021-05-01 05:00:00,589.0
2021-05-01 06:00:00,588.0
2021-05-01 07:00:00,595.0
2021-05-01 08:00:00,613.0
2021-05-01 09:00:00,636.0
2021-05-01 10:00:00,648.0
2021-05-01 11:00:00,647.0
2021-05-01 12:00:00,641.0
2021-05-01 13:00:00,634.0
2021-05-01 14:00:00,633.0
2021-05-01 15:00:00,636.0
2021-05-01 16:00:00,640.0
2021-05-01 17:00:00,643.0
2021-05-01 18:00:00,651.0
2021-05-01 19:00:00,655.0
2021-05-01 20:00:00,652.0
2021-05-01 21:00:00,644.0
2021-05-01 22:00:00,634.0
2021-05-01 23:00:00,620.0
2021-05-02 00:00:00,601.0
2021-05-02 01:00:00,584.0
2021-05-02 02:00:00,574.0
2021-05-02 03:00:00,568.0
2021-05-02 04:00:00,565.0
2021-05-02 05:00:00,565.0
2021-05-02 06:00:00,566.0
2021-05-02 07:00:00,571.0
2021-05-02 08:00:00,585.0
2021-05-02 09:00:00,604.0
2021-05-02 10:00:00,613.0
2021-05-02 11:00:00,609.0
2021-05-02 12:00:00,599.0
2021-05-02 13:00:00,582.0
2021-05-02 14:00:00,583.0
2021-05-02 15:00:00,594.0
2021-05-02 16:00:00,598.0
2021-05-02 17:00:00,598.0
2021-05-02 18:00:00,602.0
2021-05-02 19:00:00,610.0
2021-05-02 20:00:00,625.0
2021-05-02 21:00:00,631.0
2021-05-02 22:00:00,629.0
2021-05-02 23:00:00,613.0
2021-05-03 00:00:00,583.0
2021-05-03 01:00:00,562.0
2021-05-03 02:00:00,554.0
2021-05-03 03:00:00,553.0
2021-05-03 04:00:00,555.0
2021-05-03 05:00:00,559.0
2021-05-03 06:00:00,581.0
2021-05-03 07:00:00,612.0
2021-05-03 08:00:00,597.0
2021-05-03 09:00:00,567.0
2021-05-03 10:00:00,545.0
2021-05-03 11:00:00,530.0
2021-05-03 12:00:00,519.0
2021-05-03 13:00:00,514.0
2021-05-03 14:00:00,524.0
2021-05-03 15:00:00,551.0
2021-05-03 16:00:00,574.0
2021-05-03 17:00:00,566.0
2021-05-03 18:00:00,565.0
2021-05-03 19:00:00,577.0
2021-05-03 20:00:00,599.0
2021-05-03 21:00:00,615.0
2021-05-03 22:00:00,617.0
2021-05-03 23:00:00,600.0
2021-05-04 00:00:00,569.0
2021-05-04 01:00:00,549.0
2021-05-04 02:00:00,542.0
2021-05-04 03:00:00,542.0
2021-05-04 04:00:00,543.0
2021-05-04 05:00:00,545.0
2021-05-04 06:00:00,566.0
2021-05-04 07:00:00,598.0
2021-05-04 08:00:00,587.0
2021-05-04 09:00:00,564.0
2021-05-04 10:00:00,544.0
2021-05-04 11:00:00,529.0
2021-05-04 12:00:00,517.0
2021-05-04 13:00:00,512.0
2021-05-04 14:00:00,519.0
2021-05-04 15:00:00,546.0
2021-05-04 16:00:00,568.0
2021-05-04 17:00:00,563.0
2021-05-04 18:00:00,562.0
2021-05-04 19:00:00,572.0
2021-05-04 20:00:00,590.0
2021-05-04 21:00:00,602.0
2021-05-04 22:00:00,600.0
2021-05-04 23:00:00,579.0
2021-05-05 00:00:00,545.0
2021-05-05 01:00:00,523.0
2021-05-05 02:00:00,513.0
2021-05-05 03:00:00,511.0
2021-05-05 04:00:00,511.0
2021-05-05 05:00:00,516.0
2021-05-05 06:00:00,540.0
2021-05-05 07:00:00,577.0
2021-05-05 08:00:00,567.0
2021-05-05 09:00:00,542.0
2021-05-05 10:00:00,520.0
2021-05-05 11:00:00,504.0
2021-05-05 12:00:00,491.0
2021-05-05 13:00:00,486.0
2021-05-05 14:00:00,492.0
2021-05-05 15:00:00,516.0
2021-05-05 16:00:00,539.0
2021-05-05 17:00:00,533.0
2021-05-05 18:00:00,533.0
2021-05-05 19:00:00,544.0
2021-05-05 20:00:00,563.0
2021-05-05 21:00:00,578.0
2021-05-05 22:00:00,580.0
2021-05-05 23:00:00,564.0
2021-05-06 00:00:00,533.0
2021-05-06 01:00:00,507.0
2021-05-06 02:00:00,507.0
2021-05-06 03:00:00,506.0
2021-05-06 04:00:00,508.0
2021-05-06 05:00:00,512.0
2021-05-06 06:00:00,536.0
2021-05-06 07:00:00,569.0
2021-05-06 08:00:00,558.0
2021-05-06 09:00:00,532.0
2021-05-06 10:00:00,513.0
2021-05-06 11:00:00,495.0
2021-05-06 12:00:00,484.0
2021-05-06 13:00:00,479.0
2021-05-06 14:00:00,486.0
2021-05-06 15:00:00,511.0
2021-05-06 16:00:00,535.0
2021-05-06 17:00:00,530.0
2021-05-06 18:00:00,531.0
2021-05-06 19:00:00,543.0
2021-05-06 20:00:00,561.0
2021-05-06 21:00:00,576.0
2021-05-06 22:00:00,577.0
2021-05-06 23:00:00,562.0
2021-05-07 00:00:00,533.0
2021-05-07 01:00:00,511.0
2021-05-07 02:00:00,503.0
2021-05-07 03:00:00,502.0
2021-05-07 04:00:00,504.0
2021-05-07 05:00:00,510.0
2021-05-07 06:00:00,533.0
2021-05-07 07:00:00,570.0
2021-05-07 08:00:00,566.0
2021-05-07 09:00:00,545.0
2021-05-07 10:00:00,530.0
2021-05-07 11:00:00,518.0
2021-05-07 12:00:00,511.0
2021-05-07 13:00:00,509.0
2021-05-07 14:00:00,519.0
2021-05-07 15:00:00,540.0
2021-05-07 16:00:00,561.0
2021-05-07 17:00:00,568.0
2021-05-07 18:00:00,576.0
2021-05-07 19:00:00,584.0
2021-05-07 20:00:00,586.0
2021-05-07 21:00:00,583.0
2021-05-07 22:00:00,577.0
2021-05-07 23:00:00,564.0
2021-05-08 00:00:00,545.0
2021-05-08 01:00:00,525.0
2021-05-08 02:00:00,513.0
2021-05-08 03:00:00,506.0
2021-05-08 04:00:00,503.0
2021-05-08 05:00:00,505.0
2021-05-08 06:00:00,510.0
2021-05-08 07:00:00,525.0
2021-05-08 08:00:00,551.0
2021-05-08 09:00:00,579.0
2021-05-08 10:00:00,594.0
2021-05-08 11:00:00,593.0
2021-05-08 12:00:00,582.0
2021-05-08 13:00:00,573.0
2021-05-08 14:00:00,571.0
2021-05-08 15:00:00,574.0
2021-05-08 16:00:00,578.0
2021-05-08 17:00:00,585.0
2021-05-08 18:00:00,598.0
2021-05-08 19:00:00,605.0
2021-05-08 20:00:00,597.0
2021-05-08 21:00:00,587.0
2021-05-08 22:00:00,575.0
2021-05-08 23:00:00,563.0
2021-05-09 00:00:00,546.0
2021-05-09 01:00:00,528.0
2021-05-09 02:00:00,516.0
2021-05-09 03:00:00,510.0
2021-05-09 04:00:00,506.0
2021-05-09 05:00:00,504.0
2021-05-09 06:00:00,507.0
2021-05-09 07:00:00,514.0
2021-05-09 08:00:00,533.0
2021-05-09 09:00:00,556.0
2021-05-09 10:00:00,578.0
2021-05-09 11:00:00,570.0
2021-05-09 12:00:00,566.0
2021-05-09 13:00:00,559.0
2021-05-09 14:00:00,561.0
2021-05-09 15:00:00,568.0
2021-05-09 16:00:00,568.0
2021-05-09 17:00:00,564.0
2021-05-09 18:00:00,567.0
2021-05-09 19:00:00,574.0
2021-05-09 20:00:00,583.0
2021-05-09 21:00:00,585.0
2021-05-09 22:00:00,577.0
2021-05-09 23:00:00,556.0
2021-05-10 00:00:00,524.0
2021-05-10 01:00:00,499.0
2021-05-10 02:00:00,487.0
2021-05-10 03:00:00,483.0
2021-05-10 04:00:00,481.0
2021-05-10 05:00:00,483.0
2021-05-10 06:00:00,507.0
2021-05-10 07:00:00,545.0
2021-05-10 08:00:00,536.0
2021-05-10 09:00:00,513.0
2021-05-10 10:00:00,494.0
2021-05-10 11:00:00,480.0
2021-05-10 12:00:00,469.0
2021-05-10 13:00:00,463.0
2021-05-10 14:00:00,470.0
2021-05-10 15:00:00,492.0
2021-05-10 16:00:00,512.0
2021-05-10 17:00:00,505.0
2021-05-10 18:00:00,502.0
2021-05-10 19:00:00,511.0
2021-05-10 20:00:00,525.0
2021-05-10 21:00:00,538.0
2021-05-10 22:00:00,538.0
2021-05-10 23:00:00,520.0
2021-05-11 00:00:00,491.0
2021-05-11 01:00:00,468.0
2021-05-11 02:00:00,459.0
2021-05-11 03:00:00,456.0
2021-05-11 04:00:00,455.0
2021-05-11 05:00:00,458.0
2021-05-11 06:00:00,487.0
2021-05-11 07:00:00,532.0
2021-05-11 08:00:00,535.0
2021-05-11 09:00:00,525.0
2021-05-11 10:00:00,517.0
2021-05-11 11:00:00,511.0
2021-05-11 12:00:00,505.0
2021-05-11 13:00:00,500.0
2021-05-11 14:00:00,506.0
2021-05-11 15:00:00,530.0
2021-05-11 16:00:00,552.0
2021-05-11 17:00:00,549.0
2021-05-11 18:00:00,550.0
2021-05-11 19:00:00,559.0
2021-05-11 20:00:00,569.0
2021-05-11 21:00:00,576.0
2021-05-11 22:00:00,569.0
2021-05-11 23:00:00,545.0
2021-05-12 00:00:00,508.0
2021-05-12 01:00:00,481.0
2021-05-12 02:00:00,468.0
2021-05-12 03:00:00,461.0
2021-05-12 04:00:00,458.0
2021-05-12 05:00:00,460.0
2021-05-12 06:00:00,484.0
2021-05-12 07:00:00,525.0
2021-05-12 08:00:00,522.0
2021-05-12 09:00:00,503.0
2021-05-12 10:00:00,484.0
2021-05-12 11:00:00,469.0
2021-05-12 12:00:00,459.0
2021-05-12 13:00:00,452.0
2021-05-12 14:00:00,454.0
2021-05-12 15:00:00,470.0
2021-05-12 16:00:00,488.0
2021-05-12 17:00:00,490.0
2021-05-12 18:00:00,494.0
2021-05-12 19:00:00,501.0
2021-05-12 20:00:00,511.0
2021-05-12 21:00:00,515.0
2021-05-12 22:00:00,509.0
2021-05-12 23:00:00,495.0
2021-05-13 00:00:00,471.0
2021-05-13 01:00:00,449.0
2021-05-13 02:00:00,435.0
2021-05-13 03:00:00,427.0
2021-05-13 04:00:00,424.0
2021-05-13 05:00:00,427.0
2021-05-13 06:00:00,436.0
2021-05-13 07:00:00,454.0
2021-05-13 08:00:00,483.0
2021-05-13 09:00:00,515.0
2021-05-13 10:00:00,538.0
2021-05-13 11:00:00,549.0
2021-05-13 12:00:00,551.0
2021-05-13 13:00:00,553.0
2021-05-13 14:00:00,558.0
2021-05-13 15:00:00,565.0
2021-05-13 16:00:00,569.0
2021-05-13 17:00:00,567.0
2021-05-13 18:00:00,567.0
2021-05-13 19:00:00,569.0
2021-05-13 20:00:00,569.0
2021-05-13 21:00:00,565.0
2021-05-13 22:00:00,555.0
2021-05-13 23:00:00,539.0
2021-05-14 00:00:00,513.0
2021-05-14 01:00:00,490.0
2021-05-14 02:00:00,476.0
2021-05-14 03:00:00,469.0
2021-05-14 04:00:00,466.0
2021-05-14 05:00:00,468.0
2021-05-14 06:00:00,482.0
2021-05-14 07:00:00,505.0
2021-05-14 08:00:00,522.0
2021-05-14 09:00:00,532.0
2021-05-14 10:00:00,517.0
2021-05-14 11:00:00,507.0
2021-05-14 12:00:00,495.0
2021-05-14 13:00:00,487.0
2021-05-14 14:00:00,486.0
2021-05-14 15:00:00,492.0
2021-05-14 16:00:00,499.0
2021-05-14 17:00:00,502.0
2021-05-14 18:00:00,510.0
2021-05-14 19:00:00,519.0
2021-05-14 20:00:00,522.0
2021-05-14 21:00:00,517.0
2021-05-14 22:00:00,508.0
2021-05-14 23:00:00,496.0
2021-05-15 00:00:00,477.0
2021-05-15 01:00:00,457.0
2021-05-15 02:00:00,441.0
2021-05-15 03:00:00,434.0
2021-05-15 04:00:00,431.0
2021-05-15 05:00:00,430.0
2021-05-15 06:00:00,434.0
2021-05-15 07:00:00,445.0
2021-05-15 08:00:00,467.0
2021-05-15 09:00:00,492.0
2021-05-15 10:00:00,505.0
2021-05-15 11:00:00,502.0
2021-05-15 12:00:00,494.0
2021-05-15 13:00:00,486.0
2021-05-15 14:00:00,488.0
2021-05-15 15:00:00,493.0
2021-05-15 16:00:00,500.0
2021-05-15 17:00:00,508.0
2021-05-15 18:00:00,521.0
2021-05-15 19:00:00,528.0
2021-05-15 20:00:00,524.0
2021-05-15 21:00:00,516.0
2021-05-15 22:00:00,504.0
2021-05-15 23:00:00,491.0
2021-05-16 00:00:00,473.0
2021-05-16 01:00:00,454.0
2021-05-16 02:00:00,438.0
2021-05-16 03:00:00,430.0
2021-05-16 04:00:00,426.0
2021-05-16 05:00:00,424.0
2021-05-16 06:00:00,427.0
2021-05-16 07:00:00,434.0
2021-05-16 08:00:00,450.0
2021-05-16 09:00:00,472.0
2021-05-16 10:00:00,491.0
2021-05-16 11:00:00,497.0
2021-05-16 12:00:00,494.0
2021-05-16 13:00:00,491.0
2021-05-16 14:00:00,494.0
2021-05-16 15:00:00,497.0
2021-05-16 16:00:00,500.0
2021-05-16 17:00:00,500.0
2021-05-16 18:00:00,503.0
2021-05-16 19:00:00,508.0
2021-05-16 20:00:00,517.0
2021-05-16 21:00:00,515.0
2021-05-16 22:00:00,504.0
2021-05-16 23:00:00,487.0
2021-05-17 00:00:00,460.0
2021-05-17 01:00:00,432.0
2021-05-17 02:00:00,412.0
2021-05-17 03:00:00,400.0
2021-05-17 04:00:00,393.0
2021-05-17 05:00:00,389.0
2021-05-17 06:00:00,391.0
2021-05-17 07:00:00,408.0
2021-05-17 08:00:00,448.0
2021-05-17 09:00:00,489.0
2021-05-17 10:00:00,503.0
2021-05-17 11:00:00,489.0
2021-05-17 12:00:00,467.0
2021-05-17 13:00:00,449.0
2021-05-17 14:00:00,438.0
2021-05-17 15:00:00,431.0
2021-05-17 16:00:00,421.0
2021-05-17 17:00:00,415.0
2021-05-17 18:00:00,420.0
2021-05-17 19:00:00,431.0
2021-05-17 20:00:00,443.0
2021-05-17 21:00:00,445.0
2021-05-17 22:00:00,439.0
2021-05-17 23:00:00,419.0
2021-05-18 00:00:00,389.0
2021-05-18 01:00:00,367.0
2021-05-18 02:00:00,358.0
2021-05-18 03:00:00,354.0
2021-05-18 04:00:00,357.0
2021-05-18 05:00:00,371.0
2021-05-18 06:00:00,405.0
2021-05-18 07:00:00,447.0
2021-05-18 08:00:00,457.0
2021-05-18 09:00:00,447.0
2021-05-18 10:00:00,438.0
2021-05-18 11:00:00,434.0
2021-05-18 12:00:00,428.0
2021-05-18 13:00:00,425.0
2021-05-18 14:00:00,431.0
2021-05-18 15:00:00,454.0
2021-05-18 16:00:00,476.0
2021-05-18 17:00:00,472.0
2021-05-18 18:00:00,473.0
2021-05-18 19:00:00,482.0
2021-05-18 20:00:00,494.0
2021-05-18 21:00:00,497.0
2021-05-18 22:00:00,484.0
2021-05-18 23:00:00,460.0
2021-05-19 00:00:00,427.0
2021-05-19 01:00:00,401.0
2021-05-19 02:00:00,390.0
2021-05-19 03:00:00,385.0
2021-05-19 04:00:00,383.0
2021-05-19 05:00:00,387.0
2021-05-19 06:00:00,415.0
2021-05-19 07:00:00,457.0
2021-05-19 08:00:00,456.0
2021-05-19 09:00:00,441.0
2021-05-19 10:00:00,429.0
2021-05-19 11:00:00,420.0
2021-05-19 12:00:00,413.0
2021-05-19 13:00:00,411.0
2021-05-19 14:00:00,420.0
2021-05-19 15:00:00,444.0
2021-05-19 16:00:00,466.0
2021-05-19 17:00:00,460.0
2021-05-19 18:00:00,461.0
2021-05-19 19:00:00,472.0
2021-05-19 20:00:00,487.0
2021-05-19 21:00:00,495.0
2021-05-19 22:00:00,488.0
2021-05-19 23:00:00,465.0
2021-05-20 00:00:00,430.0
2021-05-20 01:00:00,402.0
2021-05-20 02:00:00,383.0
2021-05-20 03:00:00,371.0
2021-05-20 04:00:00,370.0
2021-05-20 05:00:00,376.0
2021-05-20 06:00:00,406.0
2021-05-20 07:00:00,454.0
2021-05-20 08:00:00,458.0
2021-05-20 09:00:00,444.0
2021-05-20 10:00:00,435.0
2021-05-20 11:00:00,429.0
2021-05-20 12:00:00,423.0
2021-05-20 13:00:00,422.0
2021-05-20 14:00:00,434.0
2021-05-20 15:00:00,459.0
2021-05-20 16:00:00,483.0
2021-05-20 17:00:00,479.0
2021-05-20 18:00:00,472.0
2021-05-20 19:00:00,475.0
2021-05-20 20:00:00,487.0
2021-05-20 21:00:00,493.0
2021-05-20 22:00:00,492.0
2021-05-20 23:00:00,478.0
2021-05-21 00:00:00,445.0
2021-05-21 01:00:00,418.0
2021-05-21 02:00:00,405.0
2021-05-21 03:00:00,401.0
2021-05-21 04:00:00,400.0
2021-05-21 05:00:00,402.0
2021-05-21 06:00:00,423.0
2021-05-21 07:00:00,458.0
2021-05-21 08:00:00,457.0
2021-05-21 09:00:00,442.0
2021-05-21 10:00:00,429.0
2021-05-21 11:00:00,419.0
2021-05-21 12:00:00,412.0
2021-05-21 13:00:00,410.0
2021-05-21 14:00:00,417.0
2021-05-21 15:00:00,431.0
2021-05-21 16:00:00,446.0
2021-05-21 17:00:00,450.0
2021-05-21 18:00:00,454.0
2021-05-21 19:00:00,460.0
2021-05-21 20:00:00,462.0
2021-05-21 21:00:00,458.0
2021-05-21 22:00:00,452.0
2021-05-21 23:00:00,444.0
2021-05-22 00:00:00,430.0
2021-05-22 01:00:00,411.0
2021-05-22 02:00:00,399.0
2021-05-22 03:00:00,394.0
2021-05-22 04:00:00,393.0
2021-05-22 05:00:00,393.0
2021-05-22 06:00:00,397.0
2021-05-22 07:00:00,411.0
2021-05-22 08:00:00,436.0
2021-05-22 09:00:00,467.0
2021-05-22 10:00:00,486.0
2021-05-22 11:00:00,489.0
2021-05-22 12:00:00,483.0
2021-05-22 13:00:00,479.0
2021-05-22 14:00:00,479.0
2021-05-22 15:00:00,485.0
2021-05-22 16:00:00,496.0
2021-05-22 17:00:00,506.0
2021-05-22 18:00:00,517.0
2021-05-22 19:00:00,523.0
2021-05-22 20:00:00,517.0
2021-05-22 21:00:00,502.0
2021-05-22 22:00:00,486.0
2021-05-22 23:00:00,478.0
2021-05-23 00:00:00,467.0
2021-05-23 01:00:00,460.0
2021-05-23 02:00:00,445.0
2021-05-23 03:00:00,435.0
2021-05-23 04:00:00,428.0
2021-05-23 05:00:00,422.0
2021-05-23 06:00:00,418.0
2021-05-23 07:00:00,419.0
2021-05-23 08:00:00,432.0
2021-05-23 09:00:00,453.0
2021-05-23 10:00:00,471.0
2021-05-23 11:00:00,475.0
2021-05-23 12:00:00,471.0
2021-05-23 13:00:00,469.0
2021-05-23 14:00:00,469.0
2021-05-23 15:00:00,471.0
2021-05-23 16:00:00,472.0
2021-05-23 17:00:00,467.0
2021-05-23 18:00:00,466.0
2021-05-23 19:00:00,471.0
2021-05-23 20:00:00,476.0
2021-05-23 21:00:00,477.0
2021-05-23 22:00:00,472.0
2021-05-23 23:00:00,463.0
2021-05-24 00:00:00,447.0
2021-05-24 01:00:00,430.0
2021-05-24 02:00:00,418.0
2021-05-24 03:00:00,410.0
2021-05-24 04:00:00,405.0
2021-05-24 05:00:00,400.0
2021-05-24 06:00:00,397.0
2021-05-24 07:00:00,401.0
2021-05-24 08:00:00,414.0
2021-05-24 09:00:00,437.0
2021-05-24 10:00:00,457.0
2021-05-24 11:00:00,462.0
2021-05-24 12:00:00,458.0
2021-05-24 13:00:00,456.0
2021-05-24 14:00:00,461.0
2021-05-24 15:00:00,471.0
2021-05-24 16:00:00,474.0
2021-05-24 17:00:00,473.0
2021-05-24 18:00:00,479.0
2021-05-24 19:00:00,495.0
2021-05-24 20:00:00,502.0
2021-05-24 21:00:00,504.0
2021-05-24 22:00:00,494.0
2021-05-24 23:00:00,474.0
2021-05-25 00:00:00,442.0
2021-05-25 01:00:00,416.0
2021-05-25 02:00:00,403.0
2021-05-25 03:00:00,398.0
2021-05-25 04:00:00,393.0
2021-05-25 05:00:00,394.0
2021-05-25 06:00:00,417.0
2021-05-25 07:00:00,453.0
2021-05-25 08:00:00,449.0
2021-05-25 09:00:00,432.0
2021-05-25 10:00:00,418.0
2021-05-25 11:00:00,408.0
2021-05-25 12:00:00,402.0
2021-05-25 13:00:00,399.0
2021-05-25 14:00:00,406.0
2021-05-25 15:00:00,430.0
2021-05-25 16:00:00,452.0
2021-05-25 17:00:00,447.0
2021-05-25 18:00:00,445.0
2021-05-25 19:00:00,455.0
2021-05-25 20:00:00,470.0
2021-05-25 21:00:00,480.0
2021-05-25 22:00:00,477.0
2021-05-25 23:00:00,458.0
2021-05-26 00:00:00,426.0
2021-05-26 01:00:00,401.0
2021-05-26 02:00:00,389.0
2021-05-26 03:00:00,383.0
2021-05-26 04:00:00,380.0
2021-05-26 05:00:00,380.0
2021-05-26 06:00:00,401.0
2021-05-26 07:00:00,437.0
2021-05-26 08:00:00,435.0
2021-05-26 09:00:00,418.0
2021-05-26 10:00:00,406.0
2021-05-26 11:00:00,396.0
2021-05-26 12:00:00,390.0
2021-05-26 13:00:00,388.0
2021-05-26 14:00:00,395.0
2021-05-26 15:00:00,420.0
2021-05-26 16:00:00,444.0
2021-05-26 17:00:00,437.0
2021-05-26 18:00:00,434.0
2021-05-26 19:00:00,440.0
2021-05-26 20:00:00,456.0
2021-05-26 21:00:00,462.0
2021-05-26 22:00:00,456.0
2021-05-26 23:00:00,437.0
2021-05-27 00:00:00,411.0
2021-05-27 01:00:00,385.0
2021-05-27 02:00:00,372.0
2021-05-27 03:00:00,369.0
2021-05-27 04:00:00,365.0
2021-05-27 05:00:00,364.0
2021-05-27 06:00:00,386.0
2021-05-27 07:00:00,425.0
2021-05-27 08:00:00,434.0
2021-05-27 09:00:00,424.0
2021-05-27 10:00:00,414.0
2021-05-27 11:00:00,408.0
2021-05-27 12:00:00,401.0
2021-05-27 13:00:00,401.0
2021-05-27 14:00:00,413.0
2021-05-27 15:00:00,441.0
2021-05-27 16:00:00,467.0
2021-05-27 17:00:00,466.0
2021-05-27 18:00:00,465.0
2021-05-27 19:00:00,476.0
2021-05-27 20:00:00,490.0
2021-05-27 21:00:00,498.0
2021-05-27 22:00:00,489.0
2021-05-27 23:00:00,464.0
2021-05-28 00:00:00,430.0
2021-05-28 01:00:00,404.0
2021-05-28 02:00:00,391.0
2021-05-28 03:00:00,386.0
2021-05-28 04:00:00,385.0
2021-05-28 05:00:00,391.0
2021-05-28 06:00:00,419.0
2021-05-28 07:00:00,462.0
2021-05-28 08:00:00,469.0
2021-05-28 09:00:00,458.0
2021-05-28 10:00:00,449.0
2021-05-28 11:00:00,440.0
2021-05-28 12:00:00,432.0
2021-05-28 13:00:00,430.0
2021-05-28 14:00:00,438.0
2021-05-28 15:00:00,454.0
2021-05-28 16:00:00,474.0
2021-05-28 17:00:00,478.0
2021-05-28 18:00:00,483.0
2021-05-28 19:00:00,490.0
2021-05-28 20:00:00,492.0
2021-05-28 21:00:00,486.0
2021-05-28 22:00:00,476.0
2021-05-28 23:00:00,464.0
2021-05-29 00:00:00,447.0
2021-05-29 01:00:00,426.0
2021-05-29 02:00:00,412.0
2021-05-29 03:00:00,405.0
2021-05-29 04:00:00,401.0
2021-05-29 05:00:00,399.0
2021-05-29 06:00:00,402.0
2021-05-29 07:00:00,413.0
2021-05-29 08:00:00,438.0
2021-05-29 09:00:00,466.0
2021-05-29 10:00:00,481.0
2021-05-29 11:00:00,480.0
2021-05-29 12:00:00,470.0
2021-05-29 13:00:00,462.0
2021-05-29 14:00:00,460.0
2021-05-29 15:00:00,464.0
2021-05-29 16:00:00,470.0
2021-05-29 17:00:00,479.0
2021-05-29 18:00:00,494.0
2021-05-29 19:00:00,503.0
2021-05-29 20:00:00,500.0
2021-05-29 21:00:00,484.0
2021-05-29 22:00:00,467.0
2021-05-29 23:00:00,452.0
2021-05-30 00:00:00,434.0
2021-05-30 01:00:00,414.0
2021-05-30 02:00:00,400.0
2021-05-30 03:00:00,392.0
2021-05-30 04:00:00,388.0
2021-05-30 05:00:00,385.0
2021-05-30 06:00:00,387.0
2021-05-30 07:00:00,395.0
2021-05-30 08:00:00,415.0
2021-05-30 09:00:00,442.0
2021-05-30 10:00:00,465.0
2021-05-30 11:00:00,475.0
2021-05-30 12:00:00,476.0
2021-05-30 13:00:00,478.0
2021-05-30 14:00:00,486.0
2021-05-30 15:00:00,500.0
2021-05-30 16:00:00,509.0
2021-05-30 17:00:00,512.0
2021-05-30 18:00:00,518.0
2021-05-30 19:00:00,524.0
2021-05-30 20:00:00,529.0
2021-05-30 21:00:00,522.0
2021-05-30 22:00:00,503.0
2021-05-30 23:00:00,474.0
2021-05-31 00:00:00,436.0
2021-05-31 01:00:00,407.0
2021-05-31 02:00:00,391.0
2021-05-31 03:00:00,383.0
2021-05-31 04:00:00,381.0
2021-05-31 05:00:00,384.0
2021-05-31 06:00:00,412.0
2021-05-31 07:00:00,454.0
2021-05-31 08:00:00,456.0
2021-05-31 09:00:00,444.0
2021-05-31 10:00:00,434.0
2021-05-31 11:00:00,426.0
2021-05-31 12:00:00,418.0
2021-05-31 13:00:00,415.0
2021-05-31 14:00:00,421.0
2021-05-31 15:00:00,444.0
2021-05-31 16:00:00,467.0
2021-05-31 17:00:00,462.0
2021-05-31 18:00:00,461.0
2021-05-31 19:00:00,467.0
2021-05-31 20:00:00,478.0
2021-05-31 21:00:00,482.0
2021-05-31 22:00:00,469.0
2021-05-31 23:00:00,445.0
2021-06-01 00:00:00,408.0
2021-06-01 01:00:00,380.0
2021-06-01 02:00:00,367.0
2021-06-01 03:00:00,361.0
2021-06-01 04:00:00,356.0
2021-06-01 05:00:00,355.0
2021-06-01 06:00:00,375.0
2021-06-01 07:00:00,409.0
2021-06-01 08:00:00,403.0
2021-06-01 09:00:00,386.0
2021-06-01 10:00:00,373.0
2021-06-01 11:00:00,361.0
2021-06-01 12:00:00,351.0
2021-06-01 13:00:00,346.0
2021-06-01 14:00:00,351.0
2021-06-01 15:00:00,371.0
2021-06-01 16:00:00,388.0
2021-06-01 17:00:00,381.0
2021-06-01 18:00:00,376.0
2021-06-01 19:00:00,383.0
2021-06-01 20:00:00,397.0
2021-06-01 21:00:00,406.0
2021-06-01 22:00:00,404.0
2021-06-01 23:00:00,386.0
2021-06-02 00:00:00,347.0
2021-06-02 01:00:00,317.0
2021-06-02 02:00:00,305.0
2021-06-02 03:00:00,293.0
2021-06-02 04:00:00,288.0
2021-06-02 05:00:00,287.0
2021-06-02 06:00:00,309.0
2021-06-02 07:00:00,346.0
2021-06-02 08:00:00,346.0
2021-06-02 09:00:00,332.0
2021-06-02 10:00:00,319.0
2021-06-02 11:00:00,309.0
2021-06-02 12:00:00,303.0
2021-06-02 13:00:00,300.0
2021-06-02 14:00:00,305.0
2021-06-02 15:00:00,323.0
2021-06-02 16:00:00,339.0
2021-06-02 17:00:00,335.0
2021-06-02 18:00:00,334.0
2021-06-02 19:00:00,344.0
2021-06-02 20:00:00,359.0
2021-06-02 21:00:00,369.0
2021-06-02 22:00:00,366.0
2021-06-02 23:00:00,349.0
2021-06-03 00:00:00,313.0
2021-06-03 01:00:00,281.0
2021-06-03 02:00:00,265.0
2021-06-03 03:00:00,257.0
2021-06-03 04:00:00,254.0
2021-06-03 05:00:00,255.0
2021-06-03 06:00:00,278.0
2021-06-03 07:00:00,316.0
2021-06-03 08:00:00,320.0
2021-06-03 09:00:00,308.0
2021-06-03 10:00:00,299.0
2021-06-03 11:00:00,294.0
2021-06-03 12:00:00,289.0
2021-06-03 13:00:00,289.0
2021-06-03 14:00:00,298.0
2021-06-03 15:00:00,319.0
2021-06-03 16:00:00,337.0
2021-06-03 17:00:00,333.0
2021-06-03 18:00:00,331.0
2021-06-03 19:00:00,341.0
2021-06-03 20:00:00,352.0
2021-06-03 21:00:00,361.0
2021-06-03 22:00:00,357.0
2021-06-03 23:00:00,338.0
2021-06-04 00:00:00,304.0
2021-06-04 01:00:00,274.0
2021-06-04 02:00:00,257.0
2021-06-04 03:00:00,249.0
2021-06-04 04:00:00,245.0
2021-06-04 05:00:00,246.0
2021-06-04 06:00:00,269.0
2021-06-04 07:00:00,309.0
2021-06-04 08:00:00,314.0
2021-06-04 09:00:00,304.0
2021-06-04 10:00:00,298.0
2021-06-04 11:00:00,291.0
2021-06-04 12:00:00,287.0
2021-06-04 13:00:00,287.0
2021-06-04 14:00:00,295.0
2021-06-04 15:00:00,310.0
2021-06-04 16:00:00,324.0
2021-06-04 17:00:00,326.0
2021-06-04 18:00:00,329.0
2021-06-04 19:00:00,333.0
2021-06-04 20:00:00,337.0
2021-06-04 21:00:00,336.0
2021-06-04 22:00:00,329.0
2021-06-04 23:00:00,318.0
2021-06-05 00:00:00,299.0
2021-06-05 01:00:00,279.0
2021-06-05 02:00:00,264.0
2021-06-05 03:00:00,256.0
2021-06-05 04:00:00,253.0
2021-06-05 05:00:00,254.0
2021-06-05 06:00:00,260.0
2021-06-05 07:00:00,274.0
2021-06-05 08:00:00,302.0
2021-06-05 09:00:00,335.0
2021-06-05 10:00:00,353.0
2021-06-05 11:00:00,355.0
2021-06-05 12:00:00,349.0
2021-06-05 13:00:00,344.0
2021-06-05 14:00:00,341.0
2021-06-05 15:00:00,342.0
2021-06-05 16:00:00,347.0
2021-06-05 17:00:00,353.0
2021-06-05 18:00:00,363.0
2021-06-05 19:00:00,368.0
2021-06-05 20:00:00,369.0
2021-06-05 21:00:00,361.0
2021-06-05 22:00:00,351.0
2021-06-05 23:00:00,338.0
2021-06-06 00:00:00,324.0
2021-06-06 01:00:00,307.0
2021-06-06 02:00:00,296.0
2021-06-06 03:00:00,287.0
2021-06-06 04:00:00,281.0
2021-06-06 05:00:00,276.0
2021-06-06 06:00:00,276.0
2021-06-06 07:00:00,282.0
2021-06-06 08:00:00,300.0
2021-06-06 09:00:00,325.0
2021-06-06 10:00:00,343.0
2021-06-06 11:00:00,347.0
2021-06-06 12:00:00,342.0
2021-06-06 13:00:00,340.0
2021-06-06 14:00:00,343.0
2021-06-06 15:00:00,348.0
2021-06-06 16:00:00,354.0
2021-06-06 17:00:00,356.0
2021-06-06 18:00:00,365.0
2021-06-06 19:00:00,378.0
2021-06-06 20:00:00,390.0
2021-06-06 21:00:00,391.0
2021-06-06 22:00:00,381.0
2021-06-06 23:00:00,357.0
2021-06-07 00:00:00,321.0
2021-06-07 01:00:00,291.0
2021-06-07 02:00:00,274.0
2021-06-07 03:00:00,265.0
2021-06-07 04:00:00,262.0
2021-06-07 05:00:00,265.0
2021-06-07 06:00:00,290.0
2021-06-07 07:00:00,332.0
2021-06-07 08:00:00,335.0
2021-06-07 09:00:00,326.0
2021-06-07 10:00:00,321.0
2021-06-07 11:00:00,319.0
2021-06-07 12:00:00,317.0
2021-06-07 13:00:00,320.0
2021-06-07 14:00:00,331.0
2021-06-07 15:00:00,358.0
2021-06-07 16:00:00,383.0
2021-06-07 17:00:00,378.0
2021-06-07 18:00:00,374.0
2021-06-07 19:00:00,381.0
2021-06-07 20:00:00,389.0
2021-06-07 21:00:00,393.0
2021-06-07 22:00:00,382.0
2021-06-07 23:00:00,360.0
2021-06-08 00:00:00,325.0
2021-06-08 01:00:00,299.0
2021-06-08 02:00:00,286.0
2021-06-08 03:00:00,280.0
2021-06-08 04:00:00,277.0
2021-06-08 05:00:00,281.0
2021-06-08 06:00:00,305.0
2021-06-08 07:00:00,343.0
2021-06-08 08:00:00,342.0
2021-06-08 09:00:00,328.0
2021-06-08 10:00:00,318.0
2021-06-08 11:00:00,310.0
2021-06-08 12:00:00,305.0
2021-06-08 13:00:00,304.0
2021-06-08 14:00:00,313.0
2021-06-08 15:00:00,338.0
2021-06-08 16:00:00,359.0
2021-06-08 17:00:00,355.0
2021-06-08 18:00:00,352.0
2021-06-08 19:00:00,360.0
2021-06-08 20:00:00,373.0
2021-06-08 21:00:00,381.0
2021-06-08 22:00:00,375.0
2021-06-08 23:00:00,353.0
2021-06-09 00:00:00,318.0
2021-06-09 01:00:00,290.0
2021-06-09 02:00:00,275.0
2021-06-09 03:00:00,269.0
2021-06-09 04:00:00,266.0
2021-06-09 05:00:00,268.0
2021-06-09 06:00:00,291.0
2021-06-09 07:00:00,330.0
2021-06-09 08:00:00,334.0
2021-06-09 09:00:00,320.0
2021-06-09 10:00:00,309.0
2021-06-09 11:00:00,302.0
2021-06-09 12:00:00,297.0
2021-06-09 13:00:00,298.0
2021-06-09 14:00:00,306.0
2021-06-09 15:00:00,329.0
2021-06-09 16:00:00,350.0
2021-06-09 17:00:00,343.0
2021-06-09 18:00:00,338.0
2021-06-09 19:00:00,346.0
2021-06-09 20:00:00,359.0
2021-06-09 21:00:00,365.0
2021-06-09 22:00:00,360.0
2021-06-09 23:00:00,339.0
2021-06-10 00:00:00,305.0
2021-06-10 01:00:00,277.0
2021-06-10 02:00:00,262.0
2021-06-10 03:00:00,255.0
2021-06-10 04:00:00,252.0
2021-06-10 05:00:00,255.0
2021-06-10 06:00:00,280.0
2021-06-10 07:00:00,321.0
2021-06-10 08:00:00,326.0
2021-06-10 09:00:00,317.0
2021-06-10 10:00:00,313.0
2021-06-10 11:00:00,310.0
2021-06-10 12:00:00,307.0
2021-06-10 13:00:00,310.0
2021-06-10 14:00:00,318.0
2021-06-10 15:00:00,338.0
2021-06-10 16:00:00,357.0
2021-06-10 17:00:00,352.0
2021-06-10 18:00:00,350.0
2021-06-10 19:00:00,358.0
2021-06-10 20:00:00,368.0
2021-06-10 21:00:00,370.0
2021-06-10 22:00:00,363.0
2021-06-10 23:00:00,341.0
2021-06-11 00:00:00,305.0
2021-06-11 01:00:00,275.0
2021-06-11 02:00:00,259.0
2021-06-11 03:00:00,254.0
2021-06-11 04:00:00,251.0
2021-06-11 05:00:00,256.0
2021-06-11 06:00:00,281.0
2021-06-11 07:00:00,320.0
2021-06-11 08:00:00,327.0
2021-06-11 09:00:00,319.0
2021-06-11 10:00:00,314.0
2021-06-11 11:00:00,312.0
2021-06-11 12:00:00,308.0
2021-06-11 13:00:00,311.0
2021-06-11 14:00:00,320.0
2021-06-11 15:00:00,339.0
2021-06-11 16:00:00,364.0
2021-06-11 17:00:00,371.0
2021-06-11 18:00:00,377.0
2021-06-11 19:00:00,381.0
2021-06-11 20:00:00,382.0
2021-06-11 21:00:00,374.0
2021-06-11 22:00:00,356.0
2021-06-11 23:00:00,341.0
2021-06-12 00:00:00,321.0
2021-06-12 01:00:00,301.0
2021-06-12 02:00:00,288.0
2021-06-12 03:00:00,280.0
2021-06-12 04:00:00,278.0
2021-06-12 05:00:00,278.0
2021-06-12 06:00:00,284.0
2021-06-12 07:00:00,300.0
2021-06-12 08:00:00,330.0
2021-06-12 09:00:00,363.0
2021-06-12 10:00:00,384.0
2021-06-12 11:00:00,391.0
2021-06-12 12:00:00,389.0
2021-06-12 13:00:00,386.0
2021-06-12 14:00:00,388.0
2021-06-12 15:00:00,394.0
2021-06-12 16:00:00,401.0
2021-06-12 17:00:00,411.0
2021-06-12 18:00:00,420.0
2021-06-12 19:00:00,420.0
2021-06-12 20:00:00,418.0
2021-06-12 21:00:00,403.0
2021-06-12 22:00:00,390.0
2021-06-12 23:00:00,375.0
2021-06-13 00:00:00,357.0
2021-06-13 01:00:00,341.0
2021-06-13 02:00:00,328.0
2021-06-13 03:00:00,320.0
2021-06-13 04:00:00,316.0
2021-06-13 05:00:00,315.0
2021-06-13 06:00:00,318.0
2021-06-13 07:00:00,329.0
2021-06-13 08:00:00,352.0
2021-06-13 09:00:00,385.0
2021-06-13 10:00:00,413.0
2021-06-13 11:00:00,429.0
2021-06-13 12:00:00,436.0
2021-06-13 13:00:00,444.0
2021-06-13 14:00:00,451.0
2021-06-13 15:00:00,460.0
2021-06-13 16:00:00,460.0
2021-06-13 17:00:00,458.0
2021-06-13 18:00:00,458.0
2021-06-13 19:00:00,464.0
2021-06-13 20:00:00,471.0
2021-06-13 21:00:00,467.0
2021-06-13 22:00:00,454.0
2021-06-13 23:00:00,432.0
2021-06-14 00:00:00,399.0
2021-06-14 01:00:00,372.0
2021-06-14 02:00:00,357.0
2021-06-14 03:00:00,350.0
2021-06-14 04:00:00,347.0
2021-06-14 05:00:00,351.0
2021-06-14 06:00:00,379.0
2021-06-14 07:00:00,421.0
2021-06-14 08:00:00,421.0
2021-06-14 09:00:00,408.0
2021-06-14 10:00:00,399.0
2021-06-14 11:00:00,392.0
2021-06-14 12:00:00,387.0
2021-06-14 13:00:00,385.0
2021-06-14 14:00:00,393.0
2021-06-14 15:00:00,417.0
2021-06-14 16:00:00,439.0
2021-06-14 17:00:00,433.0
2021-06-14 18:00:00,427.0
2021-06-14 19:00:00,433.0
2021-06-14 20:00:00,444.0
2021-06-14 21:00:00,450.0
2021-06-14 22:00:00,442.0
2021-06-14 23:00:00,421.0
2021-06-15 00:00:00,389.0
2021-06-15 01:00:00,361.0
2021-06-15 02:00:00,348.0
2021-06-15 03:00:00,343.0
2021-06-15 04:00:00,339.0
2021-06-15 05:00:00,347.0
2021-06-15 06:00:00,374.0
2021-06-15 07:00:00,417.0
2021-06-15 08:00:00,419.0
2021-06-15 09:00:00,412.0
2021-06-15 10:00:00,410.0
2021-06-15 11:00:00,410.0
2021-06-15 12:00:00,412.0
2021-06-15 13:00:00,416.0
2021-06-15 14:00:00,430.0
2021-06-15 15:00:00,457.0
2021-06-15 16:00:00,479.0
2021-06-15 17:00:00,474.0
2021-06-15 18:00:00,478.0
2021-06-15 19:00:00,484.0
2021-06-15 20:00:00,498.0
2021-06-15 21:00:00,500.0
2021-06-15 22:00:00,486.0
2021-06-15 23:00:00,462.0
2021-06-16 00:00:00,429.0
2021-06-16 01:00:00,402.0
2021-06-16 02:00:00,389.0
2021-06-16 03:00:00,384.0
2021-06-16 04:00:00,383.0
2021-06-16 05:00:00,389.0
2021-06-16 06:00:00,416.0
2021-06-16 07:00:00,459.0
2021-06-16 08:00:00,462.0
2021-06-16 09:00:00,452.0
2021-06-16 10:00:00,445.0
2021-06-16 11:00:00,438.0
2021-06-16 12:00:00,431.0
2021-06-16 13:00:00,430.0
2021-06-16 14:00:00,432.0
2021-06-16 15:00:00,457.0
2021-06-16 16:00:00,475.0
2021-06-16 17:00:00,467.0
2021-06-16 18:00:00,459.0
2021-06-16 19:00:00,461.0
2021-06-16 20:00:00,473.0
2021-06-16 21:00:00,479.0
2021-06-16 22:00:00,473.0
2021-06-16 23:00:00,453.0
2021-06-17 00:00:00,422.0
2021-06-17 01:00:00,396.0
2021-06-17 02:00:00,381.0
2021-06-17 03:00:00,373.0
2021-06-17 04:00:00,368.0
2021-06-17 05:00:00,370.0
2021-06-17 06:00:00,391.0
2021-06-17 07:00:00,428.0
2021-06-17 08:00:00,420.0
2021-06-17 09:00:00,408.0
2021-06-17 10:00:00,398.0
2021-06-17 11:00:00,393.0
2021-06-17 12:00:00,388.0
2021-06-17 13:00:00,388.0
2021-06-17 14:00:00,395.0
2021-06-17 15:00:00,418.0
2021-06-17 16:00:00,439.0
2021-06-17 17:00:00,435.0
2021-06-17 18:00:00,431.0
2021-06-17 19:00:00,435.0
2021-06-17 20:00:00,445.0
2021-06-17 21:00:00,447.0
2021-06-17 22:00:00,436.0
2021-06-17 23:00:00,414.0
2021-06-18 00:00:00,378.0
2021-06-18 01:00:00,349.0
2021-06-18 02:00:00,334.0
2021-06-18 03:00:00,327.0
2021-06-18 04:00:00,323.0
2021-06-18 05:00:00,326.0
2021-06-18 06:00:00,349.0
2021-06-18 07:00:00,386.0
2021-06-18 08:00:00,390.0
2021-06-18 09:00:00,382.0
2021-06-18 10:00:00,377.0
2021-06-18 11:00:00,374.0
2021-06-18 12:00:00,371.0
2021-06-18 13:00:00,373.0
2021-06-18 14:00:00,382.0
2021-06-18 15:00:00,398.0
2021-06-18 16:00:00,414.0
2021-06-18 17:00:00,419.0
2021-06-18 18:00:00,424.0
2021-06-18 19:00:00,426.0
2021-06-18 20:00:00,427.0
2021-06-18 21:00:00,421.0
2021-06-18 22:00:00,409.0
2021-06-18 23:00:00,395.0
2021-06-19 00:00:00,375.0
2021-06-19 01:00:00,356.0
2021-06-19 02:00:00,343.0
2021-06-19 03:00:00,337.0
2021-06-19 04:00:00,334.0
2021-06-19 05:00:00,333.0
2021-06-19 06:00:00,338.0
2021-06-19 07:00:00,353.0
2021-06-19 08:00:00,379.0
2021-06-19 09:00:00,407.0
2021-06-19 10:00:00,422.0
2021-06-19 11:00:00,422.0
2021-06-19 12:00:00,414.0
2021-06-19 13:00:00,407.0
2021-06-19 14:00:00,405.0
2021-06-19 15:00:00,407.0
2021-06-19 16:00:00,411.0
2021-06-19 17:00:00,416.0
2021-06-19 18:00:00,422.0
2021-06-19 19:00:00,423.0
2021-06-19 20:00:00,417.0
2021-06-19 21:00:00,407.0
2021-06-19 22:00:00,394.0
2021-06-19 23:00:00,382.0
2021-06-20 00:00:00,375.0
2021-06-20 01:00:00,361.0
2021-06-20 02:00:00,346.0
2021-06-20 03:00:00,339.0
2021-06-20 04:00:00,334.0
2021-06-20 05:00:00,329.0
2021-06-20 06:00:00,328.0
2021-06-20 07:00:00,335.0
2021-06-20 08:00:00,353.0
2021-06-20 09:00:00,378.0
2021-06-20 10:00:00,397.0
2021-06-20 11:00:00,404.0
2021-06-20 12:00:00,403.0
2021-06-20 13:00:00,402.0
2021-06-20 14:00:00,405.0
2021-06-20 15:00:00,412.0
2021-06-20 16:00:00,413.0
2021-06-20 17:00:00,412.0
2021-06-20 18:00:00,414.0
2021-06-20 19:00:00,418.0
2021-06-20 20:00:00,423.0
2021-06-20 21:00:00,423.0
2021-06-20 22:00:00,415.0
2021-06-20 23:00:00,396.0
2021-06-21 00:00:00,366.0
2021-06-21 01:00:00,339.0
2021-06-21 02:00:00,322.0
2021-06-21 03:00:00,314.0
2021-06-21 04:00:00,311.0
2021-06-21 05:00:00,314.0
2021-06-21 06:00:00,336.0
2021-06-21 07:00:00,369.0
2021-06-21 08:00:00,377.0
2021-06-21 09:00:00,369.0
2021-06-21 10:00:00,371.0
2021-06-21 11:00:00,373.0
2021-06-21 12:00:00,373.0
2021-06-21 13:00:00,373.0
2021-06-21 14:00:00,380.0
2021-06-21 15:00:00,401.0
2021-06-21 16:00:00,425.0
2021-06-21 17:00:00,422.0
2021-06-21 18:00:00,418.0
2021-06-21 19:00:00,420.0
2021-06-21 20:00:00,428.0
2021-06-21 21:00:00,429.0
2021-06-21 22:00:00,418.0
2021-06-21 23:00:00,396.0
2021-06-22 00:00:00,361.0
2021-06-22 01:00:00,332.0
2021-06-22 02:00:00,316.0
2021-06-22 03:00:00,311.0
2021-06-22 04:00:00,310.0
2021-06-22 05:00:00,315.0
2021-06-22 06:00:00,338.0
2021-06-22 07:00:00,370.0
2021-06-22 08:00:00,379.0
2021-06-22 09:00:00,380.0
2021-06-22 10:00:00,382.0
2021-06-22 11:00:00,382.0
2021-06-22 12:00:00,380.0
2021-06-22 13:00:00,380.0
2021-06-22 14:00:00,385.0
2021-06-22 15:00:00,407.0
2021-06-22 16:00:00,427.0
2021-06-22 17:00:00,419.0
2021-06-22 18:00:00,414.0
2021-06-22 19:00:00,416.0
2021-06-22 20:00:00,426.0
2021-06-22 21:00:00,431.0
2021-06-22 22:00:00,425.0
2021-06-22 23:00:00,409.0
2021-06-23 00:00:00,380.0
2021-06-23 01:00:00,355.0
2021-06-23 02:00:00,341.0
2021-06-23 03:00:00,334.0
2021-06-23 04:00:00,329.0
2021-06-23 05:00:00,328.0
2021-06-23 06:00:00,343.0
2021-06-23 07:00:00,369.0
2021-06-23 08:00:00,372.0
2021-06-23 09:00:00,367.0
2021-06-23 10:00:00,361.0
2021-06-23 11:00:00,354.0
2021-06-23 12:00:00,347.0
2021-06-23 13:00:00,344.0
2021-06-23 14:00:00,348.0
2021-06-23 15:00:00,361.0
2021-06-23 16:00:00,380.0
2021-06-23 17:00:00,379.0
2021-06-23 18:00:00,375.0
2021-06-23 19:00:00,379.0
2021-06-23 20:00:00,391.0
2021-06-23 21:00:00,402.0
2021-06-23 22:00:00,399.0
2021-06-23 23:00:00,385.0
2021-06-24 00:00:00,357.0
2021-06-24 01:00:00,328.0
2021-06-24 02:00:00,312.0
2021-06-24 03:00:00,304.0
2021-06-24 04:00:00,302.0
2021-06-24 05:00:00,304.0
2021-06-24 06:00:00,323.0
2021-06-24 07:00:00,351.0
2021-06-24 08:00:00,358.0
2021-06-24 09:00:00,358.0
2021-06-24 10:00:00,358.0
2021-06-24 11:00:00,356.0
2021-06-24 12:00:00,351.0
2021-06-24 13:00:00,352.0
2021-06-24 14:00:00,360.0
2021-06-24 15:00:00,381.0
2021-06-24 16:00:00,400.0
2021-06-24 17:00:00,400.0
2021-06-24 18:00:00,401.0
2021-06-24 19:00:00,407.0
2021-06-24 20:00:00,416.0
2021-06-24 21:00:00,425.0
2021-06-24 22:00:00,415.0
2021-06-24 23:00:00,397.0
2021-06-25 00:00:00,366.0
2021-06-25 01:00:00,339.0
2021-06-25 02:00:00,322.0
2021-06-25 03:00:00,314.0
2021-06-25 04:00:00,313.0
2021-06-25 05:00:00,319.0
2021-06-25 06:00:00,340.0
2021-06-25 07:00:00,370.0
2021-06-25 08:00:00,382.0
2021-06-25 09:00:00,384.0
2021-06-25 10:00:00,387.0
2021-06-25 11:00:00,388.0
2021-06-25 12:00:00,386.0
2021-06-25 13:00:00,383.0
2021-06-25 14:00:00,384.0
2021-06-25 15:00:00,399.0
2021-06-25 16:00:00,413.0
2021-06-25 17:00:00,417.0
2021-06-25 18:00:00,419.0
2021-06-25 19:00:00,421.0
2021-06-25 20:00:00,421.0
2021-06-25 21:00:00,416.0
2021-06-25 22:00:00,407.0
2021-06-25 23:00:00,394.0
2021-06-26 00:00:00,377.0
2021-06-26 01:00:00,358.0
2021-06-26 02:00:00,344.0
2021-06-26 03:00:00,337.0
2021-06-26 04:00:00,332.0
2021-06-26 05:00:00,329.0
2021-06-26 06:00:00,331.0
2021-06-26 07:00:00,340.0
2021-06-26 08:00:00,360.0
2021-06-26 09:00:00,385.0
2021-06-26 10:00:00,399.0
2021-06-26 11:00:00,400.0
2021-06-26 12:00:00,394.0
2021-06-26 13:00:00,389.0
2021-06-26 14:00:00,392.0
2021-06-26 15:00:00,400.0
2021-06-26 16:00:00,408.0
2021-06-26 17:00:00,421.0
2021-06-26 18:00:00,433.0
2021-06-26 19:00:00,439.0
2021-06-26 20:00:00,435.0
2021-06-26 21:00:00,424.0
2021-06-26 22:00:00,408.0
2021-06-26 23:00:00,393.0
2021-06-27 00:00:00,376.0
2021-06-27 01:00:00,357.0
2021-06-27 02:00:00,344.0
2021-06-27 03:00:00,335.0
2021-06-27 04:00:00,330.0
2021-06-27 05:00:00,328.0
2021-06-27 06:00:00,331.0
2021-06-27 07:00:00,339.0
2021-06-27 08:00:00,357.0
2021-06-27 09:00:00,384.0
2021-06-27 10:00:00,407.0
2021-06-27 11:00:00,413.0
2021-06-27 12:00:00,406.0
2021-06-27 13:00:00,407.0
2021-06-27 14:00:00,410.0
2021-06-27 15:00:00,416.0
2021-06-27 16:00:00,417.0
2021-06-27 17:00:00,417.0
2021-06-27 18:00:00,414.0
2021-06-27 19:00:00,420.0
2021-06-27 20:00:00,428.0
2021-06-27 21:00:00,427.0
2021-06-27 22:00:00,416.0
2021-06-27 23:00:00,398.0
2021-06-28 00:00:00,366.0
2021-06-28 01:00:00,340.0
2021-06-28 02:00:00,325.0
2021-06-28 03:00:00,318.0
2021-06-28 04:00:00,316.0
2021-06-28 05:00:00,320.0
2021-06-28 06:00:00,342.0
2021-06-28 07:00:00,373.0
2021-06-28 08:00:00,382.0
2021-06-28 09:00:00,386.0
2021-06-28 10:00:00,391.0
2021-06-28 11:00:00,392.0
2021-06-28 12:00:00,391.0
2021-06-28 13:00:00,394.0
2021-06-28 14:00:00,402.0
2021-06-28 15:00:00,424.0
2021-06-28 16:00:00,446.0
2021-06-28 17:00:00,445.0
2021-06-28 18:00:00,441.0
2021-06-28 19:00:00,443.0
2021-06-28 20:00:00,447.0
2021-06-28 21:00:00,448.0
2021-06-28 22:00:00,437.0
2021-06-28 23:00:00,415.0
2021-06-29 00:00:00,387.0
2021-06-29 01:00:00,360.0
2021-06-29 02:00:00,344.0
2021-06-29 03:00:00,338.0
2021-06-29 04:00:00,335.0
2021-06-29 05:00:00,339.0
2021-06-29 06:00:00,358.0
2021-06-29 07:00:00,387.0
2021-06-29 08:00:00,395.0
2021-06-29 09:00:00,397.0
2021-06-29 10:00:00,399.0
2021-06-29 11:00:00,399.0
2021-06-29 12:00:00,397.0
2021-06-29 13:00:00,398.0
2021-06-29 14:00:00,407.0
2021-06-29 15:00:00,429.0
2021-06-29 16:00:00,451.0
2021-06-29 17:00:00,451.0
2021-06-29 18:00:00,448.0
2021-06-29 19:00:00,448.0
2021-06-29 20:00:00,457.0
2021-06-29 21:00:00,458.0
2021-06-29 22:00:00,448.0
2021-06-29 23:00:00,427.0
2021-06-30 00:00:00,399.0
2021-06-30 01:00:00,370.0
2021-06-30 02:00:00,354.0
2021-06-30 03:00:00,347.0
2021-06-30 04:00:00,344.0
2021-06-30 05:00:00,347.0
2021-06-30 06:00:00,366.0
2021-06-30 07:00:00,394.0
2021-06-30 08:00:00,402.0
2021-06-30 09:00:00,402.0
2021-06-30 10:00:00,401.0
2021-06-30 11:00:00,399.0
2021-06-30 12:00:00,392.0
2021-06-30 13:00:00,388.0
2021-06-30 14:00:00,394.0
2021-06-30 15:00:00,413.0
2021-06-30 16:00:00,423.0
2021-06-30 17:00:00,422.0
2021-06-30 18:00:00,419.0
2021-06-30 19:00:00,420.0
2021-06-30 20:00:00,428.0
2021-06-30 21:00:00,430.0
2021-06-30 22:00:00,425.0
2021-06-30 23:00:00,408.0
2021-07-01 00:00:00,383.0
2021-07-01 01:00:00,357.0
2021-07-01 02:00:00,341.0
2021-07-01 03:00:00,330.0
2021-07-01 04:00:00,324.0
2021-07-01 05:00:00,321.0
2021-07-01 06:00:00,335.0
2021-07-01 07:00:00,359.0
2021-07-01 08:00:00,365.0
2021-07-01 09:00:00,363.0
2021-07-01 10:00:00,357.0
2021-07-01 11:00:00,351.0
2021-07-01 12:00:00,344.0
2021-07-01 13:00:00,338.0
2021-07-01 14:00:00,340.0
2021-07-01 15:00:00,353.0
2021-07-01 16:00:00,367.0
2021-07-01 17:00:00,366.0
2021-07-01 18:00:00,365.0
2021-07-01 19:00:00,371.0
2021-07-01 20:00:00,378.0
2021-07-01 21:00:00,385.0
2021-07-01 22:00:00,381.0
2021-07-01 23:00:00,367.0
2021-07-02 00:00:00,339.0
2021-07-02 01:00:00,313.0
2021-07-02 02:00:00,297.0
2021-07-02 03:00:00,289.0
2021-07-02 04:00:00,286.0
2021-07-02 05:00:00,287.0
2021-07-02 06:00:00,304.0
2021-07-02 07:00:00,331.0
2021-07-02 08:00:00,341.0
2021-07-02 09:00:00,345.0
2021-07-02 10:00:00,345.0
2021-07-02 11:00:00,341.0
2021-07-02 12:00:00,336.0
2021-07-02 13:00:00,334.0
2021-07-02 14:00:00,336.0
2021-07-02 15:00:00,346.0
2021-07-02 16:00:00,358.0
2021-07-02 17:00:00,361.0
2021-07-02 18:00:00,362.0
2021-07-02 19:00:00,364.0
2021-07-02 20:00:00,363.0
2021-07-02 21:00:00,362.0
2021-07-02 22:00:00,355.0
2021-07-02 23:00:00,346.0
2021-07-03 00:00:00,330.0
2021-07-03 01:00:00,312.0
2021-07-03 02:00:00,298.0
2021-07-03 03:00:00,290.0
2021-07-03 04:00:00,283.0
2021-07-03 05:00:00,280.0
2021-07-03 06:00:00,280.0
2021-07-03 07:00:00,289.0
2021-07-03 08:00:00,309.0
2021-07-03 09:00:00,334.0
2021-07-03 10:00:00,346.0
2021-07-03 11:00:00,345.0
2021-07-03 12:00:00,336.0
2021-07-03 13:00:00,329.0
2021-07-03 14:00:00,327.0
2021-07-03 15:00:00,328.0
2021-07-03 16:00:00,333.0
2021-07-03 17:00:00,339.0
2021-07-03 18:00:00,346.0
2021-07-03 19:00:00,348.0
2021-07-03 20:00:00,350.0
2021-07-03 21:00:00,345.0
2021-07-03 22:00:00,336.0
2021-07-03 23:00:00,326.0
2021-07-04 00:00:00,311.0
2021-07-04 01:00:00,294.0
2021-07-04 02:00:00,283.0
2021-07-04 03:00:00,275.0
2021-07-04 04:00:00,269.0
2021-07-04 05:00:00,265.0
2021-07-04 06:00:00,264.0
2021-07-04 07:00:00,270.0
2021-07-04 08:00:00,246.0
2021-07-04 09:00:00,261.0
2021-07-04 10:00:00,282.0
2021-07-04 11:00:00,284.0
2021-07-04 12:00:00,281.0
2021-07-04 13:00:00,277.0
2021-07-04 14:00:00,274.0
2021-07-04 15:00:00,283.0
2021-07-04 16:00:00,286.0
2021-07-04 17:00:00,290.0
2021-07-04 18:00:00,297.0
2021-07-04 19:00:00,305.0
2021-07-04 20:00:00,312.0
2021-07-04 21:00:00,314.0
2021-07-04 22:00:00,308.0
2021-07-04 23:00:00,291.0
2021-07-05 00:00:00,262.0
2021-07-05 01:00:00,237.0
2021-07-05 02:00:00,223.0
2021-07-05 03:00:00,216.0
2021-07-05 04:00:00,221.0
2021-07-05 05:00:00,216.0
2021-07-05 06:00:00,237.0
2021-07-05 07:00:00,260.0
2021-07-05 08:00:00,274.0
2021-07-05 09:00:00,285.0
2021-07-05 10:00:00,289.0
2021-07-05 11:00:00,289.0
2021-07-05 12:00:00,285.0
2021-07-05 13:00:00,284.0
2021-07-05 14:00:00,288.0
2021-07-05 15:00:00,301.0
2021-07-05 16:00:00,316.0
2021-07-05 17:00:00,318.0
2021-07-05 18:00:00,318.0
2021-07-05 19:00:00,324.0
2021-07-05 20:00:00,331.0
2021-07-05 21:00:00,334.0
2021-07-05 22:00:00,330.0
2021-07-05 23:00:00,316.0
2021-07-06 00:00:00,285.0
2021-07-06 01:00:00,258.0
2021-07-06 02:00:00,239.0
2021-07-06 03:00:00,230.0
2021-07-06 04:00:00,225.0
2021-07-06 05:00:00,226.0
2021-07-06 06:00:00,240.0
2021-07-06 07:00:00,261.0
2021-07-06 08:00:00,272.0
2021-07-06 09:00:00,279.0
2021-07-06 10:00:00,281.0
2021-07-06 11:00:00,280.0
2021-07-06 12:00:00,277.0
2021-07-06 13:00:00,275.0
2021-07-06 14:00:00,281.0
2021-07-06 15:00:00,295.0
2021-07-06 16:00:00,310.0
2021-07-06 17:00:00,313.0
2021-07-06 18:00:00,315.0
2021-07-06 19:00:00,320.0
2021-07-06 20:00:00,330.0
2021-07-06 21:00:00,332.0
2021-07-06 22:00:00,324.0
2021-07-06 23:00:00,306.0
2021-07-07 00:00:00,282.0
2021-07-07 01:00:00,251.0
2021-07-07 02:00:00,231.0
2021-07-07 03:00:00,223.0
2021-07-07 04:00:00,218.0
2021-07-07 05:00:00,220.0
2021-07-07 06:00:00,234.0
2021-07-07 07:00:00,257.0
2021-07-07 08:00:00,267.0
2021-07-07 09:00:00,276.0
2021-07-07 10:00:00,279.0
2021-07-07 11:00:00,279.0
2021-07-07 12:00:00,277.0
2021-07-07 13:00:00,279.0
2021-07-07 14:00:00,286.0
2021-07-07 15:00:00,303.0
2021-07-07 16:00:00,321.0
2021-07-07 17:00:00,323.0
2021-07-07 18:00:00,327.0
2021-07-07 19:00:00,330.0
2021-07-07 20:00:00,338.0
2021-07-07 21:00:00,334.0
2021-07-07 22:00:00,320.0
2021-07-07 23:00:00,303.0
2021-07-08 00:00:00,280.0
2021-07-08 01:00:00,251.0
2021-07-08 02:00:00,235.0
2021-07-08 03:00:00,227.0
2021-07-08 04:00:00,224.0
2021-07-08 05:00:00,226.0
2021-07-08 06:00:00,243.0
2021-07-08 07:00:00,266.0
2021-07-08 08:00:00,281.0
2021-07-08 09:00:00,294.0
2021-07-08 10:00:00,304.0
2021-07-08 11:00:00,309.0
2021-07-08 12:00:00,310.0
2021-07-08 13:00:00,312.0
2021-07-08 14:00:00,319.0
2021-07-08 15:00:00,336.0
2021-07-08 16:00:00,352.0
2021-07-08 17:00:00,353.0
2021-07-08 18:00:00,352.0
2021-07-08 19:00:00,353.0
2021-07-08 20:00:00,358.0
2021-07-08 21:00:00,357.0
2021-07-08 22:00:00,350.0
2021-07-08 23:00:00,333.0
2021-07-09 00:00:00,305.0
2021-07-09 01:00:00,278.0
2021-07-09 02:00:00,262.0
2021-07-09 03:00:00,254.0
2021-07-09 04:00:00,251.0
2021-07-09 05:00:00,253.0
2021-07-09 06:00:00,270.0
2021-07-09 07:00:00,294.0
2021-07-09 08:00:00,309.0
2021-07-09 09:00:00,319.0
2021-07-09 10:00:00,326.0
2021-07-09 11:00:00,326.0
2021-07-09 12:00:00,323.0
2021-07-09 13:00:00,321.0
2021-07-09 14:00:00,323.0
2021-07-09 15:00:00,332.0
2021-07-09 16:00:00,342.0
2021-07-09 17:00:00,343.0
2021-07-09 18:00:00,346.0
2021-07-09 19:00:00,347.0
2021-07-09 20:00:00,347.0
2021-07-09 21:00:00,341.0
2021-07-09 22:00:00,334.0
2021-07-09 23:00:00,323.0
2021-07-10 00:00:00,305.0
2021-07-10 01:00:00,286.0
2021-07-10 02:00:00,271.0
2021-07-10 03:00:00,261.0
2021-07-10 04:00:00,256.0
2021-07-10 05:00:00,254.0
2021-07-10 06:00:00,256.0
2021-07-10 07:00:00,266.0
2021-07-10 08:00:00,287.0
2021-07-10 09:00:00,312.0
2021-07-10 10:00:00,326.0
2021-07-10 11:00:00,330.0
2021-07-10 12:00:00,325.0
2021-07-10 13:00:00,319.0
2021-07-10 14:00:00,318.0
2021-07-10 15:00:00,321.0
2021-07-10 16:00:00,327.0
2021-07-10 17:00:00,334.0
2021-07-10 18:00:00,344.0
2021-07-10 19:00:00,348.0
2021-07-10 20:00:00,345.0
2021-07-10 21:00:00,338.0
2021-07-10 22:00:00,328.0
2021-07-10 23:00:00,318.0
2021-07-11 00:00:00,301.0
2021-07-11 01:00:00,284.0
2021-07-11 02:00:00,270.0
2021-07-11 03:00:00,262.0
2021-07-11 04:00:00,256.0
2021-07-11 05:00:00,254.0
2021-07-11 06:00:00,254.0
2021-07-11 07:00:00,261.0
2021-07-11 08:00:00,276.0
2021-07-11 09:00:00,298.0
2021-07-11 10:00:00,316.0
2021-07-11 11:00:00,322.0
2021-07-11 12:00:00,321.0
2021-07-11 13:00:00,321.0
2021-07-11 14:00:00,323.0
2021-07-11 15:00:00,330.0
2021-07-11 16:00:00,335.0
2021-07-11 17:00:00,337.0
2021-07-11 18:00:00,345.0
2021-07-11 19:00:00,353.0
2021-07-11 20:00:00,361.0
2021-07-11 21:00:00,351.0
2021-07-11 22:00:00,337.0
2021-07-11 23:00:00,318.0
2021-07-12 00:00:00,301.0
2021-07-12 01:00:00,276.0
2021-07-12 02:00:00,257.0
2021-07-12 03:00:00,248.0
2021-07-12 04:00:00,245.0
2021-07-12 05:00:00,247.0
2021-07-12 06:00:00,261.0
2021-07-12 07:00:00,282.0
2021-07-12 08:00:00,297.0
2021-07-12 09:00:00,311.0
2021-07-12 10:00:00,320.0
2021-07-12 11:00:00,323.0
2021-07-12 12:00:00,322.0
2021-07-12 13:00:00,321.0
2021-07-12 14:00:00,324.0
2021-07-12 15:00:00,338.0
2021-07-12 16:00:00,350.0
2021-07-12 17:00:00,348.0
2021-07-12 18:00:00,346.0
2021-07-12 19:00:00,347.0
2021-07-12 20:00:00,351.0
2021-07-12 21:00:00,353.0
2021-07-12 22:00:00,348.0
2021-07-12 23:00:00,333.0
2021-07-13 00:00:00,306.0
2021-07-13 01:00:00,281.0
2021-07-13 02:00:00,265.0
2021-07-13 03:00:00,256.0
2021-07-13 04:00:00,252.0
2021-07-13 05:00:00,253.0
2021-07-13 06:00:00,266.0
2021-07-13 07:00:00,285.0
2021-07-13 08:00:00,300.0
2021-07-13 09:00:00,315.0
2021-07-13 10:00:00,324.0
2021-07-13 11:00:00,329.0
2021-07-13 12:00:00,329.0
2021-07-13 13:00:00,329.0
2021-07-13 14:00:00,336.0
2021-07-13 15:00:00,351.0
2021-07-13 16:00:00,365.0
2021-07-13 17:00:00,366.0
2021-07-13 18:00:00,368.0
2021-07-13 19:00:00,370.0
2021-07-13 20:00:00,376.0
2021-07-13 21:00:00,375.0
2021-07-13 22:00:00,367.0
2021-07-13 23:00:00,350.0
2021-07-14 00:00:00,323.0
2021-07-14 01:00:00,298.0
2021-07-14 02:00:00,282.0
2021-07-14 03:00:00,274.0
2021-07-14 04:00:00,271.0
2021-07-14 05:00:00,273.0
2021-07-14 06:00:00,286.0
2021-07-14 07:00:00,306.0
2021-07-14 08:00:00,318.0
2021-07-14 09:00:00,327.0
2021-07-14 10:00:00,331.0
2021-07-14 11:00:00,330.0
2021-07-14 12:00:00,325.0
2021-07-14 13:00:00,321.0
2021-07-14 14:00:00,323.0
2021-07-14 15:00:00,335.0
2021-07-14 16:00:00,346.0
2021-07-14 17:00:00,344.0
2021-07-14 18:00:00,343.0
2021-07-14 19:00:00,347.0
2021-07-14 20:00:00,352.0
2021-07-14 21:00:00,354.0
2021-07-14 22:00:00,350.0
2021-07-14 23:00:00,338.0
2021-07-15 00:00:00,313.0
2021-07-15 01:00:00,288.0
2021-07-15 02:00:00,270.0
2021-07-15 03:00:00,261.0
2021-07-15 04:00:00,256.0
2021-07-15 05:00:00,256.0
2021-07-15 06:00:00,267.0
2021-07-15 07:00:00,285.0
2021-07-15 08:00:00,298.0
2021-07-15 09:00:00,310.0
2021-07-15 10:00:00,319.0
2021-07-15 11:00:00,320.0
2021-07-15 12:00:00,322.0
2021-07-15 13:00:00,325.0
2021-07-15 14:00:00,332.0
2021-07-15 15:00:00,347.0
2021-07-15 16:00:00,359.0
2021-07-15 17:00:00,361.0
2021-07-15 18:00:00,366.0
2021-07-15 19:00:00,369.0
2021-07-15 20:00:00,375.0
2021-07-15 21:00:00,376.0
2021-07-15 22:00:00,369.0
2021-07-15 23:00:00,356.0
2021-07-16 00:00:00,334.0
2021-07-16 01:00:00,312.0
2021-07-16 02:00:00,297.0
2021-07-16 03:00:00,290.0
2021-07-16 04:00:00,287.0
2021-07-16 05:00:00,287.0
2021-07-16 06:00:00,300.0
2021-07-16 07:00:00,321.0
2021-07-16 08:00:00,339.0
2021-07-16 09:00:00,357.0
2021-07-16 10:00:00,371.0
2021-07-16 11:00:00,375.0
2021-07-16 12:00:00,377.0
2021-07-16 13:00:00,377.0
2021-07-16 14:00:00,383.0
2021-07-16 15:00:00,394.0
2021-07-16 16:00:00,406.0
2021-07-16 17:00:00,411.0
2021-07-16 18:00:00,413.0
2021-07-16 19:00:00,414.0
2021-07-16 20:00:00,411.0
2021-07-16 21:00:00,401.0
2021-07-16 22:00:00,388.0
2021-07-16 23:00:00,372.0
2021-07-17 00:00:00,351.0
2021-07-17 01:00:00,330.0
2021-07-17 02:00:00,314.0
2021-07-17 03:00:00,306.0
2021-07-17 04:00:00,302.0
2021-07-17 05:00:00,300.0
2021-07-17 06:00:00,304.0
2021-07-17 07:00:00,315.0
2021-07-17 08:00:00,334.0
2021-07-17 09:00:00,360.0
2021-07-17 10:00:00,378.0
2021-07-17 11:00:00,385.0
2021-07-17 12:00:00,384.0
2021-07-17 13:00:00,380.0
2021-07-17 14:00:00,379.0
2021-07-17 15:00:00,384.0
2021-07-17 16:00:00,388.0
2021-07-17 17:00:00,395.0
2021-07-17 18:00:00,400.0
2021-07-17 19:00:00,401.0
2021-07-17 20:00:00,395.0
2021-07-17 21:00:00,385.0
2021-07-17 22:00:00,372.0
2021-07-17 23:00:00,360.0
2021-07-18 00:00:00,344.0
2021-07-18 01:00:00,326.0
2021-07-18 02:00:00,313.0
2021-07-18 03:00:00,302.0
2021-07-18 04:00:00,297.0
2021-07-18 05:00:00,295.0
2021-07-18 06:00:00,297.0
2021-07-18 07:00:00,305.0
2021-07-18 08:00:00,322.0
2021-07-18 09:00:00,347.0
2021-07-18 10:00:00,366.0
2021-07-18 11:00:00,377.0
2021-07-18 12:00:00,382.0
2021-07-18 13:00:00,387.0
2021-07-18 14:00:00,394.0
2021-07-18 15:00:00,401.0
2021-07-18 16:00:00,405.0
2021-07-18 17:00:00,407.0
2021-07-18 18:00:00,410.0
2021-07-18 19:00:00,416.0
2021-07-18 20:00:00,421.0
2021-07-18 21:00:00,418.0
2021-07-18 22:00:00,410.0
2021-07-18 23:00:00,393.0
2021-07-19 00:00:00,365.0
2021-07-19 01:00:00,342.0
2021-07-19 02:00:00,327.0
2021-07-19 03:00:00,319.0
2021-07-19 04:00:00,317.0
2021-07-19 05:00:00,319.0
2021-07-19 06:00:00,332.0
2021-07-19 07:00:00,352.0
2021-07-19 08:00:00,368.0
2021-07-19 09:00:00,386.0
2021-07-19 10:00:00,396.0
2021-07-19 11:00:00,402.0
2021-07-19 12:00:00,399.0
2021-07-19 13:00:00,399.0
2021-07-19 14:00:00,404.0
2021-07-19 15:00:00,418.0
2021-07-19 16:00:00,429.0
2021-07-19 17:00:00,431.0
2021-07-19 18:00:00,435.0
2021-07-19 19:00:00,439.0
2021-07-19 20:00:00,443.0
2021-07-19 21:00:00,443.0
2021-07-19 22:00:00,436.0
2021-07-19 23:00:00,420.0
2021-07-20 00:00:00,395.0
2021-07-20 01:00:00,374.0
2021-07-20 02:00:00,360.0
2021-07-20 03:00:00,353.0
2021-07-20 04:00:00,351.0
2021-07-20 05:00:00,353.0
2021-07-20 06:00:00,366.0
2021-07-20 07:00:00,385.0
2021-07-20 08:00:00,400.0
2021-07-20 09:00:00,416.0
2021-07-20 10:00:00,425.0
2021-07-20 11:00:00,427.0
2021-07-20 12:00:00,424.0
2021-07-20 13:00:00,421.0
2021-07-20 14:00:00,424.0
2021-07-20 15:00:00,436.0
2021-07-20 16:00:00,448.0
2021-07-20 17:00:00,450.0
2021-07-20 18:00:00,453.0
2021-07-20 19:00:00,457.0
2021-07-20 20:00:00,463.0
2021-07-20 21:00:00,462.0
2021-07-20 22:00:00,454.0
2021-07-20 23:00:00,440.0
2021-07-21 00:00:00,409.0
2021-07-21 01:00:00,385.0
2021-07-21 02:00:00,370.0
2021-07-21 03:00:00,362.0
2021-07-21 04:00:00,359.0
2021-07-21 05:00:00,361.0
2021-07-21 06:00:00,375.0
2021-07-21 07:00:00,393.0
2021-07-21 08:00:00,412.0
2021-07-21 09:00:00,433.0
2021-07-21 10:00:00,424.0
2021-07-21 11:00:00,407.0
2021-07-21 12:00:00,408.0
2021-07-21 13:00:00,403.0
2021-07-21 14:00:00,414.0
2021-07-21 15:00:00,441.0
2021-07-21 16:00:00,461.0
2021-07-21 17:00:00,464.0
2021-07-21 18:00:00,465.0
2021-07-21 19:00:00,467.0
2021-07-21 20:00:00,468.0
2021-07-21 21:00:00,461.0
2021-07-21 22:00:00,450.0
2021-07-21 23:00:00,429.0
2021-07-22 00:00:00,402.0
2021-07-22 01:00:00,379.0
2021-07-22 02:00:00,364.0
2021-07-22 03:00:00,355.0
2021-07-22 04:00:00,352.0
2021-07-22 05:00:00,355.0
2021-07-22 06:00:00,366.0
2021-07-22 07:00:00,385.0
2021-07-22 08:00:00,402.0
2021-07-22 09:00:00,417.0
2021-07-22 10:00:00,425.0
2021-07-22 11:00:00,427.0
2021-07-22 12:00:00,423.0
2021-07-22 13:00:00,420.0
2021-07-22 14:00:00,423.0
2021-07-22 15:00:00,436.0
2021-07-22 16:00:00,450.0
2021-07-22 17:00:00,452.0
2021-07-22 18:00:00,454.0
2021-07-22 19:00:00,457.0
2021-07-22 20:00:00,460.0
2021-07-22 21:00:00,460.0
2021-07-22 22:00:00,451.0
2021-07-22 23:00:00,435.0
2021-07-23 00:00:00,411.0
2021-07-23 01:00:00,387.0
2021-07-23 02:00:00,371.0
2021-07-23 03:00:00,363.0
2021-07-23 04:00:00,360.0
2021-07-23 05:00:00,362.0
2021-07-23 06:00:00,373.0
2021-07-23 07:00:00,391.0
2021-07-23 08:00:00,406.0
2021-07-23 09:00:00,421.0
2021-07-23 10:00:00,429.0
2021-07-23 11:00:00,431.0
2021-07-23 12:00:00,425.0
2021-07-23 13:00:00,422.0
2021-07-23 14:00:00,424.0
2021-07-23 15:00:00,432.0
2021-07-23 16:00:00,442.0
2021-07-23 17:00:00,446.0
2021-07-23 18:00:00,451.0
2021-07-23 19:00:00,452.0
2021-07-23 20:00:00,451.0
2021-07-23 21:00:00,444.0
2021-07-23 22:00:00,433.0
2021-07-23 23:00:00,419.0
2021-07-24 00:00:00,399.0
2021-07-24 01:00:00,376.0
2021-07-24 02:00:00,360.0
2021-07-24 03:00:00,352.0
2021-07-24 04:00:00,347.0
2021-07-24 05:00:00,345.0
2021-07-24 06:00:00,348.0
2021-07-24 07:00:00,359.0
2021-07-24 08:00:00,379.0
2021-07-24 09:00:00,404.0
2021-07-24 10:00:00,421.0
2021-07-24 11:00:00,428.0
2021-07-24 12:00:00,427.0
2021-07-24 13:00:00,424.0
2021-07-24 14:00:00,423.0
2021-07-24 15:00:00,426.0
2021-07-24 16:00:00,432.0
2021-07-24 17:00:00,437.0
2021-07-24 18:00:00,444.0
2021-07-24 19:00:00,445.0
2021-07-24 20:00:00,438.0
2021-07-24 21:00:00,424.0
2021-07-24 22:00:00,410.0
2021-07-24 23:00:00,395.0
2021-07-25 00:00:00,375.0
2021-07-25 01:00:00,356.0
2021-07-25 02:00:00,342.0
2021-07-25 03:00:00,332.0
2021-07-25 04:00:00,328.0
2021-07-25 05:00:00,326.0
2021-07-25 06:00:00,329.0
2021-07-25 07:00:00,337.0
2021-07-25 08:00:00,355.0
2021-07-25 09:00:00,379.0
2021-07-25 10:00:00,395.0
2021-07-25 11:00:00,403.0
2021-07-25 12:00:00,403.0
2021-07-25 13:00:00,401.0
2021-07-25 14:00:00,401.0
2021-07-25 15:00:00,402.0
2021-07-25 16:00:00,401.0
2021-07-25 17:00:00,399.0
2021-07-25 18:00:00,398.0
2021-07-25 19:00:00,400.0
2021-07-25 20:00:00,403.0
2021-07-25 21:00:00,403.0
2021-07-25 22:00:00,397.0
2021-07-25 23:00:00,381.0
2021-07-26 00:00:00,357.0
2021-07-26 01:00:00,331.0
2021-07-26 02:00:00,289.0
2021-07-26 03:00:00,280.0
2021-07-26 04:00:00,281.0
2021-07-26 05:00:00,289.0
2021-07-26 06:00:00,304.0
2021-07-26 07:00:00,322.0
2021-07-26 08:00:00,338.0
2021-07-26 09:00:00,353.0
2021-07-26 10:00:00,359.0
2021-07-26 11:00:00,359.0
2021-07-26 12:00:00,352.0
2021-07-26 13:00:00,345.0
2021-07-26 14:00:00,343.0
2021-07-26 15:00:00,349.0
2021-07-26 16:00:00,355.0
2021-07-26 17:00:00,353.0
2021-07-26 18:00:00,352.0
2021-07-26 19:00:00,355.0
2021-07-26 20:00:00,361.0
2021-07-26 21:00:00,364.0
2021-07-26 22:00:00,361.0
2021-07-26 23:00:00,349.0
2021-07-27 00:00:00,327.0
2021-07-27 01:00:00,305.0
2021-07-27 02:00:00,290.0
2021-07-27 03:00:00,282.0
2021-07-27 04:00:00,278.0
2021-07-27 05:00:00,278.0
2021-07-27 06:00:00,285.0
2021-07-27 07:00:00,297.0
2021-07-27 08:00:00,307.0
2021-07-27 09:00:00,315.0
2021-07-27 10:00:00,317.0
2021-07-27 11:00:00,311.0
2021-07-27 12:00:00,303.0
2021-07-27 13:00:00,295.0
2021-07-27 14:00:00,295.0
2021-07-27 15:00:00,302.0
2021-07-27 16:00:00,309.0
2021-07-27 17:00:00,310.0
2021-07-27 18:00:00,313.0
2021-07-27 19:00:00,319.0
2021-07-27 20:00:00,327.0
2021-07-27 21:00:00,332.0
2021-07-27 22:00:00,332.0
2021-07-27 23:00:00,319.0
2021-07-28 00:00:00,297.0
2021-07-28 01:00:00,274.0
2021-07-28 02:00:00,258.0
2021-07-28 03:00:00,250.0
2021-07-28 04:00:00,248.0
2021-07-28 05:00:00,249.0
2021-07-28 06:00:00,259.0
2021-07-28 07:00:00,277.0
2021-07-28 08:00:00,292.0
2021-07-28 09:00:00,306.0
2021-07-28 10:00:00,311.0
2021-07-28 11:00:00,310.0
2021-07-28 12:00:00,306.0
2021-07-28 13:00:00,301.0
2021-07-28 14:00:00,303.0
2021-07-28 15:00:00,312.0
2021-07-28 16:00:00,322.0
2021-07-28 17:00:00,324.0
2021-07-28 18:00:00,328.0
2021-07-28 19:00:00,335.0
2021-07-28 20:00:00,344.0
2021-07-28 21:00:00,346.0
2021-07-28 22:00:00,343.0
2021-07-28 23:00:00,331.0
2021-07-29 00:00:00,308.0
2021-07-29 01:00:00,285.0
2021-07-29 02:00:00,270.0
2021-07-29 03:00:00,263.0
2021-07-29 04:00:00,260.0
2021-07-29 05:00:00,262.0
2021-07-29 06:00:00,271.0
2021-07-29 07:00:00,289.0
2021-07-29 08:00:00,304.0
2021-07-29 09:00:00,318.0
2021-07-29 10:00:00,324.0
2021-07-29 11:00:00,322.0
2021-07-29 12:00:00,318.0
2021-07-29 13:00:00,314.0
2021-07-29 14:00:00,315.0
2021-07-29 15:00:00,324.0
2021-07-29 16:00:00,332.0
2021-07-29 17:00:00,333.0
2021-07-29 18:00:00,336.0
2021-07-29 19:00:00,341.0
2021-07-29 20:00:00,350.0
2021-07-29 21:00:00,353.0
2021-07-29 22:00:00,351.0
2021-07-29 23:00:00,339.0
2021-07-30 00:00:00,315.0
2021-07-30 01:00:00,293.0
2021-07-30 02:00:00,278.0
2021-07-30 03:00:00,270.0
2021-07-30 04:00:00,267.0
2021-07-30 05:00:00,267.0
2021-07-30 06:00:00,276.0
2021-07-30 07:00:00,291.0
2021-07-30 08:00:00,305.0
2021-07-30 09:00:00,319.0
2021-07-30 10:00:00,326.0
2021-07-30 11:00:00,326.0
2021-07-30 12:00:00,322.0
2021-07-30 13:00:00,321.0
2021-07-30 14:00:00,324.0
2021-07-30 15:00:00,331.0
2021-07-30 16:00:00,339.0
2021-07-30 17:00:00,343.0
2021-07-30 18:00:00,349.0
2021-07-30 19:00:00,355.0
2021-07-30 20:00:00,357.0
2021-07-30 21:00:00,354.0
2021-07-30 22:00:00,348.0
2021-07-30 23:00:00,337.0
2021-07-31 00:00:00,318.0
2021-07-31 01:00:00,298.0
2021-07-31 02:00:00,286.0
2021-07-31 03:00:00,278.0
2021-07-31 04:00:00,274.0
2021-07-31 05:00:00,275.0
2021-07-31 06:00:00,280.0
2021-07-31 07:00:00,293.0
2021-07-31 08:00:00,316.0
2021-07-31 09:00:00,344.0
2021-07-31 10:00:00,366.0
2021-07-31 11:00:00,375.0
2021-07-31 12:00:00,376.0
2021-07-31 13:00:00,374.0
2021-07-31 14:00:00,376.0
2021-07-31 15:00:00,379.0
2021-07-31 16:00:00,387.0
2021-07-31 17:00:00,395.0
2021-07-31 18:00:00,403.0
2021-07-31 19:00:00,408.0
2021-07-31 20:00:00,405.0
2021-07-31 21:00:00,395.0
2021-07-31 22:00:00,385.0
2021-07-31 23:00:00,371.0
2021-08-01 00:00:00,355.0
2021-08-01 01:00:00,337.0
2021-08-01 02:00:00,323.0
2021-08-01 03:00:00,316.0
2021-08-01 04:00:00,312.0
2021-08-01 05:00:00,311.0
2021-08-01 06:00:00,313.0
2021-08-01 07:00:00,321.0
2021-08-01 08:00:00,339.0
2021-08-01 09:00:00,363.0
2021-08-01 10:00:00,380.0
2021-08-01 11:00:00,391.0
2021-08-01 12:00:00,392.0
2021-08-01 13:00:00,392.0
2021-08-01 14:00:00,396.0
2021-08-01 15:00:00,402.0
2021-08-01 16:00:00,404.0
2021-08-01 17:00:00,405.0
2021-08-01 18:00:00,416.0
2021-08-01 19:00:00,422.0
2021-08-01 20:00:00,428.0
2021-08-01 21:00:00,429.0
2021-08-01 22:00:00,425.0
2021-08-01 23:00:00,411.0
2021-08-02 00:00:00,384.0
2021-08-02 01:00:00,360.0
2021-08-02 02:00:00,346.0
2021-08-02 03:00:00,339.0
2021-08-02 04:00:00,336.0
2021-08-02 05:00:00,338.0
2021-08-02 06:00:00,352.0
2021-08-02 07:00:00,373.0
2021-08-02 08:00:00,384.0
2021-08-02 09:00:00,395.0
2021-08-02 10:00:00,402.0
2021-08-02 11:00:00,403.0
2021-08-02 12:00:00,398.0
2021-08-02 13:00:00,395.0
2021-08-02 14:00:00,397.0
2021-08-02 15:00:00,409.0
2021-08-02 16:00:00,422.0
2021-08-02 17:00:00,419.0
2021-08-02 18:00:00,416.0
2021-08-02 19:00:00,420.0
2021-08-02 20:00:00,429.0
2021-08-02 21:00:00,432.0
2021-08-02 22:00:00,426.0
2021-08-02 23:00:00,411.0
2021-08-03 00:00:00,385.0
2021-08-03 01:00:00,361.0
2021-08-03 02:00:00,348.0
2021-08-03 03:00:00,342.0
2021-08-03 04:00:00,339.0
2021-08-03 05:00:00,341.0
2021-08-03 06:00:00,352.0
2021-08-03 07:00:00,370.0
2021-08-03 08:00:00,381.0
2021-08-03 09:00:00,391.0
2021-08-03 10:00:00,394.0
2021-08-03 11:00:00,389.0
2021-08-03 12:00:00,383.0
2021-08-03 13:00:00,378.0
2021-08-03 14:00:00,380.0
2021-08-03 15:00:00,393.0
2021-08-03 16:00:00,408.0
2021-08-03 17:00:00,406.0
2021-08-03 18:00:00,406.0
2021-08-03 19:00:00,411.0
2021-08-03 20:00:00,419.0
2021-08-03 21:00:00,421.0
2021-08-03 22:00:00,415.0
2021-08-03 23:00:00,399.0
2021-08-04 00:00:00,372.0
2021-08-04 01:00:00,348.0
2021-08-04 02:00:00,334.0
2021-08-04 03:00:00,328.0
2021-08-04 04:00:00,325.0
2021-08-04 05:00:00,328.0
2021-08-04 06:00:00,344.0
2021-08-04 07:00:00,365.0
2021-08-04 08:00:00,379.0
2021-08-04 09:00:00,390.0
2021-08-04 10:00:00,395.0
2021-08-04 11:00:00,396.0
2021-08-04 12:00:00,392.0
2021-08-04 13:00:00,390.0
2021-08-04 14:00:00,394.0
2021-08-04 15:00:00,409.0
2021-08-04 16:00:00,422.0
2021-08-04 17:00:00,420.0
2021-08-04 18:00:00,421.0
2021-08-04 19:00:00,424.0
2021-08-04 20:00:00,428.0
2021-08-04 21:00:00,427.0
2021-08-04 22:00:00,419.0
2021-08-04 23:00:00,399.0
2021-08-05 00:00:00,370.0
2021-08-05 01:00:00,346.0
2021-08-05 02:00:00,331.0
2021-08-05 03:00:00,325.0
2021-08-05 04:00:00,322.0
2021-08-05 05:00:00,323.0
2021-08-05 06:00:00,336.0
2021-08-05 07:00:00,357.0
2021-08-05 08:00:00,371.0
2021-08-05 09:00:00,380.0
2021-08-05 10:00:00,379.0
2021-08-05 11:00:00,378.0
2021-08-05 12:00:00,375.0
2021-08-05 13:00:00,371.0
2021-08-05 14:00:00,373.0
2021-08-05 15:00:00,385.0
2021-08-05 16:00:00,395.0
2021-08-05 17:00:00,393.0
2021-08-05 18:00:00,393.0
2021-08-05 19:00:00,395.0
2021-08-05 20:00:00,400.0
2021-08-05 21:00:00,402.0
2021-08-05 22:00:00,397.0
2021-08-05 23:00:00,381.0
2021-08-06 00:00:00,354.0
2021-08-06 01:00:00,330.0
2021-08-06 02:00:00,316.0
2021-08-06 03:00:00,309.0
2021-08-06 04:00:00,305.0
2021-08-06 05:00:00,307.0
2021-08-06 06:00:00,316.0
2021-08-06 07:00:00,332.0
2021-08-06 08:00:00,340.0
2021-08-06 09:00:00,347.0
2021-08-06 10:00:00,346.0
2021-08-06 11:00:00,338.0
2021-08-06 12:00:00,329.0
2021-08-06 13:00:00,322.0
2021-08-06 14:00:00,321.0
2021-08-06 15:00:00,324.0
2021-08-06 16:00:00,331.0
2021-08-06 17:00:00,332.0
2021-08-06 18:00:00,333.0
2021-08-06 19:00:00,338.0
2021-08-06 20:00:00,343.0
2021-08-06 21:00:00,342.0
2021-08-06 22:00:00,339.0
2021-08-06 23:00:00,328.0
2021-08-07 00:00:00,309.0
2021-08-07 01:00:00,290.0
2021-08-07 02:00:00,277.0
2021-08-07 03:00:00,270.0
2021-08-07 04:00:00,266.0
2021-08-07 05:00:00,263.0
2021-08-07 06:00:00,264.0
2021-08-07 07:00:00,271.0
2021-08-07 08:00:00,291.0
2021-08-07 09:00:00,312.0
2021-08-07 10:00:00,322.0
2021-08-07 11:00:00,319.0
2021-08-07 12:00:00,310.0
2021-08-07 13:00:00,303.0
2021-08-07 14:00:00,300.0
2021-08-07 15:00:00,303.0
2021-08-07 16:00:00,310.0
2021-08-07 17:00:00,317.0
2021-08-07 18:00:00,325.0
2021-08-07 19:00:00,329.0
2021-08-07 20:00:00,331.0
2021-08-07 21:00:00,327.0
2021-08-07 22:00:00,320.0
2021-08-07 23:00:00,311.0
2021-08-08 00:00:00,296.0
2021-08-08 01:00:00,279.0
2021-08-08 02:00:00,267.0
2021-08-08 03:00:00,260.0
2021-08-08 04:00:00,256.0
2021-08-08 05:00:00,254.0
2021-08-08 06:00:00,254.0
2021-08-08 07:00:00,259.0
2021-08-08 08:00:00,275.0
2021-08-08 09:00:00,296.0
2021-08-08 10:00:00,311.0
2021-08-08 11:00:00,313.0
2021-08-08 12:00:00,310.0
2021-08-08 13:00:00,310.0
2021-08-08 14:00:00,313.0
2021-08-08 15:00:00,320.0
2021-08-08 16:00:00,326.0
2021-08-08 17:00:00,331.0
2021-08-08 18:00:00,340.0
2021-08-08 19:00:00,348.0
2021-08-08 20:00:00,357.0
2021-08-08 21:00:00,356.0
2021-08-08 22:00:00,347.0
2021-08-08 23:00:00,326.0
2021-08-09 00:00:00,296.0
2021-08-09 01:00:00,272.0
2021-08-09 02:00:00,256.0
2021-08-09 03:00:00,250.0
2021-08-09 04:00:00,247.0
2021-08-09 05:00:00,248.0
2021-08-09 06:00:00,265.0
2021-08-09 07:00:00,289.0
2021-08-09 08:00:00,298.0
2021-08-09 09:00:00,304.0
2021-08-09 10:00:00,307.0
2021-08-09 11:00:00,307.0
2021-08-09 12:00:00,305.0
2021-08-09 13:00:00,304.0
2021-08-09 14:00:00,309.0
2021-08-09 15:00:00,325.0
2021-08-09 16:00:00,343.0
2021-08-09 17:00:00,341.0
2021-08-09 18:00:00,340.0
2021-08-09 19:00:00,344.0
2021-08-09 20:00:00,351.0
2021-08-09 21:00:00,352.0
2021-08-09 22:00:00,346.0
2021-08-09 23:00:00,328.0
2021-08-10 00:00:00,297.0
2021-08-10 01:00:00,274.0
2021-08-10 02:00:00,261.0
2021-08-10 03:00:00,254.0
2021-08-10 04:00:00,249.0
2021-08-10 05:00:00,251.0
2021-08-10 06:00:00,267.0
2021-08-10 07:00:00,290.0
2021-08-10 08:00:00,299.0
2021-08-10 09:00:00,306.0
2021-08-10 10:00:00,310.0
2021-08-10 11:00:00,312.0
2021-08-10 12:00:00,311.0
2021-08-10 13:00:00,310.0
2021-08-10 14:00:00,315.0
2021-08-10 15:00:00,335.0
2021-08-10 16:00:00,353.0
2021-08-10 17:00:00,352.0
2021-08-10 18:00:00,352.0
2021-08-10 19:00:00,356.0
2021-08-10 20:00:00,363.0
2021-08-10 21:00:00,364.0
2021-08-10 22:00:00,357.0
2021-08-10 23:00:00,337.0
2021-08-11 00:00:00,305.0
2021-08-11 01:00:00,281.0
2021-08-11 02:00:00,263.0
2021-08-11 03:00:00,250.0
2021-08-11 04:00:00,258.0
2021-08-11 05:00:00,259.0
2021-08-11 06:00:00,277.0
2021-08-11 07:00:00,303.0
2021-08-11 08:00:00,316.0
2021-08-11 09:00:00,324.0
2021-08-11 10:00:00,328.0
2021-08-11 11:00:00,331.0
2021-08-11 12:00:00,330.0
2021-08-11 13:00:00,330.0
2021-08-11 14:00:00,338.0
2021-08-11 15:00:00,359.0
2021-08-11 16:00:00,379.0
2021-08-11 17:00:00,378.0
2021-08-11 18:00:00,378.0
2021-08-11 19:00:00,380.0
2021-08-11 20:00:00,387.0
2021-08-11 21:00:00,385.0
2021-08-11 22:00:00,376.0
2021-08-11 23:00:00,351.0
2021-08-12 00:00:00,320.0
2021-08-12 01:00:00,295.0
2021-08-12 02:00:00,283.0
2021-08-12 03:00:00,277.0
2021-08-12 04:00:00,275.0
2021-08-12 05:00:00,278.0
2021-08-12 06:00:00,295.0
2021-08-12 07:00:00,322.0
2021-08-12 08:00:00,335.0
2021-08-12 09:00:00,344.0
2021-08-12 10:00:00,348.0
2021-08-12 11:00:00,348.0
2021-08-12 12:00:00,344.0
2021-08-12 13:00:00,342.0
2021-08-12 14:00:00,346.0
2021-08-12 15:00:00,362.0
2021-08-12 16:00:00,379.0
2021-08-12 17:00:00,378.0
2021-08-12 18:00:00,377.0
2021-08-12 19:00:00,380.0
2021-08-12 20:00:00,388.0
2021-08-12 21:00:00,392.0
2021-08-12 22:00:00,386.0
2021-08-12 23:00:00,368.0
2021-08-13 00:00:00,337.0
2021-08-13 01:00:00,313.0
2021-08-13 02:00:00,298.0
2021-08-13 03:00:00,291.0
2021-08-13 04:00:00,289.0
2021-08-13 05:00:00,291.0
2021-08-13 06:00:00,308.0
2021-08-13 07:00:00,333.0
2021-08-13 08:00:00,346.0
2021-08-13 09:00:00,354.0
2021-08-13 10:00:00,357.0
2021-08-13 11:00:00,356.0
2021-08-13 12:00:00,351.0
2021-08-13 13:00:00,348.0
2021-08-13 14:00:00,351.0
2021-08-13 15:00:00,363.0
2021-08-13 16:00:00,377.0
2021-08-13 17:00:00,380.0
2021-08-13 18:00:00,381.0
2021-08-13 19:00:00,384.0
2021-08-13 20:00:00,387.0
2021-08-13 21:00:00,383.0
2021-08-13 22:00:00,376.0
2021-08-13 23:00:00,362.0
2021-08-14 00:00:00,340.0
2021-08-14 01:00:00,321.0
2021-08-14 02:00:00,309.0
2021-08-14 03:00:00,302.0
2021-08-14 04:00:00,299.0
2021-08-14 05:00:00,298.0
2021-08-14 06:00:00,303.0
2021-08-14 07:00:00,314.0
2021-08-14 08:00:00,335.0
2021-08-14 09:00:00,360.0
2021-08-14 10:00:00,371.0
2021-08-14 11:00:00,370.0
2021-08-14 12:00:00,363.0
2021-08-14 13:00:00,357.0
2021-08-14 14:00:00,353.0
2021-08-14 15:00:00,354.0
2021-08-14 16:00:00,362.0
2021-08-14 17:00:00,369.0
2021-08-14 18:00:00,379.0
2021-08-14 19:00:00,385.0
2021-08-14 20:00:00,386.0
2021-08-14 21:00:00,382.0
2021-08-14 22:00:00,376.0
2021-08-14 23:00:00,364.0
2021-08-15 00:00:00,345.0
2021-08-15 01:00:00,328.0
2021-08-15 02:00:00,317.0
2021-08-15 03:00:00,310.0
2021-08-15 04:00:00,308.0
2021-08-15 05:00:00,307.0
2021-08-15 06:00:00,308.0
2021-08-15 07:00:00,316.0
2021-08-15 08:00:00,334.0
2021-08-15 09:00:00,358.0
2021-08-15 10:00:00,377.0
2021-08-15 11:00:00,384.0
2021-08-15 12:00:00,386.0
2021-08-15 13:00:00,386.0
2021-08-15 14:00:00,391.0
2021-08-15 15:00:00,399.0
2021-08-15 16:00:00,404.0
2021-08-15 17:00:00,409.0
2021-08-15 18:00:00,414.0
2021-08-15 19:00:00,424.0
2021-08-15 20:00:00,433.0
2021-08-15 21:00:00,434.0
2021-08-15 22:00:00,426.0
2021-08-15 23:00:00,398.0
2021-08-16 00:00:00,362.0
2021-08-16 01:00:00,336.0
2021-08-16 02:00:00,324.0
2021-08-16 03:00:00,319.0
2021-08-16 04:00:00,317.0
2021-08-16 05:00:00,319.0
2021-08-16 06:00:00,342.0
2021-08-16 07:00:00,374.0
2021-08-16 08:00:00,380.0
2021-08-16 09:00:00,381.0
2021-08-16 10:00:00,381.0
2021-08-16 11:00:00,378.0
2021-08-16 12:00:00,371.0
2021-08-16 13:00:00,368.0
2021-08-16 14:00:00,373.0
2021-08-16 15:00:00,393.0
2021-08-16 16:00:00,413.0
2021-08-16 17:00:00,408.0
2021-08-16 18:00:00,407.0
2021-08-16 19:00:00,414.0
2021-08-16 20:00:00,428.0
2021-08-16 21:00:00,434.0
2021-08-16 22:00:00,426.0
2021-08-16 23:00:00,401.0
2021-08-17 00:00:00,366.0
2021-08-17 01:00:00,340.0
2021-08-17 02:00:00,327.0
2021-08-17 03:00:00,323.0
2021-08-17 04:00:00,322.0
2021-08-17 05:00:00,325.0
2021-08-17 06:00:00,347.0
2021-08-17 07:00:00,378.0
2021-08-17 08:00:00,382.0
2021-08-17 09:00:00,380.0
2021-08-17 10:00:00,375.0
2021-08-17 11:00:00,369.0
2021-08-17 12:00:00,362.0
2021-08-17 13:00:00,357.0
2021-08-17 14:00:00,360.0
2021-08-17 15:00:00,378.0
2021-08-17 16:00:00,397.0
2021-08-17 17:00:00,391.0
2021-08-17 18:00:00,388.0
2021-08-17 19:00:00,396.0
2021-08-17 20:00:00,411.0
2021-08-17 21:00:00,421.0
2021-08-17 22:00:00,419.0
2021-08-17 23:00:00,394.0
2021-08-18 00:00:00,358.0
2021-08-18 01:00:00,332.0
2021-08-18 02:00:00,321.0
2021-08-18 03:00:00,317.0
2021-08-18 04:00:00,315.0
2021-08-18 05:00:00,318.0
2021-08-18 06:00:00,339.0
2021-08-18 07:00:00,369.0
2021-08-18 08:00:00,369.0
2021-08-18 09:00:00,365.0
2021-08-18 10:00:00,362.0
2021-08-18 11:00:00,360.0
2021-08-18 12:00:00,356.0
2021-08-18 13:00:00,358.0
2021-08-18 14:00:00,371.0
2021-08-18 15:00:00,399.0
2021-08-18 16:00:00,427.0
2021-08-18 17:00:00,427.0
2021-08-18 18:00:00,430.0
2021-08-18 19:00:00,437.0
2021-08-18 20:00:00,446.0
2021-08-18 21:00:00,443.0
2021-08-18 22:00:00,427.0
2021-08-18 23:00:00,397.0
2021-08-19 00:00:00,362.0
2021-08-19 01:00:00,337.0
2021-08-19 02:00:00,325.0
2021-08-19 03:00:00,320.0
2021-08-19 04:00:00,318.0
2021-08-19 05:00:00,321.0
2021-08-19 06:00:00,343.0
2021-08-19 07:00:00,376.0
2021-08-19 08:00:00,378.0
2021-08-19 09:00:00,372.0
2021-08-19 10:00:00,368.0
2021-08-19 11:00:00,363.0
2021-08-19 12:00:00,356.0
2021-08-19 13:00:00,354.0
2021-08-19 14:00:00,358.0
2021-08-19 15:00:00,380.0
2021-08-19 16:00:00,403.0
2021-08-19 17:00:00,401.0
2021-08-19 18:00:00,403.0
2021-08-19 19:00:00,409.0
2021-08-19 20:00:00,418.0
2021-08-19 21:00:00,423.0
2021-08-19 22:00:00,415.0
2021-08-19 23:00:00,388.0
2021-08-20 00:00:00,354.0
2021-08-20 01:00:00,330.0
2021-08-20 02:00:00,318.0
2021-08-20 03:00:00,314.0
2021-08-20 04:00:00,312.0
2021-08-20 05:00:00,316.0
2021-08-20 06:00:00,340.0
2021-08-20 07:00:00,377.0
2021-08-20 08:00:00,386.0
2021-08-20 09:00:00,389.0
2021-08-20 10:00:00,393.0
2021-08-20 11:00:00,394.0
2021-08-20 12:00:00,393.0
2021-08-20 13:00:00,396.0
2021-08-20 14:00:00,405.0
2021-08-20 15:00:00,420.0
2021-08-20 16:00:00,442.0
2021-08-20 17:00:00,448.0
2021-08-20 18:00:00,453.0
2021-08-20 19:00:00,457.0
2021-08-20 20:00:00,453.0
2021-08-20 21:00:00,449.0
2021-08-20 22:00:00,428.0
2021-08-20 23:00:00,401.0
2021-08-21 00:00:00,376.0
2021-08-21 01:00:00,357.0
2021-08-21 02:00:00,355.0
2021-08-21 03:00:00,352.0
2021-08-21 04:00:00,350.0
2021-08-21 05:00:00,350.0
2021-08-21 06:00:00,357.0
2021-08-21 07:00:00,371.0
2021-08-21 08:00:00,398.0
2021-08-21 09:00:00,424.0
2021-08-21 10:00:00,438.0
2021-08-21 11:00:00,436.0
2021-08-21 12:00:00,424.0
2021-08-21 13:00:00,417.0
2021-08-21 14:00:00,417.0
2021-08-21 15:00:00,421.0
2021-08-21 16:00:00,431.0
2021-08-21 17:00:00,436.0
2021-08-21 18:00:00,440.0
2021-08-21 19:00:00,449.0
2021-08-21 20:00:00,446.0
2021-08-21 21:00:00,439.0
2021-08-21 22:00:00,426.0
2021-08-21 23:00:00,408.0
2021-08-22 00:00:00,386.0
2021-08-22 01:00:00,366.0
2021-08-22 02:00:00,355.0
2021-08-22 03:00:00,350.0
2021-08-22 04:00:00,347.0
2021-08-22 05:00:00,346.0
2021-08-22 06:00:00,350.0
2021-08-22 07:00:00,362.0
2021-08-22 08:00:00,385.0
2021-08-22 09:00:00,412.0
2021-08-22 10:00:00,430.0
2021-08-22 11:00:00,435.0
2021-08-22 12:00:00,432.0
2021-08-22 13:00:00,431.0
2021-08-22 14:00:00,437.0
2021-08-22 15:00:00,443.0
2021-08-22 16:00:00,445.0
2021-08-22 17:00:00,444.0
2021-08-22 18:00:00,449.0
2021-08-22 19:00:00,460.0
2021-08-22 20:00:00,472.0
2021-08-22 21:00:00,479.0
2021-08-22 22:00:00,466.0
2021-08-22 23:00:00,433.0
2021-08-23 00:00:00,393.0
2021-08-23 01:00:00,368.0
2021-08-23 02:00:00,357.0
2021-08-23 03:00:00,353.0
2021-08-23 04:00:00,352.0
2021-08-23 05:00:00,357.0
2021-08-23 06:00:00,389.0
2021-08-23 07:00:00,432.0
2021-08-23 08:00:00,426.0
2021-08-23 09:00:00,409.0
2021-08-23 10:00:00,395.0
2021-08-23 11:00:00,385.0
2021-08-23 12:00:00,377.0
2021-08-23 13:00:00,373.0
2021-08-23 14:00:00,380.0
2021-08-23 15:00:00,405.0
2021-08-23 16:00:00,430.0
2021-08-23 17:00:00,426.0
2021-08-23 18:00:00,424.0
2021-08-23 19:00:00,433.0
2021-08-23 20:00:00,450.0
2021-08-23 21:00:00,462.0
2021-08-23 22:00:00,450.0
2021-08-23 23:00:00,419.0
2021-08-24 00:00:00,381.0
2021-08-24 01:00:00,357.0
2021-08-24 02:00:00,346.0
2021-08-24 03:00:00,343.0
2021-08-24 04:00:00,344.0
2021-08-24 05:00:00,348.0
2021-08-24 06:00:00,378.0
2021-08-24 07:00:00,421.0
2021-08-24 08:00:00,418.0
2021-08-24 09:00:00,407.0
2021-08-24 10:00:00,401.0
2021-08-24 11:00:00,398.0
2021-08-24 12:00:00,395.0
2021-08-24 13:00:00,396.0
2021-08-24 14:00:00,409.0
2021-08-24 15:00:00,440.0
2021-08-24 16:00:00,466.0
2021-08-24 17:00:00,460.0
2021-08-24 18:00:00,458.0
2021-08-24 19:00:00,464.0
2021-08-24 20:00:00,474.0
2021-08-24 21:00:00,475.0
2021-08-24 22:00:00,457.0
2021-08-24 23:00:00,422.0
2021-08-25 00:00:00,383.0
2021-08-25 01:00:00,358.0
2021-08-25 02:00:00,348.0
2021-08-25 03:00:00,344.0
2021-08-25 04:00:00,344.0
2021-08-25 05:00:00,348.0
2021-08-25 06:00:00,378.0
2021-08-25 07:00:00,418.0
2021-08-25 08:00:00,409.0
2021-08-25 09:00:00,389.0
2021-08-25 10:00:00,373.0
2021-08-25 11:00:00,358.0
2021-08-25 12:00:00,350.0
2021-08-25 13:00:00,347.0
2021-08-25 14:00:00,354.0
2021-08-25 15:00:00,378.0
2021-08-25 16:00:00,398.0
2021-08-25 17:00:00,392.0
2021-08-25 18:00:00,391.0
2021-08-25 19:00:00,402.0
2021-08-25 20:00:00,421.0
2021-08-25 21:00:00,437.0
2021-08-25 22:00:00,431.0
2021-08-25 23:00:00,401.0
2021-08-26 00:00:00,364.0
2021-08-26 01:00:00,341.0
2021-08-26 02:00:00,324.0
2021-08-26 03:00:00,308.0
2021-08-26 04:00:00,310.0
2021-08-26 05:00:00,318.0
2021-08-26 06:00:00,346.0
2021-08-26 07:00:00,380.0
2021-08-26 08:00:00,368.0
2021-08-26 09:00:00,346.0
2021-08-26 10:00:00,330.0
2021-08-26 11:00:00,316.0
2021-08-26 12:00:00,305.0
2021-08-26 13:00:00,299.0
2021-08-26 14:00:00,306.0
2021-08-26 15:00:00,329.0
2021-08-26 16:00:00,352.0
2021-08-26 17:00:00,347.0
2021-08-26 18:00:00,346.0
2021-08-26 19:00:00,358.0
2021-08-26 20:00:00,379.0
2021-08-26 21:00:00,394.0
2021-08-26 22:00:00,389.0
2021-08-26 23:00:00,360.0
2021-08-27 00:00:00,325.0
2021-08-27 01:00:00,302.0
2021-08-27 02:00:00,294.0
2021-08-27 03:00:00,292.0
2021-08-27 04:00:00,294.0
2021-08-27 05:00:00,300.0
2021-08-27 06:00:00,326.0
2021-08-27 07:00:00,362.0
2021-08-27 08:00:00,355.0
2021-08-27 09:00:00,338.0
2021-08-27 10:00:00,324.0
2021-08-27 11:00:00,313.0
2021-08-27 12:00:00,304.0
2021-08-27 13:00:00,302.0
2021-08-27 14:00:00,310.0
2021-08-27 15:00:00,326.0
2021-08-27 16:00:00,342.0
2021-08-27 17:00:00,344.0
2021-08-27 18:00:00,347.0
2021-08-27 19:00:00,355.0
2021-08-27 20:00:00,362.0
2021-08-27 21:00:00,364.0
2021-08-27 22:00:00,352.0
2021-08-27 23:00:00,333.0
2021-08-28 00:00:00,310.0
2021-08-28 01:00:00,290.0
2021-08-28 02:00:00,280.0
2021-08-28 03:00:00,276.0
2021-08-28 04:00:00,276.0
2021-08-28 05:00:00,277.0
2021-08-28 06:00:00,285.0
2021-08-28 07:00:00,301.0
2021-08-28 08:00:00,329.0
2021-08-28 09:00:00,355.0
2021-08-28 10:00:00,366.0
2021-08-28 11:00:00,363.0
2021-08-28 12:00:00,352.0
2021-08-28 13:00:00,344.0
2021-08-28 14:00:00,340.0
2021-08-28 15:00:00,342.0
2021-08-28 16:00:00,349.0
2021-08-28 17:00:00,357.0
2021-08-28 18:00:00,370.0
2021-08-28 19:00:00,375.0
2021-08-28 20:00:00,374.0
2021-08-28 21:00:00,372.0
2021-08-28 22:00:00,361.0
2021-08-28 23:00:00,345.0
2021-08-29 00:00:00,326.0
2021-08-29 01:00:00,308.0
2021-08-29 02:00:00,299.0
2021-08-29 03:00:00,295.0
2021-08-29 04:00:00,294.0
2021-08-29 05:00:00,293.0
2021-08-29 06:00:00,297.0
2021-08-29 07:00:00,310.0
2021-08-29 08:00:00,332.0
2021-08-29 09:00:00,357.0
2021-08-29 10:00:00,374.0
2021-08-29 11:00:00,379.0
2021-08-29 12:00:00,379.0
2021-08-29 13:00:00,379.0
2021-08-29 14:00:00,384.0
2021-08-29 15:00:00,393.0
2021-08-29 16:00:00,398.0
2021-08-29 17:00:00,402.0
2021-08-29 18:00:00,408.0
2021-08-29 19:00:00,414.0
2021-08-29 20:00:00,423.0
2021-08-29 21:00:00,421.0
2021-08-29 22:00:00,398.0
2021-08-29 23:00:00,364.0
2021-08-30 00:00:00,325.0
2021-08-30 01:00:00,302.0
2021-08-30 02:00:00,291.0
2021-08-30 03:00:00,287.0
2021-08-30 04:00:00,287.0
2021-08-30 05:00:00,293.0
2021-08-30 06:00:00,323.0
2021-08-30 07:00:00,367.0
2021-08-30 08:00:00,365.0
2021-08-30 09:00:00,352.0
2021-08-30 10:00:00,344.0
2021-08-30 11:00:00,339.0
2021-08-30 12:00:00,337.0
2021-08-30 13:00:00,339.0
2021-08-30 14:00:00,350.0
2021-08-30 15:00:00,380.0
2021-08-30 16:00:00,407.0
2021-08-30 17:00:00,403.0
2021-08-30 18:00:00,401.0
2021-08-30 19:00:00,410.0
2021-08-30 20:00:00,422.0
2021-08-30 21:00:00,425.0
2021-08-30 22:00:00,406.0
2021-08-30 23:00:00,371.0
2021-08-31 00:00:00,333.0
2021-08-31 01:00:00,309.0
2021-08-31 02:00:00,300.0
2021-08-31 03:00:00,298.0
2021-08-31 04:00:00,298.0
2021-08-31 05:00:00,304.0
2021-08-31 06:00:00,333.0
2021-08-31 07:00:00,378.0
2021-08-31 08:00:00,377.0
2021-08-31 09:00:00,365.0
2021-08-31 10:00:00,361.0
2021-08-31 11:00:00,358.0
2021-08-31 12:00:00,357.0
2021-08-31 13:00:00,358.0
2021-08-31 14:00:00,374.0
2021-08-31 15:00:00,406.0
2021-08-31 16:00:00,436.0
2021-08-31 17:00:00,435.0
2021-08-31 18:00:00,435.0
2021-08-31 19:00:00,445.0
2021-08-31 20:00:00,458.0
2021-08-31 21:00:00,460.0
2021-08-31 22:00:00,441.0
2021-08-31 23:00:00,407.0
2021-09-01 00:00:00,368.0
2021-09-01 01:00:00,345.0
2021-09-01 02:00:00,335.0
2021-09-01 03:00:00,333.0
2021-09-01 04:00:00,334.0
2021-09-01 05:00:00,340.0
2021-09-01 06:00:00,371.0
2021-09-01 07:00:00,416.0
2021-09-01 08:00:00,415.0
2021-09-01 09:00:00,405.0
2021-09-01 10:00:00,399.0
2021-09-01 11:00:00,395.0
2021-09-01 12:00:00,392.0
2021-09-01 13:00:00,394.0
2021-09-01 14:00:00,406.0
2021-09-01 15:00:00,437.0
2021-09-01 16:00:00,459.0
2021-09-01 17:00:00,455.0
2021-09-01 18:00:00,453.0
2021-09-01 19:00:00,464.0
2021-09-01 20:00:00,477.0
2021-09-01 21:00:00,475.0
2021-09-01 22:00:00,460.0
2021-09-01 23:00:00,427.0
2021-09-02 00:00:00,388.0
2021-09-02 01:00:00,362.0
2021-09-02 02:00:00,352.0
2021-09-02 03:00:00,348.0
2021-09-02 04:00:00,349.0
2021-09-02 05:00:00,354.0
2021-09-02 06:00:00,384.0
2021-09-02 07:00:00,429.0
2021-09-02 08:00:00,430.0
2021-09-02 09:00:00,420.0
2021-09-02 10:00:00,416.0
2021-09-02 11:00:00,410.0
2021-09-02 12:00:00,405.0
2021-09-02 13:00:00,405.0
2021-09-02 14:00:00,420.0
2021-09-02 15:00:00,446.0
2021-09-02 16:00:00,469.0
2021-09-02 17:00:00,469.0
2021-09-02 18:00:00,472.0
2021-09-02 19:00:00,480.0
2021-09-02 20:00:00,493.0
2021-09-02 21:00:00,493.0
2021-09-02 22:00:00,473.0
2021-09-02 23:00:00,442.0
2021-09-03 00:00:00,407.0
2021-09-03 01:00:00,382.0
2021-09-03 02:00:00,371.0
2021-09-03 03:00:00,367.0
2021-09-03 04:00:00,369.0
2021-09-03 05:00:00,374.0
2021-09-03 06:00:00,403.0
2021-09-03 07:00:00,446.0
2021-09-03 08:00:00,446.0
2021-09-03 09:00:00,436.0
2021-09-03 10:00:00,427.0
2021-09-03 11:00:00,422.0
2021-09-03 12:00:00,413.0
2021-09-03 13:00:00,409.0
2021-09-03 14:00:00,420.0
2021-09-03 15:00:00,443.0
2021-09-03 16:00:00,464.0
2021-09-03 17:00:00,469.0
2021-09-03 18:00:00,474.0
2021-09-03 19:00:00,482.0
2021-09-03 20:00:00,488.0
2021-09-03 21:00:00,482.0
2021-09-03 22:00:00,465.0
2021-09-03 23:00:00,444.0
2021-09-04 00:00:00,419.0
2021-09-04 01:00:00,401.0
2021-09-04 02:00:00,390.0
2021-09-04 03:00:00,386.0
2021-09-04 04:00:00,389.0
2021-09-04 05:00:00,387.0
2021-09-04 06:00:00,401.0
2021-09-04 07:00:00,421.0
2021-09-04 08:00:00,445.0
2021-09-04 09:00:00,468.0
2021-09-04 10:00:00,476.0
2021-09-04 11:00:00,468.0
2021-09-04 12:00:00,459.0
2021-09-04 13:00:00,451.0
2021-09-04 14:00:00,452.0
2021-09-04 15:00:00,461.0
2021-09-04 16:00:00,472.0
2021-09-04 17:00:00,486.0
2021-09-04 18:00:00,499.0
2021-09-04 19:00:00,506.0
2021-09-04 20:00:00,505.0
2021-09-04 21:00:00,490.0
2021-09-04 22:00:00,471.0
2021-09-04 23:00:00,451.0
2021-09-05 00:00:00,428.0
2021-09-05 01:00:00,408.0
2021-09-05 02:00:00,397.0
2021-09-05 03:00:00,392.0
2021-09-05 04:00:00,390.0
2021-09-05 05:00:00,390.0
2021-09-05 06:00:00,393.0
2021-09-05 07:00:00,406.0
2021-09-05 08:00:00,433.0
2021-09-05 09:00:00,463.0
2021-09-05 10:00:00,484.0
2021-09-05 11:00:00,492.0
2021-09-05 12:00:00,493.0
2021-09-05 13:00:00,494.0
2021-09-05 14:00:00,500.0
2021-09-05 15:00:00,505.0
2021-09-05 16:00:00,503.0
2021-09-05 17:00:00,500.0
2021-09-05 18:00:00,503.0
2021-09-05 19:00:00,511.0
2021-09-05 20:00:00,516.0
2021-09-05 21:00:00,506.0
2021-09-05 22:00:00,482.0
2021-09-05 23:00:00,444.0
2021-09-06 00:00:00,405.0
2021-09-06 01:00:00,381.0
2021-09-06 02:00:00,369.0
2021-09-06 03:00:00,365.0
2021-09-06 04:00:00,366.0
2021-09-06 05:00:00,372.0
2021-09-06 06:00:00,402.0
2021-09-06 07:00:00,445.0
2021-09-06 08:00:00,442.0
2021-09-06 09:00:00,431.0
2021-09-06 10:00:00,423.0
2021-09-06 11:00:00,416.0
2021-09-06 12:00:00,412.0
2021-09-06 13:00:00,412.0
2021-09-06 14:00:00,423.0
2021-09-06 15:00:00,451.0
2021-09-06 16:00:00,479.0
2021-09-06 17:00:00,475.0
2021-09-06 18:00:00,474.0
2021-09-06 19:00:00,482.0
2021-09-06 20:00:00,493.0
2021-09-06 21:00:00,491.0
2021-09-06 22:00:00,466.0
2021-09-06 23:00:00,426.0
2021-09-07 00:00:00,388.0
2021-09-07 01:00:00,364.0
2021-09-07 02:00:00,353.0
2021-09-07 03:00:00,350.0
2021-09-07 04:00:00,351.0
2021-09-07 05:00:00,358.0
2021-09-07 06:00:00,387.0
2021-09-07 07:00:00,431.0
2021-09-07 08:00:00,428.0
2021-09-07 09:00:00,417.0
2021-09-07 10:00:00,410.0
2021-09-07 11:00:00,406.0
2021-09-07 12:00:00,400.0
2021-09-07 13:00:00,400.0
2021-09-07 14:00:00,411.0
2021-09-07 15:00:00,441.0
2021-09-07 16:00:00,466.0
2021-09-07 17:00:00,461.0
2021-09-07 18:00:00,463.0
2021-09-07 19:00:00,472.0
2021-09-07 20:00:00,488.0
2021-09-07 21:00:00,483.0
2021-09-07 22:00:00,460.0
2021-09-07 23:00:00,427.0
2021-09-08 00:00:00,388.0
2021-09-08 01:00:00,364.0
2021-09-08 02:00:00,354.0
2021-09-08 03:00:00,351.0
2021-09-08 04:00:00,352.0
2021-09-08 05:00:00,359.0
2021-09-08 06:00:00,390.0
2021-09-08 07:00:00,434.0
2021-09-08 08:00:00,432.0
2021-09-08 09:00:00,423.0
2021-09-08 10:00:00,417.0
2021-09-08 11:00:00,412.0
2021-09-08 12:00:00,408.0
2021-09-08 13:00:00,411.0
2021-09-08 14:00:00,422.0
2021-09-08 15:00:00,452.0
2021-09-08 16:00:00,477.0
2021-09-08 17:00:00,478.0
2021-09-08 18:00:00,481.0
2021-09-08 19:00:00,495.0
2021-09-08 20:00:00,507.0
2021-09-08 21:00:00,505.0
2021-09-08 22:00:00,486.0
2021-09-08 23:00:00,451.0
2021-09-09 00:00:00,416.0
2021-09-09 01:00:00,392.0
2021-09-09 02:00:00,383.0
2021-09-09 03:00:00,380.0
2021-09-09 04:00:00,381.0
2021-09-09 05:00:00,388.0
2021-09-09 06:00:00,418.0
2021-09-09 07:00:00,462.0
2021-09-09 08:00:00,461.0
2021-09-09 09:00:00,448.0
2021-09-09 10:00:00,439.0
2021-09-09 11:00:00,431.0
2021-09-09 12:00:00,424.0
2021-09-09 13:00:00,422.0
2021-09-09 14:00:00,432.0
2021-09-09 15:00:00,457.0
2021-09-09 16:00:00,481.0
2021-09-09 17:00:00,479.0
2021-09-09 18:00:00,483.0
2021-09-09 19:00:00,495.0
2021-09-09 20:00:00,513.0
2021-09-09 21:00:00,514.0
2021-09-09 22:00:00,496.0
2021-09-09 23:00:00,464.0
2021-09-10 00:00:00,426.0
2021-09-10 01:00:00,402.0
2021-09-10 02:00:00,392.0
2021-09-10 03:00:00,390.0
2021-09-10 04:00:00,391.0
2021-09-10 05:00:00,399.0
2021-09-10 06:00:00,428.0
2021-09-10 07:00:00,470.0
2021-09-10 08:00:00,467.0
2021-09-10 09:00:00,454.0
2021-09-10 10:00:00,442.0
2021-09-10 11:00:00,433.0
2021-09-10 12:00:00,427.0
2021-09-10 13:00:00,426.0
2021-09-10 14:00:00,435.0
2021-09-10 15:00:00,454.0
2021-09-10 16:00:00,471.0
2021-09-10 17:00:00,476.0
2021-09-10 18:00:00,483.0
2021-09-10 19:00:00,492.0
2021-09-10 20:00:00,499.0
2021-09-10 21:00:00,490.0
2021-09-10 22:00:00,476.0
2021-09-10 23:00:00,456.0
2021-09-11 00:00:00,433.0
2021-09-11 01:00:00,415.0
2021-09-11 02:00:00,406.0
2021-09-11 03:00:00,404.0
2021-09-11 04:00:00,406.0
2021-09-11 05:00:00,410.0
2021-09-11 06:00:00,419.0
2021-09-11 07:00:00,434.0
2021-09-11 08:00:00,454.0
2021-09-11 09:00:00,469.0
2021-09-11 10:00:00,468.0
2021-09-11 11:00:00,455.0
2021-09-11 12:00:00,437.0
2021-09-11 13:00:00,423.0
2021-09-11 14:00:00,417.0
2021-09-11 15:00:00,421.0
2021-09-11 16:00:00,427.0
2021-09-11 17:00:00,437.0
2021-09-11 18:00:00,457.0
2021-09-11 19:00:00,476.0
2021-09-11 20:00:00,481.0
2021-09-11 21:00:00,470.0
2021-09-11 22:00:00,455.0
2021-09-11 23:00:00,438.0
2021-09-12 00:00:00,420.0
2021-09-12 01:00:00,406.0
2021-09-12 02:00:00,396.0
2021-09-12 03:00:00,394.0
2021-09-12 04:00:00,395.0
2021-09-12 05:00:00,398.0
2021-09-12 06:00:00,404.0
2021-09-12 07:00:00,415.0
2021-09-12 08:00:00,433.0
2021-09-12 09:00:00,454.0
2021-09-12 10:00:00,464.0
2021-09-12 11:00:00,463.0
2021-09-12 12:00:00,458.0
2021-09-12 13:00:00,459.0
2021-09-12 14:00:00,468.0
2021-09-12 15:00:00,481.0
2021-09-12 16:00:00,487.0
2021-09-12 17:00:00,493.0
2021-09-12 18:00:00,503.0
2021-09-12 19:00:00,516.0
2021-09-12 20:00:00,525.0
2021-09-12 21:00:00,514.0
2021-09-12 22:00:00,491.0
2021-09-12 23:00:00,456.0
2021-09-13 00:00:00,421.0
2021-09-13 01:00:00,401.0
2021-09-13 02:00:00,393.0
2021-09-13 03:00:00,393.0
2021-09-13 04:00:00,396.0
2021-09-13 05:00:00,406.0
2021-09-13 06:00:00,439.0
2021-09-13 07:00:00,486.0
2021-09-13 08:00:00,486.0
2021-09-13 09:00:00,474.0
2021-09-13 10:00:00,467.0
2021-09-13 11:00:00,460.0
2021-09-13 12:00:00,454.0
2021-09-13 13:00:00,451.0
2021-09-13 14:00:00,459.0
2021-09-13 15:00:00,484.0
2021-09-13 16:00:00,511.0
2021-09-13 17:00:00,507.0
2021-09-13 18:00:00,510.0
2021-09-13 19:00:00,526.0
2021-09-13 20:00:00,542.0
2021-09-13 21:00:00,537.0
2021-09-13 22:00:00,517.0
2021-09-13 23:00:00,487.0
2021-09-14 00:00:00,451.0
2021-09-14 01:00:00,427.0
2021-09-14 02:00:00,415.0
2021-09-14 03:00:00,411.0
2021-09-14 04:00:00,412.0
2021-09-14 05:00:00,421.0
2021-09-14 06:00:00,452.0
2021-09-14 07:00:00,496.0
2021-09-14 08:00:00,492.0
2021-09-14 09:00:00,477.0
2021-09-14 10:00:00,464.0
2021-09-14 11:00:00,454.0
2021-09-14 12:00:00,446.0
2021-09-14 13:00:00,443.0
2021-09-14 14:00:00,451.0
2021-09-14 15:00:00,477.0
2021-09-14 16:00:00,497.0
2021-09-14 17:00:00,494.0
2021-09-14 18:00:00,495.0
2021-09-14 19:00:00,513.0
2021-09-14 20:00:00,534.0
2021-09-14 21:00:00,534.0
2021-09-14 22:00:00,516.0
2021-09-14 23:00:00,482.0
2021-09-15 00:00:00,445.0
2021-09-15 01:00:00,424.0
2021-09-15 02:00:00,416.0
2021-09-15 03:00:00,415.0
2021-09-15 04:00:00,418.0
2021-09-15 05:00:00,427.0
2021-09-15 06:00:00,460.0
2021-09-15 07:00:00,504.0
2021-09-15 08:00:00,494.0
2021-09-15 09:00:00,473.0
2021-09-15 10:00:00,455.0
2021-09-15 11:00:00,439.0
2021-09-15 12:00:00,425.0
2021-09-15 13:00:00,419.0
2021-09-15 14:00:00,426.0
2021-09-15 15:00:00,450.0
2021-09-15 16:00:00,474.0
2021-09-15 17:00:00,473.0
2021-09-15 18:00:00,477.0
2021-09-15 19:00:00,501.0
2021-09-15 20:00:00,528.0
2021-09-15 21:00:00,528.0
2021-09-15 22:00:00,511.0
2021-09-15 23:00:00,479.0
2021-09-16 00:00:00,447.0
2021-09-16 01:00:00,426.0
2021-09-16 02:00:00,419.0
2021-09-16 03:00:00,419.0
2021-09-16 04:00:00,422.0
2021-09-16 05:00:00,431.0
2021-09-16 06:00:00,460.0
2021-09-16 07:00:00,501.0
2021-09-16 08:00:00,491.0
2021-09-16 09:00:00,470.0
2021-09-16 10:00:00,449.0
2021-09-16 11:00:00,432.0
2021-09-16 12:00:00,419.0
2021-09-16 13:00:00,414.0
2021-09-16 14:00:00,421.0
2021-09-16 15:00:00,446.0
2021-09-16 16:00:00,472.0
2021-09-16 17:00:00,474.0
2021-09-16 18:00:00,483.0
2021-09-16 19:00:00,502.0
2021-09-16 20:00:00,520.0
2021-09-16 21:00:00,516.0
2021-09-16 22:00:00,494.0
2021-09-16 23:00:00,460.0
2021-09-17 00:00:00,425.0
2021-09-17 01:00:00,403.0
2021-09-17 02:00:00,392.0
2021-09-17 03:00:00,389.0
2021-09-17 04:00:00,391.0
2021-09-17 05:00:00,401.0
2021-09-17 06:00:00,431.0
2021-09-17 07:00:00,477.0
2021-09-17 08:00:00,477.0
2021-09-17 09:00:00,464.0
2021-09-17 10:00:00,451.0
2021-09-17 11:00:00,438.0
2021-09-17 12:00:00,429.0
2021-09-17 13:00:00,427.0
2021-09-17 14:00:00,431.0
2021-09-17 15:00:00,446.0
2021-09-17 16:00:00,464.0
2021-09-17 17:00:00,471.0
2021-09-17 18:00:00,481.0
2021-09-17 19:00:00,495.0
2021-09-17 20:00:00,499.0
2021-09-17 21:00:00,486.0
2021-09-17 22:00:00,469.0
2021-09-17 23:00:00,449.0
2021-09-18 00:00:00,427.0
2021-09-18 01:00:00,410.0
2021-09-18 02:00:00,402.0
2021-09-18 03:00:00,400.0
2021-09-18 04:00:00,401.0
2021-09-18 05:00:00,406.0
2021-09-18 06:00:00,414.0
2021-09-18 07:00:00,432.0
2021-09-18 08:00:00,453.0
2021-09-18 09:00:00,470.0
2021-09-18 10:00:00,475.0
2021-09-18 11:00:00,455.0
2021-09-18 12:00:00,436.0
2021-09-18 13:00:00,423.0
2021-09-18 14:00:00,418.0
2021-09-18 15:00:00,424.0
2021-09-18 16:00:00,435.0
2021-09-18 17:00:00,450.0
2021-09-18 18:00:00,472.0
2021-09-18 19:00:00,489.0
2021-09-18 20:00:00,481.0
2021-09-18 21:00:00,463.0
2021-09-18 22:00:00,447.0
2021-09-18 23:00:00,431.0
2021-09-19 00:00:00,406.0
2021-09-19 01:00:00,391.0
2021-09-19 02:00:00,382.0
2021-09-19 03:00:00,380.0
2021-09-19 04:00:00,379.0
2021-09-19 05:00:00,381.0
2021-09-19 06:00:00,383.0
2021-09-19 07:00:00,397.0
2021-09-19 08:00:00,415.0
2021-09-19 09:00:00,445.0
2021-09-19 10:00:00,456.0
2021-09-19 11:00:00,447.0
2021-09-19 12:00:00,439.0
2021-09-19 13:00:00,436.0
2021-09-19 14:00:00,442.0
2021-09-19 15:00:00,452.0
2021-09-19 16:00:00,457.0
2021-09-19 17:00:00,465.0
2021-09-19 18:00:00,481.0
2021-09-19 19:00:00,502.0
2021-09-19 20:00:00,516.0
2021-09-19 21:00:00,507.0
2021-09-19 22:00:00,487.0
2021-09-19 23:00:00,474.0
2021-09-20 00:00:00,417.0
2021-09-20 01:00:00,397.0
2021-09-20 02:00:00,389.0
2021-09-20 03:00:00,388.0
2021-09-20 04:00:00,391.0
2021-09-20 05:00:00,399.0
2021-09-20 06:00:00,434.0
2021-09-20 07:00:00,476.0
2021-09-20 08:00:00,468.0
2021-09-20 09:00:00,447.0
2021-09-20 10:00:00,429.0
2021-09-20 11:00:00,414.0
2021-09-20 12:00:00,403.0
2021-09-20 13:00:00,396.0
2021-09-20 14:00:00,403.0
2021-09-20 15:00:00,429.0
2021-09-20 16:00:00,457.0
2021-09-20 17:00:00,459.0
2021-09-20 18:00:00,469.0
2021-09-20 19:00:00,495.0
2021-09-20 20:00:00,513.0
2021-09-20 21:00:00,511.0
2021-09-20 22:00:00,493.0
2021-09-20 23:00:00,462.0
2021-09-21 00:00:00,429.0
2021-09-21 01:00:00,408.0
2021-09-21 02:00:00,403.0
2021-09-21 03:00:00,402.0
2021-09-21 04:00:00,406.0
2021-09-21 05:00:00,415.0
2021-09-21 06:00:00,447.0
2021-09-21 07:00:00,492.0
2021-09-21 08:00:00,485.0
2021-09-21 09:00:00,470.0
2021-09-21 10:00:00,461.0
2021-09-21 11:00:00,454.0
2021-09-21 12:00:00,448.0
2021-09-21 13:00:00,448.0
2021-09-21 14:00:00,458.0
2021-09-21 15:00:00,485.0
2021-09-21 16:00:00,511.0
2021-09-21 17:00:00,511.0
2021-09-21 18:00:00,514.0
2021-09-21 19:00:00,531.0
2021-09-21 20:00:00,541.0
2021-09-21 21:00:00,533.0
2021-09-21 22:00:00,510.0
2021-09-21 23:00:00,475.0
2021-09-22 00:00:00,435.0
2021-09-22 01:00:00,410.0
2021-09-22 02:00:00,401.0
2021-09-22 03:00:00,399.0
2021-09-22 04:00:00,400.0
2021-09-22 05:00:00,408.0
2021-09-22 06:00:00,445.0
2021-09-22 07:00:00,485.0
2021-09-22 08:00:00,482.0
2021-09-22 09:00:00,469.0
2021-09-22 10:00:00,460.0
2021-09-22 11:00:00,453.0
2021-09-22 12:00:00,448.0
2021-09-22 13:00:00,449.0
2021-09-22 14:00:00,458.0
2021-09-22 15:00:00,486.0
2021-09-22 16:00:00,512.0
2021-09-22 17:00:00,508.0
2021-09-22 18:00:00,509.0
2021-09-22 19:00:00,517.0
2021-09-22 20:00:00,524.0
2021-09-22 21:00:00,513.0
2021-09-22 22:00:00,490.0
2021-09-22 23:00:00,458.0
2021-09-23 00:00:00,419.0
2021-09-23 01:00:00,393.0
2021-09-23 02:00:00,383.0
2021-09-23 03:00:00,380.0
2021-09-23 04:00:00,379.0
2021-09-23 05:00:00,387.0
2021-09-23 06:00:00,420.0
2021-09-23 07:00:00,463.0
2021-09-23 08:00:00,460.0
2021-09-23 09:00:00,447.0
2021-09-23 10:00:00,434.0
2021-09-23 11:00:00,423.0
2021-09-23 12:00:00,416.0
2021-09-23 13:00:00,414.0
2021-09-23 14:00:00,424.0
2021-09-23 15:00:00,450.0
2021-09-23 16:00:00,474.0
2021-09-23 17:00:00,475.0
2021-09-23 18:00:00,485.0
2021-09-23 19:00:00,502.0
2021-09-23 20:00:00,511.0
2021-09-23 21:00:00,505.0
2021-09-23 22:00:00,486.0
2021-09-23 23:00:00,454.0
2021-09-24 00:00:00,419.0
2021-09-24 01:00:00,397.0
2021-09-24 02:00:00,386.0
2021-09-24 03:00:00,383.0
2021-09-24 04:00:00,385.0
2021-09-24 05:00:00,395.0
2021-09-24 06:00:00,427.0
2021-09-24 07:00:00,473.0
2021-09-24 08:00:00,474.0
2021-09-24 09:00:00,464.0
2021-09-24 10:00:00,457.0
2021-09-24 11:00:00,450.0
2021-09-24 12:00:00,444.0
2021-09-24 13:00:00,444.0
2021-09-24 14:00:00,454.0
2021-09-24 15:00:00,472.0
2021-09-24 16:00:00,493.0
2021-09-24 17:00:00,503.0
2021-09-24 18:00:00,513.0
2021-09-24 19:00:00,523.0
2021-09-24 20:00:00,518.0
2021-09-24 21:00:00,501.0
2021-09-24 22:00:00,482.0
2021-09-24 23:00:00,458.0
2021-09-25 00:00:00,430.0
2021-09-25 01:00:00,409.0
2021-09-25 02:00:00,397.0
2021-09-25 03:00:00,392.0
2021-09-25 04:00:00,391.0
2021-09-25 05:00:00,394.0
2021-09-25 06:00:00,403.0
2021-09-25 07:00:00,421.0
2021-09-25 08:00:00,451.0
2021-09-25 09:00:00,479.0
2021-09-25 10:00:00,491.0
2021-09-25 11:00:00,488.0
2021-09-25 12:00:00,478.0
2021-09-25 13:00:00,472.0
2021-09-25 14:00:00,471.0
2021-09-25 15:00:00,478.0
2021-09-25 16:00:00,489.0
2021-09-25 17:00:00,500.0
2021-09-25 18:00:00,518.0
2021-09-25 19:00:00,524.0
2021-09-25 20:00:00,508.0
2021-09-25 21:00:00,488.0
2021-09-25 22:00:00,470.0
2021-09-25 23:00:00,450.0
2021-09-26 00:00:00,428.0
2021-09-26 01:00:00,411.0
2021-09-26 02:00:00,405.0
2021-09-26 03:00:00,400.0
2021-09-26 04:00:00,400.0
2021-09-26 05:00:00,402.0
2021-09-26 06:00:00,408.0
2021-09-26 07:00:00,422.0
2021-09-26 08:00:00,448.0
2021-09-26 09:00:00,478.0
2021-09-26 10:00:00,498.0
2021-09-26 11:00:00,505.0
2021-09-26 12:00:00,507.0
2021-09-26 13:00:00,512.0
2021-09-26 14:00:00,518.0
2021-09-26 15:00:00,525.0
2021-09-26 16:00:00,525.0
2021-09-26 17:00:00,524.0
2021-09-26 18:00:00,526.0
2021-09-26 19:00:00,531.0
2021-09-26 20:00:00,524.0
2021-09-26 21:00:00,505.0
2021-09-26 22:00:00,478.0
2021-09-26 23:00:00,442.0
2021-09-27 00:00:00,402.0
2021-09-27 01:00:00,376.0
2021-09-27 02:00:00,364.0
2021-09-27 03:00:00,359.0
2021-09-27 04:00:00,358.0
2021-09-27 05:00:00,364.0
2021-09-27 06:00:00,395.0
2021-09-27 07:00:00,434.0
2021-09-27 08:00:00,429.0
2021-09-27 09:00:00,387.0
2021-09-27 10:00:00,367.0
2021-09-27 11:00:00,350.0
2021-09-27 12:00:00,338.0
2021-09-27 13:00:00,334.0
2021-09-27 14:00:00,339.0
2021-09-27 15:00:00,364.0
2021-09-27 16:00:00,389.0
2021-09-27 17:00:00,389.0
2021-09-27 18:00:00,398.0
2021-09-27 19:00:00,428.0
2021-09-27 20:00:00,446.0
2021-09-27 21:00:00,442.0
2021-09-27 22:00:00,425.0
2021-09-27 23:00:00,394.0
2021-09-28 00:00:00,358.0
2021-09-28 01:00:00,335.0
2021-09-28 02:00:00,325.0
2021-09-28 03:00:00,323.0
2021-09-28 04:00:00,325.0
2021-09-28 05:00:00,335.0
2021-09-28 06:00:00,367.0
2021-09-28 07:00:00,408.0
2021-09-28 08:00:00,403.0
2021-09-28 09:00:00,387.0
2021-09-28 10:00:00,374.0
2021-09-28 11:00:00,365.0
2021-09-28 12:00:00,356.0
2021-09-28 13:00:00,356.0
2021-09-28 14:00:00,366.0
2021-09-28 15:00:00,395.0
2021-09-28 16:00:00,424.0
2021-09-28 17:00:00,426.0
2021-09-28 18:00:00,439.0
2021-09-28 19:00:00,458.0
2021-09-28 20:00:00,468.0
2021-09-28 21:00:00,461.0
2021-09-28 22:00:00,441.0
2021-09-28 23:00:00,409.0
2021-09-29 00:00:00,373.0
2021-09-29 01:00:00,352.0
2021-09-29 02:00:00,344.0
2021-09-29 03:00:00,343.0
2021-09-29 04:00:00,347.0
2021-09-29 05:00:00,358.0
2021-09-29 06:00:00,392.0
2021-09-29 07:00:00,438.0
2021-09-29 08:00:00,434.0
2021-09-29 09:00:00,413.0
2021-09-29 10:00:00,400.0
2021-09-29 11:00:00,388.0
2021-09-29 12:00:00,380.0
2021-09-29 13:00:00,378.0
2021-09-29 14:00:00,388.0
2021-09-29 15:00:00,413.0
2021-09-29 16:00:00,441.0
2021-09-29 17:00:00,447.0
2021-09-29 18:00:00,459.0
2021-09-29 19:00:00,479.0
2021-09-29 20:00:00,491.0
2021-09-29 21:00:00,485.0
2021-09-29 22:00:00,465.0
2021-09-29 23:00:00,435.0
2021-09-30 00:00:00,402.0
2021-09-30 01:00:00,381.0
2021-09-30 02:00:00,374.0
2021-09-30 03:00:00,373.0
2021-09-30 04:00:00,375.0
2021-09-30 05:00:00,385.0
2021-09-30 06:00:00,421.0
2021-09-30 07:00:00,466.0
2021-09-30 08:00:00,461.0
2021-09-30 09:00:00,441.0
2021-09-30 10:00:00,422.0
2021-09-30 11:00:00,406.0
2021-09-30 12:00:00,395.0
2021-09-30 13:00:00,389.0
2021-09-30 14:00:00,397.0
2021-09-30 15:00:00,425.0
2021-09-30 16:00:00,454.0
2021-09-30 17:00:00,463.0
2021-09-30 18:00:00,480.0
2021-09-30 19:00:00,497.0
2021-09-30 20:00:00,505.0
2021-09-30 21:00:00,500.0
2021-09-30 22:00:00,483.0
2021-09-30 23:00:00,449.0
2021-10-01 00:00:00,412.0
2021-10-01 01:00:00,391.0
2021-10-01 02:00:00,382.0
2021-10-01 03:00:00,382.0
2021-10-01 04:00:00,384.0
2021-10-01 05:00:00,392.0
2021-10-01 06:00:00,425.0
2021-10-01 07:00:00,469.0
2021-10-01 08:00:00,469.0
2021-10-01 09:00:00,453.0
2021-10-01 10:00:00,437.0
2021-10-01 11:00:00,423.0
2021-10-01 12:00:00,413.0
2021-10-01 13:00:00,411.0
2021-10-01 14:00:00,420.0
2021-10-01 15:00:00,439.0
2021-10-01 16:00:00,461.0
2021-10-01 17:00:00,473.0
2021-10-01 18:00:00,490.0
2021-10-01 19:00:00,499.0
2021-10-01 20:00:00,492.0
2021-10-01 21:00:00,475.0
2021-10-01 22:00:00,456.0
2021-10-01 23:00:00,434.0
2021-10-02 00:00:00,409.0
2021-10-02 01:00:00,387.0
2021-10-02 02:00:00,374.0
2021-10-02 03:00:00,366.0
2021-10-02 04:00:00,362.0
2021-10-02 05:00:00,362.0
2021-10-02 06:00:00,371.0
2021-10-02 07:00:00,387.0
2021-10-02 08:00:00,415.0
2021-10-02 09:00:00,442.0
2021-10-02 10:00:00,453.0
2021-10-02 11:00:00,450.0
2021-10-02 12:00:00,441.0
2021-10-02 13:00:00,436.0
2021-10-02 14:00:00,434.0
2021-10-02 15:00:00,440.0
2021-10-02 16:00:00,452.0
2021-10-02 17:00:00,463.0
2021-10-02 18:00:00,480.0
2021-10-02 19:00:00,482.0
2021-10-02 20:00:00,461.0
2021-10-02 21:00:00,438.0
2021-10-02 22:00:00,420.0
2021-10-02 23:00:00,399.0
2021-10-03 00:00:00,376.0
2021-10-03 01:00:00,358.0
2021-10-03 02:00:00,347.0
2021-10-03 03:00:00,344.0
2021-10-03 04:00:00,343.0
2021-10-03 05:00:00,347.0
2021-10-03 06:00:00,355.0
2021-10-03 07:00:00,370.0
2021-10-03 08:00:00,397.0
2021-10-03 09:00:00,425.0
2021-10-03 10:00:00,445.0
2021-10-03 11:00:00,450.0
2021-10-03 12:00:00,450.0
2021-10-03 13:00:00,455.0
2021-10-03 14:00:00,466.0
2021-10-03 15:00:00,478.0
2021-10-03 16:00:00,484.0
2021-10-03 17:00:00,489.0
2021-10-03 18:00:00,498.0
2021-10-03 19:00:00,501.0
2021-10-03 20:00:00,497.0
2021-10-03 21:00:00,482.0
2021-10-03 22:00:00,457.0
2021-10-03 23:00:00,425.0
2021-10-04 00:00:00,397.0
2021-10-04 01:00:00,375.0
2021-10-04 02:00:00,365.0
2021-10-04 03:00:00,358.0
2021-10-04 04:00:00,355.0
2021-10-04 05:00:00,360.0
2021-10-04 06:00:00,388.0
2021-10-04 07:00:00,427.0
2021-10-04 08:00:00,427.0
2021-10-04 09:00:00,418.0
2021-10-04 10:00:00,412.0
2021-10-04 11:00:00,404.0
2021-10-04 12:00:00,396.0
2021-10-04 13:00:00,392.0
2021-10-04 14:00:00,399.0
2021-10-04 15:00:00,423.0
2021-10-04 16:00:00,447.0
2021-10-04 17:00:00,447.0
2021-10-04 18:00:00,458.0
2021-10-04 19:00:00,469.0
2021-10-04 20:00:00,475.0
2021-10-04 21:00:00,472.0
2021-10-04 22:00:00,453.0
2021-10-04 23:00:00,423.0
2021-10-05 00:00:00,387.0
2021-10-05 01:00:00,365.0
2021-10-05 02:00:00,355.0
2021-10-05 03:00:00,352.0
2021-10-05 04:00:00,352.0
2021-10-05 05:00:00,361.0
2021-10-05 06:00:00,392.0
2021-10-05 07:00:00,433.0
2021-10-05 08:00:00,434.0
2021-10-05 09:00:00,428.0
2021-10-05 10:00:00,422.0
2021-10-05 11:00:00,416.0
2021-10-05 12:00:00,412.0
2021-10-05 13:00:00,414.0
2021-10-05 14:00:00,425.0
2021-10-05 15:00:00,455.0
2021-10-05 16:00:00,483.0
2021-10-05 17:00:00,486.0
2021-10-05 18:00:00,494.0
2021-10-05 19:00:00,502.0
2021-10-05 20:00:00,501.0
2021-10-05 21:00:00,494.0
2021-10-05 22:00:00,475.0
2021-10-05 23:00:00,445.0
2021-10-06 00:00:00,408.0
2021-10-06 01:00:00,386.0
2021-10-06 02:00:00,375.0
2021-10-06 03:00:00,373.0
2021-10-06 04:00:00,375.0
2021-10-06 05:00:00,384.0
2021-10-06 06:00:00,413.0
2021-10-06 07:00:00,449.0
2021-10-06 08:00:00,457.0
2021-10-06 09:00:00,454.0
2021-10-06 10:00:00,448.0
2021-10-06 11:00:00,442.0
2021-10-06 12:00:00,437.0
2021-10-06 13:00:00,436.0
2021-10-06 14:00:00,446.0
2021-10-06 15:00:00,470.0
2021-10-06 16:00:00,499.0
2021-10-06 17:00:00,507.0
2021-10-06 18:00:00,518.0
2021-10-06 19:00:00,523.0
2021-10-06 20:00:00,521.0
2021-10-06 21:00:00,514.0
2021-10-06 22:00:00,497.0
2021-10-06 23:00:00,468.0
2021-10-07 00:00:00,436.0
2021-10-07 01:00:00,414.0
2021-10-07 02:00:00,405.0
2021-10-07 03:00:00,403.0
2021-10-07 04:00:00,404.0
2021-10-07 05:00:00,414.0
2021-10-07 06:00:00,441.0
2021-10-07 07:00:00,477.0
2021-10-07 08:00:00,488.0
2021-10-07 09:00:00,494.0
2021-10-07 10:00:00,498.0
2021-10-07 11:00:00,498.0
2021-10-07 12:00:00,498.0
2021-10-07 13:00:00,501.0
2021-10-07 14:00:00,511.0
2021-10-07 15:00:00,535.0
2021-10-07 16:00:00,559.0
2021-10-07 17:00:00,565.0
2021-10-07 18:00:00,575.0
2021-10-07 19:00:00,580.0
2021-10-07 20:00:00,580.0
2021-10-07 21:00:00,572.0
2021-10-07 22:00:00,556.0
2021-10-07 23:00:00,530.0
2021-10-08 00:00:00,499.0
2021-10-08 01:00:00,477.0
2021-10-08 02:00:00,463.0
2021-10-08 03:00:00,449.0
2021-10-08 04:00:00,451.0
2021-10-08 05:00:00,456.0
2021-10-08 06:00:00,481.0
2021-10-08 07:00:00,511.0
2021-10-08 08:00:00,521.0
2021-10-08 09:00:00,526.0
2021-10-08 10:00:00,525.0
2021-10-08 11:00:00,521.0
2021-10-08 12:00:00,516.0
2021-10-08 13:00:00,516.0
2021-10-08 14:00:00,523.0
2021-10-08 15:00:00,538.0
2021-10-08 16:00:00,557.0
2021-10-08 17:00:00,564.0
2021-10-08 18:00:00,575.0
2021-10-08 19:00:00,573.0
2021-10-08 20:00:00,562.0
2021-10-08 21:00:00,542.0
2021-10-08 22:00:00,521.0
2021-10-08 23:00:00,500.0
2021-10-09 00:00:00,475.0
2021-10-09 01:00:00,453.0
2021-10-09 02:00:00,440.0
2021-10-09 03:00:00,432.0
2021-10-09 04:00:00,430.0
2021-10-09 05:00:00,431.0
2021-10-09 06:00:00,438.0
2021-10-09 07:00:00,454.0
2021-10-09 08:00:00,479.0
2021-10-09 09:00:00,507.0
2021-10-09 10:00:00,519.0
2021-10-09 11:00:00,520.0
2021-10-09 12:00:00,509.0
2021-10-09 13:00:00,506.0
2021-10-09 14:00:00,506.0
2021-10-09 15:00:00,511.0
2021-10-09 16:00:00,523.0
2021-10-09 17:00:00,537.0
2021-10-09 18:00:00,552.0
2021-10-09 19:00:00,547.0
2021-10-09 20:00:00,522.0
2021-10-09 21:00:00,498.0
2021-10-09 22:00:00,477.0
2021-10-09 23:00:00,454.0
2021-10-10 00:00:00,430.0
2021-10-10 01:00:00,409.0
2021-10-10 02:00:00,397.0
2021-10-10 03:00:00,391.0
2021-10-10 04:00:00,388.0
2021-10-10 05:00:00,387.0
2021-10-10 06:00:00,394.0
2021-10-10 07:00:00,407.0
2021-10-10 08:00:00,432.0
2021-10-10 09:00:00,461.0
2021-10-10 10:00:00,485.0
2021-10-10 11:00:00,496.0
2021-10-10 12:00:00,499.0
2021-10-10 13:00:00,504.0
2021-10-10 14:00:00,511.0
2021-10-10 15:00:00,518.0
2021-10-10 16:00:00,523.0
2021-10-10 17:00:00,525.0
2021-10-10 18:00:00,534.0
2021-10-10 19:00:00,534.0
2021-10-10 20:00:00,529.0
2021-10-10 21:00:00,522.0
2021-10-10 22:00:00,500.0
2021-10-10 23:00:00,467.0
2021-10-11 00:00:00,430.0
2021-10-11 01:00:00,406.0
2021-10-11 02:00:00,398.0
2021-10-11 03:00:00,395.0
2021-10-11 04:00:00,396.0
2021-10-11 05:00:00,405.0
2021-10-11 06:00:00,448.0
2021-10-11 07:00:00,501.0
2021-10-11 08:00:00,502.0
2021-10-11 09:00:00,482.0
2021-10-11 10:00:00,477.0
2021-10-11 11:00:00,475.0
2021-10-11 12:00:00,472.0
2021-10-11 13:00:00,472.0
2021-10-11 14:00:00,487.0
2021-10-11 15:00:00,518.0
2021-10-11 16:00:00,549.0
2021-10-11 17:00:00,551.0
2021-10-11 18:00:00,560.0
2021-10-11 19:00:00,563.0
2021-10-11 20:00:00,565.0
2021-10-11 21:00:00,556.0
2021-10-11 22:00:00,535.0
2021-10-11 23:00:00,503.0
2021-10-12 00:00:00,465.0
2021-10-12 01:00:00,441.0
2021-10-12 02:00:00,431.0
2021-10-12 03:00:00,429.0
2021-10-12 04:00:00,430.0
2021-10-12 05:00:00,440.0
2021-10-12 06:00:00,476.0
2021-10-12 07:00:00,525.0
2021-10-12 08:00:00,524.0
2021-10-12 09:00:00,514.0
2021-10-12 10:00:00,509.0
2021-10-12 11:00:00,497.0
2021-10-12 12:00:00,490.0
2021-10-12 13:00:00,492.0
2021-10-12 14:00:00,505.0
2021-10-12 15:00:00,541.0
2021-10-12 16:00:00,576.0
2021-10-12 17:00:00,585.0
2021-10-12 18:00:00,591.0
2021-10-12 19:00:00,595.0
2021-10-12 20:00:00,598.0
2021-10-12 21:00:00,593.0
2021-10-12 22:00:00,573.0
2021-10-12 23:00:00,540.0
2021-10-13 00:00:00,500.0
2021-10-13 01:00:00,478.0
2021-10-13 02:00:00,468.0
2021-10-13 03:00:00,467.0
2021-10-13 04:00:00,468.0
2021-10-13 05:00:00,478.0
2021-10-13 06:00:00,513.0
2021-10-13 07:00:00,563.0
2021-10-13 08:00:00,563.0
2021-10-13 09:00:00,551.0
2021-10-13 10:00:00,540.0
2021-10-13 11:00:00,529.0
2021-10-13 12:00:00,523.0
2021-10-13 13:00:00,525.0
2021-10-13 14:00:00,536.0
2021-10-13 15:00:00,566.0
2021-10-13 16:00:00,600.0
2021-10-13 17:00:00,610.0
2021-10-13 18:00:00,619.0
2021-10-13 19:00:00,627.0
2021-10-13 20:00:00,632.0
2021-10-13 21:00:00,626.0
2021-10-13 22:00:00,607.0
2021-10-13 23:00:00,574.0
2021-10-14 00:00:00,536.0
2021-10-14 01:00:00,513.0
2021-10-14 02:00:00,501.0
2021-10-14 03:00:00,499.0
2021-10-14 04:00:00,503.0
2021-10-14 05:00:00,512.0
2021-10-14 06:00:00,548.0
2021-10-14 07:00:00,596.0
2021-10-14 08:00:00,596.0
2021-10-14 09:00:00,584.0
2021-10-14 10:00:00,575.0
2021-10-14 11:00:00,568.0
2021-10-14 12:00:00,561.0
2021-10-14 13:00:00,562.0
2021-10-14 14:00:00,574.0
2021-10-14 15:00:00,602.0
2021-10-14 16:00:00,632.0
2021-10-14 17:00:00,637.0
2021-10-14 18:00:00,642.0
2021-10-14 19:00:00,644.0
2021-10-14 20:00:00,646.0
2021-10-14 21:00:00,638.0
2021-10-14 22:00:00,618.0
2021-10-14 23:00:00,584.0
2021-10-15 00:00:00,547.0
2021-10-15 01:00:00,522.0
2021-10-15 02:00:00,511.0
2021-10-15 03:00:00,508.0
2021-10-15 04:00:00,508.0
2021-10-15 05:00:00,518.0
2021-10-15 06:00:00,552.0
2021-10-15 07:00:00,603.0
2021-10-15 08:00:00,606.0
2021-10-15 09:00:00,597.0
2021-10-15 10:00:00,587.0
2021-10-15 11:00:00,574.0
2021-10-15 12:00:00,563.0
2021-10-15 13:00:00,559.0
2021-10-15 14:00:00,568.0
2021-10-15 15:00:00,590.0
2021-10-15 16:00:00,620.0
2021-10-15 17:00:00,637.0
2021-10-15 18:00:00,650.0
2021-10-15 19:00:00,648.0
2021-10-15 20:00:00,639.0
2021-10-15 21:00:00,622.0
2021-10-15 22:00:00,603.0
2021-10-15 23:00:00,580.0
2021-10-16 00:00:00,554.0
2021-10-16 01:00:00,534.0
2021-10-16 02:00:00,522.0
2021-10-16 03:00:00,517.0
2021-10-16 04:00:00,516.0
2021-10-16 05:00:00,519.0
2021-10-16 06:00:00,530.0
2021-10-16 07:00:00,552.0
2021-10-16 08:00:00,585.0
2021-10-16 09:00:00,617.0
2021-10-16 10:00:00,631.0
2021-10-16 11:00:00,627.0
2021-10-16 12:00:00,615.0
2021-10-16 13:00:00,606.0
2021-10-16 14:00:00,606.0
2021-10-16 15:00:00,614.0
2021-10-16 16:00:00,630.0
2021-10-16 17:00:00,647.0
2021-10-16 18:00:00,664.0
2021-10-16 19:00:00,658.0
2021-10-16 20:00:00,635.0
2021-10-16 21:00:00,611.0
2021-10-16 22:00:00,593.0
2021-10-16 23:00:00,570.0
2021-10-17 00:00:00,545.0
2021-10-17 01:00:00,526.0
2021-10-17 02:00:00,514.0
2021-10-17 03:00:00,509.0
2021-10-17 04:00:00,507.0
2021-10-17 05:00:00,510.0
2021-10-17 06:00:00,518.0
2021-10-17 07:00:00,533.0
2021-10-17 08:00:00,561.0
2021-10-17 09:00:00,592.0
2021-10-17 10:00:00,617.0
2021-10-17 11:00:00,626.0
2021-10-17 12:00:00,629.0
2021-10-17 13:00:00,633.0
2021-10-17 14:00:00,642.0
2021-10-17 15:00:00,650.0
2021-10-17 16:00:00,653.0
2021-10-17 17:00:00,657.0
2021-10-17 18:00:00,663.0
2021-10-17 19:00:00,665.0
2021-10-17 20:00:00,660.0
2021-10-17 21:00:00,647.0
2021-10-17 22:00:00,624.0
2021-10-17 23:00:00,591.0
2021-10-18 00:00:00,555.0
2021-10-18 01:00:00,532.0
2021-10-18 02:00:00,522.0
2021-10-18 03:00:00,519.0
2021-10-18 04:00:00,521.0
2021-10-18 05:00:00,532.0
2021-10-18 06:00:00,571.0
2021-10-18 07:00:00,623.0
2021-10-18 08:00:00,624.0
2021-10-18 09:00:00,616.0
2021-10-18 10:00:00,605.0
2021-10-18 11:00:00,598.0
2021-10-18 12:00:00,590.0
2021-10-18 13:00:00,586.0
2021-10-18 14:00:00,599.0
2021-10-18 15:00:00,630.0
2021-10-18 16:00:00,668.0
2021-10-18 17:00:00,679.0
2021-10-18 18:00:00,685.0
2021-10-18 19:00:00,689.0
2021-10-18 20:00:00,692.0
2021-10-18 21:00:00,689.0
2021-10-18 22:00:00,671.0
2021-10-18 23:00:00,638.0
2021-10-19 00:00:00,602.0
2021-10-19 01:00:00,581.0
2021-10-19 02:00:00,574.0
2021-10-19 03:00:00,573.0
2021-10-19 04:00:00,577.0
2021-10-19 05:00:00,589.0
2021-10-19 06:00:00,626.0
2021-10-19 07:00:00,676.0
2021-10-19 08:00:00,675.0
2021-10-19 09:00:00,661.0
2021-10-19 10:00:00,647.0
2021-10-19 11:00:00,634.0
2021-10-19 12:00:00,624.0
2021-10-19 13:00:00,623.0
2021-10-19 14:00:00,636.0
2021-10-19 15:00:00,674.0
2021-10-19 16:00:00,711.0
2021-10-19 17:00:00,720.0
2021-10-19 18:00:00,723.0
2021-10-19 19:00:00,724.0
2021-10-19 20:00:00,726.0
2021-10-19 21:00:00,718.0
2021-10-19 22:00:00,695.0
2021-10-19 23:00:00,661.0
2021-10-20 00:00:00,625.0
2021-10-20 01:00:00,600.0
2021-10-20 02:00:00,589.0
2021-10-20 03:00:00,586.0
2021-10-20 04:00:00,588.0
2021-10-20 05:00:00,598.0
2021-10-20 06:00:00,636.0
2021-10-20 07:00:00,686.0
2021-10-20 08:00:00,684.0
2021-10-20 09:00:00,675.0
2021-10-20 10:00:00,669.0
2021-10-20 11:00:00,665.0
2021-10-20 12:00:00,662.0
2021-10-20 13:00:00,662.0
2021-10-20 14:00:00,674.0
2021-10-20 15:00:00,704.0
2021-10-20 16:00:00,736.0
2021-10-20 17:00:00,739.0
2021-10-20 18:00:00,737.0
2021-10-20 19:00:00,735.0
2021-10-20 20:00:00,735.0
2021-10-20 21:00:00,727.0
2021-10-20 22:00:00,703.0
2021-10-20 23:00:00,667.0
2021-10-21 00:00:00,628.0
2021-10-21 01:00:00,602.0
2021-10-21 02:00:00,589.0
2021-10-21 03:00:00,583.0
2021-10-21 04:00:00,585.0
2021-10-21 05:00:00,593.0
2021-10-21 06:00:00,628.0
2021-10-21 07:00:00,676.0
2021-10-21 08:00:00,675.0
2021-10-21 09:00:00,664.0
2021-10-21 10:00:00,655.0
2021-10-21 11:00:00,648.0
2021-10-21 12:00:00,642.0
2021-10-21 13:00:00,642.0
2021-10-21 14:00:00,654.0
2021-10-21 15:00:00,684.0
2021-10-21 16:00:00,717.0
2021-10-21 17:00:00,723.0
2021-10-21 18:00:00,723.0
2021-10-21 19:00:00,719.0
2021-10-21 20:00:00,714.0
2021-10-21 21:00:00,707.0
2021-10-21 22:00:00,689.0
2021-10-21 23:00:00,654.0
2021-10-22 00:00:00,616.0
2021-10-22 01:00:00,590.0
2021-10-22 02:00:00,578.0
2021-10-22 03:00:00,573.0
2021-10-22 04:00:00,573.0
2021-10-22 05:00:00,583.0
2021-10-22 06:00:00,616.0
2021-10-22 07:00:00,666.0
2021-10-22 08:00:00,670.0
2021-10-22 09:00:00,661.0
2021-10-22 10:00:00,654.0
2021-10-22 11:00:00,647.0
2021-10-22 12:00:00,641.0
2021-10-22 13:00:00,639.0
2021-10-22 14:00:00,649.0
2021-10-22 15:00:00,678.0
2021-10-22 16:00:00,708.0
2021-10-22 17:00:00,723.0
2021-10-22 18:00:00,728.0
2021-10-22 19:00:00,721.0
2021-10-22 20:00:00,708.0
2021-10-22 21:00:00,691.0
2021-10-22 22:00:00,672.0
2021-10-22 23:00:00,651.0
2021-10-23 00:00:00,626.0
2021-10-23 01:00:00,606.0
2021-10-23 02:00:00,594.0
2021-10-23 03:00:00,590.0
2021-10-23 04:00:00,590.0
2021-10-23 05:00:00,594.0
2021-10-23 06:00:00,606.0
2021-10-23 07:00:00,629.0
2021-10-23 08:00:00,663.0
2021-10-23 09:00:00,698.0
2021-10-23 10:00:00,709.0
2021-10-23 11:00:00,699.0
2021-10-23 12:00:00,682.0
2021-10-23 13:00:00,670.0
2021-10-23 14:00:00,670.0
2021-10-23 15:00:00,684.0
2021-10-23 16:00:00,708.0
2021-10-23 17:00:00,731.0
2021-10-23 18:00:00,744.0
2021-10-23 19:00:00,739.0
2021-10-23 20:00:00,716.0
2021-10-23 21:00:00,693.0
2021-10-23 22:00:00,674.0
2021-10-23 23:00:00,649.0
2021-10-24 00:00:00,623.0
2021-10-24 01:00:00,604.0
2021-10-24 02:00:00,592.0
2021-10-24 03:00:00,587.0
2021-10-24 04:00:00,587.0
2021-10-24 05:00:00,589.0
2021-10-24 06:00:00,597.0
2021-10-24 07:00:00,614.0
2021-10-24 08:00:00,640.0
2021-10-24 09:00:00,675.0
2021-10-24 10:00:00,698.0
2021-10-24 11:00:00,705.0
2021-10-24 12:00:00,704.0
2021-10-24 13:00:00,706.0
2021-10-24 14:00:00,715.0
2021-10-24 15:00:00,727.0
2021-10-24 16:00:00,733.0
2021-10-24 17:00:00,735.0
2021-10-24 18:00:00,729.0
2021-10-24 19:00:00,727.0
2021-10-24 20:00:00,723.0
2021-10-24 21:00:00,708.0
2021-10-24 22:00:00,684.0
2021-10-24 23:00:00,650.0
2021-10-25 00:00:00,611.0
2021-10-25 01:00:00,585.0
2021-10-25 02:00:00,573.0
2021-10-25 03:00:00,568.0
2021-10-25 04:00:00,567.0
2021-10-25 05:00:00,575.0
2021-10-25 06:00:00,610.0
2021-10-25 07:00:00,658.0
2021-10-25 08:00:00,656.0
2021-10-25 09:00:00,644.0
2021-10-25 10:00:00,635.0
2021-10-25 11:00:00,630.0
2021-10-25 12:00:00,624.0
2021-10-25 13:00:00,623.0
2021-10-25 14:00:00,634.0
2021-10-25 15:00:00,665.0
2021-10-25 16:00:00,699.0
2021-10-25 17:00:00,702.0
2021-10-25 18:00:00,695.0
2021-10-25 19:00:00,692.0
2021-10-25 20:00:00,690.0
2021-10-25 21:00:00,681.0
2021-10-25 22:00:00,658.0
2021-10-25 23:00:00,623.0
2021-10-26 00:00:00,583.0
2021-10-26 01:00:00,556.0
2021-10-26 02:00:00,544.0
2021-10-26 03:00:00,540.0
2021-10-26 04:00:00,540.0
2021-10-26 05:00:00,549.0
2021-10-26 06:00:00,584.0
2021-10-26 07:00:00,631.0
2021-10-26 08:00:00,632.0
2021-10-26 09:00:00,621.0
2021-10-26 10:00:00,616.0
2021-10-26 11:00:00,611.0
2021-10-26 12:00:00,607.0
2021-10-26 13:00:00,608.0
2021-10-26 14:00:00,621.0
2021-10-26 15:00:00,653.0
2021-10-26 16:00:00,685.0
2021-10-26 17:00:00,688.0
2021-10-26 18:00:00,684.0
2021-10-26 19:00:00,683.0
2021-10-26 20:00:00,684.0
2021-10-26 21:00:00,677.0
2021-10-26 22:00:00,654.0
2021-10-26 23:00:00,620.0
2021-10-27 00:00:00,581.0
2021-10-27 01:00:00,555.0
2021-10-27 02:00:00,544.0
2021-10-27 03:00:00,542.0
2021-10-27 04:00:00,545.0
2021-10-27 05:00:00,555.0
2021-10-27 06:00:00,591.0
2021-10-27 07:00:00,640.0
2021-10-27 08:00:00,640.0
2021-10-27 09:00:00,629.0
2021-10-27 10:00:00,621.0
2021-10-27 11:00:00,615.0
2021-10-27 12:00:00,613.0
2021-10-27 13:00:00,616.0
2021-10-27 14:00:00,630.0
2021-10-27 15:00:00,665.0
2021-10-27 16:00:00,702.0
2021-10-27 17:00:00,705.0
2021-10-27 18:00:00,701.0
2021-10-27 19:00:00,699.0
2021-10-27 20:00:00,703.0
2021-10-27 21:00:00,696.0
2021-10-27 22:00:00,674.0
2021-10-27 23:00:00,643.0
2021-10-28 00:00:00,602.0
2021-10-28 01:00:00,577.0
2021-10-28 02:00:00,567.0
2021-10-28 03:00:00,564.0
2021-10-28 04:00:00,563.0
2021-10-28 05:00:00,570.0
2021-10-28 06:00:00,606.0
2021-10-28 07:00:00,653.0
2021-10-28 08:00:00,653.0
2021-10-28 09:00:00,639.0
2021-10-28 10:00:00,631.0
2021-10-28 11:00:00,625.0
2021-10-28 12:00:00,617.0
2021-10-28 13:00:00,617.0
2021-10-28 14:00:00,628.0
2021-10-28 15:00:00,657.0
2021-10-28 16:00:00,686.0
2021-10-28 17:00:00,682.0
2021-10-28 18:00:00,676.0
2021-10-28 19:00:00,673.0
2021-10-28 20:00:00,672.0
2021-10-28 21:00:00,658.0
2021-10-28 22:00:00,634.0
2021-10-28 23:00:00,600.0
2021-10-29 00:00:00,559.0
2021-10-29 01:00:00,529.0
2021-10-29 02:00:00,512.0
2021-10-29 03:00:00,508.0
2021-10-29 04:00:00,507.0
2021-10-29 05:00:00,513.0
2021-10-29 06:00:00,545.0
2021-10-29 07:00:00,593.0
2021-10-29 08:00:00,596.0
2021-10-29 09:00:00,586.0
2021-10-29 10:00:00,576.0
2021-10-29 11:00:00,571.0
2021-10-29 12:00:00,566.0
2021-10-29 13:00:00,568.0
2021-10-29 14:00:00,580.0
2021-10-29 15:00:00,605.0
2021-10-29 16:00:00,635.0
2021-10-29 17:00:00,647.0
2021-10-29 18:00:00,649.0
2021-10-29 19:00:00,644.0
2021-10-29 20:00:00,633.0
2021-10-29 21:00:00,615.0
2021-10-29 22:00:00,597.0
2021-10-29 23:00:00,576.0
2021-10-30 00:00:00,550.0
2021-10-30 01:00:00,529.0
2021-10-30 02:00:00,516.0
2021-10-30 03:00:00,510.0
2021-10-30 04:00:00,509.0
2021-10-30 05:00:00,512.0
2021-10-30 06:00:00,522.0
2021-10-30 07:00:00,542.0
2021-10-30 08:00:00,575.0
2021-10-30 09:00:00,611.0
2021-10-30 10:00:00,632.0
2021-10-30 11:00:00,634.0
2021-10-30 12:00:00,628.0
2021-10-30 13:00:00,626.0
2021-10-30 14:00:00,632.0
2021-10-30 15:00:00,646.0
2021-10-30 16:00:00,662.0
2021-10-30 17:00:00,668.0
2021-10-30 18:00:00,671.0
2021-10-30 19:00:00,658.0
2021-10-30 20:00:00,631.0
2021-10-30 21:00:00,608.0
2021-10-30 22:00:00,591.0
2021-10-30 23:00:00,570.0
2021-10-31 00:00:00,547.0
2021-10-31 01:00:00,522.0
2021-10-31 02:00:00,509.0
2021-10-31 03:00:00,508.0
2021-10-31 04:00:00,510.0
2021-10-31 05:00:00,515.0
2021-10-31 06:00:00,527.0
2021-10-31 07:00:00,551.0
2021-10-31 08:00:00,583.0
2021-10-31 09:00:00,613.0
2021-10-31 10:00:00,628.0
2021-10-31 11:00:00,628.0
2021-10-31 12:00:00,628.0
2021-10-31 13:00:00,639.0
2021-10-31 14:00:00,659.0
2021-10-31 15:00:00,676.0
2021-10-31 16:00:00,671.0
2021-10-31 17:00:00,654.0
2021-10-31 18:00:00,643.0
2021-10-31 19:00:00,639.0
2021-10-31 20:00:00,636.0
2021-10-31 21:00:00,626.0
2021-10-31 22:00:00,603.0
2021-10-31 23:00:00,571.0
2021-11-01 00:00:00,530.0
2021-11-01 01:00:00,507.0
2021-11-01 02:00:00,497.0
2021-11-01 03:00:00,493.0
2021-11-01 04:00:00,496.0
2021-11-01 05:00:00,495.0
2021-11-01 06:00:00,533.0
2021-11-01 07:00:00,582.0
2021-11-01 08:00:00,580.0
2021-11-01 09:00:00,568.0
2021-11-01 10:00:00,557.0
2021-11-01 11:00:00,551.0
2021-11-01 12:00:00,551.0
2021-11-01 13:00:00,557.0
2021-11-01 14:00:00,576.0
2021-11-01 15:00:00,612.0
2021-11-01 16:00:00,640.0
2021-11-01 17:00:00,634.0
2021-11-01 18:00:00,626.0
2021-11-01 19:00:00,619.0
2021-11-01 20:00:00,612.0
2021-11-01 21:00:00,600.0
2021-11-01 22:00:00,576.0
2021-11-01 23:00:00,537.0
2021-11-02 00:00:00,496.0
2021-11-02 01:00:00,470.0
2021-11-02 02:00:00,459.0
2021-11-02 03:00:00,454.0
2021-11-02 04:00:00,453.0
2021-11-02 05:00:00,462.0
2021-11-02 06:00:00,498.0
2021-11-02 07:00:00,544.0
2021-11-02 08:00:00,540.0
2021-11-02 09:00:00,536.0
2021-11-02 10:00:00,525.0
2021-11-02 11:00:00,519.0
2021-11-02 12:00:00,515.0
2021-11-02 13:00:00,521.0
2021-11-02 14:00:00,543.0
2021-11-02 15:00:00,536.0
2021-11-02 16:00:00,571.0
2021-11-02 17:00:00,570.0
2021-11-02 18:00:00,564.0
2021-11-02 19:00:00,563.0
2021-11-02 20:00:00,563.0
2021-11-02 21:00:00,556.0
2021-11-02 22:00:00,534.0
2021-11-02 23:00:00,503.0
2021-11-03 00:00:00,467.0
2021-11-03 01:00:00,454.0
2021-11-03 02:00:00,443.0
2021-11-03 03:00:00,445.0
2021-11-03 04:00:00,455.0
2021-11-03 05:00:00,467.0
2021-11-03 06:00:00,506.0
2021-11-03 07:00:00,555.0
2021-11-03 08:00:00,555.0
2021-11-03 09:00:00,545.0
2021-11-03 10:00:00,539.0
2021-11-03 11:00:00,533.0
2021-11-03 12:00:00,533.0
2021-11-03 13:00:00,538.0
2021-11-03 14:00:00,558.0
2021-11-03 15:00:00,596.0
2021-11-03 16:00:00,626.0
2021-11-03 17:00:00,622.0
2021-11-03 18:00:00,616.0
2021-11-03 19:00:00,615.0
2021-11-03 20:00:00,615.0
2021-11-03 21:00:00,607.0
2021-11-03 22:00:00,584.0
2021-11-03 23:00:00,552.0
2021-11-04 00:00:00,512.0
2021-11-04 01:00:00,487.0
2021-11-04 02:00:00,477.0
2021-11-04 03:00:00,474.0
2021-11-04 04:00:00,477.0
2021-11-04 05:00:00,489.0
2021-11-04 06:00:00,526.0
2021-11-04 07:00:00,571.0
2021-11-04 08:00:00,532.0
2021-11-04 09:00:00,524.0
2021-11-04 10:00:00,519.0
2021-11-04 11:00:00,517.0
2021-11-04 12:00:00,516.0
2021-11-04 13:00:00,521.0
2021-11-04 14:00:00,541.0
2021-11-04 15:00:00,590.0
2021-11-04 16:00:00,628.0
2021-11-04 17:00:00,626.0
2021-11-04 18:00:00,631.0
2021-11-04 19:00:00,635.0
2021-11-04 20:00:00,635.0
2021-11-04 21:00:00,624.0
2021-11-04 22:00:00,605.0
2021-11-04 23:00:00,578.0
2021-11-05 00:00:00,544.0
2021-11-05 01:00:00,518.0
2021-11-05 02:00:00,507.0
2021-11-05 03:00:00,503.0
2021-11-05 04:00:00,505.0
2021-11-05 05:00:00,513.0
2021-11-05 06:00:00,547.0
2021-11-05 07:00:00,595.0
2021-11-05 08:00:00,603.0
2021-11-05 09:00:00,595.0
2021-11-05 10:00:00,592.0
2021-11-05 11:00:00,589.0
2021-11-05 12:00:00,588.0
2021-11-05 13:00:00,592.0
2021-11-05 14:00:00,611.0
2021-11-05 15:00:00,643.0
2021-11-05 16:00:00,670.0
2021-11-05 17:00:00,675.0
2021-11-05 18:00:00,673.0
2021-11-05 19:00:00,667.0
2021-11-05 20:00:00,655.0
2021-11-05 21:00:00,637.0
2021-11-05 22:00:00,616.0
2021-11-05 23:00:00,593.0
2021-11-06 00:00:00,569.0
2021-11-06 01:00:00,548.0
2021-11-06 02:00:00,537.0
2021-11-06 03:00:00,532.0
2021-11-06 04:00:00,529.0
2021-11-06 05:00:00,533.0
2021-11-06 06:00:00,544.0
2021-11-06 07:00:00,565.0
2021-11-06 08:00:00,599.0
2021-11-06 09:00:00,637.0
2021-11-06 10:00:00,655.0
2021-11-06 11:00:00,658.0
2021-11-06 12:00:00,654.0
2021-11-06 13:00:00,656.0
2021-11-06 14:00:00,663.0
2021-11-06 15:00:00,680.0
2021-11-06 16:00:00,696.0
2021-11-06 17:00:00,697.0
2021-11-06 18:00:00,698.0
2021-11-06 19:00:00,690.0
2021-11-06 20:00:00,665.0
2021-11-06 21:00:00,646.0
2021-11-06 22:00:00,629.0
2021-11-06 23:00:00,609.0
2021-11-07 00:00:00,588.0
2021-11-07 01:00:00,570.0
2021-11-07 02:00:00,561.0
2021-11-07 03:00:00,558.0
2021-11-07 04:00:00,558.0
2021-11-07 05:00:00,562.0
2021-11-07 06:00:00,572.0
2021-11-07 07:00:00,590.0
2021-11-07 08:00:00,621.0
2021-11-07 09:00:00,657.0
2021-11-07 10:00:00,682.0
2021-11-07 11:00:00,687.0
2021-11-07 12:00:00,687.0
2021-11-07 13:00:00,699.0
2021-11-07 14:00:00,722.0
2021-11-07 15:00:00,749.0
2021-11-07 16:00:00,756.0
2021-11-07 17:00:00,750.0
2021-11-07 18:00:00,745.0
2021-11-07 19:00:00,745.0
2021-11-07 20:00:00,740.0
2021-11-07 21:00:00,727.0
2021-11-07 22:00:00,708.0
2021-11-07 23:00:00,677.0
2021-11-08 00:00:00,640.0
2021-11-08 01:00:00,615.0
2021-11-08 02:00:00,604.0
2021-11-08 03:00:00,600.0
2021-11-08 04:00:00,602.0
2021-11-08 05:00:00,616.0
2021-11-08 06:00:00,654.0
2021-11-08 07:00:00,707.0
2021-11-08 08:00:00,707.0
2021-11-08 09:00:00,698.0
2021-11-08 10:00:00,689.0
2021-11-08 11:00:00,682.0
2021-11-08 12:00:00,679.0
2021-11-08 13:00:00,682.0
2021-11-08 14:00:00,703.0
2021-11-08 15:00:00,746.0
2021-11-08 16:00:00,779.0
2021-11-08 17:00:00,775.0
2021-11-08 18:00:00,770.0
2021-11-08 19:00:00,769.0
2021-11-08 20:00:00,770.0
2021-11-08 21:00:00,765.0
2021-11-08 22:00:00,744.0
2021-11-08 23:00:00,708.0
2021-11-09 00:00:00,668.0
2021-11-09 01:00:00,643.0
2021-11-09 02:00:00,631.0
2021-11-09 03:00:00,628.0
2021-11-09 04:00:00,629.0
2021-11-09 05:00:00,638.0
2021-11-09 06:00:00,672.0
2021-11-09 07:00:00,718.0
2021-11-09 08:00:00,718.0
2021-11-09 09:00:00,706.0
2021-11-09 10:00:00,701.0
2021-11-09 11:00:00,699.0
2021-11-09 12:00:00,696.0
2021-11-09 13:00:00,701.0
2021-11-09 14:00:00,718.0
2021-11-09 15:00:00,754.0
2021-11-09 16:00:00,780.0
2021-11-09 17:00:00,769.0
2021-11-09 18:00:00,759.0
2021-11-09 19:00:00,752.0
2021-11-09 20:00:00,748.0
2021-11-09 21:00:00,737.0
2021-11-09 22:00:00,710.0
2021-11-09 23:00:00,671.0
2021-11-10 00:00:00,626.0
2021-11-10 01:00:00,597.0
2021-11-10 02:00:00,583.0
2021-11-10 03:00:00,575.0
2021-11-10 04:00:00,575.0
2021-11-10 05:00:00,582.0
2021-11-10 06:00:00,615.0
2021-11-10 07:00:00,660.0
2021-11-10 08:00:00,661.0
2021-11-10 09:00:00,648.0
2021-11-10 10:00:00,643.0
2021-11-10 11:00:00,638.0
2021-11-10 12:00:00,638.0
2021-11-10 13:00:00,644.0
2021-11-10 14:00:00,660.0
2021-11-10 15:00:00,692.0
2021-11-10 16:00:00,718.0
2021-11-10 17:00:00,710.0
2021-11-10 18:00:00,702.0
2021-11-10 19:00:00,698.0
2021-11-10 20:00:00,695.0
2021-11-10 21:00:00,686.0
2021-11-10 22:00:00,663.0
2021-11-10 23:00:00,630.0
2021-11-11 00:00:00,589.0
2021-11-11 01:00:00,562.0
2021-11-11 02:00:00,547.0
2021-11-11 03:00:00,541.0
2021-11-11 04:00:00,542.0
2021-11-11 05:00:00,551.0
2021-11-11 06:00:00,583.0
2021-11-11 07:00:00,630.0
2021-11-11 08:00:00,634.0
2021-11-11 09:00:00,627.0
2021-11-11 10:00:00,624.0
2021-11-11 11:00:00,622.0
2021-11-11 12:00:00,622.0
2021-11-11 13:00:00,626.0
2021-11-11 14:00:00,646.0
2021-11-11 15:00:00,680.0
2021-11-11 16:00:00,705.0
2021-11-11 17:00:00,697.0
2021-11-11 18:00:00,691.0
2021-11-11 19:00:00,688.0
2021-11-11 20:00:00,689.0
2021-11-11 21:00:00,679.0
2021-11-11 22:00:00,657.0
2021-11-11 23:00:00,625.0
2021-11-12 00:00:00,587.0
2021-11-12 01:00:00,559.0
2021-11-12 02:00:00,546.0
2021-11-12 03:00:00,541.0
2021-11-12 04:00:00,541.0
2021-11-12 05:00:00,551.0
2021-11-12 06:00:00,584.0
2021-11-12 07:00:00,633.0
2021-11-12 08:00:00,642.0
2021-11-12 09:00:00,638.0
2021-11-12 10:00:00,635.0
2021-11-12 11:00:00,633.0
2021-11-12 12:00:00,633.0
2021-11-12 13:00:00,642.0
2021-11-12 14:00:00,660.0
2021-11-12 15:00:00,691.0
2021-11-12 16:00:00,716.0
2021-11-12 17:00:00,723.0
2021-11-12 18:00:00,723.0
2021-11-12 19:00:00,715.0
2021-11-12 20:00:00,704.0
2021-11-12 21:00:00,688.0
2021-11-12 22:00:00,669.0
2021-11-12 23:00:00,649.0
2021-11-13 00:00:00,626.0
2021-11-13 01:00:00,604.0
2021-11-13 02:00:00,591.0
2021-11-13 03:00:00,585.0
2021-11-13 04:00:00,584.0
2021-11-13 05:00:00,588.0
2021-11-13 06:00:00,600.0
2021-11-13 07:00:00,620.0
2021-11-13 08:00:00,652.0
2021-11-13 09:00:00,689.0
2021-11-13 10:00:00,709.0
2021-11-13 11:00:00,715.0
2021-11-13 12:00:00,713.0
2021-11-13 13:00:00,712.0
2021-11-13 14:00:00,721.0
2021-11-13 15:00:00,733.0
2021-11-13 16:00:00,741.0
2021-11-13 17:00:00,746.0
2021-11-13 18:00:00,743.0
2021-11-13 19:00:00,732.0
2021-11-13 20:00:00,708.0
2021-11-13 21:00:00,686.0
2021-11-13 22:00:00,665.0
2021-11-13 23:00:00,646.0
2021-11-14 00:00:00,625.0
2021-11-14 01:00:00,604.0
2021-11-14 02:00:00,593.0
2021-11-14 03:00:00,588.0
2021-11-14 04:00:00,585.0
2021-11-14 05:00:00,589.0
2021-11-14 06:00:00,596.0
2021-11-14 07:00:00,613.0
2021-11-14 08:00:00,643.0
2021-11-14 09:00:00,681.0
2021-11-14 10:00:00,711.0
2021-11-14 11:00:00,724.0
2021-11-14 12:00:00,732.0
2021-11-14 13:00:00,744.0
2021-11-14 14:00:00,766.0
2021-11-14 15:00:00,783.0
2021-11-14 16:00:00,778.0
2021-11-14 17:00:00,765.0
2021-11-14 18:00:00,756.0
2021-11-14 19:00:00,754.0
2021-11-14 20:00:00,747.0
2021-11-14 21:00:00,734.0
2021-11-14 22:00:00,711.0
2021-11-14 23:00:00,678.0
2021-11-15 00:00:00,639.0
2021-11-15 01:00:00,614.0
2021-11-15 02:00:00,600.0
2021-11-15 03:00:00,597.0
2021-11-15 04:00:00,596.0
2021-11-15 05:00:00,600.0
2021-11-15 06:00:00,628.0
2021-11-15 07:00:00,666.0
2021-11-15 08:00:00,665.0
2021-11-15 09:00:00,659.0
2021-11-15 10:00:00,653.0
2021-11-15 11:00:00,647.0
2021-11-15 12:00:00,642.0
2021-11-15 13:00:00,644.0
2021-11-15 14:00:00,655.0
2021-11-15 15:00:00,685.0
2021-11-15 16:00:00,705.0
2021-11-15 17:00:00,694.0
2021-11-15 18:00:00,685.0
2021-11-15 19:00:00,683.0
2021-11-15 20:00:00,677.0
2021-11-15 21:00:00,670.0
2021-11-15 22:00:00,648.0
2021-11-15 23:00:00,613.0
2021-11-16 00:00:00,574.0
2021-11-16 01:00:00,545.0
2021-11-16 02:00:00,533.0
2021-11-16 03:00:00,528.0
2021-11-16 04:00:00,526.0
2021-11-16 05:00:00,536.0
2021-11-16 06:00:00,566.0
2021-11-16 07:00:00,611.0
2021-11-16 08:00:00,613.0
2021-11-16 09:00:00,609.0
2021-11-16 10:00:00,607.0
2021-11-16 11:00:00,608.0
2021-11-16 12:00:00,607.0
2021-11-16 13:00:00,614.0
2021-11-16 14:00:00,630.0
2021-11-16 15:00:00,664.0
2021-11-16 16:00:00,689.0
2021-11-16 17:00:00,680.0
2021-11-16 18:00:00,672.0
2021-11-16 19:00:00,669.0
2021-11-16 20:00:00,671.0
2021-11-16 21:00:00,661.0
2021-11-16 22:00:00,639.0
2021-11-16 23:00:00,606.0
2021-11-17 00:00:00,567.0
2021-11-17 01:00:00,541.0
2021-11-17 02:00:00,527.0
2021-11-17 03:00:00,518.0
2021-11-17 04:00:00,518.0
2021-11-17 05:00:00,526.0
2021-11-17 06:00:00,559.0
2021-11-17 07:00:00,606.0
2021-11-17 08:00:00,608.0
2021-11-17 09:00:00,600.0
2021-11-17 10:00:00,594.0
2021-11-17 11:00:00,594.0
2021-11-17 12:00:00,593.0
2021-11-17 13:00:00,601.0
2021-11-17 14:00:00,619.0
2021-11-17 15:00:00,651.0
2021-11-17 16:00:00,678.0
2021-11-17 17:00:00,670.0
2021-11-17 18:00:00,664.0
2021-11-17 19:00:00,664.0
2021-11-17 20:00:00,665.0
2021-11-17 21:00:00,660.0
2021-11-17 22:00:00,640.0
2021-11-17 23:00:00,609.0
2021-11-18 00:00:00,568.0
2021-11-18 01:00:00,543.0
2021-11-18 02:00:00,533.0
2021-11-18 03:00:00,531.0
2021-11-18 04:00:00,533.0
2021-11-18 05:00:00,541.0
2021-11-18 06:00:00,575.0
2021-11-18 07:00:00,626.0
2021-11-18 08:00:00,632.0
2021-11-18 09:00:00,626.0
2021-11-18 10:00:00,622.0
2021-11-18 11:00:00,621.0
2021-11-18 12:00:00,622.0
2021-11-18 13:00:00,629.0
2021-11-18 14:00:00,649.0
2021-11-18 15:00:00,684.0
2021-11-18 16:00:00,710.0
2021-11-18 17:00:00,704.0
2021-11-18 18:00:00,698.0
2021-11-18 19:00:00,698.0
2021-11-18 20:00:00,699.0
2021-11-18 21:00:00,693.0
2021-11-18 22:00:00,677.0
2021-11-18 23:00:00,647.0
2021-11-19 00:00:00,605.0
2021-11-19 01:00:00,576.0
2021-11-19 02:00:00,562.0
2021-11-19 03:00:00,556.0
2021-11-19 04:00:00,557.0
2021-11-19 05:00:00,572.0
2021-11-19 06:00:00,601.0
2021-11-19 07:00:00,643.0
2021-11-19 08:00:00,651.0
2021-11-19 09:00:00,652.0
2021-11-19 10:00:00,653.0
2021-11-19 11:00:00,655.0
2021-11-19 12:00:00,650.0
2021-11-19 13:00:00,659.0
2021-11-19 14:00:00,679.0
2021-11-19 15:00:00,699.0
2021-11-19 16:00:00,719.0
2021-11-19 17:00:00,720.0
2021-11-19 18:00:00,719.0
2021-11-19 19:00:00,712.0
2021-11-19 20:00:00,701.0
2021-11-19 21:00:00,684.0
2021-11-19 22:00:00,665.0
2021-11-19 23:00:00,642.0
2021-11-20 00:00:00,615.0
2021-11-20 01:00:00,592.0
2021-11-20 02:00:00,576.0
2021-11-20 03:00:00,567.0
2021-11-20 04:00:00,565.0
2021-11-20 05:00:00,566.0
2021-11-20 06:00:00,574.0
2021-11-20 07:00:00,593.0
2021-11-20 08:00:00,625.0
2021-11-20 09:00:00,662.0
2021-11-20 10:00:00,686.0
2021-11-20 11:00:00,697.0
2021-11-20 12:00:00,696.0
2021-11-20 13:00:00,699.0
2021-11-20 14:00:00,713.0
2021-11-20 15:00:00,727.0
2021-11-20 16:00:00,737.0
2021-11-20 17:00:00,741.0
2021-11-20 18:00:00,745.0
2021-11-20 19:00:00,739.0
2021-11-20 20:00:00,719.0
2021-11-20 21:00:00,699.0
2021-11-20 22:00:00,682.0
2021-11-20 23:00:00,663.0
2021-11-21 00:00:00,643.0
2021-11-21 01:00:00,624.0
2021-11-21 02:00:00,613.0
2021-11-21 03:00:00,610.0
2021-11-21 04:00:00,610.0
2021-11-21 05:00:00,614.0
2021-11-21 06:00:00,623.0
2021-11-21 07:00:00,640.0
2021-11-21 08:00:00,671.0
2021-11-21 09:00:00,709.0
2021-11-21 10:00:00,739.0
2021-11-21 11:00:00,756.0
2021-11-21 12:00:00,763.0
2021-11-21 13:00:00,777.0
2021-11-21 14:00:00,797.0
2021-11-21 15:00:00,815.0
2021-11-21 16:00:00,806.0
2021-11-21 17:00:00,797.0
2021-11-21 18:00:00,791.0
2021-11-21 19:00:00,790.0
2021-11-21 20:00:00,787.0
2021-11-21 21:00:00,776.0
2021-11-21 22:00:00,755.0
2021-11-21 23:00:00,724.0
2021-11-22 00:00:00,687.0
2021-11-22 01:00:00,660.0
2021-11-22 02:00:00,647.0
2021-11-22 03:00:00,645.0
2021-11-22 04:00:00,647.0
2021-11-22 05:00:00,658.0
2021-11-22 06:00:00,694.0
2021-11-22 07:00:00,743.0
2021-11-22 08:00:00,747.0
2021-11-22 09:00:00,739.0
2021-11-22 10:00:00,734.0
2021-11-22 11:00:00,732.0
2021-11-22 12:00:00,731.0
2021-11-22 13:00:00,739.0
2021-11-22 14:00:00,761.0
2021-11-22 15:00:00,798.0
2021-11-22 16:00:00,830.0
2021-11-22 17:00:00,825.0
2021-11-22 18:00:00,816.0
2021-11-22 19:00:00,814.0
2021-11-22 20:00:00,813.0
2021-11-22 21:00:00,808.0
2021-11-22 22:00:00,786.0
2021-11-22 23:00:00,754.0
2021-11-23 00:00:00,711.0
2021-11-23 01:00:00,679.0
2021-11-23 02:00:00,663.0
2021-11-23 03:00:00,657.0
2021-11-23 04:00:00,657.0
2021-11-23 05:00:00,666.0
2021-11-23 06:00:00,697.0
2021-11-23 07:00:00,740.0
2021-11-23 08:00:00,740.0
2021-11-23 09:00:00,733.0
2021-11-23 10:00:00,724.0
2021-11-23 11:00:00,720.0
2021-11-23 12:00:00,720.0
2021-11-23 13:00:00,724.0
2021-11-23 14:00:00,742.0
2021-11-23 15:00:00,773.0
2021-11-23 16:00:00,798.0
2021-11-23 17:00:00,792.0
2021-11-23 18:00:00,785.0
2021-11-23 19:00:00,781.0
2021-11-23 20:00:00,775.0
2021-11-23 21:00:00,773.0
2021-11-23 22:00:00,750.0
2021-11-23 23:00:00,721.0
2021-11-24 00:00:00,683.0
2021-11-24 01:00:00,659.0
2021-11-24 02:00:00,646.0
2021-11-24 03:00:00,644.0
2021-11-24 04:00:00,648.0
2021-11-24 05:00:00,660.0
2021-11-24 06:00:00,696.0
2021-11-24 07:00:00,744.0
2021-11-24 08:00:00,749.0
2021-11-24 09:00:00,744.0
2021-11-24 10:00:00,741.0
2021-11-24 11:00:00,741.0
2021-11-24 12:00:00,743.0
2021-11-24 13:00:00,753.0
2021-11-24 14:00:00,775.0
2021-11-24 15:00:00,809.0
2021-11-24 16:00:00,837.0
2021-11-24 17:00:00,833.0
2021-11-24 18:00:00,828.0
2021-11-24 19:00:00,827.0
2021-11-24 20:00:00,829.0
2021-11-24 21:00:00,827.0
2021-11-24 22:00:00,806.0
2021-11-24 23:00:00,776.0
2021-11-25 00:00:00,736.0
2021-11-25 01:00:00,709.0
2021-11-25 02:00:00,698.0
2021-11-25 03:00:00,696.0
2021-11-25 04:00:00,700.0
2021-11-25 05:00:00,713.0
2021-11-25 06:00:00,748.0
2021-11-25 07:00:00,796.0
2021-11-25 08:00:00,802.0
2021-11-25 09:00:00,797.0
2021-11-25 10:00:00,793.0
2021-11-25 11:00:00,793.0
2021-11-25 12:00:00,789.0
2021-11-25 13:00:00,796.0
2021-11-25 14:00:00,817.0
2021-11-25 15:00:00,852.0
2021-11-25 16:00:00,879.0
2021-11-25 17:00:00,877.0
2021-11-25 18:00:00,871.0
2021-11-25 19:00:00,870.0
2021-11-25 20:00:00,873.0
2021-11-25 21:00:00,868.0
2021-11-25 22:00:00,851.0
2021-11-25 23:00:00,822.0
2021-11-26 00:00:00,785.0
2021-11-26 01:00:00,757.0
2021-11-26 02:00:00,743.0
2021-11-26 03:00:00,738.0
2021-11-26 04:00:00,740.0
2021-11-26 05:00:00,751.0
2021-11-26 06:00:00,786.0
2021-11-26 07:00:00,833.0
2021-11-26 08:00:00,839.0
2021-11-26 09:00:00,833.0
2021-11-26 10:00:00,828.0
2021-11-26 11:00:00,824.0
2021-11-26 12:00:00,823.0
2021-11-26 13:00:00,829.0
2021-11-26 14:00:00,848.0
2021-11-26 15:00:00,873.0
2021-11-26 16:00:00,892.0
2021-11-26 17:00:00,895.0
2021-11-26 18:00:00,890.0
2021-11-26 19:00:00,882.0
2021-11-26 20:00:00,871.0
2021-11-26 21:00:00,856.0
2021-11-26 22:00:00,837.0
2021-11-26 23:00:00,817.0
2021-11-27 00:00:00,795.0
2021-11-27 01:00:00,776.0
2021-11-27 02:00:00,763.0
2021-11-27 03:00:00,756.0
2021-11-27 04:00:00,757.0
2021-11-27 05:00:00,762.0
2021-11-27 06:00:00,774.0
2021-11-27 07:00:00,795.0
2021-11-27 08:00:00,828.0
2021-11-27 09:00:00,863.0
2021-11-27 10:00:00,885.0
2021-11-27 11:00:00,891.0
2021-11-27 12:00:00,884.0
2021-11-27 13:00:00,888.0
2021-11-27 14:00:00,897.0
2021-11-27 15:00:00,908.0
2021-11-27 16:00:00,916.0
2021-11-27 17:00:00,918.0
2021-11-27 18:00:00,920.0
2021-11-27 19:00:00,914.0
2021-11-27 20:00:00,894.0
2021-11-27 21:00:00,873.0
2021-11-27 22:00:00,857.0
2021-11-27 23:00:00,836.0
2021-11-28 00:00:00,816.0
2021-11-28 01:00:00,799.0
2021-11-28 02:00:00,788.0
2021-11-28 03:00:00,784.0
2021-11-28 04:00:00,783.0
2021-11-28 05:00:00,786.0
2021-11-28 06:00:00,795.0
2021-11-28 07:00:00,811.0
2021-11-28 08:00:00,837.0
2021-11-28 09:00:00,870.0
2021-11-28 10:00:00,895.0
2021-11-28 11:00:00,905.0
2021-11-28 12:00:00,910.0
2021-11-28 13:00:00,916.0
2021-11-28 14:00:00,927.0
2021-11-28 15:00:00,934.0
2021-11-28 16:00:00,924.0
2021-11-28 17:00:00,909.0
2021-11-28 18:00:00,899.0
2021-11-28 19:00:00,897.0
2021-11-28 20:00:00,892.0
2021-11-28 21:00:00,879.0
2021-11-28 22:00:00,859.0
2021-11-28 23:00:00,827.0
2021-11-29 00:00:00,790.0
2021-11-29 01:00:00,763.0
2021-11-29 02:00:00,751.0
2021-11-29 03:00:00,748.0
2021-11-29 04:00:00,750.0
2021-11-29 05:00:00,760.0
2021-11-29 06:00:00,796.0
2021-11-29 07:00:00,840.0
2021-11-29 08:00:00,838.0
2021-11-29 09:00:00,830.0
2021-11-29 10:00:00,822.0
2021-11-29 11:00:00,817.0
2021-11-29 12:00:00,817.0
2021-11-29 13:00:00,822.0
2021-11-29 14:00:00,839.0
2021-11-29 15:00:00,868.0
2021-11-29 16:00:00,891.0
2021-11-29 17:00:00,881.0
2021-11-29 18:00:00,871.0
2021-11-29 19:00:00,869.0
2021-11-29 20:00:00,872.0
2021-11-29 21:00:00,869.0
2021-11-29 22:00:00,852.0
2021-11-29 23:00:00,824.0
2021-11-30 00:00:00,790.0
2021-11-30 01:00:00,764.0
2021-11-30 02:00:00,752.0
2021-11-30 03:00:00,747.0
2021-11-30 04:00:00,750.0
2021-11-30 05:00:00,760.0
2021-11-30 06:00:00,793.0
2021-11-30 07:00:00,834.0
2021-11-30 08:00:00,832.0
2021-11-30 09:00:00,822.0
2021-11-30 10:00:00,816.0
2021-11-30 11:00:00,814.0
2021-11-30 12:00:00,812.0
2021-11-30 13:00:00,818.0
2021-11-30 14:00:00,836.0
2021-11-30 15:00:00,864.0
2021-11-30 16:00:00,887.0
2021-11-30 17:00:00,880.0
2021-11-30 18:00:00,874.0
2021-11-30 19:00:00,873.0
2021-11-30 20:00:00,877.0
2021-11-30 21:00:00,876.0
2021-11-30 22:00:00,858.0
2021-11-30 23:00:00,834.0
2021-12-01 00:00:00,799.0
2021-12-01 01:00:00,775.0
2021-12-01 02:00:00,763.0
2021-12-01 03:00:00,762.0
2021-12-01 04:00:00,765.0
2021-12-01 05:00:00,776.0
2021-12-01 06:00:00,811.0
2021-12-01 07:00:00,856.0
2021-12-01 08:00:00,855.0
2021-12-01 09:00:00,845.0
2021-12-01 10:00:00,839.0
2021-12-01 11:00:00,834.0
2021-12-01 12:00:00,832.0
2021-12-01 13:00:00,835.0
2021-12-01 14:00:00,849.0
2021-12-01 15:00:00,873.0
2021-12-01 16:00:00,894.0
2021-12-01 17:00:00,884.0
2021-12-01 18:00:00,873.0
2021-12-01 19:00:00,869.0
2021-12-01 20:00:00,869.0
2021-12-01 21:00:00,862.0
2021-12-01 22:00:00,840.0
2021-12-01 23:00:00,811.0
2021-12-02 00:00:00,775.0
2021-12-02 01:00:00,745.0
2021-12-02 02:00:00,728.0
2021-12-02 03:00:00,722.0
2021-12-02 04:00:00,721.0
2021-12-02 05:00:00,728.0
2021-12-02 06:00:00,759.0
2021-12-02 07:00:00,801.0
2021-12-02 08:00:00,798.0
2021-12-02 09:00:00,789.0
2021-12-02 10:00:00,783.0
2021-12-02 11:00:00,779.0
2021-12-02 12:00:00,776.0
2021-12-02 13:00:00,780.0
2021-12-02 14:00:00,796.0
2021-12-02 15:00:00,824.0
2021-12-02 16:00:00,844.0
2021-12-02 17:00:00,836.0
2021-12-02 18:00:00,828.0
2021-12-02 19:00:00,825.0
2021-12-02 20:00:00,827.0
2021-12-02 21:00:00,825.0
2021-12-02 22:00:00,808.0
2021-12-02 23:00:00,783.0
2021-12-03 00:00:00,745.0
2021-12-03 01:00:00,720.0
2021-12-03 02:00:00,709.0
2021-12-03 03:00:00,706.0
2021-12-03 04:00:00,710.0
2021-12-03 05:00:00,726.0
2021-12-03 06:00:00,758.0
2021-12-03 07:00:00,804.0
2021-12-03 08:00:00,808.0
2021-12-03 09:00:00,806.0
2021-12-03 10:00:00,803.0
2021-12-03 11:00:00,801.0
2021-12-03 12:00:00,800.0
2021-12-03 13:00:00,806.0
2021-12-03 14:00:00,823.0
2021-12-03 15:00:00,847.0
2021-12-03 16:00:00,866.0
2021-12-03 17:00:00,868.0
2021-12-03 18:00:00,863.0
2021-12-03 19:00:00,856.0
2021-12-03 20:00:00,846.0
2021-12-03 21:00:00,831.0
2021-12-03 22:00:00,818.0
2021-12-03 23:00:00,800.0
2021-12-04 00:00:00,777.0
2021-12-04 01:00:00,758.0
2021-12-04 02:00:00,745.0
2021-12-04 03:00:00,741.0
2021-12-04 04:00:00,743.0
2021-12-04 05:00:00,747.0
2021-12-04 06:00:00,758.0
2021-12-04 07:00:00,777.0
2021-12-04 08:00:00,809.0
2021-12-04 09:00:00,844.0
2021-12-04 10:00:00,867.0
2021-12-04 11:00:00,875.0
2021-12-04 12:00:00,872.0
2021-12-04 13:00:00,876.0
2021-12-04 14:00:00,885.0
2021-12-04 15:00:00,897.0
2021-12-04 16:00:00,905.0
2021-12-04 17:00:00,907.0
2021-12-04 18:00:00,909.0
2021-12-04 19:00:00,901.0
2021-12-04 20:00:00,882.0
2021-12-04 21:00:00,862.0
2021-12-04 22:00:00,846.0
2021-12-04 23:00:00,827.0
2021-12-05 00:00:00,807.0
2021-12-05 01:00:00,791.0
2021-12-05 02:00:00,779.0
2021-12-05 03:00:00,775.0
2021-12-05 04:00:00,777.0
2021-12-05 05:00:00,781.0
2021-12-05 06:00:00,790.0
2021-12-05 07:00:00,805.0
2021-12-05 08:00:00,832.0
2021-12-05 09:00:00,868.0
2021-12-05 10:00:00,893.0
2021-12-05 11:00:00,911.0
2021-12-05 12:00:00,914.0
2021-12-05 13:00:00,922.0
2021-12-05 14:00:00,937.0
2021-12-05 15:00:00,944.0
2021-12-05 16:00:00,938.0
2021-12-05 17:00:00,928.0
2021-12-05 18:00:00,924.0
2021-12-05 19:00:00,926.0
2021-12-05 20:00:00,923.0
2021-12-05 21:00:00,913.0
2021-12-05 22:00:00,896.0
2021-12-05 23:00:00,872.0
2021-12-06 00:00:00,839.0
2021-12-06 01:00:00,817.0
2021-12-06 02:00:00,807.0
2021-12-06 03:00:00,804.0
2021-12-06 04:00:00,806.0
2021-12-06 05:00:00,819.0
2021-12-06 06:00:00,851.0
2021-12-06 07:00:00,895.0
2021-12-06 08:00:00,894.0
2021-12-06 09:00:00,886.0
2021-12-06 10:00:00,879.0
2021-12-06 11:00:00,875.0
2021-12-06 12:00:00,875.0
2021-12-06 13:00:00,879.0
2021-12-06 14:00:00,895.0
2021-12-06 15:00:00,925.0
2021-12-06 16:00:00,949.0
2021-12-06 17:00:00,940.0
2021-12-06 18:00:00,931.0
2021-12-06 19:00:00,930.0
2021-12-06 20:00:00,931.0
2021-12-06 21:00:00,928.0
2021-12-06 22:00:00,912.0
2021-12-06 23:00:00,885.0
2021-12-07 00:00:00,852.0
2021-12-07 01:00:00,827.0
2021-12-07 02:00:00,818.0
2021-12-07 03:00:00,814.0
2021-12-07 04:00:00,816.0
2021-12-07 05:00:00,828.0
2021-12-07 06:00:00,857.0
2021-12-07 07:00:00,897.0
2021-12-07 08:00:00,894.0
2021-12-07 09:00:00,884.0
2021-12-07 10:00:00,877.0
2021-12-07 11:00:00,874.0
2021-12-07 12:00:00,873.0
2021-12-07 13:00:00,875.0
2021-12-07 14:00:00,891.0
2021-12-07 15:00:00,919.0
2021-12-07 16:00:00,941.0
2021-12-07 17:00:00,932.0
2021-12-07 18:00:00,927.0
2021-12-07 19:00:00,922.0
2021-12-07 20:00:00,926.0
2021-12-07 21:00:00,919.0
2021-12-07 22:00:00,903.0
2021-12-07 23:00:00,874.0
2021-12-08 00:00:00,838.0
2021-12-08 01:00:00,812.0
2021-12-08 02:00:00,799.0
2021-12-08 03:00:00,797.0
2021-12-08 04:00:00,800.0
2021-12-08 05:00:00,810.0
2021-12-08 06:00:00,843.0
2021-12-08 07:00:00,886.0
2021-12-08 08:00:00,887.0
2021-12-08 09:00:00,880.0
2021-12-08 10:00:00,873.0
2021-12-08 11:00:00,872.0
2021-12-08 12:00:00,870.0
2021-12-08 13:00:00,877.0
2021-12-08 14:00:00,892.0
2021-12-08 15:00:00,917.0
2021-12-08 16:00:00,939.0
2021-12-08 17:00:00,932.0
2021-12-08 18:00:00,925.0
2021-12-08 19:00:00,923.0
2021-12-08 20:00:00,923.0
2021-12-08 21:00:00,917.0
2021-12-08 22:00:00,901.0
2021-12-08 23:00:00,870.0
2021-12-09 00:00:00,836.0
2021-12-09 01:00:00,810.0
2021-12-09 02:00:00,799.0
2021-12-09 03:00:00,796.0
2021-12-09 04:00:00,800.0
2021-12-09 05:00:00,810.0
2021-12-09 06:00:00,842.0
2021-12-09 07:00:00,885.0
2021-12-09 08:00:00,882.0
2021-12-09 09:00:00,874.0
2021-12-09 10:00:00,868.0
2021-12-09 11:00:00,862.0
2021-12-09 12:00:00,861.0
2021-12-09 13:00:00,863.0
2021-12-09 14:00:00,877.0
2021-12-09 15:00:00,904.0
2021-12-09 16:00:00,924.0
2021-12-09 17:00:00,915.0
2021-12-09 18:00:00,905.0
2021-12-09 19:00:00,899.0
2021-12-09 20:00:00,894.0
2021-12-09 21:00:00,884.0
2021-12-09 22:00:00,867.0
2021-12-09 23:00:00,832.0
2021-12-10 00:00:00,798.0
2021-12-10 01:00:00,773.0
2021-12-10 02:00:00,759.0
2021-12-10 03:00:00,754.0
2021-12-10 04:00:00,753.0
2021-12-10 05:00:00,760.0
2021-12-10 06:00:00,788.0
2021-12-10 07:00:00,827.0
2021-12-10 08:00:00,827.0
2021-12-10 09:00:00,821.0
2021-12-10 10:00:00,814.0
2021-12-10 11:00:00,809.0
2021-12-10 12:00:00,804.0
2021-12-10 13:00:00,805.0
2021-12-10 14:00:00,815.0
2021-12-10 15:00:00,831.0
2021-12-10 16:00:00,847.0
2021-12-10 17:00:00,846.0
2021-12-10 18:00:00,841.0
2021-12-10 19:00:00,833.0
2021-12-10 20:00:00,821.0
2021-12-10 21:00:00,802.0
2021-12-10 22:00:00,785.0
2021-12-10 23:00:00,761.0
2021-12-11 00:00:00,739.0
2021-12-11 01:00:00,716.0
2021-12-11 02:00:00,701.0
2021-12-11 03:00:00,695.0
2021-12-11 04:00:00,692.0
2021-12-11 05:00:00,695.0
2021-12-11 06:00:00,705.0
2021-12-11 07:00:00,725.0
2021-12-11 08:00:00,756.0
2021-12-11 09:00:00,795.0
2021-12-11 10:00:00,819.0
2021-12-11 11:00:00,827.0
2021-12-11 12:00:00,828.0
2021-12-11 13:00:00,829.0
2021-12-11 14:00:00,836.0
2021-12-11 15:00:00,842.0
2021-12-11 16:00:00,846.0
2021-12-11 17:00:00,847.0
2021-12-11 18:00:00,849.0
2021-12-11 19:00:00,843.0
2021-12-11 20:00:00,816.0
2021-12-11 21:00:00,790.0
2021-12-11 22:00:00,772.0
2021-12-11 23:00:00,751.0
2021-12-12 00:00:00,727.0
2021-12-12 01:00:00,704.0
2021-12-12 02:00:00,685.0
2021-12-12 03:00:00,680.0
2021-12-12 04:00:00,673.0
2021-12-12 05:00:00,672.0
2021-12-12 06:00:00,675.0
2021-12-12 07:00:00,685.0
2021-12-12 08:00:00,710.0
2021-12-12 09:00:00,743.0
2021-12-12 10:00:00,771.0
2021-12-12 11:00:00,789.0
2021-12-12 12:00:00,794.0
2021-12-12 13:00:00,803.0
2021-12-12 14:00:00,808.0
2021-12-12 15:00:00,809.0
2021-12-12 16:00:00,805.0
2021-12-12 17:00:00,793.0
2021-12-12 18:00:00,785.0
2021-12-12 19:00:00,783.0
2021-12-12 20:00:00,782.0
2021-12-12 21:00:00,770.0
2021-12-12 22:00:00,747.0
2021-12-12 23:00:00,713.0
2021-12-13 00:00:00,677.0
2021-12-13 01:00:00,649.0
2021-12-13 02:00:00,633.0
2021-12-13 03:00:00,627.0
2021-12-13 04:00:00,626.0
2021-12-13 05:00:00,636.0
2021-12-13 06:00:00,669.0
2021-12-13 07:00:00,713.0
2021-12-13 08:00:00,715.0
2021-12-13 09:00:00,710.0
2021-12-13 10:00:00,706.0
2021-12-13 11:00:00,704.0
2021-12-13 12:00:00,707.0
2021-12-13 13:00:00,714.0
2021-12-13 14:00:00,729.0
2021-12-13 15:00:00,756.0
2021-12-13 16:00:00,781.0
2021-12-13 17:00:00,775.0
2021-12-13 18:00:00,768.0
2021-12-13 19:00:00,766.0
2021-12-13 20:00:00,760.0
2021-12-13 21:00:00,755.0
2021-12-13 22:00:00,737.0
2021-12-13 23:00:00,708.0
2021-12-14 00:00:00,666.0
2021-12-14 01:00:00,637.0
2021-12-14 02:00:00,621.0
2021-12-14 03:00:00,615.0
2021-12-14 04:00:00,614.0
2021-12-14 05:00:00,621.0
2021-12-14 06:00:00,650.0
2021-12-14 07:00:00,692.0
2021-12-14 08:00:00,696.0
2021-12-14 09:00:00,691.0
2021-12-14 10:00:00,684.0
2021-12-14 11:00:00,686.0
2021-12-14 12:00:00,674.0
2021-12-14 13:00:00,657.0
2021-12-14 14:00:00,672.0
2021-12-14 15:00:00,698.0
2021-12-14 16:00:00,719.0
2021-12-14 17:00:00,713.0
2021-12-14 18:00:00,720.0
2021-12-14 19:00:00,725.0
2021-12-14 20:00:00,732.0
2021-12-14 21:00:00,731.0
2021-12-14 22:00:00,715.0
2021-12-14 23:00:00,684.0
2021-12-15 00:00:00,647.0
2021-12-15 01:00:00,617.0
2021-12-15 02:00:00,604.0
2021-12-15 03:00:00,599.0
2021-12-15 04:00:00,598.0
2021-12-15 05:00:00,604.0
2021-12-15 06:00:00,634.0
2021-12-15 07:00:00,679.0
2021-12-15 08:00:00,688.0
2021-12-15 09:00:00,686.0
2021-12-15 10:00:00,685.0
2021-12-15 11:00:00,684.0
2021-12-15 12:00:00,684.0
2021-12-15 13:00:00,690.0
2021-12-15 14:00:00,701.0
2021-12-15 15:00:00,723.0
2021-12-15 16:00:00,742.0
2021-12-15 17:00:00,736.0
2021-12-15 18:00:00,726.0
2021-12-15 19:00:00,725.0
2021-12-15 20:00:00,724.0
2021-12-15 21:00:00,714.0
2021-12-15 22:00:00,695.0
2021-12-15 23:00:00,663.0
2021-12-16 00:00:00,626.0
2021-12-16 01:00:00,598.0
2021-12-16 02:00:00,583.0
2021-12-16 03:00:00,576.0
2021-12-16 04:00:00,575.0
2021-12-16 05:00:00,583.0
2021-12-16 06:00:00,614.0
2021-12-16 07:00:00,660.0
2021-12-16 08:00:00,669.0
2021-12-16 09:00:00,669.0
2021-12-16 10:00:00,670.0
2021-12-16 11:00:00,674.0
2021-12-16 12:00:00,674.0
2021-12-16 13:00:00,679.0
2021-12-16 14:00:00,691.0
2021-12-16 15:00:00,715.0
2021-12-16 16:00:00,731.0
2021-12-16 17:00:00,722.0
2021-12-16 18:00:00,716.0
2021-12-16 19:00:00,713.0
2021-12-16 20:00:00,715.0
2021-12-16 21:00:00,709.0
2021-12-16 22:00:00,693.0
2021-12-16 23:00:00,663.0
2021-12-17 00:00:00,629.0
2021-12-17 01:00:00,599.0
2021-12-17 02:00:00,581.0
2021-12-17 03:00:00,573.0
2021-12-17 04:00:00,572.0
2021-12-17 05:00:00,578.0
2021-12-17 06:00:00,604.0
2021-12-17 07:00:00,650.0
2021-12-17 08:00:00,660.0
2021-12-17 09:00:00,663.0
2021-12-17 10:00:00,666.0
2021-12-17 11:00:00,668.0
2021-12-17 12:00:00,672.0
2021-12-17 13:00:00,678.0
2021-12-17 14:00:00,688.0
2021-12-17 15:00:00,706.0
2021-12-17 16:00:00,722.0
2021-12-17 17:00:00,720.0
2021-12-17 18:00:00,717.0
2021-12-17 19:00:00,709.0
2021-12-17 20:00:00,698.0
2021-12-17 21:00:00,679.0
2021-12-17 22:00:00,660.0
2021-12-17 23:00:00,638.0
2021-12-18 00:00:00,610.0
2021-12-18 01:00:00,585.0
2021-12-18 02:00:00,567.0
2021-12-18 03:00:00,559.0
2021-12-18 04:00:00,556.0
2021-12-18 05:00:00,558.0
2021-12-18 06:00:00,567.0
2021-12-18 07:00:00,584.0
2021-12-18 08:00:00,617.0
2021-12-18 09:00:00,659.0
2021-12-18 10:00:00,689.0
2021-12-18 11:00:00,706.0
2021-12-18 12:00:00,713.0
2021-12-18 13:00:00,718.0
2021-12-18 14:00:00,724.0
2021-12-18 15:00:00,728.0
2021-12-18 16:00:00,734.0
2021-12-18 17:00:00,737.0
2021-12-18 18:00:00,741.0
2021-12-18 19:00:00,737.0
2021-12-18 20:00:00,724.0
2021-12-18 21:00:00,702.0
2021-12-18 22:00:00,679.0
2021-12-18 23:00:00,656.0
2021-12-19 00:00:00,634.0
2021-12-19 01:00:00,612.0
2021-12-19 02:00:00,596.0
2021-12-19 03:00:00,587.0
2021-12-19 04:00:00,583.0
2021-12-19 05:00:00,584.0
2021-12-19 06:00:00,589.0
2021-12-19 07:00:00,604.0
2021-12-19 08:00:00,630.0
2021-12-19 09:00:00,669.0
2021-12-19 10:00:00,703.0
2021-12-19 11:00:00,727.0
2021-12-19 12:00:00,738.0
2021-12-19 13:00:00,749.0
2021-12-19 14:00:00,760.0
2021-12-19 15:00:00,767.0
2021-12-19 16:00:00,767.0
2021-12-19 17:00:00,762.0
2021-12-19 18:00:00,752.0
2021-12-19 19:00:00,749.0
2021-12-19 20:00:00,755.0
2021-12-19 21:00:00,748.0
2021-12-19 22:00:00,731.0
2021-12-19 23:00:00,706.0
2021-12-20 00:00:00,675.0
2021-12-20 01:00:00,651.0
2021-12-20 02:00:00,637.0
2021-12-20 03:00:00,633.0
2021-12-20 04:00:00,638.0
2021-12-20 05:00:00,651.0
2021-12-20 06:00:00,683.0
2021-12-20 07:00:00,730.0
2021-12-20 08:00:00,750.0
2021-12-20 09:00:00,758.0
2021-12-20 10:00:00,762.0
2021-12-20 11:00:00,764.0
2021-12-20 12:00:00,766.0
2021-12-20 13:00:00,772.0
2021-12-20 14:00:00,790.0
2021-12-20 15:00:00,814.0
2021-12-20 16:00:00,833.0
2021-12-20 17:00:00,828.0
2021-12-20 18:00:00,822.0
2021-12-20 19:00:00,820.0
2021-12-20 20:00:00,822.0
2021-12-20 21:00:00,820.0
2021-12-20 22:00:00,806.0
2021-12-20 23:00:00,783.0
2021-12-21 00:00:00,749.0
2021-12-21 01:00:00,720.0
2021-12-21 02:00:00,704.0
2021-12-21 03:00:00,698.0
2021-12-21 04:00:00,699.0
2021-12-21 05:00:00,709.0
2021-12-21 06:00:00,737.0
2021-12-21 07:00:00,778.0
2021-12-21 08:00:00,796.0
2021-12-21 09:00:00,805.0
2021-12-21 10:00:00,811.0
2021-12-21 11:00:00,813.0
2021-12-21 12:00:00,816.0
2021-12-21 13:00:00,823.0
2021-12-21 14:00:00,838.0
2021-12-21 15:00:00,858.0
2021-12-21 16:00:00,876.0
2021-12-21 17:00:00,874.0
2021-12-21 18:00:00,870.0
2021-12-21 19:00:00,870.0
2021-12-21 20:00:00,868.0
2021-12-21 21:00:00,870.0
2021-12-21 22:00:00,858.0
2021-12-21 23:00:00,836.0
2021-12-22 00:00:00,804.0
2021-12-22 01:00:00,777.0
2021-12-22 02:00:00,761.0
2021-12-22 03:00:00,755.0
2021-12-22 04:00:00,756.0
2021-12-22 05:00:00,765.0
2021-12-22 06:00:00,792.0
2021-12-22 07:00:00,826.0
2021-12-22 08:00:00,843.0
2021-12-22 09:00:00,860.0
2021-12-22 10:00:00,868.0
2021-12-22 11:00:00,871.0
2021-12-22 12:00:00,870.0
2021-12-22 13:00:00,872.0
2021-12-22 14:00:00,880.0
2021-12-22 15:00:00,896.0
2021-12-22 16:00:00,903.0
2021-12-22 17:00:00,899.0
2021-12-22 18:00:00,889.0
2021-12-22 19:00:00,880.0
2021-12-22 20:00:00,874.0
2021-12-22 21:00:00,865.0
2021-12-22 22:00:00,849.0
2021-12-22 23:00:00,824.0
2021-12-23 00:00:00,789.0
2021-12-23 01:00:00,761.0
2021-12-23 02:00:00,741.0
2021-12-23 03:00:00,734.0
2021-12-23 04:00:00,734.0
2021-12-23 05:00:00,739.0
2021-12-23 06:00:00,757.0
2021-12-23 07:00:00,785.0
2021-12-23 08:00:00,813.0
2021-12-23 09:00:00,847.0
2021-12-23 10:00:00,870.0
2021-12-23 11:00:00,882.0
2021-12-23 12:00:00,883.0
2021-12-23 13:00:00,887.0
2021-12-23 14:00:00,887.0
2021-12-23 15:00:00,904.0
2021-12-23 16:00:00,905.0
2021-12-23 17:00:00,901.0
2021-12-23 18:00:00,896.0
2021-12-23 19:00:00,892.0
2021-12-23 20:00:00,886.0
2021-12-23 21:00:00,869.0
2021-12-23 22:00:00,853.0
2021-12-23 23:00:00,835.0
2021-12-24 00:00:00,807.0
2021-12-24 01:00:00,776.0
2021-12-24 02:00:00,752.0
2021-12-24 03:00:00,738.0
2021-12-24 04:00:00,733.0
2021-12-24 05:00:00,735.0
2021-12-24 06:00:00,745.0
2021-12-24 07:00:00,765.0
2021-12-24 08:00:00,805.0
2021-12-24 09:00:00,856.0
2021-12-24 10:00:00,891.0
2021-12-24 11:00:00,900.0
2021-12-24 12:00:00,905.0
2021-12-24 13:00:00,927.0
2021-12-24 14:00:00,951.0
2021-12-24 15:00:00,968.0
2021-12-24 16:00:00,962.0
2021-12-24 17:00:00,908.0
2021-12-24 18:00:00,866.0
2021-12-24 19:00:00,831.0
2021-12-24 20:00:00,804.0
2021-12-24 21:00:00,789.0
2021-12-24 22:00:00,782.0
2021-12-24 23:00:00,775.0
2021-12-25 00:00:00,761.0
2021-12-25 01:00:00,740.0
2021-12-25 02:00:00,720.0
2021-12-25 03:00:00,709.0
2021-12-25 04:00:00,704.0
2021-12-25 05:00:00,700.0
2021-12-25 06:00:00,708.0
2021-12-25 07:00:00,718.0
2021-12-25 08:00:00,739.0
2021-12-25 09:00:00,772.0
2021-12-25 10:00:00,806.0
2021-12-25 11:00:00,827.0
2021-12-25 12:00:00,837.0
2021-12-25 13:00:00,845.0
2021-12-25 14:00:00,858.0
2021-12-25 15:00:00,871.0
2021-12-25 16:00:00,869.0
2021-12-25 17:00:00,855.0
2021-12-25 18:00:00,844.0
2021-12-25 19:00:00,834.0
2021-12-25 20:00:00,822.0
2021-12-25 21:00:00,798.0
2021-12-25 22:00:00,765.0
2021-12-25 23:00:00,751.0
2021-12-26 00:00:00,733.0
2021-12-26 01:00:00,723.0
2021-12-26 02:00:00,715.0
2021-12-26 03:00:00,724.0
2021-12-26 04:00:00,728.0
2021-12-26 05:00:00,736.0
2021-12-26 06:00:00,744.0
2021-12-26 07:00:00,758.0
2021-12-26 08:00:00,783.0
2021-12-26 09:00:00,817.0
2021-12-26 10:00:00,850.0
2021-12-26 11:00:00,868.0
2021-12-26 12:00:00,876.0
2021-12-26 13:00:00,886.0
2021-12-26 14:00:00,904.0
2021-12-26 15:00:00,919.0
2021-12-26 16:00:00,914.0
2021-12-26 17:00:00,901.0
2021-12-26 18:00:00,887.0
2021-12-26 19:00:00,878.0
2021-12-26 20:00:00,866.0
2021-12-26 21:00:00,857.0
2021-12-26 22:00:00,840.0
2021-12-26 23:00:00,819.0
2021-12-27 00:00:00,796.0
2021-12-27 01:00:00,773.0
2021-12-27 02:00:00,759.0
2021-12-27 03:00:00,752.0
2021-12-27 04:00:00,750.0
2021-12-27 05:00:00,754.0
2021-12-27 06:00:00,766.0
2021-12-27 07:00:00,781.0
2021-12-27 08:00:00,801.0
2021-12-27 09:00:00,828.0
2021-12-27 10:00:00,848.0
2021-12-27 11:00:00,856.0
2021-12-27 12:00:00,859.0
2021-12-27 13:00:00,863.0
2021-12-27 14:00:00,878.0
2021-12-27 15:00:00,894.0
2021-12-27 16:00:00,898.0
2021-12-27 17:00:00,887.0
2021-12-27 18:00:00,881.0
2021-12-27 19:00:00,873.0
2021-12-27 20:00:00,864.0
2021-12-27 21:00:00,850.0
2021-12-27 22:00:00,834.0
2021-12-27 23:00:00,814.0
2021-12-28 00:00:00,790.0
2021-12-28 01:00:00,765.0
2021-12-28 02:00:00,751.0
2021-12-28 03:00:00,744.0
2021-12-28 04:00:00,742.0
2021-12-28 05:00:00,747.0
2021-12-28 06:00:00,760.0
2021-12-28 07:00:00,777.0
2021-12-28 08:00:00,799.0
2021-12-28 09:00:00,828.0
2021-12-28 10:00:00,849.0
2021-12-28 11:00:00,859.0
2021-12-28 12:00:00,861.0
2021-12-28 13:00:00,868.0
2021-12-28 14:00:00,883.0
2021-12-28 15:00:00,901.0
2021-12-28 16:00:00,908.0
2021-12-28 17:00:00,901.0
2021-12-28 18:00:00,893.0
2021-12-28 19:00:00,885.0
2021-12-28 20:00:00,880.0
2021-12-28 21:00:00,870.0
2021-12-28 22:00:00,856.0
2021-12-28 23:00:00,839.0
2021-12-29 00:00:00,816.0
2021-12-29 01:00:00,796.0
2021-12-29 02:00:00,782.0
2021-12-29 03:00:00,775.0
2021-12-29 04:00:00,776.0
2021-12-29 05:00:00,782.0
2021-12-29 06:00:00,796.0
2021-12-29 07:00:00,814.0
2021-12-29 08:00:00,835.0
2021-12-29 09:00:00,861.0
2021-12-29 10:00:00,880.0
2021-12-29 11:00:00,888.0
2021-12-29 12:00:00,889.0
2021-12-29 13:00:00,897.0
2021-12-29 14:00:00,907.0
2021-12-29 15:00:00,922.0
2021-12-29 16:00:00,923.0
2021-12-29 17:00:00,912.0
2021-12-29 18:00:00,898.0
2021-12-29 19:00:00,885.0
2021-12-29 20:00:00,874.0
2021-12-29 21:00:00,860.0
2021-12-29 22:00:00,841.0
2021-12-29 23:00:00,816.0
2021-12-30 00:00:00,789.0
2021-12-30 01:00:00,764.0
2021-12-30 02:00:00,744.0
2021-12-30 03:00:00,732.0
2021-12-30 04:00:00,726.0
2021-12-30 05:00:00,728.0
2021-12-30 06:00:00,737.0
2021-12-30 07:00:00,752.0
2021-12-30 08:00:00,772.0
2021-12-30 09:00:00,798.0
2021-12-30 10:00:00,820.0
2021-12-30 11:00:00,828.0
2021-12-30 12:00:00,830.0
2021-12-30 13:00:00,834.0
2021-12-30 14:00:00,845.0
2021-12-30 15:00:00,859.0
2021-12-30 16:00:00,864.0
2021-12-30 17:00:00,857.0
2021-12-30 18:00:00,849.0
2021-12-30 19:00:00,842.0
2021-12-30 20:00:00,833.0
2021-12-30 21:00:00,821.0
2021-12-30 22:00:00,803.0
2021-12-30 23:00:00,783.0
2021-12-31 00:00:00,760.0
2021-12-31 01:00:00,737.0
2021-12-31 02:00:00,721.0
2021-12-31 03:00:00,713.0
2021-12-31 04:00:00,710.0
2021-12-31 05:00:00,713.0
2021-12-31 06:00:00,723.0
2021-12-31 07:00:00,739.0
2021-12-31 08:00:00,762.0
2021-12-31 09:00:00,797.0
2021-12-31 10:00:00,828.0
2021-12-31 11:00:00,849.0
2021-12-31 12:00:00,864.0
2021-12-31 13:00:00,879.0
2021-12-31 14:00:00,903.0
2021-12-31 15:00:00,928.0
2021-12-31 16:00:00,943.0
2021-12-31 17:00:00,945.0
2021-12-31 18:00:00,932.0
2021-12-31 19:00:00,903.0
2021-12-31 20:00:00,865.0
2021-12-31 21:00:00,836.0
2021-12-31 22:00:00,810.0
2021-12-31 23:00:00,792.0


==> NO4_weather_hourly.csv <==
time,temperature_2m,relative_humidity_2m,wind_speed_10m,surface_pressure,cloud_cover,precipitation
2021-01-01 00:00:00,-1.1,82.0,9.2,1010.6,35.0,0.0
2021-01-01 01:00:00,-1.1,83.0,9.5,1011.1,37.0,0.0
2021-01-01 02:00:00,-0.7,83.0,9.2,1011.6,5.0,0.0
2021-01-01 03:00:00,-0.5,83.0,10.2,1011.7,0.0,0.0
2021-01-01 04:00:00,-0.9,83.0,9.5,1011.7,0.0,0.0
2021-01-01 05:00:00,-1.4,85.0,9.0,1012.0,0.0,0.0
2021-01-01 06:00:00,-2.0,87.0,8.2,1012.3,5.0,0.0
2021-01-01 07:00:00,-2.5,89.0,8.4,1012.8,47.0,0.0
2021-01-01 08:00:00,-2.8,90.0,8.3,1012.8,2.0,0.0
2021-01-01 09:00:00,-3.1,92.0,7.8,1012.5,0.0,0.0
2021-01-01 10:00:00,-3.7,93.0,3.8,1013.1,2.0,0.0
2021-01-01 11:00:00,-4.2,94.0,2.8,1013.2,17.0,0.0
2021-01-01 12:00:00,-5.1,97.0,4.3,1013.2,59.0,0.0
2021-01-01 13:00:00,-5.7,95.0,3.8,1013.2,100.0,0.0
2021-01-01 14:00:00,-5.0,97.0,5.1,1013.0,100.0,0.0
2021-01-01 15:00:00,-5.5,96.0,3.9,1013.0,99.0,0.0
2021-01-01 16:00:00,-5.4,96.0,4.7,1012.7,99.0,0.0
2021-01-01 17:00:00,-5.0,96.0,3.8,1012.8,100.0,0.0
2021-01-01 18:00:00,-4.2,95.0,3.4,1012.6,54.0,0.0
2021-01-01 19:00:00,-4.0,97.0,3.8,1012.8,12.0,0.0
2021-01-01 20:00:00,-4.0,98.0,3.7,1013.0,37.0,0.0
2021-01-01 21:00:00,-4.3,96.0,4.7,1013.1,100.0,0.0
2021-01-01 22:00:00,-4.9,96.0,4.5,1013.0,100.0,0.0
2021-01-01 23:00:00,-4.8,96.0,5.0,1013.2,100.0,0.0
2021-01-02 00:00:00,-4.9,96.0,5.0,1013.1,100.0,0.0
2021-01-02 01:00:00,-4.9,97.0,5.8,1013.3,100.0,0.0
2021-01-02 02:00:00,-4.8,96.0,6.4,1013.3,100.0,0.0
2021-01-02 03:00:00,-4.8,96.0,6.3,1013.1,100.0,0.0
2021-01-02 04:00:00,-5.2,97.0,6.0,1013.1,100.0,0.0
2021-01-02 05:00:00,-4.7,97.0,6.2,1013.2,100.0,0.0
2021-01-02 06:00:00,-4.7,96.0,5.4,1013.4,91.0,0.0
2021-01-02 07:00:00,-4.9,94.0,4.5,1013.6,82.0,0.0
2021-01-02 08:00:00,-5.0,96.0,5.4,1014.0,75.0,0.0
2021-01-02 09:00:00,-5.0,95.0,5.8,1014.1,56.0,0.0
2021-01-02 10:00:00,-5.1,92.0,4.7,1014.4,23.0,0.0
2021-01-02 11:00:00,-5.2,92.0,5.0,1014.7,36.0,0.0
2021-01-02 12:00:00,-4.4,93.0,6.1,1015.0,48.0,0.0
2021-01-02 13:00:00,-4.2,90.0,6.1,1015.3,52.0,0.0
2021-01-02 14:00:00,-2.7,88.0,8.0,1015.4,63.0,0.0
2021-01-02 15:00:00,-2.3,87.0,8.0,1015.7,69.0,0.0
2021-01-02 16:00:00,-2.4,88.0,8.0,1016.1,37.0,0.0
2021-01-02 17:00:00,-2.7,89.0,6.5,1016.6,32.0,0.0
2021-01-02 18:00:00,-2.8,90.0,6.5,1016.9,63.0,0.0
2021-01-02 19:00:00,-2.6,91.0,7.6,1017.4,71.0,0.0
2021-01-02 20:00:00,-2.5,92.0,8.6,1017.6,50.0,0.0
2021-01-02 21:00:00,-2.6,94.0,9.0,1018.0,58.0,0.0
2021-01-02 22:00:00,-2.3,93.0,10.1,1018.4,80.0,0.0
2021-01-02 23:00:00,-1.9,92.0,10.5,1018.9,93.0,0.0
2021-01-03 00:00:00,-1.3,92.0,10.9,1019.4,98.0,0.0
2021-01-03 01:00:00,-1.0,93.0,10.9,1019.9,99.0,0.0
2021-01-03 02:00:00,-0.3,96.0,10.4,1020.4,88.0,0.0
2021-01-03 03:00:00,-0.1,96.0,11.2,1020.9,86.0,0.1
2021-01-03 04:00:00,0.2,96.0,10.8,1021.2,94.0,0.1
2021-01-03 05:00:00,0.4,96.0,10.5,1021.4,99.0,0.1
2021-01-03 06:00:00,0.5,96.0,10.5,1021.8,98.0,0.1
2021-01-03 07:00:00,0.6,96.0,10.9,1022.2,95.0,0.1
2021-01-03 08:00:00,0.6,97.0,10.1,1022.8,96.0,0.1
2021-01-03 09:00:00,0.6,97.0,10.1,1023.2,97.0,0.2
2021-01-03 10:00:00,0.7,97.0,10.3,1024.0,93.0,0.1
2021-01-03 11:00:00,0.9,97.0,10.4,1024.3,96.0,0.1
2021-01-03 12:00:00,1.2,96.0,10.6,1024.8,96.0,0.1
2021-01-03 13:00:00,1.2,96.0,10.7,1025.3,98.0,0.0
2021-01-03 14:00:00,1.0,98.0,10.1,1025.4,99.0,0.0
2021-01-03 15:00:00,1.0,98.0,10.5,1025.7,100.0,0.0
2021-01-03 16:00:00,0.9,98.0,11.1,1025.8,99.0,0.0
2021-01-03 17:00:00,1.1,98.0,11.3,1026.0,100.0,0.0
2021-01-03 18:00:00,1.1,97.0,11.9,1026.0,100.0,0.0
2021-01-03 19:00:00,1.2,96.0,12.3,1026.2,100.0,0.1
2021-01-03 20:00:00,1.2,96.0,11.6,1026.5,100.0,0.1
2021-01-03 21:00:00,1.4,95.0,11.9,1026.5,100.0,0.0
2021-01-03 22:00:00,1.4,95.0,13.3,1026.7,100.0,0.0
2021-01-03 23:00:00,1.4,93.0,14.0,1026.6,100.0,0.0
2021-01-04 00:00:00,1.4,92.0,14.0,1026.6,100.0,0.1
2021-01-04 01:00:00,1.5,92.0,13.7,1026.4,100.0,0.3
2021-01-04 02:00:00,1.2,93.0,14.4,1026.4,100.0,0.3
2021-01-04 03:00:00,1.4,93.0,14.8,1026.0,100.0,0.4
2021-01-04 04:00:00,1.6,92.0,15.5,1025.8,100.0,0.4
2021-01-04 05:00:00,1.8,92.0,15.5,1025.7,100.0,0.5
2021-01-04 06:00:00,1.9,94.0,14.6,1025.8,100.0,0.6
2021-01-04 07:00:00,2.0,95.0,14.9,1025.9,100.0,0.6
2021-01-04 08:00:00,2.1,96.0,15.3,1025.9,100.0,0.6
2021-01-04 09:00:00,2.3,96.0,14.7,1026.0,100.0,0.3
2021-01-04 10:00:00,2.5,95.0,14.2,1026.4,100.0,0.2
2021-01-04 11:00:00,2.6,94.0,13.8,1026.8,99.0,0.2
2021-01-04 12:00:00,2.6,93.0,14.1,1027.0,100.0,0.1
2021-01-04 13:00:00,2.7,93.0,14.2,1026.9,100.0,0.1
2021-01-04 14:00:00,3.1,91.0,13.8,1026.7,100.0,0.1
2021-01-04 15:00:00,3.3,90.0,14.5,1026.6,98.0,0.0
2021-01-04 16:00:00,3.3,90.0,15.3,1026.3,99.0,0.0
2021-01-04 17:00:00,3.2,90.0,15.6,1026.1,99.0,0.0
2021-01-04 18:00:00,3.3,90.0,16.2,1026.1,100.0,0.0
2021-01-04 19:00:00,3.3,89.0,16.1,1026.3,99.0,0.0
2021-01-04 20:00:00,3.2,90.0,16.5,1026.2,100.0,0.0
2021-01-04 21:00:00,3.2,89.0,16.7,1026.2,100.0,0.0
2021-01-04 22:00:00,3.2,89.0,17.3,1026.2,100.0,0.0
2021-01-04 23:00:00,3.1,88.0,17.3,1026.2,100.0,0.0
2021-01-05 00:00:00,3.0,89.0,16.2,1026.2,100.0,0.1
2021-01-05 01:00:00,2.8,91.0,16.2,1025.8,100.0,0.2
2021-01-05 02:00:00,3.0,90.0,14.1,1025.4,100.0,0.5
2021-01-05 03:00:00,2.9,91.0,14.8,1025.0,100.0,0.3
2021-01-05 04:00:00,2.7,94.0,14.5,1025.0,100.0,0.5
2021-01-05 05:00:00,2.6,95.0,14.4,1024.8,100.0,0.7
2021-01-05 06:00:00,2.5,96.0,14.4,1024.5,100.0,0.8
2021-01-05 07:00:00,2.4,97.0,14.1,1024.7,100.0,0.6
2021-01-05 08:00:00,2.4,97.0,13.8,1024.5,100.0,0.7
2021-01-05 09:00:00,2.3,98.0,13.3,1024.2,100.0,0.5
2021-01-05 10:00:00,2.4,97.0,13.3,1024.2,99.0,0.3
2021-01-05 11:00:00,2.6,95.0,13.3,1023.9,99.0,0.1
2021-01-05 12:00:00,2.6,95.0,12.6,1023.7,100.0,0.0
2021-01-05 13:00:00,2.9,92.0,13.3,1023.3,100.0,0.0
2021-01-05 14:00:00,3.1,92.0,12.6,1022.7,100.0,0.1
2021-01-05 15:00:00,2.6,98.0,11.9,1022.3,100.0,0.5
2021-01-05 16:00:00,2.5,98.0,11.5,1022.0,100.0,0.6
2021-01-05 17:00:00,2.5,98.0,11.2,1021.5,100.0,0.5
2021-01-05 18:00:00,2.6,98.0,11.9,1020.9,100.0,0.5
2021-01-05 19:00:00,2.9,96.0,12.3,1020.3,100.0,0.3
2021-01-05 20:00:00,3.0,95.0,12.6,1020.0,100.0,0.2
2021-01-05 21:00:00,2.8,97.0,14.1,1020.0,100.0,0.5
2021-01-05 22:00:00,3.3,92.0,15.2,1019.8,99.0,0.1
2021-01-05 23:00:00,3.6,91.0,15.0,1020.0,98.0,0.1
2021-01-06 00:00:00,3.5,92.0,15.8,1020.0,96.0,0.3
2021-01-06 01:00:00,2.9,97.0,10.8,1019.8,100.0,0.1
2021-01-06 02:00:00,3.6,93.0,11.3,1019.4,100.0,0.2
2021-01-06 03:00:00,3.2,97.0,10.6,1019.1,100.0,0.3
2021-01-06 04:00:00,2.9,98.0,10.1,1018.8,100.0,0.4
2021-01-06 05:00:00,2.6,99.0,10.2,1018.8,100.0,0.4
2021-01-06 06:00:00,2.6,99.0,10.5,1018.9,100.0,0.3
2021-01-06 07:00:00,2.4,100.0,10.9,1019.2,100.0,0.5
2021-01-06 08:00:00,2.4,99.0,10.4,1019.2,100.0,0.4
2021-01-06 09:00:00,2.7,99.0,9.4,1019.2,100.0,0.3
2021-01-06 10:00:00,2.9,98.0,9.4,1019.1,100.0,0.1
2021-01-06 11:00:00,3.0,97.0,10.8,1019.3,100.0,0.2
2021-01-06 12:00:00,2.9,97.0,10.9,1019.1,100.0,0.3
2021-01-06 13:00:00,3.0,97.0,11.9,1019.0,100.0,0.5
2021-01-06 14:00:00,3.4,94.0,12.3,1018.9,100.0,0.4
2021-01-06 15:00:00,2.8,96.0,9.5,1018.7,100.0,0.4
2021-01-06 16:00:00,2.7,96.0,8.0,1018.7,100.0,0.4
2021-01-06 17:00:00,2.8,95.0,8.0,1018.6,100.0,0.3
2021-01-06 18:00:00,2.6,95.0,8.0,1018.2,99.0,0.1
2021-01-06 19:00:00,1.5,95.0,6.9,1018.0,98.0,0.0
2021-01-06 20:00:00,0.5,94.0,8.6,1017.6,98.0,0.0
2021-01-06 21:00:00,0.0,93.0,9.2,1017.1,98.0,0.0
2021-01-06 22:00:00,-0.4,95.0,9.3,1016.7,76.0,0.0
2021-01-06 23:00:00,-0.7,96.0,8.0,1016.4,51.0,0.0
2021-01-07 00:00:00,-0.8,96.0,7.2,1016.3,27.0,0.0
2021-01-07 01:00:00,-0.5,97.0,6.8,1016.1,27.0,0.0
2021-01-07 02:00:00,-0.1,94.0,8.8,1015.4,39.0,0.0
2021-01-07 03:00:00,-0.1,93.0,9.2,1014.9,21.0,0.0
2021-01-07 04:00:00,-0.2,92.0,8.7,1014.4,13.0,0.0
2021-01-07 05:00:00,-0.5,91.0,9.0,1014.0,12.0,0.0
2021-01-07 06:00:00,-0.7,89.0,9.7,1013.9,13.0,0.0
2021-01-07 07:00:00,-1.1,86.0,10.2,1014.0,16.0,0.0
2021-01-07 08:00:00,-1.4,84.0,10.5,1014.0,18.0,0.0
2021-01-07 09:00:00,-1.7,83.0,10.9,1014.2,19.0,0.0
2021-01-07 10:00:00,-2.2,81.0,11.6,1014.3,17.0,0.0
2021-01-07 11:00:00,-2.6,79.0,10.8,1014.4,14.0,0.0
2021-01-07 12:00:00,-3.0,79.0,10.4,1014.4,10.0,0.0
2021-01-07 13:00:00,-3.6,80.0,9.7,1014.1,10.0,0.0
2021-01-07 14:00:00,-3.3,80.0,10.5,1013.2,9.0,0.0
2021-01-07 15:00:00,-3.5,78.0,10.8,1013.1,5.0,0.0
2021-01-07 16:00:00,-4.0,79.0,9.7,1012.9,5.0,0.0
2021-01-07 17:00:00,-4.5,78.0,10.9,1012.9,4.0,0.0
2021-01-07 18:00:00,-4.8,76.0,12.3,1013.1,4.0,0.0
2021-01-07 19:00:00,-5.2,75.0,12.3,1013.6,4.0,0.0
2021-01-07 20:00:00,-5.5,74.0,13.0,1013.8,3.0,0.0
2021-01-07 21:00:00,-5.9,73.0,13.3,1014.2,4.0,0.0
2021-01-07 22:00:00,-6.2,73.0,13.3,1014.2,9.0,0.0
2021-01-07 23:00:00,-6.4,72.0,13.0,1014.3,17.0,0.0
2021-01-08 00:00:00,-6.8,72.0,13.0,1014.6,21.0,0.0
2021-01-08 01:00:00,-7.1,73.0,12.6,1014.6,35.0,0.0
2021-01-08 02:00:00,-7.0,75.0,12.2,1014.2,71.0,0.0
2021-01-08 03:00:00,-6.6,76.0,13.3,1014.1,53.0,0.0
2021-01-08 04:00:00,-6.6,75.0,13.7,1014.3,61.0,0.0
2021-01-08 05:00:00,-6.7,75.0,14.0,1014.2,80.0,0.0
2021-01-08 06:00:00,-6.4,72.0,13.3,1014.3,99.0,0.0
2021-01-08 07:00:00,-5.7,68.0,13.0,1014.6,100.0,0.0
2021-01-08 08:00:00,-5.6,68.0,13.3,1014.8,100.0,0.2
2021-01-08 09:00:00,-5.5,68.0,13.0,1015.1,100.0,0.2
2021-01-08 10:00:00,-5.3,67.0,13.0,1015.5,100.0,0.1
2021-01-08 11:00:00,-5.1,67.0,13.0,1015.8,100.0,0.1
2021-01-08 12:00:00,-5.0,68.0,12.6,1016.0,99.0,0.1
2021-01-08 13:00:00,-4.8,68.0,11.9,1016.2,100.0,0.1
2021-01-08 14:00:00,-4.8,72.0,13.0,1015.9,100.0,0.2
2021-01-08 15:00:00,-4.3,72.0,11.9,1015.8,98.0,0.0
2021-01-08 16:00:00,-4.0,73.0,11.2,1015.9,97.0,0.0
2021-01-08 17:00:00,-4.0,73.0,11.5,1015.8,96.0,0.0
2021-01-08 18:00:00,-4.1,73.0,10.5,1015.8,96.0,0.0
2021-01-08 19:00:00,-4.2,74.0,10.1,1015.7,91.0,0.0
2021-01-08 20:00:00,-4.4,75.0,10.1,1016.0,70.0,0.0
2021-01-08 21:00:00,-5.1,78.0,10.4,1016.1,68.0,0.0
2021-01-08 22:00:00,-5.5,78.0,10.9,1015.9,41.0,0.0
2021-01-08 23:00:00,-6.2,77.0,11.2,1015.8,1.0,0.0
2021-01-09 00:00:00,-6.6,77.0,11.5,1016.0,0.0,0.0
2021-01-09 01:00:00,-7.1,75.0,12.3,1015.8,0.0,0.0
2021-01-09 02:00:00,-7.8,78.0,11.3,1015.3,0.0,0.0
2021-01-09 03:00:00,-7.4,78.0,12.3,1015.2,0.0,0.0
2021-01-09 04:00:00,-7.6,78.0,12.6,1015.0,0.0,0.0
2021-01-09 05:00:00,-7.8,77.0,12.4,1014.7,0.0,0.0
2021-01-09 06:00:00,-7.8,76.0,12.3,1014.5,0.0,0.0
2021-01-09 07:00:00,-7.8,75.0,12.4,1014.2,0.0,0.0
2021-01-09 08:00:00,-7.7,75.0,11.5,1013.8,0.0,0.0
2021-01-09 09:00:00,-7.7,77.0,11.7,1013.1,0.0,0.0
2021-01-09 10:00:00,-7.8,77.0,12.1,1012.9,0.0,0.0
2021-01-09 11:00:00,-7.9,77.0,12.6,1012.6,0.0,0.0
2021-01-09 12:00:00,-8.0,78.0,12.8,1012.2,0.0,0.0
2021-01-09 13:00:00,-8.1,78.0,12.8,1011.9,0.0,0.0
2021-01-09 14:00:00,-8.8,81.0,11.1,1011.2,6.0,0.0
2021-01-09 15:00:00,-8.2,77.0,12.2,1010.4,1.0,0.0
2021-01-09 16:00:00,-8.2,77.0,12.9,1009.7,0.0,0.0
2021-01-09 17:00:00,-8.1,76.0,13.1,1009.0,0.0,0.0
2021-01-09 18:00:00,-7.9,77.0,12.9,1008.3,0.0,0.0
2021-01-09 19:00:00,-8.0,79.0,12.9,1007.7,0.0,0.0
2021-01-09 20:00:00,-8.0,78.0,12.5,1007.3,0.0,0.0
2021-01-09 21:00:00,-8.0,79.0,12.9,1006.4,0.0,0.0
2021-01-09 22:00:00,-7.8,77.0,13.2,1005.8,0.0,0.0
2021-01-09 23:00:00,-7.5,75.0,14.7,1005.0,1.0,0.0
2021-01-10 00:00:00,-7.1,71.0,16.0,1004.3,1.0,0.0
2021-01-10 01:00:00,-6.6,68.0,18.1,1003.5,1.0,0.0
2021-01-10 02:00:00,-6.4,68.0,18.0,1002.8,1.0,0.0
2021-01-10 03:00:00,-5.7,66.0,19.5,1002.2,2.0,0.0
2021-01-10 04:00:00,-5.6,66.0,19.4,1001.5,2.0,0.0
2021-01-10 05:00:00,-5.4,67.0,20.2,1001.1,3.0,0.0
2021-01-10 06:00:00,-5.2,68.0,18.9,1001.0,4.0,0.0
2021-01-10 07:00:00,-5.2,69.0,16.3,1001.9,16.0,0.0
2021-01-10 08:00:00,-5.1,70.0,17.0,1002.3,34.0,0.0
2021-01-10 09:00:00,-4.8,69.0,18.6,1002.1,22.0,0.0
2021-01-10 10:00:00,-4.6,69.0,17.7,1002.1,16.0,0.0
2021-01-10 11:00:00,-4.7,69.0,16.2,1002.3,9.0,0.0
2021-01-10 12:00:00,-4.7,69.0,14.8,1002.5,8.0,0.0
2021-01-10 13:00:00,-4.8,69.0,14.1,1002.6,7.0,0.0
2021-01-10 14:00:00,-4.3,71.0,11.3,1002.0,8.0,0.0
2021-01-10 15:00:00,-4.0,72.0,12.5,1002.1,16.0,0.0
2021-01-10 16:00:00,-3.9,72.0,12.0,1002.2,69.0,0.0
2021-01-10 17:00:00,-3.8,71.0,12.8,1002.4,89.0,0.0
2021-01-10 18:00:00,-3.7,69.0,13.8,1002.7,100.0,0.0
2021-01-10 19:00:00,-3.5,67.0,14.3,1003.2,100.0,0.0
2021-01-10 20:00:00,-3.4,66.0,14.8,1003.8,100.0,0.0
2021-01-10 21:00:00,-3.6,65.0,14.6,1004.2,100.0,0.0
2021-01-10 22:00:00,-4.1,65.0,14.6,1004.6,100.0,0.0
2021-01-10 23:00:00,-4.4,65.0,14.1,1005.1,100.0,0.0
2021-01-11 00:00:00,-4.6,64.0,13.3,1005.3,99.0,0.0
2021-01-11 01:00:00,-5.0,64.0,13.3,1005.3,97.0,0.0
2021-01-11 02:00:00,-4.6,66.0,11.4,1004.9,96.0,0.0
2021-01-11 03:00:00,-4.8,66.0,14.8,1005.2,99.0,0.0
2021-01-11 04:00:00,-4.9,64.0,13.4,1005.5,97.0,0.0
2021-01-11 05:00:00,-5.4,64.0,13.6,1005.9,86.0,0.0
2021-01-11 06:00:00,-6.1,66.0,13.5,1006.1,67.0,0.0
2021-01-11 07:00:00,-6.4,66.0,12.3,1006.2,25.0,0.0
2021-01-11 08:00:00,-7.0,69.0,11.6,1006.3,0.0,0.0
2021-01-11 09:00:00,-7.3,71.0,12.2,1006.7,0.0,0.0
2021-01-11 10:00:00,-7.6,72.0,12.1,1007.0,2.0,0.0
2021-01-11 11:00:00,-8.1,74.0,10.6,1007.4,13.0,0.0
2021-01-11 12:00:00,-8.6,77.0,10.2,1007.8,27.0,0.0
2021-01-11 13:00:00,-8.8,78.0,10.3,1007.8,0.0,0.0
2021-01-11 14:00:00,-8.8,81.0,8.4,1007.0,0.0,0.0
2021-01-11 15:00:00,-7.9,78.0,11.4,1006.9,0.0,0.0
2021-01-11 16:00:00,-8.1,78.0,11.8,1007.0,0.0,0.0
2021-01-11 17:00:00,-8.4,78.0,9.8,1007.0,0.0,0.0
2021-01-11 18:00:00,-8.6,78.0,9.0,1007.2,19.0,0.0
2021-01-11 19:00:00,-8.7,78.0,8.1,1007.5,57.0,0.0
2021-01-11 20:00:00,-8.7,77.0,7.3,1007.6,88.0,0.0
2021-01-11 21:00:00,-8.3,74.0,10.1,1008.0,62.0,0.0
2021-01-11 22:00:00,-8.4,70.0,10.2,1008.2,28.0,0.0
2021-01-11 23:00:00,-8.7,69.0,7.8,1008.5,4.0,0.0
2021-01-12 00:00:00,-9.0,73.0,8.2,1008.7,0.0,0.0
2021-01-12 01:00:00,-9.3,75.0,10.1,1009.1,0.0,0.0
2021-01-12 02:00:00,-9.0,76.0,11.4,1009.0,0.0,0.0
2021-01-12 03:00:00,-8.4,73.0,11.7,1009.2,0.0,0.0
2021-01-12 04:00:00,-8.6,75.0,10.2,1009.6,0.0,0.0
2021-01-12 05:00:00,-8.8,76.0,9.7,1010.0,0.0,0.0
2021-01-12 06:00:00,-9.1,77.0,10.6,1010.4,0.0,0.0
2021-01-12 07:00:00,-9.2,79.0,10.1,1010.7,0.0,0.0
2021-01-12 08:00:00,-9.2,81.0,10.2,1011.1,0.0,0.0
2021-01-12 09:00:00,-9.3,81.0,9.9,1011.6,0.0,0.0
2021-01-12 10:00:00,-9.3,82.0,8.6,1012.0,96.0,0.0
2021-01-12 11:00:00,-9.2,84.0,7.4,1012.3,97.0,0.0
2021-01-12 12:00:00,-9.1,86.0,6.8,1012.5,97.0,0.0
2021-01-12 13:00:00,-9.0,88.0,7.1,1012.5,96.0,0.0
2021-01-12 14:00:00,-10.3,89.0,7.4,1012.6,83.0,0.0
2021-01-12 15:00:00,-8.5,91.0,7.6,1013.0,99.0,0.0
2021-01-12 16:00:00,-8.8,92.0,6.1,1013.4,86.0,0.0
2021-01-12 17:00:00,-9.0,93.0,6.2,1013.7,93.0,0.0
2021-01-12 18:00:00,-9.2,95.0,6.5,1013.9,92.0,0.0
2021-01-12 19:00:00,-9.2,95.0,7.2,1014.4,96.0,0.0
2021-01-12 20:00:00,-9.8,96.0,7.6,1014.6,92.0,0.0
2021-01-12 21:00:00,-9.6,93.0,7.4,1015.1,94.0,0.0
2021-01-12 22:00:00,-10.1,94.0,7.4,1015.5,95.0,0.0
2021-01-12 23:00:00,-10.4,93.0,8.8,1015.7,94.0,0.0
2021-01-13 00:00:00,-10.3,90.0,9.0,1016.1,95.0,0.0
2021-01-13 01:00:00,-10.5,87.0,8.4,1016.4,93.0,0.0
2021-01-13 02:00:00,-9.8,83.0,7.1,1016.5,88.0,0.0
2021-01-13 03:00:00,-8.5,83.0,6.3,1016.7,43.0,0.0
2021-01-13 04:00:00,-8.9,85.0,6.2,1016.8,77.0,0.0
2021-01-13 05:00:00,-9.0,87.0,6.7,1017.0,92.0,0.0
2021-01-13 06:00:00,-8.9,85.0,8.1,1017.4,89.0,0.0
2021-01-13 07:00:00,-8.9,84.0,8.8,1017.7,61.0,0.0
2021-01-13 08:00:00,-9.0,83.0,9.1,1018.2,25.0,0.0
2021-01-13 09:00:00,-9.1,82.0,9.1,1018.6,58.0,0.0
2021-01-13 10:00:00,-9.0,81.0,9.4,1018.9,84.0,0.0
2021-01-13 11:00:00,-9.0,79.0,9.4,1019.4,9.0,0.0
2021-01-13 12:00:00,-9.0,79.0,9.7,1020.0,34.0,0.0
2021-01-13 13:00:00,-9.0,79.0,10.1,1020.1,67.0,0.0
2021-01-13 14:00:00,-9.2,80.0,8.3,1020.3,86.0,0.0
2021-01-13 15:00:00,-8.0,77.0,9.7,1020.6,87.0,0.0
2021-01-13 16:00:00,-8.1,78.0,9.7,1020.7,76.0,0.0
2021-01-13 17:00:00,-8.2,80.0,10.4,1020.9,99.0,0.0
2021-01-13 18:00:00,-8.2,79.0,10.8,1021.0,99.0,0.0
2021-01-13 19:00:00,-8.0,79.0,10.4,1021.2,99.0,0.0
2021-01-13 20:00:00,-7.8,78.0,9.7,1021.4,100.0,0.0
2021-01-13 21:00:00,-7.4,77.0,10.8,1021.6,99.0,0.0
2021-01-13 22:00:00,-7.4,77.0,11.2,1021.8,99.0,0.0
2021-01-13 23:00:00,-7.3,77.0,10.8,1022.1,97.0,0.0
2021-01-14 00:00:00,-6.7,75.0,11.5,1022.0,86.0,0.0
2021-01-14 01:00:00,-6.4,75.0,11.9,1022.2,90.0,0.0
2021-01-14 02:00:00,-6.6,77.0,13.0,1022.3,98.0,0.0
2021-01-14 03:00:00,-6.0,77.0,13.3,1022.1,97.0,0.0
2021-01-14 04:00:00,-5.8,79.0,13.7,1022.0,100.0,0.0
2021-01-14 05:00:00,-5.2,80.0,14.8,1022.0,100.0,0.1
2021-01-14 06:00:00,-4.8,81.0,14.5,1021.7,100.0,0.3
2021-01-14 07:00:00,-4.5,83.0,14.5,1021.7,100.0,0.3
2021-01-14 08:00:00,-4.0,84.0,12.6,1021.3,100.0,0.1
2021-01-14 09:00:00,-3.8,86.0,10.5,1021.5,100.0,0.2
2021-01-14 10:00:00,-3.6,87.0,9.8,1021.8,100.0,0.1
2021-01-14 11:00:00,-3.4,88.0,10.1,1021.9,100.0,0.1
2021-01-14 12:00:00,-3.3,90.0,10.1,1021.8,100.0,0.1
2021-01-14 13:00:00,-3.3,92.0,10.5,1021.7,100.0,0.2
2021-01-14 14:00:00,-3.0,93.0,10.8,1021.3,100.0,0.3
2021-01-14 15:00:00,-2.9,95.0,10.8,1021.1,100.0,0.4
2021-01-14 16:00:00,-2.7,95.0,10.8,1020.9,100.0,0.5
2021-01-14 17:00:00,-2.5,95.0,11.9,1020.5,100.0,0.5
2021-01-14 18:00:00,-2.3,95.0,11.9,1020.1,100.0,0.5
2021-01-14 19:00:00,-2.1,96.0,10.9,1020.2,100.0,0.2
2021-01-14 20:00:00,-1.7,97.0,9.8,1020.0,100.0,0.2
2021-01-14 21:00:00,-1.3,97.0,9.4,1019.9,100.0,0.4
2021-01-14 22:00:00,-0.9,97.0,7.6,1020.0,100.0,0.3
2021-01-14 23:00:00,-0.2,96.0,6.4,1020.1,99.0,0.4
2021-01-15 00:00:00,0.3,96.0,4.8,1019.8,98.0,0.3
2021-01-15 01:00:00,0.6,95.0,4.6,1019.6,98.0,0.2
2021-01-15 02:00:00,1.0,95.0,5.6,1019.3,97.0,0.1
2021-01-15 03:00:00,1.4,93.0,8.0,1019.2,95.0,0.2
2021-01-15 04:00:00,1.2,93.0,7.2,1019.1,99.0,0.3
2021-01-15 05:00:00,1.2,93.0,6.9,1018.9,100.0,0.3
2021-01-15 06:00:00,1.4,93.0,9.4,1018.6,100.0,0.5
2021-01-15 07:00:00,1.3,96.0,6.9,1018.3,99.0,0.9
2021-01-15 08:00:00,1.6,93.0,6.3,1018.3,100.0,0.5
2021-01-15 09:00:00,2.1,86.0,7.8,1018.3,96.0,0.1
2021-01-15 10:00:00,1.7,90.0,9.1,1018.5,100.0,0.3
2021-01-15 11:00:00,1.8,92.0,9.0,1018.9,100.0,0.5
2021-01-15 12:00:00,1.9,91.0,8.2,1019.0,99.0,0.4
2021-01-15 13:00:00,1.9,90.0,8.2,1019.1,95.0,0.4
2021-01-15 14:00:00,1.6,92.0,6.5,1019.6,87.0,0.5
2021-01-15 15:00:00,1.6,91.0,6.4,1019.6,88.0,0.4
2021-01-15 16:00:00,1.4,91.0,6.4,1019.7,92.0,0.4
2021-01-15 17:00:00,1.2,91.0,5.4,1019.6,86.0,0.2
2021-01-15 18:00:00,0.6,90.0,5.4,1019.4,80.0,0.2
2021-01-15 19:00:00,-0.1,87.0,6.5,1019.3,77.0,0.1
2021-01-15 20:00:00,-0.2,88.0,5.2,1019.4,99.0,0.2
2021-01-15 21:00:00,0.6,90.0,3.4,1019.3,92.0,0.3
2021-01-15 22:00:00,0.2,91.0,3.9,1019.3,82.0,0.1
2021-01-15 23:00:00,0.6,90.0,5.7,1019.2,79.0,0.1
2021-01-16 00:00:00,0.7,88.0,6.7,1019.2,73.0,0.2
2021-01-16 01:00:00,0.4,90.0,5.1,1018.9,92.0,0.2
2021-01-16 02:00:00,1.2,97.0,7.7,1018.3,97.0,0.3
2021-01-16 03:00:00,1.3,97.0,7.0,1017.9,95.0,0.7
2021-01-16 04:00:00,1.0,98.0,6.1,1017.8,97.0,0.2
2021-01-16 05:00:00,0.9,98.0,7.4,1017.6,94.0,0.2
2021-01-16 06:00:00,1.0,99.0,8.2,1017.5,99.0,0.1
2021-01-16 07:00:00,1.0,99.0,8.9,1017.2,100.0,0.1
2021-01-16 08:00:00,1.0,99.0,9.0,1017.0,100.0,0.2
2021-01-16 09:00:00,1.1,98.0,9.6,1016.7,100.0,0.3
2021-01-16 10:00:00,1.3,97.0,9.1,1016.5,100.0,0.7
2021-01-16 11:00:00,1.5,96.0,11.0,1016.2,100.0,0.8
2021-01-16 12:00:00,1.5,97.0,12.4,1016.0,98.0,0.4
2021-01-16 13:00:00,1.6,97.0,11.3,1015.8,100.0,0.2
2021-01-16 14:00:00,1.6,97.0,11.3,1015.3,98.0,0.3
2021-01-16 15:00:00,1.4,96.0,11.1,1014.9,100.0,0.5
2021-01-16 16:00:00,1.3,97.0,10.3,1014.6,100.0,0.5
2021-01-16 17:00:00,1.3,97.0,10.3,1014.3,100.0,0.9
2021-01-16 18:00:00,1.3,98.0,8.5,1014.1,100.0,0.8
2021-01-16 19:00:00,1.2,99.0,5.6,1013.9,87.0,0.2
2021-01-16 20:00:00,0.9,99.0,4.7,1013.9,90.0,0.1
2021-01-16 21:00:00,0.8,99.0,6.1,1013.6,98.0,0.1
2021-01-16 22:00:00,0.9,99.0,6.6,1013.6,99.0,0.2
2021-01-16 23:00:00,0.8,99.0,6.9,1013.3,100.0,0.2
2021-01-17 00:00:00,0.7,99.0,8.0,1013.0,100.0,0.1
2021-01-17 01:00:00,0.7,99.0,8.0,1012.7,100.0,0.1
2021-01-17 02:00:00,0.8,99.0,8.2,1012.3,100.0,0.1
2021-01-17 03:00:00,1.0,99.0,9.0,1011.8,100.0,0.0
2021-01-17 04:00:00,1.0,99.0,8.9,1011.4,100.0,0.1
2021-01-17 05:00:00,0.9,99.0,8.7,1011.0,100.0,0.1
2021-01-17 06:00:00,0.9,98.0,8.1,1010.4,100.0,0.3
2021-01-17 07:00:00,1.0,98.0,8.0,1009.9,100.0,0.3
2021-01-17 08:00:00,1.1,98.0,8.1,1009.7,100.0,0.2
2021-01-17 09:00:00,1.1,97.0,8.6,1009.5,100.0,0.1
2021-01-17 10:00:00,1.1,97.0,7.6,1009.5,100.0,0.2
2021-01-17 11:00:00,1.0,98.0,7.3,1009.5,100.0,0.2
2021-01-17 12:00:00,1.0,98.0,7.2,1009.5,100.0,0.2
2021-01-17 13:00:00,1.1,98.0,6.9,1009.2,100.0,0.1
2021-01-17 14:00:00,0.5,99.0,7.3,1008.9,100.0,0.1
2021-01-17 15:00:00,0.3,99.0,7.6,1008.6,100.0,0.1
2021-01-17 16:00:00,0.3,98.0,7.8,1008.2,100.0,0.2
2021-01-17 17:00:00,0.3,97.0,7.2,1007.8,100.0,0.2
2021-01-17 18:00:00,0.2,97.0,6.5,1007.6,100.0,0.2
2021-01-17 19:00:00,0.1,96.0,6.2,1007.3,100.0,0.1
2021-01-17 20:00:00,0.2,95.0,6.8,1007.0,100.0,0.0
2021-01-17 21:00:00,0.2,95.0,6.3,1006.7,100.0,0.0
2021-01-17 22:00:00,0.0,95.0,6.3,1006.6,100.0,0.0
2021-01-17 23:00:00,0.0,95.0,7.0,1006.5,100.0,0.0
2021-01-18 00:00:00,-0.1,95.0,6.6,1006.3,100.0,0.0
2021-01-18 01:00:00,-0.2,96.0,7.1,1006.0,100.0,0.1
2021-01-18 02:00:00,-0.8,96.0,8.6,1005.6,100.0,0.1
2021-01-18 03:00:00,-0.9,95.0,8.9,1005.3,100.0,0.1
2021-01-18 04:00:00,-0.9,95.0,9.0,1005.0,100.0,0.1
2021-01-18 05:00:00,-0.9,95.0,8.7,1004.8,100.0,0.2
2021-01-18 06:00:00,-0.9,95.0,8.6,1004.6,100.0,0.2
2021-01-18 07:00:00,-1.1,96.0,7.8,1004.5,100.0,0.2
2021-01-18 08:00:00,-1.1,96.0,8.0,1004.3,100.0,0.2
2021-01-18 09:00:00,-1.0,96.0,8.8,1004.1,100.0,0.1
2021-01-18 10:00:00,-1.2,97.0,7.9,1004.3,100.0,0.2
2021-01-18 11:00:00,-1.3,97.0,8.1,1004.6,99.0,0.4
2021-01-18 12:00:00,-1.5,98.0,7.6,1004.6,97.0,0.4
2021-01-18 13:00:00,-1.1,98.0,6.0,1004.5,100.0,0.3
2021-01-18 14:00:00,-1.0,97.0,7.6,1004.4,100.0,0.2
2021-01-18 15:00:00,-1.1,97.0,6.8,1004.4,100.0,0.4
2021-01-18 16:00:00,-1.1,97.0,3.7,1004.5,100.0,0.3
2021-01-18 17:00:00,-1.2,97.0,2.1,1004.5,96.0,0.1
2021-01-18 18:00:00,-1.6,97.0,2.6,1004.7,78.0,0.0
2021-01-18 19:00:00,-2.7,97.0,4.4,1004.6,82.0,0.0
2021-01-18 20:00:00,-3.5,97.0,5.7,1004.7,65.0,0.0
2021-01-18 21:00:00,-4.2,100.0,5.8,1004.9,35.0,0.0
2021-01-18 22:00:00,-4.7,99.0,5.5,1005.4,92.0,0.0
2021-01-18 23:00:00,-5.9,97.0,5.4,1005.8,100.0,0.0
2021-01-19 00:00:00,-5.2,97.0,5.4,1006.0,100.0,0.0
2021-01-19 01:00:00,-5.8,96.0,5.5,1006.2,100.0,0.0
2021-01-19 02:00:00,-4.0,96.0,3.9,1006.4,100.0,0.0
2021-01-19 03:00:00,-4.1,96.0,3.7,1006.6,100.0,0.0
2021-01-19 04:00:00,-4.2,96.0,3.9,1006.5,92.0,0.0
2021-01-19 05:00:00,-3.3,96.0,4.0,1006.6,63.0,0.0
2021-01-19 06:00:00,-5.3,95.0,5.8,1006.5,34.0,0.0
2021-01-19 07:00:00,-5.8,96.0,6.6,1006.6,19.0,0.0
2021-01-19 08:00:00,-7.2,98.0,7.1,1006.8,31.0,0.0
2021-01-19 09:00:00,-8.0,97.0,6.4,1007.1,100.0,0.0
2021-01-19 10:00:00,-7.1,94.0,4.4,1007.4,100.0,0.0
2021-01-19 11:00:00,-6.7,95.0,4.0,1007.7,86.0,0.0
2021-01-19 12:00:00,-7.5,93.0,4.5,1007.8,25.0,0.0
2021-01-19 13:00:00,-8.8,94.0,5.8,1008.0,20.0,0.0
2021-01-19 14:00:00,-7.8,94.0,5.9,1007.5,25.0,0.0
2021-01-19 15:00:00,-8.4,94.0,4.3,1007.6,72.0,0.0
2021-01-19 16:00:00,-8.1,94.0,3.9,1007.7,68.0,0.0
2021-01-19 17:00:00,-8.7,95.0,4.3,1007.8,75.0,0.0
2021-01-19 18:00:00,-9.0,94.0,4.7,1008.0,18.0,0.0
2021-01-19 19:00:00,-9.9,92.0,6.3,1008.2,3.0,0.0
2021-01-19 20:00:00,-10.2,93.0,7.7,1008.4,3.0,0.0
2021-01-19 21:00:00,-10.4,91.0,8.0,1008.5,4.0,0.0
2021-01-19 22:00:00,-9.6,86.0,8.2,1008.8,5.0,0.0
2021-01-19 23:00:00,-9.7,85.0,8.1,1009.0,4.0,0.0
2021-01-20 00:00:00,-9.3,82.0,8.3,1009.2,2.0,0.0
2021-01-20 01:00:00,-9.2,81.0,8.0,1009.3,1.0,0.0
2021-01-20 02:00:00,-9.0,80.0,9.7,1009.4,22.0,0.0
2021-01-20 03:00:00,-12.8,88.0,10.2,1009.4,5.0,0.0
2021-01-20 04:00:00,-13.0,89.0,10.2,1009.4,38.0,0.0
2021-01-20 05:00:00,-12.8,88.0,9.7,1009.4,52.0,0.0
2021-01-20 06:00:00,-12.1,86.0,8.8,1009.5,82.0,0.0
2021-01-20 07:00:00,-11.1,84.0,8.0,1009.6,91.0,0.0
2021-01-20 08:00:00,-10.2,84.0,6.9,1009.7,89.0,0.0
2021-01-20 09:00:00,-10.8,84.0,8.0,1009.8,92.0,0.0
2021-01-20 10:00:00,-10.5,81.0,7.2,1010.1,94.0,0.0
2021-01-20 11:00:00,-10.9,78.0,7.6,1010.4,95.0,0.0
2021-01-20 12:00:00,-10.8,76.0,7.2,1010.3,96.0,0.0
2021-01-20 13:00:00,-9.7,73.0,5.8,1010.2,96.0,0.0
2021-01-20 14:00:00,-9.7,75.0,10.1,1009.8,96.0,0.0
2021-01-20 15:00:00,-8.9,73.0,6.5,1009.6,94.0,0.0
2021-01-20 16:00:00,-8.6,72.0,6.1,1009.4,95.0,0.0
2021-01-20 17:00:00,-8.7,71.0,6.1,1009.4,97.0,0.0
2021-01-20 18:00:00,-8.5,70.0,6.5,1009.5,95.0,0.0
2021-01-20 19:00:00,-8.4,69.0,7.6,1009.6,97.0,0.0
2021-01-20 20:00:00,-8.6,69.0,8.0,1009.7,97.0,0.0
2021-01-20 21:00:00,-8.8,68.0,8.0,1009.8,98.0,0.0
2021-01-20 22:00:00,-8.4,68.0,8.9,1009.7,99.0,0.0
2021-01-20 23:00:00,-8.3,67.0,8.7,1009.7,99.0,0.0
2021-01-21 00:00:00,-8.2,67.0,8.7,1009.7,100.0,0.0
2021-01-21 01:00:00,-8.2,67.0,9.0,1009.6,100.0,0.0
2021-01-21 02:00:00,-8.1,71.0,9.0,1009.2,100.0,0.0
2021-01-21 03:00:00,-8.1,71.0,8.7,1008.7,100.0,0.0
2021-01-21 04:00:00,-8.3,70.0,9.7,1008.3,99.0,0.0
2021-01-21 05:00:00,-8.5,69.0,9.6,1008.2,100.0,0.0
2021-01-21 06:00:00,-8.5,67.0,10.3,1008.3,100.0,0.0
2021-01-21 07:00:00,-8.6,66.0,11.1,1008.3,100.0,0.0
2021-01-21 08:00:00,-8.7,66.0,11.4,1008.5,99.0,0.0
2021-01-21 09:00:00,-9.0,66.0,10.8,1008.5,99.0,0.0
2021-01-21 10:00:00,-10.0,64.0,9.0,1008.4,84.0,0.0
2021-01-21 11:00:00,-10.6,63.0,8.9,1008.6,46.0,0.0
2021-01-21 12:00:00,-11.3,63.0,8.5,1008.4,48.0,0.0
2021-01-21 13:00:00,-12.3,64.0,7.6,1008.1,22.0,0.0
2021-01-21 14:00:00,-12.4,72.0,9.7,1007.1,0.0,0.0
2021-01-21 15:00:00,-12.4,70.0,7.3,1007.0,0.0,0.0
2021-01-21 16:00:00,-13.2,69.0,7.3,1006.3,0.0,0.0
2021-01-21 17:00:00,-13.8,68.0,7.1,1005.8,0.0,0.0
2021-01-21 18:00:00,-14.1,67.0,7.5,1005.4,42.0,0.0
2021-01-21 19:00:00,-13.9,65.0,7.9,1004.9,70.0,0.0
2021-01-21 20:00:00,-13.7,63.0,7.7,1004.3,95.0,0.0
2021-01-21 21:00:00,-12.7,61.0,8.1,1003.7,99.0,0.0
2021-01-21 22:00:00,-11.6,60.0,8.8,1003.1,100.0,0.0
2021-01-21 23:00:00,-10.7,59.0,9.9,1002.5,100.0,0.0
2021-01-22 00:00:00,-10.3,58.0,10.1,1001.8,99.0,0.0
2021-01-22 01:00:00,-10.1,58.0,10.8,1001.2,100.0,0.0
2021-01-22 02:00:00,-10.3,64.0,11.9,1000.4,100.0,0.0
2021-01-22 03:00:00,-10.6,63.0,9.7,999.6,100.0,0.0
2021-01-22 04:00:00,-10.7,62.0,11.2,999.2,100.0,0.0
2021-01-22 05:00:00,-10.9,61.0,12.3,998.7,100.0,0.0
2021-01-22 06:00:00,-11.2,61.0,12.1,998.2,100.0,0.1
2021-01-22 07:00:00,-11.4,61.0,12.1,998.0,100.0,0.1
2021-01-22 08:00:00,-11.4,61.0,11.5,998.3,100.0,0.1
2021-01-22 09:00:00,-11.5,59.0,13.3,998.3,100.0,0.1
2021-01-22 10:00:00,-11.8,58.0,15.1,998.2,100.0,0.1
2021-01-22 11:00:00,-12.0,58.0,13.8,997.8,100.0,0.1
2021-01-22 12:00:00,-12.0,58.0,13.2,997.6,100.0,0.1
2021-01-22 13:00:00,-12.0,57.0,12.7,997.7,98.0,0.0
2021-01-22 14:00:00,-10.3,62.0,10.9,996.2,98.0,0.0
2021-01-22 15:00:00,-10.7,60.0,11.1,996.0,99.0,0.0
2021-01-22 16:00:00,-11.2,60.0,11.9,995.9,96.0,0.0
2021-01-22 17:00:00,-11.4,61.0,11.5,995.8,96.0,0.0
2021-01-22 18:00:00,-11.6,60.0,13.5,996.1,96.0,0.0
2021-01-22 19:00:00,-11.7,60.0,13.8,996.1,87.0,0.0
2021-01-22 20:00:00,-11.4,60.0,13.3,996.3,82.0,0.0
2021-01-22 21:00:00,-11.1,59.0,12.3,996.5,94.0,0.0
2021-01-22 22:00:00,-10.7,60.0,11.2,996.5,97.0,0.0
2021-01-22 23:00:00,-10.8,60.0,10.2,996.7,14.0,0.0
2021-01-23 00:00:00,-11.7,60.0,7.9,996.5,30.0,0.0
2021-01-23 01:00:00,-12.4,61.0,7.3,996.5,72.0,0.0
2021-01-23 02:00:00,-9.3,62.0,10.2,995.7,75.0,0.0
2021-01-23 03:00:00,-9.8,64.0,7.1,995.6,29.0,0.0
2021-01-23 04:00:00,-11.9,67.0,5.9,995.7,46.0,0.0
2021-01-23 05:00:00,-14.0,71.0,8.0,995.3,58.0,0.0
2021-01-23 06:00:00,-14.0,70.0,7.6,995.2,34.0,0.0
2021-01-23 07:00:00,-15.0,71.0,8.0,995.3,82.0,0.0
2021-01-23 08:00:00,-14.9,71.0,8.0,995.4,93.0,0.0
2021-01-23 09:00:00,-14.9,69.0,7.9,995.2,97.0,0.0
2021-01-23 10:00:00,-13.6,64.0,6.1,995.1,100.0,0.0
2021-01-23 11:00:00,-11.4,60.0,6.8,995.2,100.0,0.0
2021-01-23 12:00:00,-11.1,59.0,8.0,995.1,100.0,0.0
2021-01-23 13:00:00,-11.2,60.0,7.4,995.1,100.0,0.1
2021-01-23 14:00:00,-9.6,63.0,12.9,994.2,100.0,0.1
2021-01-23 15:00:00,-10.1,62.0,12.4,993.9,100.0,0.1
2021-01-23 16:00:00,-11.0,62.0,10.2,993.8,1.0,0.0
2021-01-23 17:00:00,-13.0,63.0,6.5,993.8,16.0,0.0
2021-01-23 18:00:00,-13.6,61.0,6.2,993.7,72.0,0.0
2021-01-23 19:00:00,-12.7,61.0,6.1,993.8,98.0,0.0
2021-01-23 20:00:00,-12.0,62.0,8.0,993.9,99.0,0.0
2021-01-23 21:00:00,-11.8,62.0,7.9,994.0,98.0,0.1
2021-01-23 22:00:00,-11.8,64.0,6.1,994.3,97.0,0.0
2021-01-23 23:00:00,-11.9,65.0,6.1,994.4,96.0,0.0
2021-01-24 00:00:00,-12.6,67.0,4.6,994.1,91.0,0.0
2021-01-24 01:00:00,-14.9,72.0,6.1,994.1,95.0,0.0
2021-01-24 02:00:00,-10.1,69.0,5.4,993.1,94.0,0.0
2021-01-24 03:00:00,-10.6,74.0,3.3,993.1,98.0,0.0
2021-01-24 04:00:00,-10.4,74.0,3.3,993.1,99.0,0.0
2021-01-24 05:00:00,-9.8,74.0,4.2,993.1,99.0,0.0
2021-01-24 06:00:00,-10.2,75.0,4.6,993.3,98.0,0.0
2021-01-24 07:00:00,-10.7,75.0,6.2,993.6,97.0,0.0
2021-01-24 08:00:00,-11.8,74.0,5.5,994.0,95.0,0.0
2021-01-24 09:00:00,-12.4,74.0,4.9,994.4,79.0,0.0
2021-01-24 10:00:00,-13.9,77.0,5.2,994.6,1.0,0.0
2021-01-24 11:00:00,-15.7,80.0,6.8,994.9,11.0,0.0
2021-01-24 12:00:00,-16.4,83.0,7.4,995.2,1.0,0.0
2021-01-24 13:00:00,-16.9,85.0,7.8,995.4,0.0,0.0
2021-01-24 14:00:00,-13.2,87.0,7.0,994.9,0.0,0.0
2021-01-24 15:00:00,-15.9,92.0,7.3,994.9,0.0,0.0
2021-01-24 16:00:00,-15.8,93.0,6.9,995.1,0.0,0.0
2021-01-24 17:00:00,-15.3,94.0,6.5,995.4,0.0,0.0
2021-01-24 18:00:00,-16.8,96.0,7.9,995.7,0.0,0.0
2021-01-24 19:00:00,-16.4,97.0,7.6,995.8,21.0,0.0
2021-01-24 20:00:00,-16.8,96.0,7.6,995.9,3.0,0.0
2021-01-24 21:00:00,-17.9,96.0,9.0,996.2,2.0,0.0
2021-01-24 22:00:00,-17.8,95.0,8.7,996.5,3.0,0.0
2021-01-24 23:00:00,-17.2,94.0,8.3,996.7,25.0,0.0
2021-01-25 00:00:00,-17.8,94.0,8.6,996.8,42.0,0.0
2021-01-25 01:00:00,-18.1,94.0,9.0,997.1,68.0,0.0
2021-01-25 02:00:00,-14.8,83.0,9.1,996.7,82.0,0.0
2021-01-25 03:00:00,-13.8,81.0,5.5,997.0,88.0,0.0
2021-01-25 04:00:00,-14.2,81.0,5.4,997.5,93.0,0.0
2021-01-25 05:00:00,-12.9,80.0,6.5,997.8,96.0,0.0
2021-01-25 06:00:00,-12.7,80.0,6.1,998.2,97.0,0.0
2021-01-25 07:00:00,-12.4,82.0,6.8,998.2,96.0,0.0
2021-01-25 08:00:00,-12.1,82.0,6.5,998.4,94.0,0.0
2021-01-25 09:00:00,-12.0,83.0,5.4,998.8,85.0,0.0
2021-01-25 10:00:00,-12.6,85.0,5.0,999.1,82.0,0.0
2021-01-25 11:00:00,-12.8,87.0,5.4,999.5,81.0,0.0
2021-01-25 12:00:00,-12.4,87.0,5.4,999.9,97.0,0.0
2021-01-25 13:00:00,-11.1,88.0,4.3,1000.2,99.0,0.0
2021-01-25 14:00:00,-9.6,86.0,9.7,1000.7,99.0,0.0
2021-01-25 15:00:00,-9.2,86.0,7.9,1001.0,98.0,0.0
2021-01-25 16:00:00,-8.8,87.0,6.2,1001.1,97.0,0.0
2021-01-25 17:00:00,-8.6,89.0,4.4,1001.3,89.0,0.0
2021-01-25 18:00:00,-9.6,91.0,4.4,1001.6,82.0,0.0
2021-01-25 19:00:00,-8.9,93.0,3.1,1001.6,85.0,0.0
2021-01-25 20:00:00,-8.2,93.0,3.4,1001.6,85.0,0.0
2021-01-25 21:00:00,-8.0,89.0,4.0,1001.9,75.0,0.0
2021-01-25 22:00:00,-8.4,88.0,4.0,1002.2,38.0,0.0
2021-01-25 23:00:00,-8.7,90.0,3.6,1002.5,39.0,0.0
2021-01-26 00:00:00,-8.8,94.0,3.6,1002.9,50.0,0.0
2021-01-26 01:00:00,-8.6,94.0,4.7,1002.9,39.0,0.0
2021-01-26 02:00:00,-9.9,92.0,5.1,1003.4,41.0,0.0
2021-01-26 03:00:00,-10.3,93.0,4.2,1003.1,75.0,0.0
2021-01-26 04:00:00,-9.6,95.0,3.2,1003.1,99.0,0.0
2021-01-26 05:00:00,-9.3,95.0,4.6,1002.9,100.0,0.0
2021-01-26 06:00:00,-9.7,94.0,3.1,1003.1,100.0,0.0
2021-01-26 07:00:00,-8.9,94.0,3.3,1003.3,100.0,0.0
2021-01-26 08:00:00,-9.8,95.0,3.9,1003.3,100.0,0.0
2021-01-26 09:00:00,-8.5,92.0,4.8,1003.6,100.0,0.0
2021-01-26 10:00:00,-8.7,91.0,3.9,1004.0,100.0,0.0
2021-01-26 11:00:00,-10.7,92.0,5.2,1004.4,100.0,0.0
2021-01-26 12:00:00,-11.4,94.0,4.6,1004.6,100.0,0.0
2021-01-26 13:00:00,-11.7,93.0,3.8,1004.8,100.0,0.0
2021-01-26 14:00:00,-11.1,93.0,6.1,1004.8,91.0,0.0
2021-01-26 15:00:00,-12.2,97.0,5.9,1005.0,7.0,0.0
2021-01-26 16:00:00,-11.6,99.0,5.6,1005.3,85.0,0.0
2021-01-26 17:00:00,-11.1,97.0,5.2,1005.7,100.0,0.0
2021-01-26 18:00:00,-9.2,94.0,3.5,1006.1,100.0,0.0
2021-01-26 19:00:00,-9.4,94.0,3.6,1006.2,100.0,0.0
2021-01-26 20:00:00,-8.6,95.0,3.2,1006.4,100.0,0.0
2021-01-26 21:00:00,-9.5,94.0,3.7,1006.5,100.0,0.0
2021-01-26 22:00:00,-9.5,94.0,3.8,1006.9,100.0,0.0
2021-01-26 23:00:00,-10.5,95.0,5.4,1007.1,65.0,0.0
2021-01-27 00:00:00,-11.2,97.0,5.6,1007.2,53.0,0.0
2021-01-27 01:00:00,-11.7,96.0,6.0,1007.2,100.0,0.0
2021-01-27 02:00:00,-11.2,92.0,6.8,1007.1,100.0,0.0
2021-01-27 03:00:00,-11.4,92.0,4.0,1007.3,100.0,0.0
2021-01-27 04:00:00,-11.6,93.0,5.1,1007.3,40.0,0.0
2021-01-27 05:00:00,-12.1,92.0,6.1,1007.3,33.0,0.0
2021-01-27 06:00:00,-12.7,91.0,7.2,1007.2,5.0,0.0
2021-01-27 07:00:00,-13.2,91.0,7.6,1007.2,1.0,0.0
2021-01-27 08:00:00,-13.2,90.0,7.2,1007.2,23.0,0.0
2021-01-27 09:00:00,-12.8,88.0,6.9,1007.1,56.0,0.0
2021-01-27 10:00:00,-12.2,86.0,6.6,1007.2,46.0,0.0
2021-01-27 11:00:00,-12.7,84.0,7.5,1007.5,62.0,0.0
2021-01-27 12:00:00,-12.6,82.0,7.0,1007.4,61.0,0.0
2021-01-27 13:00:00,-12.3,82.0,6.9,1007.5,30.0,0.0
2021-01-27 14:00:00,-10.6,81.0,8.2,1007.2,23.0,0.0
2021-01-27 15:00:00,-11.2,81.0,6.0,1007.4,33.0,0.0
2021-01-27 16:00:00,-12.1,82.0,7.7,1007.5,43.0,0.0
2021-01-27 17:00:00,-12.1,82.0,7.7,1007.5,44.0,0.0
2021-01-27 18:00:00,-11.9,81.0,7.3,1007.5,43.0,0.0
2021-01-27 19:00:00,-12.2,79.0,7.7,1007.4,39.0,0.0
2021-01-27 20:00:00,-12.2,77.0,8.1,1007.5,42.0,0.0
2021-01-27 21:00:00,-12.5,76.0,8.1,1007.4,33.0,0.0
2021-01-27 22:00:00,-13.3,78.0,8.7,1007.4,47.0,0.0
2021-01-27 23:00:00,-13.9,80.0,9.1,1007.6,54.0,0.0
2021-01-28 00:00:00,-13.7,80.0,9.1,1007.7,47.0,0.0
2021-01-28 01:00:00,-13.6,80.0,8.7,1007.8,70.0,0.0
2021-01-28 02:00:00,-12.0,81.0,8.9,1007.5,95.0,0.0
2021-01-28 03:00:00,-11.7,79.0,6.6,1007.5,99.0,0.0
2021-01-28 04:00:00,-11.2,79.0,6.6,1007.4,98.0,0.0
2021-01-28 05:00:00,-11.9,79.0,7.7,1007.3,97.0,0.0
2021-01-28 06:00:00,-11.6,77.0,7.2,1007.2,98.0,0.0
2021-01-28 07:00:00,-11.1,77.0,6.5,1007.1,99.0,0.0
2021-01-28 08:00:00,-10.6,77.0,6.5,1007.1,98.0,0.0
2021-01-28 09:00:00,-10.1,75.0,6.8,1007.2,95.0,0.0
2021-01-28 10:00:00,-8.9,70.0,6.8,1007.3,96.0,0.0
2021-01-28 11:00:00,-8.3,67.0,6.8,1007.6,97.0,0.0
2021-01-28 12:00:00,-8.7,66.0,6.8,1007.5,98.0,0.0
2021-01-28 13:00:00,-8.3,64.0,6.8,1007.6,99.0,0.0
2021-01-28 14:00:00,-9.5,75.0,6.7,1007.1,99.0,0.0
2021-01-28 15:00:00,-11.6,78.0,7.2,1007.0,99.0,0.0
2021-01-28 16:00:00,-11.8,79.0,7.3,1006.8,99.0,0.0
2021-01-28 17:00:00,-11.6,79.0,7.3,1006.6,99.0,0.0
2021-01-28 18:00:00,-11.5,79.0,7.0,1006.4,99.0,0.0
2021-01-28 19:00:00,-11.6,80.0,6.6,1006.1,95.0,0.0
2021-01-28 20:00:00,-11.6,80.0,6.4,1005.9,96.0,0.0
2021-01-28 21:00:00,-11.1,80.0,5.7,1005.7,95.0,0.0
2021-01-28 22:00:00,-11.3,79.0,6.2,1005.4,90.0,0.0
2021-01-28 23:00:00,-11.8,78.0,6.8,1005.4,85.0,0.0
2021-01-29 00:00:00,-12.9,77.0,7.9,1005.0,98.0,0.0
2021-01-29 01:00:00,-12.6,76.0,7.6,1004.6,99.0,0.0
2021-01-29 02:00:00,-9.8,79.0,5.1,1003.8,100.0,0.0
2021-01-29 03:00:00,-9.7,76.0,3.3,1003.3,100.0,0.1
2021-01-29 04:00:00,-9.4,76.0,3.9,1003.1,100.0,0.2
2021-01-29 05:00:00,-9.6,76.0,3.8,1002.7,100.0,0.2
2021-01-29 06:00:00,-10.0,76.0,3.9,1002.5,99.0,0.1
2021-01-29 07:00:00,-10.1,74.0,3.9,1002.3,98.0,0.1
2021-01-29 08:00:00,-11.1,73.0,4.8,1002.2,58.0,0.0
2021-01-29 09:00:00,-13.5,75.0,7.7,1002.1,96.0,0.0
2021-01-29 10:00:00,-11.4,72.0,5.0,1002.0,93.0,0.0
2021-01-29 11:00:00,-12.3,73.0,6.0,1002.1,69.0,0.0
2021-01-29 12:00:00,-15.1,77.0,8.2,1002.2,35.0,0.0
2021-01-29 13:00:00,-15.0,78.0,7.7,1002.2,28.0,0.0
2021-01-29 14:00:00,-12.9,79.0,8.0,1001.2,18.0,0.0
2021-01-29 15:00:00,-14.8,82.0,7.7,1001.0,16.0,0.0
2021-01-29 16:00:00,-15.9,84.0,8.1,1001.1,10.0,0.0
2021-01-29 17:00:00,-17.1,88.0,9.2,1000.9,1.0,0.0
2021-01-29 18:00:00,-17.5,89.0,9.3,1000.8,15.0,0.0
2021-01-29 19:00:00,-17.3,91.0,9.0,1000.9,40.0,0.0
2021-01-29 20:00:00,-17.1,93.0,8.7,1000.9,39.0,0.0
2021-01-29 21:00:00,-17.5,98.0,9.0,1000.9,11.0,0.0
2021-01-29 22:00:00,-18.2,100.0,9.2,1001.0,5.0,0.0
2021-01-29 23:00:00,-17.7,100.0,8.2,1000.9,19.0,0.0
2021-01-30 00:00:00,-17.7,100.0,7.4,1000.7,40.0,0.0
2021-01-30 01:00:00,-18.3,97.0,7.9,1000.4,29.0,0.0
2021-01-30 02:00:00,-15.6,92.0,8.1,1000.1,15.0,0.0
2021-01-30 03:00:00,-14.8,92.0,5.2,999.9,54.0,0.0
2021-01-30 04:00:00,-15.3,93.0,6.1,999.7,58.0,0.0
2021-01-30 05:00:00,-16.6,95.0,6.9,999.4,40.0,0.0
2021-01-30 06:00:00,-17.0,97.0,6.8,999.1,22.0,0.0
2021-01-30 07:00:00,-16.9,98.0,6.6,998.9,31.0,0.0
2021-01-30 08:00:00,-17.5,99.0,6.8,998.6,33.0,0.0
2021-01-30 09:00:00,-16.2,98.0,5.8,998.5,43.0,0.0
2021-01-30 10:00:00,-15.1,96.0,5.0,998.3,100.0,0.0
2021-01-30 11:00:00,-15.6,90.0,6.2,998.3,100.0,0.0
2021-01-30 12:00:00,-14.4,89.0,4.3,998.5,100.0,0.0
2021-01-30 13:00:00,-14.8,92.0,5.6,998.4,87.0,0.0
2021-01-30 14:00:00,-11.6,93.0,5.0,998.5,68.0,0.0
2021-01-30 15:00:00,-12.4,93.0,5.4,998.4,67.0,0.0
2021-01-30 16:00:00,-12.0,90.0,6.6,998.5,92.0,0.0
2021-01-30 17:00:00,-11.3,83.0,6.6,998.5,91.0,0.0
2021-01-30 18:00:00,-10.6,80.0,5.5,998.3,90.0,0.0
2021-01-30 19:00:00,-11.8,78.0,7.8,997.9,96.0,0.0
2021-01-30 20:00:00,-11.1,74.0,7.6,997.7,97.0,0.0
2021-01-30 21:00:00,-10.6,72.0,7.7,997.7,95.0,0.0
2021-01-30 22:00:00,-10.0,71.0,7.2,997.5,92.0,0.0
2021-01-30 23:00:00,-10.1,73.0,7.4,997.3,73.0,0.0
2021-01-31 00:00:00,-11.7,80.0,8.1,996.9,95.0,0.0
2021-01-31 01:00:00,-10.9,81.0,7.8,996.7,92.0,0.0
2021-01-31 02:00:00,-10.2,83.0,7.0,996.9,76.0,0.0
2021-01-31 03:00:00,-11.8,88.0,7.0,996.7,58.0,0.0
2021-01-31 04:00:00,-11.5,90.0,6.6,996.3,81.0,0.0
2021-01-31 05:00:00,-11.5,92.0,6.9,995.9,99.0,0.0
2021-01-31 06:00:00,-9.9,93.0,5.6,995.4,99.0,0.0
2021-01-31 07:00:00,-8.7,93.0,4.4,995.1,100.0,0.0
2021-01-31 08:00:00,-8.5,94.0,3.7,994.9,99.0,0.0
2021-01-31 09:00:00,-8.4,97.0,3.7,994.9,76.0,0.0
2021-01-31 10:00:00,-8.1,95.0,4.5,994.9,95.0,0.0
2021-01-31 11:00:00,-8.0,94.0,3.8,995.2,97.0,0.0
2021-01-31 12:00:00,-8.3,92.0,4.2,995.2,98.0,0.0
2021-01-31 13:00:00,-7.8,92.0,3.8,995.3,98.0,0.0
2021-01-31 14:00:00,-6.8,95.0,0.5,995.0,99.0,0.0
2021-01-31 15:00:00,-6.4,94.0,1.5,995.0,100.0,0.0
2021-01-31 16:00:00,-6.1,92.0,0.8,994.8,100.0,0.0
2021-01-31 17:00:00,-6.6,91.0,1.6,994.7,100.0,0.0
2021-01-31 18:00:00,-6.5,90.0,2.6,994.6,100.0,0.0
2021-01-31 19:00:00,-6.3,90.0,2.3,994.2,100.0,0.0
2021-01-31 20:00:00,-6.1,91.0,2.3,994.3,100.0,0.1
2021-01-31 21:00:00,-6.1,90.0,2.9,994.4,100.0,0.1
2021-01-31 22:00:00,-5.7,90.0,3.1,994.4,100.0,0.1
2021-01-31 23:00:00,-5.2,91.0,3.3,994.4,100.0,0.1
2021-02-01 00:00:00,-4.8,91.0,3.6,994.4,100.0,0.1
2021-02-01 01:00:00,-4.6,93.0,3.4,994.5,100.0,0.1
2021-02-01 02:00:00,-5.7,91.0,5.4,994.5,100.0,0.1
2021-02-01 03:00:00,-5.1,90.0,3.6,994.6,100.0,0.1
2021-02-01 04:00:00,-4.8,89.0,3.6,994.6,100.0,0.1
2021-02-01 05:00:00,-4.8,90.0,4.3,994.7,100.0,0.1
2021-02-01 06:00:00,-5.4,91.0,5.3,994.6,100.0,0.1
2021-02-01 07:00:00,-5.3,91.0,5.2,994.7,100.0,0.1
2021-02-01 08:00:00,-5.4,91.0,4.8,995.0,100.0,0.1
2021-02-01 09:00:00,-5.1,91.0,4.6,995.4,100.0,0.1
2021-02-01 10:00:00,-4.8,89.0,4.7,996.0,100.0,0.3
2021-02-01 11:00:00,-4.8,90.0,4.2,996.6,100.0,0.2
2021-02-01 12:00:00,-5.0,90.0,3.6,996.9,100.0,0.2
2021-02-01 13:00:00,-4.5,90.0,2.9,997.4,99.0,0.0
2021-02-01 14:00:00,-3.2,91.0,4.8,997.5,99.0,0.0
2021-02-01 15:00:00,-2.5,89.0,4.8,997.6,100.0,0.3
2021-02-01 16:00:00,-2.2,88.0,5.2,997.8,100.0,0.1
2021-02-01 17:00:00,-2.8,88.0,4.5,997.9,100.0,0.0
2021-02-01 18:00:00,-3.4,89.0,5.2,997.9,100.0,0.0
2021-02-01 19:00:00,-5.0,92.0,4.4,998.2,95.0,0.0
2021-02-01 20:00:00,-4.5,97.0,4.0,998.6,93.0,0.0
2021-02-01 21:00:00,-4.9,96.0,5.1,999.2,100.0,0.0
2021-02-01 22:00:00,-5.4,96.0,4.1,999.9,100.0,0.0
2021-02-01 23:00:00,-5.4,96.0,2.7,1000.7,99.0,0.0
2021-02-02 00:00:00,-5.3,96.0,2.1,1001.6,99.0,0.0
2021-02-02 01:00:00,-5.6,94.0,3.3,1002.3,100.0,0.0
2021-02-02 02:00:00,-5.9,94.0,4.7,1002.4,94.0,0.0
2021-02-02 03:00:00,-7.1,94.0,3.4,1003.0,100.0,0.0
2021-02-02 04:00:00,-6.9,95.0,4.5,1003.8,99.0,0.0
2021-02-02 05:00:00,-7.2,97.0,4.3,1004.5,100.0,0.0
2021-02-02 06:00:00,-7.5,95.0,4.4,1005.0,99.0,0.0
2021-02-02 07:00:00,-8.3,93.0,3.3,1005.7,97.0,0.0
2021-02-02 08:00:00,-7.6,93.0,3.3,1006.3,99.0,0.0
2021-02-02 09:00:00,-8.8,92.0,4.6,1007.0,99.0,0.0
2021-02-02 10:00:00,-8.1,94.0,4.1,1007.7,100.0,0.0
2021-02-02 11:00:00,-8.6,92.0,3.9,1008.5,100.0,0.0
2021-02-02 12:00:00,-8.8,91.0,3.1,1009.3,100.0,0.0
2021-02-02 13:00:00,-9.5,91.0,3.4,1009.7,100.0,0.0
2021-02-02 14:00:00,-7.0,78.0,5.8,1010.7,100.0,0.0
2021-02-02 15:00:00,-8.2,77.0,5.9,1011.0,99.0,0.0
2021-02-02 16:00:00,-8.2,72.0,6.1,1011.3,98.0,0.0
2021-02-02 17:00:00,-9.4,77.0,6.8,1011.8,98.0,0.0
2021-02-02 18:00:00,-9.2,77.0,6.9,1012.0,99.0,0.0
2021-02-02 19:00:00,-9.6,78.0,6.5,1012.4,97.0,0.0
2021-02-02 20:00:00,-11.1,79.0,8.6,1012.9,92.0,0.0
2021-02-02 21:00:00,-12.0,81.0,9.1,1013.4,91.0,0.0
2021-02-02 22:00:00,-12.2,85.0,8.2,1014.1,6.0,0.0
2021-02-02 23:00:00,-12.6,88.0,8.2,1014.8,7.0,0.0
2021-02-03 00:00:00,-12.3,91.0,6.6,1015.4,7.0,0.0
2021-02-03 01:00:00,-13.3,93.0,8.0,1016.0,4.0,0.0
2021-02-03 02:00:00,-11.0,93.0,6.1,1016.7,7.0,0.0
2021-02-03 03:00:00,-13.3,92.0,6.6,1017.2,31.0,0.0
2021-02-03 04:00:00,-13.4,90.0,6.6,1017.8,17.0,0.0
2021-02-03 05:00:00,-14.0,92.0,6.5,1018.1,11.0,0.0
2021-02-03 06:00:00,-13.8,87.0,6.8,1018.4,6.0,0.0
2021-02-03 07:00:00,-13.8,85.0,6.6,1018.8,3.0,0.0
2021-02-03 08:00:00,-13.8,82.0,7.5,1019.3,2.0,0.0
2021-02-03 09:00:00,-14.4,85.0,7.3,1019.9,5.0,0.0
2021-02-03 10:00:00,-13.3,87.0,6.2,1020.8,6.0,0.0
2021-02-03 11:00:00,-13.7,88.0,6.2,1021.2,4.0,0.0
2021-02-03 12:00:00,-12.9,86.0,5.7,1021.7,2.0,0.0
2021-02-03 13:00:00,-13.7,87.0,6.0,1021.9,2.0,0.0
2021-02-03 14:00:00,-12.0,89.0,2.4,1022.2,81.0,0.0
2021-02-03 15:00:00,-12.4,91.0,4.7,1022.0,91.0,0.1
2021-02-03 16:00:00,-11.2,90.0,4.3,1022.0,99.0,0.2
2021-02-03 17:00:00,-11.1,92.0,4.1,1022.0,97.0,0.6
2021-02-03 18:00:00,-10.4,93.0,5.5,1021.9,99.0,0.5
2021-02-03 19:00:00,-10.0,93.0,3.3,1022.0,95.0,0.2
2021-02-03 20:00:00,-10.4,95.0,1.3,1022.0,98.0,0.1
2021-02-03 21:00:00,-9.1,92.0,4.1,1022.3,90.0,0.1
2021-02-03 22:00:00,-8.6,86.0,6.9,1022.6,62.0,0.1
2021-02-03 23:00:00,-7.7,87.0,7.6,1022.9,30.0,0.0
2021-02-04 00:00:00,-7.1,89.0,7.3,1023.0,34.0,0.0
2021-02-04 01:00:00,-7.5,91.0,8.0,1023.2,61.0,0.0
2021-02-04 02:00:00,-4.1,81.0,8.0,1023.2,84.0,0.0
2021-02-04 03:00:00,-3.8,82.0,7.2,1023.3,56.0,0.0
2021-02-04 04:00:00,-4.1,85.0,6.6,1023.4,79.0,0.0
2021-02-04 05:00:00,-3.9,87.0,6.2,1023.5,96.0,0.0
2021-02-04 06:00:00,-3.7,87.0,5.8,1023.6,96.0,0.0
2021-02-04 07:00:00,-6.1,89.0,8.7,1023.6,89.0,0.0
2021-02-04 08:00:00,-6.7,88.0,9.7,1023.7,78.0,0.0
2021-02-04 09:00:00,-5.2,82.0,7.7,1024.2,85.0,0.0
2021-02-04 10:00:00,-4.5,80.0,6.9,1024.6,93.0,0.0
2021-02-04 11:00:00,-3.1,79.0,6.9,1025.2,89.0,0.0
2021-02-04 12:00:00,-2.6,80.0,6.8,1025.4,59.0,0.0
2021-02-04 13:00:00,-4.3,81.0,6.8,1025.8,44.0,0.0
2021-02-04 14:00:00,-5.3,85.0,12.7,1025.8,52.0,0.0
2021-02-04 15:00:00,-4.2,84.0,6.5,1026.1,60.0,0.0
2021-02-04 16:00:00,-4.4,86.0,6.6,1026.2,77.0,0.0
2021-02-04 17:00:00,-3.4,87.0,6.9,1026.5,69.0,0.1
2021-02-04 18:00:00,-4.3,89.0,5.9,1026.6,49.0,0.0
2021-02-04 19:00:00,-6.2,93.0,8.9,1026.7,98.0,0.0
2021-02-04 20:00:00,-3.9,91.0,5.6,1026.8,100.0,0.2
2021-02-04 21:00:00,-3.3,92.0,4.9,1026.9,100.0,0.3
2021-02-04 22:00:00,-3.1,92.0,5.7,1027.1,98.0,0.2
2021-02-04 23:00:00,-2.7,91.0,6.8,1027.2,97.0,0.1
2021-02-05 00:00:00,-2.7,92.0,7.1,1027.4,99.0,0.1
2021-02-05 01:00:00,-2.2,92.0,8.0,1027.4,97.0,0.2
2021-02-05 02:00:00,-1.6,89.0,11.5,1027.6,96.0,0.1
2021-02-05 03:00:00,-1.4,87.0,12.6,1027.7,76.0,0.1
2021-02-05 04:00:00,-1.4,83.0,11.5,1027.6,71.0,0.0
2021-02-05 05:00:00,-1.7,81.0,9.0,1027.6,54.0,0.0
2021-02-05 06:00:00,-2.1,81.0,8.1,1027.9,75.0,0.0
2021-02-05 07:00:00,-2.0,82.0,7.9,1027.9,80.0,0.0
2021-02-05 08:00:00,-2.9,83.0,6.3,1028.2,68.0,0.0
2021-02-05 09:00:00,-5.4,87.0,8.6,1028.4,60.0,0.0
2021-02-05 10:00:00,-4.3,86.0,7.1,1028.9,95.0,0.0
2021-02-05 11:00:00,-3.9,88.0,5.9,1029.4,97.0,0.0
2021-02-05 12:00:00,-3.3,88.0,4.8,1029.8,90.0,0.0
2021-02-05 13:00:00,-3.9,89.0,4.7,1029.9,95.0,0.1
2021-02-05 14:00:00,-4.2,93.0,5.2,1030.2,95.0,0.1
2021-02-05 15:00:00,-3.2,92.0,4.1,1030.3,89.0,0.1
2021-02-05 16:00:00,-3.2,90.0,3.8,1030.4,81.0,0.1
2021-02-05 17:00:00,-3.9,92.0,5.1,1030.5,92.0,0.2
2021-02-05 18:00:00,-2.8,91.0,3.9,1030.5,94.0,0.1
2021-02-05 19:00:00,-2.8,91.0,5.0,1030.5,95.0,0.2
2021-02-05 20:00:00,-1.9,91.0,11.2,1030.9,96.0,0.2
2021-02-05 21:00:00,-1.5,83.0,14.2,1031.0,96.0,0.1
2021-02-05 22:00:00,-1.7,79.0,13.0,1031.2,100.0,0.0
2021-02-05 23:00:00,-1.9,81.0,12.6,1031.4,97.0,0.1
2021-02-06 00:00:00,-2.1,81.0,11.9,1031.5,100.0,0.1
2021-02-06 01:00:00,-2.1,79.0,12.3,1031.6,100.0,0.1
2021-02-06 02:00:00,-2.3,85.0,13.3,1031.6,100.0,0.1
2021-02-06 03:00:00,-2.0,84.0,13.0,1031.4,94.0,0.1
2021-02-06 04:00:00,-2.1,81.0,10.9,1031.4,98.0,0.1
2021-02-06 05:00:00,-1.9,81.0,11.2,1031.4,100.0,0.2
2021-02-06 06:00:00,-1.7,79.0,14.0,1031.3,99.0,0.2
2021-02-06 07:00:00,-1.8,81.0,15.9,1031.4,94.0,0.2
2021-02-06 08:00:00,-2.0,80.0,14.6,1031.7,91.0,0.2
2021-02-06 09:00:00,-2.3,80.0,14.3,1031.9,95.0,0.2
2021-02-06 10:00:00,-2.6,81.0,12.9,1032.2,97.0,0.2
2021-02-06 11:00:00,-2.6,83.0,13.5,1032.7,98.0,0.1
2021-02-06 12:00:00,-2.7,84.0,13.0,1032.9,99.0,0.2
2021-02-06 13:00:00,-3.0,82.0,10.6,1032.9,97.0,0.1
2021-02-06 14:00:00,-3.0,87.0,11.2,1032.9,94.0,0.1
2021-02-06 15:00:00,-2.9,86.0,11.9,1032.9,93.0,0.1
2021-02-06 16:00:00,-3.3,85.0,9.7,1032.8,90.0,0.1
2021-02-06 17:00:00,-3.4,84.0,9.7,1032.7,88.0,0.1
2021-02-06 18:00:00,-3.9,83.0,6.6,1032.4,80.0,0.0
2021-02-06 19:00:00,-5.2,86.0,6.0,1032.1,94.0,0.1
2021-02-06 20:00:00,-4.9,88.0,5.0,1031.7,97.0,0.1
2021-02-06 21:00:00,-4.8,89.0,5.2,1031.5,98.0,0.1
2021-02-06 22:00:00,-5.8,91.0,6.3,1031.3,97.0,0.1
2021-02-06 23:00:00,-4.8,92.0,4.8,1031.3,99.0,0.3
2021-02-07 00:00:00,-4.0,87.0,6.6,1031.1,98.0,0.2
2021-02-07 01:00:00,-3.6,85.0,8.7,1030.8,99.0,0.1
2021-02-07 02:00:00,-3.3,89.0,9.2,1030.7,97.0,0.1
2021-02-07 03:00:00,-2.9,84.0,10.4,1030.1,91.0,0.0
2021-02-07 04:00:00,-3.3,81.0,9.7,1029.6,82.0,0.1
2021-02-07 05:00:00,-3.0,80.0,9.8,1029.2,51.0,0.1
2021-02-07 06:00:00,-3.5,81.0,8.4,1028.9,51.0,0.0
2021-02-07 07:00:00,-4.1,83.0,7.6,1028.7,46.0,0.0
2021-02-07 08:00:00,-4.4,81.0,7.1,1028.4,49.0,0.0
2021-02-07 09:00:00,-4.6,80.0,6.7,1028.3,51.0,0.0
2021-02-07 10:00:00,-4.1,78.0,7.4,1028.3,28.0,0.0
2021-02-07 11:00:00,-5.2,80.0,6.7,1028.1,40.0,0.0
2021-02-07 12:00:00,-6.4,83.0,7.9,1028.0,45.0,0.0
2021-02-07 13:00:00,-6.5,83.0,7.7,1027.9,32.0,0.0
2021-02-07 14:00:00,-6.2,86.0,11.1,1027.1,45.0,0.0
2021-02-07 15:00:00,-4.3,84.0,8.6,1027.1,88.0,0.0
2021-02-07 16:00:00,-3.9,84.0,10.2,1027.1,81.0,0.1
2021-02-07 17:00:00,-4.0,82.0,9.9,1027.2,86.0,0.1
2021-02-07 18:00:00,-4.3,80.0,7.2,1027.2,97.0,0.0
2021-02-07 19:00:00,-5.0,78.0,6.0,1027.2,41.0,0.0
2021-02-07 20:00:00,-6.8,79.0,7.1,1027.5,62.0,0.0
2021-02-07 21:00:00,-7.2,81.0,7.4,1027.3,86.0,0.0
2021-02-07 22:00:00,-6.8,81.0,6.7,1027.4,98.0,0.0
2021-02-07 23:00:00,-6.7,82.0,6.1,1027.2,90.0,0.0
2021-02-08 00:00:00,-7.9,85.0,8.0,1026.9,75.0,0.0
2021-02-08 01:00:00,-7.9,87.0,6.8,1026.8,87.0,0.0
2021-02-08 02:00:00,-5.5,86.0,6.2,1026.3,68.0,0.0
2021-02-08 03:00:00,-6.6,88.0,5.4,1026.0,77.0,0.1
2021-02-08 04:00:00,-6.9,89.0,5.4,1025.6,53.0,0.1
2021-02-08 05:00:00,-7.4,91.0,6.1,1025.3,52.0,0.0
2021-02-08 06:00:00,-6.2,92.0,5.2,1024.8,81.0,0.0
2021-02-08 07:00:00,-5.6,93.0,4.0,1024.4,70.0,0.0
2021-02-08 08:00:00,-6.3,97.0,3.3,1024.0,99.0,0.0
2021-02-08 09:00:00,-8.8,93.0,3.8,1023.7,100.0,0.0
2021-02-08 10:00:00,-8.3,92.0,2.9,1023.4,100.0,0.0
2021-02-08 11:00:00,-7.8,93.0,3.8,1023.2,100.0,0.0
2021-02-08 12:00:00,-6.8,94.0,2.6,1022.9,100.0,0.0
2021-02-08 13:00:00,-6.9,94.0,0.5,1022.7,100.0,0.0
2021-02-08 14:00:00,-6.8,97.0,3.0,1021.8,100.0,0.0
2021-02-08 15:00:00,-7.2,95.0,2.4,1021.6,100.0,0.0
2021-02-08 16:00:00,-7.3,97.0,2.9,1021.3,100.0,0.0
2021-02-08 17:00:00,-7.9,98.0,2.3,1021.3,100.0,0.0
2021-02-08 18:00:00,-8.1,96.0,1.0,1021.3,100.0,0.0
2021-02-08 19:00:00,-8.7,94.0,1.5,1021.2,100.0,0.0
2021-02-08 20:00:00,-9.3,92.0,2.0,1021.1,100.0,0.0
2021-02-08 21:00:00,-9.4,92.0,2.1,1021.0,100.0,0.0
2021-02-08 22:00:00,-9.4,93.0,2.7,1021.1,100.0,0.0
2021-02-08 23:00:00,-9.8,93.0,2.9,1021.1,100.0,0.0
2021-02-09 00:00:00,-10.1,97.0,4.6,1021.0,100.0,0.0
2021-02-09 01:00:00,-9.9,94.0,4.5,1021.2,100.0,0.0
2021-02-09 02:00:00,-10.3,92.0,3.9,1020.8,100.0,0.0
2021-02-09 03:00:00,-10.4,98.0,6.1,1020.8,100.0,0.0
2021-02-09 04:00:00,-10.2,93.0,5.7,1020.7,100.0,0.0
2021-02-09 05:00:00,-10.3,96.0,4.3,1020.7,100.0,0.0
2021-02-09 06:00:00,-10.1,96.0,4.9,1020.5,100.0,0.0
2021-02-09 07:00:00,-10.0,97.0,3.6,1020.5,100.0,0.0
2021-02-09 08:00:00,-9.7,96.0,3.4,1020.3,98.0,0.0
2021-02-09 09:00:00,-9.7,95.0,2.5,1020.3,100.0,0.0
2021-02-09 10:00:00,-9.6,95.0,2.9,1020.5,100.0,0.0
2021-02-09 11:00:00,-9.5,93.0,1.6,1020.9,100.0,0.0
2021-02-09 12:00:00,-9.9,94.0,1.8,1021.3,99.0,0.0
2021-02-09 13:00:00,-9.9,94.0,2.1,1021.5,88.0,0.0
2021-02-09 14:00:00,-10.0,87.0,4.7,1021.7,65.0,0.0
2021-02-09 15:00:00,-10.0,87.0,4.3,1021.6,66.0,0.0
2021-02-09 16:00:00,-10.6,88.0,4.1,1021.8,69.0,0.0
2021-02-09 17:00:00,-10.5,90.0,2.5,1022.0,65.0,0.0
2021-02-09 18:00:00,-10.3,92.0,2.1,1022.2,59.0,0.0
2021-02-09 19:00:00,-10.6,94.0,1.1,1022.3,78.0,0.0
2021-02-09 20:00:00,-11.5,90.0,2.9,1022.6,100.0,0.0
2021-02-09 21:00:00,-11.3,89.0,2.7,1022.9,100.0,0.0
2021-02-09 22:00:00,-10.9,90.0,3.9,1023.1,100.0,0.0
2021-02-09 23:00:00,-10.8,92.0,4.3,1023.3,100.0,0.1
2021-02-10 00:00:00,-11.3,89.0,3.7,1023.2,100.0,0.1
2021-02-10 01:00:00,-11.2,94.0,5.0,1023.3,98.0,0.1
2021-02-10 02:00:00,-11.2,94.0,4.1,1022.8,99.0,0.1
2021-02-10 03:00:00,-10.7,95.0,6.0,1022.7,92.0,0.0
2021-02-10 04:00:00,-10.6,95.0,8.2,1022.5,99.0,0.0
2021-02-10 05:00:00,-10.2,91.0,8.2,1022.4,100.0,0.1
2021-02-10 06:00:00,-10.2,93.0,9.8,1022.0,100.0,0.1
2021-02-10 07:00:00,-10.3,93.0,12.2,1021.4,100.0,0.6
2021-02-10 08:00:00,-10.2,92.0,14.4,1020.7,100.0,0.7
2021-02-10 09:00:00,-10.0,92.0,13.4,1020.5,100.0,0.3
2021-02-10 10:00:00,-10.1,93.0,11.9,1020.6,100.0,0.0
2021-02-10 11:00:00,-9.9,92.0,9.4,1020.9,100.0,0.0
2021-02-10 12:00:00,-9.2,92.0,8.4,1021.0,100.0,0.0
2021-02-10 13:00:00,-8.4,90.0,7.2,1021.1,100.0,0.1
2021-02-10 14:00:00,-8.0,94.0,7.2,1020.7,100.0,0.1
2021-02-10 15:00:00,-6.9,94.0,7.2,1020.6,100.0,0.1
2021-02-10 16:00:00,-7.2,94.0,8.5,1020.6,100.0,0.1
2021-02-10 17:00:00,-7.5,93.0,8.2,1020.9,100.0,0.3
2021-02-10 18:00:00,-7.0,93.0,6.8,1021.1,100.0,0.2
2021-02-10 19:00:00,-6.9,93.0,6.1,1021.0,100.0,0.1
2021-02-10 20:00:00,-7.1,93.0,5.0,1021.3,100.0,0.0
2021-02-10 21:00:00,-7.3,95.0,5.4,1021.6,100.0,0.0
2021-02-10 22:00:00,-7.1,95.0,6.2,1021.9,100.0,0.0
2021-02-10 23:00:00,-7.1,97.0,7.7,1022.2,100.0,0.0
2021-02-11 00:00:00,-7.4,94.0,7.7,1022.6,97.0,0.1
2021-02-11 01:00:00,-7.0,94.0,8.6,1022.8,98.0,0.2
2021-02-11 02:00:00,-5.8,95.0,6.8,1022.8,94.0,0.0
2021-02-11 03:00:00,-4.7,92.0,6.0,1023.0,92.0,0.1
2021-02-11 04:00:00,-4.2,91.0,5.1,1023.2,88.0,0.1
2021-02-11 05:00:00,-5.3,87.0,5.5,1023.4,85.0,0.3
2021-02-11 06:00:00,-5.5,85.0,4.4,1023.6,78.0,0.9
2021-02-11 07:00:00,-5.6,85.0,4.9,1023.8,86.0,1.2
2021-02-11 08:00:00,-4.8,91.0,4.7,1023.8,97.0,0.3
2021-02-11 09:00:00,-4.7,90.0,6.5,1024.0,79.0,0.1
2021-02-11 10:00:00,-5.2,88.0,8.6,1024.4,71.0,0.2
2021-02-11 11:00:00,-5.7,87.0,8.3,1024.4,65.0,0.2
2021-02-11 12:00:00,-5.2,87.0,9.0,1024.2,94.0,0.0
2021-02-11 13:00:00,-4.3,88.0,10.8,1024.0,93.0,0.0
2021-02-11 14:00:00,-4.5,90.0,9.8,1023.5,97.0,0.0
2021-02-11 15:00:00,-4.1,89.0,11.2,1023.1,100.0,0.0
2021-02-11 16:00:00,-4.7,89.0,12.7,1022.4,97.0,0.0
2021-02-11 17:00:00,-4.9,87.0,13.7,1021.8,77.0,0.0
2021-02-11 18:00:00,-4.9,84.0,15.4,1020.2,100.0,0.1
2021-02-11 19:00:00,-3.9,79.0,17.8,1018.8,100.0,0.3
2021-02-11 20:00:00,-3.7,79.0,17.3,1018.0,100.0,0.3
2021-02-11 21:00:00,-3.7,80.0,15.5,1017.7,93.0,0.6
2021-02-11 22:00:00,-4.3,82.0,15.9,1017.6,100.0,0.5
2021-02-11 23:00:00,-4.3,86.0,16.6,1017.0,87.0,0.2
2021-02-12 00:00:00,-3.7,86.0,18.4,1016.2,98.0,0.3
2021-02-12 01:00:00,-2.2,87.0,21.6,1015.1,99.0,0.2
2021-02-12 02:00:00,-3.0,86.0,23.4,1012.6,99.0,0.2
2021-02-12 03:00:00,-2.5,85.0,25.5,1010.8,100.0,2.2
2021-02-12 04:00:00,-0.4,83.0,16.3,1011.4,100.0,1.1
2021-02-12 05:00:00,-0.2,80.0,23.7,1012.7,88.0,0.5
2021-02-12 06:00:00,-1.2,90.0,19.5,1013.9,93.0,0.7
2021-02-12 07:00:00,-1.1,88.0,20.0,1014.6,100.0,0.4
2021-02-12 08:00:00,-0.5,74.0,18.1,1014.7,100.0,0.1
2021-02-12 09:00:00,-0.8,82.0,19.9,1015.1,100.0,0.3
2021-02-12 10:00:00,-0.9,84.0,19.9,1015.6,98.0,0.5
2021-02-12 11:00:00,-0.9,79.0,19.6,1016.3,97.0,0.4
2021-02-12 12:00:00,-1.2,75.0,22.3,1017.1,68.0,0.3
2021-02-12 13:00:00,-1.5,77.0,19.1,1017.9,100.0,0.1
2021-02-12 14:00:00,-1.7,84.0,15.0,1019.0,98.0,0.3
2021-02-12 15:00:00,-1.6,71.0,15.9,1019.4,34.0,0.3
2021-02-12 16:00:00,-2.4,66.0,11.0,1019.8,37.0,0.0
2021-02-12 17:00:00,-2.9,66.0,10.0,1020.5,64.0,0.0
2021-02-12 18:00:00,-3.4,66.0,8.9,1020.9,50.0,0.0
2021-02-12 19:00:00,-3.4,67.0,7.9,1021.2,64.0,0.0
2021-02-12 20:00:00,-5.5,71.0,7.5,1021.4,63.0,0.0
2021-02-12 21:00:00,-5.1,72.0,5.2,1021.4,89.0,0.0
2021-02-12 22:00:00,-5.1,80.0,5.0,1021.2,88.0,0.1
2021-02-12 23:00:00,-4.3,82.0,5.6,1021.0,88.0,0.1
2021-02-13 00:00:00,-4.1,86.0,7.3,1020.4,90.0,0.6
2021-02-13 01:00:00,-4.4,85.0,8.2,1019.9,94.0,0.5
2021-02-13 02:00:00,-4.6,91.0,9.4,1019.3,95.0,0.2
2021-02-13 03:00:00,-4.5,90.0,9.9,1019.0,97.0,0.5
2021-02-13 04:00:00,-4.0,90.0,12.0,1019.2,100.0,0.3
2021-02-13 05:00:00,-3.2,84.0,14.5,1019.8,76.0,0.2
2021-02-13 06:00:00,-4.0,82.0,12.2,1020.2,52.0,0.2
2021-02-13 07:00:00,-5.1,83.0,9.8,1020.6,59.0,0.1
2021-02-13 08:00:00,-5.5,88.0,8.0,1021.1,75.0,0.2
2021-02-13 09:00:00,-5.3,90.0,6.8,1021.6,67.0,0.3
2021-02-13 10:00:00,-6.4,85.0,5.4,1022.1,71.0,0.1
2021-02-13 11:00:00,-6.6,84.0,5.3,1022.8,69.0,0.1
2021-02-13 12:00:00,-6.5,83.0,4.9,1023.5,73.0,0.1
2021-02-13 13:00:00,-7.1,82.0,6.1,1024.0,66.0,0.1
2021-02-13 14:00:00,-6.9,85.0,4.7,1023.6,65.0,0.1
2021-02-13 15:00:00,-7.9,88.0,4.5,1024.2,55.0,0.1
2021-02-13 16:00:00,-8.7,93.0,4.4,1024.4,81.0,0.1
2021-02-13 17:00:00,-8.9,93.0,4.6,1024.8,76.0,0.1
2021-02-13 18:00:00,-8.3,96.0,2.3,1025.1,66.0,0.1
2021-02-13 19:00:00,-9.1,92.0,3.9,1025.5,100.0,0.1
2021-02-13 20:00:00,-8.2,95.0,4.5,1025.9,69.0,0.1
2021-02-13 21:00:00,-9.3,91.0,3.6,1026.2,100.0,0.1
2021-02-13 22:00:00,-8.3,96.0,6.1,1026.4,63.0,0.1
2021-02-13 23:00:00,-8.6,93.0,6.2,1026.5,100.0,0.1
2021-02-14 00:00:00,-8.5,93.0,7.2,1026.5,100.0,0.1
2021-02-14 01:00:00,-8.5,94.0,7.6,1026.7,89.0,0.1
2021-02-14 02:00:00,-7.3,93.0,8.0,1026.6,81.0,0.1
2021-02-14 03:00:00,-7.0,94.0,9.8,1026.5,89.0,0.2
2021-02-14 04:00:00,-7.1,94.0,8.7,1026.4,91.0,0.2
2021-02-14 05:00:00,-7.1,94.0,8.7,1026.4,96.0,0.2
2021-02-14 06:00:00,-7.1,95.0,8.7,1026.5,96.0,0.1
2021-02-14 07:00:00,-7.0,94.0,8.7,1026.5,96.0,0.2
2021-02-14 08:00:00,-7.1,92.0,7.9,1026.4,87.0,0.2
2021-02-14 09:00:00,-7.0,92.0,9.0,1026.2,90.0,0.1
2021-02-14 10:00:00,-6.4,91.0,9.4,1026.1,97.0,0.1
2021-02-14 11:00:00,-5.9,91.0,9.4,1025.9,99.0,0.1
2021-02-14 12:00:00,-5.3,91.0,9.7,1025.6,100.0,0.2
2021-02-14 13:00:00,-5.0,91.0,10.1,1025.1,100.0,0.4
2021-02-14 14:00:00,-5.1,91.0,11.0,1024.4,100.0,0.5
2021-02-14 15:00:00,-5.1,93.0,13.1,1024.4,99.0,0.3
2021-02-14 16:00:00,-5.0,95.0,12.6,1024.2,98.0,0.1
2021-02-14 17:00:00,-4.8,96.0,11.2,1023.9,100.0,0.1
2021-02-14 18:00:00,-4.3,96.0,10.8,1023.5,100.0,0.1
2021-02-14 19:00:00,-4.0,96.0,11.2,1023.2,100.0,0.3
2021-02-14 20:00:00,-3.8,96.0,10.8,1022.9,100.0,0.5
2021-02-14 21:00:00,-3.5,96.0,11.2,1022.4,100.0,0.7
2021-02-14 22:00:00,-3.1,96.0,9.4,1022.2,100.0,0.5
2021-02-14 23:00:00,-2.5,96.0,10.1,1021.7,99.0,0.2
2021-02-15 00:00:00,-1.7,96.0,8.9,1021.2,100.0,0.3
2021-02-15 01:00:00,-0.8,94.0,5.9,1020.9,100.0,0.3
2021-02-15 02:00:00,-0.1,95.0,5.9,1020.4,100.0,0.3
2021-02-15 03:00:00,0.7,88.0,8.9,1020.1,100.0,0.1
2021-02-15 04:00:00,0.7,86.0,9.3,1020.0,100.0,0.1
2021-02-15 05:00:00,0.2,86.0,8.7,1020.0,97.0,0.4
2021-02-15 06:00:00,0.4,92.0,7.7,1019.7,99.0,0.1
2021-02-15 07:00:00,0.5,89.0,8.0,1019.3,90.0,0.1
2021-02-15 08:00:00,0.1,87.0,5.7,1019.0,81.0,0.1
2021-02-15 09:00:00,-0.4,89.0,5.2,1018.8,99.0,0.1
2021-02-15 10:00:00,0.3,90.0,6.0,1018.7,100.0,0.2
2021-02-15 11:00:00,0.5,91.0,6.5,1018.8,100.0,0.2
2021-02-15 12:00:00,0.6,86.0,6.1,1018.7,100.0,0.1
2021-02-15 13:00:00,0.6,83.0,7.0,1018.8,98.0,0.0
2021-02-15 14:00:00,0.8,84.0,6.5,1018.5,77.0,0.0
2021-02-15 15:00:00,1.0,83.0,6.4,1018.3,99.0,0.0
2021-02-15 16:00:00,0.8,84.0,5.7,1018.3,90.0,0.1
2021-02-15 17:00:00,0.5,86.0,3.8,1018.0,96.0,0.0
2021-02-15 18:00:00,0.3,89.0,3.6,1017.9,100.0,0.1
2021-02-15 19:00:00,0.2,91.0,3.2,1018.2,68.0,0.1
2021-02-15 20:00:00,0.5,89.0,3.7,1018.2,64.0,0.0
2021-02-15 21:00:00,-0.6,92.0,5.1,1018.1,96.0,0.0
2021-02-15 22:00:00,-0.3,93.0,3.8,1018.3,94.0,0.0
2021-02-15 23:00:00,-0.1,92.0,3.2,1018.3,88.0,0.0
2021-02-16 00:00:00,-0.6,93.0,3.3,1018.5,96.0,0.0
2021-02-16 01:00:00,-1.5,93.0,4.5,1018.7,98.0,0.0
2021-02-16 02:00:00,-2.0,99.0,2.8,1018.6,95.0,0.0
2021-02-16 03:00:00,-2.9,97.0,2.3,1018.6,100.0,0.0
2021-02-16 04:00:00,-3.4,96.0,4.8,1018.8,100.0,0.0
2021-02-16 05:00:00,-4.5,96.0,5.8,1018.8,100.0,0.0
2021-02-16 06:00:00,-5.1,95.0,5.5,1018.7,100.0,0.0
2021-02-16 07:00:00,-4.7,96.0,3.2,1018.5,100.0,0.0
2021-02-16 08:00:00,-5.8,94.0,3.4,1018.7,100.0,0.0
2021-02-16 09:00:00,-6.0,94.0,3.5,1018.8,100.0,0.0
2021-02-16 10:00:00,-6.3,94.0,4.2,1018.9,100.0,0.0
2021-02-16 11:00:00,-6.2,96.0,4.4,1018.8,100.0,0.0
2021-02-16 12:00:00,-6.1,96.0,4.1,1018.7,100.0,0.0
2021-02-16 13:00:00,-6.1,95.0,3.3,1019.0,100.0,0.0
2021-02-16 14:00:00,-5.5,96.0,3.7,1018.9,100.0,0.0
2021-02-16 15:00:00,-5.1,96.0,4.5,1018.7,92.0,0.0
2021-02-16 16:00:00,-6.2,96.0,3.3,1018.7,79.0,0.0
2021-02-16 17:00:00,-7.1,96.0,4.3,1018.6,64.0,0.0
2021-02-16 18:00:00,-6.5,98.0,3.9,1018.4,100.0,0.0
2021-02-16 19:00:00,-6.9,97.0,4.7,1018.2,100.0,0.0
2021-02-16 20:00:00,-6.9,97.0,5.7,1017.9,100.0,0.0
2021-02-16 21:00:00,-7.3,97.0,5.7,1017.7,100.0,0.0
2021-02-16 22:00:00,-7.8,95.0,4.0,1017.6,96.0,0.0
2021-02-16 23:00:00,-8.3,95.0,3.7,1017.2,81.0,0.0
2021-02-17 00:00:00,-8.6,95.0,4.6,1016.8,68.0,0.0
2021-02-17 01:00:00,-9.7,93.0,6.4,1016.5,44.0,0.0
2021-02-17 02:00:00,-10.2,95.0,5.2,1016.2,49.0,0.0
2021-02-17 03:00:00,-9.4,95.0,4.2,1015.8,100.0,0.0
2021-02-17 04:00:00,-9.5,95.0,5.2,1015.6,98.0,0.0
2021-02-17 05:00:00,-10.0,94.0,4.9,1015.1,73.0,0.0
2021-02-17 06:00:00,-10.4,92.0,3.7,1014.6,67.0,0.0
2021-02-17 07:00:00,-11.0,93.0,4.8,1013.9,62.0,0.0
2021-02-17 08:00:00,-11.2,96.0,4.8,1013.6,62.0,0.0
2021-02-17 09:00:00,-11.4,95.0,5.8,1013.5,69.0,0.0
2021-02-17 10:00:00,-11.2,93.0,5.9,1013.5,47.0,0.0
2021-02-17 11:00:00,-10.7,92.0,5.8,1013.7,29.0,0.0
2021-02-17 12:00:00,-10.5,86.0,6.2,1013.7,62.0,0.0
2021-02-17 13:00:00,-10.1,80.0,6.5,1013.5,50.0,0.0
2021-02-17 14:00:00,-9.8,81.0,8.0,1013.7,48.0,0.0
2021-02-17 15:00:00,-10.0,79.0,5.8,1013.6,61.0,0.0
2021-02-17 16:00:00,-10.9,81.0,7.6,1013.4,78.0,0.0
2021-02-17 17:00:00,-10.6,81.0,7.0,1012.9,56.0,0.0
2021-02-17 18:00:00,-7.9,81.0,5.4,1012.7,75.0,0.0
2021-02-17 19:00:00,-7.2,83.0,3.5,1012.4,79.0,0.0
2021-02-17 20:00:00,-7.3,85.0,3.9,1012.3,76.0,0.0
2021-02-17 21:00:00,-9.6,99.0,3.4,1012.3,62.0,0.0
2021-02-17 22:00:00,-10.9,89.0,2.7,1012.6,100.0,0.0
2021-02-17 23:00:00,-13.0,85.0,3.3,1012.4,100.0,0.0
2021-02-18 00:00:00,-12.6,87.0,3.3,1012.0,100.0,0.0
2021-02-18 01:00:00,-12.1,88.0,3.1,1011.5,100.0,0.0
2021-02-18 02:00:00,-14.6,85.0,6.2,1011.2,58.0,0.0
2021-02-18 03:00:00,-13.8,89.0,4.9,1010.9,100.0,0.0
2021-02-18 04:00:00,-13.1,89.0,5.1,1010.5,100.0,0.0
2021-02-18 05:00:00,-12.9,91.0,4.6,1010.1,100.0,0.0
2021-02-18 06:00:00,-9.2,92.0,4.6,1009.6,70.0,0.0
2021-02-18 07:00:00,-10.5,96.0,4.8,1009.2,40.0,0.0
2021-02-18 08:00:00,-12.2,100.0,5.2,1009.4,40.0,0.0
2021-02-18 09:00:00,-10.6,96.0,5.6,1009.3,21.0,0.0
2021-02-18 10:00:00,-10.4,98.0,6.3,1009.4,19.0,0.0
2021-02-18 11:00:00,-12.7,96.0,7.6,1009.8,39.0,0.0
2021-02-18 12:00:00,-12.5,89.0,8.3,1010.2,3.0,0.0
2021-02-18 13:00:00,-11.4,92.0,7.6,1010.4,22.0,0.0
2021-02-18 14:00:00,-10.5,92.0,10.1,1010.0,37.0,0.0
2021-02-18 15:00:00,-9.4,92.0,6.8,1010.0,30.0,0.0
2021-02-18 16:00:00,-11.0,97.0,7.2,1010.0,55.0,0.0
2021-02-18 17:00:00,-12.3,100.0,7.6,1010.2,47.0,0.0
2021-02-18 18:00:00,-13.0,100.0,7.6,1010.3,47.0,0.0
2021-02-18 19:00:00,-12.7,91.0,5.4,1010.1,100.0,0.0
2021-02-18 20:00:00,-12.7,88.0,6.7,1010.1,100.0,0.0
2021-02-18 21:00:00,-13.1,88.0,7.4,1010.2,100.0,0.0
2021-02-18 22:00:00,-13.3,88.0,8.6,1010.5,100.0,0.0
2021-02-18 23:00:00,-13.2,93.0,8.1,1010.6,82.0,0.0
2021-02-19 00:00:00,-13.2,94.0,7.3,1010.4,64.0,0.0
2021-02-19 01:00:00,-14.2,95.0,6.0,1010.1,80.0,0.0
2021-02-19 02:00:00,-13.9,94.0,6.6,1008.9,85.0,0.0
2021-02-19 03:00:00,-13.3,93.0,8.6,1009.0,58.0,0.0
2021-02-19 04:00:00,-12.9,90.0,8.6,1009.0,45.0,0.0
2021-02-19 05:00:00,-13.2,89.0,8.2,1008.7,3.0,0.0
2021-02-19 06:00:00,-12.9,85.0,8.9,1008.5,0.0,0.0
2021-02-19 07:00:00,-12.7,82.0,8.5,1008.1,0.0,0.0
2021-02-19 08:00:00,-12.3,79.0,8.7,1008.1,1.0,0.0
2021-02-19 09:00:00,-12.2,77.0,8.7,1008.0,0.0,0.0
2021-02-19 10:00:00,-11.7,75.0,9.5,1008.0,0.0,0.0
2021-02-19 11:00:00,-11.2,74.0,9.8,1008.0,0.0,0.0
2021-02-19 12:00:00,-10.5,70.0,10.9,1008.0,0.0,0.0
2021-02-19 13:00:00,-10.0,68.0,11.8,1007.7,2.0,0.0
2021-02-19 14:00:00,-8.5,66.0,13.2,1006.2,0.0,0.0
2021-02-19 15:00:00,-8.2,66.0,13.4,1006.1,0.0,0.0
2021-02-19 16:00:00,-8.4,67.0,13.0,1006.2,0.0,0.0
2021-02-19 17:00:00,-8.7,69.0,12.8,1006.3,7.0,0.0
2021-02-19 18:00:00,-9.0,68.0,12.8,1006.6,85.0,0.0
2021-02-19 19:00:00,-9.3,69.0,12.8,1007.0,83.0,0.0
2021-02-19 20:00:00,-9.6,69.0,13.4,1007.6,82.0,0.0
2021-02-19 21:00:00,-9.8,68.0,13.8,1008.2,49.0,0.0
2021-02-19 22:00:00,-10.0,68.0,13.5,1008.6,63.0,0.0
2021-02-19 23:00:00,-10.2,69.0,12.8,1008.9,2.0,0.0
2021-02-20 00:00:00,-10.4,71.0,12.3,1008.9,24.0,0.0
2021-02-20 01:00:00,-10.6,72.0,11.7,1008.7,83.0,0.0
2021-02-20 02:00:00,-9.6,71.0,11.0,1008.2,84.0,0.0
2021-02-20 03:00:00,-9.0,72.0,11.4,1008.1,94.0,0.0
2021-02-20 04:00:00,-8.9,72.0,10.7,1007.9,97.0,0.0
2021-02-20 05:00:00,-8.7,73.0,9.9,1007.8,99.0,0.0
2021-02-20 06:00:00,-9.3,75.0,8.9,1007.7,97.0,0.0
2021-02-20 07:00:00,-9.6,76.0,7.6,1007.5,98.0,0.0
2021-02-20 08:00:00,-9.8,77.0,8.5,1007.5,87.0,0.0
2021-02-20 09:00:00,-10.1,76.0,8.9,1006.9,97.0,0.0
2021-02-20 10:00:00,-9.9,76.0,10.9,1007.5,100.0,0.0
2021-02-20 11:00:00,-9.1,70.0,12.1,1007.6,99.0,0.0
2021-02-20 12:00:00,-8.8,71.0,10.3,1006.9,100.0,0.0
2021-02-20 13:00:00,-8.7,69.0,10.8,1006.8,100.0,0.0
2021-02-20 14:00:00,-8.1,68.0,12.9,1005.5,100.0,0.0
2021-02-20 15:00:00,-7.7,68.0,13.5,1005.2,100.0,0.0
2021-02-20 16:00:00,-7.8,69.0,15.0,1005.2,100.0,0.0
2021-02-20 17:00:00,-8.0,68.0,15.8,1005.3,100.0,0.0
2021-02-20 18:00:00,-8.2,68.0,15.3,1005.5,100.0,0.0
2021-02-20 19:00:00,-8.3,68.0,16.5,1006.3,100.0,0.0
2021-02-20 20:00:00,-8.3,68.0,17.8,1006.7,100.0,0.0
2021-02-20 21:00:00,-8.2,68.0,18.6,1007.1,100.0,0.0
2021-02-20 22:00:00,-8.1,68.0,18.3,1007.7,100.0,0.1
2021-02-20 23:00:00,-8.3,68.0,18.6,1008.3,100.0,0.1
2021-02-21 00:00:00,-8.5,68.0,18.9,1008.5,100.0,0.1
2021-02-21 01:00:00,-8.7,67.0,19.3,1009.0,100.0,0.1
2021-02-21 02:00:00,-8.5,69.0,19.6,1009.0,100.0,0.1
2021-02-21 03:00:00,-8.3,68.0,18.1,1009.1,100.0,0.1
2021-02-21 04:00:00,-8.4,67.0,17.9,1009.6,100.0,0.1
2021-02-21 05:00:00,-8.6,66.0,17.7,1009.9,100.0,0.1
2021-02-21 06:00:00,-8.8,67.0,19.3,1010.1,100.0,0.0
2021-02-21 07:00:00,-9.1,66.0,18.9,1009.8,99.0,0.0
2021-02-21 08:00:00,-9.2,66.0,18.6,1009.6,94.0,0.0
2021-02-21 09:00:00,-9.4,66.0,20.7,1009.8,80.0,0.0
2021-02-21 10:00:00,-9.6,65.0,20.8,1009.7,62.0,0.0
2021-02-21 11:00:00,-9.5,65.0,20.8,1009.5,56.0,0.0
2021-02-21 12:00:00,-9.6,64.0,21.3,1008.7,0.0,0.0
2021-02-21 13:00:00,-9.7,63.0,22.4,1008.1,0.0,0.0
2021-02-21 14:00:00,-9.9,63.0,25.6,1006.5,46.0,0.0
2021-02-21 15:00:00,-9.7,64.0,25.0,1005.9,100.0,0.0
2021-02-21 16:00:00,-9.6,64.0,27.6,1005.4,100.0,0.0
2021-02-21 17:00:00,-9.7,64.0,29.2,1005.7,100.0,0.0
2021-02-21 18:00:00,-9.6,64.0,28.7,1006.1,100.0,0.0
2021-02-21 19:00:00,-9.6,65.0,28.5,1006.7,100.0,0.1
2021-02-21 20:00:00,-9.7,65.0,27.9,1007.1,100.0,0.1
2021-02-21 21:00:00,-10.2,65.0,26.0,1007.6,100.0,0.1
2021-02-21 22:00:00,-10.3,68.0,23.3,1008.0,100.0,0.2
2021-02-21 23:00:00,-10.0,70.0,21.4,1008.4,100.0,0.5
2021-02-22 00:00:00,-9.6,73.0,19.8,1008.5,100.0,0.9
2021-02-22 01:00:00,-9.2,73.0,19.3,1008.7,99.0,0.5
2021-02-22 02:00:00,-9.1,77.0,18.9,1009.3,99.0,0.0
2021-02-22 03:00:00,-8.3,79.0,17.8,1009.4,99.0,0.1
2021-02-22 04:00:00,-7.9,80.0,18.4,1009.7,100.0,0.0
2021-02-22 05:00:00,-7.7,81.0,18.5,1010.3,100.0,0.2
2021-02-22 06:00:00,-7.5,82.0,18.5,1010.7,99.0,0.7
2021-02-22 07:00:00,-7.4,82.0,18.9,1011.3,100.0,1.0
2021-02-22 08:00:00,-6.9,81.0,18.9,1011.8,92.0,0.3
2021-02-22 09:00:00,-6.6,80.0,18.1,1011.9,89.0,0.0
2021-02-22 10:00:00,-6.1,82.0,17.7,1012.3,100.0,0.0
2021-02-22 11:00:00,-5.4,81.0,17.7,1013.0,98.0,0.0
2021-02-22 12:00:00,-4.9,81.0,17.3,1013.4,93.0,0.0
2021-02-22 13:00:00,-5.1,81.0,16.7,1014.0,96.0,0.0
2021-02-22 14:00:00,-5.6,84.0,17.0,1014.0,96.0,0.0
2021-02-22 15:00:00,-4.5,86.0,16.6,1013.9,34.0,0.0
2021-02-22 16:00:00,-5.0,87.0,14.5,1013.8,38.0,0.0
2021-02-22 17:00:00,-5.4,87.0,14.1,1013.9,62.0,0.0
2021-02-22 18:00:00,-4.6,86.0,14.5,1013.9,73.0,0.0
2021-02-22 19:00:00,-4.4,85.0,13.6,1013.7,32.0,0.0
2021-02-22 20:00:00,-5.3,87.0,12.8,1013.1,43.0,0.0
2021-02-22 21:00:00,-5.8,88.0,12.8,1012.7,39.0,0.0
2021-02-22 22:00:00,-6.4,88.0,12.8,1012.3,8.0,0.0
2021-02-22 23:00:00,-7.1,87.0,13.1,1012.1,70.0,0.0
2021-02-23 00:00:00,-7.3,85.0,14.3,1012.0,100.0,0.0
2021-02-23 01:00:00,-6.6,81.0,14.4,1011.3,100.0,0.0
2021-02-23 02:00:00,-6.7,82.0,15.7,1010.4,100.0,0.0
2021-02-23 03:00:00,-5.8,81.0,16.0,1009.9,100.0,0.1
2021-02-23 04:00:00,-5.4,80.0,15.5,1009.6,100.0,0.1
2021-02-23 05:00:00,-5.6,78.0,15.5,1009.2,100.0,0.0
2021-02-23 06:00:00,-6.1,76.0,14.8,1009.5,100.0,0.0
2021-02-23 07:00:00,-6.6,73.0,16.2,1010.2,100.0,0.0
2021-02-23 08:00:00,-7.1,73.0,15.5,1010.6,100.0,0.0
2021-02-23 09:00:00,-7.0,74.0,14.8,1010.8,99.0,0.0
2021-02-23 10:00:00,-6.8,76.0,14.8,1010.9,99.0,0.0
2021-02-23 11:00:00,-6.3,78.0,14.4,1011.1,100.0,0.1
2021-02-23 12:00:00,-6.0,80.0,14.4,1011.4,99.0,0.1
2021-02-23 13:00:00,-5.6,81.0,14.0,1011.6,95.0,0.1
2021-02-23 14:00:00,-6.0,82.0,14.0,1011.8,97.0,0.0
2021-02-23 15:00:00,-5.0,83.0,14.4,1011.7,80.0,0.0
2021-02-23 16:00:00,-4.4,84.0,14.1,1011.7,99.0,0.0
2021-02-23 17:00:00,-3.8,86.0,14.0,1011.6,98.0,0.2
2021-02-23 18:00:00,-3.1,87.0,13.7,1011.5,98.0,0.1
2021-02-23 19:00:00,-2.5,87.0,13.7,1011.9,100.0,0.0
2021-02-23 20:00:00,-1.9,87.0,13.1,1011.3,98.0,0.0
2021-02-23 21:00:00,-1.3,87.0,12.1,1010.8,95.0,0.0
2021-02-23 22:00:00,-0.8,87.0,11.3,1010.0,98.0,0.0
2021-02-23 23:00:00,-0.8,88.0,11.2,1009.4,98.0,0.0
2021-02-24 00:00:00,0.0,88.0,11.7,1008.9,100.0,0.0
2021-02-24 01:00:00,0.8,87.0,12.4,1008.5,97.0,0.0
2021-02-24 02:00:00,0.2,89.0,9.8,1007.8,99.0,0.0
2021-02-24 03:00:00,1.1,87.0,9.3,1006.7,99.0,0.0
2021-02-24 04:00:00,1.4,85.0,8.7,1005.5,100.0,0.0
2021-02-24 05:00:00,1.0,84.0,6.4,1003.9,91.0,0.0
2021-02-24 06:00:00,-1.8,86.0,7.7,1002.3,100.0,0.0
2021-02-24 07:00:00,-1.8,85.0,7.1,1000.2,100.0,0.0
2021-02-24 08:00:00,-0.8,85.0,6.0,998.9,100.0,0.0
2021-02-24 09:00:00,-0.8,85.0,8.3,997.8,100.0,0.0
2021-02-24 10:00:00,-0.9,84.0,12.4,996.9,97.0,0.0
2021-02-24 11:00:00,-1.0,81.0,11.7,996.1,100.0,0.0
2021-02-24 12:00:00,-0.6,79.0,13.8,995.2,100.0,0.0
2021-02-24 13:00:00,-0.7,77.0,14.4,994.7,100.0,0.0
2021-02-24 14:00:00,-0.7,77.0,15.5,993.2,100.0,0.3
2021-02-24 15:00:00,-1.1,82.0,14.5,992.5,100.0,0.5
2021-02-24 16:00:00,-1.2,85.0,15.3,991.9,100.0,0.9
2021-02-24 17:00:00,-1.1,87.0,16.7,991.5,100.0,1.2
2021-02-24 18:00:00,-0.7,85.0,17.7,991.0,100.0,0.3
2021-02-24 19:00:00,-0.1,84.0,16.4,990.7,100.0,0.0
2021-02-24 20:00:00,0.7,85.0,15.5,990.3,99.0,0.1
2021-02-24 21:00:00,1.0,89.0,15.6,989.5,100.0,0.3
2021-02-24 22:00:00,1.4,86.0,16.2,989.4,98.0,0.1
2021-02-24 23:00:00,1.2,87.0,16.2,989.4,100.0,0.2
2021-02-25 00:00:00,1.3,89.0,15.6,989.0,100.0,0.5
2021-02-25 01:00:00,1.9,88.0,15.3,988.7,100.0,0.3
2021-02-25 02:00:00,2.3,84.0,13.8,988.2,100.0,0.3
2021-02-25 03:00:00,2.6,83.0,14.8,987.6,100.0,0.1
2021-02-25 04:00:00,2.8,85.0,15.1,987.1,100.0,0.1
2021-02-25 05:00:00,3.0,84.0,16.6,986.7,100.0,0.1
2021-02-25 06:00:00,2.9,85.0,15.5,986.3,99.0,0.4
2021-02-25 07:00:00,2.5,89.0,15.2,986.0,100.0,0.5
2021-02-25 08:00:00,2.5,90.0,16.6,985.7,100.0,0.7
2021-02-25 09:00:00,2.9,91.0,18.0,985.5,100.0,0.8
2021-02-25 10:00:00,3.9,91.0,19.2,985.5,100.0,1.1
2021-02-25 11:00:00,4.2,93.0,20.0,985.8,100.0,1.4
2021-02-25 12:00:00,3.5,97.0,18.0,986.2,100.0,1.6
2021-02-25 13:00:00,2.9,100.0,16.6,986.9,100.0,1.5
2021-02-25 14:00:00,3.1,100.0,14.8,986.7,100.0,1.5
2021-02-25 15:00:00,2.8,99.0,10.6,987.5,100.0,1.5
2021-02-25 16:00:00,2.6,99.0,9.3,987.9,100.0,0.7
2021-02-25 17:00:00,2.5,99.0,10.0,988.2,100.0,0.6
2021-02-25 18:00:00,2.3,100.0,10.2,988.6,100.0,0.8
2021-02-25 19:00:00,2.3,99.0,8.0,989.0,100.0,0.5
2021-02-25 20:00:00,2.5,98.0,7.9,989.5,100.0,0.1
2021-02-25 21:00:00,2.4,98.0,8.4,989.8,100.0,0.1
2021-02-25 22:00:00,2.2,99.0,8.3,990.0,94.0,0.1
2021-02-25 23:00:00,1.8,100.0,9.7,990.0,78.0,0.1
2021-02-26 00:00:00,1.6,100.0,10.5,990.1,98.0,0.1
2021-02-26 01:00:00,1.5,100.0,12.3,990.4,90.0,0.2
2021-02-26 02:00:00,2.6,95.0,9.5,990.5,99.0,0.2
2021-02-26 03:00:00,1.8,99.0,11.2,990.8,100.0,0.7
2021-02-26 04:00:00,2.0,98.0,11.1,991.1,100.0,0.9
2021-02-26 05:00:00,2.0,97.0,9.8,991.7,100.0,1.2
2021-02-26 06:00:00,1.8,97.0,10.8,992.6,100.0,1.5
2021-02-26 07:00:00,2.0,98.0,12.0,993.9,100.0,2.2
2021-02-26 08:00:00,2.0,97.0,12.8,995.4,100.0,1.7
2021-02-26 09:00:00,2.1,97.0,14.0,997.1,100.0,1.2
2021-02-26 10:00:00,2.1,95.0,15.8,999.0,100.0,0.8
2021-02-26 11:00:00,2.2,94.0,16.6,1001.1,97.0,0.4
2021-02-26 12:00:00,2.2,92.0,15.0,1002.9,73.0,0.2
2021-02-26 13:00:00,2.0,89.0,12.5,1004.7,71.0,0.2
2021-02-26 14:00:00,2.2,90.0,10.1,1005.7,78.0,0.1
2021-02-26 15:00:00,1.8,91.0,8.7,1007.0,86.0,0.1
2021-02-26 16:00:00,1.6,94.0,7.9,1008.0,76.0,0.2
2021-02-26 17:00:00,1.5,94.0,5.2,1009.1,81.0,0.1
2021-02-26 18:00:00,1.1,94.0,3.9,1009.6,88.0,0.1
2021-02-26 19:00:00,1.1,90.0,5.9,1010.4,99.0,0.1
2021-02-26 20:00:00,1.0,89.0,6.9,1011.2,100.0,0.2
2021-02-26 21:00:00,1.3,93.0,6.6,1011.9,99.0,0.5
2021-02-26 22:00:00,1.9,86.0,9.7,1012.5,79.0,0.2
2021-02-26 23:00:00,1.3,81.0,10.1,1013.3,90.0,0.2
2021-02-27 00:00:00,0.8,82.0,9.1,1013.9,97.0,0.1
2021-02-27 01:00:00,0.7,84.0,9.5,1014.3,99.0,0.1
2021-02-27 02:00:00,0.9,92.0,11.6,1014.3,100.0,0.1
2021-02-27 03:00:00,0.8,93.0,11.7,1014.5,98.0,0.3
2021-02-27 04:00:00,0.8,93.0,12.3,1014.5,90.0,0.3
2021-02-27 05:00:00,0.6,93.0,10.0,1014.3,100.0,0.1
2021-02-27 06:00:00,0.7,93.0,9.3,1013.9,100.0,0.1
2021-02-27 07:00:00,0.8,94.0,10.2,1013.4,100.0,0.1
2021-02-27 08:00:00,0.7,93.0,10.1,1012.8,99.0,0.0
2021-02-27 09:00:00,0.7,94.0,11.3,1012.0,100.0,0.0
2021-02-27 10:00:00,0.8,94.0,11.9,1010.8,100.0,0.0
2021-02-27 11:00:00,1.0,91.0,12.7,1009.8,100.0,0.0
2021-02-27 12:00:00,1.4,88.0,13.6,1007.8,100.0,0.1
2021-02-27 13:00:00,1.6,87.0,15.4,1006.0,100.0,0.4
2021-02-27 14:00:00,1.3,90.0,18.1,1004.8,100.0,0.9
2021-02-27 15:00:00,1.6,90.0,17.3,1003.2,100.0,1.0
2021-02-27 16:00:00,1.9,91.0,16.6,1002.0,100.0,0.8
2021-02-27 17:00:00,2.0,92.0,16.6,1001.7,100.0,1.2
2021-02-27 18:00:00,2.0,94.0,16.3,1001.5,100.0,1.3
2021-02-27 19:00:00,1.9,96.0,14.8,1001.4,100.0,0.6
2021-02-27 20:00:00,2.4,95.0,11.6,1001.1,100.0,0.5
2021-02-27 21:00:00,3.0,94.0,12.4,1001.2,100.0,0.6
2021-02-27 22:00:00,3.1,96.0,13.2,1001.6,100.0,0.3
2021-02-27 23:00:00,3.2,97.0,14.0,1002.1,100.0,0.3
2021-02-28 00:00:00,2.9,98.0,12.8,1002.9,100.0,0.6
2021-02-28 01:00:00,2.8,98.0,12.1,1003.3,100.0,0.2
2021-02-28 02:00:00,2.9,100.0,12.3,1003.5,100.0,0.1
2021-02-28 03:00:00,3.1,98.0,12.8,1003.5,100.0,0.1
2021-02-28 04:00:00,3.4,97.0,14.8,1003.6,100.0,0.1
2021-02-28 05:00:00,3.6,95.0,17.6,1003.5,100.0,0.1
2021-02-28 06:00:00,3.6,95.0,19.3,1003.2,100.0,0.3
2021-02-28 07:00:00,3.7,94.0,19.3,1003.1,100.0,0.5
2021-02-28 08:00:00,4.0,94.0,19.2,1003.3,100.0,0.4
2021-02-28 09:00:00,4.3,94.0,17.7,1003.4,100.0,0.4
2021-02-28 10:00:00,4.2,95.0,17.6,1003.2,100.0,1.3
2021-02-28 11:00:00,4.1,96.0,17.7,1003.2,100.0,2.0
2021-02-28 12:00:00,4.2,95.0,20.8,1002.7,100.0,2.2
2021-02-28 13:00:00,4.7,93.0,22.1,1002.3,100.0,2.5
2021-02-28 14:00:00,4.9,93.0,21.7,1001.9,100.0,3.3
2021-02-28 15:00:00,5.0,92.0,19.4,1001.4,100.0,2.8
2021-02-28 16:00:00,5.0,92.0,18.4,1000.2,100.0,2.3
2021-02-28 17:00:00,5.2,91.0,20.1,999.3,100.0,2.4
2021-02-28 18:00:00,5.2,90.0,22.2,999.0,100.0,2.3
2021-02-28 19:00:00,4.1,95.0,20.5,998.9,100.0,2.0
2021-02-28 20:00:00,3.7,92.0,20.8,999.0,100.0,0.7
2021-02-28 21:00:00,3.3,90.0,20.4,999.3,100.0,0.8
2021-02-28 22:00:00,3.0,94.0,20.3,999.2,100.0,0.6
2021-02-28 23:00:00,2.9,91.0,23.4,998.8,95.0,0.2
2021-03-01 00:00:00,2.6,92.0,24.7,998.8,88.0,1.1
2021-03-01 01:00:00,2.4,90.0,24.6,998.7,69.0,0.6
2021-03-01 02:00:00,2.4,85.0,21.3,997.8,95.0,0.4
2021-03-01 03:00:00,2.6,85.0,24.8,997.3,70.0,1.0
2021-03-01 04:00:00,2.1,84.0,22.7,997.0,100.0,0.4
2021-03-01 05:00:00,2.3,85.0,21.5,996.7,92.0,0.2
2021-03-01 06:00:00,1.9,89.0,22.8,996.4,92.0,1.5
2021-03-01 07:00:00,1.4,92.0,20.3,996.0,95.0,1.2
2021-03-01 08:00:00,1.3,91.0,21.6,995.5,95.0,0.6
2021-03-01 09:00:00,1.0,92.0,21.7,995.4,97.0,1.2
2021-03-01 10:00:00,1.2,90.0,18.9,995.4,97.0,0.4
2021-03-01 11:00:00,1.4,84.0,22.1,995.6,95.0,0.1
2021-03-01 12:00:00,1.9,82.0,22.9,995.3,100.0,0.1
2021-03-01 13:00:00,1.6,85.0,27.4,995.6,100.0,0.6
2021-03-01 14:00:00,2.1,83.0,24.9,995.0,100.0,0.6
2021-03-01 15:00:00,1.9,82.0,25.8,995.8,100.0,0.4
2021-03-01 16:00:00,1.3,91.0,20.0,996.9,100.0,0.8
2021-03-01 17:00:00,0.7,94.0,14.7,998.3,100.0,2.2
2021-03-01 18:00:00,0.6,97.0,10.4,999.2,100.0,1.5
2021-03-01 19:00:00,0.4,94.0,14.3,999.8,100.0,1.5
2021-03-01 20:00:00,-0.5,93.0,10.5,1001.1,100.0,1.5
2021-03-01 21:00:00,-0.6,91.0,9.8,1002.3,100.0,0.8
2021-03-01 22:00:00,-1.0,92.0,9.0,1003.3,100.0,0.6
2021-03-01 23:00:00,-1.1,92.0,6.6,1004.3,100.0,0.5
2021-03-02 00:00:00,-1.3,92.0,5.7,1004.8,100.0,0.5
2021-03-02 01:00:00,-1.2,93.0,5.2,1005.3,100.0,0.3
2021-03-02 02:00:00,-0.9,96.0,4.7,1005.4,100.0,0.2
2021-03-02 03:00:00,-0.5,95.0,9.0,1006.1,99.0,0.4
2021-03-02 04:00:00,-0.2,93.0,8.3,1006.7,97.0,0.1
2021-03-02 05:00:00,-0.3,90.0,8.8,1007.2,87.0,0.2
2021-03-02 06:00:00,-1.0,88.0,4.4,1007.6,85.0,0.1
2021-03-02 07:00:00,-1.5,89.0,4.0,1007.5,93.0,0.1
2021-03-02 08:00:00,-0.7,89.0,5.9,1007.5,100.0,0.1
2021-03-02 09:00:00,-0.3,92.0,7.2,1007.4,100.0,0.3
2021-03-02 10:00:00,-0.4,92.0,10.0,1007.6,100.0,0.6
2021-03-02 11:00:00,0.2,95.0,11.7,1007.7,96.0,0.2
2021-03-02 12:00:00,0.9,92.0,15.0,1007.7,95.0,0.1
2021-03-02 13:00:00,0.8,90.0,16.1,1007.8,94.0,1.2
2021-03-02 14:00:00,1.6,83.0,15.2,1007.9,100.0,0.6
2021-03-02 15:00:00,1.4,82.0,13.4,1007.9,63.0,0.6
2021-03-02 16:00:00,1.1,86.0,13.3,1008.3,92.0,0.3
2021-03-02 17:00:00,0.5,85.0,15.6,1008.9,84.0,0.4
2021-03-02 18:00:00,0.0,91.0,13.8,1008.9,86.0,0.3
2021-03-02 19:00:00,-0.4,90.0,12.7,1008.6,62.0,0.7
2021-03-02 20:00:00,-0.4,87.0,10.0,1008.5,100.0,0.7
2021-03-02 21:00:00,-0.2,81.0,15.1,1008.2,95.0,0.4
2021-03-02 22:00:00,-0.8,89.0,13.7,1007.7,97.0,0.3
2021-03-02 23:00:00,-0.9,86.0,16.2,1007.3,99.0,0.6
2021-03-03 00:00:00,-1.1,91.0,14.1,1006.4,75.0,0.5
2021-03-03 01:00:00,-1.6,91.0,14.8,1005.8,75.0,0.4
2021-03-03 02:00:00,-0.9,82.0,17.3,1004.6,84.0,0.4
2021-03-03 03:00:00,-1.5,84.0,15.5,1003.7,94.0,0.3
2021-03-03 04:00:00,-1.4,89.0,11.2,1002.9,91.0,0.1
2021-03-03 05:00:00,-2.0,87.0,11.2,1002.5,69.0,0.5
2021-03-03 06:00:00,-2.1,94.0,9.0,1002.1,86.0,0.2
2021-03-03 07:00:00,-2.2,93.0,7.0,1001.9,70.0,0.3
2021-03-03 08:00:00,-2.8,95.0,6.9,1002.0,81.0,0.1
2021-03-03 09:00:00,-2.6,94.0,8.2,1002.0,98.0,0.0
2021-03-03 10:00:00,-2.0,92.0,7.7,1002.5,100.0,0.1
2021-03-03 11:00:00,-1.6,90.0,4.8,1003.5,100.0,0.2
2021-03-03 12:00:00,-1.4,88.0,7.9,1004.4,81.0,0.2
2021-03-03 13:00:00,-1.6,80.0,7.2,1005.3,75.0,0.0
2021-03-03 14:00:00,-1.7,75.0,4.8,1005.6,47.0,0.0
2021-03-03 15:00:00,-2.3,76.0,4.2,1006.0,89.0,0.0
2021-03-03 16:00:00,-1.0,69.0,3.0,1006.6,86.0,0.0
2021-03-03 17:00:00,-2.8,76.0,4.6,1006.4,90.0,0.0
2021-03-03 18:00:00,-3.9,82.0,5.6,1006.6,99.0,0.0
2021-03-03 19:00:00,-2.2,81.0,10.0,1006.1,57.0,0.1
2021-03-03 20:00:00,-2.6,88.0,20.1,1007.0,99.0,0.1
2021-03-03 21:00:00,-2.8,84.0,15.5,1008.5,100.0,0.2
2021-03-03 22:00:00,-3.2,82.0,17.0,1009.6,61.0,0.2
2021-03-03 23:00:00,-3.9,77.0,12.8,1010.1,40.0,0.0
2021-03-04 00:00:00,-4.6,73.0,9.0,1010.7,55.0,0.0
2021-03-04 01:00:00,-4.7,72.0,10.0,1010.9,58.0,0.0
2021-03-04 02:00:00,-5.5,73.0,7.4,1011.1,56.0,0.0
2021-03-04 03:00:00,-5.6,75.0,7.2,1011.2,68.0,0.0
2021-03-04 04:00:00,-6.0,75.0,4.7,1011.1,58.0,0.0
2021-03-04 05:00:00,-6.4,75.0,5.4,1010.8,60.0,0.0
2021-03-04 06:00:00,-6.5,74.0,5.9,1010.6,63.0,0.1
2021-03-04 07:00:00,-5.9,70.0,6.4,1010.4,63.0,0.1
2021-03-04 08:00:00,-5.9,73.0,7.1,1010.4,89.0,0.1
2021-03-04 09:00:00,-5.5,83.0,4.6,1010.5,45.0,0.2
2021-03-04 10:00:00,-6.5,80.0,5.9,1010.6,61.0,0.1
2021-03-04 11:00:00,-6.0,81.0,5.5,1010.7,56.0,0.0
2021-03-04 12:00:00,-4.6,72.0,6.8,1010.7,74.0,0.0
2021-03-04 13:00:00,-5.0,71.0,5.1,1010.4,71.0,0.0
2021-03-04 14:00:00,-4.4,80.0,6.6,1010.6,75.0,0.1
2021-03-04 15:00:00,-4.7,77.0,6.9,1010.8,62.0,0.1
2021-03-04 16:00:00,-6.1,78.0,6.1,1010.8,70.0,0.1
2021-03-04 17:00:00,-5.1,75.0,6.1,1011.0,69.0,0.1
2021-03-04 18:00:00,-6.4,78.0,6.8,1011.1,85.0,0.1
2021-03-04 19:00:00,-6.9,83.0,7.2,1011.3,82.0,0.0
2021-03-04 20:00:00,-7.2,84.0,7.6,1011.6,82.0,0.1
2021-03-04 21:00:00,-6.8,86.0,6.1,1011.9,82.0,0.0
2021-03-04 22:00:00,-7.6,89.0,6.2,1012.2,80.0,0.0
2021-03-04 23:00:00,-7.0,91.0,5.2,1012.4,66.0,0.0
2021-03-05 00:00:00,-8.8,95.0,6.5,1012.6,62.0,0.0
2021-03-05 01:00:00,-9.2,97.0,7.1,1012.7,41.0,0.0
2021-03-05 02:00:00,-7.0,94.0,4.1,1012.2,100.0,0.1
2021-03-05 03:00:00,-7.1,93.0,3.5,1012.2,43.0,0.2
2021-03-05 04:00:00,-7.9,91.0,4.3,1012.2,47.0,0.1
2021-03-05 05:00:00,-8.8,93.0,5.4,1012.2,54.0,0.0
2021-03-05 06:00:00,-9.5,96.0,7.4,1012.1,66.0,0.1
2021-03-05 07:00:00,-8.9,94.0,7.1,1011.8,69.0,0.1
2021-03-05 08:00:00,-8.3,96.0,6.5,1011.3,82.0,0.0
2021-03-05 09:00:00,-6.7,90.0,7.6,1011.0,98.0,0.0
2021-03-05 10:00:00,-5.7,86.0,8.7,1010.5,99.0,0.1
2021-03-05 11:00:00,-5.2,84.0,10.4,1010.1,100.0,0.1
2021-03-05 12:00:00,-4.8,84.0,12.2,1009.1,100.0,0.1
2021-03-05 13:00:00,-4.3,84.0,13.3,1008.2,100.0,0.1
2021-03-05 14:00:00,-3.9,83.0,17.3,1006.4,100.0,0.1
2021-03-05 15:00:00,-3.4,82.0,18.7,1005.1,100.0,0.1
2021-03-05 16:00:00,-3.1,83.0,19.5,1003.6,100.0,0.3
2021-03-05 17:00:00,-2.8,85.0,19.6,1002.4,100.0,1.0
2021-03-05 18:00:00,-2.4,88.0,18.4,1000.9,100.0,1.6
2021-03-05 19:00:00,-2.1,91.0,16.1,999.7,100.0,2.2
2021-03-05 20:00:00,-1.9,94.0,14.0,998.8,100.0,1.9
2021-03-05 21:00:00,-1.4,95.0,12.4,997.9,100.0,0.9
2021-03-05 22:00:00,-1.1,95.0,11.2,997.1,100.0,1.0
2021-03-05 23:00:00,-1.0,95.0,10.0,996.4,100.0,0.8
2021-03-06 00:00:00,-1.3,90.0,8.7,995.7,100.0,0.8
2021-03-06 01:00:00,-1.3,89.0,10.2,994.5,100.0,0.7
2021-03-06 02:00:00,-1.5,89.0,13.6,994.2,100.0,0.6
2021-03-06 03:00:00,-2.3,90.0,11.9,994.0,100.0,0.9
2021-03-06 04:00:00,-2.7,90.0,7.7,993.3,100.0,0.8
2021-03-06 05:00:00,-3.2,91.0,5.8,992.2,100.0,0.6
2021-03-06 06:00:00,-3.6,92.0,4.9,991.2,100.0,0.7
2021-03-06 07:00:00,-4.0,87.0,6.8,990.6,100.0,0.9
2021-03-06 08:00:00,-4.5,90.0,7.4,990.0,100.0,0.8
2021-03-06 09:00:00,-5.0,86.0,7.9,989.6,100.0,0.7
2021-03-06 10:00:00,-5.6,83.0,12.6,990.1,100.0,1.0
2021-03-06 11:00:00,-5.6,86.0,9.2,990.4,100.0,0.7
2021-03-06 12:00:00,-5.6,83.0,7.3,990.5,100.0,0.5
2021-03-06 13:00:00,-5.9,79.0,10.8,990.9,100.0,0.5
2021-03-06 14:00:00,-6.2,81.0,12.0,991.1,99.0,0.3
2021-03-06 15:00:00,-5.9,77.0,14.2,991.5,100.0,0.3
2021-03-06 16:00:00,-6.0,76.0,13.4,991.8,100.0,0.3
2021-03-06 17:00:00,-6.2,76.0,10.1,992.4,100.0,0.2
2021-03-06 18:00:00,-6.0,74.0,8.9,993.4,99.0,0.1
2021-03-06 19:00:00,-5.9,73.0,8.0,994.0,100.0,0.2
2021-03-06 20:00:00,-5.6,76.0,10.0,995.1,99.0,0.3
2021-03-06 21:00:00,-5.0,74.0,11.9,995.4,100.0,0.3
2021-03-06 22:00:00,-3.6,65.0,8.9,995.3,82.0,0.1
2021-03-06 23:00:00,-2.9,64.0,15.9,996.1,100.0,0.1
2021-03-07 00:00:00,-2.9,80.0,10.8,996.8,33.0,0.3
2021-03-07 01:00:00,-2.5,74.0,12.3,998.4,5.0,0.0
2021-03-07 02:00:00,-3.6,82.0,8.2,1000.7,14.0,0.0
2021-03-07 03:00:00,-3.6,80.0,9.4,1002.1,39.0,0.0
2021-03-07 04:00:00,-3.6,77.0,9.7,1003.3,29.0,0.0
2021-03-07 05:00:00,-4.0,79.0,9.0,1004.6,61.0,0.2
2021-03-07 06:00:00,-3.5,75.0,9.7,1005.8,41.0,0.1
2021-03-07 07:00:00,-4.0,74.0,9.0,1006.8,58.0,0.0
2021-03-07 08:00:00,-4.6,74.0,6.5,1007.7,51.0,0.0
2021-03-07 09:00:00,-4.7,70.0,6.3,1008.6,61.0,0.1
2021-03-07 10:00:00,-5.2,75.0,6.3,1009.3,73.0,0.0
2021-03-07 11:00:00,-3.8,74.0,6.0,1010.0,84.0,0.0
2021-03-07 12:00:00,-3.4,74.0,11.7,1011.0,74.0,0.1
2021-03-07 13:00:00,-3.5,81.0,9.4,1011.9,55.0,0.0
2021-03-07 14:00:00,-3.5,76.0,4.5,1012.5,45.0,0.0
2021-03-07 15:00:00,-3.9,70.0,6.1,1012.8,32.0,0.0
2021-03-07 16:00:00,-3.8,59.0,7.4,1013.2,46.0,0.0
2021-03-07 17:00:00,-6.1,67.0,7.4,1013.4,63.0,0.0
2021-03-07 18:00:00,-3.4,54.0,5.4,1013.5,96.0,0.0
2021-03-07 19:00:00,-6.1,67.0,4.4,1013.5,99.0,0.0
2021-03-07 20:00:00,-7.7,76.0,5.4,1013.5,99.0,0.0
2021-03-07 21:00:00,-7.4,81.0,5.9,1013.8,100.0,0.0
2021-03-07 22:00:00,-7.1,85.0,5.0,1013.8,100.0,0.1
2021-03-07 23:00:00,-7.6,88.0,6.6,1013.8,100.0,0.1
2021-03-08 00:00:00,-7.1,89.0,6.2,1013.6,100.0,0.1
2021-03-08 01:00:00,-5.9,87.0,5.1,1013.4,100.0,0.1
2021-03-08 02:00:00,-5.7,86.0,7.2,1013.4,100.0,0.1
2021-03-08 03:00:00,-5.5,86.0,7.6,1013.1,100.0,0.0
2021-03-08 04:00:00,-5.7,87.0,7.3,1012.7,100.0,0.0
2021-03-08 05:00:00,-5.6,87.0,7.1,1012.1,100.0,0.1
2021-03-08 06:00:00,-5.4,87.0,6.5,1011.6,100.0,0.1
2021-03-08 07:00:00,-5.5,87.0,4.6,1011.0,100.0,0.1
2021-03-08 08:00:00,-5.7,90.0,4.3,1010.7,100.0,0.1
2021-03-08 09:00:00,-5.3,89.0,4.6,1010.5,100.0,0.1
2021-03-08 10:00:00,-4.8,87.0,3.7,1010.2,100.0,0.1
2021-03-08 11:00:00,-4.2,84.0,3.2,1010.2,100.0,0.0
2021-03-08 12:00:00,-3.7,81.0,2.5,1010.0,100.0,0.0
2021-03-08 13:00:00,-3.2,78.0,2.6,1010.2,100.0,0.0
2021-03-08 14:00:00,-3.6,71.0,4.7,1011.2,100.0,0.0
2021-03-08 15:00:00,-4.5,75.0,5.1,1011.1,96.0,0.0
2021-03-08 16:00:00,-4.7,72.0,5.4,1011.1,87.0,0.0
2021-03-08 17:00:00,-4.8,70.0,5.5,1011.4,88.0,0.0
2021-03-08 18:00:00,-5.4,71.0,5.8,1011.5,76.0,0.0
2021-03-08 19:00:00,-6.9,75.0,5.8,1011.7,83.0,0.0
2021-03-08 20:00:00,-7.7,79.0,5.3,1012.1,14.0,0.0
2021-03-08 21:00:00,-9.7,92.0,4.6,1012.8,20.0,0.0
2021-03-08 22:00:00,-9.4,95.0,3.6,1013.4,60.0,0.0
2021-03-08 23:00:00,-9.3,91.0,4.4,1014.0,100.0,0.0
2021-03-09 00:00:00,-9.8,92.0,5.4,1014.5,100.0,0.0
2021-03-09 01:00:00,-10.3,97.0,4.8,1014.8,100.0,0.0
2021-03-09 02:00:00,-10.8,95.0,5.1,1015.7,84.0,0.0
2021-03-09 03:00:00,-10.4,95.0,4.6,1016.1,59.0,0.0
2021-03-09 04:00:00,-10.4,96.0,5.1,1016.5,56.0,0.0
2021-03-09 05:00:00,-10.5,95.0,4.9,1017.0,38.0,0.0
2021-03-09 06:00:00,-10.7,94.0,4.7,1017.4,64.0,0.0
2021-03-09 07:00:00,-11.1,95.0,5.0,1017.7,73.0,0.0
2021-03-09 08:00:00,-10.6,96.0,5.8,1018.2,56.0,0.0
2021-03-09 09:00:00,-10.3,92.0,5.6,1018.6,74.0,0.0
2021-03-09 10:00:00,-9.9,91.0,5.2,1018.9,35.0,0.0
2021-03-09 11:00:00,-9.3,88.0,5.2,1019.0,0.0,0.0
2021-03-09 12:00:00,-8.1,77.0,5.5,1019.0,0.0,0.0
2021-03-09 13:00:00,-7.5,70.0,5.4,1019.2,0.0,0.0
2021-03-09 14:00:00,-7.8,70.0,8.0,1019.5,0.0,0.0
2021-03-09 15:00:00,-6.7,64.0,6.8,1019.5,0.0,0.0
2021-03-09 16:00:00,-7.3,66.0,7.6,1019.4,0.0,0.0
2021-03-09 17:00:00,-8.2,70.0,7.9,1019.3,0.0,0.0
2021-03-09 18:00:00,-9.0,72.0,7.9,1019.2,99.0,0.0
2021-03-09 19:00:00,-9.4,74.0,7.9,1019.1,100.0,0.0
2021-03-09 20:00:00,-9.5,74.0,8.6,1019.1,99.0,0.0
2021-03-09 21:00:00,-9.5,75.0,8.3,1019.0,100.0,0.0
2021-03-09 22:00:00,-9.2,75.0,9.0,1018.6,100.0,0.0
2021-03-09 23:00:00,-9.2,77.0,8.6,1018.4,100.0,0.0
2021-03-10 00:00:00,-9.2,77.0,9.4,1017.9,100.0,0.0
2021-03-10 01:00:00,-9.0,76.0,10.1,1017.5,100.0,0.0
2021-03-10 02:00:00,-10.0,77.0,9.0,1017.0,100.0,0.0
2021-03-10 03:00:00,-9.9,77.0,9.4,1016.6,100.0,0.0
2021-03-10 04:00:00,-9.9,76.0,9.0,1016.1,100.0,0.0
2021-03-10 05:00:00,-10.0,75.0,9.0,1015.5,100.0,0.0
2021-03-10 06:00:00,-9.6,74.0,8.6,1014.9,100.0,0.0
2021-03-10 07:00:00,-9.5,73.0,8.3,1014.3,100.0,0.0
2021-03-10 08:00:00,-9.3,72.0,7.9,1013.8,100.0,0.0
2021-03-10 09:00:00,-9.0,72.0,7.6,1012.9,100.0,0.0
2021-03-10 10:00:00,-8.3,70.0,7.6,1012.1,100.0,0.0
2021-03-10 11:00:00,-7.6,68.0,6.5,1011.6,100.0,0.0
2021-03-10 12:00:00,-7.0,65.0,5.4,1010.9,100.0,0.0
2021-03-10 13:00:00,-7.0,65.0,5.4,1010.3,100.0,0.0
2021-03-10 14:00:00,-7.7,70.0,7.6,1009.6,100.0,0.0
2021-03-10 15:00:00,-7.0,65.0,5.4,1008.8,100.0,0.0
2021-03-10 16:00:00,-8.1,68.0,6.2,1008.2,100.0,0.0
2021-03-10 17:00:00,-8.6,68.0,5.8,1007.4,100.0,0.0
2021-03-10 18:00:00,-9.4,68.0,6.2,1006.2,100.0,0.0
2021-03-10 19:00:00,-10.2,73.0,6.2,1005.2,100.0,0.0
2021-03-10 20:00:00,-11.0,80.0,5.9,1004.1,98.0,0.0
2021-03-10 21:00:00,-11.2,85.0,5.2,1003.2,96.0,0.0
2021-03-10 22:00:00,-11.4,89.0,5.9,1002.2,88.0,0.0
2021-03-10 23:00:00,-11.8,90.0,6.9,1001.3,79.0,0.0
2021-03-11 00:00:00,-12.1,86.0,9.0,1000.7,78.0,0.0
2021-03-11 01:00:00,-12.2,84.0,11.2,1000.4,53.0,0.0
2021-03-11 02:00:00,-11.3,81.0,12.6,999.0,1.0,0.0
2021-03-11 03:00:00,-10.5,80.0,10.4,998.3,1.0,0.0
2021-03-11 04:00:00,-10.7,82.0,7.9,997.2,1.0,0.0
2021-03-11 05:00:00,-11.0,84.0,8.6,996.5,0.0,0.0
2021-03-11 06:00:00,-11.7,84.0,6.6,995.5,0.0,0.0
2021-03-11 07:00:00,-12.2,88.0,6.3,994.5,0.0,0.0
2021-03-11 08:00:00,-12.3,89.0,6.4,993.4,30.0,0.0
2021-03-11 09:00:00,-11.4,89.0,7.7,992.8,59.0,0.0
2021-03-11 10:00:00,-10.3,84.0,7.4,991.8,14.0,0.0
2021-03-11 11:00:00,-9.2,78.0,6.9,990.6,87.0,0.0
2021-03-11 12:00:00,-8.1,74.0,9.0,990.0,86.0,0.0
2021-03-11 13:00:00,-7.2,70.0,9.5,989.5,90.0,0.0
2021-03-11 14:00:00,-4.7,66.0,11.2,988.0,93.0,0.0
2021-03-11 15:00:00,-4.1,67.0,12.0,987.0,70.0,0.0
2021-03-11 16:00:00,-4.1,69.0,10.9,986.2,55.0,0.0
2021-03-11 17:00:00,-4.6,71.0,11.0,985.4,13.0,0.0
2021-03-11 18:00:00,-5.3,74.0,9.6,984.6,86.0,0.0
2021-03-11 19:00:00,-5.0,76.0,8.8,984.0,49.0,0.0
2021-03-11 20:00:00,-6.1,76.0,8.3,984.0,21.0,0.0
2021-03-11 21:00:00,-6.1,76.0,10.1,984.0,15.0,0.0
2021-03-11 22:00:00,-6.1,74.0,11.3,983.9,11.0,0.0
2021-03-11 23:00:00,-6.1,74.0,11.8,983.5,17.0,0.0
2021-03-12 00:00:00,-6.0,73.0,12.4,983.2,56.0,0.0
2021-03-12 01:00:00,-5.8,73.0,12.4,982.7,87.0,0.0
2021-03-12 02:00:00,-4.5,74.0,14.3,981.4,62.0,0.0
2021-03-12 03:00:00,-4.2,75.0,12.4,980.9,79.0,0.0
2021-03-12 04:00:00,-4.7,77.0,10.1,980.4,93.0,0.0
2021-03-12 05:00:00,-5.1,77.0,9.1,980.2,91.0,0.0
2021-03-12 06:00:00,-5.2,78.0,7.3,980.1,98.0,0.0
2021-03-12 07:00:00,-4.9,81.0,7.3,980.0,84.0,0.0
2021-03-12 08:00:00,-5.5,82.0,6.3,980.2,90.0,0.0
2021-03-12 09:00:00,-4.8,83.0,7.0,980.2,81.0,0.0
2021-03-12 10:00:00,-4.4,80.0,6.6,980.5,35.0,0.0
2021-03-12 11:00:00,-4.0,75.0,5.7,980.6,67.0,0.0
2021-03-12 12:00:00,-3.4,71.0,4.3,980.5,38.0,0.0
2021-03-12 13:00:00,-3.2,69.0,3.9,980.3,32.0,0.0
2021-03-12 14:00:00,-3.0,72.0,5.8,980.0,94.0,0.0
2021-03-12 15:00:00,-2.3,68.0,3.4,980.1,97.0,0.0
2021-03-12 16:00:00,-2.4,71.0,3.6,979.9,98.0,0.0
2021-03-12 17:00:00,-3.0,74.0,4.6,980.0,99.0,0.0
2021-03-12 18:00:00,-3.3,75.0,4.3,980.1,99.0,0.0
2021-03-12 19:00:00,-4.6,83.0,5.1,980.2,99.0,0.0
2021-03-12 20:00:00,-5.5,88.0,5.9,980.1,99.0,0.0
2021-03-12 21:00:00,-5.6,92.0,5.2,980.3,100.0,0.0
2021-03-12 22:00:00,-5.3,94.0,4.4,980.5,99.0,0.0
2021-03-12 23:00:00,-4.7,94.0,3.7,980.6,99.0,0.0
2021-03-13 00:00:00,-4.5,92.0,4.4,980.6,100.0,0.0
2021-03-13 01:00:00,-4.2,90.0,4.8,980.5,99.0,0.1
2021-03-13 02:00:00,-4.6,90.0,5.4,980.7,100.0,0.1
2021-03-13 03:00:00,-4.1,90.0,6.2,980.7,100.0,0.0
2021-03-13 04:00:00,-4.1,89.0,5.8,980.8,100.0,0.0
2021-03-13 05:00:00,-3.7,88.0,6.5,980.9,100.0,0.1
2021-03-13 06:00:00,-3.6,86.0,6.5,981.1,100.0,0.1
2021-03-13 07:00:00,-3.8,86.0,6.2,981.3,100.0,0.0
2021-03-13 08:00:00,-3.4,87.0,6.6,981.6,100.0,0.1
2021-03-13 09:00:00,-3.0,87.0,6.5,981.8,100.0,0.1
2021-03-13 10:00:00,-2.5,87.0,7.2,981.9,100.0,0.2
2021-03-13 11:00:00,-2.0,87.0,7.9,982.2,100.0,0.1
2021-03-13 12:00:00,-1.7,86.0,8.3,982.5,100.0,0.1
2021-03-13 13:00:00,-1.4,88.0,9.0,982.5,100.0,0.4
2021-03-13 14:00:00,-1.7,89.0,8.7,983.1,100.0,0.6
2021-03-13 15:00:00,-1.4,89.0,8.3,983.3,100.0,0.3
2021-03-13 16:00:00,-1.1,90.0,9.0,983.4,100.0,0.3
2021-03-13 17:00:00,-1.0,92.0,9.4,983.5,100.0,0.4
2021-03-13 18:00:00,-0.8,93.0,9.4,983.7,100.0,0.5
2021-03-13 19:00:00,-0.5,93.0,9.8,983.9,100.0,0.4
2021-03-13 20:00:00,-0.2,93.0,10.1,984.4,100.0,0.3
2021-03-13 21:00:00,0.1,92.0,10.4,984.6,100.0,0.1
2021-03-13 22:00:00,0.2,92.0,10.8,984.9,99.0,0.1
2021-03-13 23:00:00,0.5,91.0,11.2,985.1,99.0,0.0
2021-03-14 00:00:00,0.7,90.0,10.8,985.2,99.0,0.0
2021-03-14 01:00:00,0.9,89.0,10.4,985.2,98.0,0.0
2021-03-14 02:00:00,0.6,90.0,10.1,985.1,99.0,0.0
2021-03-14 03:00:00,0.9,90.0,10.8,985.2,100.0,0.3
2021-03-14 04:00:00,0.9,90.0,10.1,985.3,99.0,0.4
2021-03-14 05:00:00,1.0,90.0,10.1,985.5,100.0,0.4
2021-03-14 06:00:00,1.1,91.0,9.8,985.7,100.0,0.4
2021-03-14 07:00:00,1.0,92.0,9.1,986.0,100.0,0.4
2021-03-14 08:00:00,1.0,94.0,7.6,986.4,100.0,0.3
2021-03-14 09:00:00,0.9,95.0,7.6,986.9,100.0,0.2
2021-03-14 10:00:00,1.0,95.0,8.3,987.5,100.0,0.1
2021-03-14 11:00:00,1.2,94.0,8.3,988.1,100.0,0.1
2021-03-14 12:00:00,1.5,93.0,7.2,988.4,100.0,0.1
2021-03-14 13:00:00,1.5,94.0,4.6,988.9,100.0,0.1
2021-03-14 14:00:00,1.4,94.0,3.3,989.0,100.0,0.2
2021-03-14 15:00:00,1.3,96.0,3.6,989.6,100.0,1.0
2021-03-14 16:00:00,0.7,95.0,7.9,990.2,100.0,0.7
2021-03-14 17:00:00,0.1,91.0,6.4,990.8,100.0,0.2
2021-03-14 18:00:00,-0.1,92.0,4.6,991.1,100.0,0.0
2021-03-14 19:00:00,-0.4,94.0,4.0,991.6,99.0,0.0
2021-03-14 20:00:00,-0.6,94.0,3.7,992.0,99.0,0.0
2021-03-14 21:00:00,-0.4,94.0,2.7,992.4,99.0,0.0
2021-03-14 22:00:00,-0.8,96.0,2.6,992.8,99.0,0.0
2021-03-14 23:00:00,-1.4,97.0,3.0,993.1,99.0,0.0
2021-03-15 00:00:00,-1.4,97.0,3.1,993.3,98.0,0.0
2021-03-15 01:00:00,-1.4,97.0,2.7,993.6,98.0,0.0
2021-03-15 02:00:00,-0.9,99.0,1.4,993.8,99.0,0.0
2021-03-15 03:00:00,-0.7,99.0,3.6,994.2,100.0,0.1
2021-03-15 04:00:00,-0.7,99.0,4.0,994.3,97.0,0.1
2021-03-15 05:00:00,-1.2,98.0,2.6,994.7,96.0,0.0
2021-03-15 06:00:00,-1.2,98.0,2.3,995.0,96.0,0.0
2021-03-15 07:00:00,-0.7,95.0,1.8,995.5,80.0,0.1
2021-03-15 08:00:00,-0.6,92.0,3.1,996.1,83.0,0.1
2021-03-15 09:00:00,-0.9,94.0,2.8,996.7,98.0,0.0
2021-03-15 10:00:00,-0.2,88.0,2.9,997.1,97.0,0.0
2021-03-15 11:00:00,0.0,84.0,3.1,997.8,89.0,0.0
2021-03-15 12:00:00,0.1,84.0,3.6,998.3,80.0,0.1
2021-03-15 13:00:00,0.2,83.0,3.8,998.7,89.0,0.1
2021-03-15 14:00:00,0.4,84.0,4.3,999.4,87.0,0.1
2021-03-15 15:00:00,0.3,85.0,3.7,1000.1,95.0,0.0
2021-03-15 16:00:00,0.3,86.0,3.4,1000.7,92.0,0.0
2021-03-15 17:00:00,0.2,87.0,4.7,1001.4,90.0,0.1
2021-03-15 18:00:00,-0.5,89.0,4.0,1002.1,87.0,0.1
2021-03-15 19:00:00,-1.3,89.0,5.4,1002.9,80.0,0.0
2021-03-15 20:00:00,-2.3,91.0,5.1,1003.8,84.0,0.0
2021-03-15 21:00:00,-2.0,91.0,4.7,1004.6,55.0,0.0
2021-03-15 22:00:00,-2.6,92.0,5.4,1005.3,23.0,0.0
2021-03-15 23:00:00,-3.8,93.0,7.2,1006.0,33.0,0.0
2021-03-16 00:00:00,-4.4,95.0,7.6,1006.7,46.0,0.0
2021-03-16 01:00:00,-4.4,97.0,6.9,1007.1,61.0,0.0
2021-03-16 02:00:00,-3.8,95.0,7.9,1008.3,100.0,0.0
2021-03-16 03:00:00,-1.9,96.0,4.6,1009.0,91.0,0.0
2021-03-16 04:00:00,-2.0,95.0,3.8,1009.6,76.0,0.0
2021-03-16 05:00:00,-2.0,95.0,4.6,1010.2,76.0,0.0
2021-03-16 06:00:00,-2.4,95.0,3.6,1010.7,100.0,0.0
2021-03-16 07:00:00,-1.0,93.0,7.0,1011.2,100.0,0.1
2021-03-16 08:00:00,-1.5,89.0,14.2,1012.2,99.0,0.1
2021-03-16 09:00:00,-1.9,88.0,12.2,1013.3,100.0,0.1
2021-03-16 10:00:00,-1.9,88.0,11.2,1013.9,100.0,0.1
2021-03-16 11:00:00,-1.8,85.0,9.7,1014.4,100.0,0.0
2021-03-16 12:00:00,-1.8,82.0,10.2,1014.9,99.0,0.0
2021-03-16 13:00:00,-2.1,80.0,11.5,1015.4,99.0,0.0
2021-03-16 14:00:00,-2.1,76.0,10.6,1016.0,99.0,0.0
2021-03-16 15:00:00,-2.2,80.0,10.4,1016.3,100.0,0.0
2021-03-16 16:00:00,-2.5,75.0,7.8,1016.5,100.0,0.0
2021-03-16 17:00:00,-3.0,76.0,4.6,1016.7,100.0,0.0
2021-03-16 18:00:00,-4.8,77.0,5.6,1016.7,99.0,0.0
2021-03-16 19:00:00,-3.5,69.0,4.7,1016.8,99.0,0.0
2021-03-16 20:00:00,-4.1,71.0,5.4,1017.0,99.0,0.0
2021-03-16 21:00:00,-4.8,75.0,5.7,1017.1,100.0,0.0
2021-03-16 22:00:00,-4.4,73.0,4.8,1017.4,100.0,0.0
2021-03-16 23:00:00,-4.8,75.0,4.8,1017.3,100.0,0.0
2021-03-17 00:00:00,-5.1,76.0,4.7,1017.5,95.0,0.0
2021-03-17 01:00:00,-5.5,78.0,5.1,1017.7,34.0,0.0
2021-03-17 02:00:00,-4.4,75.0,4.6,1017.6,24.0,0.0
2021-03-17 03:00:00,-4.7,77.0,2.6,1018.0,82.0,0.0
2021-03-17 04:00:00,-4.9,80.0,2.0,1018.2,97.0,0.0
2021-03-17 05:00:00,-4.8,80.0,3.6,1018.2,64.0,0.0
2021-03-17 06:00:00,-4.9,81.0,3.4,1018.2,55.0,0.0
2021-03-17 07:00:00,-7.7,86.0,6.8,1018.4,36.0,0.0
2021-03-17 08:00:00,-7.6,85.0,6.2,1018.8,27.0,0.0
2021-03-17 09:00:00,-7.0,84.0,5.8,1019.0,90.0,0.0
2021-03-17 10:00:00,-4.9,80.0,6.5,1019.3,97.0,0.1
2021-03-17 11:00:00,-4.5,73.0,8.0,1019.8,100.0,0.1
2021-03-17 12:00:00,-4.5,69.0,6.5,1019.9,100.0,0.0
2021-03-17 13:00:00,-4.6,71.0,7.6,1020.0,100.0,0.1
2021-03-17 14:00:00,-4.6,70.0,8.6,1019.9,100.0,0.1
2021-03-17 15:00:00,-4.9,71.0,9.4,1020.1,99.0,0.0
2021-03-17 16:00:00,-5.3,71.0,7.8,1020.1,100.0,0.0
2021-03-17 17:00:00,-5.6,72.0,6.5,1020.5,100.0,0.0
2021-03-17 18:00:00,-6.1,73.0,4.3,1020.9,96.0,0.0
2021-03-17 19:00:00,-7.0,69.0,5.2,1021.2,99.0,0.0
2021-03-17 20:00:00,-6.1,66.0,3.3,1021.3,99.0,0.0
2021-03-17 21:00:00,-6.4,67.0,0.5,1021.3,99.0,0.0
2021-03-17 22:00:00,-7.3,73.0,3.1,1021.4,72.0,0.0
2021-03-17 23:00:00,-8.4,81.0,3.7,1021.4,17.0,0.0
2021-03-18 00:00:00,-11.6,92.0,5.1,1021.4,17.0,0.0
2021-03-18 01:00:00,-11.8,95.0,6.1,1021.5,53.0,0.0
2021-03-18 02:00:00,-11.2,91.0,4.7,1022.0,20.0,0.0
2021-03-18 03:00:00,-10.6,94.0,3.3,1021.9,46.0,0.0
2021-03-18 04:00:00,-10.0,95.0,3.3,1022.0,40.0,0.0
2021-03-18 05:00:00,-10.1,94.0,3.2,1022.3,54.0,0.0
2021-03-18 06:00:00,-10.0,91.0,3.7,1022.6,100.0,0.0
2021-03-18 07:00:00,-10.0,91.0,2.9,1022.9,100.0,0.0
2021-03-18 08:00:00,-9.4,92.0,4.3,1023.3,100.0,0.2
2021-03-18 09:00:00,-8.8,97.0,3.9,1024.0,96.0,0.0
2021-03-18 10:00:00,-7.8,96.0,4.3,1024.6,80.0,0.0
2021-03-18 11:00:00,-7.3,97.0,4.3,1025.2,100.0,0.0
2021-03-18 12:00:00,-6.5,97.0,2.9,1025.7,100.0,0.0
2021-03-18 13:00:00,-6.0,94.0,2.5,1026.0,83.0,0.0
2021-03-18 14:00:00,-5.3,89.0,3.5,1026.3,4.0,0.0
2021-03-18 15:00:00,-4.9,87.0,2.6,1026.6,5.0,0.0
2021-03-18 16:00:00,-5.7,86.0,3.8,1027.0,7.0,0.0
2021-03-18 17:00:00,-5.8,86.0,4.7,1027.1,2.0,0.0
2021-03-18 18:00:00,-7.2,87.0,6.1,1027.0,91.0,0.0
2021-03-18 19:00:00,-8.1,88.0,6.1,1027.1,98.0,0.0
2021-03-18 20:00:00,-8.8,90.0,5.9,1026.8,100.0,0.0
2021-03-18 21:00:00,-7.7,86.0,5.9,1026.3,98.0,0.0
2021-03-18 22:00:00,-7.7,82.0,6.5,1026.3,49.0,0.0
2021-03-18 23:00:00,-7.9,78.0,8.9,1025.2,32.0,0.0
2021-03-19 00:00:00,-7.3,71.0,10.9,1024.2,84.0,0.0
2021-03-19 01:00:00,-6.5,65.0,12.6,1023.3,98.0,0.0
2021-03-19 02:00:00,-6.4,68.0,14.0,1022.2,100.0,0.0
2021-03-19 03:00:00,-6.3,68.0,16.6,1020.8,100.0,0.0
2021-03-19 04:00:00,-6.2,68.0,17.3,1019.2,100.0,0.0
2021-03-19 05:00:00,-6.1,68.0,18.4,1017.5,100.0,0.0
2021-03-19 06:00:00,-5.8,67.0,20.9,1016.0,100.0,0.3
2021-03-19 07:00:00,-5.6,71.0,24.9,1014.0,100.0,1.0
2021-03-19 08:00:00,-5.4,75.0,27.0,1012.2,100.0,1.0
2021-03-19 09:00:00,-4.9,74.0,28.1,1010.5,100.0,0.2
2021-03-19 10:00:00,-4.3,73.0,28.2,1008.8,100.0,0.0
2021-03-19 11:00:00,-3.7,73.0,27.8,1007.6,100.0,0.0
2021-03-19 12:00:00,-2.8,73.0,26.3,1006.0,100.0,0.0
2021-03-19 13:00:00,-1.7,75.0,23.9,1004.9,100.0,0.0
2021-03-19 14:00:00,0.2,85.0,27.9,1002.6,100.0,0.0
2021-03-19 15:00:00,1.2,86.0,25.8,1001.4,100.0,0.0
2021-03-19 16:00:00,2.0,85.0,24.0,999.9,99.0,0.0
2021-03-19 17:00:00,2.4,87.0,25.6,998.6,100.0,0.0
2021-03-19 18:00:00,2.7,88.0,23.0,997.4,92.0,0.0
2021-03-19 19:00:00,3.0,90.0,19.4,996.5,100.0,0.4
2021-03-19 20:00:00,2.5,95.0,17.2,995.9,99.0,1.6
2021-03-19 21:00:00,2.6,93.0,20.5,995.7,75.0,0.7
2021-03-19 22:00:00,2.4,92.0,21.0,995.8,85.0,0.5
2021-03-19 23:00:00,2.4,92.0,17.0,995.4,95.0,0.3
2021-03-20 00:00:00,2.4,90.0,19.4,995.0,92.0,0.4
2021-03-20 01:00:00,1.9,93.0,18.9,994.9,88.0,0.9
2021-03-20 02:00:00,1.4,90.0,15.5,995.1,100.0,0.3
2021-03-20 03:00:00,0.8,90.0,16.3,995.4,100.0,0.3
2021-03-20 04:00:00,0.3,85.0,15.9,995.7,100.0,0.3
2021-03-20 05:00:00,-0.1,86.0,14.5,995.5,100.0,0.3
2021-03-20 06:00:00,-0.2,86.0,14.1,995.0,100.0,0.3
2021-03-20 07:00:00,-0.3,86.0,14.1,994.5,100.0,0.2
2021-03-20 08:00:00,-0.1,85.0,14.2,993.8,100.0,0.2
2021-03-20 09:00:00,-0.1,87.0,13.3,993.3,100.0,0.3
2021-03-20 10:00:00,0.0,89.0,13.0,992.1,100.0,0.4
2021-03-20 11:00:00,0.0,91.0,12.1,991.1,100.0,0.3
2021-03-20 12:00:00,0.1,91.0,11.0,989.3,100.0,0.2
2021-03-20 13:00:00,0.4,89.0,9.7,987.8,100.0,0.1
2021-03-20 14:00:00,1.1,93.0,4.0,985.7,100.0,0.3
2021-03-20 15:00:00,1.1,91.0,2.9,984.1,100.0,0.5
2021-03-20 16:00:00,0.8,93.0,7.7,983.1,100.0,0.7
2021-03-20 17:00:00,0.4,94.0,8.4,982.7,100.0,0.8
2021-03-20 18:00:00,0.1,94.0,9.9,982.3,100.0,0.9
2021-03-20 19:00:00,-0.2,95.0,9.7,982.2,100.0,0.6
2021-03-20 20:00:00,-0.5,95.0,11.5,982.8,100.0,0.6
2021-03-20 21:00:00,-0.7,92.0,10.5,983.7,100.0,0.4
2021-03-20 22:00:00,-1.0,88.0,12.8,984.7,100.0,0.2
2021-03-20 23:00:00,-1.3,92.0,14.4,985.7,100.0,0.3
2021-03-21 00:00:00,-1.6,87.0,17.9,986.9,100.0,0.5
2021-03-21 01:00:00,-1.8,82.0,16.6,988.0,99.0,0.4
2021-03-21 02:00:00,-1.7,77.0,15.8,988.3,100.0,0.4
2021-03-21 03:00:00,-2.3,82.0,14.8,989.0,100.0,0.3
2021-03-21 04:00:00,-2.0,86.0,13.1,989.5,100.0,0.3
2021-03-21 05:00:00,-2.6,86.0,17.6,990.1,100.0,0.7
2021-03-21 06:00:00,-2.7,85.0,18.5,990.6,99.0,0.7
2021-03-21 07:00:00,-2.7,80.0,16.5,991.2,95.0,0.3
2021-03-21 08:00:00,-3.0,84.0,16.6,991.7,93.0,0.7
2021-03-21 09:00:00,-2.7,79.0,14.4,992.4,95.0,0.4
2021-03-21 10:00:00,-2.8,77.0,14.7,993.0,95.0,0.6
2021-03-21 11:00:00,-2.9,74.0,16.1,993.6,88.0,0.4
2021-03-21 12:00:00,-2.9,74.0,16.0,993.9,90.0,0.3
2021-03-21 13:00:00,-3.0,75.0,15.3,994.5,91.0,0.5
2021-03-21 14:00:00,-3.4,79.0,11.5,994.8,94.0,0.1
2021-03-21 15:00:00,-3.3,80.0,10.6,995.1,100.0,0.2
2021-03-21 16:00:00,-3.1,81.0,10.2,995.5,100.0,0.2
2021-03-21 17:00:00,-2.9,81.0,8.8,995.6,90.0,0.2
2021-03-21 18:00:00,-3.6,84.0,9.9,996.1,93.0,0.6
2021-03-21 19:00:00,-3.5,85.0,8.4,996.4,88.0,0.1
2021-03-21 20:00:00,-3.8,82.0,7.8,996.8,85.0,0.2
2021-03-21 21:00:00,-4.0,85.0,8.5,997.1,70.0,0.2
2021-03-21 22:00:00,-4.2,85.0,5.9,997.5,95.0,0.2
2021-03-21 23:00:00,-3.9,87.0,6.0,997.4,75.0,0.1
2021-03-22 00:00:00,-4.3,83.0,6.0,997.7,78.0,0.3
2021-03-22 01:00:00,-4.6,83.0,5.4,997.8,65.0,0.1
2021-03-22 02:00:00,-4.5,84.0,6.1,997.6,78.0,0.1
2021-03-22 03:00:00,-3.7,87.0,6.4,997.8,92.0,0.1
2021-03-22 04:00:00,-3.3,86.0,6.6,997.8,80.0,0.1
2021-03-22 05:00:00,-3.9,87.0,6.4,997.7,97.0,0.1
2021-03-22 06:00:00,-3.6,90.0,8.7,997.4,100.0,0.1
2021-03-22 07:00:00,-3.5,89.0,9.4,997.5,100.0,0.1
2021-03-22 08:00:00,-3.4,88.0,10.1,997.8,100.0,0.1
2021-03-22 09:00:00,-3.1,88.0,10.1,997.5,98.0,0.1
2021-03-22 10:00:00,-2.4,86.0,11.2,997.2,88.0,0.0
2021-03-22 11:00:00,-2.0,82.0,11.2,996.9,34.0,0.0
2021-03-22 12:00:00,-1.6,76.0,12.3,996.4,99.0,0.0
2021-03-22 13:00:00,-1.2,75.0,13.8,995.9,100.0,0.0
2021-03-22 14:00:00,-0.9,77.0,15.2,994.9,100.0,0.0
2021-03-22 15:00:00,-0.8,80.0,15.9,994.6,100.0,0.5
2021-03-22 16:00:00,-0.7,85.0,16.6,994.0,100.0,0.8
2021-03-22 17:00:00,-0.5,88.0,17.3,993.2,100.0,0.8
2021-03-22 18:00:00,-0.3,89.0,16.6,992.5,100.0,0.4
2021-03-22 19:00:00,0.1,89.0,16.6,991.7,100.0,0.2
2021-03-22 20:00:00,0.6,89.0,16.6,991.1,100.0,0.2
2021-03-22 21:00:00,1.0,89.0,16.6,990.4,100.0,0.1
2021-03-22 22:00:00,1.4,90.0,18.0,989.6,100.0,0.3
2021-03-22 23:00:00,1.9,92.0,17.7,989.2,100.0,0.5
2021-03-23 00:00:00,2.2,94.0,17.4,988.2,100.0,0.9
2021-03-23 01:00:00,2.8,96.0,19.7,987.2,100.0,0.8
2021-03-23 02:00:00,3.8,90.0,20.8,986.2,100.0,0.8
2021-03-23 03:00:00,4.1,87.0,22.3,985.0,100.0,0.3
2021-03-23 04:00:00,4.4,87.0,23.5,983.8,100.0,0.9
2021-03-23 05:00:00,2.9,98.0,19.6,984.4,99.0,2.4
2021-03-23 06:00:00,3.4,90.0,17.7,985.4,54.0,0.7
2021-03-23 07:00:00,3.1,76.0,20.0,985.6,90.0,0.1
2021-03-23 08:00:00,2.4,80.0,21.6,985.9,93.0,0.7
2021-03-23 09:00:00,1.8,82.0,17.7,985.8,100.0,0.8
2021-03-23 10:00:00,1.7,90.0,23.0,986.1,98.0,1.9
2021-03-23 11:00:00,1.4,87.0,28.4,986.7,79.0,1.8
2021-03-23 12:00:00,1.5,87.0,22.0,987.2,78.0,0.5
2021-03-23 13:00:00,1.1,85.0,18.5,987.4,86.0,1.5
2021-03-23 14:00:00,2.5,78.0,19.8,987.1,83.0,0.1
2021-03-23 15:00:00,1.7,85.0,23.3,987.4,94.0,1.1
2021-03-23 16:00:00,2.0,82.0,29.1,987.6,84.0,0.2
2021-03-23 17:00:00,1.6,86.0,29.5,987.9,97.0,0.9
2021-03-23 18:00:00,1.8,81.0,28.4,988.4,83.0,0.6
2021-03-23 19:00:00,1.5,85.0,26.3,989.0,80.0,1.2
2021-03-23 20:00:00,1.6,80.0,20.4,989.1,100.0,0.1
2021-03-23 21:00:00,1.9,84.0,16.7,989.2,100.0,0.1
2021-03-23 22:00:00,1.6,86.0,17.0,989.5,99.0,0.4
2021-03-23 23:00:00,1.4,88.0,13.0,989.6,100.0,0.5
2021-03-24 00:00:00,1.2,92.0,10.7,989.4,100.0,0.4
2021-03-24 01:00:00,1.2,92.0,9.8,989.1,100.0,0.5
2021-03-24 02:00:00,1.2,94.0,9.5,988.4,100.0,0.4
2021-03-24 03:00:00,1.0,96.0,8.6,988.2,100.0,0.4
2021-03-24 04:00:00,1.1,95.0,7.6,987.5,100.0,0.6
2021-03-24 05:00:00,1.3,95.0,6.9,986.4,100.0,0.7
2021-03-24 06:00:00,1.2,96.0,6.6,985.1,100.0,0.8
2021-03-24 07:00:00,1.3,96.0,7.1,983.9,100.0,1.2
2021-03-24 08:00:00,1.5,94.0,8.6,982.7,100.0,1.8
2021-03-24 09:00:00,1.9,93.0,12.0,981.5,100.0,1.1
2021-03-24 10:00:00,2.8,91.0,16.9,980.6,100.0,0.9
2021-03-24 11:00:00,2.7,94.0,18.4,980.8,100.0,1.1
2021-03-24 12:00:00,3.6,87.0,17.3,980.1,88.0,0.2
2021-03-24 13:00:00,4.8,77.0,19.4,979.1,36.0,0.0
2021-03-24 14:00:00,5.8,63.0,21.9,977.4,56.0,0.0
2021-03-24 15:00:00,4.8,66.0,22.2,976.3,89.0,0.0
2021-03-24 16:00:00,4.6,64.0,25.8,975.1,93.0,0.1
2021-03-24 17:00:00,4.0,69.0,24.9,973.8,99.0,0.1
2021-03-24 18:00:00,3.4,75.0,24.8,972.4,100.0,0.5
2021-03-24 19:00:00,2.7,83.0,25.3,971.3,100.0,1.3
2021-03-24 20:00:00,2.8,84.0,29.3,970.6,100.0,1.5
2021-03-24 21:00:00,3.0,82.0,29.4,970.4,99.0,1.3
2021-03-24 22:00:00,2.7,83.0,28.5,970.3,96.0,1.4
2021-03-24 23:00:00,2.2,85.0,26.0,970.3,100.0,1.1
2021-03-25 00:00:00,2.1,94.0,21.5,971.7,100.0,1.6
2021-03-25 01:00:00,2.8,95.0,21.6,974.1,100.0,1.0
2021-03-25 02:00:00,2.7,96.0,22.4,974.7,100.0,1.0
2021-03-25 03:00:00,2.6,95.0,18.3,977.1,100.0,1.5
2021-03-25 04:00:00,2.7,93.0,22.7,980.4,100.0,1.4
2021-03-25 05:00:00,1.8,95.0,24.2,984.1,100.0,1.7
2021-03-25 06:00:00,1.0,92.0,21.7,987.2,100.0,1.6
2021-03-25 07:00:00,0.6,92.0,17.0,989.3,100.0,1.4
2021-03-25 08:00:00,0.4,91.0,14.5,990.3,97.0,1.3
2021-03-25 09:00:00,0.2,89.0,11.3,991.6,83.0,0.6
2021-03-25 10:00:00,0.3,81.0,11.3,993.2,63.0,0.6
2021-03-25 11:00:00,0.2,79.0,10.7,994.6,64.0,0.3
2021-03-25 12:00:00,0.4,80.0,8.6,995.4,96.0,0.1
2021-03-25 13:00:00,0.4,82.0,9.0,996.4,92.0,0.1
2021-03-25 14:00:00,0.4,83.0,4.8,996.9,86.0,0.1
2021-03-25 15:00:00,0.4,83.0,4.8,997.9,97.0,0.2
2021-03-25 16:00:00,0.2,83.0,3.8,998.5,99.0,0.1
2021-03-25 17:00:00,0.3,85.0,3.7,999.3,99.0,0.1
2021-03-25 18:00:00,0.0,89.0,3.6,1000.0,97.0,0.6
2021-03-25 19:00:00,-0.6,93.0,2.7,1000.5,89.0,0.2
2021-03-25 20:00:00,-0.6,93.0,0.5,1001.0,80.0,0.1
2021-03-25 21:00:00,-1.1,95.0,2.1,1001.8,83.0,0.0
2021-03-25 22:00:00,-1.8,96.0,3.6,1002.5,78.0,0.0
2021-03-25 23:00:00,-3.3,99.0,5.1,1002.9,61.0,0.0
2021-03-26 00:00:00,-2.6,97.0,5.1,1003.5,36.0,0.0
2021-03-26 01:00:00,-2.4,95.0,5.9,1003.7,58.0,0.0
2021-03-26 02:00:00,-1.9,89.0,7.0,1003.5,50.0,0.0
2021-03-26 03:00:00,-0.7,87.0,9.2,1003.7,39.0,0.0
2021-03-26 04:00:00,-1.1,84.0,9.2,1003.6,73.0,0.0
2021-03-26 05:00:00,-1.5,82.0,8.8,1003.6,95.0,0.0
2021-03-26 06:00:00,-1.4,81.0,9.2,1003.5,98.0,0.0
2021-03-26 07:00:00,-1.4,79.0,8.9,1003.4,98.0,0.0
2021-03-26 08:00:00,-0.8,77.0,9.2,1003.3,96.0,0.0
2021-03-26 09:00:00,-0.2,72.0,9.5,1003.4,59.0,0.0
2021-03-26 10:00:00,0.6,67.0,9.5,1003.5,17.0,0.0
2021-03-26 11:00:00,1.4,64.0,8.8,1003.5,86.0,0.0
2021-03-26 12:00:00,2.1,63.0,9.2,1003.2,5.0,0.0
2021-03-26 13:00:00,2.6,61.0,9.2,1003.0,0.0,0.0
2021-03-26 14:00:00,3.4,59.0,7.3,1002.5,68.0,0.0
2021-03-26 15:00:00,3.3,57.0,7.7,1002.3,66.0,0.0
2021-03-26 16:00:00,3.0,58.0,7.8,1001.8,95.0,0.0
2021-03-26 17:00:00,2.1,61.0,7.5,1001.4,98.0,0.0
2021-03-26 18:00:00,0.9,65.0,7.0,1000.9,99.0,0.0
2021-03-26 19:00:00,-0.1,71.0,7.0,1000.3,100.0,0.0
2021-03-26 20:00:00,-0.6,76.0,6.6,999.9,99.0,0.0
2021-03-26 21:00:00,-0.6,78.0,7.4,999.7,95.0,0.0
2021-03-26 22:00:00,-0.2,78.0,8.1,999.2,90.0,0.0
2021-03-26 23:00:00,0.3,76.0,7.9,998.7,76.0,0.0
2021-03-27 00:00:00,0.3,74.0,7.3,998.5,27.0,0.0
2021-03-27 01:00:00,-0.9,75.0,8.0,998.1,0.0,0.0
2021-03-27 02:00:00,-2.0,78.0,10.2,997.5,69.0,0.0
2021-03-27 03:00:00,-1.4,80.0,6.4,997.0,17.0,0.0
2021-03-27 04:00:00,-1.0,81.0,6.3,996.5,81.0,0.0
2021-03-27 05:00:00,-0.6,82.0,7.1,995.8,90.0,0.0
2021-03-27 06:00:00,-0.8,83.0,6.8,995.2,95.0,0.0
2021-03-27 07:00:00,-0.4,84.0,7.8,994.9,91.0,0.0
2021-03-27 08:00:00,0.5,84.0,10.1,995.0,94.0,0.0
2021-03-27 09:00:00,1.8,79.0,13.4,996.3,98.0,0.0
2021-03-27 10:00:00,2.2,79.0,14.8,997.1,98.0,0.0
2021-03-27 11:00:00,2.7,79.0,13.3,998.0,96.0,0.0
2021-03-27 12:00:00,3.2,77.0,11.7,998.5,98.0,0.0
2021-03-27 13:00:00,3.5,75.0,10.1,999.0,96.0,0.0
2021-03-27 14:00:00,5.0,71.0,7.6,998.8,98.0,0.0
2021-03-27 15:00:00,4.6,74.0,6.9,999.5,100.0,0.0
2021-03-27 16:00:00,3.9,79.0,6.9,1000.3,100.0,0.2
2021-03-27 17:00:00,3.5,82.0,6.4,1000.4,99.0,0.1
2021-03-27 18:00:00,3.2,84.0,5.5,1000.0,100.0,0.1
2021-03-27 19:00:00,1.3,88.0,5.4,1000.0,100.0,0.0
2021-03-27 20:00:00,2.2,91.0,3.6,999.9,100.0,0.4
2021-03-27 21:00:00,2.0,95.0,5.4,1000.1,100.0,1.2
2021-03-27 22:00:00,1.8,98.0,6.2,1000.4,100.0,2.3
2021-03-27 23:00:00,1.8,98.0,8.3,1000.6,100.0,0.9
2021-03-28 00:00:00,1.7,97.0,8.8,1000.8,100.0,0.4
2021-03-28 01:00:00,1.5,96.0,8.7,1000.7,100.0,0.2
2021-03-28 02:00:00,1.5,99.0,8.3,1000.0,100.0,0.2
2021-03-28 03:00:00,1.5,98.0,10.5,999.8,100.0,0.1
2021-03-28 04:00:00,1.6,97.0,11.9,1000.1,100.0,0.0
2021-03-28 05:00:00,2.3,91.0,12.7,1000.5,36.0,0.0
2021-03-28 06:00:00,1.8,87.0,11.5,1000.7,92.0,0.4
2021-03-28 07:00:00,1.8,86.0,16.9,1002.3,98.0,0.5
2021-03-28 08:00:00,1.5,85.0,13.0,1003.6,32.0,0.2
2021-03-28 09:00:00,1.3,84.0,14.7,1004.2,31.0,0.0
2021-03-28 10:00:00,1.4,84.0,14.3,1005.0,40.0,0.1
2021-03-28 11:00:00,1.6,80.0,17.4,1005.7,32.0,0.1
2021-03-28 12:00:00,1.9,78.0,16.4,1006.2,43.0,0.0
2021-03-28 13:00:00,1.8,79.0,15.4,1006.7,52.0,0.0
2021-03-28 14:00:00,2.7,69.0,14.3,1006.1,60.0,0.0
2021-03-28 15:00:00,2.2,71.0,11.4,1006.3,71.0,0.0
2021-03-28 16:00:00,2.2,73.0,8.1,1006.3,83.0,0.0
2021-03-28 17:00:00,1.6,78.0,4.3,1006.1,68.0,0.0
2021-03-28 18:00:00,-0.8,83.0,7.3,1005.5,43.0,0.0
2021-03-28 19:00:00,-1.0,82.0,6.7,1005.0,16.0,0.0
2021-03-28 20:00:00,-2.9,86.0,7.6,1004.1,93.0,0.0
2021-03-28 21:00:00,-2.8,86.0,7.0,1003.3,96.0,0.0
2021-03-28 22:00:00,-3.7,89.0,7.6,1002.7,93.0,0.0
2021-03-28 23:00:00,-4.4,91.0,7.4,1002.2,89.0,0.0
2021-03-29 00:00:00,-4.8,91.0,7.7,1001.6,78.0,0.0
2021-03-29 01:00:00,-4.5,88.0,7.4,1001.0,72.0,0.0
2021-03-29 02:00:00,-3.3,82.0,8.1,1000.0,65.0,0.0
2021-03-29 03:00:00,-2.3,86.0,4.6,999.4,40.0,0.0
2021-03-29 04:00:00,-2.0,90.0,3.9,998.7,49.0,0.0
2021-03-29 05:00:00,-1.7,92.0,4.2,998.1,73.0,0.0
2021-03-29 06:00:00,-0.4,92.0,5.2,997.4,95.0,0.0
2021-03-29 07:00:00,1.2,90.0,7.2,997.0,96.0,0.0
2021-03-29 08:00:00,2.5,88.0,8.4,996.6,100.0,0.0
2021-03-29 09:00:00,3.0,86.0,10.9,996.5,100.0,0.1
2021-03-29 10:00:00,2.8,87.0,13.1,996.3,100.0,0.2
2021-03-29 11:00:00,2.5,85.0,12.4,996.0,100.0,0.2
2021-03-29 12:00:00,2.2,83.0,12.1,995.4,99.0,0.1
2021-03-29 13:00:00,2.8,77.0,11.4,994.8,20.0,0.0
2021-03-29 14:00:00,4.4,74.0,10.1,993.7,79.0,0.0
2021-03-29 15:00:00,4.2,75.0,9.4,993.2,97.0,0.0
2021-03-29 16:00:00,3.7,77.0,9.9,992.5,99.0,0.0
2021-03-29 17:00:00,3.6,77.0,8.7,991.3,19.0,0.0
2021-03-29 18:00:00,2.3,77.0,6.3,990.0,0.0,0.0
2021-03-29 19:00:00,0.3,79.0,7.3,989.6,93.0,0.0
2021-03-29 20:00:00,0.5,78.0,6.6,989.2,99.0,0.0
2021-03-29 21:00:00,-0.1,80.0,6.6,988.5,100.0,0.0
2021-03-29 22:00:00,0.1,82.0,5.9,988.1,84.0,0.0
2021-03-29 23:00:00,-1.4,84.0,7.5,987.6,80.0,0.0
2021-03-30 00:00:00,-1.2,86.0,6.4,987.5,37.0,0.0
2021-03-30 01:00:00,-2.0,87.0,6.2,987.2,43.0,0.0
2021-03-30 02:00:00,-0.8,88.0,6.8,987.5,53.0,0.0
2021-03-30 03:00:00,-0.4,90.0,4.5,987.6,69.0,0.0
2021-03-30 04:00:00,-1.5,92.0,6.2,987.7,76.0,0.0
2021-03-30 05:00:00,-0.9,93.0,5.4,987.7,84.0,0.0
2021-03-30 06:00:00,-0.2,94.0,4.3,987.8,93.0,0.0
2021-03-30 07:00:00,0.6,93.0,3.6,988.3,96.0,0.0
2021-03-30 08:00:00,1.1,94.0,4.2,989.0,97.0,0.1
2021-03-30 09:00:00,1.5,93.0,3.9,989.8,99.0,0.1
2021-03-30 10:00:00,1.8,92.0,2.8,990.9,98.0,0.1
2021-03-30 11:00:00,2.0,93.0,4.3,991.7,99.0,0.0
2021-03-30 12:00:00,2.4,92.0,5.4,992.8,99.0,0.0
2021-03-30 13:00:00,2.3,94.0,5.2,993.8,100.0,0.0
2021-03-30 14:00:00,3.0,93.0,6.5,994.5,100.0,0.1
2021-03-30 15:00:00,3.1,94.0,5.2,995.1,100.0,0.0
2021-03-30 16:00:00,2.9,95.0,4.7,995.9,100.0,0.1
2021-03-30 17:00:00,2.6,96.0,2.7,996.5,100.0,0.2
2021-03-30 18:00:00,2.2,97.0,2.6,997.0,100.0,0.1
2021-03-30 19:00:00,2.1,99.0,2.9,997.6,100.0,0.1
2021-03-30 20:00:00,1.8,100.0,4.3,998.0,100.0,0.0
2021-03-30 21:00:00,1.4,99.0,5.1,998.8,83.0,0.0
2021-03-30 22:00:00,1.1,98.0,6.1,999.4,95.0,0.1
2021-03-30 23:00:00,1.8,93.0,7.1,999.6,87.0,0.0
2021-03-31 00:00:00,1.8,90.0,9.2,999.8,94.0,0.1
2021-03-31 01:00:00,1.8,90.0,8.6,1000.0,88.0,0.5
2021-03-31 02:00:00,1.3,95.0,6.2,1000.2,100.0,0.1
2021-03-31 03:00:00,1.9,96.0,8.2,1000.5,100.0,0.3
2021-03-31 04:00:00,2.0,97.0,8.2,1000.6,100.0,0.5
2021-03-31 05:00:00,2.0,98.0,9.2,1000.7,100.0,0.8
2021-03-31 06:00:00,1.9,98.0,9.2,1000.9,100.0,1.0
2021-03-31 07:00:00,1.8,96.0,7.7,1001.2,95.0,1.1
2021-03-31 08:00:00,1.7,96.0,5.6,1001.8,98.0,0.8
2021-03-31 09:00:00,1.8,97.0,6.0,1002.6,99.0,0.4
2021-03-31 10:00:00,2.0,97.0,6.3,1003.3,100.0,0.1
2021-03-31 11:00:00,2.3,95.0,7.6,1003.8,98.0,0.1
2021-03-31 12:00:00,2.5,94.0,10.2,1004.2,99.0,0.1
2021-03-31 13:00:00,2.3,89.0,11.2,1004.8,98.0,0.3
2021-03-31 14:00:00,2.3,89.0,9.9,1004.9,95.0,0.2
2021-03-31 15:00:00,2.1,93.0,10.2,1005.5,94.0,0.1
2021-03-31 16:00:00,2.1,92.0,11.2,1005.9,96.0,0.2
2021-03-31 17:00:00,1.9,91.0,11.2,1006.1,94.0,0.2
2021-03-31 18:00:00,1.7,91.0,9.7,1006.3,87.0,0.1
2021-03-31 19:00:00,1.5,90.0,8.7,1006.5,59.0,0.1
2021-03-31 20:00:00,0.8,89.0,6.5,1006.7,72.0,0.0
2021-03-31 21:00:00,0.5,87.0,5.5,1007.1,63.0,0.0
2021-03-31 22:00:00,0.0,87.0,5.4,1007.3,45.0,0.0
2021-03-31 23:00:00,-0.8,87.0,6.9,1007.3,53.0,0.0
2021-04-01 00:00:00,-0.8,88.0,6.0,1007.4,49.0,0.0
2021-04-01 01:00:00,-0.8,88.0,5.7,1007.5,81.0,0.1
2021-04-01 02:00:00,0.1,91.0,6.3,1007.1,98.0,0.1
2021-04-01 03:00:00,0.6,92.0,2.9,1006.8,99.0,0.1
2021-04-01 04:00:00,0.3,94.0,3.3,1006.6,98.0,0.1
2021-04-01 05:00:00,0.0,95.0,5.5,1006.2,99.0,0.1
2021-04-01 06:00:00,0.0,96.0,6.2,1005.7,98.0,0.1
2021-04-01 07:00:00,-0.4,96.0,6.9,1005.3,80.0,0.0
2021-04-01 08:00:00,0.4,94.0,8.3,1004.8,100.0,0.0
2021-04-01 09:00:00,1.1,91.0,10.5,1004.2,100.0,0.0
2021-04-01 10:00:00,1.1,91.0,10.9,1004.0,100.0,0.1
2021-04-01 11:00:00,1.3,92.0,11.5,1003.6,100.0,0.0
2021-04-01 12:00:00,1.7,88.0,12.6,1003.0,100.0,0.0
2021-04-01 13:00:00,2.1,85.0,13.7,1002.4,100.0,0.1
2021-04-01 14:00:00,2.4,85.0,12.0,1002.1,100.0,0.1
2021-04-01 15:00:00,2.3,87.0,10.4,1001.4,100.0,0.2
2021-04-01 16:00:00,2.3,88.0,9.3,1000.8,100.0,0.2
2021-04-01 17:00:00,2.2,88.0,9.2,1000.4,100.0,0.2
2021-04-01 18:00:00,2.0,90.0,8.3,1000.3,100.0,0.3
2021-04-01 19:00:00,1.8,92.0,8.6,999.9,100.0,0.4
2021-04-01 20:00:00,1.7,94.0,8.3,1000.0,100.0,0.3
2021-04-01 21:00:00,1.6,95.0,8.3,1000.0,100.0,0.4
2021-04-01 22:00:00,1.6,96.0,8.7,1000.1,100.0,0.5
2021-04-01 23:00:00,1.7,96.0,7.8,1000.1,100.0,0.6
2021-04-02 00:00:00,1.6,97.0,7.9,1000.2,100.0,0.6
2021-04-02 01:00:00,1.6,98.0,8.2,1000.5,100.0,0.9
2021-04-02 02:00:00,1.3,97.0,7.7,1001.3,100.0,0.8
2021-04-02 03:00:00,1.3,96.0,8.7,1002.0,100.0,0.5
2021-04-02 04:00:00,0.9,93.0,9.0,1002.5,96.0,0.4
2021-04-02 05:00:00,0.4,92.0,6.2,1002.8,80.0,0.1
2021-04-02 06:00:00,0.4,92.0,7.6,1003.2,88.0,0.2
2021-04-02 07:00:00,0.2,92.0,8.3,1003.9,99.0,0.3
2021-04-02 08:00:00,0.5,90.0,7.3,1004.5,95.0,0.2
2021-04-02 09:00:00,0.9,84.0,7.1,1004.9,54.0,0.1
2021-04-02 10:00:00,1.1,80.0,13.4,1005.3,74.0,0.0
2021-04-02 11:00:00,1.2,88.0,12.8,1005.3,98.0,0.4
2021-04-02 12:00:00,1.0,91.0,13.3,1005.5,100.0,1.0
2021-04-02 13:00:00,1.3,93.0,12.3,1005.5,99.0,0.6
2021-04-02 14:00:00,2.0,91.0,10.9,1005.9,100.0,0.2
2021-04-02 15:00:00,2.2,91.0,8.7,1006.2,97.0,0.1
2021-04-02 16:00:00,2.4,91.0,8.0,1006.5,93.0,0.1
2021-04-02 17:00:00,2.1,91.0,8.4,1006.5,96.0,0.4
2021-04-02 18:00:00,1.5,96.0,9.6,1006.7,97.0,0.2
2021-04-02 19:00:00,1.7,99.0,12.4,1007.2,99.0,0.3
2021-04-02 20:00:00,1.6,96.0,15.8,1007.9,99.0,0.6
2021-04-02 21:00:00,1.3,97.0,13.9,1008.6,100.0,1.2
2021-04-02 22:00:00,1.1,95.0,13.4,1009.0,100.0,1.1
2021-04-02 23:00:00,0.6,94.0,13.4,1009.2,100.0,1.2
2021-04-03 00:00:00,0.2,92.0,12.4,1009.1,100.0,0.5
2021-04-03 01:00:00,0.0,88.0,12.3,1009.2,100.0,0.3
2021-04-03 02:00:00,-0.2,87.0,10.5,1008.9,100.0,0.3
2021-04-03 03:00:00,-0.7,88.0,10.7,1008.5,100.0,0.3
2021-04-03 04:00:00,-0.9,91.0,10.5,1007.5,100.0,0.3
2021-04-03 05:00:00,-0.8,91.0,11.6,1006.6,99.0,0.4
2021-04-03 06:00:00,-0.8,91.0,12.4,1005.8,99.0,0.1
2021-04-03 07:00:00,-0.7,92.0,12.8,1004.9,99.0,0.2
2021-04-03 08:00:00,-0.5,91.0,14.4,1003.6,99.0,0.2
2021-04-03 09:00:00,-0.2,85.0,14.0,1002.0,100.0,0.2
2021-04-03 10:00:00,0.1,85.0,15.3,1000.5,99.0,0.2
2021-04-03 11:00:00,0.3,85.0,15.2,999.4,99.0,0.2
2021-04-03 12:00:00,0.5,86.0,14.8,998.5,100.0,0.4
2021-04-03 13:00:00,0.6,89.0,14.8,997.4,99.0,0.4
2021-04-03 14:00:00,1.6,88.0,14.8,996.4,100.0,0.3
2021-04-03 15:00:00,2.1,89.0,15.0,995.6,99.0,0.2
2021-04-03 16:00:00,2.2,93.0,15.5,994.8,100.0,0.3
2021-04-03 17:00:00,2.2,96.0,14.5,993.9,100.0,0.4
2021-04-03 18:00:00,2.1,97.0,14.3,993.3,100.0,0.7
2021-04-03 19:00:00,1.9,96.0,13.4,992.2,100.0,1.3
2021-04-03 20:00:00,1.9,96.0,12.3,991.9,100.0,1.8
2021-04-03 21:00:00,1.9,90.0,14.2,991.5,100.0,0.8
2021-04-03 22:00:00,1.3,89.0,14.2,991.3,100.0,0.5
2021-04-03 23:00:00,0.4,91.0,15.5,991.2,100.0,0.8
2021-04-04 00:00:00,-0.3,90.0,10.7,991.0,100.0,1.2
2021-04-04 01:00:00,-1.0,91.0,10.0,990.5,100.0,1.4
2021-04-04 02:00:00,-0.4,91.0,14.2,989.0,100.0,1.2
2021-04-04 03:00:00,-0.5,90.0,13.6,988.2,100.0,1.1
2021-04-04 04:00:00,-0.8,89.0,13.5,987.1,100.0,0.8
2021-04-04 05:00:00,-1.0,89.0,11.8,985.9,100.0,0.5
2021-04-04 06:00:00,-1.0,90.0,7.1,983.9,100.0,0.3
2021-04-04 07:00:00,-1.1,91.0,6.6,982.3,100.0,0.5
2021-04-04 08:00:00,-0.9,90.0,4.0,980.9,100.0,0.5
2021-04-04 09:00:00,-0.8,89.0,3.8,979.4,100.0,0.6
2021-04-04 10:00:00,-0.9,87.0,4.2,977.8,100.0,0.7
2021-04-04 11:00:00,-1.0,87.0,6.8,977.3,100.0,0.4
2021-04-04 12:00:00,-0.8,86.0,9.1,976.6,100.0,0.2
2021-04-04 13:00:00,-0.7,85.0,11.0,976.2,100.0,0.1
2021-04-04 14:00:00,-0.4,84.0,12.9,975.8,99.0,0.2
2021-04-04 15:00:00,-0.4,72.0,13.5,975.0,99.0,0.1
2021-04-04 16:00:00,-0.3,68.0,12.5,974.3,67.0,0.0
2021-04-04 17:00:00,-0.4,71.0,11.5,973.1,50.0,0.0
2021-04-04 18:00:00,-1.0,80.0,10.7,972.4,69.0,0.0
2021-04-04 19:00:00,-1.2,83.0,8.6,971.8,89.0,0.0
2021-04-04 20:00:00,-1.6,84.0,7.9,971.6,68.0,0.0
2021-04-04 21:00:00,-1.6,85.0,7.3,971.2,19.0,0.0
2021-04-04 22:00:00,-1.9,85.0,8.8,970.9,31.0,0.0
2021-04-04 23:00:00,-2.0,85.0,9.6,970.6,83.0,0.0
2021-04-05 00:00:00,-1.4,82.0,10.5,970.3,100.0,0.0
2021-04-05 01:00:00,-0.9,79.0,11.2,970.2,100.0,0.0
2021-04-05 02:00:00,-1.5,80.0,10.0,970.2,100.0,0.0
2021-04-05 03:00:00,-1.5,82.0,8.0,970.2,90.0,0.0
2021-04-05 04:00:00,-4.2,86.0,6.2,969.9,100.0,0.0
2021-04-05 05:00:00,-3.8,87.0,4.9,969.9,100.0,0.0
2021-04-05 06:00:00,-2.5,85.0,1.1,969.4,100.0,0.0
2021-04-05 07:00:00,-2.3,94.0,2.5,969.8,99.0,0.0
2021-04-05 08:00:00,-2.2,89.0,2.5,969.8,98.0,0.0
2021-04-05 09:00:00,-1.4,82.0,5.8,969.3,100.0,0.0
2021-04-05 10:00:00,-0.9,80.0,8.0,969.3,100.0,0.0
2021-04-05 11:00:00,-0.4,81.0,13.2,969.2,100.0,0.0
2021-04-05 12:00:00,-0.2,83.0,13.2,968.9,100.0,0.1
2021-04-05 13:00:00,-0.3,88.0,11.8,968.6,100.0,0.4
2021-04-05 14:00:00,0.6,93.0,12.7,968.6,100.0,0.6
2021-04-05 15:00:00,1.0,93.0,11.9,968.4,100.0,0.3
2021-04-05 16:00:00,1.1,94.0,9.4,968.3,100.0,0.5
2021-04-05 17:00:00,1.5,94.0,9.4,968.1,100.0,0.3
2021-04-05 18:00:00,1.1,90.0,12.8,968.2,100.0,0.0
2021-04-05 19:00:00,0.7,91.0,13.2,968.5,98.0,0.0
2021-04-05 20:00:00,-0.1,92.0,10.7,968.9,99.0,0.0
2021-04-05 21:00:00,0.3,94.0,11.1,968.9,99.0,0.0
2021-04-05 22:00:00,1.2,96.0,13.0,968.9,100.0,0.0
2021-04-05 23:00:00,1.6,96.0,12.8,968.9,99.0,0.1
2021-04-06 00:00:00,1.7,96.0,12.7,968.9,100.0,0.4
2021-04-06 01:00:00,1.8,96.0,14.1,968.7,100.0,0.4
2021-04-06 02:00:00,1.8,96.0,15.0,968.8,100.0,0.6
2021-04-06 03:00:00,2.0,92.0,20.2,968.7,100.0,0.4
2021-04-06 04:00:00,1.8,92.0,19.1,968.9,100.0,0.3
2021-04-06 05:00:00,1.9,92.0,16.9,968.9,100.0,0.5
2021-04-06 06:00:00,1.8,94.0,15.5,968.6,100.0,0.4
2021-04-06 07:00:00,1.7,94.0,15.7,968.6,100.0,0.5
2021-04-06 08:00:00,1.7,94.0,15.5,968.6,99.0,0.6
2021-04-06 09:00:00,1.7,95.0,13.4,968.9,99.0,0.4
2021-04-06 10:00:00,1.8,95.0,11.4,969.3,98.0,0.4
2021-04-06 11:00:00,2.1,94.0,10.1,969.9,100.0,0.1
2021-04-06 12:00:00,2.1,94.0,9.2,970.3,100.0,0.3
2021-04-06 13:00:00,2.0,95.0,8.7,970.6,100.0,0.6
2021-04-06 14:00:00,2.1,96.0,14.1,972.1,100.0,0.5
2021-04-06 15:00:00,2.0,94.0,16.6,972.6,100.0,0.3
2021-04-06 16:00:00,1.7,96.0,17.4,973.2,100.0,0.7
2021-04-06 17:00:00,1.5,95.0,16.6,973.7,100.0,0.8
2021-04-06 18:00:00,1.3,94.0,17.7,973.9,100.0,1.1
2021-04-06 19:00:00,1.2,94.0,17.3,974.5,100.0,0.9
2021-04-06 20:00:00,0.9,91.0,19.6,975.1,100.0,0.4
2021-04-06 21:00:00,0.7,92.0,16.7,975.4,100.0,0.4
2021-04-06 22:00:00,0.7,93.0,15.1,975.0,100.0,0.4
2021-04-06 23:00:00,0.9,97.0,13.0,974.4,100.0,0.6
2021-04-07 00:00:00,1.2,98.0,15.2,974.8,99.0,0.9
2021-04-07 01:00:00,1.1,98.0,14.8,975.5,100.0,0.6
2021-04-07 02:00:00,0.4,93.0,18.6,976.6,94.0,0.2
2021-04-07 03:00:00,0.1,95.0,15.8,977.2,100.0,0.8
2021-04-07 04:00:00,0.0,96.0,15.3,977.8,100.0,0.9
2021-04-07 05:00:00,-0.2,92.0,14.8,978.4,100.0,0.9
2021-04-07 06:00:00,-0.2,92.0,13.8,978.9,100.0,1.1
2021-04-07 07:00:00,-0.2,84.0,15.8,979.7,96.0,1.0
2021-04-07 08:00:00,-0.4,81.0,12.4,980.8,100.0,0.5
2021-04-07 09:00:00,-0.5,88.0,12.6,981.7,99.0,0.3
2021-04-07 10:00:00,-0.4,91.0,11.7,982.8,99.0,0.3
2021-04-07 11:00:00,-0.2,90.0,12.3,983.8,99.0,0.3
2021-04-07 12:00:00,-0.3,88.0,12.0,984.7,98.0,0.2
2021-04-07 13:00:00,-0.2,86.0,13.3,985.6,97.0,0.2
2021-04-07 14:00:00,-0.1,89.0,11.4,986.5,86.0,0.1
2021-04-07 15:00:00,-0.3,89.0,12.7,987.6,83.0,0.2
2021-04-07 16:00:00,-0.3,88.0,10.2,988.4,95.0,0.2
2021-04-07 17:00:00,-0.2,87.0,9.7,989.3,98.0,0.1
2021-04-07 18:00:00,-0.3,86.0,9.8,990.0,86.0,0.3
2021-04-07 19:00:00,-1.0,89.0,10.9,990.7,89.0,1.0
2021-04-07 20:00:00,-1.4,94.0,10.5,991.4,97.0,0.2
2021-04-07 21:00:00,-1.3,96.0,11.8,992.0,94.0,0.6
2021-04-07 22:00:00,-1.7,88.0,11.2,992.8,99.0,0.4
2021-04-07 23:00:00,-1.5,90.0,11.2,993.0,98.0,0.2
2021-04-08 00:00:00,-1.5,90.0,12.4,993.4,99.0,0.1
2021-04-08 01:00:00,-1.6,90.0,13.5,993.7,99.0,0.0
2021-04-08 02:00:00,-1.9,90.0,13.2,994.0,73.0,0.0
2021-04-08 03:00:00,-1.8,88.0,12.9,994.2,94.0,0.0
2021-04-08 04:00:00,-2.1,87.0,12.1,994.4,91.0,0.0
2021-04-08 05:00:00,-2.2,85.0,12.8,994.7,95.0,0.0
2021-04-08 06:00:00,-2.2,85.0,12.2,994.8,96.0,0.0
2021-04-08 07:00:00,-1.9,84.0,12.1,995.1,92.0,0.0
2021-04-08 08:00:00,-1.4,82.0,12.9,995.3,89.0,0.0
2021-04-08 09:00:00,-1.3,81.0,13.7,995.5,85.0,0.0
2021-04-08 10:00:00,-1.2,80.0,13.0,995.6,80.0,0.0
2021-04-08 11:00:00,-0.9,78.0,12.9,995.7,74.0,0.0
2021-04-08 12:00:00,-0.6,75.0,12.1,995.9,75.0,0.0
2021-04-08 13:00:00,-0.5,71.0,11.6,995.9,68.0,0.0
2021-04-08 14:00:00,-0.1,62.0,9.1,995.9,48.0,0.0
2021-04-08 15:00:00,-0.1,61.0,8.4,995.9,16.0,0.0
2021-04-08 16:00:00,-0.4,62.0,8.1,995.9,17.0,0.0
2021-04-08 17:00:00,-0.9,67.0,7.1,995.9,23.0,0.0
2021-04-08 18:00:00,-1.4,74.0,5.5,995.6,22.0,0.0
2021-04-08 19:00:00,-2.5,80.0,5.2,995.5,1.0,0.0
2021-04-08 20:00:00,-4.2,83.0,6.4,995.3,6.0,0.0
2021-04-08 21:00:00,-5.0,83.0,7.2,995.0,7.0,0.0
2021-04-08 22:00:00,-5.4,85.0,7.3,994.5,7.0,0.0
2021-04-08 23:00:00,-5.7,88.0,6.9,994.2,4.0,0.0
2021-04-09 00:00:00,-6.4,92.0,6.9,993.9,0.0,0.0
2021-04-09 01:00:00,-6.6,93.0,6.3,993.6,0.0,0.0
2021-04-09 02:00:00,-6.8,89.0,8.2,993.4,0.0,0.0
2021-04-09 03:00:00,-8.3,91.0,7.3,992.8,0.0,0.0
2021-04-09 04:00:00,-8.8,93.0,7.1,992.4,0.0,0.0
2021-04-09 05:00:00,-9.1,95.0,5.8,991.9,0.0,0.0
2021-04-09 06:00:00,-9.2,95.0,5.3,991.3,0.0,0.0
2021-04-09 07:00:00,-8.0,94.0,4.0,990.9,0.0,0.0
2021-04-09 08:00:00,-5.8,89.0,3.9,990.5,0.0,0.0
2021-04-09 09:00:00,-3.6,76.0,2.9,990.2,0.0,0.0
2021-04-09 10:00:00,-3.0,74.0,3.4,989.8,0.0,0.0
2021-04-09 11:00:00,-1.7,59.0,3.1,989.5,0.0,0.0
2021-04-09 12:00:00,-1.1,52.0,3.1,989.4,0.0,0.0
2021-04-09 13:00:00,-0.8,49.0,3.4,989.1,0.0,0.0
2021-04-09 14:00:00,-0.6,48.0,4.6,988.4,22.0,0.0
2021-04-09 15:00:00,-0.8,51.0,3.2,988.0,52.0,0.0
2021-04-09 16:00:00,-1.3,54.0,3.3,987.6,26.0,0.0
2021-04-09 17:00:00,-2.4,58.0,5.0,987.6,19.0,0.0
2021-04-09 18:00:00,-1.5,46.0,5.2,987.5,77.0,0.0
2021-04-09 19:00:00,-1.5,45.0,5.1,987.7,93.0,0.0
2021-04-09 20:00:00,-2.3,51.0,4.0,987.4,93.0,0.0
2021-04-09 21:00:00,-3.7,59.0,4.7,987.4,84.0,0.0
2021-04-09 22:00:00,-4.2,66.0,3.4,987.1,61.0,0.0
2021-04-09 23:00:00,-4.6,67.0,4.4,986.9,71.0,0.0
2021-04-10 00:00:00,-6.9,78.0,4.3,986.8,59.0,0.0
2021-04-10 01:00:00,-7.7,84.0,4.3,986.5,51.0,0.0
2021-04-10 02:00:00,-7.4,94.0,2.3,986.4,75.0,0.0
2021-04-10 03:00:00,-7.8,93.0,2.5,986.3,73.0,0.0
2021-04-10 04:00:00,-6.6,93.0,0.8,986.3,91.0,0.0
2021-04-10 05:00:00,-7.1,94.0,1.1,986.3,94.0,0.0
2021-04-10 06:00:00,-7.5,94.0,2.9,986.5,88.0,0.0
2021-04-10 07:00:00,-7.5,94.0,5.2,986.8,18.0,0.0
2021-04-10 08:00:00,-5.2,94.0,6.7,987.1,8.0,0.0
2021-04-10 09:00:00,-4.6,90.0,9.7,987.5,7.0,0.0
2021-04-10 10:00:00,-3.1,78.0,10.0,987.8,4.0,0.0
2021-04-10 11:00:00,-2.3,70.0,11.4,988.2,47.0,0.0
2021-04-10 12:00:00,-1.6,67.0,13.7,988.4,49.0,0.0
2021-04-10 13:00:00,-0.9,67.0,15.3,988.7,14.0,0.0
2021-04-10 14:00:00,-0.2,72.0,16.8,988.6,15.0,0.0
2021-04-10 15:00:00,0.1,75.0,20.1,988.6,97.0,0.0
2021-04-10 16:00:00,0.2,74.0,21.7,988.6,96.0,0.0
2021-04-10 17:00:00,0.2,76.0,20.4,988.6,99.0,0.0
2021-04-10 18:00:00,-0.1,81.0,20.1,988.7,100.0,0.3
2021-04-10 19:00:00,0.0,83.0,19.8,988.7,100.0,0.2
2021-04-10 20:00:00,-0.3,86.0,18.9,988.8,100.0,0.2
2021-04-10 21:00:00,0.0,89.0,19.6,989.0,100.0,0.7
2021-04-10 22:00:00,0.1,90.0,20.3,988.8,100.0,1.2
2021-04-10 23:00:00,0.0,92.0,18.1,989.1,100.0,2.1
2021-04-11 00:00:00,0.1,93.0,16.6,989.3,100.0,2.2
2021-04-11 01:00:00,0.3,94.0,14.9,989.9,100.0,1.3
2021-04-11 02:00:00,0.9,96.0,11.8,989.6,100.0,1.1
2021-04-11 03:00:00,1.0,96.0,11.8,990.2,100.0,1.0
2021-04-11 04:00:00,1.2,96.0,12.5,990.8,100.0,1.0
2021-04-11 05:00:00,1.3,96.0,11.5,991.9,100.0,1.5
2021-04-11 06:00:00,1.0,95.0,13.6,993.3,100.0,1.6
2021-04-11 07:00:00,0.7,92.0,15.2,994.9,100.0,1.0
2021-04-11 08:00:00,0.7,91.0,12.0,996.5,100.0,0.7
2021-04-11 09:00:00,0.9,91.0,13.0,998.0,100.0,0.4
2021-04-11 10:00:00,1.2,91.0,12.6,999.5,100.0,0.3
2021-04-11 11:00:00,1.4,92.0,12.3,1001.1,100.0,0.3
2021-04-11 12:00:00,1.6,91.0,12.7,1002.7,95.0,0.3
2021-04-11 13:00:00,1.8,89.0,12.4,1004.3,97.0,0.2
2021-04-11 14:00:00,1.5,86.0,15.8,1005.6,76.0,0.5
2021-04-11 15:00:00,1.6,80.0,15.5,1007.0,66.0,0.6
2021-04-11 16:00:00,1.2,83.0,14.1,1008.3,90.0,0.6
2021-04-11 17:00:00,0.9,83.0,14.4,1009.6,69.0,0.7
2021-04-11 18:00:00,0.6,87.0,14.4,1010.4,65.0,0.7
2021-04-11 19:00:00,0.4,85.0,12.3,1011.2,59.0,0.3
2021-04-11 20:00:00,-0.2,85.0,10.2,1011.9,84.0,0.1
2021-04-11 21:00:00,-0.3,87.0,12.1,1012.9,97.0,0.2
2021-04-11 22:00:00,-0.2,87.0,13.1,1013.6,94.0,0.2
2021-04-11 23:00:00,-0.4,92.0,13.0,1014.0,87.0,0.5
2021-04-12 00:00:00,-0.5,90.0,11.6,1014.4,99.0,0.2
2021-04-12 01:00:00,-0.4,91.0,11.6,1015.0,99.0,0.4
2021-04-12 02:00:00,-0.5,86.0,12.3,1015.2,99.0,0.7
2021-04-12 03:00:00,-0.5,85.0,9.7,1015.6,75.0,0.1
2021-04-12 04:00:00,-1.1,86.0,9.7,1016.0,76.0,0.2
2021-04-12 05:00:00,-1.3,86.0,9.7,1016.3,63.0,0.2
2021-04-12 06:00:00,-1.7,85.0,6.5,1016.7,64.0,0.2
2021-04-12 07:00:00,-1.2,84.0,7.6,1017.3,53.0,0.2
2021-04-12 08:00:00,-1.1,83.0,9.2,1018.1,63.0,0.3
2021-04-12 09:00:00,-0.9,83.0,9.0,1018.6,56.0,0.1
2021-04-12 10:00:00,-0.6,84.0,9.7,1019.2,92.0,0.1
2021-04-12 11:00:00,-0.4,85.0,8.8,1019.7,63.0,0.1
2021-04-12 12:00:00,-0.1,80.0,9.2,1020.0,60.0,0.1
2021-04-12 13:00:00,0.0,81.0,9.2,1020.1,75.0,0.1
2021-04-12 14:00:00,0.6,74.0,10.1,1019.8,47.0,0.3
2021-04-12 15:00:00,0.4,74.0,9.3,1019.8,36.0,0.1
2021-04-12 16:00:00,0.2,74.0,9.7,1019.9,35.0,0.1
2021-04-12 17:00:00,-0.2,75.0,8.8,1019.8,35.0,0.1
2021-04-12 18:00:00,-0.6,77.0,6.4,1019.8,44.0,0.1
2021-04-12 19:00:00,-1.4,84.0,4.8,1019.7,66.0,0.1
2021-04-12 20:00:00,-1.9,89.0,5.1,1019.9,85.0,0.1
2021-04-12 21:00:00,-1.7,92.0,6.1,1020.2,87.0,0.1
2021-04-12 22:00:00,-1.7,87.0,5.5,1019.9,91.0,0.0
2021-04-12 23:00:00,-2.0,91.0,5.2,1019.6,52.0,0.0
2021-04-13 00:00:00,-3.3,90.0,5.4,1019.1,14.0,0.0
2021-04-13 01:00:00,-2.9,91.0,5.9,1018.8,29.0,0.0
2021-04-13 02:00:00,-2.6,87.0,6.6,1018.3,6.0,0.0
2021-04-13 03:00:00,-2.6,87.0,7.2,1017.8,11.0,0.0
2021-04-13 04:00:00,-2.7,88.0,8.6,1017.4,31.0,0.0
2021-04-13 05:00:00,-2.8,88.0,8.6,1016.9,11.0,0.0
2021-04-13 06:00:00,-2.5,87.0,9.4,1016.2,37.0,0.0
2021-04-13 07:00:00,-1.7,82.0,9.5,1016.3,70.0,0.0
2021-04-13 08:00:00,-1.1,78.0,10.0,1016.1,76.0,0.1
2021-04-13 09:00:00,-1.0,77.0,11.5,1015.7,60.0,0.3
2021-04-13 10:00:00,-0.8,78.0,12.0,1015.6,44.0,0.1
2021-04-13 11:00:00,-0.5,78.0,11.8,1015.4,48.0,0.0
2021-04-13 12:00:00,-0.2,78.0,11.6,1014.9,74.0,0.0
2021-04-13 13:00:00,0.3,72.0,12.3,1014.0,78.0,0.0
2021-04-13 14:00:00,0.3,78.0,13.0,1013.4,88.0,0.0
2021-04-13 15:00:00,0.3,79.0,13.3,1013.0,64.0,0.2
2021-04-13 16:00:00,0.2,79.0,12.6,1012.3,91.0,0.1
2021-04-13 17:00:00,0.3,77.0,12.9,1011.3,99.0,0.0
2021-04-13 18:00:00,0.1,80.0,12.2,1010.5,100.0,0.0
2021-04-13 19:00:00,-0.3,81.0,12.6,1009.8,100.0,0.1
2021-04-13 20:00:00,-0.3,80.0,12.9,1009.2,96.0,0.1
2021-04-13 21:00:00,-0.5,80.0,14.3,1008.7,99.0,0.0
2021-04-13 22:00:00,-0.9,82.0,15.3,1008.2,100.0,0.0
2021-04-13 23:00:00,-0.9,83.0,16.3,1007.0,100.0,0.2
2021-04-14 00:00:00,-1.0,85.0,18.8,1006.0,100.0,0.5
2021-04-14 01:00:00,-1.0,88.0,15.5,1005.5,100.0,1.0
2021-04-14 02:00:00,-0.8,91.0,12.2,1005.2,100.0,2.0
2021-04-14 03:00:00,-0.4,93.0,9.3,1005.2,100.0,1.0
2021-04-14 04:00:00,-0.1,82.0,14.0,1005.1,98.0,0.5
2021-04-14 05:00:00,-1.1,86.0,16.2,1005.7,94.0,0.2
2021-04-14 06:00:00,-1.3,91.0,16.3,1005.9,90.0,0.1
2021-04-14 07:00:00,-0.6,81.0,17.8,1006.3,98.0,0.1
2021-04-14 08:00:00,-0.1,81.0,17.4,1006.9,95.0,0.1
2021-04-14 09:00:00,0.1,78.0,19.9,1007.3,63.0,0.2
2021-04-14 10:00:00,1.4,71.0,16.1,1007.7,93.0,0.0
2021-04-14 11:00:00,0.7,88.0,17.5,1009.3,98.0,0.5
2021-04-14 12:00:00,0.8,89.0,18.2,1010.6,95.0,0.2
2021-04-14 13:00:00,0.3,89.0,18.4,1012.2,97.0,0.4
2021-04-14 14:00:00,0.9,85.0,14.3,1013.1,100.0,0.1
2021-04-14 15:00:00,0.9,77.0,13.1,1014.3,100.0,1.0
2021-04-14 16:00:00,0.5,85.0,11.2,1015.0,100.0,1.7
2021-04-14 17:00:00,0.3,89.0,9.0,1015.5,100.0,1.1
2021-04-14 18:00:00,-0.2,89.0,12.3,1016.0,100.0,0.9
2021-04-14 19:00:00,-0.2,92.0,8.9,1016.1,100.0,0.3
2021-04-14 20:00:00,-0.1,91.0,11.2,1016.1,100.0,0.7
2021-04-14 21:00:00,-0.1,91.0,9.6,1015.6,100.0,0.4
2021-04-14 22:00:00,0.0,92.0,11.1,1014.6,100.0,1.0
2021-04-14 23:00:00,0.0,91.0,13.4,1013.5,100.0,1.4
2021-04-15 00:00:00,0.1,92.0,15.1,1013.1,100.0,1.8
2021-04-15 01:00:00,0.3,93.0,15.5,1012.8,100.0,1.8
2021-04-15 02:00:00,0.6,94.0,15.8,1013.0,100.0,1.7
2021-04-15 03:00:00,1.6,95.0,14.9,1012.9,100.0,2.3
2021-04-15 04:00:00,2.0,95.0,16.0,1013.5,100.0,2.0
2021-04-15 05:00:00,2.0,96.0,13.6,1014.5,100.0,1.8
2021-04-15 06:00:00,2.1,95.0,12.1,1015.1,100.0,1.7
2021-04-15 07:00:00,2.0,96.0,11.3,1015.7,100.0,1.9
2021-04-15 08:00:00,2.1,96.0,13.3,1016.5,100.0,1.9
2021-04-15 09:00:00,2.3,95.0,14.3,1017.2,100.0,1.5
2021-04-15 10:00:00,2.4,94.0,14.3,1018.2,100.0,1.0
2021-04-15 11:00:00,2.6,92.0,13.8,1018.9,100.0,0.7
2021-04-15 12:00:00,3.1,87.0,17.6,1019.4,100.0,0.6
2021-04-15 13:00:00,3.5,85.0,19.7,1020.1,99.0,0.5
2021-04-15 14:00:00,3.6,86.0,22.0,1021.1,98.0,0.2
2021-04-15 15:00:00,3.7,87.0,15.8,1022.0,100.0,0.3
2021-04-15 16:00:00,3.3,88.0,16.6,1022.8,100.0,0.2
2021-04-15 17:00:00,3.1,91.0,14.4,1023.1,100.0,0.2
2021-04-15 18:00:00,3.1,91.0,15.0,1023.5,100.0,0.6
2021-04-15 19:00:00,3.2,90.0,13.5,1024.0,100.0,0.4
2021-04-15 20:00:00,3.2,90.0,13.0,1024.7,100.0,0.2
2021-04-15 21:00:00,3.0,91.0,12.3,1025.3,100.0,0.6
2021-04-15 22:00:00,2.5,95.0,12.1,1025.6,100.0,0.6
2021-04-15 23:00:00,2.3,98.0,13.6,1026.0,100.0,0.9
2021-04-16 00:00:00,3.2,91.0,14.8,1026.2,98.0,0.1
2021-04-16 01:00:00,3.2,90.0,14.3,1026.6,99.0,0.0
2021-04-16 02:00:00,3.3,90.0,14.9,1027.1,100.0,0.0
2021-04-16 03:00:00,3.3,91.0,15.1,1027.6,98.0,0.0
2021-04-16 04:00:00,3.2,92.0,14.3,1028.0,100.0,0.1
2021-04-16 05:00:00,3.1,94.0,14.0,1028.2,100.0,0.2
2021-04-16 06:00:00,2.6,98.0,12.9,1028.5,100.0,0.8
2021-04-16 07:00:00,2.6,99.0,12.1,1028.8,100.0,0.8
2021-04-16 08:00:00,2.8,98.0,11.7,1029.1,100.0,0.6
2021-04-16 09:00:00,3.3,96.0,12.9,1029.5,100.0,0.7
2021-04-16 10:00:00,3.6,95.0,13.0,1030.0,100.0,0.3
2021-04-16 11:00:00,3.8,95.0,12.9,1030.4,100.0,0.1
2021-04-16 12:00:00,4.1,94.0,13.4,1030.6,100.0,0.1
2021-04-16 13:00:00,4.0,94.0,12.6,1030.8,100.0,0.2
2021-04-16 14:00:00,4.8,91.0,11.6,1031.0,100.0,0.1
2021-04-16 15:00:00,4.7,91.0,11.9,1031.2,100.0,0.0
2021-04-16 16:00:00,4.6,92.0,12.0,1031.1,100.0,0.0
2021-04-16 17:00:00,4.6,92.0,13.6,1030.8,100.0,0.0
2021-04-16 18:00:00,4.7,89.0,14.5,1030.7,100.0,0.0
2021-04-16 19:00:00,4.5,87.0,14.3,1030.6,96.0,0.0
2021-04-16 20:00:00,4.1,87.0,14.8,1030.3,86.0,0.0
2021-04-16 21:00:00,4.0,86.0,14.2,1030.3,71.0,0.0
2021-04-16 22:00:00,3.7,86.0,14.0,1030.5,79.0,0.0
2021-04-16 23:00:00,3.6,86.0,13.9,1030.3,90.0,0.0
2021-04-17 00:00:00,3.3,86.0,13.5,1030.2,63.0,0.0
2021-04-17 01:00:00,3.0,85.0,12.8,1030.0,62.0,0.0
2021-04-17 02:00:00,3.3,85.0,10.8,1030.2,48.0,0.0
2021-04-17 03:00:00,3.2,85.0,11.6,1030.2,51.0,0.0
2021-04-17 04:00:00,3.0,85.0,11.5,1030.2,54.0,0.0
2021-04-17 05:00:00,2.4,85.0,10.7,1030.3,43.0,0.0
2021-04-17 06:00:00,2.2,86.0,9.8,1030.3,0.0,0.0
2021-04-17 07:00:00,2.6,86.0,9.7,1030.4,0.0,0.0
2021-04-17 08:00:00,3.4,83.0,9.4,1030.6,0.0,0.0
2021-04-17 09:00:00,4.0,80.0,8.7,1030.6,0.0,0.0
2021-04-17 10:00:00,4.6,77.0,9.7,1030.8,0.0,0.0
2021-04-17 11:00:00,5.0,73.0,10.9,1031.0,1.0,0.0
2021-04-17 12:00:00,5.4,69.0,10.8,1031.0,0.0,0.0
2021-04-17 13:00:00,5.8,67.0,10.5,1030.7,0.0,0.0
2021-04-17 14:00:00,6.8,62.0,10.4,1030.7,0.0,0.0
2021-04-17 15:00:00,6.6,62.0,8.9,1030.7,4.0,0.0
2021-04-17 16:00:00,6.5,63.0,8.3,1030.6,10.0,0.0
2021-04-17 17:00:00,6.2,64.0,7.9,1030.5,1.0,0.0
2021-04-17 18:00:00,5.7,67.0,7.6,1030.5,0.0,0.0
2021-04-17 19:00:00,4.7,69.0,7.2,1030.4,0.0,0.0
2021-04-17 20:00:00,3.7,70.0,7.5,1030.5,0.0,0.0
2021-04-17 21:00:00,2.5,72.0,7.4,1030.5,1.0,0.0
2021-04-17 22:00:00,2.2,73.0,7.3,1030.7,1.0,0.0
2021-04-17 23:00:00,2.0,73.0,7.2,1030.7,1.0,0.0
2021-04-18 00:00:00,1.8,75.0,7.6,1030.6,1.0,0.0
2021-04-18 01:00:00,1.7,75.0,7.9,1030.5,1.0,0.0
2021-04-18 02:00:00,1.0,78.0,9.0,1030.2,100.0,0.0
2021-04-18 03:00:00,1.4,77.0,7.6,1030.1,99.0,0.0
2021-04-18 04:00:00,1.4,78.0,8.0,1030.0,99.0,0.0
2021-04-18 05:00:00,1.4,78.0,8.4,1029.7,100.0,0.0
2021-04-18 06:00:00,1.6,78.0,8.4,1029.4,97.0,0.0
2021-04-18 07:00:00,2.1,79.0,8.8,1029.2,99.0,0.0
2021-04-18 08:00:00,3.3,74.0,8.4,1029.0,100.0,0.0
2021-04-18 09:00:00,4.2,69.0,7.6,1028.7,100.0,0.0
2021-04-18 10:00:00,4.9,64.0,7.2,1028.6,99.0,0.0
2021-04-18 11:00:00,5.5,60.0,7.6,1028.5,100.0,0.0
2021-04-18 12:00:00,6.0,58.0,7.6,1027.9,100.0,0.0
2021-04-18 13:00:00,6.4,56.0,7.6,1027.3,100.0,0.0
2021-04-18 14:00:00,7.0,53.0,7.6,1026.7,100.0,0.0
2021-04-18 15:00:00,6.8,53.0,6.5,1026.4,100.0,0.0
2021-04-18 16:00:00,6.7,54.0,5.8,1026.0,100.0,0.0
2021-04-18 17:00:00,6.4,56.0,5.8,1025.6,100.0,0.0
2021-04-18 18:00:00,5.9,57.0,6.5,1025.2,100.0,0.0
2021-04-18 19:00:00,4.9,58.0,6.6,1024.8,99.0,0.0
2021-04-18 20:00:00,3.7,58.0,6.9,1024.5,99.0,0.0
2021-04-18 21:00:00,3.3,57.0,7.3,1024.3,98.0,0.0
2021-04-18 22:00:00,3.6,55.0,8.1,1023.9,75.0,0.0
2021-04-18 23:00:00,3.3,54.0,8.4,1023.5,18.0,0.0
2021-04-19 00:00:00,3.4,53.0,9.3,1023.3,39.0,0.0
2021-04-19 01:00:00,3.4,53.0,9.6,1022.9,58.0,0.0
2021-04-19 02:00:00,2.7,56.0,9.2,1023.1,25.0,0.0
2021-04-19 03:00:00,3.3,53.0,10.6,1022.8,4.0,0.0
2021-04-19 04:00:00,3.3,54.0,11.4,1022.5,19.0,0.0
2021-04-19 05:00:00,3.4,54.0,12.1,1022.3,30.0,0.0
2021-04-19 06:00:00,4.1,56.0,13.1,1021.9,20.0,0.0
2021-04-19 07:00:00,4.9,56.0,13.1,1021.6,25.0,0.0
2021-04-19 08:00:00,5.9,55.0,12.4,1021.2,19.0,0.0
2021-04-19 09:00:00,6.9,54.0,12.0,1020.9,0.0,0.0
2021-04-19 10:00:00,7.9,53.0,11.5,1020.9,0.0,0.0
2021-04-19 11:00:00,8.6,52.0,11.5,1020.9,0.0,0.0
2021-04-19 12:00:00,9.2,51.0,11.3,1020.6,0.0,0.0
2021-04-19 13:00:00,9.7,51.0,10.7,1020.3,3.0,0.0
2021-04-19 14:00:00,10.6,48.0,9.6,1020.0,4.0,0.0
2021-04-19 15:00:00,10.1,47.0,11.4,1019.8,12.0,0.0
2021-04-19 16:00:00,9.8,49.0,10.3,1019.5,15.0,0.0
2021-04-19 17:00:00,9.4,51.0,10.0,1019.2,16.0,0.0
2021-04-19 18:00:00,8.6,54.0,9.2,1019.0,21.0,0.0
2021-04-19 19:00:00,7.4,59.0,7.8,1018.6,0.0,0.0
2021-04-19 20:00:00,5.9,62.0,7.5,1018.4,14.0,0.0
2021-04-19 21:00:00,5.3,62.0,7.6,1018.0,47.0,0.0
2021-04-19 22:00:00,6.2,60.0,7.9,1017.7,65.0,0.0
2021-04-19 23:00:00,6.1,61.0,8.0,1017.2,67.0,0.0
2021-04-20 00:00:00,5.5,61.0,8.1,1016.7,75.0,0.0
2021-04-20 01:00:00,4.8,63.0,8.2,1016.1,88.0,0.0
2021-04-20 02:00:00,4.1,67.0,9.0,1015.6,97.0,0.0
2021-04-20 03:00:00,5.3,62.0,8.0,1015.0,100.0,0.0
2021-04-20 04:00:00,5.2,64.0,7.4,1014.3,95.0,0.0
2021-04-20 05:00:00,5.2,65.0,7.5,1013.5,95.0,0.0
2021-04-20 06:00:00,5.5,65.0,8.0,1012.5,93.0,0.0
2021-04-20 07:00:00,5.9,65.0,9.4,1011.9,87.0,0.0
2021-04-20 08:00:00,6.9,62.0,9.3,1011.4,32.0,0.0
2021-04-20 09:00:00,8.0,58.0,9.0,1010.7,22.0,0.0
2021-04-20 10:00:00,9.1,55.0,8.6,1010.1,24.0,0.0
2021-04-20 11:00:00,9.7,53.0,8.7,1009.3,48.0,0.0
2021-04-20 12:00:00,10.2,52.0,8.6,1008.7,52.0,0.0
2021-04-20 13:00:00,10.4,52.0,8.8,1008.1,72.0,0.0
2021-04-20 14:00:00,11.1,50.0,8.3,1007.3,69.0,0.0
2021-04-20 15:00:00,10.4,50.0,8.7,1006.6,40.0,0.0
2021-04-20 16:00:00,9.9,52.0,8.3,1006.0,42.0,0.0
2021-04-20 17:00:00,8.8,56.0,7.1,1005.3,68.0,0.0
2021-04-20 18:00:00,8.3,57.0,7.8,1004.6,58.0,0.0
2021-04-20 19:00:00,7.3,62.0,7.6,1004.2,94.0,0.0
2021-04-20 20:00:00,6.8,64.0,7.6,1003.9,98.0,0.0
2021-04-20 21:00:00,6.3,68.0,7.5,1003.3,99.0,0.2
2021-04-20 22:00:00,6.1,68.0,7.0,1002.5,99.0,0.1
2021-04-20 23:00:00,6.0,67.0,6.5,1001.8,89.0,0.1
2021-04-21 00:00:00,4.9,67.0,7.4,1001.0,59.0,0.0
2021-04-21 01:00:00,4.5,69.0,6.6,1000.0,82.0,0.0
2021-04-21 02:00:00,4.2,74.0,7.9,999.0,79.0,0.0
2021-04-21 03:00:00,2.4,76.0,7.2,998.3,86.0,0.3
2021-04-21 04:00:00,2.2,74.0,7.1,997.6,62.0,0.0
2021-04-21 05:00:00,2.2,76.0,6.6,997.7,98.0,0.0
2021-04-21 06:00:00,3.8,76.0,5.8,998.3,89.0,0.0
2021-04-21 07:00:00,3.9,79.0,7.2,998.8,99.0,0.0
2021-04-21 08:00:00,3.9,89.0,10.4,999.2,100.0,0.1
2021-04-21 09:00:00,2.9,97.0,9.7,999.6,100.0,0.6
2021-04-21 10:00:00,2.7,97.0,8.4,999.8,100.0,1.0
2021-04-21 11:00:00,2.9,96.0,10.9,999.9,100.0,0.6
2021-04-21 12:00:00,3.0,95.0,12.9,1000.8,100.0,0.4
2021-04-21 13:00:00,2.1,96.0,13.5,1002.7,100.0,1.0
2021-04-21 14:00:00,2.2,94.0,11.6,1003.7,100.0,0.8
2021-04-21 15:00:00,2.3,90.0,7.8,1004.2,99.0,0.3
2021-04-21 16:00:00,2.0,89.0,10.5,1005.1,100.0,0.2
2021-04-21 17:00:00,1.4,92.0,9.0,1005.9,100.0,0.3
2021-04-21 18:00:00,1.2,89.0,8.6,1006.3,100.0,0.3
2021-04-21 19:00:00,0.6,91.0,8.7,1006.8,100.0,0.3
2021-04-21 20:00:00,0.1,92.0,7.6,1007.4,100.0,0.2
2021-04-21 21:00:00,-0.2,91.0,7.9,1007.6,100.0,0.4
2021-04-21 22:00:00,-0.4,90.0,5.2,1007.9,100.0,0.1
2021-04-21 23:00:00,-0.6,88.0,3.1,1007.9,100.0,0.0
2021-04-22 00:00:00,-1.4,88.0,4.9,1007.7,100.0,0.0
2021-04-22 01:00:00,-1.7,89.0,4.3,1007.9,100.0,0.1
2021-04-22 02:00:00,-0.5,92.0,3.6,1008.0,99.0,0.1
2021-04-22 03:00:00,-0.6,87.0,4.5,1008.0,100.0,0.2
2021-04-22 04:00:00,-1.9,91.0,4.6,1007.9,99.0,0.1
2021-04-22 05:00:00,-1.5,94.0,2.9,1008.0,96.0,0.0
2021-04-22 06:00:00,-1.4,94.0,2.6,1007.9,65.0,0.0
2021-04-22 07:00:00,-0.7,90.0,3.8,1007.8,66.0,0.0
2021-04-22 08:00:00,-0.3,87.0,5.8,1007.9,31.0,0.1
2021-04-22 09:00:00,-0.1,83.0,7.4,1008.0,29.0,0.1
2021-04-22 10:00:00,0.4,77.0,9.2,1008.2,32.0,0.0
2021-04-22 11:00:00,0.7,73.0,9.5,1008.4,30.0,0.0
2021-04-22 12:00:00,0.9,69.0,9.2,1008.6,43.0,0.0
2021-04-22 13:00:00,1.1,65.0,9.4,1008.7,65.0,0.0
2021-04-22 14:00:00,1.5,63.0,11.0,1008.6,73.0,0.0
2021-04-22 15:00:00,1.2,67.0,9.4,1008.8,40.0,0.0
2021-04-22 16:00:00,1.2,67.0,10.1,1009.1,58.0,0.0
2021-04-22 17:00:00,1.3,66.0,8.6,1009.4,42.0,0.0
2021-04-22 18:00:00,1.0,67.0,7.2,1009.7,53.0,0.0
2021-04-22 19:00:00,0.3,75.0,5.4,1010.1,48.0,0.1
2021-04-22 20:00:00,-0.9,84.0,4.7,1010.4,54.0,0.1
2021-04-22 21:00:00,-1.3,89.0,5.5,1011.0,65.0,0.1
2021-04-22 22:00:00,-1.9,93.0,4.8,1011.5,87.0,0.1
2021-04-22 23:00:00,-1.5,96.0,3.4,1012.0,95.0,0.0
2021-04-23 00:00:00,-0.8,92.0,5.4,1012.3,55.0,0.3
2021-04-23 01:00:00,-1.4,89.0,4.7,1012.9,56.0,0.1
2021-04-23 02:00:00,-0.8,95.0,8.9,1013.1,42.0,0.0
2021-04-23 03:00:00,-1.1,94.0,8.8,1013.4,57.0,0.2
2021-04-23 04:00:00,-1.9,88.0,6.2,1013.6,91.0,0.4
2021-04-23 05:00:00,-1.5,93.0,6.8,1013.9,100.0,0.1
2021-04-23 06:00:00,-1.0,89.0,8.9,1014.3,95.0,0.0
2021-04-23 07:00:00,-0.6,84.0,8.9,1014.7,84.0,0.1
2021-04-23 08:00:00,-0.3,82.0,9.2,1015.1,98.0,0.0
2021-04-23 09:00:00,0.1,84.0,8.4,1015.6,93.0,0.1
2021-04-23 10:00:00,0.5,86.0,7.0,1016.1,78.0,0.1
2021-04-23 11:00:00,0.8,86.0,7.6,1016.7,88.0,0.2
2021-04-23 12:00:00,0.9,81.0,8.7,1017.3,58.0,0.2
2021-04-23 13:00:00,0.8,80.0,9.2,1018.0,41.0,0.1
2021-04-23 14:00:00,1.0,81.0,9.7,1018.2,74.0,0.2
2021-04-23 15:00:00,0.8,82.0,11.0,1018.9,60.0,0.1
2021-04-23 16:00:00,1.0,76.0,11.8,1019.2,65.0,0.1
2021-04-23 17:00:00,0.9,77.0,10.7,1019.7,60.0,0.1
2021-04-23 18:00:00,0.9,79.0,10.7,1020.0,47.0,0.1
2021-04-23 19:00:00,0.4,83.0,7.1,1020.5,39.0,0.1
2021-04-23 20:00:00,-0.8,86.0,4.7,1020.9,49.0,0.1
2021-04-23 21:00:00,-1.7,87.0,5.2,1021.5,43.0,0.0
2021-04-23 22:00:00,-2.5,88.0,5.6,1021.8,32.0,0.1
2021-04-23 23:00:00,-3.0,90.0,6.0,1022.1,30.0,0.0
2021-04-24 00:00:00,-3.6,91.0,6.8,1022.1,15.0,0.0
2021-04-24 01:00:00,-4.0,92.0,7.4,1022.3,15.0,0.0
2021-04-24 02:00:00,-2.3,88.0,8.0,1022.2,100.0,0.0
2021-04-24 03:00:00,-2.6,89.0,5.4,1022.3,50.0,0.1
2021-04-24 04:00:00,-2.9,89.0,5.9,1022.5,36.0,0.1
2021-04-24 05:00:00,-2.7,88.0,5.5,1022.6,31.0,0.1
2021-04-24 06:00:00,-2.0,89.0,4.0,1022.4,30.0,0.0
2021-04-24 07:00:00,-0.8,86.0,4.7,1022.7,33.0,0.0
2021-04-24 08:00:00,-0.1,82.0,7.2,1022.9,33.0,0.0
2021-04-24 09:00:00,0.2,78.0,7.6,1023.1,38.0,0.0
2021-04-24 10:00:00,0.3,76.0,9.8,1023.3,50.0,0.2
2021-04-24 11:00:00,0.4,78.0,8.2,1023.1,37.0,0.0
2021-04-24 12:00:00,0.7,74.0,10.0,1023.1,40.0,0.0
2021-04-24 13:00:00,0.6,76.0,11.3,1023.4,52.0,0.1
2021-04-24 14:00:00,0.7,77.0,12.8,1023.6,67.0,0.1
2021-04-24 15:00:00,0.5,73.0,12.7,1023.7,55.0,0.0
2021-04-24 16:00:00,0.6,71.0,12.1,1023.8,61.0,0.0
2021-04-24 17:00:00,0.5,72.0,10.8,1023.9,87.0,0.0
2021-04-24 18:00:00,0.6,69.0,9.8,1024.0,53.0,0.0
2021-04-24 19:00:00,0.2,71.0,8.0,1024.2,68.0,0.0
2021-04-24 20:00:00,-0.3,74.0,6.1,1024.2,63.0,0.0
2021-04-24 21:00:00,-1.0,77.0,4.5,1024.4,67.0,0.0
2021-04-24 22:00:00,-1.9,78.0,5.1,1024.5,69.0,0.0
2021-04-24 23:00:00,-2.0,80.0,5.2,1024.5,66.0,0.0
2021-04-25 00:00:00,-1.8,79.0,4.3,1024.5,76.0,0.0
2021-04-25 01:00:00,-2.4,80.0,5.3,1024.6,80.0,0.0
2021-04-25 02:00:00,-2.0,77.0,4.4,1024.8,53.0,0.0
2021-04-25 03:00:00,-2.7,80.0,5.1,1024.9,0.0,0.0
2021-04-25 04:00:00,-3.8,86.0,3.9,1025.0,0.0,0.0
2021-04-25 05:00:00,-4.4,97.0,2.6,1025.0,19.0,0.0
2021-04-25 06:00:00,-3.7,97.0,0.0,1025.0,56.0,0.0
2021-04-25 07:00:00,-1.7,86.0,3.3,1024.9,70.0,0.0
2021-04-25 08:00:00,-0.3,76.0,4.5,1024.9,54.0,0.0
2021-04-25 09:00:00,0.2,72.0,5.0,1025.1,95.0,0.0
2021-04-25 10:00:00,0.5,76.0,5.8,1025.0,94.0,0.0
2021-04-25 11:00:00,0.6,78.0,5.2,1024.9,92.0,0.0
2021-04-25 12:00:00,0.9,76.0,4.7,1024.9,72.0,0.0
2021-04-25 13:00:00,1.2,71.0,4.8,1024.6,73.0,0.0
2021-04-25 14:00:00,1.6,72.0,6.9,1024.5,72.0,0.0
2021-04-25 15:00:00,1.3,77.0,7.3,1024.4,100.0,0.1
2021-04-25 16:00:00,1.0,82.0,6.8,1024.1,100.0,0.1
2021-04-25 17:00:00,0.9,85.0,6.6,1023.8,100.0,0.2
2021-04-25 18:00:00,0.9,87.0,5.3,1023.5,89.0,0.2
2021-04-25 19:00:00,1.0,88.0,4.3,1023.2,67.0,0.2
2021-04-25 20:00:00,-0.2,92.0,3.7,1022.8,62.0,0.1
2021-04-25 21:00:00,-0.5,92.0,3.5,1022.7,81.0,0.1
2021-04-25 22:00:00,-0.8,94.0,3.4,1022.4,54.0,0.0
2021-04-25 23:00:00,-1.8,95.0,4.6,1022.1,77.0,0.1
2021-04-26 00:00:00,-0.8,96.0,3.6,1021.6,84.0,0.2
2021-04-26 01:00:00,-0.4,96.0,4.3,1021.6,86.0,0.1
2021-04-26 02:00:00,-0.1,95.0,5.4,1021.2,90.0,0.1
2021-04-26 03:00:00,0.0,94.0,3.7,1021.0,91.0,0.1
2021-04-26 04:00:00,-0.2,94.0,2.7,1020.5,99.0,0.1
2021-04-26 05:00:00,0.0,94.0,3.3,1020.2,100.0,0.2
2021-04-26 06:00:00,0.0,90.0,3.6,1019.8,100.0,0.1
2021-04-26 07:00:00,0.3,90.0,4.8,1019.5,100.0,0.1
2021-04-26 08:00:00,0.6,88.0,6.8,1019.2,100.0,0.2
2021-04-26 09:00:00,0.8,86.0,7.2,1019.0,100.0,0.3
2021-04-26 10:00:00,0.9,89.0,6.2,1018.7,100.0,0.2
2021-04-26 11:00:00,1.0,91.0,6.5,1018.7,100.0,0.3
2021-04-26 12:00:00,0.9,91.0,5.4,1018.5,100.0,0.4
2021-04-26 13:00:00,0.9,89.0,5.8,1018.4,100.0,0.3
2021-04-26 14:00:00,0.8,91.0,7.1,1018.4,100.0,0.2
2021-04-26 15:00:00,0.9,91.0,6.9,1018.3,99.0,0.1
2021-04-26 16:00:00,1.0,91.0,7.4,1018.2,93.0,0.1
2021-04-26 17:00:00,1.0,88.0,9.4,1018.0,65.0,0.1
2021-04-26 18:00:00,0.8,77.0,9.8,1017.9,31.0,0.0
2021-04-26 19:00:00,0.1,77.0,9.7,1017.9,27.0,0.0
2021-04-26 20:00:00,-1.1,81.0,5.8,1018.2,32.0,0.0
2021-04-26 21:00:00,-2.9,84.0,6.5,1018.1,64.0,0.0
2021-04-26 22:00:00,-2.6,86.0,4.7,1017.9,67.0,0.0
2021-04-26 23:00:00,-1.9,90.0,4.3,1017.6,97.0,0.2
2021-04-27 00:00:00,-0.9,94.0,4.3,1017.6,96.0,0.1
2021-04-27 01:00:00,-1.4,96.0,3.9,1017.4,35.0,0.0
2021-04-27 02:00:00,-3.1,95.0,5.8,1017.1,27.0,0.0
2021-04-27 03:00:00,-3.0,95.0,4.9,1017.0,78.0,0.0
2021-04-27 04:00:00,-2.3,95.0,3.7,1016.8,48.0,0.0
2021-04-27 05:00:00,-2.0,94.0,3.4,1016.6,71.0,0.0
2021-04-27 06:00:00,-1.4,96.0,2.9,1016.7,85.0,0.0
2021-04-27 07:00:00,-0.4,89.0,3.4,1016.7,91.0,0.0
2021-04-27 08:00:00,0.0,87.0,6.0,1016.8,89.0,0.1
2021-04-27 09:00:00,0.2,88.0,6.0,1016.7,95.0,0.2
2021-04-27 10:00:00,0.5,85.0,6.4,1016.4,68.0,0.1
2021-04-27 11:00:00,0.7,83.0,7.7,1016.2,72.0,0.1
2021-04-27 12:00:00,0.9,82.0,8.4,1016.0,82.0,0.0
2021-04-27 13:00:00,0.9,78.0,8.3,1015.9,94.0,0.1
2021-04-27 14:00:00,0.9,78.0,9.0,1015.4,97.0,0.1
2021-04-27 15:00:00,0.8,79.0,8.9,1015.0,98.0,0.2
2021-04-27 16:00:00,0.6,85.0,8.9,1014.7,97.0,0.1
2021-04-27 17:00:00,0.5,83.0,8.7,1014.3,98.0,0.1
2021-04-27 18:00:00,0.2,82.0,8.5,1014.0,98.0,0.0
2021-04-27 19:00:00,0.1,82.0,6.4,1013.6,97.0,0.0
2021-04-27 20:00:00,-0.5,85.0,4.3,1013.4,98.0,0.0
2021-04-27 21:00:00,-0.9,88.0,3.8,1013.4,95.0,0.0
2021-04-27 22:00:00,-1.9,88.0,4.6,1013.3,83.0,0.0
2021-04-27 23:00:00,-2.2,90.0,4.7,1013.3,72.0,0.0
2021-04-28 00:00:00,-3.7,90.0,6.8,1013.3,93.0,0.0
2021-04-28 01:00:00,-3.1,90.0,5.4,1013.3,90.0,0.0
2021-04-28 02:00:00,-1.8,88.0,4.4,1013.1,82.0,0.0
2021-04-28 03:00:00,-1.5,92.0,3.2,1013.0,98.0,0.1
2021-04-28 04:00:00,-2.0,93.0,3.9,1012.8,95.0,0.1
2021-04-28 05:00:00,-1.9,94.0,3.2,1012.5,97.0,0.0
2021-04-28 06:00:00,-1.5,90.0,3.9,1012.4,97.0,0.0
2021-04-28 07:00:00,-1.2,85.0,6.3,1012.5,91.0,0.1
2021-04-28 08:00:00,-0.9,82.0,7.6,1012.7,97.0,0.1
2021-04-28 09:00:00,-0.7,78.0,8.0,1012.8,100.0,0.1
2021-04-28 10:00:00,-0.8,80.0,7.9,1012.8,100.0,0.1
2021-04-28 11:00:00,-0.7,80.0,6.8,1012.8,100.0,0.1
2021-04-28 12:00:00,-0.5,80.0,7.5,1012.7,100.0,0.1
2021-04-28 13:00:00,-0.3,78.0,8.3,1012.6,100.0,0.1
2021-04-28 14:00:00,-0.4,80.0,8.9,1012.6,100.0,0.1
2021-04-28 15:00:00,-0.5,74.0,8.9,1012.7,100.0,0.1
2021-04-28 16:00:00,-0.4,72.0,7.7,1012.4,99.0,0.0
2021-04-28 17:00:00,-0.5,72.0,7.7,1012.1,95.0,0.0
2021-04-28 18:00:00,-0.8,74.0,8.7,1012.0,100.0,0.0
2021-04-28 19:00:00,-1.1,79.0,6.1,1011.7,99.0,0.0
2021-04-28 20:00:00,-1.2,79.0,5.7,1011.4,100.0,0.0
2021-04-28 21:00:00,-1.3,85.0,7.7,1011.0,99.0,0.2
2021-04-28 22:00:00,-1.2,89.0,10.0,1010.6,99.0,0.3
2021-04-28 23:00:00,-1.3,91.0,11.5,1010.3,98.0,0.3
2021-04-29 00:00:00,-1.5,93.0,10.8,1009.6,100.0,0.4
2021-04-29 01:00:00,-1.5,95.0,8.9,1009.2,100.0,0.3
2021-04-29 02:00:00,-1.4,89.0,13.2,1009.8,100.0,0.2
2021-04-29 03:00:00,-1.5,88.0,8.9,1010.1,100.0,0.2
2021-04-29 04:00:00,-1.9,90.0,5.2,1010.0,100.0,0.0
2021-04-29 05:00:00,-2.0,92.0,3.0,1009.7,100.0,0.0
2021-04-29 06:00:00,-1.4,87.0,5.1,1009.3,100.0,0.2
2021-04-29 07:00:00,-1.1,87.0,8.9,1008.6,100.0,0.5
2021-04-29 08:00:00,-0.8,92.0,11.0,1008.1,100.0,0.5
2021-04-29 09:00:00,0.1,92.0,9.4,1007.8,100.0,0.3
2021-04-29 10:00:00,0.6,89.0,10.1,1007.5,100.0,0.2
2021-04-29 11:00:00,0.5,88.0,10.3,1007.2,100.0,0.2
2021-04-29 12:00:00,0.7,88.0,10.7,1006.7,100.0,0.4
2021-04-29 13:00:00,0.9,91.0,11.4,1006.0,100.0,0.9
2021-04-29 14:00:00,0.9,93.0,10.7,1004.6,100.0,1.4
2021-04-29 15:00:00,0.8,94.0,15.5,1004.3,100.0,1.0
2021-04-29 16:00:00,0.6,92.0,13.3,1004.0,100.0,0.7
2021-04-29 17:00:00,0.7,92.0,14.0,1003.5,98.0,0.6
2021-04-29 18:00:00,0.4,90.0,12.9,1002.9,100.0,0.6
2021-04-29 19:00:00,0.2,91.0,15.3,1002.5,85.0,1.0
2021-04-29 20:00:00,-0.3,85.0,14.8,1002.9,89.0,0.8
2021-04-29 21:00:00,-1.1,83.0,14.8,1004.1,66.0,0.1
2021-04-29 22:00:00,-2.1,84.0,11.9,1005.1,45.0,0.1
2021-04-29 23:00:00,-2.8,82.0,10.1,1005.9,40.0,0.0
2021-04-30 00:00:00,-3.2,82.0,7.4,1006.3,42.0,0.0
2021-04-30 01:00:00,-3.5,81.0,6.6,1006.7,58.0,0.0
2021-04-30 02:00:00,-2.9,74.0,8.6,1006.6,67.0,0.0
2021-04-30 03:00:00,-3.4,78.0,7.4,1007.0,76.0,0.0
2021-04-30 04:00:00,-3.5,82.0,7.1,1007.1,74.0,0.1
2021-04-30 05:00:00,-3.4,84.0,9.4,1007.3,94.0,0.1
2021-04-30 06:00:00,-3.1,82.0,11.4,1007.3,98.0,0.2
2021-04-30 07:00:00,-3.0,82.0,10.6,1007.5,98.0,0.1
2021-04-30 08:00:00,-2.8,79.0,13.3,1007.7,94.0,0.4
2021-04-30 09:00:00,-2.7,78.0,12.9,1008.0,99.0,0.1
2021-04-30 10:00:00,-2.6,73.0,12.9,1008.1,99.0,0.1
2021-04-30 11:00:00,-2.6,71.0,12.6,1008.3,100.0,0.1
2021-04-30 12:00:00,-2.5,70.0,13.0,1008.3,99.0,0.2
2021-04-30 13:00:00,-2.4,69.0,12.5,1008.2,99.0,0.2
2021-04-30 14:00:00,-2.2,88.0,10.7,1007.9,99.0,0.2
2021-04-30 15:00:00,-2.2,87.0,11.1,1008.0,97.0,0.2
2021-04-30 16:00:00,-2.6,74.0,11.7,1008.2,91.0,0.3
2021-04-30 17:00:00,-2.6,71.0,11.4,1008.2,79.0,0.0
2021-04-30 18:00:00,-2.7,68.0,10.5,1008.2,75.0,0.1
2021-04-30 19:00:00,-3.2,77.0,9.8,1008.6,87.0,0.1
2021-04-30 20:00:00,-3.1,76.0,5.8,1008.6,61.0,0.1
2021-04-30 21:00:00,-3.9,81.0,4.4,1009.0,56.0,0.0
2021-04-30 22:00:00,-4.7,80.0,4.8,1009.0,50.0,0.0
2021-04-30 23:00:00,-5.9,83.0,5.8,1009.1,48.0,0.0
2021-05-01 00:00:00,-6.0,86.0,5.0,1009.1,52.0,0.0
2021-05-01 01:00:00,-5.4,90.0,4.0,1009.2,41.0,0.0
2021-05-01 02:00:00,-5.0,90.0,6.9,1008.7,20.0,0.0
2021-05-01 03:00:00,-5.7,89.0,5.2,1008.9,54.0,0.0
2021-05-01 04:00:00,-5.3,92.0,5.0,1008.9,83.0,0.0
2021-05-01 05:00:00,-5.2,92.0,5.4,1008.9,98.0,0.0
2021-05-01 06:00:00,-4.5,88.0,4.3,1008.8,99.0,0.0
2021-05-01 07:00:00,-3.0,81.0,1.8,1008.7,99.0,0.0
2021-05-01 08:00:00,-2.3,74.0,2.9,1008.7,99.0,0.0
2021-05-01 09:00:00,-1.7,68.0,3.4,1008.7,100.0,0.0
2021-05-01 10:00:00,-1.5,70.0,3.9,1008.9,99.0,0.0
2021-05-01 11:00:00,-1.4,72.0,4.0,1009.1,100.0,0.1
2021-05-01 12:00:00,-1.3,72.0,2.5,1009.2,100.0,0.1
2021-05-01 13:00:00,-1.0,68.0,2.2,1009.2,96.0,0.1
2021-05-01 14:00:00,-0.8,68.0,1.4,1009.4,63.0,0.0
2021-05-01 15:00:00,-0.4,68.0,2.1,1009.4,78.0,0.1
2021-05-01 16:00:00,-0.2,69.0,2.8,1009.3,48.0,0.1
2021-05-01 17:00:00,-0.2,70.0,4.0,1009.1,86.0,0.0
2021-05-01 18:00:00,-0.3,72.0,3.4,1008.8,81.0,0.0
2021-05-01 19:00:00,-0.4,74.0,2.5,1008.6,64.0,0.0
2021-05-01 20:00:00,-1.1,77.0,3.1,1008.3,80.0,0.0
2021-05-01 21:00:00,-0.6,70.0,4.2,1008.4,94.0,0.0
2021-05-01 22:00:00,-0.9,73.0,4.0,1008.5,99.0,0.0
2021-05-01 23:00:00,-1.1,76.0,4.0,1008.5,99.0,0.0
2021-05-02 00:00:00,-1.8,80.0,4.2,1008.5,98.0,0.0
2021-05-02 01:00:00,-2.8,81.0,5.4,1008.5,99.0,0.0
2021-05-02 02:00:00,-2.1,81.0,4.8,1008.4,99.0,0.0
2021-05-02 03:00:00,-2.3,81.0,4.5,1008.3,98.0,0.0
2021-05-02 04:00:00,-3.2,83.0,4.9,1008.4,99.0,0.0
2021-05-02 05:00:00,-3.5,88.0,5.4,1008.4,98.0,0.0
2021-05-02 06:00:00,-2.7,83.0,3.6,1008.5,98.0,0.0
2021-05-02 07:00:00,-1.5,74.0,3.2,1009.0,99.0,0.0
2021-05-02 08:00:00,-1.0,70.0,5.2,1009.2,99.0,0.0
2021-05-02 09:00:00,-0.5,68.0,6.5,1009.4,99.0,0.0
2021-05-02 10:00:00,0.0,67.0,6.9,1009.9,99.0,0.0
2021-05-02 11:00:00,0.3,66.0,8.1,1010.2,99.0,0.0
2021-05-02 12:00:00,0.5,66.0,9.7,1010.5,88.0,0.0
2021-05-02 13:00:00,0.7,66.0,9.7,1010.8,49.0,0.0
2021-05-02 14:00:00,0.9,66.0,10.4,1011.1,55.0,0.0
2021-05-02 15:00:00,0.9,67.0,10.4,1011.5,52.0,0.0
2021-05-02 16:00:00,1.0,66.0,9.7,1011.7,29.0,0.0
2021-05-02 17:00:00,0.8,67.0,9.4,1012.0,10.0,0.0
2021-05-02 18:00:00,0.6,69.0,8.5,1012.1,4.0,0.0
2021-05-02 19:00:00,0.1,73.0,7.3,1012.2,3.0,0.0
2021-05-02 20:00:00,-0.7,76.0,6.4,1012.5,4.0,0.0
2021-05-02 21:00:00,-2.0,78.0,5.6,1012.9,0.0,0.0
2021-05-02 22:00:00,-3.7,79.0,8.0,1013.1,0.0,0.0
2021-05-02 23:00:00,-3.8,79.0,7.8,1013.4,0.0,0.0
2021-05-03 00:00:00,-2.9,77.0,6.7,1013.7,5.0,0.0
2021-05-03 01:00:00,-2.9,77.0,6.8,1013.8,23.0,0.0
2021-05-03 02:00:00,-1.6,73.0,6.5,1013.9,25.0,0.0
2021-05-03 03:00:00,-3.4,83.0,6.4,1014.0,59.0,0.0
2021-05-03 04:00:00,-3.5,83.0,7.2,1014.2,70.0,0.1
2021-05-03 05:00:00,-2.1,85.0,4.6,1014.2,59.0,0.0
2021-05-03 06:00:00,-1.7,83.0,3.6,1014.2,47.0,0.0
2021-05-03 07:00:00,-0.7,76.0,4.4,1014.2,44.0,0.0
2021-05-03 08:00:00,-0.2,73.0,6.4,1014.3,48.0,0.0
2021-05-03 09:00:00,0.4,70.0,7.1,1014.5,61.0,0.0
2021-05-03 10:00:00,0.7,68.0,7.9,1014.8,80.0,0.0
2021-05-03 11:00:00,1.1,66.0,8.4,1014.9,85.0,0.0
2021-05-03 12:00:00,1.3,66.0,9.4,1014.9,63.0,0.0
2021-05-03 13:00:00,1.5,63.0,10.4,1014.9,20.0,0.0
2021-05-03 14:00:00,1.8,61.0,7.7,1014.7,0.0,0.0
2021-05-03 15:00:00,2.0,61.0,7.9,1014.7,70.0,0.0
2021-05-03 16:00:00,2.0,62.0,8.1,1014.7,31.0,0.0
2021-05-03 17:00:00,1.8,64.0,9.2,1014.5,18.0,0.0
2021-05-03 18:00:00,1.4,67.0,9.2,1014.5,0.0,0.0
2021-05-03 19:00:00,0.9,72.0,7.9,1014.4,0.0,0.0
2021-05-03 20:00:00,-0.2,75.0,5.6,1014.6,0.0,0.0
2021-05-03 21:00:00,-2.3,78.0,6.8,1014.9,0.0,0.0
2021-05-03 22:00:00,-3.1,76.0,7.0,1014.9,2.0,0.0
2021-05-03 23:00:00,-3.1,77.0,6.6,1015.2,41.0,0.0
2021-05-04 00:00:00,-4.1,81.0,7.2,1015.1,91.0,0.0
2021-05-04 01:00:00,-4.6,83.0,7.8,1015.0,71.0,0.0
2021-05-04 02:00:00,-1.8,73.0,5.9,1015.4,89.0,0.0
2021-05-04 03:00:00,-5.1,81.0,8.2,1015.3,0.0,0.0
2021-05-04 04:00:00,-4.7,82.0,6.8,1015.2,3.0,0.0
2021-05-04 05:00:00,-3.4,80.0,5.3,1015.0,1.0,0.0
2021-05-04 06:00:00,-2.0,78.0,5.0,1015.0,0.0,0.0
2021-05-04 07:00:00,-0.9,74.0,5.5,1014.9,1.0,0.0
2021-05-04 08:00:00,0.0,71.0,6.8,1014.8,74.0,0.0
2021-05-04 09:00:00,0.9,68.0,7.2,1014.6,88.0,0.0
2021-05-04 10:00:00,1.4,66.0,7.3,1014.6,88.0,0.0
2021-05-04 11:00:00,2.2,63.0,8.7,1014.6,85.0,0.0
2021-05-04 12:00:00,2.5,61.0,7.2,1014.5,28.0,0.0
2021-05-04 13:00:00,3.0,59.0,6.7,1014.2,0.0,0.0
2021-05-04 14:00:00,3.7,58.0,7.7,1014.1,0.0,0.0
2021-05-04 15:00:00,3.9,56.0,6.5,1013.8,0.0,0.0
2021-05-04 16:00:00,3.9,55.0,5.9,1013.6,14.0,0.0
2021-05-04 17:00:00,3.7,56.0,6.2,1013.5,19.0,0.0
2021-05-04 18:00:00,3.4,59.0,5.4,1013.3,17.0,0.0
2021-05-04 19:00:00,2.6,67.0,4.3,1013.1,2.0,0.0
2021-05-04 20:00:00,0.6,73.0,6.2,1013.0,3.0,0.0
2021-05-04 21:00:00,-0.1,70.0,6.5,1013.3,33.0,0.0
2021-05-04 22:00:00,-0.4,71.0,5.9,1013.3,4.0,0.0
2021-05-04 23:00:00,-2.0,78.0,6.3,1013.2,0.0,0.0
2021-05-05 00:00:00,-3.1,83.0,6.4,1012.8,2.0,0.0
2021-05-05 01:00:00,-3.8,89.0,6.2,1012.6,1.0,0.0
2021-05-05 02:00:00,-2.6,88.0,5.6,1012.3,3.0,0.0
2021-05-05 03:00:00,-4.3,97.0,3.9,1012.1,31.0,0.0
2021-05-05 04:00:00,-3.8,97.0,3.3,1011.8,28.0,0.0
2021-05-05 05:00:00,-3.4,98.0,4.9,1011.4,34.0,0.0
2021-05-05 06:00:00,-2.3,96.0,4.9,1011.1,86.0,0.0
2021-05-05 07:00:00,-0.8,93.0,3.6,1011.0,66.0,0.0
2021-05-05 08:00:00,1.1,77.0,2.6,1010.8,75.0,0.0
2021-05-05 09:00:00,2.2,62.0,2.5,1010.6,70.0,0.0
2021-05-05 10:00:00,2.9,54.0,2.8,1010.3,65.0,0.0
2021-05-05 11:00:00,3.3,51.0,2.7,1010.1,56.0,0.0
2021-05-05 12:00:00,3.7,49.0,2.2,1009.8,46.0,0.0
2021-05-05 13:00:00,3.8,51.0,2.5,1009.5,28.0,0.0
2021-05-05 14:00:00,3.7,54.0,4.1,1009.4,7.0,0.0
2021-05-05 15:00:00,3.6,58.0,5.4,1009.1,3.0,0.0
2021-05-05 16:00:00,3.5,60.0,5.7,1008.8,0.0,0.0
2021-05-05 17:00:00,3.2,62.0,6.8,1008.6,0.0,0.0
2021-05-05 18:00:00,2.8,64.0,7.3,1008.2,0.0,0.0
2021-05-05 19:00:00,2.1,70.0,6.5,1007.9,0.0,0.0
2021-05-05 20:00:00,0.8,74.0,4.6,1007.7,0.0,0.0
2021-05-05 21:00:00,-1.5,76.0,7.4,1007.5,0.0,0.0
2021-05-05 22:00:00,-0.9,70.0,6.7,1007.4,0.0,0.0
2021-05-05 23:00:00,0.4,67.0,5.5,1007.2,0.0,0.0
2021-05-06 00:00:00,-0.2,70.0,4.5,1007.0,0.0,0.0
2021-05-06 01:00:00,-1.0,76.0,4.3,1006.8,1.0,0.0
2021-05-06 02:00:00,-2.4,89.0,4.9,1006.7,1.0,0.0
2021-05-06 03:00:00,-3.9,93.0,4.7,1006.4,1.0,0.0
2021-05-06 04:00:00,-4.0,94.0,4.8,1006.2,0.0,0.0
2021-05-06 05:00:00,-2.6,98.0,3.5,1006.0,0.0,0.0
2021-05-06 06:00:00,-0.9,95.0,3.9,1005.8,0.0,0.0
2021-05-06 07:00:00,0.5,79.0,4.0,1005.7,0.0,0.0
2021-05-06 08:00:00,1.3,66.0,5.2,1005.6,0.0,0.0
2021-05-06 09:00:00,1.8,62.0,5.5,1005.5,0.0,0.0
2021-05-06 10:00:00,2.3,60.0,5.4,1005.5,0.0,0.0
2021-05-06 11:00:00,2.8,58.0,5.1,1005.4,0.0,0.0
2021-05-06 12:00:00,3.1,56.0,5.1,1005.5,0.0,0.0
2021-05-06 13:00:00,3.4,55.0,4.3,1005.3,0.0,0.0
2021-05-06 14:00:00,3.8,51.0,2.1,1004.9,29.0,0.0
2021-05-06 15:00:00,4.0,51.0,1.4,1004.7,22.0,0.0
2021-05-06 16:00:00,4.0,53.0,1.0,1004.6,34.0,0.0
2021-05-06 17:00:00,3.6,71.0,1.9,1004.5,53.0,0.0
2021-05-06 18:00:00,3.9,46.0,1.5,1004.3,77.0,0.0
2021-05-06 19:00:00,3.7,47.0,1.6,1004.3,98.0,0.0
2021-05-06 20:00:00,3.1,51.0,2.6,1004.4,99.0,0.0
2021-05-06 21:00:00,2.4,55.0,4.6,1004.5,100.0,0.0
2021-05-06 22:00:00,1.4,62.0,3.9,1004.3,100.0,0.0
2021-05-06 23:00:00,0.5,70.0,3.6,1004.4,100.0,0.0
2021-05-07 00:00:00,-0.2,78.0,3.6,1004.4,100.0,0.0
2021-05-07 01:00:00,-1.5,88.0,3.6,1004.2,100.0,0.0
2021-05-07 02:00:00,-1.3,94.0,2.8,1004.2,100.0,0.0
2021-05-07 03:00:00,-2.6,99.0,2.5,1004.1,100.0,0.0
2021-05-07 04:00:00,-2.2,99.0,1.5,1003.9,100.0,0.0
2021-05-07 05:00:00,-2.1,97.0,2.3,1003.9,100.0,0.0
2021-05-07 06:00:00,-1.1,97.0,3.0,1003.7,100.0,0.0
2021-05-07 07:00:00,-0.2,96.0,1.9,1003.7,8.0,0.0
2021-05-07 08:00:00,1.0,82.0,2.3,1003.8,1.0,0.0
2021-05-07 09:00:00,1.7,74.0,3.1,1003.6,73.0,0.0
2021-05-07 10:00:00,2.3,71.0,4.0,1003.5,98.0,0.0
2021-05-07 11:00:00,2.7,71.0,7.2,1003.3,100.0,0.0
2021-05-07 12:00:00,2.7,71.0,9.3,1003.1,100.0,0.0
2021-05-07 13:00:00,2.8,67.0,11.3,1002.9,100.0,0.0
2021-05-07 14:00:00,2.4,67.0,12.0,1003.1,100.0,0.0
2021-05-07 15:00:00,2.5,64.0,11.2,1003.0,100.0,0.0
2021-05-07 16:00:00,2.3,66.0,11.0,1002.9,100.0,0.0
2021-05-07 17:00:00,1.9,70.0,10.2,1002.7,100.0,0.0
2021-05-07 18:00:00,1.7,74.0,9.2,1002.4,100.0,0.0
2021-05-07 19:00:00,1.3,78.0,7.9,1002.1,100.0,0.0
2021-05-07 20:00:00,0.8,84.0,7.4,1002.2,100.0,0.0
2021-05-07 21:00:00,0.4,85.0,6.7,1001.9,100.0,0.0
2021-05-07 22:00:00,-0.2,85.0,4.4,1001.6,100.0,0.0
2021-05-07 23:00:00,-0.8,87.0,4.1,1001.3,100.0,0.1
2021-05-08 00:00:00,-0.9,89.0,4.0,1001.0,100.0,0.1
2021-05-08 01:00:00,-1.1,91.0,3.9,1000.6,100.0,0.1
2021-05-08 02:00:00,-0.7,94.0,3.7,1000.2,100.0,0.1
2021-05-08 03:00:00,-0.9,96.0,3.3,999.7,100.0,0.1
2021-05-08 04:00:00,-0.4,96.0,3.7,999.4,100.0,0.1
2021-05-08 05:00:00,-0.1,96.0,4.8,999.1,100.0,0.1
2021-05-08 06:00:00,0.2,97.0,5.0,998.7,100.0,0.1
2021-05-08 07:00:00,0.7,94.0,5.5,998.5,100.0,0.1
2021-05-08 08:00:00,1.1,91.0,5.6,998.3,100.0,0.2
2021-05-08 09:00:00,1.4,88.0,6.9,998.3,100.0,0.2
2021-05-08 10:00:00,1.7,86.0,7.3,998.3,100.0,0.1
2021-05-08 11:00:00,1.9,83.0,7.5,998.5,100.0,0.1
2021-05-08 12:00:00,2.1,81.0,8.1,998.5,100.0,0.1
2021-05-08 13:00:00,2.5,79.0,9.9,998.6,100.0,0.1
2021-05-08 14:00:00,2.5,85.0,10.5,998.2,100.0,0.1
2021-05-08 15:00:00,2.5,85.0,10.2,998.4,99.0,0.4
2021-05-08 16:00:00,2.4,87.0,11.4,998.6,100.0,0.6
2021-05-08 17:00:00,2.3,89.0,12.6,998.8,99.0,0.4
2021-05-08 18:00:00,2.1,91.0,11.1,999.2,100.0,0.1
2021-05-08 19:00:00,2.1,88.0,12.3,999.4,100.0,0.1
2021-05-08 20:00:00,2.0,87.0,11.2,999.6,100.0,0.1
2021-05-08 21:00:00,1.7,88.0,10.8,999.9,100.0,0.1
2021-05-08 22:00:00,1.5,92.0,11.2,1000.0,100.0,0.3
2021-05-08 23:00:00,1.4,94.0,12.2,1000.0,100.0,0.5
2021-05-09 00:00:00,1.4,95.0,13.6,1000.1,100.0,0.5
2021-05-09 01:00:00,1.4,95.0,13.9,1000.2,100.0,0.6
2021-05-09 02:00:00,1.5,94.0,12.5,999.7,100.0,0.6
2021-05-09 03:00:00,1.5,95.0,10.2,999.7,100.0,1.1
2021-05-09 04:00:00,1.5,95.0,9.1,999.8,100.0,1.1
2021-05-09 05:00:00,1.5,95.0,8.7,1000.0,100.0,1.1
2021-05-09 06:00:00,1.5,95.0,8.8,1000.0,100.0,0.8
2021-05-09 07:00:00,1.7,94.0,9.2,1000.3,100.0,0.5
2021-05-09 08:00:00,1.8,93.0,9.9,1000.5,99.0,0.5
2021-05-09 09:00:00,1.9,93.0,10.6,1000.7,99.0,0.2
2021-05-09 10:00:00,2.2,92.0,9.4,1001.0,99.0,0.1
2021-05-09 11:00:00,2.5,91.0,9.1,1001.1,100.0,0.1
2021-05-09 12:00:00,2.7,90.0,10.2,1001.1,100.0,0.1
2021-05-09 13:00:00,2.9,89.0,10.6,1001.4,99.0,0.1
2021-05-09 14:00:00,3.3,87.0,10.8,1001.2,99.0,0.1
2021-05-09 15:00:00,2.7,90.0,11.0,1001.4,99.0,0.7
2021-05-09 16:00:00,2.6,93.0,8.5,1001.6,100.0,0.2
2021-05-09 17:00:00,2.4,94.0,9.5,1001.8,98.0,0.3
2021-05-09 18:00:00,2.5,94.0,8.7,1002.0,100.0,0.1
2021-05-09 19:00:00,2.4,95.0,9.6,1002.3,100.0,0.1
2021-05-09 20:00:00,2.2,92.0,11.7,1002.5,100.0,0.4
2021-05-09 21:00:00,2.0,94.0,11.5,1002.8,97.0,0.2
2021-05-09 22:00:00,2.0,95.0,11.2,1003.1,86.0,0.2
2021-05-09 23:00:00,1.5,95.0,10.5,1003.4,85.0,0.3
2021-05-10 00:00:00,1.4,94.0,11.8,1003.8,84.0,0.2
2021-05-10 01:00:00,1.4,93.0,11.1,1003.9,93.0,0.3
2021-05-10 02:00:00,1.5,91.0,11.3,1004.0,90.0,0.1
2021-05-10 03:00:00,1.4,92.0,11.4,1004.3,76.0,0.3
2021-05-10 04:00:00,1.2,93.0,10.6,1004.4,86.0,0.3
2021-05-10 05:00:00,1.5,92.0,10.2,1004.5,89.0,0.1
2021-05-10 06:00:00,1.9,92.0,10.2,1004.8,91.0,0.0
2021-05-10 07:00:00,2.2,91.0,11.3,1005.2,94.0,0.0
2021-05-10 08:00:00,2.5,90.0,11.4,1005.6,95.0,0.0
2021-05-10 09:00:00,3.0,87.0,11.3,1005.9,67.0,0.1
2021-05-10 10:00:00,3.4,83.0,11.5,1006.4,53.0,0.1
2021-05-10 11:00:00,3.7,80.0,10.5,1006.7,56.0,0.0
2021-05-10 12:00:00,4.1,77.0,8.9,1007.0,72.0,0.0
2021-05-10 13:00:00,4.4,74.0,7.4,1007.4,55.0,0.0
2021-05-10 14:00:00,4.9,70.0,6.5,1007.3,52.0,0.0
2021-05-10 15:00:00,4.7,72.0,4.0,1007.6,24.0,0.0
2021-05-10 16:00:00,4.5,74.0,3.2,1007.9,27.0,0.0
2021-05-10 17:00:00,4.2,76.0,2.8,1008.4,27.0,0.0
2021-05-10 18:00:00,3.9,78.0,3.1,1008.7,17.0,0.0
2021-05-10 19:00:00,3.1,83.0,4.5,1009.1,10.0,0.0
2021-05-10 20:00:00,3.6,79.0,4.7,1009.6,7.0,0.0
2021-05-10 21:00:00,3.1,82.0,5.5,1009.9,5.0,0.0
2021-05-10 22:00:00,2.6,85.0,4.5,1010.3,4.0,0.0
2021-05-10 23:00:00,2.0,88.0,4.7,1010.7,3.0,0.0
2021-05-11 00:00:00,1.6,89.0,5.6,1010.7,2.0,0.0
2021-05-11 01:00:00,0.9,92.0,6.0,1010.8,2.0,0.0
2021-05-11 02:00:00,0.8,91.0,5.9,1011.1,2.0,0.0
2021-05-11 03:00:00,-2.2,97.0,6.6,1010.9,87.0,0.0
2021-05-11 04:00:00,-2.0,96.0,6.0,1010.4,98.0,0.0
2021-05-11 05:00:00,-0.2,94.0,6.4,1009.6,82.0,0.0
2021-05-11 06:00:00,0.9,91.0,6.7,1009.1,100.0,0.0
2021-05-11 07:00:00,2.1,89.0,7.9,1008.8,100.0,0.0
2021-05-11 08:00:00,2.7,88.0,8.7,1008.6,100.0,0.0
2021-05-11 09:00:00,3.0,87.0,9.4,1008.1,100.0,0.0
2021-05-11 10:00:00,3.4,83.0,10.2,1007.7,100.0,0.0
2021-05-11 11:00:00,3.7,79.0,11.2,1007.1,100.0,0.0
2021-05-11 12:00:00,3.9,77.0,10.0,1007.0,100.0,0.0
2021-05-11 13:00:00,3.9,79.0,9.2,1007.3,100.0,0.1
2021-05-11 14:00:00,3.4,85.0,6.4,1007.5,100.0,0.3
2021-05-11 15:00:00,3.3,87.0,4.7,1008.4,100.0,0.2
2021-05-11 16:00:00,3.5,87.0,5.2,1009.2,99.0,0.1
2021-05-11 17:00:00,3.6,87.0,2.7,1009.9,100.0,0.0
2021-05-11 18:00:00,4.3,81.0,1.5,1010.9,100.0,0.0
2021-05-11 19:00:00,3.7,86.0,2.8,1011.6,98.0,0.0
2021-05-11 20:00:00,4.1,83.0,1.6,1012.7,99.0,0.0
2021-05-11 21:00:00,3.2,90.0,3.7,1013.6,99.0,0.0
2021-05-11 22:00:00,3.0,91.0,4.9,1014.2,100.0,0.0
2021-05-11 23:00:00,2.8,93.0,6.1,1014.9,100.0,0.0
2021-05-12 00:00:00,2.5,94.0,6.5,1015.4,99.0,0.0
2021-05-12 01:00:00,2.2,95.0,7.1,1015.5,96.0,0.0
2021-05-12 02:00:00,2.4,95.0,5.2,1015.0,97.0,0.0
2021-05-12 03:00:00,2.3,96.0,5.7,1014.7,98.0,0.0
2021-05-12 04:00:00,2.3,96.0,5.5,1014.9,93.0,0.0
2021-05-12 05:00:00,2.3,96.0,5.2,1014.9,64.0,0.0
2021-05-12 06:00:00,2.8,93.0,5.7,1014.1,100.0,0.0
2021-05-12 07:00:00,3.4,90.0,4.8,1013.6,98.0,0.0
2021-05-12 08:00:00,4.3,85.0,6.5,1013.0,51.0,0.0
2021-05-12 09:00:00,5.2,81.0,5.9,1012.0,8.0,0.0
2021-05-12 10:00:00,6.3,75.0,5.2,1011.2,86.0,0.0
2021-05-12 11:00:00,7.8,68.0,6.5,1010.7,60.0,0.0
2021-05-12 12:00:00,8.5,66.0,9.6,1010.4,70.0,0.0
2021-05-12 13:00:00,8.8,66.0,9.7,1010.2,33.0,0.0
2021-05-12 14:00:00,9.2,65.0,9.0,1010.7,15.0,0.0
2021-05-12 15:00:00,8.4,67.0,6.2,1010.6,26.0,0.0
2021-05-12 16:00:00,8.8,66.0,6.7,1010.1,18.0,0.0
2021-05-12 17:00:00,8.8,66.0,6.1,1010.0,14.0,0.0
2021-05-12 18:00:00,8.1,68.0,6.5,1009.9,40.0,0.0
2021-05-12 19:00:00,6.9,73.0,7.4,1010.2,95.0,0.0
2021-05-12 20:00:00,7.7,69.0,5.6,1011.1,100.0,0.0
2021-05-12 21:00:00,5.1,83.0,5.8,1011.6,100.0,0.0
2021-05-12 22:00:00,3.9,92.0,6.3,1011.9,100.0,0.0
2021-05-12 23:00:00,4.3,93.0,5.0,1012.1,100.0,0.0
2021-05-13 00:00:00,4.2,93.0,4.6,1012.2,100.0,0.0
2021-05-13 01:00:00,5.0,90.0,3.6,1012.3,100.0,0.0
2021-05-13 02:00:00,4.9,90.0,2.1,1012.9,100.0,0.0
2021-05-13 03:00:00,4.6,92.0,1.1,1013.3,100.0,0.0
2021-05-13 04:00:00,4.5,93.0,3.1,1013.5,100.0,0.0
2021-05-13 05:00:00,3.3,97.0,6.0,1013.7,100.0,0.0
2021-05-13 06:00:00,3.5,97.0,4.8,1013.7,100.0,0.0
2021-05-13 07:00:00,3.7,94.0,4.9,1013.8,100.0,0.0
2021-05-13 08:00:00,4.2,95.0,10.9,1015.0,100.0,0.1
2021-05-13 09:00:00,3.0,97.0,11.0,1016.0,100.0,0.1
2021-05-13 10:00:00,3.0,95.0,11.4,1016.4,100.0,0.1
2021-05-13 11:00:00,2.9,94.0,12.0,1017.1,100.0,0.1
2021-05-13 12:00:00,3.1,92.0,13.1,1017.7,100.0,0.0
2021-05-13 13:00:00,3.0,92.0,13.9,1018.0,100.0,0.0
2021-05-13 14:00:00,3.2,90.0,13.1,1018.2,100.0,0.0
2021-05-13 15:00:00,3.5,89.0,13.4,1018.5,100.0,0.0
2021-05-13 16:00:00,3.2,91.0,12.7,1018.7,100.0,0.0
2021-05-13 17:00:00,3.2,91.0,14.7,1019.0,100.0,0.0
2021-05-13 18:00:00,3.0,91.0,15.6,1018.9,100.0,0.0
2021-05-13 19:00:00,2.7,92.0,16.4,1019.1,100.0,0.0
2021-05-13 20:00:00,2.3,93.0,16.6,1019.6,100.0,0.0
2021-05-13 21:00:00,2.1,92.0,17.1,1020.1,100.0,0.0
2021-05-13 22:00:00,1.8,92.0,17.1,1020.3,100.0,0.0
2021-05-13 23:00:00,1.6,92.0,17.1,1020.7,99.0,0.0
2021-05-14 00:00:00,1.4,92.0,16.8,1020.9,99.0,0.0
2021-05-14 01:00:00,1.3,91.0,16.8,1021.0,97.0,0.0
2021-05-14 02:00:00,1.3,93.0,13.2,1020.5,98.0,0.0
2021-05-14 03:00:00,1.4,92.0,13.8,1020.4,97.0,0.0
2021-05-14 04:00:00,1.5,91.0,14.1,1020.2,93.0,0.0
2021-05-14 05:00:00,1.7,90.0,13.8,1020.0,90.0,0.0
2021-05-14 06:00:00,1.9,88.0,14.4,1019.6,60.0,0.0
2021-05-14 07:00:00,2.2,83.0,15.2,1019.4,100.0,0.0
2021-05-14 08:00:00,2.6,78.0,15.0,1019.3,89.0,0.0
2021-05-14 09:00:00,2.9,75.0,14.3,1019.2,91.0,0.0
2021-05-14 10:00:00,3.3,72.0,14.5,1019.0,79.0,0.0
2021-05-14 11:00:00,3.6,70.0,13.2,1018.9,87.0,0.0
2021-05-14 12:00:00,4.0,69.0,12.6,1018.4,92.0,0.0
2021-05-14 13:00:00,4.1,69.0,11.5,1018.0,93.0,0.0
2021-05-14 14:00:00,4.5,69.0,11.0,1016.9,93.0,0.0
2021-05-14 15:00:00,4.5,68.0,10.4,1016.8,97.0,0.0
2021-05-14 16:00:00,4.3,68.0,10.0,1016.4,98.0,0.0
2021-05-14 17:00:00,4.0,70.0,9.0,1016.0,98.0,0.0
2021-05-14 18:00:00,3.8,72.0,7.1,1015.7,94.0,0.0
2021-05-14 19:00:00,3.7,74.0,6.6,1015.2,96.0,0.0
2021-05-14 20:00:00,3.6,76.0,6.5,1014.8,100.0,0.0
2021-05-14 21:00:00,3.3,79.0,5.9,1014.6,99.0,0.0
2021-05-14 22:00:00,3.0,82.0,5.1,1014.4,100.0,0.0
2021-05-14 23:00:00,2.7,83.0,5.2,1014.3,100.0,0.0
2021-05-15 00:00:00,2.5,84.0,4.5,1014.0,100.0,0.0
2021-05-15 01:00:00,2.2,86.0,4.5,1013.7,100.0,0.0
2021-05-15 02:00:00,2.0,87.0,5.4,1012.6,100.0,0.0
2021-05-15 03:00:00,2.2,86.0,3.2,1012.4,100.0,0.0
2021-05-15 04:00:00,2.3,87.0,4.7,1012.2,82.0,0.0
2021-05-15 05:00:00,2.4,87.0,4.3,1012.0,72.0,0.0
2021-05-15 06:00:00,2.7,85.0,4.3,1011.6,81.0,0.0
2021-05-15 07:00:00,3.2,82.0,4.7,1011.5,91.0,0.0
2021-05-15 08:00:00,3.7,80.0,4.8,1011.3,91.0,0.0
2021-05-15 09:00:00,4.3,77.0,4.7,1011.4,94.0,0.0
2021-05-15 10:00:00,5.0,73.0,4.7,1011.2,96.0,0.0
2021-05-15 11:00:00,5.6,71.0,4.9,1011.0,97.0,0.0
2021-05-15 12:00:00,6.0,70.0,6.1,1010.6,90.0,0.0
2021-05-15 13:00:00,6.3,70.0,6.9,1010.6,72.0,0.0
2021-05-15 14:00:00,6.3,71.0,9.7,1010.9,62.0,0.0
2021-05-15 15:00:00,6.1,73.0,9.7,1010.7,82.0,0.0
2021-05-15 16:00:00,5.9,74.0,10.2,1010.4,92.0,0.0
2021-05-15 17:00:00,5.7,75.0,9.7,1010.1,72.0,0.0
2021-05-15 18:00:00,5.5,77.0,9.4,1009.7,57.0,0.0
2021-05-15 19:00:00,5.0,79.0,9.7,1009.6,76.0,0.0
2021-05-15 20:00:00,4.4,81.0,9.2,1009.5,92.0,0.0
2021-05-15 21:00:00,3.8,84.0,9.2,1009.3,92.0,0.0
2021-05-15 22:00:00,3.3,86.0,8.4,1009.1,87.0,0.0
2021-05-15 23:00:00,2.7,87.0,7.2,1008.9,81.0,0.0
2021-05-16 00:00:00,2.1,88.0,6.2,1008.7,84.0,0.0
2021-05-16 01:00:00,1.8,88.0,6.0,1008.4,94.0,0.0
2021-05-16 02:00:00,1.2,90.0,7.3,1007.6,96.0,0.0
2021-05-16 03:00:00,2.0,88.0,6.5,1007.2,97.0,0.0
2021-05-16 04:00:00,2.3,88.0,6.4,1007.0,98.0,0.6
2021-05-16 05:00:00,2.7,88.0,6.0,1006.7,99.0,0.3
2021-05-16 06:00:00,3.1,87.0,5.6,1006.5,99.0,0.0
2021-05-16 07:00:00,3.4,86.0,5.6,1006.2,99.0,0.0
2021-05-16 08:00:00,4.1,83.0,6.0,1006.0,99.0,0.0
2021-05-16 09:00:00,4.7,81.0,6.0,1005.7,100.0,0.0
2021-05-16 10:00:00,4.7,82.0,5.0,1005.6,100.0,0.3
2021-05-16 11:00:00,4.7,83.0,4.3,1005.6,100.0,0.4
2021-05-16 12:00:00,5.3,81.0,4.0,1005.3,96.0,0.1
2021-05-16 13:00:00,6.4,77.0,3.8,1005.1,73.0,0.0
2021-05-16 14:00:00,6.8,79.0,4.3,1005.0,64.0,0.0
2021-05-16 15:00:00,6.0,80.0,4.1,1005.1,99.0,0.0
2021-05-16 16:00:00,6.7,79.0,4.1,1004.9,94.0,0.0
2021-05-16 17:00:00,6.4,80.0,4.1,1004.7,91.0,0.0
2021-05-16 18:00:00,5.9,82.0,4.3,1004.5,100.0,0.0
2021-05-16 19:00:00,5.1,85.0,4.6,1004.3,100.0,0.0
2021-05-16 20:00:00,4.5,88.0,4.8,1004.4,100.0,0.0
2021-05-16 21:00:00,4.2,89.0,4.5,1004.5,100.0,0.0
2021-05-16 22:00:00,4.0,90.0,4.3,1004.6,100.0,0.0
2021-05-16 23:00:00,3.9,90.0,4.3,1004.6,100.0,0.0
2021-05-17 00:00:00,3.6,91.0,4.6,1004.7,100.0,0.0
2021-05-17 01:00:00,3.7,90.0,4.6,1004.9,100.0,0.0
2021-05-17 02:00:00,3.9,89.0,5.8,1005.1,100.0,0.0
2021-05-17 03:00:00,3.7,90.0,4.7,1005.2,63.0,0.0
2021-05-17 04:00:00,3.7,90.0,4.6,1005.2,49.0,0.0
2021-05-17 05:00:00,4.0,90.0,4.1,1005.3,55.0,0.0
2021-05-17 06:00:00,4.4,88.0,4.6,1005.3,71.0,0.0
2021-05-17 07:00:00,5.3,85.0,4.4,1005.5,85.0,0.0
2021-05-17 08:00:00,6.4,81.0,4.0,1005.7,38.0,0.0
2021-05-17 09:00:00,7.3,78.0,4.3,1005.8,67.0,0.0
2021-05-17 10:00:00,8.1,75.0,4.1,1006.2,98.0,0.0
2021-05-17 11:00:00,7.7,78.0,5.2,1006.6,99.0,0.0
2021-05-17 12:00:00,8.8,74.0,4.8,1006.5,100.0,0.0
2021-05-17 13:00:00,11.6,59.0,3.6,1006.3,99.0,0.0
2021-05-17 14:00:00,11.7,56.0,2.3,1006.8,74.0,0.0
2021-05-17 15:00:00,11.8,57.0,2.5,1007.0,51.0,0.1
2021-05-17 16:00:00,12.1,56.0,3.9,1006.9,40.0,0.0
2021-05-17 17:00:00,8.9,71.0,6.4,1006.5,37.0,0.0
2021-05-17 18:00:00,8.2,74.0,7.5,1006.3,33.0,0.0
2021-05-17 19:00:00,8.9,70.0,6.6,1006.4,23.0,0.0
2021-05-17 20:00:00,7.4,75.0,6.5,1006.3,98.0,0.0
2021-05-17 21:00:00,6.2,79.0,6.8,1006.3,98.0,0.0
2021-05-17 22:00:00,5.0,80.0,6.5,1006.1,100.0,0.0
2021-05-17 23:00:00,4.3,82.0,6.9,1005.6,100.0,0.0
2021-05-18 00:00:00,4.4,83.0,6.1,1005.2,100.0,0.0
2021-05-18 01:00:00,4.9,83.0,4.8,1004.5,100.0,0.0
2021-05-18 02:00:00,4.2,88.0,8.8,1004.6,100.0,0.2
2021-05-18 03:00:00,5.2,87.0,7.5,1003.5,100.0,0.6
2021-05-18 04:00:00,5.3,90.0,8.5,1002.4,100.0,0.8
2021-05-18 05:00:00,5.3,91.0,9.1,1001.2,100.0,0.4
2021-05-18 06:00:00,5.2,92.0,10.8,999.4,100.0,0.7
2021-05-18 07:00:00,5.5,90.0,10.7,998.0,100.0,0.3
2021-05-18 08:00:00,5.4,91.0,9.4,996.7,100.0,0.5
2021-05-18 09:00:00,5.9,88.0,7.3,995.6,100.0,0.9
2021-05-18 10:00:00,5.8,88.0,5.4,995.0,100.0,0.5
2021-05-18 11:00:00,6.7,83.0,6.9,994.9,48.0,0.1
2021-05-18 12:00:00,11.0,69.0,9.7,994.8,5.0,0.0
2021-05-18 13:00:00,11.4,70.0,14.2,995.2,1.0,0.0
2021-05-18 14:00:00,12.2,70.0,10.6,995.6,4.0,0.0
2021-05-18 15:00:00,11.3,73.0,7.3,996.0,63.0,0.0
2021-05-18 16:00:00,10.2,76.0,6.5,996.4,52.0,0.0
2021-05-18 17:00:00,10.2,75.0,6.7,996.7,48.0,0.0
2021-05-18 18:00:00,9.8,74.0,7.1,997.2,41.0,0.0
2021-05-18 19:00:00,7.7,79.0,8.8,997.5,13.0,0.0
2021-05-18 20:00:00,8.3,75.0,7.9,997.8,71.0,0.0
2021-05-18 21:00:00,8.3,74.0,7.8,998.4,57.0,0.0
2021-05-18 22:00:00,9.7,71.0,5.8,999.1,47.0,0.0
2021-05-18 23:00:00,5.6,84.0,6.5,999.8,53.0,0.1
2021-05-19 00:00:00,4.4,88.0,6.8,1000.4,41.0,0.2
2021-05-19 01:00:00,3.5,91.0,8.2,1001.0,60.0,0.1
2021-05-19 02:00:00,6.4,80.0,5.7,1000.7,11.0,0.0
2021-05-19 03:00:00,5.0,84.0,4.1,1001.0,84.0,0.0
2021-05-19 04:00:00,5.2,89.0,5.9,1002.0,54.0,0.0
2021-05-19 05:00:00,5.1,93.0,5.6,1002.7,48.0,0.0
2021-05-19 06:00:00,4.9,94.0,5.8,1003.0,63.0,0.0
2021-05-19 07:00:00,5.4,94.0,5.1,1003.6,27.0,0.0
2021-05-19 08:00:00,6.4,92.0,3.7,1004.3,96.0,0.0
2021-05-19 09:00:00,6.8,91.0,3.5,1004.6,92.0,0.0
2021-05-19 10:00:00,7.3,90.0,3.4,1005.0,60.0,0.0
2021-05-19 11:00:00,8.3,87.0,4.4,1005.1,50.0,0.0
2021-05-19 12:00:00,8.6,85.0,4.5,1005.0,37.0,0.0
2021-05-19 13:00:00,9.2,81.0,4.8,1005.5,47.0,0.0
2021-05-19 14:00:00,10.9,76.0,4.0,1005.6,62.0,0.1
2021-05-19 15:00:00,8.2,83.0,6.1,1005.9,67.0,0.1
2021-05-19 16:00:00,7.5,84.0,6.8,1006.2,98.0,0.0
2021-05-19 17:00:00,10.6,70.0,4.0,1006.5,54.0,0.0
2021-05-19 18:00:00,10.5,74.0,0.7,1006.6,74.0,0.0
2021-05-19 19:00:00,10.0,84.0,1.8,1006.9,100.0,0.0
2021-05-19 20:00:00,9.1,88.0,4.1,1007.1,100.0,0.0
2021-05-19 21:00:00,7.4,93.0,5.7,1007.2,100.0,0.0
2021-05-19 22:00:00,7.1,95.0,5.6,1007.2,100.0,0.0
2021-05-19 23:00:00,7.2,95.0,5.2,1007.6,100.0,0.0
2021-05-20 00:00:00,6.7,97.0,4.9,1007.5,100.0,0.0
2021-05-20 01:00:00,6.7,97.0,4.1,1007.4,100.0,0.0
2021-05-20 02:00:00,6.7,97.0,2.5,1007.4,99.0,0.0
2021-05-20 03:00:00,6.3,99.0,1.3,1007.4,100.0,0.0
2021-05-20 04:00:00,6.1,100.0,2.3,1007.2,100.0,0.0
2021-05-20 05:00:00,5.5,100.0,3.6,1007.1,100.0,0.0
2021-05-20 06:00:00,5.6,100.0,2.3,1006.9,100.0,0.0
2021-05-20 07:00:00,6.4,99.0,2.2,1006.9,100.0,0.0
2021-05-20 08:00:00,6.9,98.0,2.5,1007.1,98.0,0.0
2021-05-20 09:00:00,7.9,93.0,4.0,1007.3,98.0,0.0
2021-05-20 10:00:00,8.0,92.0,5.2,1007.6,100.0,0.0
2021-05-20 11:00:00,7.5,91.0,7.1,1008.0,100.0,0.2
2021-05-20 12:00:00,7.5,91.0,7.4,1008.0,100.0,0.1
2021-05-20 13:00:00,7.3,91.0,7.1,1008.4,100.0,0.1
2021-05-20 14:00:00,8.1,89.0,9.4,1008.5,100.0,0.1
2021-05-20 15:00:00,7.9,90.0,8.2,1009.0,74.0,0.1
2021-05-20 16:00:00,7.7,89.0,7.9,1009.3,81.0,0.1
2021-05-20 17:00:00,7.3,86.0,7.7,1009.4,97.0,0.0
2021-05-20 18:00:00,6.9,85.0,6.6,1009.5,94.0,0.0
2021-05-20 19:00:00,6.9,83.0,6.1,1009.6,89.0,0.0
2021-05-20 20:00:00,6.6,82.0,5.4,1009.8,87.0,0.0
2021-05-20 21:00:00,6.3,86.0,3.6,1009.9,94.0,0.0
2021-05-20 22:00:00,5.7,90.0,2.3,1009.8,96.0,0.0
2021-05-20 23:00:00,5.0,93.0,4.0,1010.1,96.0,0.0
2021-05-21 00:00:00,4.8,94.0,3.7,1010.1,99.0,0.0
2021-05-21 01:00:00,4.9,95.0,2.8,1010.0,100.0,0.0
2021-05-21 02:00:00,5.0,96.0,3.9,1010.0,98.0,0.0
2021-05-21 03:00:00,4.6,98.0,2.5,1010.1,88.0,0.0
2021-05-21 04:00:00,4.9,97.0,3.9,1009.7,77.0,0.0
2021-05-21 05:00:00,5.4,97.0,5.6,1009.2,63.0,0.0
2021-05-21 06:00:00,5.8,95.0,5.4,1008.9,94.0,0.0
2021-05-21 07:00:00,6.6,90.0,7.7,1008.5,97.0,0.0
2021-05-21 08:00:00,7.2,84.0,9.4,1008.0,100.0,0.0
2021-05-21 09:00:00,7.8,76.0,9.3,1007.8,100.0,0.0
2021-05-21 10:00:00,8.6,71.0,9.5,1007.5,100.0,0.0
2021-05-21 11:00:00,9.0,69.0,9.6,1007.2,100.0,0.0
2021-05-21 12:00:00,9.3,66.0,10.4,1006.8,100.0,0.1
2021-05-21 13:00:00,8.8,67.0,11.5,1006.3,100.0,0.0
2021-05-21 14:00:00,8.0,69.0,11.8,1006.2,100.0,0.0
2021-05-21 15:00:00,7.5,74.0,13.5,1006.2,100.0,0.0
2021-05-21 16:00:00,7.4,73.0,14.6,1005.8,100.0,0.0
2021-05-21 17:00:00,7.5,71.0,15.3,1005.4,100.0,0.0
2021-05-21 18:00:00,7.3,71.0,15.3,1004.9,100.0,0.0
2021-05-21 19:00:00,6.7,73.0,13.5,1004.5,99.0,0.0
2021-05-21 20:00:00,5.9,76.0,13.8,1004.3,99.0,0.0
2021-05-21 21:00:00,4.8,79.0,14.1,1004.3,86.0,0.0
2021-05-21 22:00:00,3.8,80.0,13.8,1004.2,80.0,0.0
2021-05-21 23:00:00,3.2,81.0,14.0,1004.2,77.0,0.0
2021-05-22 00:00:00,2.6,82.0,13.8,1004.2,62.0,0.0
2021-05-22 01:00:00,2.0,82.0,14.1,1004.0,41.0,0.0
2021-05-22 02:00:00,2.0,77.0,11.5,1004.1,91.0,0.0
2021-05-22 03:00:00,2.0,78.0,11.8,1003.9,4.0,0.0
2021-05-22 04:00:00,2.0,79.0,12.7,1003.8,6.0,0.0
2021-05-22 05:00:00,2.3,79.0,13.5,1003.7,86.0,0.0
2021-05-22 06:00:00,2.6,74.0,15.3,1003.6,97.0,0.0
2021-05-22 07:00:00,3.0,69.0,16.9,1003.7,99.0,0.0
2021-05-22 08:00:00,3.0,66.0,18.3,1003.9,100.0,0.0
2021-05-22 09:00:00,3.0,65.0,18.2,1004.2,100.0,0.0
2021-05-22 10:00:00,3.2,62.0,18.8,1004.4,100.0,0.0
2021-05-22 11:00:00,3.7,60.0,18.9,1004.6,100.0,0.0
2021-05-22 12:00:00,4.2,57.0,19.5,1004.9,100.0,0.0
2021-05-22 13:00:00,4.3,55.0,21.3,1004.9,99.0,0.0
2021-05-22 14:00:00,4.2,54.0,19.6,1005.6,95.0,0.0
2021-05-22 15:00:00,4.2,53.0,19.6,1006.1,96.0,0.0
2021-05-22 16:00:00,4.0,55.0,19.4,1006.4,100.0,0.0
2021-05-22 17:00:00,3.7,56.0,18.9,1006.7,100.0,0.0
2021-05-22 18:00:00,3.3,58.0,18.7,1006.8,100.0,0.0
2021-05-22 19:00:00,2.8,59.0,17.5,1007.1,93.0,0.0
2021-05-22 20:00:00,2.4,59.0,15.7,1007.4,95.0,0.0
2021-05-22 21:00:00,2.1,61.0,13.6,1007.8,85.0,0.0
2021-05-22 22:00:00,1.6,64.0,11.2,1008.1,34.0,0.0
2021-05-22 23:00:00,1.1,66.0,10.1,1008.6,20.0,0.0
2021-05-23 00:00:00,0.6,67.0,7.7,1009.0,9.0,0.0
2021-05-23 01:00:00,0.0,69.0,6.8,1009.3,6.0,0.0
2021-05-23 02:00:00,-1.3,73.0,7.4,1009.6,12.0,0.0
2021-05-23 03:00:00,-0.2,71.0,4.6,1010.0,1.0,0.0
2021-05-23 04:00:00,0.1,73.0,3.6,1010.2,0.0,0.0
2021-05-23 05:00:00,0.6,72.0,4.9,1010.5,1.0,0.0
2021-05-23 06:00:00,0.9,60.0,7.4,1010.5,1.0,0.0
2021-05-23 07:00:00,1.3,59.0,8.5,1010.5,2.0,0.0
2021-05-23 08:00:00,2.0,58.0,9.0,1010.5,3.0,0.0
2021-05-23 09:00:00,2.7,57.0,10.1,1010.6,4.0,0.0
2021-05-23 10:00:00,3.4,56.0,10.2,1010.5,4.0,0.0
2021-05-23 11:00:00,4.1,54.0,10.2,1010.5,2.0,0.0
2021-05-23 12:00:00,4.6,52.0,10.2,1010.5,2.0,0.0
2021-05-23 13:00:00,5.1,51.0,9.2,1010.3,1.0,0.0
2021-05-23 14:00:00,4.3,54.0,7.7,1011.1,1.0,0.0
2021-05-23 15:00:00,4.9,53.0,7.5,1011.1,0.0,0.0
2021-05-23 16:00:00,5.1,53.0,7.1,1010.9,0.0,0.0
2021-05-23 17:00:00,5.2,54.0,6.9,1010.8,4.0,0.0
2021-05-23 18:00:00,5.2,54.0,6.9,1010.7,18.0,0.0
2021-05-23 19:00:00,5.1,54.0,6.9,1010.7,57.0,0.0
2021-05-23 20:00:00,4.9,56.0,6.8,1010.6,62.0,0.0
2021-05-23 21:00:00,4.5,62.0,5.8,1010.8,82.0,0.0
2021-05-23 22:00:00,3.8,68.0,4.8,1011.0,87.0,0.0
2021-05-23 23:00:00,3.1,72.0,4.1,1011.3,86.0,0.0
2021-05-24 00:00:00,2.7,73.0,4.0,1011.4,95.0,0.0
2021-05-24 01:00:00,2.3,75.0,4.0,1011.5,92.0,0.0
2021-05-24 02:00:00,0.6,79.0,7.0,1011.6,87.0,0.0
2021-05-24 03:00:00,1.5,76.0,4.0,1011.7,35.0,0.0
2021-05-24 04:00:00,1.7,78.0,4.7,1011.8,39.0,0.0
2021-05-24 05:00:00,2.3,81.0,5.2,1011.7,41.0,0.0
2021-05-24 06:00:00,3.5,72.0,4.1,1011.8,38.0,0.0
2021-05-24 07:00:00,4.4,65.0,4.3,1011.8,27.0,0.0
2021-05-24 08:00:00,5.1,61.0,4.9,1012.0,23.0,0.0
2021-05-24 09:00:00,5.8,58.0,5.2,1012.2,37.0,0.0
2021-05-24 10:00:00,6.4,57.0,5.4,1012.4,47.0,0.0
2021-05-24 11:00:00,6.8,55.0,5.2,1012.6,86.0,0.0
2021-05-24 12:00:00,7.1,55.0,5.4,1012.8,96.0,0.0
2021-05-24 13:00:00,7.3,53.0,5.4,1012.9,100.0,0.0
2021-05-24 14:00:00,6.3,54.0,5.5,1013.8,93.0,0.0
2021-05-24 15:00:00,6.6,54.0,6.3,1014.1,100.0,0.0
2021-05-24 16:00:00,6.7,55.0,8.7,1014.4,100.0,0.0
2021-05-24 17:00:00,6.4,56.0,9.8,1014.8,100.0,0.0
2021-05-24 18:00:00,6.1,58.0,10.5,1015.2,78.0,0.0
2021-05-24 19:00:00,5.8,60.0,10.9,1015.7,64.0,0.0
2021-05-24 20:00:00,5.3,63.0,10.2,1016.0,58.0,0.0
2021-05-24 21:00:00,4.8,68.0,9.7,1016.6,58.0,0.0
2021-05-24 22:00:00,4.2,71.0,7.9,1017.1,63.0,0.0
2021-05-24 23:00:00,3.8,72.0,7.1,1017.6,75.0,0.0
2021-05-25 00:00:00,3.5,75.0,7.1,1017.8,74.0,0.0
2021-05-25 01:00:00,3.3,79.0,7.5,1018.1,70.0,0.0
2021-05-25 02:00:00,2.6,84.0,6.3,1018.5,55.0,0.0
2021-05-25 03:00:00,2.9,85.0,7.3,1018.9,36.0,0.0
2021-05-25 04:00:00,3.1,86.0,8.0,1019.2,35.0,0.0
2021-05-25 05:00:00,3.5,86.0,8.7,1019.6,33.0,0.0
2021-05-25 06:00:00,4.0,84.0,9.7,1019.9,40.0,0.0
2021-05-25 07:00:00,4.5,81.0,11.1,1020.3,60.0,0.0
2021-05-25 08:00:00,4.8,81.0,12.3,1020.6,64.0,0.0
2021-05-25 09:00:00,5.2,80.0,11.9,1021.1,86.0,0.0
2021-05-25 10:00:00,5.4,80.0,11.4,1021.6,100.0,0.0
2021-05-25 11:00:00,5.8,78.0,10.5,1021.9,100.0,0.0
2021-05-25 12:00:00,6.6,71.0,10.2,1022.0,80.0,0.2
2021-05-25 13:00:00,7.0,69.0,11.0,1022.2,99.0,0.1
2021-05-25 14:00:00,6.5,71.0,13.1,1023.1,80.0,0.1
2021-05-25 15:00:00,6.6,70.0,13.7,1023.4,82.0,0.0
2021-05-25 16:00:00,6.2,72.0,15.3,1023.8,90.0,0.0
2021-05-25 17:00:00,5.9,75.0,16.1,1024.2,96.0,0.0
2021-05-25 18:00:00,5.5,76.0,15.0,1024.4,94.0,0.0
2021-05-25 19:00:00,5.1,76.0,14.3,1025.0,80.0,0.0
2021-05-25 20:00:00,4.7,77.0,14.3,1025.4,69.0,0.0
2021-05-25 21:00:00,4.0,80.0,13.8,1025.8,73.0,0.0
2021-05-25 22:00:00,3.4,82.0,12.7,1026.3,53.0,0.0
2021-05-25 23:00:00,2.8,83.0,11.5,1026.7,19.0,0.0
2021-05-26 00:00:00,2.4,84.0,10.7,1026.8,39.0,0.0
2021-05-26 01:00:00,2.2,85.0,10.0,1026.6,65.0,0.0
2021-05-26 02:00:00,2.3,86.0,8.4,1026.8,55.0,0.0
2021-05-26 03:00:00,2.7,86.0,9.4,1026.7,41.0,0.0
2021-05-26 04:00:00,2.9,87.0,10.2,1026.6,32.0,0.0
2021-05-26 05:00:00,3.4,86.0,10.8,1026.7,21.0,0.0
2021-05-26 06:00:00,4.0,84.0,11.6,1026.4,37.0,0.0
2021-05-26 07:00:00,4.7,81.0,11.7,1026.2,29.0,0.0
2021-05-26 08:00:00,5.6,78.0,11.8,1026.0,35.0,0.0
2021-05-26 09:00:00,6.6,73.0,11.8,1025.6,34.0,0.0
2021-05-26 10:00:00,7.6,68.0,10.6,1025.2,59.0,0.0
2021-05-26 11:00:00,8.4,64.0,8.3,1025.0,68.0,0.0
2021-05-26 12:00:00,8.8,62.0,7.4,1024.4,63.0,0.0
2021-05-26 13:00:00,9.2,59.0,7.0,1024.0,65.0,0.0
2021-05-26 14:00:00,8.1,64.0,7.6,1023.8,72.0,0.0
2021-05-26 15:00:00,8.0,66.0,9.4,1023.6,100.0,0.0
2021-05-26 16:00:00,7.9,68.0,10.1,1023.3,77.0,0.0
2021-05-26 17:00:00,8.1,65.0,9.7,1022.6,90.0,0.0
2021-05-26 18:00:00,7.8,70.0,11.1,1022.1,20.0,0.0
2021-05-26 19:00:00,7.2,74.0,10.9,1021.8,10.0,0.0
2021-05-26 20:00:00,6.5,77.0,9.0,1021.5,5.0,0.0
2021-05-26 21:00:00,5.9,81.0,7.7,1021.4,2.0,0.0
2021-05-26 22:00:00,5.0,86.0,6.9,1021.2,1.0,0.0
2021-05-26 23:00:00,3.8,90.0,3.9,1020.7,1.0,0.0
2021-05-27 00:00:00,2.4,93.0,4.9,1020.3,0.0,0.0
2021-05-27 01:00:00,1.6,94.0,5.2,1019.8,3.0,0.0
2021-05-27 02:00:00,0.4,99.0,1.3,1019.2,8.0,0.0
2021-05-27 03:00:00,-0.2,97.0,1.8,1018.9,95.0,0.0
2021-05-27 04:00:00,0.9,97.0,1.8,1018.2,100.0,0.0
2021-05-27 05:00:00,2.2,98.0,3.1,1017.8,100.0,0.0
2021-05-27 06:00:00,3.0,97.0,3.4,1017.9,100.0,0.0
2021-05-27 07:00:00,3.9,89.0,4.9,1017.5,100.0,0.0
2021-05-27 08:00:00,4.3,83.0,7.3,1017.0,100.0,0.0
2021-05-27 09:00:00,5.0,76.0,9.5,1016.6,100.0,0.0
2021-05-27 10:00:00,5.5,71.0,13.6,1016.0,92.0,0.0
2021-05-27 11:00:00,5.9,68.0,14.5,1015.7,95.0,0.0
2021-05-27 12:00:00,6.4,68.0,15.3,1015.0,96.0,0.0
2021-05-27 13:00:00,6.2,70.0,17.0,1014.5,100.0,0.0
2021-05-27 14:00:00,5.0,80.0,18.2,1013.8,100.0,0.0
2021-05-27 15:00:00,5.0,81.0,18.0,1013.5,100.0,0.1
2021-05-27 16:00:00,5.2,84.0,16.4,1013.0,100.0,0.2
2021-05-27 17:00:00,5.3,85.0,16.1,1012.7,100.0,0.2
2021-05-27 18:00:00,5.5,85.0,15.8,1012.0,99.0,0.1
2021-05-27 19:00:00,5.4,88.0,15.7,1011.9,96.0,0.1
2021-05-27 20:00:00,5.5,86.0,13.7,1011.7,83.0,0.2
2021-05-27 21:00:00,5.2,85.0,11.9,1011.9,66.0,0.1
2021-05-27 22:00:00,4.6,87.0,10.9,1012.0,61.0,0.1
2021-05-27 23:00:00,4.1,89.0,8.6,1012.2,58.0,0.1
2021-05-28 00:00:00,3.6,90.0,7.2,1012.3,66.0,0.1
2021-05-28 01:00:00,3.5,90.0,7.3,1012.4,67.0,0.1
2021-05-28 02:00:00,3.1,91.0,8.5,1012.8,72.0,0.1
2021-05-28 03:00:00,3.0,92.0,8.5,1013.1,95.0,0.1
2021-05-28 04:00:00,3.0,92.0,8.9,1013.4,99.0,0.1
2021-05-28 05:00:00,3.0,89.0,9.8,1013.6,99.0,0.1
2021-05-28 06:00:00,3.1,88.0,10.0,1013.9,98.0,0.1
2021-05-28 07:00:00,3.1,86.0,11.0,1014.5,100.0,0.0
2021-05-28 08:00:00,3.4,84.0,10.8,1014.9,99.0,0.1
2021-05-28 09:00:00,3.8,80.0,11.9,1015.4,100.0,0.0
2021-05-28 10:00:00,3.8,79.0,11.8,1015.9,100.0,0.0
2021-05-28 11:00:00,4.0,77.0,12.1,1016.4,100.0,0.0
2021-05-28 12:00:00,4.3,74.0,13.3,1016.8,100.0,0.0
2021-05-28 13:00:00,4.4,73.0,14.0,1017.4,100.0,0.0
2021-05-28 14:00:00,4.2,78.0,14.3,1018.0,100.0,0.0
2021-05-28 15:00:00,4.3,75.0,13.9,1018.7,100.0,0.0
2021-05-28 16:00:00,4.2,74.0,13.0,1019.3,100.0,0.0
2021-05-28 17:00:00,3.9,75.0,11.6,1019.7,100.0,0.0
2021-05-28 18:00:00,3.9,74.0,11.6,1020.3,100.0,0.0
2021-05-28 19:00:00,3.7,75.0,10.2,1020.8,99.0,0.0
2021-05-28 20:00:00,3.5,78.0,10.0,1021.0,99.0,0.0
2021-05-28 21:00:00,3.3,80.0,8.7,1021.2,90.0,0.0
2021-05-28 22:00:00,2.9,85.0,6.9,1021.8,87.0,0.0
2021-05-28 23:00:00,2.6,89.0,5.8,1022.1,97.0,0.0
2021-05-29 00:00:00,2.3,92.0,4.3,1022.2,94.0,0.0
2021-05-29 01:00:00,2.2,92.0,3.1,1022.4,94.0,0.0
2021-05-29 02:00:00,2.4,94.0,4.1,1022.4,99.0,0.0
2021-05-29 03:00:00,3.0,91.0,4.3,1022.3,100.0,0.1
2021-05-29 04:00:00,3.1,91.0,5.0,1022.3,100.0,0.0
2021-05-29 05:00:00,3.3,92.0,6.0,1022.5,100.0,0.0
2021-05-29 06:00:00,3.6,89.0,7.6,1022.6,99.0,0.0
2021-05-29 07:00:00,4.2,83.0,8.0,1022.6,100.0,0.0
2021-05-29 08:00:00,4.3,79.0,8.8,1022.6,100.0,0.0
2021-05-29 09:00:00,4.8,75.0,9.4,1022.6,100.0,0.0
2021-05-29 10:00:00,5.4,71.0,10.5,1022.7,100.0,0.0
2021-05-29 11:00:00,5.9,68.0,11.2,1022.7,100.0,0.0
2021-05-29 12:00:00,6.4,65.0,11.7,1022.7,100.0,0.0
2021-05-29 13:00:00,7.2,63.0,12.1,1022.8,92.0,0.0
2021-05-29 14:00:00,7.4,62.0,11.9,1022.9,79.0,0.0
2021-05-29 15:00:00,8.0,62.0,13.4,1022.7,100.0,0.0
2021-05-29 16:00:00,8.2,64.0,14.7,1022.7,100.0,0.0
2021-05-29 17:00:00,7.7,70.0,15.9,1022.8,99.0,0.0
2021-05-29 18:00:00,7.1,75.0,15.7,1022.7,100.0,0.0
2021-05-29 19:00:00,6.4,80.0,14.5,1022.7,100.0,0.0
2021-05-29 20:00:00,6.1,82.0,13.9,1022.8,100.0,0.0
2021-05-29 21:00:00,5.8,83.0,13.4,1023.1,100.0,0.0
2021-05-29 22:00:00,5.4,85.0,12.8,1023.3,98.0,0.0
2021-05-29 23:00:00,5.0,87.0,12.9,1023.4,97.0,0.0
2021-05-30 00:00:00,4.7,88.0,12.2,1023.5,98.0,0.0
2021-05-30 01:00:00,4.5,89.0,12.5,1023.4,97.0,0.0
2021-05-30 02:00:00,4.9,90.0,10.7,1022.9,98.0,0.0
2021-05-30 03:00:00,5.1,91.0,12.2,1022.9,100.0,0.1
2021-05-30 04:00:00,5.1,92.0,12.0,1022.7,100.0,0.1
2021-05-30 05:00:00,5.2,91.0,12.8,1022.6,100.0,0.1
2021-05-30 06:00:00,5.2,88.0,13.7,1022.5,100.0,0.1
2021-05-30 07:00:00,5.4,83.0,14.3,1022.4,99.0,0.0
2021-05-30 08:00:00,5.8,80.0,15.1,1022.2,100.0,0.0
2021-05-30 09:00:00,6.1,78.0,16.3,1022.0,100.0,0.0
2021-05-30 10:00:00,6.4,76.0,15.0,1022.0,100.0,0.0
2021-05-30 11:00:00,6.9,73.0,15.6,1022.0,100.0,0.0
2021-05-30 12:00:00,7.4,70.0,15.7,1021.4,100.0,0.0
2021-05-30 13:00:00,7.8,68.0,17.3,1020.9,100.0,0.0
2021-05-30 14:00:00,7.9,70.0,16.0,1021.1,96.0,0.0
2021-05-30 15:00:00,8.1,70.0,16.6,1020.7,100.0,0.0
2021-05-30 16:00:00,8.1,74.0,16.1,1020.5,100.0,0.0
2021-05-30 17:00:00,7.0,84.0,14.5,1020.4,100.0,0.7
2021-05-30 18:00:00,6.5,89.0,14.7,1020.3,100.0,1.0
2021-05-30 19:00:00,6.1,97.0,12.7,1020.0,100.0,0.9
2021-05-30 20:00:00,6.3,97.0,13.1,1019.5,100.0,1.0
2021-05-30 21:00:00,6.2,98.0,13.8,1019.1,100.0,1.5
2021-05-30 22:00:00,6.1,98.0,12.1,1019.2,100.0,1.8
2021-05-30 23:00:00,6.2,98.0,12.1,1019.2,100.0,1.0
2021-05-31 00:00:00,6.2,99.0,10.4,1019.3,100.0,0.4
2021-05-31 01:00:00,6.3,99.0,9.7,1019.5,100.0,0.3
2021-05-31 02:00:00,6.2,98.0,10.9,1019.5,100.0,0.1
2021-05-31 03:00:00,6.5,98.0,11.9,1019.8,100.0,0.1
2021-05-31 04:00:00,6.4,97.0,12.3,1020.0,100.0,0.1
2021-05-31 05:00:00,6.5,96.0,12.6,1020.3,100.0,0.1
2021-05-31 06:00:00,6.7,94.0,13.4,1020.6,92.0,0.1
2021-05-31 07:00:00,7.2,87.0,13.2,1020.8,93.0,0.1
2021-05-31 08:00:00,7.8,82.0,13.3,1021.0,100.0,0.1
2021-05-31 09:00:00,7.9,84.0,12.6,1021.3,100.0,0.0
2021-05-31 10:00:00,8.0,84.0,12.9,1021.7,100.0,0.0
2021-05-31 11:00:00,8.3,83.0,13.0,1022.0,100.0,0.0
2021-05-31 12:00:00,8.7,81.0,13.5,1021.9,100.0,0.0
2021-05-31 13:00:00,8.8,80.0,13.1,1022.0,100.0,0.0
2021-05-31 14:00:00,8.6,83.0,12.2,1022.1,100.0,0.0
2021-05-31 15:00:00,9.0,79.0,12.8,1022.3,100.0,0.0
2021-05-31 16:00:00,9.3,78.0,13.1,1022.5,100.0,0.0
2021-05-31 17:00:00,9.3,81.0,12.1,1022.7,98.0,0.0
2021-05-31 18:00:00,9.3,84.0,11.7,1022.7,100.0,0.1
2021-05-31 19:00:00,8.9,86.0,12.2,1022.9,100.0,0.1
2021-05-31 20:00:00,8.4,88.0,10.6,1023.1,100.0,0.0
2021-05-31 21:00:00,8.2,89.0,9.0,1023.3,98.0,0.0
2021-05-31 22:00:00,8.1,91.0,7.4,1023.5,90.0,0.0
2021-05-31 23:00:00,7.7,93.0,6.2,1023.7,73.0,0.0
2021-06-01 00:00:00,7.6,94.0,7.1,1023.8,100.0,0.0
2021-06-01 01:00:00,7.7,95.0,7.6,1023.8,100.0,0.1
2021-06-01 02:00:00,7.2,92.0,4.2,1024.3,100.0,0.0
2021-06-01 03:00:00,7.3,93.0,5.4,1024.3,97.0,0.0
2021-06-01 04:00:00,7.4,94.0,7.3,1024.5,87.0,0.0
2021-06-01 05:00:00,7.7,93.0,8.9,1024.7,58.0,0.0
2021-06-01 06:00:00,8.4,88.0,10.7,1024.8,48.0,0.0
2021-06-01 07:00:00,9.1,83.0,11.5,1024.9,92.0,0.0
2021-06-01 08:00:00,9.6,81.0,12.1,1024.8,66.0,0.0
2021-06-01 09:00:00,10.4,79.0,12.3,1024.7,0.0,0.0
2021-06-01 10:00:00,11.7,76.0,11.6,1024.5,1.0,0.0
2021-06-01 11:00:00,13.0,73.0,10.9,1024.5,28.0,0.0
2021-06-01 12:00:00,14.1,68.0,10.0,1024.5,47.0,0.0
2021-06-01 13:00:00,14.9,63.0,8.9,1024.5,67.0,0.0
2021-06-01 14:00:00,16.2,57.0,8.7,1023.9,50.0,0.0
2021-06-01 15:00:00,16.8,54.0,7.6,1023.9,12.0,0.0
2021-06-01 16:00:00,16.9,54.0,6.9,1024.1,4.0,0.0
2021-06-01 17:00:00,16.0,61.0,6.6,1024.2,3.0,0.0
2021-06-01 18:00:00,15.3,68.0,4.9,1024.3,0.0,0.0
2021-06-01 19:00:00,14.9,72.0,3.7,1024.1,0.0,0.0
2021-06-01 20:00:00,14.6,76.0,3.3,1024.2,0.0,0.0
2021-06-01 21:00:00,13.8,86.0,3.7,1024.0,46.0,0.0
2021-06-01 22:00:00,12.5,96.0,3.0,1024.0,28.0,0.0
2021-06-01 23:00:00,10.8,95.0,2.9,1024.0,9.0,0.0
2021-06-02 00:00:00,9.2,89.0,3.6,1023.9,0.0,0.0
2021-06-02 01:00:00,8.1,84.0,4.1,1023.8,0.0,0.0
2021-06-02 02:00:00,7.4,85.0,5.6,1023.9,0.0,0.0
2021-06-02 03:00:00,8.0,83.0,6.2,1023.6,0.0,0.0
2021-06-02 04:00:00,9.0,83.0,8.7,1023.5,0.0,0.0
2021-06-02 05:00:00,11.0,79.0,10.3,1023.5,0.0,0.0
2021-06-02 06:00:00,13.1,70.0,11.3,1023.5,8.0,0.0
2021-06-02 07:00:00,14.7,64.0,11.6,1023.8,28.0,0.0
2021-06-02 08:00:00,16.1,58.0,11.3,1023.9,0.0,0.0
2021-06-02 09:00:00,17.5,51.0,10.5,1024.2,0.0,0.0
2021-06-02 10:00:00,18.6,47.0,10.1,1024.4,0.0,0.0
2021-06-02 11:00:00,19.5,47.0,10.1,1024.7,0.0,0.0
2021-06-02 12:00:00,20.2,51.0,10.1,1024.7,0.0,0.0
2021-06-02 13:00:00,21.0,50.0,9.8,1024.8,0.0,0.0
2021-06-02 14:00:00,21.7,40.0,8.9,1025.0,29.0,0.0
2021-06-02 15:00:00,22.1,37.0,7.4,1025.1,0.0,0.0
2021-06-02 16:00:00,21.9,37.0,5.8,1025.2,0.0,0.0
2021-06-02 17:00:00,20.9,46.0,6.0,1025.4,0.0,0.0
2021-06-02 18:00:00,19.9,54.0,5.6,1025.6,0.0,0.0
2021-06-02 19:00:00,18.9,58.0,5.5,1025.6,0.0,0.0
2021-06-02 20:00:00,18.0,63.0,4.8,1025.8,0.0,0.0
2021-06-02 21:00:00,16.9,71.0,4.8,1026.1,6.0,0.0
2021-06-02 22:00:00,15.4,82.0,3.8,1026.0,4.0,0.0
2021-06-02 23:00:00,13.4,92.0,2.6,1025.6,0.0,0.0
2021-06-03 00:00:00,11.8,93.0,3.1,1025.4,3.0,0.0
2021-06-03 01:00:00,10.7,88.0,3.1,1025.0,6.0,0.0
2021-06-03 02:00:00,10.2,83.0,4.4,1025.0,19.0,0.0
2021-06-03 03:00:00,10.8,77.0,6.1,1024.6,13.0,0.0
2021-06-03 04:00:00,12.0,72.0,7.4,1024.2,34.0,0.0
2021-06-03 05:00:00,13.7,68.0,8.9,1023.8,0.0,0.0
2021-06-03 06:00:00,15.8,62.0,9.9,1023.4,3.0,0.0
2021-06-03 07:00:00,17.7,51.0,10.0,1023.3,8.0,0.0
2021-06-03 08:00:00,18.9,46.0,11.0,1023.0,0.0,0.0
2021-06-03 09:00:00,19.9,43.0,11.2,1022.9,34.0,0.0
2021-06-03 10:00:00,20.7,45.0,10.8,1022.8,80.0,0.0
2021-06-03 11:00:00,21.4,50.0,11.5,1022.7,89.0,0.0
2021-06-03 12:00:00,22.9,47.0,13.7,1022.4,97.0,0.0
2021-06-03 13:00:00,23.3,39.0,16.6,1022.6,99.0,0.0
2021-06-03 14:00:00,22.7,40.0,16.3,1023.1,32.0,0.0
2021-06-03 15:00:00,23.0,39.0,16.8,1023.2,62.0,0.0
2021-06-03 16:00:00,21.4,48.0,12.6,1023.5,91.0,0.0
2021-06-03 17:00:00,20.6,52.0,8.3,1023.5,44.0,0.0
2021-06-03 18:00:00,20.2,54.0,8.7,1023.4,10.0,0.0
2021-06-03 19:00:00,18.6,60.0,8.4,1023.7,0.0,0.0
2021-06-03 20:00:00,17.2,62.0,6.3,1024.0,4.0,0.0
2021-06-03 21:00:00,16.2,62.0,5.1,1024.2,2.0,0.0
2021-06-03 22:00:00,15.2,66.0,4.4,1024.5,14.0,0.0
2021-06-03 23:00:00,14.2,73.0,4.6,1024.4,30.0,0.0
2021-06-04 00:00:00,13.5,78.0,5.9,1024.2,36.0,0.0
2021-06-04 01:00:00,13.2,77.0,6.8,1024.1,34.0,0.0
2021-06-04 02:00:00,13.4,67.0,7.2,1023.9,22.0,0.0
2021-06-04 03:00:00,13.9,61.0,7.6,1023.5,36.0,0.0
2021-06-04 04:00:00,14.2,58.0,8.6,1023.4,27.0,0.0
2021-06-04 05:00:00,14.8,57.0,8.6,1023.2,20.0,0.0
2021-06-04 06:00:00,15.7,56.0,6.6,1022.9,17.0,0.0
2021-06-04 07:00:00,16.8,50.0,6.4,1022.6,17.0,0.0
2021-06-04 08:00:00,17.8,47.0,6.5,1022.3,30.0,0.0
2021-06-04 09:00:00,18.4,46.0,6.4,1022.0,26.0,0.0
2021-06-04 10:00:00,19.0,46.0,5.8,1021.9,40.0,0.0
2021-06-04 11:00:00,19.3,46.0,5.8,1021.8,34.0,0.0
2021-06-04 12:00:00,19.5,46.0,5.8,1021.6,32.0,0.0
2021-06-04 13:00:00,19.7,46.0,5.8,1021.3,33.0,0.0
2021-06-04 14:00:00,20.6,42.0,14.1,1021.0,50.0,0.0
2021-06-04 15:00:00,20.3,41.0,15.1,1021.1,60.0,0.0
2021-06-04 16:00:00,19.8,41.0,13.7,1020.9,57.0,0.0
2021-06-04 17:00:00,18.8,46.0,11.3,1020.8,27.0,0.0
2021-06-04 18:00:00,17.8,50.0,9.7,1020.7,31.0,0.0
2021-06-04 19:00:00,16.6,55.0,8.0,1020.9,21.0,0.0
2021-06-04 20:00:00,15.2,62.0,5.8,1021.2,19.0,0.0
2021-06-04 21:00:00,14.0,68.0,4.8,1021.2,7.0,0.0
2021-06-04 22:00:00,13.0,75.0,4.4,1021.2,3.0,0.0
2021-06-04 23:00:00,11.9,81.0,4.6,1021.3,30.0,0.0
2021-06-05 00:00:00,10.7,88.0,4.9,1021.6,30.0,0.0
2021-06-05 01:00:00,9.7,93.0,4.4,1021.9,49.0,0.0
2021-06-05 02:00:00,8.9,93.0,4.7,1022.2,100.0,0.0
2021-06-05 03:00:00,8.6,92.0,5.1,1022.3,100.0,0.0
2021-06-05 04:00:00,8.4,91.0,5.1,1022.5,100.0,0.0
2021-06-05 05:00:00,8.3,88.0,4.7,1022.8,100.0,0.0
2021-06-05 06:00:00,8.3,87.0,4.7,1022.7,100.0,0.0
2021-06-05 07:00:00,8.2,87.0,5.1,1022.9,100.0,0.0
2021-06-05 08:00:00,8.7,83.0,5.8,1023.0,100.0,0.0
2021-06-05 09:00:00,8.9,80.0,5.1,1023.2,100.0,0.0
2021-06-05 10:00:00,9.7,75.0,5.0,1023.5,100.0,0.0
2021-06-05 11:00:00,10.1,72.0,5.0,1023.6,100.0,0.0
2021-06-05 12:00:00,10.6,69.0,5.1,1023.6,100.0,0.0
2021-06-05 13:00:00,11.3,65.0,5.7,1023.6,100.0,0.0
2021-06-05 14:00:00,12.1,54.0,5.9,1023.7,42.0,0.0
2021-06-05 15:00:00,12.6,53.0,9.0,1023.8,10.0,0.0
2021-06-05 16:00:00,12.2,56.0,8.9,1023.9,1.0,0.0
2021-06-05 17:00:00,11.9,57.0,6.8,1023.8,2.0,0.0
2021-06-05 18:00:00,11.8,55.0,7.1,1023.6,2.0,0.0
2021-06-05 19:00:00,10.9,60.0,9.1,1023.7,3.0,0.0
2021-06-05 20:00:00,9.6,65.0,9.4,1023.9,18.0,0.0
2021-06-05 21:00:00,8.7,66.0,7.3,1023.9,6.0,0.0
2021-06-05 22:00:00,8.1,68.0,6.2,1023.8,13.0,0.0
2021-06-05 23:00:00,7.6,72.0,5.8,1024.1,6.0,0.0
2021-06-06 00:00:00,6.8,78.0,4.7,1024.3,22.0,0.0
2021-06-06 01:00:00,6.1,83.0,4.0,1024.1,29.0,0.0
2021-06-06 02:00:00,5.1,90.0,5.4,1024.3,28.0,0.0
2021-06-06 03:00:00,5.7,88.0,5.0,1024.2,17.0,0.0
2021-06-06 04:00:00,5.9,89.0,5.0,1024.1,21.0,0.0
2021-06-06 05:00:00,6.6,85.0,4.6,1024.1,36.0,0.0
2021-06-06 06:00:00,7.5,80.0,4.8,1023.7,35.0,0.0
2021-06-06 07:00:00,8.8,69.0,5.5,1023.4,29.0,0.0
2021-06-06 08:00:00,10.2,59.0,5.7,1023.0,23.0,0.0
2021-06-06 09:00:00,11.6,52.0,5.9,1022.8,0.0,0.0
2021-06-06 10:00:00,12.6,49.0,7.2,1022.7,1.0,0.0
2021-06-06 11:00:00,13.5,46.0,8.7,1022.6,10.0,0.0
2021-06-06 12:00:00,14.2,42.0,10.7,1022.4,23.0,0.0
2021-06-06 13:00:00,14.6,40.0,11.5,1022.4,36.0,0.0
2021-06-06 14:00:00,14.5,38.0,11.6,1022.5,54.0,0.0
2021-06-06 15:00:00,15.6,39.0,11.5,1022.2,81.0,0.0
2021-06-06 16:00:00,15.7,40.0,10.5,1021.9,33.0,0.0
2021-06-06 17:00:00,15.7,41.0,10.7,1021.6,22.0,0.0
2021-06-06 18:00:00,15.4,41.0,10.0,1021.1,21.0,0.0
2021-06-06 19:00:00,15.0,43.0,8.9,1020.8,18.0,0.0
2021-06-06 20:00:00,14.4,46.0,8.7,1020.7,8.0,0.0
2021-06-06 21:00:00,13.6,49.0,8.0,1020.7,0.0,0.0
2021-06-06 22:00:00,12.8,54.0,7.0,1020.4,0.0,0.0
2021-06-06 23:00:00,11.9,61.0,5.6,1020.1,11.0,0.0
2021-06-07 00:00:00,10.7,69.0,5.4,1019.8,32.0,0.0
2021-06-07 01:00:00,9.6,78.0,4.7,1019.6,34.0,0.0
2021-06-07 02:00:00,8.6,87.0,4.5,1019.4,48.0,0.0
2021-06-07 03:00:00,8.7,86.0,5.8,1019.0,95.0,0.0
2021-06-07 04:00:00,9.7,81.0,6.6,1018.5,99.0,0.0
2021-06-07 05:00:00,11.8,73.0,6.4,1018.1,100.0,0.0
2021-06-07 06:00:00,13.1,68.0,6.1,1017.8,100.0,0.0
2021-06-07 07:00:00,14.5,55.0,7.0,1017.7,81.0,0.0
2021-06-07 08:00:00,15.8,43.0,8.4,1017.9,87.0,0.0
2021-06-07 09:00:00,15.8,43.0,11.0,1018.3,97.0,0.0
2021-06-07 10:00:00,15.7,50.0,10.4,1018.7,89.0,0.0
2021-06-07 11:00:00,16.7,48.0,8.9,1018.6,82.0,0.0
2021-06-07 12:00:00,17.0,51.0,8.9,1018.7,97.0,0.0
2021-06-07 13:00:00,17.3,54.0,12.3,1018.8,100.0,0.0
2021-06-07 14:00:00,14.0,74.0,9.9,1019.6,100.0,0.5
2021-06-07 15:00:00,14.2,73.0,11.4,1019.6,100.0,0.2
2021-06-07 16:00:00,13.3,80.0,10.6,1019.7,100.0,0.2
2021-06-07 17:00:00,13.3,81.0,12.0,1019.7,85.0,0.1
2021-06-07 18:00:00,13.4,79.0,11.8,1019.7,59.0,0.2
2021-06-07 19:00:00,12.9,79.0,10.7,1019.8,71.0,0.0
2021-06-07 20:00:00,11.9,70.0,8.4,1020.0,30.0,0.0
2021-06-07 21:00:00,11.2,70.0,6.3,1020.4,37.0,0.0
2021-06-07 22:00:00,10.6,73.0,4.2,1020.5,32.0,0.0
2021-06-07 23:00:00,9.8,81.0,2.9,1020.7,62.0,0.0
2021-06-08 00:00:00,8.6,88.0,2.6,1020.8,21.0,0.0
2021-06-08 01:00:00,7.6,92.0,3.1,1020.9,4.0,0.0
2021-06-08 02:00:00,7.8,89.0,3.1,1020.9,1.0,0.0
2021-06-08 03:00:00,7.5,92.0,1.8,1021.0,20.0,0.0
2021-06-08 04:00:00,8.0,90.0,2.3,1020.9,82.0,0.0
2021-06-08 05:00:00,9.1,81.0,3.6,1020.7,91.0,0.0
2021-06-08 06:00:00,10.1,72.0,4.2,1020.4,87.0,0.0
2021-06-08 07:00:00,11.4,66.0,4.5,1020.0,71.0,0.0
2021-06-08 08:00:00,12.6,64.0,5.8,1019.4,74.0,0.0
2021-06-08 09:00:00,13.8,64.0,7.4,1019.3,78.0,0.0
2021-06-08 10:00:00,15.1,61.0,8.5,1019.0,93.0,0.0
2021-06-08 11:00:00,15.2,60.0,7.6,1018.8,96.0,0.0
2021-06-08 12:00:00,16.7,52.0,5.3,1018.3,89.0,0.0
2021-06-08 13:00:00,16.6,53.0,5.6,1017.9,49.0,0.0
2021-06-08 14:00:00,16.4,55.0,5.5,1017.6,13.0,0.0
2021-06-08 15:00:00,16.1,62.0,9.5,1017.7,96.0,0.0
2021-06-08 16:00:00,15.3,67.0,10.0,1017.6,98.0,0.0
2021-06-08 17:00:00,15.0,67.0,8.3,1017.3,98.0,0.0
2021-06-08 18:00:00,14.8,68.0,7.6,1017.1,98.0,0.0
2021-06-08 19:00:00,14.3,69.0,7.9,1016.8,71.0,0.0
2021-06-08 20:00:00,13.6,72.0,7.6,1016.9,86.0,0.0
2021-06-08 21:00:00,12.9,75.0,6.1,1016.6,98.0,0.0
2021-06-08 22:00:00,12.3,78.0,5.8,1016.5,98.0,0.0
2021-06-08 23:00:00,11.5,82.0,4.7,1016.5,84.0,0.0
2021-06-09 00:00:00,10.8,85.0,4.3,1016.2,63.0,0.0
2021-06-09 01:00:00,10.2,86.0,4.3,1016.3,55.0,0.0
2021-06-09 02:00:00,10.5,87.0,4.6,1016.1,100.0,0.0
2021-06-09 03:00:00,10.3,87.0,3.2,1016.2,100.0,0.0
2021-06-09 04:00:00,10.3,86.0,1.1,1016.1,100.0,0.0
2021-06-09 05:00:00,10.6,83.0,3.3,1015.9,43.0,0.0
2021-06-09 06:00:00,11.3,79.0,5.9,1015.3,26.0,0.0
2021-06-09 07:00:00,12.3,74.0,7.8,1015.0,87.0,0.0
2021-06-09 08:00:00,13.2,69.0,8.4,1014.4,98.0,0.0
2021-06-09 09:00:00,14.2,64.0,8.9,1014.0,99.0,0.0
2021-06-09 10:00:00,15.1,60.0,9.2,1013.5,99.0,0.0
2021-06-09 11:00:00,15.7,59.0,10.1,1013.0,100.0,0.0
2021-06-09 12:00:00,16.6,56.0,10.7,1012.4,100.0,0.0
2021-06-09 13:00:00,17.9,50.0,11.8,1011.7,100.0,0.0
2021-06-09 14:00:00,18.4,47.0,12.7,1011.4,100.0,0.0
2021-06-09 15:00:00,19.1,42.0,16.2,1011.1,99.0,0.0
2021-06-09 16:00:00,18.6,42.0,12.4,1010.9,98.0,0.0
2021-06-09 17:00:00,17.2,52.0,10.1,1011.1,68.0,0.0
2021-06-09 18:00:00,16.2,60.0,9.4,1011.0,54.0,0.0
2021-06-09 19:00:00,15.5,65.0,6.6,1010.6,40.0,0.0
2021-06-09 20:00:00,15.2,67.0,7.4,1010.3,63.0,0.0
2021-06-09 21:00:00,15.0,66.0,9.4,1010.0,31.0,0.0
2021-06-09 22:00:00,14.6,60.0,13.8,1010.0,53.0,0.0
2021-06-09 23:00:00,13.5,63.0,13.8,1010.0,26.0,0.0
2021-06-10 00:00:00,12.8,67.0,11.9,1009.7,89.0,0.0
2021-06-10 01:00:00,12.7,68.0,11.9,1009.1,90.0,0.0
2021-06-10 02:00:00,12.7,68.0,12.0,1008.5,82.0,0.0
2021-06-10 03:00:00,13.1,67.0,14.4,1007.9,100.0,0.0
2021-06-10 04:00:00,13.8,65.0,15.2,1007.5,99.0,0.0
2021-06-10 05:00:00,13.8,66.0,14.1,1007.3,99.0,0.0
2021-06-10 06:00:00,14.4,64.0,15.8,1007.1,100.0,0.0
2021-06-10 07:00:00,14.6,63.0,18.7,1007.3,100.0,0.0
2021-06-10 08:00:00,14.3,66.0,17.1,1007.2,100.0,0.1
2021-06-10 09:00:00,14.1,73.0,15.5,1007.4,94.0,0.9
2021-06-10 10:00:00,14.3,76.0,15.5,1007.4,100.0,0.5
2021-06-10 11:00:00,14.2,79.0,16.3,1007.6,100.0,0.5
2021-06-10 12:00:00,14.2,77.0,16.7,1007.5,100.0,0.3
2021-06-10 13:00:00,15.3,74.0,15.9,1006.8,85.0,0.0
2021-06-10 14:00:00,14.9,79.0,17.3,1006.9,100.0,0.3
2021-06-10 15:00:00,16.0,74.0,16.6,1006.6,100.0,0.0
2021-06-10 16:00:00,16.9,70.0,15.5,1006.6,100.0,0.0
2021-06-10 17:00:00,17.6,62.0,15.5,1006.3,82.0,0.0
2021-06-10 18:00:00,18.8,53.0,17.9,1005.5,99.0,0.0
2021-06-10 19:00:00,18.9,55.0,13.8,1005.1,100.0,0.0
2021-06-10 20:00:00,17.7,61.0,11.0,1004.8,100.0,0.0
2021-06-10 21:00:00,17.0,68.0,8.6,1004.5,100.0,0.0
2021-06-10 22:00:00,16.7,70.0,9.6,1004.0,85.0,0.0
2021-06-10 23:00:00,16.7,69.0,14.5,1003.8,100.0,0.0
2021-06-11 00:00:00,15.8,72.0,15.3,1004.0,100.0,0.1
2021-06-11 01:00:00,14.9,79.0,12.9,1003.8,100.0,0.3
2021-06-11 02:00:00,14.6,84.0,12.0,1002.9,100.0,0.1
2021-06-11 03:00:00,14.5,86.0,12.7,1002.7,100.0,0.6
2021-06-11 04:00:00,14.7,87.0,16.2,1002.7,99.0,0.5
2021-06-11 05:00:00,15.0,87.0,16.9,1002.5,100.0,0.2
2021-06-11 06:00:00,14.9,88.0,16.0,1002.3,100.0,0.1
2021-06-11 07:00:00,15.1,88.0,15.5,1002.2,100.0,0.1
2021-06-11 08:00:00,16.5,82.0,15.5,1001.8,100.0,0.0
2021-06-11 09:00:00,16.7,80.0,16.2,1001.6,100.0,0.0
2021-06-11 10:00:00,17.5,75.0,15.0,1001.3,100.0,0.0
2021-06-11 11:00:00,18.9,66.0,15.7,1000.7,100.0,0.0
2021-06-11 12:00:00,19.7,59.0,15.3,999.9,100.0,0.0
2021-06-11 13:00:00,19.7,57.0,13.5,999.5,100.0,0.0
2021-06-11 14:00:00,19.2,67.0,10.6,998.8,100.0,0.0
2021-06-11 15:00:00,19.3,67.0,9.4,998.4,100.0,0.3
2021-06-11 16:00:00,18.1,79.0,9.0,997.9,100.0,1.1
2021-06-11 17:00:00,16.7,94.0,9.9,997.7,100.0,1.3
2021-06-11 18:00:00,16.3,95.0,9.8,997.3,100.0,1.0
2021-06-11 19:00:00,15.9,95.0,9.4,996.8,100.0,1.5
2021-06-11 20:00:00,15.5,96.0,8.7,996.6,100.0,1.3
2021-06-11 21:00:00,15.1,96.0,10.1,997.0,100.0,1.7
2021-06-11 22:00:00,14.6,97.0,8.8,996.4,100.0,1.4
2021-06-11 23:00:00,14.6,97.0,7.4,996.1,100.0,0.7
2021-06-12 00:00:00,14.2,97.0,7.6,996.2,100.0,0.7
2021-06-12 01:00:00,13.5,98.0,6.9,996.1,100.0,1.0
2021-06-12 02:00:00,13.3,97.0,5.7,995.7,100.0,1.0
2021-06-12 03:00:00,12.9,98.0,3.7,995.4,100.0,1.0
2021-06-12 04:00:00,12.9,99.0,1.8,995.1,100.0,1.4
2021-06-12 05:00:00,12.5,98.0,5.4,995.0,100.0,2.2
2021-06-12 06:00:00,11.8,99.0,6.9,994.7,100.0,2.2
2021-06-12 07:00:00,11.6,99.0,4.3,994.4,100.0,2.3
2021-06-12 08:00:00,11.6,99.0,3.8,994.6,100.0,1.7
2021-06-12 09:00:00,11.7,98.0,2.1,994.7,100.0,0.9
2021-06-12 10:00:00,11.8,100.0,2.7,994.9,100.0,1.1
2021-06-12 11:00:00,11.6,100.0,3.2,995.5,100.0,1.5
2021-06-12 12:00:00,11.5,100.0,1.4,995.5,100.0,1.8
2021-06-12 13:00:00,11.9,98.0,2.3,995.6,100.0,1.3
2021-06-12 14:00:00,11.0,94.0,9.4,996.5,100.0,1.9
2021-06-12 15:00:00,11.0,95.0,7.6,996.9,100.0,0.3
2021-06-12 16:00:00,10.5,96.0,6.9,997.3,100.0,0.2
2021-06-12 17:00:00,10.4,93.0,6.4,997.5,100.0,0.2
2021-06-12 18:00:00,9.9,94.0,6.0,997.6,100.0,0.2
2021-06-12 19:00:00,9.4,92.0,5.7,997.9,100.0,0.2
2021-06-12 20:00:00,9.0,93.0,4.4,998.0,100.0,0.2
2021-06-12 21:00:00,8.8,90.0,3.3,998.2,100.0,0.1
2021-06-12 22:00:00,8.4,90.0,2.6,998.0,100.0,0.0
2021-06-12 23:00:00,8.2,92.0,2.5,998.0,99.0,0.0
2021-06-13 00:00:00,7.9,94.0,2.1,997.8,100.0,0.0
2021-06-13 01:00:00,7.7,95.0,1.3,997.7,93.0,0.0
2021-06-13 02:00:00,6.3,97.0,4.3,997.7,50.0,0.0
2021-06-13 03:00:00,6.8,97.0,4.0,997.5,11.0,0.0
2021-06-13 04:00:00,7.3,95.0,5.4,997.2,8.0,0.0
2021-06-13 05:00:00,8.2,88.0,6.2,997.2,3.0,0.0
2021-06-13 06:00:00,9.0,83.0,6.5,997.0,5.0,0.0
2021-06-13 07:00:00,10.0,77.0,7.3,997.0,18.0,0.0
2021-06-13 08:00:00,10.8,75.0,7.9,996.8,57.0,0.0
2021-06-13 09:00:00,11.0,73.0,10.3,996.9,97.0,0.1
2021-06-13 10:00:00,9.9,84.0,16.1,997.5,100.0,0.6
2021-06-13 11:00:00,8.9,89.0,15.3,998.3,100.0,1.6
2021-06-13 12:00:00,8.1,96.0,14.1,999.0,100.0,2.1
2021-06-13 13:00:00,8.0,96.0,10.2,999.4,100.0,1.2
2021-06-13 14:00:00,7.7,91.0,11.5,999.6,100.0,0.5
2021-06-13 15:00:00,8.9,81.0,12.4,999.6,100.0,0.3
2021-06-13 16:00:00,8.7,85.0,13.6,999.7,94.0,0.2
2021-06-13 17:00:00,9.5,85.0,13.9,999.8,84.0,0.1
2021-06-13 18:00:00,9.0,81.0,15.8,1000.0,99.0,0.8
2021-06-13 19:00:00,7.7,83.0,16.3,1000.7,98.0,1.2
2021-06-13 20:00:00,7.1,90.0,15.6,1001.1,100.0,0.8
2021-06-13 21:00:00,6.5,89.0,15.1,1001.6,97.0,0.4
2021-06-13 22:00:00,5.9,87.0,18.4,1001.7,91.0,0.2
2021-06-13 23:00:00,5.3,90.0,17.3,1001.9,87.0,0.4
2021-06-14 00:00:00,5.1,90.0,15.1,1001.8,54.0,0.1
2021-06-14 01:00:00,4.7,90.0,13.3,1001.5,47.0,0.1
2021-06-14 02:00:00,5.5,91.0,14.1,1001.0,91.0,0.0
2021-06-14 03:00:00,5.2,91.0,14.8,1001.0,79.0,0.3
2021-06-14 04:00:00,5.2,92.0,14.2,1000.8,54.0,0.2
2021-06-14 05:00:00,5.5,90.0,12.4,1000.5,54.0,0.2
2021-06-14 06:00:00,5.6,87.0,12.6,1000.3,57.0,0.3
2021-06-14 07:00:00,6.2,86.0,12.9,1000.2,81.0,0.1
2021-06-14 08:00:00,6.1,87.0,12.4,1000.0,89.0,0.1
2021-06-14 09:00:00,6.5,85.0,13.1,999.9,81.0,0.1
2021-06-14 10:00:00,6.8,82.0,13.5,1000.2,60.0,0.8
2021-06-14 11:00:00,7.5,74.0,13.5,1000.5,80.0,0.5
2021-06-14 12:00:00,7.5,76.0,13.0,1000.6,90.0,0.1
2021-06-14 13:00:00,7.1,80.0,11.2,1000.5,100.0,0.2
2021-06-14 14:00:00,7.5,83.0,10.5,1000.4,100.0,0.2
2021-06-14 15:00:00,7.5,82.0,8.7,1000.3,100.0,0.0
2021-06-14 16:00:00,7.1,82.0,8.3,1000.3,100.0,0.0
2021-06-14 17:00:00,6.9,81.0,6.5,1000.4,100.0,0.0
2021-06-14 18:00:00,6.8,81.0,4.7,1000.3,100.0,0.0
2021-06-14 19:00:00,6.9,80.0,4.9,999.9,100.0,0.0
2021-06-14 20:00:00,7.0,80.0,3.1,999.5,100.0,0.0
2021-06-14 21:00:00,6.9,81.0,1.8,999.1,99.0,0.0
2021-06-14 22:00:00,6.9,82.0,1.5,998.6,82.0,0.0
2021-06-14 23:00:00,6.7,86.0,3.6,998.2,39.0,0.0
2021-06-15 00:00:00,6.1,89.0,3.4,997.6,99.0,0.0
2021-06-15 01:00:00,5.2,91.0,3.9,997.1,84.0,0.0
2021-06-15 02:00:00,5.3,94.0,6.2,996.1,73.0,0.0
2021-06-15 03:00:00,6.3,91.0,5.8,995.5,100.0,0.0
2021-06-15 04:00:00,6.5,91.0,6.0,995.0,100.0,0.0
2021-06-15 05:00:00,7.0,90.0,6.5,994.5,100.0,0.1
2021-06-15 06:00:00,7.2,89.0,8.0,994.2,100.0,0.0
2021-06-15 07:00:00,7.3,88.0,7.6,994.2,100.0,0.2
2021-06-15 08:00:00,7.3,88.0,7.6,993.9,100.0,0.1
2021-06-15 09:00:00,7.9,86.0,8.2,993.8,100.0,0.1
2021-06-15 10:00:00,7.8,86.0,8.7,994.0,100.0,0.0
2021-06-15 11:00:00,7.6,87.0,9.3,994.4,100.0,0.0
2021-06-15 12:00:00,7.1,87.0,12.5,995.0,100.0,0.1
2021-06-15 13:00:00,6.6,83.0,11.7,995.8,100.0,0.0
2021-06-15 14:00:00,7.4,74.0,10.9,996.3,94.0,0.0
2021-06-15 15:00:00,7.7,70.0,13.0,996.8,99.0,0.1
2021-06-15 16:00:00,7.6,67.0,13.7,997.5,100.0,0.0
2021-06-15 17:00:00,7.5,68.0,15.2,998.2,100.0,0.0
2021-06-15 18:00:00,6.9,78.0,13.3,998.5,94.0,0.1
2021-06-15 19:00:00,5.8,88.0,15.8,999.3,96.0,0.5
2021-06-15 20:00:00,5.6,91.0,10.9,1000.4,99.0,0.3
2021-06-15 21:00:00,5.5,91.0,9.7,1000.9,100.0,0.1
2021-06-15 22:00:00,5.4,84.0,11.7,1001.5,81.0,0.1
2021-06-15 23:00:00,5.1,79.0,12.0,1002.0,68.0,0.0
2021-06-16 00:00:00,4.8,80.0,10.6,1002.4,58.0,0.0
2021-06-16 01:00:00,4.8,79.0,11.0,1002.6,68.0,0.0
2021-06-16 02:00:00,4.5,93.0,11.6,1002.8,62.0,0.1
2021-06-16 03:00:00,4.7,93.0,11.6,1003.1,94.0,0.5
2021-06-16 04:00:00,4.6,95.0,10.4,1003.6,96.0,0.3
2021-06-16 05:00:00,4.8,94.0,10.3,1003.7,100.0,0.2
2021-06-16 06:00:00,5.0,95.0,10.6,1004.1,97.0,0.2
2021-06-16 07:00:00,5.5,94.0,11.1,1004.5,89.0,0.2
2021-06-16 08:00:00,5.8,91.0,11.3,1005.1,87.0,0.2
2021-06-16 09:00:00,6.0,90.0,10.7,1005.4,85.0,0.2
2021-06-16 10:00:00,6.9,87.0,11.8,1005.9,84.0,0.1
2021-06-16 11:00:00,7.3,84.0,12.7,1006.4,83.0,0.1
2021-06-16 12:00:00,7.6,82.0,12.2,1006.7,93.0,0.1
2021-06-16 13:00:00,7.8,81.0,12.2,1007.3,88.0,0.2
2021-06-16 14:00:00,7.9,77.0,12.6,1007.2,92.0,0.2
2021-06-16 15:00:00,7.3,75.0,15.1,1007.6,53.0,0.3
2021-06-16 16:00:00,6.8,74.0,15.9,1008.1,58.0,0.2
2021-06-16 17:00:00,6.6,74.0,14.7,1008.7,57.0,0.1
2021-06-16 18:00:00,6.3,74.0,14.5,1009.0,60.0,0.1
2021-06-16 19:00:00,6.0,74.0,13.6,1009.4,59.0,0.1
2021-06-16 20:00:00,5.6,77.0,12.0,1009.7,63.0,0.1
2021-06-16 21:00:00,5.3,82.0,10.8,1010.2,65.0,0.1
2021-06-16 22:00:00,4.9,85.0,10.8,1010.7,55.0,0.3
2021-06-16 23:00:00,4.5,89.0,8.9,1010.9,52.0,0.1
2021-06-17 00:00:00,4.5,90.0,7.3,1011.0,53.0,0.0
2021-06-17 01:00:00,4.4,89.0,7.5,1011.0,54.0,0.0
2021-06-17 02:00:00,5.0,90.0,7.3,1010.7,54.0,0.0
2021-06-17 03:00:00,5.2,89.0,7.7,1010.5,85.0,0.0
2021-06-17 04:00:00,5.6,88.0,7.7,1010.4,100.0,0.0
2021-06-17 05:00:00,5.8,86.0,8.0,1010.1,99.0,0.0
2021-06-17 06:00:00,6.2,83.0,8.4,1009.7,93.0,0.0
2021-06-17 07:00:00,6.8,79.0,8.1,1009.3,67.0,0.0
2021-06-17 08:00:00,7.9,74.0,8.1,1009.2,93.0,0.0
2021-06-17 09:00:00,8.7,67.0,9.5,1008.9,97.0,0.0
2021-06-17 10:00:00,8.7,69.0,7.6,1008.9,98.0,0.0
2021-06-17 11:00:00,9.3,69.0,7.9,1008.8,99.0,0.0
2021-06-17 12:00:00,9.4,71.0,7.9,1008.7,100.0,0.4
2021-06-17 13:00:00,9.1,78.0,4.6,1008.7,100.0,0.5
2021-06-17 14:00:00,8.9,91.0,1.1,1008.9,100.0,0.4
2021-06-17 15:00:00,9.2,92.0,5.6,1008.7,100.0,0.2
2021-06-17 16:00:00,10.3,86.0,9.7,1008.7,73.0,0.2
2021-06-17 17:00:00,11.7,84.0,12.7,1008.3,99.0,0.1
2021-06-17 18:00:00,11.7,81.0,16.3,1008.6,71.0,0.8
2021-06-17 19:00:00,11.1,89.0,11.5,1008.6,91.0,0.4
2021-06-17 20:00:00,10.4,92.0,12.8,1009.1,100.0,0.7
2021-06-17 21:00:00,10.0,95.0,7.1,1009.4,100.0,0.2
2021-06-17 22:00:00,9.5,98.0,4.8,1009.8,100.0,0.9
2021-06-17 23:00:00,9.4,98.0,4.4,1009.8,100.0,0.5
2021-06-18 00:00:00,9.3,98.0,5.1,1009.7,100.0,0.5
2021-06-18 01:00:00,9.3,98.0,6.5,1009.4,100.0,0.2
2021-06-18 02:00:00,9.5,94.0,8.1,1009.0,90.0,0.6
2021-06-18 03:00:00,9.7,92.0,8.8,1008.7,83.0,0.1
2021-06-18 04:00:00,9.9,92.0,7.2,1008.4,58.0,0.2
2021-06-18 05:00:00,10.4,93.0,6.4,1008.0,96.0,0.0
2021-06-18 06:00:00,11.2,90.0,6.1,1007.7,99.0,0.0
2021-06-18 07:00:00,11.2,90.0,5.1,1007.6,100.0,0.2
2021-06-18 08:00:00,11.0,93.0,5.0,1007.2,100.0,0.4
2021-06-18 09:00:00,11.4,90.0,6.3,1006.9,100.0,0.1
2021-06-18 10:00:00,11.8,86.0,6.9,1006.7,99.0,0.0
2021-06-18 11:00:00,12.7,85.0,5.2,1006.4,98.0,0.0
2021-06-18 12:00:00,13.6,84.0,3.0,1005.9,99.0,0.0
2021-06-18 13:00:00,13.4,87.0,4.8,1005.7,100.0,0.2
2021-06-18 14:00:00,12.7,84.0,6.6,1005.1,100.0,1.0
2021-06-18 15:00:00,12.4,89.0,3.1,1005.1,97.0,0.4
2021-06-18 16:00:00,13.0,89.0,3.3,1004.9,100.0,0.2
2021-06-18 17:00:00,12.8,86.0,6.4,1004.9,96.0,0.2
2021-06-18 18:00:00,11.6,82.0,10.8,1005.3,100.0,1.2
2021-06-18 19:00:00,10.3,88.0,8.7,1005.9,100.0,0.9
2021-06-18 20:00:00,9.7,91.0,11.7,1006.2,79.0,0.7
2021-06-18 21:00:00,9.4,94.0,8.4,1006.6,77.0,0.2
2021-06-18 22:00:00,9.5,95.0,8.4,1006.9,72.0,0.1
2021-06-18 23:00:00,9.0,97.0,9.1,1007.0,100.0,0.9
2021-06-19 00:00:00,8.9,93.0,15.9,1007.5,72.0,1.3
2021-06-19 01:00:00,8.3,94.0,14.8,1008.1,93.0,0.7
2021-06-19 02:00:00,8.5,91.0,14.7,1008.7,98.0,0.8
2021-06-19 03:00:00,8.5,90.0,12.5,1009.1,77.0,0.1
2021-06-19 04:00:00,8.4,94.0,15.2,1009.4,96.0,0.2
2021-06-19 05:00:00,8.6,92.0,14.7,1009.9,99.0,0.2
2021-06-19 06:00:00,8.6,93.0,16.6,1010.2,77.0,0.4
2021-06-19 07:00:00,9.2,91.0,15.5,1010.9,100.0,0.4
2021-06-19 08:00:00,8.4,91.0,17.8,1012.0,97.0,0.8
2021-06-19 09:00:00,9.1,87.0,16.1,1012.7,85.0,0.1
2021-06-19 10:00:00,9.7,84.0,16.6,1013.3,77.0,0.1
2021-06-19 11:00:00,10.5,75.0,18.6,1013.7,57.0,0.1
2021-06-19 12:00:00,10.7,72.0,19.6,1014.2,88.0,0.1
2021-06-19 13:00:00,10.5,72.0,20.7,1014.6,99.0,0.2
2021-06-19 14:00:00,9.8,74.0,15.1,1014.9,100.0,0.1
2021-06-19 15:00:00,10.0,69.0,15.8,1015.0,99.0,0.0
2021-06-19 16:00:00,10.1,70.0,15.6,1015.2,100.0,0.0
2021-06-19 17:00:00,10.1,70.0,14.6,1015.2,100.0,0.0
2021-06-19 18:00:00,9.9,72.0,10.9,1015.1,98.0,0.0
2021-06-19 19:00:00,9.9,73.0,9.6,1015.2,95.0,0.0
2021-06-19 20:00:00,9.7,76.0,5.5,1015.1,91.0,0.0
2021-06-19 21:00:00,9.5,79.0,2.9,1015.0,84.0,0.0
2021-06-19 22:00:00,9.3,84.0,1.0,1014.9,75.0,0.0
2021-06-19 23:00:00,9.0,84.0,1.3,1015.1,68.0,0.0
2021-06-20 00:00:00,8.7,85.0,1.8,1014.8,93.0,0.0
2021-06-20 01:00:00,7.3,90.0,2.8,1014.5,96.0,0.0
2021-06-20 02:00:00,8.2,85.0,4.4,1014.2,93.0,0.0
2021-06-20 03:00:00,7.3,90.0,3.2,1014.1,95.0,0.0
2021-06-20 04:00:00,7.6,90.0,1.4,1013.7,96.0,0.0
2021-06-20 05:00:00,8.5,88.0,2.1,1013.5,94.0,0.0
2021-06-20 06:00:00,9.4,86.0,4.4,1013.2,98.0,0.0
2021-06-20 07:00:00,9.8,84.0,5.5,1013.0,97.0,0.0
2021-06-20 08:00:00,10.4,79.0,5.6,1013.0,97.0,0.0
2021-06-20 09:00:00,11.1,74.0,5.4,1013.1,94.0,0.0
2021-06-20 10:00:00,11.8,69.0,4.8,1013.2,99.0,0.0
2021-06-20 11:00:00,12.0,69.0,7.4,1013.3,73.0,0.1
2021-06-20 12:00:00,11.9,73.0,9.1,1013.4,68.0,0.2
2021-06-20 13:00:00,11.6,76.0,8.7,1014.0,58.0,0.2
2021-06-20 14:00:00,11.6,73.0,8.4,1014.0,50.0,0.2
2021-06-20 15:00:00,12.0,69.0,9.2,1014.3,65.0,0.0
2021-06-20 16:00:00,11.8,71.0,9.4,1014.4,63.0,0.1
2021-06-20 17:00:00,11.5,72.0,8.9,1014.4,96.0,0.0
2021-06-20 18:00:00,11.1,75.0,8.6,1014.4,59.0,0.0
2021-06-20 19:00:00,10.8,75.0,7.2,1014.3,65.0,0.0
2021-06-20 20:00:00,10.6,74.0,6.2,1014.2,54.0,0.0
2021-06-20 21:00:00,10.4,75.0,7.6,1014.1,15.0,0.0
2021-06-20 22:00:00,10.1,80.0,7.3,1013.6,88.0,0.0
2021-06-20 23:00:00,9.4,82.0,5.9,1013.5,100.0,0.0
2021-06-21 00:00:00,8.8,85.0,5.6,1013.4,98.0,0.0
2021-06-21 01:00:00,8.1,88.0,6.6,1013.0,100.0,0.0
2021-06-21 02:00:00,7.8,91.0,5.6,1012.7,100.0,0.0
2021-06-21 03:00:00,8.3,92.0,7.2,1012.0,100.0,0.0
2021-06-21 04:00:00,8.7,92.0,6.6,1011.3,100.0,0.0
2021-06-21 05:00:00,9.3,91.0,5.8,1010.9,100.0,0.0
2021-06-21 06:00:00,10.8,86.0,5.8,1010.2,100.0,0.0
2021-06-21 07:00:00,12.1,80.0,6.3,1009.5,100.0,0.0
2021-06-21 08:00:00,12.4,82.0,6.8,1008.7,100.0,0.1
2021-06-21 09:00:00,13.7,75.0,8.7,1008.3,99.0,0.0
2021-06-21 10:00:00,14.3,72.0,9.1,1007.7,99.0,0.0
2021-06-21 11:00:00,15.0,68.0,10.6,1007.3,98.0,0.0
2021-06-21 12:00:00,15.1,66.0,9.1,1006.4,100.0,0.0
2021-06-21 13:00:00,14.5,71.0,7.2,1006.0,100.0,0.3
2021-06-21 14:00:00,14.2,73.0,6.8,1005.6,98.0,0.1
2021-06-21 15:00:00,15.1,66.0,7.3,1005.1,86.0,0.0
2021-06-21 16:00:00,15.4,64.0,7.9,1004.5,98.0,0.0
2021-06-21 17:00:00,15.2,65.0,4.1,1004.5,100.0,0.0
2021-06-21 18:00:00,14.3,77.0,1.5,1004.6,100.0,0.2
2021-06-21 19:00:00,13.4,90.0,4.7,1004.2,91.0,0.4
2021-06-21 20:00:00,13.9,83.0,3.2,1004.4,97.0,0.0
2021-06-21 21:00:00,13.6,89.0,1.8,1004.5,49.0,0.0
2021-06-21 22:00:00,13.3,95.0,3.0,1004.8,99.0,0.0
2021-06-21 23:00:00,12.9,93.0,2.5,1005.1,100.0,0.0
2021-06-22 00:00:00,12.8,91.0,4.1,1005.3,100.0,0.0
2021-06-22 01:00:00,12.7,91.0,4.7,1005.6,84.0,0.0
2021-06-22 02:00:00,12.0,93.0,6.0,1005.8,65.0,0.0
2021-06-22 03:00:00,12.0,93.0,6.2,1006.2,99.0,0.0
2021-06-22 04:00:00,12.1,92.0,5.7,1006.3,99.0,0.0
2021-06-22 05:00:00,12.1,93.0,7.3,1006.5,100.0,0.0
2021-06-22 06:00:00,11.9,94.0,9.2,1007.0,100.0,0.3
2021-06-22 07:00:00,11.6,96.0,10.2,1007.3,100.0,0.5
2021-06-22 08:00:00,11.8,95.0,10.9,1007.9,99.0,0.2
2021-06-22 09:00:00,11.7,94.0,13.1,1008.7,99.0,0.2
2021-06-22 10:00:00,11.9,93.0,12.8,1009.2,99.0,0.1
2021-06-22 11:00:00,11.8,91.0,13.2,1009.9,100.0,0.2
2021-06-22 12:00:00,11.1,91.0,13.0,1010.8,98.0,0.4
2021-06-22 13:00:00,10.3,91.0,12.6,1012.0,100.0,0.4
2021-06-22 14:00:00,9.3,89.0,11.2,1013.7,100.0,0.7
2021-06-22 15:00:00,9.3,89.0,11.8,1014.6,100.0,0.2
2021-06-22 16:00:00,9.0,90.0,10.7,1015.7,100.0,0.3
2021-06-22 17:00:00,8.8,89.0,10.7,1016.5,94.0,0.2
2021-06-22 18:00:00,8.6,88.0,10.8,1017.5,59.0,0.1
2021-06-22 19:00:00,8.9,83.0,10.9,1018.0,54.0,0.0
2021-06-22 20:00:00,8.9,82.0,9.4,1018.5,48.0,0.0
2021-06-22 21:00:00,8.7,81.0,7.7,1019.0,73.0,0.0
2021-06-22 22:00:00,8.4,81.0,4.6,1019.5,62.0,0.0
2021-06-22 23:00:00,8.1,86.0,4.2,1019.8,53.0,0.0
2021-06-23 00:00:00,7.6,89.0,3.9,1019.8,41.0,0.0
2021-06-23 01:00:00,6.9,92.0,3.1,1020.1,80.0,0.0
2021-06-23 02:00:00,7.6,91.0,3.5,1020.2,51.0,0.0
2021-06-23 03:00:00,7.4,92.0,1.8,1020.4,91.0,0.0
2021-06-23 04:00:00,7.4,94.0,4.2,1020.3,89.0,0.0
2021-06-23 05:00:00,8.0,89.0,4.0,1020.0,96.0,0.0
2021-06-23 06:00:00,8.9,81.0,5.9,1019.5,92.0,0.0
2021-06-23 07:00:00,9.8,76.0,7.2,1018.6,98.0,0.0
2021-06-23 08:00:00,10.9,70.0,7.8,1017.8,93.0,0.0
2021-06-23 09:00:00,12.3,60.0,9.2,1017.1,93.0,0.0
2021-06-23 10:00:00,13.6,57.0,11.8,1016.6,95.0,0.0
2021-06-23 11:00:00,14.5,55.0,12.5,1016.3,99.0,0.0
2021-06-23 12:00:00,15.3,53.0,11.9,1016.1,97.0,0.0
2021-06-23 13:00:00,15.8,53.0,11.2,1016.0,99.0,0.0
2021-06-23 14:00:00,15.3,54.0,10.1,1015.9,100.0,0.0
2021-06-23 15:00:00,15.6,54.0,10.2,1015.5,100.0,0.0
2021-06-23 16:00:00,15.4,56.0,7.6,1015.3,86.0,0.0
2021-06-23 17:00:00,16.3,53.0,8.8,1014.8,80.0,0.0
2021-06-23 18:00:00,16.3,55.0,6.8,1014.4,79.0,0.0
2021-06-23 19:00:00,16.4,56.0,4.3,1014.2,94.0,0.0
2021-06-23 20:00:00,16.0,70.0,2.6,1014.0,93.0,0.0
2021-06-23 21:00:00,15.5,79.0,3.3,1013.6,99.0,0.0
2021-06-23 22:00:00,14.4,86.0,2.9,1013.3,100.0,0.0
2021-06-23 23:00:00,13.8,87.0,2.3,1013.1,98.0,0.0
2021-06-24 00:00:00,13.4,85.0,4.2,1013.1,98.0,0.0
2021-06-24 01:00:00,13.5,75.0,7.3,1013.3,99.0,0.0
2021-06-24 02:00:00,12.7,83.0,7.1,1013.4,99.0,0.0
2021-06-24 03:00:00,11.9,87.0,4.0,1013.5,99.0,0.1
2021-06-24 04:00:00,11.8,87.0,6.3,1013.4,98.0,0.0
2021-06-24 05:00:00,12.4,81.0,8.3,1013.1,89.0,0.0
2021-06-24 06:00:00,12.6,71.0,10.2,1012.9,51.0,0.0
2021-06-24 07:00:00,12.8,69.0,9.7,1012.7,69.0,0.0
2021-06-24 08:00:00,13.6,67.0,10.3,1012.4,99.0,0.0
2021-06-24 09:00:00,14.0,69.0,11.3,1012.3,98.0,0.0
2021-06-24 10:00:00,14.3,69.0,13.3,1012.1,100.0,0.0
2021-06-24 11:00:00,13.1,78.0,11.3,1012.7,100.0,0.2
2021-06-24 12:00:00,12.9,80.0,13.7,1012.8,86.0,0.2
2021-06-24 13:00:00,14.0,74.0,16.7,1012.6,84.0,0.2
2021-06-24 14:00:00,14.3,69.0,11.3,1012.2,58.0,0.0
2021-06-24 15:00:00,13.2,76.0,15.8,1012.7,88.0,0.3
2021-06-24 16:00:00,12.4,76.0,13.1,1013.1,99.0,0.1
2021-06-24 17:00:00,12.3,70.0,13.5,1013.2,93.0,0.0
2021-06-24 18:00:00,12.5,68.0,16.9,1013.2,96.0,0.0
2021-06-24 19:00:00,12.3,68.0,14.8,1013.2,100.0,0.0
2021-06-24 20:00:00,11.9,68.0,12.0,1013.3,100.0,0.0
2021-06-24 21:00:00,11.7,68.0,11.4,1013.3,100.0,0.0
2021-06-24 22:00:00,11.1,69.0,11.3,1013.2,100.0,0.0
2021-06-24 23:00:00,10.7,70.0,10.0,1013.1,99.0,0.0
2021-06-25 00:00:00,10.4,74.0,9.8,1013.1,100.0,0.0
2021-06-25 01:00:00,10.0,78.0,9.5,1012.9,100.0,0.0
2021-06-25 02:00:00,10.4,75.0,10.3,1012.7,100.0,0.0
2021-06-25 03:00:00,10.2,78.0,9.2,1012.8,59.0,0.0
2021-06-25 04:00:00,10.1,83.0,11.1,1013.0,87.0,0.0
2021-06-25 05:00:00,9.8,86.0,13.2,1013.1,60.0,0.3
2021-06-25 06:00:00,9.7,86.0,14.8,1013.3,80.0,0.4
2021-06-25 07:00:00,9.8,85.0,12.3,1013.3,80.0,0.2
2021-06-25 08:00:00,9.4,84.0,12.8,1013.6,97.0,0.4
2021-06-25 09:00:00,9.1,84.0,12.4,1013.9,98.0,0.2
2021-06-25 10:00:00,9.4,79.0,14.1,1014.3,95.0,0.0
2021-06-25 11:00:00,10.3,77.0,14.4,1014.6,62.0,1.1
2021-06-25 12:00:00,10.8,79.0,14.2,1015.1,69.0,0.5
2021-06-25 13:00:00,10.8,77.0,15.3,1015.4,58.0,0.1
2021-06-25 14:00:00,10.0,82.0,16.7,1015.7,53.0,0.3
2021-06-25 15:00:00,9.8,81.0,17.2,1016.3,61.0,0.4
2021-06-25 16:00:00,10.1,78.0,17.4,1016.7,77.0,0.4
2021-06-25 17:00:00,10.1,73.0,16.0,1016.8,99.0,0.0
2021-06-25 18:00:00,9.1,80.0,14.3,1017.2,82.0,0.1
2021-06-25 19:00:00,8.9,80.0,12.8,1017.1,97.0,0.1
2021-06-25 20:00:00,8.5,80.0,10.7,1017.4,91.0,0.1
2021-06-25 21:00:00,8.1,84.0,11.6,1017.7,89.0,0.1
2021-06-25 22:00:00,7.7,87.0,10.3,1018.0,64.0,0.1
2021-06-25 23:00:00,7.5,90.0,7.2,1018.1,80.0,0.0
2021-06-26 00:00:00,7.5,90.0,7.3,1017.9,67.0,0.0
2021-06-26 01:00:00,7.4,89.0,7.6,1017.8,63.0,0.0
2021-06-26 02:00:00,7.5,89.0,7.0,1017.9,69.0,0.0
2021-06-26 03:00:00,7.7,87.0,8.1,1017.9,74.0,0.0
2021-06-26 04:00:00,7.9,85.0,8.6,1017.6,48.0,0.0
2021-06-26 05:00:00,8.2,82.0,10.7,1017.4,59.0,0.0
2021-06-26 06:00:00,8.6,78.0,11.5,1017.2,99.0,0.0
2021-06-26 07:00:00,8.8,75.0,12.2,1017.0,100.0,0.0
2021-06-26 08:00:00,8.8,75.0,11.8,1016.7,100.0,0.0
2021-06-26 09:00:00,9.1,75.0,11.3,1016.2,100.0,0.0
2021-06-26 10:00:00,9.3,72.0,10.2,1015.9,100.0,0.1
2021-06-26 11:00:00,9.4,73.0,9.9,1016.0,100.0,0.2
2021-06-26 12:00:00,9.3,75.0,9.4,1015.5,100.0,0.4
2021-06-26 13:00:00,9.2,76.0,7.8,1014.9,100.0,0.4
2021-06-26 14:00:00,9.6,78.0,3.1,1014.2,100.0,0.2
2021-06-26 15:00:00,9.6,81.0,4.0,1013.7,100.0,0.3
2021-06-26 16:00:00,10.0,81.0,6.1,1013.3,100.0,0.3
2021-06-26 17:00:00,10.3,82.0,6.2,1012.7,100.0,0.1
2021-06-26 18:00:00,10.3,83.0,6.8,1012.0,100.0,0.1
2021-06-26 19:00:00,10.3,83.0,8.4,1011.7,100.0,0.2
2021-06-26 20:00:00,9.9,81.0,11.0,1011.3,100.0,0.5
2021-06-26 21:00:00,9.2,85.0,11.0,1011.0,100.0,0.9
2021-06-26 22:00:00,8.7,89.0,11.5,1010.8,100.0,0.5
2021-06-26 23:00:00,8.3,91.0,10.4,1010.3,100.0,0.2
2021-06-27 00:00:00,8.4,90.0,10.8,1009.6,98.0,0.0
2021-06-27 01:00:00,8.5,87.0,10.1,1009.0,79.0,0.0
2021-06-27 02:00:00,9.0,83.0,6.6,1008.3,66.0,0.0
2021-06-27 03:00:00,9.3,79.0,7.6,1007.7,62.0,0.0
2021-06-27 04:00:00,9.6,79.0,9.0,1007.2,56.0,0.0
2021-06-27 05:00:00,10.2,78.0,9.5,1006.5,81.0,0.0
2021-06-27 06:00:00,10.9,77.0,10.1,1006.2,76.0,0.0
2021-06-27 07:00:00,11.2,79.0,10.8,1005.5,85.0,0.0
2021-06-27 08:00:00,11.8,74.0,12.6,1004.8,100.0,0.0
2021-06-27 09:00:00,11.4,76.0,14.4,1004.5,100.0,0.0
2021-06-27 10:00:00,11.8,75.0,12.8,1004.7,100.0,0.1
2021-06-27 11:00:00,11.9,75.0,17.1,1005.0,85.0,0.1
2021-06-27 12:00:00,12.3,74.0,19.1,1005.0,56.0,0.3
2021-06-27 13:00:00,13.4,71.0,16.9,1005.1,58.0,0.1
2021-06-27 14:00:00,12.1,76.0,14.2,1005.5,80.0,0.1
2021-06-27 15:00:00,13.2,71.0,15.4,1005.4,76.0,0.1
2021-06-27 16:00:00,12.8,66.0,18.2,1005.4,49.0,0.1
2021-06-27 17:00:00,13.1,64.0,18.4,1005.4,42.0,0.1
2021-06-27 18:00:00,12.7,65.0,16.1,1005.2,72.0,0.0
2021-06-27 19:00:00,12.2,67.0,14.2,1004.9,87.0,0.0
2021-06-27 20:00:00,12.0,68.0,14.0,1004.9,97.0,0.0
2021-06-27 21:00:00,11.5,71.0,15.6,1004.7,86.0,0.0
2021-06-27 22:00:00,11.1,71.0,14.8,1004.3,76.0,0.0
2021-06-27 23:00:00,10.7,72.0,14.7,1004.4,92.0,0.0
2021-06-28 00:00:00,10.2,74.0,14.3,1004.3,61.0,0.0
2021-06-28 01:00:00,10.2,74.0,15.5,1003.8,100.0,0.0
2021-06-28 02:00:00,10.2,76.0,14.8,1003.8,97.0,0.0
2021-06-28 03:00:00,10.1,77.0,15.4,1003.4,99.0,0.0
2021-06-28 04:00:00,9.7,82.0,16.5,1003.5,100.0,0.3
2021-06-28 05:00:00,9.3,87.0,16.7,1003.4,100.0,0.5
2021-06-28 06:00:00,9.3,86.0,17.1,1003.4,99.0,0.3
2021-06-28 07:00:00,9.3,84.0,16.3,1003.6,100.0,0.3
2021-06-28 08:00:00,9.4,82.0,18.1,1003.7,100.0,0.4
2021-06-28 09:00:00,9.5,83.0,19.0,1004.1,100.0,0.5
2021-06-28 10:00:00,9.3,84.0,17.8,1004.6,100.0,0.6
2021-06-28 11:00:00,10.0,82.0,16.9,1004.7,87.0,0.2
2021-06-28 12:00:00,11.4,77.0,16.1,1004.7,100.0,0.3
2021-06-28 13:00:00,10.0,84.0,15.0,1005.2,97.0,0.6
2021-06-28 14:00:00,9.2,87.0,13.7,1005.7,99.0,0.5
2021-06-28 15:00:00,9.5,85.0,15.0,1006.1,97.0,0.4
2021-06-28 16:00:00,9.9,82.0,15.8,1006.4,93.0,0.4
2021-06-28 17:00:00,9.7,84.0,16.5,1006.8,93.0,0.3
2021-06-28 18:00:00,9.8,84.0,16.6,1006.9,93.0,0.5
2021-06-28 19:00:00,9.8,84.0,14.0,1007.1,97.0,0.3
2021-06-28 20:00:00,9.2,89.0,15.7,1007.1,99.0,0.6
2021-06-28 21:00:00,9.0,91.0,13.3,1007.3,99.0,0.5
2021-06-28 22:00:00,8.7,92.0,12.5,1007.3,100.0,0.6
2021-06-28 23:00:00,8.2,96.0,12.0,1007.5,100.0,0.4
2021-06-29 00:00:00,8.3,92.0,12.4,1007.6,100.0,0.2
2021-06-29 01:00:00,8.1,92.0,12.2,1007.6,99.0,0.2
2021-06-29 02:00:00,8.4,90.0,12.1,1007.3,100.0,0.2
2021-06-29 03:00:00,8.4,91.0,13.0,1007.2,95.0,0.1
2021-06-29 04:00:00,8.2,90.0,13.8,1007.5,89.0,0.2
2021-06-29 05:00:00,8.2,90.0,13.6,1007.6,100.0,0.2
2021-06-29 06:00:00,8.2,90.0,12.0,1007.9,94.0,0.3
2021-06-29 07:00:00,8.1,89.0,12.8,1008.3,86.0,0.2
2021-06-29 08:00:00,8.6,86.0,15.8,1008.5,86.0,0.4
2021-06-29 09:00:00,8.8,87.0,14.0,1008.8,91.0,0.2
2021-06-29 10:00:00,8.9,86.0,13.3,1009.4,86.0,0.1
2021-06-29 11:00:00,9.6,85.0,13.5,1009.8,98.0,0.1
2021-06-29 12:00:00,10.2,84.0,12.8,1010.1,82.0,0.3
2021-06-29 13:00:00,9.8,80.0,16.2,1010.6,80.0,0.7
2021-06-29 14:00:00,9.1,83.0,14.1,1010.7,97.0,0.5
2021-06-29 15:00:00,9.0,84.0,12.9,1011.2,97.0,0.4
2021-06-29 16:00:00,9.2,83.0,12.8,1011.6,99.0,0.3
2021-06-29 17:00:00,8.2,90.0,11.5,1012.2,97.0,0.2
2021-06-29 18:00:00,8.2,88.0,10.9,1012.6,92.0,0.1
2021-06-29 19:00:00,8.1,87.0,9.4,1012.9,84.0,0.1
2021-06-29 20:00:00,8.1,87.0,8.6,1013.4,92.0,0.1
2021-06-29 21:00:00,7.6,89.0,9.6,1013.9,93.0,0.1
2021-06-29 22:00:00,7.4,93.0,9.6,1014.4,99.0,0.1
2021-06-29 23:00:00,7.2,93.0,9.1,1014.9,93.0,0.1
2021-06-30 00:00:00,7.1,91.0,8.2,1015.1,99.0,0.0
2021-06-30 01:00:00,7.0,92.0,7.6,1015.3,99.0,0.0
2021-06-30 02:00:00,6.9,92.0,7.6,1015.8,98.0,0.0
2021-06-30 03:00:00,6.8,90.0,6.3,1016.0,97.0,0.0
2021-06-30 04:00:00,6.8,88.0,6.9,1016.1,98.0,0.0
2021-06-30 05:00:00,6.9,87.0,10.6,1016.2,99.0,0.0
2021-06-30 06:00:00,6.9,89.0,9.8,1016.5,99.0,0.0
2021-06-30 07:00:00,7.2,88.0,10.2,1016.8,98.0,0.0
2021-06-30 08:00:00,8.0,84.0,10.3,1016.7,100.0,0.1
2021-06-30 09:00:00,8.8,78.0,11.2,1016.5,100.0,0.0
2021-06-30 10:00:00,8.7,80.0,13.0,1016.6,100.0,0.1
2021-06-30 11:00:00,9.7,75.0,13.5,1016.5,100.0,0.0
2021-06-30 12:00:00,9.8,76.0,13.8,1016.8,100.0,0.0
2021-06-30 13:00:00,10.4,72.0,14.6,1016.8,100.0,0.0
2021-06-30 14:00:00,10.3,71.0,14.4,1016.5,100.0,0.0
2021-06-30 15:00:00,10.0,74.0,15.0,1016.6,100.0,0.0
2021-06-30 16:00:00,10.3,74.0,16.4,1016.6,100.0,0.1
2021-06-30 17:00:00,10.3,74.0,16.6,1016.5,99.0,0.0
2021-06-30 18:00:00,10.5,74.0,17.3,1016.3,99.0,0.0
2021-06-30 19:00:00,10.3,76.0,16.8,1016.0,96.0,0.0
2021-06-30 20:00:00,10.3,77.0,16.4,1015.6,93.0,0.0
2021-06-30 21:00:00,10.2,78.0,16.3,1015.6,100.0,0.0
2021-06-30 22:00:00,10.2,79.0,17.3,1015.3,98.0,0.0
2021-06-30 23:00:00,10.2,79.0,17.5,1015.1,100.0,0.0
2021-07-01 00:00:00,10.1,79.0,17.7,1014.9,98.0,0.0
2021-07-01 01:00:00,10.2,79.0,17.2,1014.8,27.0,0.0
2021-07-01 02:00:00,10.6,76.0,16.9,1013.8,27.0,0.0
2021-07-01 03:00:00,10.9,74.0,17.9,1013.6,44.0,0.0
2021-07-01 04:00:00,11.1,71.0,19.0,1013.6,32.0,0.0
2021-07-01 05:00:00,11.3,69.0,20.5,1013.6,16.0,0.0
2021-07-01 06:00:00,11.2,73.0,20.6,1013.9,65.0,0.0
2021-07-01 07:00:00,11.2,78.0,22.5,1014.2,96.0,0.1
2021-07-01 08:00:00,11.1,81.0,18.9,1014.8,100.0,0.1
2021-07-01 09:00:00,11.6,82.0,19.5,1015.1,100.0,0.1
2021-07-01 10:00:00,12.2,80.0,19.9,1015.4,100.0,0.1
2021-07-01 11:00:00,12.3,81.0,19.0,1015.6,100.0,0.1
2021-07-01 12:00:00,12.7,80.0,19.0,1015.5,100.0,0.1
2021-07-01 13:00:00,13.0,79.0,18.6,1015.5,100.0,0.1
2021-07-01 14:00:00,15.8,68.0,18.4,1014.6,100.0,0.1
2021-07-01 15:00:00,15.9,66.0,19.4,1014.3,84.0,0.0
2021-07-01 16:00:00,16.1,66.0,19.6,1014.4,70.0,0.0
2021-07-01 17:00:00,15.4,71.0,16.3,1014.7,100.0,0.0
2021-07-01 18:00:00,13.8,80.0,13.4,1015.0,100.0,0.0
2021-07-01 19:00:00,13.2,85.0,12.4,1014.9,100.0,0.0
2021-07-01 20:00:00,13.1,85.0,12.9,1015.2,100.0,0.0
2021-07-01 21:00:00,12.8,85.0,12.5,1015.3,85.0,0.0
2021-07-01 22:00:00,12.5,85.0,13.2,1015.3,91.0,0.0
2021-07-01 23:00:00,12.2,86.0,14.3,1015.4,100.0,0.0
2021-07-02 00:00:00,11.7,88.0,14.1,1015.5,100.0,0.0
2021-07-02 01:00:00,11.3,89.0,14.3,1015.5,100.0,0.0
2021-07-02 02:00:00,11.5,88.0,12.8,1015.3,100.0,0.0
2021-07-02 03:00:00,11.3,88.0,13.2,1015.2,91.0,0.0
2021-07-02 04:00:00,11.1,87.0,13.5,1015.2,100.0,0.0
2021-07-02 05:00:00,10.8,86.0,13.7,1015.4,92.0,0.0
2021-07-02 06:00:00,10.9,81.0,14.8,1016.0,84.0,0.0
2021-07-02 07:00:00,10.7,79.0,14.3,1016.7,100.0,0.0
2021-07-02 08:00:00,10.6,76.0,14.3,1017.3,100.0,0.0
2021-07-02 09:00:00,10.7,74.0,12.9,1017.7,100.0,0.0
2021-07-02 10:00:00,11.2,72.0,11.4,1018.2,76.0,0.0
2021-07-02 11:00:00,11.4,71.0,9.8,1018.5,57.0,0.0
2021-07-02 12:00:00,11.8,70.0,8.6,1018.8,39.0,0.0
2021-07-02 13:00:00,12.4,67.0,7.6,1018.9,33.0,0.0
2021-07-02 14:00:00,13.8,55.0,9.3,1018.5,16.0,0.0
2021-07-02 15:00:00,13.8,55.0,8.9,1018.6,1.0,0.0
2021-07-02 16:00:00,13.4,60.0,7.1,1018.7,0.0,0.0
2021-07-02 17:00:00,13.1,64.0,5.9,1018.6,0.0,0.0
2021-07-02 18:00:00,12.7,66.0,6.5,1018.5,1.0,0.0
2021-07-02 19:00:00,12.4,68.0,6.3,1018.3,0.0,0.0
2021-07-02 20:00:00,12.2,67.0,6.0,1018.3,0.0,0.0
2021-07-02 21:00:00,11.8,66.0,6.4,1018.4,0.0,0.0
2021-07-02 22:00:00,11.2,70.0,5.0,1018.3,1.0,0.0
2021-07-02 23:00:00,10.1,75.0,4.4,1018.3,20.0,0.0
2021-07-03 00:00:00,8.8,80.0,4.0,1018.5,40.0,0.0
2021-07-03 01:00:00,7.5,86.0,3.8,1018.5,50.0,0.0
2021-07-03 02:00:00,7.8,85.0,2.4,1018.3,44.0,0.0
2021-07-03 03:00:00,6.9,93.0,2.0,1018.2,62.0,0.0
2021-07-03 04:00:00,7.5,93.0,3.7,1018.3,51.0,0.0
2021-07-03 05:00:00,8.5,91.0,3.7,1018.1,59.0,0.0
2021-07-03 06:00:00,9.7,87.0,3.9,1017.7,41.0,0.0
2021-07-03 07:00:00,11.0,82.0,4.0,1017.4,30.0,0.0
2021-07-03 08:00:00,12.4,78.0,3.9,1017.3,42.0,0.0
2021-07-03 09:00:00,13.7,75.0,5.0,1017.2,0.0,0.0
2021-07-03 10:00:00,14.7,72.0,5.6,1016.9,13.0,0.0
2021-07-03 11:00:00,15.7,67.0,5.5,1016.6,15.0,0.0
2021-07-03 12:00:00,16.6,64.0,4.7,1016.3,48.0,0.0
2021-07-03 13:00:00,17.4,61.0,4.2,1016.0,29.0,0.0
2021-07-03 14:00:00,18.0,56.0,2.6,1015.5,37.0,0.0
2021-07-03 15:00:00,18.7,52.0,4.1,1015.0,58.0,0.0
2021-07-03 16:00:00,18.5,56.0,6.8,1014.8,46.0,0.0
2021-07-03 17:00:00,17.8,64.0,7.4,1014.5,51.0,0.0
2021-07-03 18:00:00,17.3,66.0,7.6,1014.4,35.0,0.0
2021-07-03 19:00:00,16.7,68.0,7.6,1014.3,58.0,0.0
2021-07-03 20:00:00,15.6,73.0,7.3,1014.6,53.0,0.0
2021-07-03 21:00:00,14.2,78.0,7.1,1014.8,71.0,0.0
2021-07-03 22:00:00,12.6,83.0,7.1,1015.2,35.0,0.0
2021-07-03 23:00:00,11.2,88.0,5.5,1015.4,69.0,0.0
2021-07-04 00:00:00,10.2,91.0,4.8,1015.4,56.0,0.0
2021-07-04 01:00:00,9.2,94.0,4.5,1015.5,20.0,0.0
2021-07-04 02:00:00,8.2,96.0,2.6,1015.8,59.0,0.0
2021-07-04 03:00:00,7.9,97.0,2.3,1015.8,11.0,0.0
2021-07-04 04:00:00,8.4,95.0,2.6,1016.0,8.0,0.0
2021-07-04 05:00:00,9.3,95.0,2.5,1015.8,1.0,0.0
2021-07-04 06:00:00,10.7,87.0,1.3,1016.0,0.0,0.0
2021-07-04 07:00:00,11.9,74.0,3.3,1016.3,0.0,0.0
2021-07-04 08:00:00,13.1,60.0,4.0,1016.3,0.0,0.0
2021-07-04 09:00:00,14.4,53.0,4.8,1016.2,0.0,0.0
2021-07-04 10:00:00,15.7,47.0,6.0,1015.9,14.0,0.0
2021-07-04 11:00:00,16.9,43.0,7.6,1015.7,14.0,0.0
2021-07-04 12:00:00,17.9,43.0,9.5,1015.4,16.0,0.0
2021-07-04 13:00:00,18.6,45.0,11.1,1015.0,17.0,0.0
2021-07-04 14:00:00,18.8,49.0,10.7,1014.7,26.0,0.0
2021-07-04 15:00:00,19.1,53.0,11.5,1014.5,0.0,0.0
2021-07-04 16:00:00,18.8,55.0,12.5,1014.3,0.0,0.0
2021-07-04 17:00:00,18.2,58.0,12.5,1014.0,35.0,0.0
2021-07-04 18:00:00,17.4,60.0,12.0,1013.7,35.0,0.0
2021-07-04 19:00:00,16.3,64.0,12.3,1013.4,85.0,0.0
2021-07-04 20:00:00,15.2,70.0,12.0,1013.1,88.0,0.0
2021-07-04 21:00:00,14.2,77.0,10.7,1013.1,95.0,0.0
2021-07-04 22:00:00,13.4,83.0,10.2,1012.7,98.0,0.0
2021-07-04 23:00:00,12.6,87.0,9.3,1012.3,96.0,0.0
2021-07-05 00:00:00,12.1,88.0,8.9,1011.5,94.0,0.0
2021-07-05 01:00:00,11.9,90.0,7.8,1010.9,96.0,0.0
2021-07-05 02:00:00,11.4,95.0,8.0,1011.2,93.0,0.0
2021-07-05 03:00:00,12.0,94.0,5.6,1011.0,80.0,0.0
2021-07-05 04:00:00,13.2,93.0,4.6,1010.8,61.0,0.0
2021-07-05 05:00:00,15.0,91.0,4.1,1010.4,71.0,0.0
2021-07-05 06:00:00,17.3,83.0,3.9,1010.3,46.0,0.0
2021-07-05 07:00:00,19.9,73.0,4.8,1009.9,58.0,0.0
2021-07-05 08:00:00,22.2,62.0,5.5,1009.8,50.0,0.0
2021-07-05 09:00:00,24.2,56.0,6.5,1009.6,67.0,0.0
2021-07-05 10:00:00,25.4,54.0,8.4,1009.6,72.0,0.0
2021-07-05 11:00:00,25.9,52.0,10.4,1009.8,78.0,0.0
2021-07-05 12:00:00,26.2,52.0,10.0,1009.9,89.0,0.0
2021-07-05 13:00:00,26.3,50.0,8.7,1009.9,70.0,0.0
2021-07-05 14:00:00,27.0,40.0,12.0,1009.8,74.0,0.0
2021-07-05 15:00:00,26.5,45.0,9.0,1010.0,92.0,0.0
2021-07-05 16:00:00,25.8,50.0,5.8,1010.0,90.0,0.0
2021-07-05 17:00:00,25.7,51.0,4.2,1009.9,84.0,0.0
2021-07-05 18:00:00,25.3,53.0,2.9,1009.9,72.0,0.0
2021-07-05 19:00:00,24.8,57.0,4.5,1009.7,60.0,0.0
2021-07-05 20:00:00,23.9,63.0,5.9,1009.9,45.0,0.0
2021-07-05 21:00:00,22.5,69.0,6.6,1010.0,41.0,0.0
2021-07-05 22:00:00,21.2,74.0,4.7,1009.9,45.0,0.0
2021-07-05 23:00:00,20.0,81.0,3.7,1009.8,33.0,0.0
2021-07-06 00:00:00,18.8,89.0,3.2,1009.5,39.0,0.0
2021-07-06 01:00:00,17.9,95.0,3.2,1009.2,15.0,0.0
2021-07-06 02:00:00,18.1,100.0,2.5,1009.1,25.0,0.0
2021-07-06 03:00:00,16.7,100.0,2.9,1008.9,73.0,0.0
2021-07-06 04:00:00,17.9,98.0,1.4,1008.5,68.0,0.0
2021-07-06 05:00:00,18.8,96.0,2.2,1008.3,51.0,0.0
2021-07-06 06:00:00,20.2,92.0,1.9,1008.2,45.0,0.0
2021-07-06 07:00:00,21.6,86.0,2.6,1008.0,38.0,0.0
2021-07-06 08:00:00,22.6,80.0,4.0,1007.8,38.0,0.0
2021-07-06 09:00:00,23.6,72.0,4.5,1007.5,31.0,0.0
2021-07-06 10:00:00,24.7,64.0,4.8,1007.5,24.0,0.0
2021-07-06 11:00:00,25.5,60.0,4.9,1007.3,27.0,0.0
2021-07-06 12:00:00,26.0,59.0,4.9,1007.3,66.0,0.0
2021-07-06 13:00:00,26.0,59.0,5.0,1007.1,73.0,0.0
2021-07-06 14:00:00,26.4,55.0,3.9,1006.9,64.0,0.0
2021-07-06 15:00:00,27.1,47.0,2.3,1006.7,64.0,0.0
2021-07-06 16:00:00,27.1,44.0,2.3,1006.5,44.0,0.0
2021-07-06 17:00:00,26.0,48.0,2.2,1006.4,44.0,0.0
2021-07-06 18:00:00,25.9,56.0,1.9,1006.2,41.0,0.0
2021-07-06 19:00:00,25.2,63.0,2.4,1006.0,59.0,0.0
2021-07-06 20:00:00,24.4,71.0,4.2,1006.1,70.0,0.0
2021-07-06 21:00:00,23.8,78.0,3.3,1005.9,36.0,0.0
2021-07-06 22:00:00,22.8,84.0,3.4,1005.6,75.0,0.0
2021-07-06 23:00:00,21.9,87.0,3.4,1005.6,93.0,0.0
2021-07-07 00:00:00,20.9,88.0,2.8,1005.6,96.0,0.0
2021-07-07 01:00:00,20.4,86.0,2.9,1005.3,82.0,0.0
2021-07-07 02:00:00,19.5,83.0,5.6,1005.8,37.0,0.0
2021-07-07 03:00:00,19.0,79.0,2.8,1005.6,75.0,0.0
2021-07-07 04:00:00,19.5,76.0,2.3,1005.3,77.0,0.0
2021-07-07 05:00:00,20.3,74.0,2.8,1005.0,62.0,0.0
2021-07-07 06:00:00,21.3,79.0,2.6,1004.6,69.0,0.0
2021-07-07 07:00:00,23.1,67.0,2.0,1004.2,56.0,0.0
2021-07-07 08:00:00,24.4,59.0,1.8,1004.1,44.0,0.0
2021-07-07 09:00:00,25.5,52.0,4.1,1004.0,13.0,0.0
2021-07-07 10:00:00,26.4,47.0,6.3,1003.8,27.0,0.0
2021-07-07 11:00:00,26.9,45.0,8.0,1003.7,20.0,0.0
2021-07-07 12:00:00,26.6,48.0,7.6,1003.5,24.0,0.0
2021-07-07 13:00:00,27.1,46.0,8.3,1003.5,96.0,0.0
2021-07-07 14:00:00,26.4,44.0,6.9,1004.0,99.0,1.3
2021-07-07 15:00:00,25.3,51.0,9.4,1004.2,70.0,0.0
2021-07-07 16:00:00,25.3,52.0,3.7,1004.0,97.0,0.0
2021-07-07 17:00:00,24.4,57.0,5.6,1004.3,100.0,0.0
2021-07-07 18:00:00,23.5,64.0,5.2,1004.0,100.0,0.0
2021-07-07 19:00:00,22.3,77.0,4.4,1003.8,100.0,0.2
2021-07-07 20:00:00,21.6,83.0,3.3,1003.9,99.0,0.1
2021-07-07 21:00:00,20.9,92.0,1.1,1003.5,99.0,0.6
2021-07-07 22:00:00,20.1,99.0,1.5,1003.4,100.0,1.9
2021-07-07 23:00:00,19.3,96.0,2.7,1003.6,90.0,2.8
2021-07-08 00:00:00,18.2,100.0,3.5,1003.6,98.0,2.4
2021-07-08 01:00:00,17.6,100.0,1.1,1003.4,100.0,1.7
2021-07-08 02:00:00,17.4,95.0,7.9,1004.6,100.0,2.8
2021-07-08 03:00:00,16.8,99.0,9.4,1004.8,100.0,1.4
2021-07-08 04:00:00,16.4,99.0,10.2,1005.2,100.0,1.4
2021-07-08 05:00:00,16.0,98.0,9.4,1005.7,96.0,1.7
2021-07-08 06:00:00,16.1,95.0,9.3,1005.8,55.0,0.2
2021-07-08 07:00:00,16.5,91.0,10.2,1005.8,96.0,0.1
2021-07-08 08:00:00,16.7,88.0,14.3,1006.0,99.0,0.3
2021-07-08 09:00:00,16.5,89.0,14.0,1006.4,97.0,0.2
2021-07-08 10:00:00,16.3,89.0,15.7,1007.3,93.0,0.4
2021-07-08 11:00:00,15.2,88.0,16.5,1008.6,100.0,0.2
2021-07-08 12:00:00,14.3,85.0,16.1,1009.4,100.0,0.6
2021-07-08 13:00:00,13.5,93.0,15.3,1010.0,100.0,1.7
2021-07-08 14:00:00,14.0,92.0,10.0,1010.7,100.0,2.2
2021-07-08 15:00:00,14.1,91.0,11.1,1010.9,100.0,0.4
2021-07-08 16:00:00,14.7,87.0,13.8,1011.2,100.0,0.1
2021-07-08 17:00:00,14.5,90.0,14.7,1011.6,100.0,0.1
2021-07-08 18:00:00,14.6,90.0,14.1,1011.8,99.0,0.1
2021-07-08 19:00:00,14.6,89.0,14.3,1012.1,98.0,0.1
2021-07-08 20:00:00,14.5,93.0,12.8,1012.3,100.0,0.1
2021-07-08 21:00:00,14.4,94.0,10.7,1012.9,100.0,0.4
2021-07-08 22:00:00,14.3,93.0,10.3,1013.7,100.0,0.5
2021-07-08 23:00:00,14.0,95.0,9.7,1014.3,100.0,0.4
2021-07-09 00:00:00,13.7,96.0,10.6,1014.7,100.0,0.2
2021-07-09 01:00:00,13.5,96.0,11.6,1015.3,100.0,0.2
2021-07-09 02:00:00,13.0,96.0,12.5,1016.1,100.0,0.2
2021-07-09 03:00:00,12.6,95.0,12.5,1016.9,100.0,0.2
2021-07-09 04:00:00,12.3,95.0,11.0,1017.5,100.0,0.3
2021-07-09 05:00:00,12.1,95.0,10.2,1017.9,100.0,0.2
2021-07-09 06:00:00,12.0,95.0,9.5,1018.4,100.0,0.3
2021-07-09 07:00:00,12.0,93.0,10.1,1018.9,100.0,0.3
2021-07-09 08:00:00,12.1,93.0,12.2,1019.5,99.0,0.2
2021-07-09 09:00:00,12.5,89.0,10.8,1019.9,100.0,0.1
2021-07-09 10:00:00,13.1,85.0,9.4,1020.3,100.0,0.1
2021-07-09 11:00:00,13.5,83.0,9.4,1020.4,100.0,0.1
2021-07-09 12:00:00,14.2,82.0,9.2,1020.6,100.0,0.2
2021-07-09 13:00:00,14.7,83.0,10.9,1020.7,100.0,0.3
2021-07-09 14:00:00,15.1,80.0,11.5,1020.9,100.0,0.1
2021-07-09 15:00:00,16.3,76.0,11.9,1020.4,94.0,0.0
2021-07-09 16:00:00,16.9,76.0,13.4,1020.3,100.0,0.0
2021-07-09 17:00:00,16.5,79.0,12.5,1020.8,100.0,0.2
2021-07-09 18:00:00,16.0,84.0,9.4,1020.9,99.0,0.2
2021-07-09 19:00:00,15.6,87.0,7.1,1020.7,95.0,0.0
2021-07-09 20:00:00,15.3,88.0,7.9,1020.7,100.0,0.0
2021-07-09 21:00:00,15.1,90.0,7.9,1020.8,97.0,0.0
2021-07-09 22:00:00,14.9,91.0,6.9,1020.8,80.0,0.0
2021-07-09 23:00:00,14.4,94.0,4.9,1020.8,98.0,0.0
2021-07-10 00:00:00,14.3,95.0,5.8,1020.9,100.0,0.0
2021-07-10 01:00:00,13.8,96.0,6.6,1020.8,100.0,0.1
2021-07-10 02:00:00,13.2,96.0,6.7,1020.5,99.0,0.0
2021-07-10 03:00:00,12.9,97.0,7.7,1020.3,100.0,0.1
2021-07-10 04:00:00,13.0,97.0,8.7,1020.2,99.0,0.1
2021-07-10 05:00:00,13.2,91.0,9.7,1020.2,100.0,0.1
2021-07-10 06:00:00,13.0,89.0,10.8,1020.1,100.0,0.1
2021-07-10 07:00:00,12.9,88.0,11.3,1020.2,100.0,0.1
2021-07-10 08:00:00,13.0,87.0,11.3,1020.4,100.0,0.1
2021-07-10 09:00:00,13.3,85.0,11.5,1020.4,100.0,0.1
2021-07-10 10:00:00,13.5,84.0,10.5,1020.2,100.0,0.0
2021-07-10 11:00:00,13.9,82.0,11.3,1020.2,100.0,0.0
2021-07-10 12:00:00,14.1,81.0,11.3,1020.3,100.0,0.1
2021-07-10 13:00:00,13.7,83.0,9.9,1020.4,100.0,0.0
2021-07-10 14:00:00,14.1,83.0,8.8,1020.0,100.0,0.0
2021-07-10 15:00:00,14.2,82.0,9.3,1020.0,100.0,0.0
2021-07-10 16:00:00,14.2,82.0,8.7,1019.7,100.0,0.0
2021-07-10 17:00:00,13.7,82.0,9.2,1019.9,100.0,0.0
2021-07-10 18:00:00,12.9,83.0,7.4,1019.8,100.0,0.0
2021-07-10 19:00:00,12.5,83.0,6.6,1019.5,87.0,0.0
2021-07-10 20:00:00,12.3,84.0,5.8,1019.4,81.0,0.0
2021-07-10 21:00:00,11.8,85.0,8.0,1019.4,64.0,0.0
2021-07-10 22:00:00,11.3,87.0,9.4,1019.4,50.0,0.0
2021-07-10 23:00:00,10.8,89.0,10.0,1019.0,83.0,0.0
2021-07-11 00:00:00,10.6,90.0,9.9,1018.7,18.0,0.0
2021-07-11 01:00:00,10.0,93.0,8.4,1018.3,10.0,0.0
2021-07-11 02:00:00,9.3,95.0,8.5,1018.7,13.0,0.0
2021-07-11 03:00:00,9.4,95.0,9.4,1018.4,83.0,0.0
2021-07-11 04:00:00,9.7,95.0,10.7,1017.9,94.0,0.0
2021-07-11 05:00:00,10.1,95.0,11.5,1017.3,100.0,0.0
2021-07-11 06:00:00,10.5,94.0,12.3,1016.7,100.0,0.0
2021-07-11 07:00:00,11.1,92.0,13.0,1016.3,100.0,0.0
2021-07-11 08:00:00,12.1,89.0,13.3,1015.8,96.0,0.0
2021-07-11 09:00:00,13.0,87.0,13.3,1015.4,83.0,0.0
2021-07-11 10:00:00,14.5,83.0,13.5,1014.8,55.0,0.0
2021-07-11 11:00:00,15.9,80.0,14.0,1014.2,54.0,0.0
2021-07-11 12:00:00,17.0,79.0,14.3,1013.4,42.0,0.0
2021-07-11 13:00:00,17.5,77.0,15.3,1012.9,16.0,0.0
2021-07-11 14:00:00,18.6,77.0,12.5,1012.6,46.0,0.0
2021-07-11 15:00:00,19.1,77.0,12.8,1012.0,70.0,0.0
2021-07-11 16:00:00,18.7,78.0,13.8,1011.6,56.0,0.0
2021-07-11 17:00:00,17.7,80.0,14.3,1011.1,57.0,0.0
2021-07-11 18:00:00,17.0,81.0,12.7,1010.9,68.0,0.0
2021-07-11 19:00:00,16.9,82.0,10.4,1010.5,53.0,0.0
2021-07-11 20:00:00,16.7,84.0,9.2,1010.2,62.0,0.0
2021-07-11 21:00:00,16.0,87.0,8.2,1010.0,74.0,0.0
2021-07-11 22:00:00,15.5,89.0,7.1,1009.8,83.0,0.0
2021-07-11 23:00:00,15.4,91.0,5.4,1009.5,98.0,0.0
2021-07-12 00:00:00,15.6,91.0,3.9,1009.3,96.0,0.0
2021-07-12 01:00:00,15.8,92.0,3.0,1008.9,94.0,0.0
2021-07-12 02:00:00,15.0,92.0,3.9,1009.1,97.0,0.0
2021-07-12 03:00:00,15.3,93.0,3.4,1008.8,83.0,0.0
2021-07-12 04:00:00,15.8,91.0,2.3,1009.2,91.0,0.1
2021-07-12 05:00:00,16.1,91.0,5.0,1009.5,95.0,0.1
2021-07-12 06:00:00,16.5,92.0,9.4,1010.0,100.0,0.3
2021-07-12 07:00:00,16.0,95.0,10.8,1010.6,100.0,0.6
2021-07-12 08:00:00,15.1,98.0,12.7,1011.4,100.0,1.2
2021-07-12 09:00:00,14.5,98.0,12.3,1012.0,100.0,1.6
2021-07-12 10:00:00,14.6,98.0,12.5,1012.9,100.0,1.2
2021-07-12 11:00:00,14.5,98.0,13.5,1013.5,100.0,0.6
2021-07-12 12:00:00,14.6,94.0,12.9,1013.7,100.0,0.7
2021-07-12 13:00:00,14.6,93.0,12.7,1014.0,100.0,0.8
2021-07-12 14:00:00,14.2,95.0,8.5,1014.7,100.0,0.1
2021-07-12 15:00:00,15.2,86.0,12.4,1014.6,67.0,0.0
2021-07-12 16:00:00,16.9,76.0,15.7,1014.5,61.0,0.1
2021-07-12 17:00:00,17.0,74.0,17.1,1014.6,87.0,0.0
2021-07-12 18:00:00,16.4,76.0,13.0,1015.0,40.0,0.1
2021-07-12 19:00:00,16.1,74.0,14.0,1015.1,48.0,0.0
2021-07-12 20:00:00,15.8,73.0,12.0,1015.2,50.0,0.0
2021-07-12 21:00:00,15.3,77.0,11.0,1015.2,29.0,0.0
2021-07-12 22:00:00,14.6,80.0,10.4,1015.4,32.0,0.0
2021-07-12 23:00:00,14.1,83.0,8.6,1015.2,100.0,0.0
2021-07-13 00:00:00,14.6,82.0,9.7,1014.9,53.0,0.0
2021-07-13 01:00:00,14.2,83.0,9.8,1014.7,100.0,0.0
2021-07-13 02:00:00,14.6,83.0,10.3,1014.0,34.0,0.0
2021-07-13 03:00:00,14.8,82.0,10.8,1014.0,81.0,0.0
2021-07-13 04:00:00,14.9,82.0,8.9,1013.6,65.0,0.0
2021-07-13 05:00:00,15.5,79.0,8.6,1013.0,47.0,0.0
2021-07-13 06:00:00,16.0,79.0,8.3,1012.6,73.0,0.1
2021-07-13 07:00:00,16.2,78.0,10.0,1012.6,73.0,0.1
2021-07-13 08:00:00,15.8,82.0,11.6,1013.0,82.0,0.1
2021-07-13 09:00:00,15.4,86.0,11.6,1013.1,100.0,0.4
2021-07-13 10:00:00,15.0,87.0,11.3,1013.2,98.0,0.2
2021-07-13 11:00:00,15.3,84.0,13.0,1013.2,94.0,0.1
2021-07-13 12:00:00,15.8,79.0,13.5,1012.9,86.0,0.0
2021-07-13 13:00:00,16.8,73.0,17.8,1012.5,97.0,0.2
2021-07-13 14:00:00,15.6,77.0,12.9,1012.2,97.0,0.1
2021-07-13 15:00:00,15.7,76.0,17.1,1011.9,99.0,0.0
2021-07-13 16:00:00,14.3,83.0,18.4,1012.3,100.0,0.2
2021-07-13 17:00:00,13.6,84.0,17.2,1012.4,100.0,0.3
2021-07-13 18:00:00,13.0,86.0,17.3,1012.6,100.0,0.7
2021-07-13 19:00:00,12.1,91.0,16.0,1013.1,100.0,0.9
2021-07-13 20:00:00,11.7,92.0,14.3,1013.4,100.0,0.5
2021-07-13 21:00:00,11.7,93.0,13.3,1013.5,100.0,0.5
2021-07-13 22:00:00,11.3,98.0,10.8,1013.7,100.0,0.8
2021-07-13 23:00:00,11.3,98.0,9.2,1013.9,100.0,0.8
2021-07-14 00:00:00,11.2,98.0,8.4,1014.1,100.0,0.7
2021-07-14 01:00:00,11.1,98.0,8.4,1014.3,100.0,0.7
2021-07-14 02:00:00,10.9,97.0,6.6,1014.7,100.0,0.6
2021-07-14 03:00:00,11.1,99.0,11.3,1014.7,100.0,0.4
2021-07-14 04:00:00,11.1,98.0,11.2,1014.8,100.0,0.4
2021-07-14 05:00:00,11.2,96.0,11.5,1015.1,100.0,0.3
2021-07-14 06:00:00,11.1,96.0,11.5,1015.3,100.0,0.2
2021-07-14 07:00:00,11.3,94.0,11.8,1015.4,83.0,0.1
2021-07-14 08:00:00,12.0,85.0,14.9,1015.5,100.0,0.2
2021-07-14 09:00:00,12.4,81.0,15.2,1015.6,100.0,0.2
2021-07-14 10:00:00,12.7,79.0,13.4,1015.9,100.0,0.1
2021-07-14 11:00:00,12.8,75.0,14.7,1016.2,100.0,0.0
2021-07-14 12:00:00,13.1,75.0,11.8,1016.3,100.0,0.0
2021-07-14 13:00:00,13.6,75.0,9.5,1016.1,100.0,0.0
2021-07-14 14:00:00,14.5,73.0,9.2,1015.6,100.0,0.0
2021-07-14 15:00:00,15.0,72.0,8.2,1015.2,100.0,0.0
2021-07-14 16:00:00,15.3,71.0,6.4,1014.7,100.0,0.0
2021-07-14 17:00:00,15.3,71.0,5.0,1014.3,75.0,0.0
2021-07-14 18:00:00,15.7,69.0,3.4,1013.7,71.0,0.0
2021-07-14 19:00:00,15.7,69.0,1.1,1013.2,26.0,0.0
2021-07-14 20:00:00,15.0,78.0,7.1,1012.7,4.0,0.0
2021-07-14 21:00:00,14.1,86.0,8.9,1012.1,1.0,0.0
2021-07-14 22:00:00,13.1,91.0,7.6,1011.4,5.0,0.0
2021-07-14 23:00:00,12.2,94.0,6.3,1010.7,15.0,0.0
2021-07-15 00:00:00,11.4,96.0,5.3,1009.8,7.0,0.0
2021-07-15 01:00:00,10.8,97.0,4.8,1008.9,12.0,0.0
2021-07-15 02:00:00,9.9,98.0,4.0,1008.2,37.0,0.0
2021-07-15 03:00:00,11.2,95.0,4.2,1007.0,97.0,0.0
2021-07-15 04:00:00,12.5,92.0,3.3,1006.3,99.0,0.0
2021-07-15 05:00:00,13.4,91.0,5.1,1005.1,90.0,0.0
2021-07-15 06:00:00,15.5,88.0,5.2,1003.7,53.0,0.0
2021-07-15 07:00:00,17.8,80.0,4.6,1002.6,100.0,0.0
2021-07-15 08:00:00,19.1,74.0,5.1,1002.0,98.0,0.0
2021-07-15 09:00:00,19.9,70.0,7.4,1001.1,79.0,0.0
2021-07-15 10:00:00,21.7,65.0,13.3,1000.8,71.0,0.0
2021-07-15 11:00:00,21.0,76.0,12.5,1000.7,93.0,1.1
2021-07-15 12:00:00,19.5,86.0,12.0,1000.8,96.0,3.7
2021-07-15 13:00:00,18.5,85.0,12.1,1001.0,100.0,2.1
2021-07-15 14:00:00,17.3,94.0,9.2,1000.7,100.0,0.5
2021-07-15 15:00:00,17.5,87.0,12.9,1000.3,100.0,0.5
2021-07-15 16:00:00,16.6,78.0,16.3,1000.4,99.0,0.0
2021-07-15 17:00:00,15.9,82.0,18.3,1000.8,94.0,0.2
2021-07-15 18:00:00,14.1,84.0,18.1,1002.1,100.0,1.2
2021-07-15 19:00:00,13.1,83.0,15.1,1002.5,82.0,0.6
2021-07-15 20:00:00,12.6,77.0,18.8,1002.3,45.0,0.1
2021-07-15 21:00:00,12.6,76.0,16.6,1001.8,64.0,0.0
2021-07-15 22:00:00,12.3,77.0,18.1,1001.3,62.0,0.0
2021-07-15 23:00:00,12.0,78.0,19.2,1000.7,100.0,0.1
2021-07-16 00:00:00,11.9,79.0,20.2,1000.0,100.0,0.4
2021-07-16 01:00:00,11.6,83.0,20.2,999.8,100.0,0.8
2021-07-16 02:00:00,11.9,83.0,19.7,999.9,100.0,0.7
2021-07-16 03:00:00,11.8,85.0,21.2,999.7,100.0,1.0
2021-07-16 04:00:00,10.9,94.0,23.0,999.8,100.0,1.5
2021-07-16 05:00:00,10.4,96.0,24.4,1000.4,100.0,2.2
2021-07-16 06:00:00,10.2,95.0,23.1,1001.0,100.0,2.4
2021-07-16 07:00:00,10.1,96.0,23.1,1001.7,100.0,2.1
2021-07-16 08:00:00,10.2,97.0,20.7,1002.6,100.0,2.3
2021-07-16 09:00:00,10.4,97.0,21.7,1003.7,100.0,2.1
2021-07-16 10:00:00,10.4,97.0,18.4,1004.9,100.0,2.6
2021-07-16 11:00:00,10.2,97.0,21.1,1005.9,100.0,3.4
2021-07-16 12:00:00,10.1,97.0,22.0,1006.8,100.0,3.1
2021-07-16 13:00:00,9.9,96.0,21.5,1007.6,100.0,2.5
2021-07-16 14:00:00,10.0,93.0,19.8,1007.9,100.0,1.1
2021-07-16 15:00:00,10.2,90.0,17.4,1008.3,100.0,0.6
2021-07-16 16:00:00,11.0,88.0,15.9,1007.8,93.0,0.1
2021-07-16 17:00:00,11.2,83.0,21.4,1007.7,99.0,0.2
2021-07-16 18:00:00,11.2,83.0,19.2,1007.2,92.0,0.3
2021-07-16 19:00:00,11.1,86.0,16.1,1006.6,100.0,0.0
2021-07-16 20:00:00,11.2,86.0,14.6,1005.5,100.0,0.3
2021-07-16 21:00:00,11.1,87.0,14.4,1004.3,100.0,0.5
2021-07-16 22:00:00,11.0,89.0,16.2,1003.5,100.0,0.8
2021-07-16 23:00:00,10.6,95.0,16.5,1003.6,100.0,1.1
2021-07-17 00:00:00,10.8,91.0,19.2,1003.5,95.0,0.7
2021-07-17 01:00:00,10.7,92.0,19.3,1002.8,100.0,0.1
2021-07-17 02:00:00,10.7,95.0,18.7,1002.1,100.0,0.7
2021-07-17 03:00:00,10.6,96.0,18.7,1001.7,100.0,1.3
2021-07-17 04:00:00,10.7,88.0,17.9,1001.3,100.0,1.4
2021-07-17 05:00:00,10.2,95.0,14.3,1001.6,100.0,1.4
2021-07-17 06:00:00,10.3,97.0,13.6,1001.4,100.0,1.1
2021-07-17 07:00:00,10.5,97.0,13.5,1001.7,100.0,0.7
2021-07-17 08:00:00,10.7,98.0,13.2,1001.8,100.0,0.5
2021-07-17 09:00:00,10.8,97.0,11.4,1002.0,100.0,0.4
2021-07-17 10:00:00,11.2,95.0,11.5,1002.0,100.0,0.5
2021-07-17 11:00:00,11.6,93.0,13.5,1001.8,100.0,0.5
2021-07-17 12:00:00,11.6,97.0,14.5,1001.7,100.0,1.3
2021-07-17 13:00:00,11.6,97.0,13.8,1001.8,100.0,1.5
2021-07-17 14:00:00,12.2,92.0,17.1,1002.0,84.0,1.0
2021-07-17 15:00:00,11.9,86.0,18.6,1002.2,94.0,0.6
2021-07-17 16:00:00,12.6,78.0,21.4,1001.8,78.0,0.1
2021-07-17 17:00:00,12.6,74.0,19.5,1001.6,70.0,0.0
2021-07-17 18:00:00,12.6,73.0,21.3,1001.3,66.0,0.0
2021-07-17 19:00:00,12.3,75.0,16.1,1001.1,84.0,0.0
2021-07-17 20:00:00,12.1,77.0,12.1,1000.6,96.0,0.0
2021-07-17 21:00:00,12.0,77.0,10.8,1000.1,98.0,0.0
2021-07-17 22:00:00,11.6,78.0,9.6,999.4,99.0,0.0
2021-07-17 23:00:00,11.4,79.0,7.3,998.9,99.0,0.0
2021-07-18 00:00:00,10.6,82.0,5.1,998.4,33.0,0.0
2021-07-18 01:00:00,9.6,86.0,5.4,997.9,51.0,0.0
2021-07-18 02:00:00,11.0,81.0,3.7,997.6,56.0,0.0
2021-07-18 03:00:00,10.5,87.0,3.0,997.4,100.0,0.0
2021-07-18 04:00:00,10.6,89.0,3.4,997.3,100.0,0.1
2021-07-18 05:00:00,10.7,91.0,4.6,997.6,100.0,0.2
2021-07-18 06:00:00,10.7,91.0,3.8,997.4,100.0,0.5
2021-07-18 07:00:00,10.7,90.0,3.3,997.4,97.0,0.2
2021-07-18 08:00:00,11.0,88.0,4.3,997.4,88.0,0.0
2021-07-18 09:00:00,11.6,82.0,7.4,997.5,74.0,0.0
2021-07-18 10:00:00,12.6,75.0,8.3,997.3,57.0,0.2
2021-07-18 11:00:00,12.8,78.0,8.8,997.4,64.0,0.4
2021-07-18 12:00:00,12.9,87.0,9.0,997.5,83.0,0.2
2021-07-18 13:00:00,13.1,87.0,9.1,997.7,75.0,0.2
2021-07-18 14:00:00,12.6,79.0,12.4,998.3,84.0,0.2
2021-07-18 15:00:00,12.8,85.0,9.7,998.7,95.0,0.1
2021-07-18 16:00:00,12.2,86.0,10.9,999.1,78.0,0.2
2021-07-18 17:00:00,11.7,85.0,11.2,999.4,63.0,0.3
2021-07-18 18:00:00,11.5,81.0,13.7,999.5,69.0,0.2
2021-07-18 19:00:00,10.7,86.0,12.7,999.6,99.0,0.2
2021-07-18 20:00:00,10.0,89.0,12.4,999.8,100.0,0.4
2021-07-18 21:00:00,9.6,92.0,10.5,1000.0,100.0,0.7
2021-07-18 22:00:00,9.3,93.0,9.1,1000.4,100.0,0.8
2021-07-18 23:00:00,9.1,94.0,10.8,1000.5,100.0,0.5
2021-07-19 00:00:00,8.8,94.0,11.3,1000.8,100.0,0.3
2021-07-19 01:00:00,8.6,93.0,10.8,1000.7,100.0,0.1
2021-07-19 02:00:00,8.7,95.0,13.1,1000.1,100.0,0.2
2021-07-19 03:00:00,8.6,97.0,12.1,999.6,100.0,0.6
2021-07-19 04:00:00,8.4,97.0,10.1,999.4,100.0,0.5
2021-07-19 05:00:00,8.5,97.0,8.9,998.8,100.0,0.5
2021-07-19 06:00:00,8.6,97.0,9.7,998.0,100.0,0.4
2021-07-19 07:00:00,9.0,93.0,13.0,997.6,97.0,0.5
2021-07-19 08:00:00,9.1,89.0,15.2,997.4,52.0,1.4
2021-07-19 09:00:00,10.1,89.0,14.0,997.0,48.0,0.1
2021-07-19 10:00:00,10.9,83.0,16.6,996.5,38.0,0.1
2021-07-19 11:00:00,10.5,71.0,24.8,996.3,99.0,0.1
2021-07-19 12:00:00,9.6,78.0,21.4,995.8,97.0,0.4
2021-07-19 13:00:00,9.1,82.0,21.7,994.9,97.0,0.9
2021-07-19 14:00:00,10.5,76.0,18.4,993.4,99.0,0.5
2021-07-19 15:00:00,9.2,88.0,20.0,993.4,100.0,1.5
2021-07-19 16:00:00,8.6,88.0,19.2,993.7,91.0,0.7
2021-07-19 17:00:00,8.0,82.0,20.0,993.9,99.0,0.5
2021-07-19 18:00:00,7.1,86.0,20.1,994.2,100.0,0.7
2021-07-19 19:00:00,6.6,86.0,20.6,994.4,100.0,0.5
2021-07-19 20:00:00,6.1,87.0,21.4,994.5,94.0,0.2
2021-07-19 21:00:00,5.8,89.0,17.6,994.6,100.0,0.5
2021-07-19 22:00:00,5.6,90.0,17.4,994.7,99.0,1.0
2021-07-19 23:00:00,5.4,92.0,17.4,994.8,97.0,1.2
2021-07-20 00:00:00,5.2,93.0,19.1,994.8,98.0,1.0
2021-07-20 01:00:00,5.2,92.0,15.9,995.0,97.0,0.6
2021-07-20 02:00:00,5.9,93.0,12.6,994.5,100.0,0.9
2021-07-20 03:00:00,5.7,96.0,13.4,994.2,100.0,1.0
2021-07-20 04:00:00,5.7,97.0,12.4,994.2,100.0,0.9
2021-07-20 05:00:00,5.8,96.0,12.6,994.3,100.0,1.1
2021-07-20 06:00:00,6.1,92.0,10.3,994.3,94.0,0.3
2021-07-20 07:00:00,6.8,94.0,9.6,995.0,98.0,0.2
2021-07-20 08:00:00,7.3,94.0,9.0,995.5,100.0,0.5
2021-07-20 09:00:00,7.5,96.0,10.2,996.2,100.0,0.5
2021-07-20 10:00:00,8.2,95.0,10.4,997.2,100.0,0.6
2021-07-20 11:00:00,8.5,96.0,10.4,997.7,100.0,0.6
2021-07-20 12:00:00,8.6,97.0,10.5,998.6,100.0,0.8
2021-07-20 13:00:00,8.3,95.0,11.2,999.6,100.0,0.5
2021-07-20 14:00:00,7.8,91.0,9.7,999.9,100.0,0.3
2021-07-20 15:00:00,7.5,91.0,8.8,1000.6,100.0,1.3
2021-07-20 16:00:00,7.3,91.0,9.4,1001.2,100.0,1.0
2021-07-20 17:00:00,7.5,90.0,11.2,1001.8,100.0,0.8
2021-07-20 18:00:00,6.8,93.0,13.0,1002.0,100.0,1.0
2021-07-20 19:00:00,6.4,96.0,12.8,1002.2,100.0,1.5
2021-07-20 20:00:00,6.9,96.0,11.4,1002.2,100.0,1.3
2021-07-20 21:00:00,7.1,97.0,13.3,1002.6,99.0,0.8
2021-07-20 22:00:00,7.2,94.0,12.9,1003.1,100.0,0.4
2021-07-20 23:00:00,7.1,97.0,11.5,1003.2,100.0,0.5
2021-07-21 00:00:00,7.1,98.0,11.5,1003.5,100.0,0.6
2021-07-21 01:00:00,7.3,98.0,12.0,1003.9,100.0,0.5
2021-07-21 02:00:00,7.6,96.0,14.8,1004.2,99.0,0.3
2021-07-21 03:00:00,7.7,99.0,13.7,1004.4,100.0,1.0
2021-07-21 04:00:00,7.3,97.0,13.0,1004.5,99.0,0.7
2021-07-21 05:00:00,7.3,97.0,10.8,1004.2,100.0,0.5
2021-07-21 06:00:00,7.5,97.0,11.2,1003.8,100.0,0.9
2021-07-21 07:00:00,7.6,97.0,11.0,1003.7,100.0,1.0
2021-07-21 08:00:00,7.9,97.0,11.0,1003.3,100.0,0.8
2021-07-21 09:00:00,7.9,95.0,14.6,1003.3,100.0,1.6
2021-07-21 10:00:00,7.3,96.0,15.5,1003.5,100.0,1.8
2021-07-21 11:00:00,6.8,96.0,12.6,1003.3,100.0,1.4
2021-07-21 12:00:00,6.8,97.0,12.3,1002.6,100.0,1.2
2021-07-21 13:00:00,6.9,93.0,12.6,1001.1,100.0,0.5
2021-07-21 14:00:00,6.7,90.0,13.1,1000.6,100.0,0.3
2021-07-21 15:00:00,6.9,90.0,14.4,1000.2,100.0,0.2
2021-07-21 16:00:00,7.3,91.0,14.0,999.9,100.0,0.2
2021-07-21 17:00:00,7.8,94.0,13.1,999.9,100.0,0.4
2021-07-21 18:00:00,8.7,98.0,13.3,999.6,100.0,0.7
2021-07-21 19:00:00,8.8,97.0,13.0,999.3,100.0,0.6
2021-07-21 20:00:00,8.9,98.0,12.0,999.2,100.0,0.6
2021-07-21 21:00:00,9.2,95.0,12.6,999.4,100.0,0.3
2021-07-21 22:00:00,8.9,96.0,10.6,999.6,100.0,0.4
2021-07-21 23:00:00,8.5,98.0,7.3,999.8,100.0,0.3
2021-07-22 00:00:00,8.4,98.0,6.8,999.7,100.0,0.3
2021-07-22 01:00:00,8.3,98.0,6.6,999.6,100.0,0.2
2021-07-22 02:00:00,8.4,96.0,10.8,999.6,100.0,0.1
2021-07-22 03:00:00,8.5,95.0,11.6,999.6,100.0,0.1
2021-07-22 04:00:00,8.3,95.0,10.9,1000.0,100.0,0.1
2021-07-22 05:00:00,8.2,95.0,12.6,1000.3,78.0,0.4
2021-07-22 06:00:00,8.3,96.0,11.8,1000.7,100.0,0.3
2021-07-22 07:00:00,7.8,90.0,12.5,1001.4,100.0,0.0
2021-07-22 08:00:00,7.4,90.0,10.9,1001.9,100.0,0.0
2021-07-22 09:00:00,7.4,91.0,15.7,1002.5,100.0,0.1
2021-07-22 10:00:00,7.6,92.0,14.8,1003.1,100.0,0.3
2021-07-22 11:00:00,7.5,94.0,12.8,1003.6,100.0,0.4
2021-07-22 12:00:00,7.7,94.0,13.9,1004.3,100.0,0.4
2021-07-22 13:00:00,7.7,94.0,13.7,1005.1,100.0,0.5
2021-07-22 14:00:00,8.2,96.0,10.7,1005.0,100.0,0.5
2021-07-22 15:00:00,8.3,99.0,9.7,1005.6,100.0,0.5
2021-07-22 16:00:00,8.5,99.0,11.2,1005.9,100.0,0.3
2021-07-22 17:00:00,8.4,98.0,11.3,1006.2,100.0,0.4
2021-07-22 18:00:00,8.1,98.0,10.8,1006.7,100.0,0.4
2021-07-22 19:00:00,8.0,98.0,9.7,1007.1,100.0,0.3
2021-07-22 20:00:00,7.9,98.0,9.1,1007.6,100.0,0.3
2021-07-22 21:00:00,7.8,98.0,8.7,1007.9,100.0,0.3
2021-07-22 22:00:00,7.6,98.0,8.5,1008.2,100.0,0.4
2021-07-22 23:00:00,7.3,97.0,8.0,1008.6,100.0,0.3
2021-07-23 00:00:00,7.1,97.0,7.9,1009.0,100.0,0.2
2021-07-23 01:00:00,7.1,94.0,8.0,1009.4,100.0,0.2
2021-07-23 02:00:00,7.5,95.0,8.7,1009.7,100.0,0.1
2021-07-23 03:00:00,7.4,97.0,8.3,1009.9,100.0,0.3
2021-07-23 04:00:00,7.4,94.0,9.5,1010.4,100.0,0.2
2021-07-23 05:00:00,7.2,93.0,8.7,1010.6,100.0,0.1
2021-07-23 06:00:00,7.1,94.0,9.7,1010.8,100.0,0.1
2021-07-23 07:00:00,7.1,95.0,10.8,1010.9,100.0,0.1
2021-07-23 08:00:00,7.3,94.0,12.6,1011.1,100.0,0.2
2021-07-23 09:00:00,7.7,89.0,14.1,1011.4,100.0,0.2
2021-07-23 10:00:00,8.1,85.0,14.8,1011.7,100.0,0.1
2021-07-23 11:00:00,8.1,84.0,13.3,1012.0,100.0,0.1
2021-07-23 12:00:00,8.6,80.0,12.6,1012.1,100.0,0.1
2021-07-23 13:00:00,9.1,77.0,13.3,1012.2,100.0,0.0
2021-07-23 14:00:00,8.8,80.0,13.4,1012.0,99.0,0.0
2021-07-23 15:00:00,8.8,80.0,13.7,1012.1,100.0,0.0
2021-07-23 16:00:00,8.8,78.0,14.4,1012.4,100.0,0.0
2021-07-23 17:00:00,8.6,79.0,13.4,1012.6,100.0,0.0
2021-07-23 18:00:00,8.4,79.0,13.0,1012.6,100.0,0.0
2021-07-23 19:00:00,8.2,79.0,13.0,1012.6,99.0,0.0
2021-07-23 20:00:00,7.7,85.0,12.2,1012.8,98.0,0.1
2021-07-23 21:00:00,7.6,86.0,11.5,1012.9,92.0,0.1
2021-07-23 22:00:00,7.5,87.0,9.8,1012.8,95.0,0.0
2021-07-23 23:00:00,7.3,89.0,6.8,1012.6,100.0,0.0
2021-07-24 00:00:00,7.3,90.0,7.1,1012.4,100.0,0.0
2021-07-24 01:00:00,7.5,91.0,8.4,1012.1,100.0,0.1
2021-07-24 02:00:00,7.7,96.0,9.2,1011.5,100.0,0.1
2021-07-24 03:00:00,8.1,95.0,10.2,1011.1,100.0,0.3
2021-07-24 04:00:00,8.3,96.0,10.0,1010.6,100.0,0.5
2021-07-24 05:00:00,8.7,99.0,9.5,1010.1,100.0,0.8
2021-07-24 06:00:00,9.1,99.0,9.4,1009.6,100.0,0.8
2021-07-24 07:00:00,9.5,99.0,9.5,1009.3,100.0,0.5
2021-07-24 08:00:00,10.0,99.0,10.7,1009.3,100.0,0.3
2021-07-24 09:00:00,10.3,99.0,11.2,1009.2,100.0,0.3
2021-07-24 10:00:00,10.6,98.0,12.2,1009.2,100.0,0.3
2021-07-24 11:00:00,11.1,95.0,13.9,1009.0,100.0,0.4
2021-07-24 12:00:00,11.5,94.0,13.9,1008.8,100.0,0.3
2021-07-24 13:00:00,11.5,95.0,12.6,1008.8,100.0,0.3
2021-07-24 14:00:00,11.6,94.0,15.1,1009.3,100.0,0.3
2021-07-24 15:00:00,11.7,92.0,15.1,1009.7,100.0,0.2
2021-07-24 16:00:00,11.7,92.0,13.8,1009.9,100.0,0.2
2021-07-24 17:00:00,11.7,92.0,11.6,1010.2,100.0,0.2
2021-07-24 18:00:00,11.5,93.0,8.7,1010.3,100.0,0.1
2021-07-24 19:00:00,11.4,92.0,8.0,1010.1,100.0,0.1
2021-07-24 20:00:00,11.2,93.0,7.1,1010.4,100.0,0.2
2021-07-24 21:00:00,11.0,95.0,5.8,1010.6,100.0,0.2
2021-07-24 22:00:00,10.8,97.0,5.4,1010.9,100.0,0.2
2021-07-24 23:00:00,10.6,98.0,5.1,1011.0,100.0,0.3
2021-07-25 00:00:00,10.4,99.0,4.8,1011.0,100.0,0.4
2021-07-25 01:00:00,10.4,99.0,5.5,1010.8,100.0,0.3
2021-07-25 02:00:00,10.4,98.0,5.5,1010.7,100.0,0.2
2021-07-25 03:00:00,10.5,99.0,6.6,1010.6,100.0,0.7
2021-07-25 04:00:00,10.6,99.0,7.2,1010.4,100.0,0.4
2021-07-25 05:00:00,10.8,99.0,7.4,1010.5,100.0,0.6
2021-07-25 06:00:00,11.0,99.0,9.4,1010.4,100.0,0.6
2021-07-25 07:00:00,11.3,99.0,8.5,1010.5,100.0,0.7
2021-07-25 08:00:00,11.5,99.0,8.7,1010.8,100.0,0.8
2021-07-25 09:00:00,11.7,99.0,8.2,1011.2,100.0,0.8
2021-07-25 10:00:00,12.0,99.0,7.7,1011.5,100.0,0.7
2021-07-25 11:00:00,12.1,99.0,10.2,1011.9,100.0,0.5
2021-07-25 12:00:00,12.4,94.0,11.8,1012.2,100.0,0.4
2021-07-25 13:00:00,12.6,91.0,12.7,1012.6,100.0,0.4
2021-07-25 14:00:00,12.8,96.0,10.5,1012.9,100.0,0.4
2021-07-25 15:00:00,13.1,94.0,10.3,1013.2,100.0,0.5
2021-07-25 16:00:00,12.9,98.0,7.6,1013.5,100.0,0.5
2021-07-25 17:00:00,12.7,98.0,6.3,1013.9,100.0,0.4
2021-07-25 18:00:00,12.6,99.0,5.4,1014.1,100.0,1.4
2021-07-25 19:00:00,12.5,98.0,5.2,1014.3,100.0,0.7
2021-07-25 20:00:00,12.3,99.0,4.7,1014.6,100.0,0.6
2021-07-25 21:00:00,12.0,99.0,5.9,1014.9,100.0,1.0
2021-07-25 22:00:00,11.9,99.0,5.4,1015.2,100.0,0.7
2021-07-25 23:00:00,11.7,99.0,3.6,1015.5,100.0,0.1
2021-07-26 00:00:00,11.6,100.0,4.1,1015.8,100.0,0.1
2021-07-26 01:00:00,11.6,100.0,3.8,1015.9,99.0,0.1
2021-07-26 02:00:00,11.4,100.0,3.5,1016.2,93.0,0.0
2021-07-26 03:00:00,11.1,100.0,3.2,1016.5,100.0,0.0
2021-07-26 04:00:00,11.3,100.0,4.2,1016.8,95.0,0.0
2021-07-26 05:00:00,11.4,99.0,3.4,1017.1,96.0,0.0
2021-07-26 06:00:00,12.0,97.0,4.2,1017.3,100.0,0.0
2021-07-26 07:00:00,12.7,96.0,6.4,1017.6,100.0,0.0
2021-07-26 08:00:00,13.8,88.0,7.9,1017.5,100.0,0.1
2021-07-26 09:00:00,14.3,85.0,7.4,1017.9,100.0,0.0
2021-07-26 10:00:00,14.9,82.0,6.7,1018.1,100.0,0.0
2021-07-26 11:00:00,15.5,79.0,6.9,1018.3,100.0,0.0
2021-07-26 12:00:00,15.9,78.0,7.0,1018.2,100.0,0.0
2021-07-26 13:00:00,16.5,76.0,6.3,1018.2,100.0,0.0
2021-07-26 14:00:00,17.6,71.0,3.7,1018.2,99.0,0.0
2021-07-26 15:00:00,18.4,70.0,0.8,1018.1,97.0,0.0
2021-07-26 16:00:00,18.6,71.0,4.7,1018.0,86.0,0.0
2021-07-26 17:00:00,18.4,75.0,7.3,1018.0,68.0,0.0
2021-07-26 18:00:00,18.0,79.0,8.5,1017.9,37.0,0.0
2021-07-26 19:00:00,17.3,82.0,9.7,1017.8,26.0,0.0
2021-07-26 20:00:00,16.2,87.0,10.0,1017.8,2.0,0.0
2021-07-26 21:00:00,14.9,93.0,8.8,1017.7,0.0,0.0
2021-07-26 22:00:00,13.6,98.0,7.0,1017.7,1.0,0.0
2021-07-26 23:00:00,12.4,100.0,5.3,1017.6,24.0,0.0
2021-07-27 00:00:00,11.4,100.0,4.6,1017.2,100.0,0.0
2021-07-27 01:00:00,10.9,100.0,5.9,1017.1,100.0,0.0
2021-07-27 02:00:00,10.3,100.0,5.1,1017.3,100.0,0.0
2021-07-27 03:00:00,10.6,100.0,5.0,1017.1,100.0,0.0
2021-07-27 04:00:00,10.8,100.0,4.7,1016.8,100.0,0.0
2021-07-27 05:00:00,11.4,100.0,4.3,1016.5,100.0,0.0
2021-07-27 06:00:00,12.3,100.0,3.6,1016.4,100.0,0.0
2021-07-27 07:00:00,13.4,99.0,3.2,1016.2,100.0,0.0
2021-07-27 08:00:00,14.6,96.0,3.8,1016.2,98.0,0.0
2021-07-27 09:00:00,15.3,96.0,5.9,1016.3,77.0,0.0
2021-07-27 10:00:00,16.3,91.0,7.7,1016.4,61.0,0.0
2021-07-27 11:00:00,16.8,92.0,8.5,1016.3,96.0,0.0
2021-07-27 12:00:00,17.4,85.0,8.9,1016.1,38.0,0.0
2021-07-27 13:00:00,18.0,83.0,9.4,1015.8,49.0,0.0
2021-07-27 14:00:00,19.0,80.0,8.4,1015.5,1.0,0.0
2021-07-27 15:00:00,19.5,79.0,8.9,1015.1,40.0,0.0
2021-07-27 16:00:00,19.7,78.0,9.7,1014.7,1.0,0.0
2021-07-27 17:00:00,19.0,79.0,11.0,1014.6,1.0,0.0
2021-07-27 18:00:00,17.7,83.0,11.3,1014.6,8.0,0.0
2021-07-27 19:00:00,16.1,88.0,11.2,1014.6,20.0,0.0
2021-07-27 20:00:00,14.6,92.0,11.0,1014.7,6.0,0.0
2021-07-27 21:00:00,13.1,98.0,10.7,1014.9,16.0,0.0
2021-07-27 22:00:00,11.9,99.0,10.9,1014.8,47.0,0.0
2021-07-27 23:00:00,11.0,100.0,10.4,1014.7,100.0,0.0
2021-07-28 00:00:00,10.4,100.0,10.4,1014.5,100.0,0.0
2021-07-28 01:00:00,10.4,100.0,10.2,1014.2,100.0,0.0
2021-07-28 02:00:00,9.9,100.0,7.1,1014.2,100.0,0.0
2021-07-28 03:00:00,9.4,99.0,7.7,1013.9,100.0,0.0
2021-07-28 04:00:00,9.7,100.0,7.4,1013.5,100.0,0.0
2021-07-28 05:00:00,10.0,99.0,7.1,1013.1,100.0,0.0
2021-07-28 06:00:00,10.3,99.0,7.4,1012.9,100.0,0.0
2021-07-28 07:00:00,10.7,99.0,8.4,1012.7,100.0,0.0
2021-07-28 08:00:00,11.1,99.0,9.7,1012.7,100.0,0.0
2021-07-28 09:00:00,11.6,97.0,10.4,1012.2,100.0,0.0
2021-07-28 10:00:00,12.6,93.0,11.2,1011.9,100.0,0.0
2021-07-28 11:00:00,13.4,89.0,12.0,1011.6,100.0,0.0
2021-07-28 12:00:00,14.2,87.0,12.5,1011.1,89.0,0.0
2021-07-28 13:00:00,14.5,87.0,13.3,1010.9,61.0,0.0
2021-07-28 14:00:00,14.4,83.0,14.6,1010.5,35.0,0.0
2021-07-28 15:00:00,14.2,82.0,15.1,1010.2,93.0,0.0
2021-07-28 16:00:00,13.7,83.0,15.3,1010.0,90.0,0.0
2021-07-28 17:00:00,12.9,85.0,15.8,1009.7,9.0,0.0
2021-07-28 18:00:00,11.9,87.0,16.1,1009.4,1.0,0.0
2021-07-28 19:00:00,10.8,90.0,16.1,1009.2,26.0,0.0
2021-07-28 20:00:00,9.8,92.0,16.1,1008.9,100.0,0.0
2021-07-28 21:00:00,9.0,93.0,15.6,1008.9,100.0,0.0
2021-07-28 22:00:00,8.5,94.0,15.0,1008.8,100.0,0.0
2021-07-28 23:00:00,8.2,94.0,14.3,1008.5,100.0,0.0
2021-07-29 00:00:00,8.0,95.0,14.0,1008.1,100.0,0.0
2021-07-29 01:00:00,7.9,95.0,14.0,1007.7,100.0,0.0
2021-07-29 02:00:00,7.8,95.0,13.6,1007.7,100.0,0.0
2021-07-29 03:00:00,7.7,95.0,14.0,1007.3,100.0,0.0
2021-07-29 04:00:00,7.8,94.0,14.8,1006.7,100.0,0.0
2021-07-29 05:00:00,7.9,93.0,14.3,1006.2,100.0,0.0
2021-07-29 06:00:00,8.3,92.0,14.0,1005.7,100.0,0.0
2021-07-29 07:00:00,8.7,91.0,13.8,1005.4,100.0,0.0
2021-07-29 08:00:00,9.2,89.0,14.3,1005.1,100.0,0.0
2021-07-29 09:00:00,9.6,87.0,14.1,1004.8,100.0,0.0
2021-07-29 10:00:00,10.4,85.0,14.3,1004.3,100.0,0.0
2021-07-29 11:00:00,11.4,82.0,13.5,1003.7,66.0,0.0
2021-07-29 12:00:00,12.6,78.0,14.0,1003.1,69.0,0.0
2021-07-29 13:00:00,13.2,76.0,15.3,1002.4,72.0,0.0
2021-07-29 14:00:00,12.6,79.0,15.6,1002.1,96.0,0.0
2021-07-29 15:00:00,11.9,82.0,16.3,1001.9,58.0,0.0
2021-07-29 16:00:00,12.2,81.0,16.6,1001.3,79.0,0.0
2021-07-29 17:00:00,12.1,81.0,16.4,1000.8,25.0,0.0
2021-07-29 18:00:00,12.0,82.0,16.0,1000.3,28.0,0.0
2021-07-29 19:00:00,11.8,82.0,15.8,999.8,51.0,0.0
2021-07-29 20:00:00,11.1,85.0,15.0,999.5,92.0,0.0
2021-07-29 21:00:00,10.4,88.0,13.5,999.4,96.0,0.0
2021-07-29 22:00:00,9.6,91.0,12.0,998.9,97.0,0.0
2021-07-29 23:00:00,8.9,93.0,10.5,998.5,97.0,0.0
2021-07-30 00:00:00,8.6,93.0,9.7,998.2,97.0,0.0
2021-07-30 01:00:00,8.4,94.0,10.0,997.8,97.0,0.0
2021-07-30 02:00:00,8.2,97.0,8.1,997.4,97.0,0.0
2021-07-30 03:00:00,8.1,98.0,8.2,997.1,98.0,0.0
2021-07-30 04:00:00,8.2,99.0,8.4,996.9,74.0,0.0
2021-07-30 05:00:00,8.7,99.0,8.3,996.8,100.0,0.0
2021-07-30 06:00:00,9.6,96.0,8.3,996.5,87.0,0.0
2021-07-30 07:00:00,10.8,92.0,8.4,996.4,47.0,0.0
2021-07-30 08:00:00,12.0,87.0,9.9,996.1,31.0,0.0
2021-07-30 09:00:00,13.0,82.0,11.5,995.8,20.0,0.0
2021-07-30 10:00:00,13.9,77.0,12.5,995.8,69.0,0.0
2021-07-30 11:00:00,14.2,77.0,13.5,995.8,39.0,0.0
2021-07-30 12:00:00,14.1,78.0,13.8,995.7,23.0,0.0
2021-07-30 13:00:00,14.6,77.0,14.3,995.4,85.0,0.0
2021-07-30 14:00:00,14.5,77.0,13.8,995.3,93.0,0.0
2021-07-30 15:00:00,14.2,78.0,15.5,995.3,90.0,0.0
2021-07-30 16:00:00,13.8,78.0,16.0,995.4,85.0,0.0
2021-07-30 17:00:00,13.0,82.0,15.8,995.5,58.0,0.0
2021-07-30 18:00:00,12.4,84.0,14.8,995.5,67.0,0.0
2021-07-30 19:00:00,11.6,86.0,14.5,995.7,61.0,0.0
2021-07-30 20:00:00,10.8,88.0,15.0,995.9,92.0,0.0
2021-07-30 21:00:00,9.9,91.0,14.0,996.2,96.0,0.0
2021-07-30 22:00:00,9.3,93.0,13.0,996.0,99.0,0.0
2021-07-30 23:00:00,8.9,94.0,12.0,995.9,100.0,0.0
2021-07-31 00:00:00,8.8,95.0,10.9,995.9,100.0,0.0
2021-07-31 01:00:00,8.8,95.0,10.3,995.8,100.0,0.0
2021-07-31 02:00:00,8.5,95.0,10.8,996.4,100.0,0.0
2021-07-31 03:00:00,8.5,94.0,11.2,996.4,100.0,0.1
2021-07-31 04:00:00,8.4,93.0,10.5,996.3,100.0,0.1
2021-07-31 05:00:00,8.3,91.0,11.8,996.3,100.0,0.1
2021-07-31 06:00:00,8.1,92.0,11.7,996.1,100.0,0.1
2021-07-31 07:00:00,8.1,92.0,11.0,996.0,100.0,0.1
2021-07-31 08:00:00,8.2,90.0,11.3,996.0,100.0,0.1
2021-07-31 09:00:00,8.2,90.0,10.5,996.0,100.0,0.1
2021-07-31 10:00:00,8.3,89.0,10.6,996.0,100.0,0.1
2021-07-31 11:00:00,8.6,87.0,10.2,996.2,100.0,0.1
2021-07-31 12:00:00,8.8,86.0,9.3,996.4,100.0,0.1
2021-07-31 13:00:00,8.6,86.0,9.0,996.5,100.0,0.1
2021-07-31 14:00:00,9.1,88.0,9.2,996.4,100.0,0.3
2021-07-31 15:00:00,9.1,89.0,8.9,996.4,100.0,0.2
2021-07-31 16:00:00,9.1,88.0,9.0,996.5,100.0,0.2
2021-07-31 17:00:00,9.3,86.0,8.5,996.5,100.0,0.1
2021-07-31 18:00:00,9.2,82.0,8.3,996.6,100.0,0.1
2021-07-31 19:00:00,8.7,83.0,9.7,996.7,100.0,0.0
2021-07-31 20:00:00,8.0,86.0,9.8,997.0,100.0,0.1
2021-07-31 21:00:00,7.5,87.0,9.3,997.1,100.0,0.1
2021-07-31 22:00:00,7.2,88.0,8.9,997.4,100.0,0.1
2021-07-31 23:00:00,6.9,88.0,8.0,997.6,100.0,0.1
2021-08-01 00:00:00,6.6,89.0,7.3,997.7,100.0,0.1
2021-08-01 01:00:00,6.4,90.0,6.6,997.6,100.0,0.0
2021-08-01 02:00:00,6.9,91.0,5.2,997.8,99.0,0.0
2021-08-01 03:00:00,6.9,90.0,4.5,997.7,98.0,0.0
2021-08-01 04:00:00,6.9,89.0,3.4,997.4,99.0,0.0
2021-08-01 05:00:00,6.9,86.0,3.1,997.4,95.0,0.0
2021-08-01 06:00:00,7.1,84.0,4.2,997.2,89.0,0.0
2021-08-01 07:00:00,7.5,79.0,5.5,997.4,79.0,0.0
2021-08-01 08:00:00,8.0,76.0,6.1,997.3,63.0,0.0
2021-08-01 09:00:00,8.6,71.0,6.5,997.4,86.0,0.0
2021-08-01 10:00:00,9.1,68.0,6.9,997.4,100.0,0.0
2021-08-01 11:00:00,9.2,68.0,6.4,997.5,95.0,0.0
2021-08-01 12:00:00,9.7,67.0,6.0,997.3,85.0,0.0
2021-08-01 13:00:00,10.1,66.0,7.4,997.6,84.0,0.1
2021-08-01 14:00:00,9.6,70.0,9.8,997.5,83.0,0.1
2021-08-01 15:00:00,9.6,72.0,9.7,997.7,100.0,0.0
2021-08-01 16:00:00,9.4,72.0,9.8,997.7,98.0,0.0
2021-08-01 17:00:00,9.1,73.0,9.4,997.9,99.0,0.0
2021-08-01 18:00:00,8.8,74.0,8.7,997.9,95.0,0.0
2021-08-01 19:00:00,8.8,73.0,8.6,998.0,71.0,0.0
2021-08-01 20:00:00,8.5,76.0,8.7,998.2,72.0,0.0
2021-08-01 21:00:00,7.8,83.0,8.6,998.4,90.0,0.0
2021-08-01 22:00:00,7.3,87.0,6.9,998.4,76.0,0.0
2021-08-01 23:00:00,7.1,88.0,6.9,998.4,56.0,0.0
2021-08-02 00:00:00,6.8,90.0,7.8,998.1,52.0,0.0
2021-08-02 01:00:00,6.4,91.0,9.3,997.9,41.0,0.0
2021-08-02 02:00:00,7.0,91.0,11.4,997.5,74.0,0.0
2021-08-02 03:00:00,7.2,91.0,11.7,997.2,97.0,0.2
2021-08-02 04:00:00,7.5,92.0,12.8,997.1,100.0,0.2
2021-08-02 05:00:00,7.6,92.0,13.1,997.0,100.0,0.4
2021-08-02 06:00:00,7.7,91.0,13.1,997.2,100.0,0.4
2021-08-02 07:00:00,8.2,92.0,11.0,997.5,96.0,0.4
2021-08-02 08:00:00,8.8,90.0,13.2,997.7,91.0,0.2
2021-08-02 09:00:00,9.3,87.0,15.7,997.8,90.0,0.2
2021-08-02 10:00:00,9.1,87.0,16.1,998.3,98.0,0.6
2021-08-02 11:00:00,9.4,89.0,16.3,998.7,100.0,0.2
2021-08-02 12:00:00,9.3,88.0,15.1,999.4,100.0,0.2
2021-08-02 13:00:00,9.1,87.0,16.5,999.8,99.0,0.3
2021-08-02 14:00:00,9.1,87.0,15.4,999.9,99.0,0.3
2021-08-02 15:00:00,9.4,87.0,15.2,1000.3,97.0,0.4
2021-08-02 16:00:00,9.1,85.0,15.8,1000.7,95.0,0.6
2021-08-02 17:00:00,8.8,86.0,14.5,1001.4,91.0,0.5
2021-08-02 18:00:00,8.6,89.0,14.0,1001.8,82.0,0.6
2021-08-02 19:00:00,8.1,89.0,14.5,1002.5,83.0,0.5
2021-08-02 20:00:00,8.1,89.0,15.3,1003.0,62.0,0.5
2021-08-02 21:00:00,7.5,91.0,13.8,1003.6,95.0,0.2
2021-08-02 22:00:00,7.5,92.0,12.0,1003.9,94.0,0.1
2021-08-02 23:00:00,7.3,92.0,10.3,1004.2,58.0,0.1
2021-08-03 00:00:00,6.6,94.0,7.8,1004.4,60.0,0.1
2021-08-03 01:00:00,6.7,94.0,7.3,1004.6,76.0,0.0
2021-08-03 02:00:00,7.6,96.0,9.6,1005.0,98.0,0.1
2021-08-03 03:00:00,6.8,98.0,7.8,1005.1,64.0,0.3
2021-08-03 04:00:00,7.1,96.0,8.1,1005.3,78.0,0.2
2021-08-03 05:00:00,7.3,95.0,8.6,1005.4,87.0,0.0
2021-08-03 06:00:00,8.0,93.0,8.8,1005.6,81.0,0.0
2021-08-03 07:00:00,8.5,89.0,9.9,1005.8,70.0,0.1
2021-08-03 08:00:00,8.7,87.0,10.2,1006.0,85.0,0.1
2021-08-03 09:00:00,9.3,86.0,10.4,1006.0,68.0,0.0
2021-08-03 10:00:00,10.0,81.0,10.4,1006.1,53.0,0.0
2021-08-03 11:00:00,10.5,77.0,10.0,1006.2,49.0,0.1
2021-08-03 12:00:00,11.0,71.0,10.0,1006.2,45.0,0.1
2021-08-03 13:00:00,11.4,68.0,10.5,1006.2,51.0,0.1
2021-08-03 14:00:00,12.1,69.0,10.9,1006.0,64.0,0.2
2021-08-03 15:00:00,11.3,77.0,8.7,1006.2,99.0,0.0
2021-08-03 16:00:00,11.4,77.0,8.4,1006.2,80.0,0.0
2021-08-03 17:00:00,11.6,76.0,8.4,1006.2,70.0,0.1
2021-08-03 18:00:00,11.6,77.0,7.3,1006.1,69.0,0.1
2021-08-03 19:00:00,11.8,76.0,7.9,1006.2,96.0,0.1
2021-08-03 20:00:00,10.8,83.0,8.9,1006.5,100.0,0.4
2021-08-03 21:00:00,10.1,89.0,5.6,1006.8,100.0,0.1
2021-08-03 22:00:00,9.7,91.0,4.5,1007.0,100.0,0.0
2021-08-03 23:00:00,9.4,93.0,4.3,1007.1,88.0,0.0
2021-08-04 00:00:00,7.9,97.0,4.1,1007.2,96.0,0.0
2021-08-04 01:00:00,7.8,97.0,3.8,1007.2,94.0,0.0
2021-08-04 02:00:00,8.3,96.0,4.8,1007.0,98.0,0.0
2021-08-04 03:00:00,8.4,95.0,6.3,1007.1,100.0,0.0
2021-08-04 04:00:00,8.3,95.0,5.6,1007.0,100.0,0.0
2021-08-04 05:00:00,8.2,95.0,5.0,1006.9,100.0,0.0
2021-08-04 06:00:00,8.6,91.0,5.6,1006.8,95.0,0.0
2021-08-04 07:00:00,8.8,91.0,4.5,1006.7,100.0,0.0
2021-08-04 08:00:00,9.2,89.0,4.8,1006.7,100.0,0.0
2021-08-04 09:00:00,9.6,88.0,7.2,1006.8,100.0,0.0
2021-08-04 10:00:00,9.8,88.0,8.6,1006.7,100.0,0.2
2021-08-04 11:00:00,10.3,86.0,10.8,1006.9,100.0,0.2
2021-08-04 12:00:00,10.4,89.0,10.8,1007.0,100.0,0.2
2021-08-04 13:00:00,10.4,91.0,10.9,1007.1,100.0,0.3
2021-08-04 14:00:00,11.9,91.0,10.8,1007.1,83.0,0.1
2021-08-04 15:00:00,12.7,83.0,10.8,1007.2,38.0,0.0
2021-08-04 16:00:00,12.8,77.0,12.6,1007.3,93.0,0.0
2021-08-04 17:00:00,11.8,82.0,13.1,1007.4,100.0,0.1
2021-08-04 18:00:00,11.4,85.0,10.0,1007.4,100.0,0.0
2021-08-04 19:00:00,11.4,88.0,9.5,1007.4,100.0,0.2
2021-08-04 20:00:00,10.9,91.0,10.9,1007.5,100.0,0.6
2021-08-04 21:00:00,10.6,93.0,9.9,1007.6,99.0,0.5
2021-08-04 22:00:00,10.5,94.0,8.2,1007.7,100.0,0.2
2021-08-04 23:00:00,10.3,95.0,8.0,1007.6,100.0,0.3
2021-08-05 00:00:00,10.1,98.0,8.4,1007.5,100.0,0.6
2021-08-05 01:00:00,10.1,98.0,10.5,1007.4,100.0,0.7
2021-08-05 02:00:00,10.2,96.0,8.9,1007.8,100.0,0.4
2021-08-05 03:00:00,10.2,98.0,8.4,1007.8,99.0,0.7
2021-08-05 04:00:00,10.1,98.0,8.4,1007.8,100.0,0.8
2021-08-05 05:00:00,10.1,98.0,8.4,1007.7,100.0,0.7
2021-08-05 06:00:00,10.4,98.0,11.6,1007.7,100.0,0.6
2021-08-05 07:00:00,10.7,97.0,12.2,1007.8,100.0,0.5
2021-08-05 08:00:00,10.7,97.0,11.7,1008.0,100.0,0.7
2021-08-05 09:00:00,10.9,97.0,11.6,1008.4,100.0,0.8
2021-08-05 10:00:00,11.0,98.0,11.8,1009.0,100.0,0.6
2021-08-05 11:00:00,11.2,95.0,9.2,1009.4,100.0,0.3
2021-08-05 12:00:00,12.0,94.0,8.7,1009.7,89.0,0.1
2021-08-05 13:00:00,13.4,89.0,8.9,1009.7,91.0,0.2
2021-08-05 14:00:00,12.6,88.0,9.4,1009.6,73.0,0.3
2021-08-05 15:00:00,13.4,87.0,8.9,1009.7,96.0,0.1
2021-08-05 16:00:00,14.1,85.0,9.2,1009.7,98.0,0.1
2021-08-05 17:00:00,13.1,84.0,10.2,1009.9,100.0,0.6
2021-08-05 18:00:00,12.6,88.0,7.6,1010.1,82.0,0.1
2021-08-05 19:00:00,13.2,84.0,10.1,1010.0,95.0,0.0
2021-08-05 20:00:00,13.0,86.0,9.6,1010.2,63.0,0.0
2021-08-05 21:00:00,12.4,90.0,7.6,1010.3,97.0,0.0
2021-08-05 22:00:00,12.3,91.0,7.3,1010.2,80.0,0.0
2021-08-05 23:00:00,12.0,90.0,6.6,1010.4,100.0,0.0
2021-08-06 00:00:00,12.1,88.0,6.0,1010.3,80.0,0.0
2021-08-06 01:00:00,11.8,88.0,6.1,1010.7,90.0,0.1
2021-08-06 02:00:00,11.2,93.0,5.4,1010.9,52.0,0.2
2021-08-06 03:00:00,11.5,92.0,5.4,1011.1,100.0,0.0
2021-08-06 04:00:00,11.7,93.0,6.5,1011.4,98.0,0.0
2021-08-06 05:00:00,12.0,92.0,6.9,1011.7,99.0,0.0
2021-08-06 06:00:00,12.4,92.0,7.3,1011.6,99.0,0.0
2021-08-06 07:00:00,13.1,90.0,6.6,1011.7,99.0,0.0
2021-08-06 08:00:00,13.9,85.0,5.8,1011.7,99.0,0.0
2021-08-06 09:00:00,15.1,79.0,6.2,1011.7,98.0,0.0
2021-08-06 10:00:00,16.2,73.0,6.2,1011.6,98.0,0.0
2021-08-06 11:00:00,17.1,68.0,6.5,1011.7,89.0,0.0
2021-08-06 12:00:00,17.9,63.0,6.5,1011.5,54.0,0.0
2021-08-06 13:00:00,18.7,60.0,7.1,1011.5,66.0,0.0
2021-08-06 14:00:00,19.5,53.0,5.8,1011.3,53.0,0.0
2021-08-06 15:00:00,20.0,53.0,4.5,1011.2,49.0,0.0
2021-08-06 16:00:00,19.8,56.0,3.3,1011.3,25.0,0.1
2021-08-06 17:00:00,19.7,56.0,1.6,1011.1,32.0,0.1
2021-08-06 18:00:00,19.3,65.0,2.7,1011.0,34.0,0.0
2021-08-06 19:00:00,18.6,79.0,4.1,1011.1,67.0,0.0
2021-08-06 20:00:00,17.7,91.0,3.8,1011.4,71.0,0.0
2021-08-06 21:00:00,16.0,97.0,2.9,1011.2,92.0,0.0
2021-08-06 22:00:00,14.7,97.0,3.8,1011.4,85.0,0.0
2021-08-06 23:00:00,14.1,94.0,4.2,1011.4,71.0,0.0
2021-08-07 00:00:00,13.1,90.0,5.2,1011.6,75.0,0.0
2021-08-07 01:00:00,13.3,83.0,5.0,1011.8,55.0,0.0
2021-08-07 02:00:00,12.1,86.0,7.4,1012.4,49.0,0.0
2021-08-07 03:00:00,13.5,80.0,5.5,1012.7,65.0,0.0
2021-08-07 04:00:00,13.3,81.0,5.5,1012.9,35.0,0.0
2021-08-07 05:00:00,14.1,81.0,5.8,1013.0,95.0,0.0
2021-08-07 06:00:00,15.0,81.0,6.6,1013.0,60.0,0.0
2021-08-07 07:00:00,16.2,83.0,7.7,1013.2,32.0,0.0
2021-08-07 08:00:00,17.8,76.0,6.2,1013.4,59.0,0.0
2021-08-07 09:00:00,19.0,69.0,6.1,1013.5,31.0,0.0
2021-08-07 10:00:00,20.0,65.0,6.5,1013.8,39.0,0.0
2021-08-07 11:00:00,20.7,62.0,6.5,1013.8,11.0,0.0
2021-08-07 12:00:00,21.3,59.0,6.2,1013.8,2.0,0.0
2021-08-07 13:00:00,21.9,56.0,5.5,1013.7,18.0,0.0
2021-08-07 14:00:00,21.4,56.0,7.6,1014.1,37.0,0.0
2021-08-07 15:00:00,21.7,59.0,3.3,1014.0,73.0,0.0
2021-08-07 16:00:00,20.8,64.0,2.3,1014.4,68.0,0.1
2021-08-07 17:00:00,21.0,63.0,3.0,1014.1,27.0,0.0
2021-08-07 18:00:00,20.9,66.0,1.9,1014.1,58.0,0.0
2021-08-07 19:00:00,20.4,73.0,4.8,1014.2,20.0,0.0
2021-08-07 20:00:00,19.7,82.0,5.1,1014.2,12.0,0.0
2021-08-07 21:00:00,18.4,87.0,4.9,1014.4,24.0,0.0
2021-08-07 22:00:00,16.6,92.0,4.8,1014.6,12.0,0.0
2021-08-07 23:00:00,14.9,96.0,4.1,1014.9,32.0,0.0
2021-08-08 00:00:00,13.8,99.0,3.6,1014.9,54.0,0.0
2021-08-08 01:00:00,13.5,97.0,3.8,1014.6,89.0,0.0
2021-08-08 02:00:00,12.7,94.0,6.4,1015.3,63.0,0.0
2021-08-08 03:00:00,12.5,87.0,5.4,1015.2,11.0,0.0
2021-08-08 04:00:00,12.9,77.0,5.2,1015.2,14.0,0.0
2021-08-08 05:00:00,14.3,69.0,4.7,1015.1,7.0,0.0
2021-08-08 06:00:00,16.1,64.0,5.2,1014.9,23.0,0.0
2021-08-08 07:00:00,17.8,65.0,5.9,1014.7,5.0,0.0
2021-08-08 08:00:00,18.9,72.0,4.6,1014.5,4.0,0.0
2021-08-08 09:00:00,20.2,60.0,4.2,1014.1,24.0,0.0
2021-08-08 10:00:00,20.9,53.0,7.4,1013.9,15.0,0.0
2021-08-08 11:00:00,21.1,50.0,8.9,1013.7,8.0,0.0
2021-08-08 12:00:00,21.4,49.0,8.9,1013.2,25.0,0.0
2021-08-08 13:00:00,21.7,48.0,9.4,1012.6,22.0,0.0
2021-08-08 14:00:00,22.4,47.0,8.4,1012.9,27.0,0.0
2021-08-08 15:00:00,22.7,43.0,9.2,1012.4,0.0,0.0
2021-08-08 16:00:00,22.8,40.0,9.3,1012.0,0.0,0.0
2021-08-08 17:00:00,22.8,40.0,8.2,1011.7,0.0,0.0
2021-08-08 18:00:00,22.3,48.0,7.2,1011.1,0.0,0.0
2021-08-08 19:00:00,21.5,60.0,6.5,1010.9,60.0,0.0
2021-08-08 20:00:00,20.5,69.0,4.7,1010.7,90.0,0.0
2021-08-08 21:00:00,18.5,75.0,4.4,1010.9,100.0,0.0
2021-08-08 22:00:00,18.0,74.0,4.0,1010.9,100.0,0.0
2021-08-08 23:00:00,17.2,74.0,4.0,1011.0,100.0,0.2
2021-08-09 00:00:00,16.8,74.0,3.6,1010.6,100.0,0.4
2021-08-09 01:00:00,16.3,73.0,4.3,1010.1,95.0,0.3
2021-08-09 02:00:00,15.3,84.0,5.4,1009.9,85.0,0.2
2021-08-09 03:00:00,15.4,81.0,6.5,1009.5,4.0,0.0
2021-08-09 04:00:00,15.0,78.0,7.1,1009.2,42.0,0.0
2021-08-09 05:00:00,15.1,79.0,9.4,1009.0,51.0,0.0
2021-08-09 06:00:00,15.6,82.0,12.1,1008.8,53.0,0.0
2021-08-09 07:00:00,16.6,80.0,11.4,1008.5,96.0,0.0
2021-08-09 08:00:00,17.4,79.0,8.7,1008.3,85.0,0.0
2021-08-09 09:00:00,17.8,77.0,8.6,1008.2,98.0,0.0
2021-08-09 10:00:00,18.1,75.0,10.0,1008.4,100.0,0.0
2021-08-09 11:00:00,18.7,73.0,12.1,1008.5,100.0,0.1
2021-08-09 12:00:00,18.5,75.0,10.7,1008.6,100.0,0.3
2021-08-09 13:00:00,18.1,78.0,8.9,1008.6,100.0,0.3
2021-08-09 14:00:00,20.1,71.0,9.6,1009.0,100.0,0.1
2021-08-09 15:00:00,19.8,72.0,8.0,1008.8,100.0,0.0
2021-08-09 16:00:00,20.5,70.0,10.2,1008.5,100.0,0.0
2021-08-09 17:00:00,20.6,68.0,10.1,1008.5,100.0,0.0
2021-08-09 18:00:00,19.9,71.0,9.0,1008.5,100.0,0.0
2021-08-09 19:00:00,19.1,76.0,8.0,1008.5,100.0,0.0
2021-08-09 20:00:00,18.4,79.0,6.1,1008.4,100.0,0.0
2021-08-09 21:00:00,17.8,81.0,5.6,1008.4,100.0,0.0
2021-08-09 22:00:00,17.1,83.0,5.2,1008.3,100.0,0.1
2021-08-09 23:00:00,16.6,86.0,3.6,1008.1,100.0,0.3
2021-08-10 00:00:00,15.9,88.0,3.0,1008.0,100.0,0.6
2021-08-10 01:00:00,15.3,96.0,3.7,1007.9,100.0,0.9
2021-08-10 02:00:00,14.7,96.0,4.1,1008.3,100.0,1.7
2021-08-10 03:00:00,14.9,97.0,2.3,1008.2,100.0,1.3
2021-08-10 04:00:00,14.8,97.0,2.3,1008.1,100.0,1.2
2021-08-10 05:00:00,14.7,97.0,2.3,1007.8,100.0,0.7
2021-08-10 06:00:00,15.1,92.0,1.8,1007.5,95.0,0.3
2021-08-10 07:00:00,15.4,97.0,2.5,1007.3,99.0,0.3
2021-08-10 08:00:00,15.7,97.0,2.1,1007.2,100.0,0.1
2021-08-10 09:00:00,16.4,93.0,1.8,1007.1,81.0,0.0
2021-08-10 10:00:00,17.6,83.0,2.6,1007.0,39.0,0.0
2021-08-10 11:00:00,18.6,74.0,4.7,1006.8,47.0,0.0
2021-08-10 12:00:00,19.1,71.0,4.7,1006.4,47.0,0.1
2021-08-10 13:00:00,19.5,69.0,5.1,1006.3,58.0,0.0
2021-08-10 14:00:00,19.5,70.0,3.9,1006.6,55.0,0.0
2021-08-10 15:00:00,19.7,75.0,6.3,1006.4,44.0,0.0
2021-08-10 16:00:00,20.0,75.0,5.7,1006.2,45.0,0.1
2021-08-10 17:00:00,19.5,76.0,2.6,1006.2,82.0,0.1
2021-08-10 18:00:00,17.9,88.0,4.1,1006.3,73.0,4.6
2021-08-10 19:00:00,17.4,90.0,3.0,1006.1,84.0,0.3
2021-08-10 20:00:00,17.0,96.0,1.3,1006.0,71.0,0.0
2021-08-10 21:00:00,16.6,97.0,1.9,1006.0,54.0,0.0
2021-08-10 22:00:00,16.2,99.0,0.8,1006.1,34.0,0.0
2021-08-10 23:00:00,15.2,100.0,2.9,1006.2,100.0,0.0
2021-08-11 00:00:00,13.3,100.0,4.0,1006.3,100.0,0.0
2021-08-11 01:00:00,14.0,99.0,3.6,1006.2,100.0,0.0
2021-08-11 02:00:00,13.5,99.0,3.9,1006.5,100.0,0.0
2021-08-11 03:00:00,13.7,100.0,5.4,1006.4,100.0,0.4
2021-08-11 04:00:00,13.7,100.0,5.0,1006.4,100.0,0.1
2021-08-11 05:00:00,13.6,100.0,5.9,1006.4,100.0,0.2
2021-08-11 06:00:00,13.6,99.0,5.8,1006.3,100.0,0.1
2021-08-11 07:00:00,14.2,96.0,7.3,1006.2,100.0,0.0
2021-08-11 08:00:00,14.8,96.0,7.5,1006.2,91.0,0.1
2021-08-11 09:00:00,15.5,91.0,7.7,1006.3,100.0,0.4
2021-08-11 10:00:00,15.5,90.0,7.6,1006.3,100.0,0.3
2021-08-11 11:00:00,14.9,95.0,7.1,1006.7,100.0,0.5
2021-08-11 12:00:00,15.3,94.0,6.6,1006.7,100.0,0.2
2021-08-11 13:00:00,15.7,93.0,6.9,1006.8,100.0,0.1
2021-08-11 14:00:00,15.4,94.0,6.5,1007.2,98.0,0.5
2021-08-11 15:00:00,15.5,95.0,6.2,1007.2,99.0,0.1
2021-08-11 16:00:00,15.5,91.0,7.2,1007.2,95.0,0.1
2021-08-11 17:00:00,15.7,88.0,6.6,1007.4,97.0,0.1
2021-08-11 18:00:00,14.9,90.0,7.8,1007.4,100.0,0.1
2021-08-11 19:00:00,14.2,92.0,5.4,1007.8,100.0,0.1
2021-08-11 20:00:00,13.9,93.0,4.9,1007.9,100.0,0.1
2021-08-11 21:00:00,13.7,94.0,5.5,1008.3,100.0,0.1
2021-08-11 22:00:00,13.6,96.0,7.0,1008.6,100.0,0.1
2021-08-11 23:00:00,13.6,97.0,7.6,1008.8,100.0,0.1
2021-08-12 00:00:00,13.5,97.0,7.6,1009.1,100.0,0.1
2021-08-12 01:00:00,13.3,96.0,6.6,1009.3,100.0,0.2
2021-08-12 02:00:00,12.9,98.0,6.3,1009.5,100.0,0.3
2021-08-12 03:00:00,12.5,98.0,5.9,1009.7,100.0,0.5
2021-08-12 04:00:00,12.2,97.0,6.0,1009.9,100.0,0.4
2021-08-12 05:00:00,11.9,99.0,5.3,1010.2,100.0,0.4
2021-08-12 06:00:00,11.9,99.0,5.5,1010.2,100.0,0.5
2021-08-12 07:00:00,11.9,99.0,5.1,1010.5,100.0,0.5
2021-08-12 08:00:00,11.8,99.0,5.2,1010.8,100.0,0.4
2021-08-12 09:00:00,11.9,95.0,6.2,1011.1,100.0,0.2
2021-08-12 10:00:00,11.9,95.0,7.1,1011.4,100.0,0.2
2021-08-12 11:00:00,11.9,95.0,7.2,1012.1,100.0,0.1
2021-08-12 12:00:00,11.9,95.0,7.3,1012.4,100.0,0.1
2021-08-12 13:00:00,12.1,92.0,8.6,1012.8,100.0,0.1
2021-08-12 14:00:00,13.4,88.0,7.2,1012.4,100.0,0.1
2021-08-12 15:00:00,13.7,86.0,6.8,1012.5,91.0,0.1
2021-08-12 16:00:00,13.9,83.0,6.6,1012.5,97.0,0.0
2021-08-12 17:00:00,14.3,80.0,7.6,1012.5,100.0,0.0
2021-08-12 18:00:00,14.0,82.0,6.6,1012.5,100.0,0.0
2021-08-12 19:00:00,13.7,85.0,5.9,1012.5,92.0,0.1
2021-08-12 20:00:00,13.0,90.0,4.0,1012.4,93.0,0.0
2021-08-12 21:00:00,12.6,93.0,3.3,1012.5,96.0,0.0
2021-08-12 22:00:00,12.4,95.0,3.3,1012.3,43.0,0.0
2021-08-12 23:00:00,11.5,97.0,3.8,1012.0,65.0,0.0
2021-08-13 00:00:00,11.5,98.0,4.9,1011.6,95.0,0.0
2021-08-13 01:00:00,11.8,97.0,6.0,1011.5,100.0,0.1
2021-08-13 02:00:00,11.9,98.0,5.4,1011.2,100.0,0.3
2021-08-13 03:00:00,11.9,98.0,6.2,1011.0,100.0,0.6
2021-08-13 04:00:00,11.7,99.0,4.3,1010.6,100.0,0.3
2021-08-13 05:00:00,11.8,99.0,4.7,1010.2,100.0,0.3
2021-08-13 06:00:00,11.7,99.0,4.7,1009.6,100.0,0.5
2021-08-13 07:00:00,11.8,98.0,6.6,1009.2,100.0,0.6
2021-08-13 08:00:00,11.9,98.0,8.4,1009.1,100.0,1.0
2021-08-13 09:00:00,11.8,99.0,9.0,1009.2,100.0,0.7
2021-08-13 10:00:00,11.9,96.0,7.9,1009.5,99.0,0.2
2021-08-13 11:00:00,12.3,92.0,10.4,1009.4,78.0,0.3
2021-08-13 12:00:00,13.1,93.0,11.1,1009.3,98.0,0.2
2021-08-13 13:00:00,12.5,91.0,11.1,1009.4,100.0,0.2
2021-08-13 14:00:00,12.4,91.0,9.4,1008.9,100.0,0.2
2021-08-13 15:00:00,12.1,94.0,7.4,1008.8,100.0,0.4
2021-08-13 16:00:00,12.2,92.0,6.8,1008.8,99.0,0.1
2021-08-13 17:00:00,12.3,91.0,7.2,1008.6,100.0,0.1
2021-08-13 18:00:00,12.2,90.0,6.6,1008.3,100.0,0.1
2021-08-13 19:00:00,11.7,94.0,5.6,1008.0,100.0,0.2
2021-08-13 20:00:00,11.4,96.0,4.0,1008.0,100.0,0.1
2021-08-13 21:00:00,11.1,96.0,2.9,1007.8,99.0,0.2
2021-08-13 22:00:00,10.8,98.0,2.4,1007.6,100.0,0.1
2021-08-13 23:00:00,10.6,98.0,1.8,1007.2,100.0,0.1
2021-08-14 00:00:00,10.4,99.0,2.5,1007.2,100.0,0.1
2021-08-14 01:00:00,10.2,98.0,3.3,1007.0,100.0,0.1
2021-08-14 02:00:00,9.7,96.0,4.0,1007.1,100.0,0.1
2021-08-14 03:00:00,9.6,93.0,3.6,1006.7,100.0,0.0
2021-08-14 04:00:00,9.5,93.0,3.0,1006.3,93.0,0.0
2021-08-14 05:00:00,9.3,94.0,3.0,1006.2,99.0,0.0
2021-08-14 06:00:00,9.4,91.0,3.7,1006.0,98.0,0.0
2021-08-14 07:00:00,9.5,87.0,4.8,1005.9,93.0,0.0
2021-08-14 08:00:00,9.8,84.0,4.7,1005.6,81.0,0.0
2021-08-14 09:00:00,10.4,77.0,7.0,1005.3,99.0,0.0
2021-08-14 10:00:00,10.6,75.0,8.0,1005.2,100.0,0.0
2021-08-14 11:00:00,10.7,74.0,6.9,1005.1,98.0,0.0
2021-08-14 12:00:00,11.1,73.0,6.5,1004.9,100.0,0.0
2021-08-14 13:00:00,11.3,71.0,6.1,1004.6,100.0,0.0
2021-08-14 14:00:00,12.0,66.0,4.4,1004.2,100.0,0.0
2021-08-14 15:00:00,12.4,66.0,5.6,1003.8,66.0,0.0
2021-08-14 16:00:00,12.4,68.0,7.4,1003.3,77.0,0.0
2021-08-14 17:00:00,11.8,72.0,9.4,1003.1,75.0,0.0
2021-08-14 18:00:00,11.9,70.0,9.0,1002.5,45.0,0.0
2021-08-14 19:00:00,11.7,70.0,10.4,1002.2,35.0,0.0
2021-08-14 20:00:00,10.8,75.0,11.5,1001.6,10.0,0.0
2021-08-14 21:00:00,9.4,80.0,9.9,1001.5,32.0,0.0
2021-08-14 22:00:00,8.5,84.0,9.2,1001.3,42.0,0.0
2021-08-14 23:00:00,8.4,87.0,9.0,1001.1,41.0,0.0
2021-08-15 00:00:00,8.1,90.0,9.4,1000.8,57.0,0.0
2021-08-15 01:00:00,8.1,92.0,10.4,1000.6,65.0,0.0
2021-08-15 02:00:00,7.9,94.0,9.4,1000.6,88.0,0.0
2021-08-15 03:00:00,8.0,94.0,10.2,1000.3,67.0,0.0
2021-08-15 04:00:00,7.9,95.0,10.4,1000.1,92.0,0.0
2021-08-15 05:00:00,8.2,95.0,10.4,1000.0,99.0,0.0
2021-08-15 06:00:00,9.0,94.0,13.5,999.7,97.0,0.0
2021-08-15 07:00:00,9.5,91.0,14.3,999.7,98.0,0.0
2021-08-15 08:00:00,10.0,89.0,15.1,999.7,97.0,0.0
2021-08-15 09:00:00,10.6,86.0,17.7,999.9,100.0,0.0
2021-08-15 10:00:00,10.8,86.0,17.7,999.9,91.0,0.0
2021-08-15 11:00:00,11.4,83.0,18.2,1000.1,100.0,0.0
2021-08-15 12:00:00,11.6,82.0,17.7,1000.1,84.0,0.0
2021-08-15 13:00:00,11.9,81.0,17.8,1000.1,78.0,0.0
2021-08-15 14:00:00,11.2,83.0,17.3,1000.7,91.0,0.0
2021-08-15 15:00:00,11.0,84.0,16.8,1000.8,100.0,0.0
2021-08-15 16:00:00,11.2,83.0,18.3,1000.7,97.0,0.0
2021-08-15 17:00:00,10.8,83.0,18.1,1000.9,99.0,0.0
2021-08-15 18:00:00,10.4,85.0,17.1,1001.0,100.0,0.0
2021-08-15 19:00:00,9.8,85.0,16.6,1001.2,100.0,0.0
2021-08-15 20:00:00,9.5,86.0,16.3,1001.5,100.0,0.0
2021-08-15 21:00:00,9.2,86.0,14.0,1001.9,100.0,0.0
2021-08-15 22:00:00,8.8,87.0,13.5,1002.1,100.0,0.0
2021-08-15 23:00:00,8.6,88.0,13.5,1002.5,100.0,0.0
2021-08-16 00:00:00,8.4,89.0,13.2,1002.6,100.0,0.0
2021-08-16 01:00:00,8.1,90.0,12.7,1002.7,100.0,0.0
2021-08-16 02:00:00,7.6,92.0,11.0,1003.2,100.0,0.0
2021-08-16 03:00:00,7.8,91.0,11.7,1003.3,100.0,0.0
2021-08-16 04:00:00,7.8,91.0,11.2,1003.4,100.0,0.0
2021-08-16 05:00:00,7.9,91.0,11.7,1003.8,100.0,0.0
2021-08-16 06:00:00,8.3,89.0,12.5,1004.0,100.0,0.0
2021-08-16 07:00:00,8.4,88.0,12.2,1004.5,100.0,0.0
2021-08-16 08:00:00,8.9,85.0,12.8,1004.8,100.0,0.0
2021-08-16 09:00:00,9.7,80.0,12.1,1005.1,99.0,0.0
2021-08-16 10:00:00,10.1,79.0,11.5,1005.3,88.0,0.0
2021-08-16 11:00:00,10.6,77.0,12.7,1005.7,94.0,0.0
2021-08-16 12:00:00,11.1,76.0,13.0,1006.0,98.0,0.0
2021-08-16 13:00:00,11.7,75.0,11.0,1006.1,100.0,0.0
2021-08-16 14:00:00,10.7,79.0,10.0,1006.6,98.0,0.0
2021-08-16 15:00:00,10.8,79.0,9.7,1006.8,99.0,0.0
2021-08-16 16:00:00,10.6,79.0,10.2,1007.0,98.0,0.0
2021-08-16 17:00:00,10.7,79.0,10.0,1007.3,99.0,0.0
2021-08-16 18:00:00,10.4,80.0,9.9,1007.3,100.0,0.0
2021-08-16 19:00:00,9.9,81.0,10.2,1007.5,99.0,0.0
2021-08-16 20:00:00,9.2,84.0,9.2,1007.7,99.0,0.0
2021-08-16 21:00:00,8.4,87.0,8.7,1008.1,96.0,0.0
2021-08-16 22:00:00,8.2,88.0,7.6,1008.4,92.0,0.0
2021-08-16 23:00:00,8.0,89.0,6.6,1008.7,97.0,0.0
2021-08-17 00:00:00,7.7,89.0,6.2,1008.8,91.0,0.0
2021-08-17 01:00:00,7.5,90.0,5.9,1009.0,87.0,0.0
2021-08-17 02:00:00,7.2,93.0,4.5,1009.1,96.0,0.0
2021-08-17 03:00:00,7.7,92.0,6.1,1009.5,100.0,0.0
2021-08-17 04:00:00,7.6,93.0,6.3,1009.6,100.0,0.0
2021-08-17 05:00:00,7.7,93.0,6.9,1009.7,100.0,0.0
2021-08-17 06:00:00,8.0,92.0,6.7,1009.9,100.0,0.0
2021-08-17 07:00:00,8.5,89.0,7.7,1010.1,100.0,0.0
2021-08-17 08:00:00,9.0,87.0,8.4,1010.2,100.0,0.0
2021-08-17 09:00:00,9.7,83.0,8.7,1010.3,94.0,0.0
2021-08-17 10:00:00,10.6,81.0,8.9,1010.6,68.0,0.0
2021-08-17 11:00:00,11.1,79.0,8.9,1010.6,71.0,0.0
2021-08-17 12:00:00,11.3,79.0,9.4,1010.8,86.0,0.0
2021-08-17 13:00:00,11.4,79.0,9.9,1010.8,100.0,0.0
2021-08-17 14:00:00,11.8,79.0,7.6,1010.7,100.0,0.0
2021-08-17 15:00:00,12.3,76.0,8.7,1010.7,84.0,0.0
2021-08-17 16:00:00,12.6,73.0,8.2,1010.5,72.0,0.0
2021-08-17 17:00:00,12.7,73.0,8.8,1010.3,70.0,0.0
2021-08-17 18:00:00,12.1,77.0,10.5,1009.9,78.0,0.0
2021-08-17 19:00:00,11.0,80.0,12.0,1009.9,53.0,0.0
2021-08-17 20:00:00,10.1,84.0,9.9,1009.8,35.0,0.0
2021-08-17 21:00:00,9.4,89.0,7.4,1009.4,39.0,0.0
2021-08-17 22:00:00,9.0,90.0,7.1,1009.3,55.0,0.0
2021-08-17 23:00:00,8.9,91.0,7.1,1008.9,68.0,0.0
2021-08-18 00:00:00,8.6,92.0,6.9,1008.7,48.0,0.0
2021-08-18 01:00:00,8.3,93.0,6.7,1008.1,69.0,0.0
2021-08-18 02:00:00,7.4,96.0,4.8,1008.1,48.0,0.0
2021-08-18 03:00:00,8.0,95.0,6.2,1007.6,51.0,0.0
2021-08-18 04:00:00,8.0,95.0,6.2,1007.2,50.0,0.0
2021-08-18 05:00:00,7.9,96.0,6.0,1006.9,92.0,0.0
2021-08-18 06:00:00,8.6,96.0,6.9,1006.3,86.0,0.0
2021-08-18 07:00:00,9.9,93.0,6.6,1006.0,92.0,0.0
2021-08-18 08:00:00,11.3,89.0,5.7,1005.5,98.0,0.0
2021-08-18 09:00:00,12.7,83.0,6.1,1005.2,100.0,0.0
2021-08-18 10:00:00,13.9,79.0,6.9,1004.5,100.0,0.0
2021-08-18 11:00:00,14.8,73.0,9.2,1003.6,98.0,0.0
2021-08-18 12:00:00,15.2,66.0,12.5,1002.7,100.0,0.0
2021-08-18 13:00:00,15.3,63.0,15.4,1001.8,100.0,0.0
2021-08-18 14:00:00,15.8,62.0,15.5,1000.7,100.0,0.0
2021-08-18 15:00:00,14.9,71.0,16.3,999.9,100.0,0.0
2021-08-18 16:00:00,14.3,76.0,15.8,999.3,100.0,0.1
2021-08-18 17:00:00,13.3,83.0,14.6,998.5,100.0,0.5
2021-08-18 18:00:00,12.4,88.0,16.0,997.5,100.0,0.6
2021-08-18 19:00:00,11.4,96.0,15.3,996.7,100.0,1.5
2021-08-18 20:00:00,11.1,97.0,16.3,996.0,100.0,1.8
2021-08-18 21:00:00,11.0,98.0,16.3,995.3,100.0,1.7
2021-08-18 22:00:00,10.9,98.0,16.5,994.6,100.0,1.2
2021-08-18 23:00:00,10.8,97.0,14.0,993.9,100.0,1.0
2021-08-19 00:00:00,10.7,98.0,13.1,993.6,100.0,0.5
2021-08-19 01:00:00,10.7,95.0,13.7,993.3,21.0,0.1
2021-08-19 02:00:00,9.3,98.0,8.7,993.3,4.0,0.0
2021-08-19 03:00:00,9.8,96.0,8.5,992.8,15.0,0.0
2021-08-19 04:00:00,9.2,98.0,7.5,992.6,95.0,0.0
2021-08-19 05:00:00,9.2,97.0,6.1,992.3,92.0,0.0
2021-08-19 06:00:00,10.0,94.0,7.6,991.8,98.0,0.0
2021-08-19 07:00:00,10.7,95.0,9.8,991.7,100.0,0.0
2021-08-19 08:00:00,11.3,94.0,9.7,991.5,99.0,0.0
2021-08-19 09:00:00,11.9,90.0,11.6,991.3,97.0,0.0
2021-08-19 10:00:00,12.6,91.0,11.3,991.2,77.0,0.1
2021-08-19 11:00:00,13.4,85.0,14.6,991.0,95.0,0.0
2021-08-19 12:00:00,14.4,81.0,13.6,990.9,100.0,0.0
2021-08-19 13:00:00,15.0,80.0,14.5,991.0,100.0,0.0
2021-08-19 14:00:00,14.8,83.0,11.7,990.8,92.0,0.0
2021-08-19 15:00:00,14.7,84.0,12.7,990.6,98.0,0.0
2021-08-19 16:00:00,14.6,84.0,13.8,990.6,91.0,0.0
2021-08-19 17:00:00,13.9,86.0,14.5,990.8,83.0,0.0
2021-08-19 18:00:00,13.3,87.0,13.8,990.6,99.0,0.0
2021-08-19 19:00:00,12.5,90.0,13.0,990.9,100.0,0.1
2021-08-19 20:00:00,11.8,93.0,13.0,991.2,100.0,0.1
2021-08-19 21:00:00,11.1,95.0,11.7,991.4,100.0,0.2
2021-08-19 22:00:00,10.9,95.0,12.2,991.5,100.0,0.3
2021-08-19 23:00:00,10.7,96.0,12.2,991.7,100.0,0.4
2021-08-20 00:00:00,10.3,96.0,12.6,991.9,100.0,0.4
2021-08-20 01:00:00,10.0,96.0,12.4,992.2,100.0,0.3
2021-08-20 02:00:00,9.7,98.0,10.6,992.7,100.0,0.2
2021-08-20 03:00:00,9.8,98.0,10.7,992.9,100.0,0.2
2021-08-20 04:00:00,9.8,99.0,11.0,993.1,100.0,0.4
2021-08-20 05:00:00,9.7,97.0,12.2,993.4,100.0,0.3
2021-08-20 06:00:00,9.6,98.0,12.9,993.7,100.0,0.2
2021-08-20 07:00:00,9.6,98.0,13.2,994.2,100.0,0.2
2021-08-20 08:00:00,9.7,95.0,13.4,994.8,100.0,0.2
2021-08-20 09:00:00,9.6,98.0,13.2,995.6,100.0,0.3
2021-08-20 10:00:00,9.6,98.0,13.0,996.4,100.0,0.4
2021-08-20 11:00:00,9.6,98.0,12.8,997.3,100.0,0.4
2021-08-20 12:00:00,9.7,93.0,15.2,998.1,100.0,0.4
2021-08-20 13:00:00,9.8,92.0,15.3,999.1,100.0,0.3
2021-08-20 14:00:00,9.6,92.0,13.9,1000.0,100.0,0.2
2021-08-20 15:00:00,9.6,91.0,14.4,1000.8,100.0,0.2
2021-08-20 16:00:00,9.5,91.0,14.1,1001.8,100.0,0.2
2021-08-20 17:00:00,9.3,91.0,12.9,1002.6,100.0,0.2
2021-08-20 18:00:00,9.1,91.0,12.0,1003.3,100.0,0.1
2021-08-20 19:00:00,8.9,92.0,12.0,1004.1,100.0,0.2
2021-08-20 20:00:00,8.7,93.0,11.5,1004.9,100.0,0.2
2021-08-20 21:00:00,8.4,94.0,11.2,1005.8,100.0,0.2
2021-08-20 22:00:00,8.2,94.0,11.5,1006.6,100.0,0.2
2021-08-20 23:00:00,8.0,94.0,11.9,1007.4,100.0,0.1
2021-08-21 00:00:00,7.8,93.0,11.5,1008.1,100.0,0.1
2021-08-21 01:00:00,7.5,93.0,11.5,1008.8,100.0,0.1
2021-08-21 02:00:00,7.6,94.0,9.5,1009.4,100.0,0.1
2021-08-21 03:00:00,7.5,94.0,10.3,1009.9,100.0,0.0
2021-08-21 04:00:00,7.2,91.0,10.6,1010.4,100.0,0.0
2021-08-21 05:00:00,7.0,90.0,10.5,1011.0,100.0,0.0
2021-08-21 06:00:00,6.9,90.0,9.5,1011.6,100.0,0.0
2021-08-21 07:00:00,6.8,89.0,9.1,1012.3,98.0,0.0
2021-08-21 08:00:00,7.0,86.0,9.7,1012.9,99.0,0.0
2021-08-21 09:00:00,7.2,81.0,9.7,1013.6,100.0,0.0
2021-08-21 10:00:00,7.2,79.0,8.7,1014.2,100.0,0.0
2021-08-21 11:00:00,7.6,76.0,6.8,1014.8,99.0,0.0
2021-08-21 12:00:00,8.2,71.0,5.8,1015.1,100.0,0.0
2021-08-21 13:00:00,8.4,70.0,6.1,1015.6,100.0,0.0
2021-08-21 14:00:00,8.6,77.0,7.8,1015.4,100.0,0.0
2021-08-21 15:00:00,8.5,79.0,9.3,1015.8,100.0,0.0
2021-08-21 16:00:00,8.4,78.0,9.4,1016.0,100.0,0.0
2021-08-21 17:00:00,8.3,78.0,9.4,1016.4,100.0,0.0
2021-08-21 18:00:00,7.9,80.0,8.5,1016.6,100.0,0.0
2021-08-21 19:00:00,7.7,82.0,7.8,1017.1,100.0,0.0
2021-08-21 20:00:00,7.5,85.0,7.0,1017.4,100.0,0.0
2021-08-21 21:00:00,7.2,88.0,5.4,1017.5,100.0,0.0
2021-08-21 22:00:00,7.0,90.0,4.5,1017.8,100.0,0.0
2021-08-21 23:00:00,7.0,90.0,4.9,1018.1,100.0,0.0
2021-08-22 00:00:00,6.9,91.0,5.5,1018.3,100.0,0.0
2021-08-22 01:00:00,6.8,91.0,6.4,1018.4,100.0,0.0
2021-08-22 02:00:00,6.7,93.0,4.4,1018.7,100.0,0.0
2021-08-22 03:00:00,6.7,93.0,5.8,1018.8,100.0,0.0
2021-08-22 04:00:00,6.7,93.0,5.8,1018.9,99.0,0.0
2021-08-22 05:00:00,6.5,93.0,5.8,1019.1,97.0,0.0
2021-08-22 06:00:00,6.6,92.0,5.4,1019.4,92.0,0.0
2021-08-22 07:00:00,6.9,90.0,5.8,1019.6,95.0,0.0
2021-08-22 08:00:00,7.1,89.0,6.6,1019.9,96.0,0.0
2021-08-22 09:00:00,7.3,85.0,6.7,1020.3,92.0,0.1
2021-08-22 10:00:00,7.9,79.0,7.1,1020.5,92.0,0.0
2021-08-22 11:00:00,8.6,73.0,7.6,1020.8,84.0,0.0
2021-08-22 12:00:00,9.2,68.0,8.8,1021.0,93.0,0.0
2021-08-22 13:00:00,9.7,66.0,8.3,1021.2,98.0,0.0
2021-08-22 14:00:00,9.2,69.0,8.8,1021.5,100.0,0.0
2021-08-22 15:00:00,9.4,69.0,8.4,1021.7,100.0,0.0
2021-08-22 16:00:00,8.9,75.0,8.7,1022.0,97.0,0.0
2021-08-22 17:00:00,8.5,80.0,8.4,1022.3,93.0,0.2
2021-08-22 18:00:00,8.4,82.0,6.6,1022.5,72.0,0.1
2021-08-22 19:00:00,8.2,82.0,5.7,1022.7,45.0,0.0
2021-08-22 20:00:00,7.8,85.0,2.5,1023.2,41.0,0.0
2021-08-22 21:00:00,7.8,82.0,0.7,1023.4,92.0,0.0
2021-08-22 22:00:00,6.8,90.0,3.2,1023.6,93.0,0.0
2021-08-22 23:00:00,7.1,89.0,3.3,1023.6,95.0,0.0
2021-08-23 00:00:00,7.0,90.0,4.5,1023.7,94.0,0.0
2021-08-23 01:00:00,7.3,90.0,6.0,1023.8,97.0,0.0
2021-08-23 02:00:00,7.1,92.0,6.4,1024.0,100.0,0.1
2021-08-23 03:00:00,7.2,92.0,7.2,1024.2,100.0,0.0
2021-08-23 04:00:00,7.4,91.0,8.1,1024.3,100.0,0.1
2021-08-23 05:00:00,7.4,91.0,7.8,1024.5,100.0,0.2
2021-08-23 06:00:00,7.4,92.0,7.2,1024.6,100.0,0.2
2021-08-23 07:00:00,7.7,92.0,7.4,1024.7,86.0,0.0
2021-08-23 08:00:00,8.1,91.0,7.7,1024.9,73.0,0.1
2021-08-23 09:00:00,8.4,90.0,7.4,1025.2,89.0,0.1
2021-08-23 10:00:00,8.9,86.0,7.2,1025.4,72.0,0.1
2021-08-23 11:00:00,9.4,82.0,6.9,1025.5,53.0,0.2
2021-08-23 12:00:00,10.0,79.0,7.8,1025.6,72.0,0.5
2021-08-23 13:00:00,10.0,78.0,7.2,1025.6,56.0,0.3
2021-08-23 14:00:00,9.4,79.0,5.5,1026.2,74.0,0.4
2021-08-23 15:00:00,9.6,77.0,5.8,1026.1,100.0,0.0
2021-08-23 16:00:00,9.6,79.0,6.2,1026.1,98.0,0.1
2021-08-23 17:00:00,9.4,81.0,5.2,1026.1,99.0,0.0
2021-08-23 18:00:00,9.2,83.0,4.5,1025.9,100.0,0.0
2021-08-23 19:00:00,9.1,86.0,3.9,1026.0,100.0,0.0
2021-08-23 20:00:00,9.0,88.0,4.0,1026.1,100.0,0.0
2021-08-23 21:00:00,8.9,88.0,5.8,1026.1,100.0,0.0
2021-08-23 22:00:00,8.8,89.0,7.2,1025.9,100.0,0.1
2021-08-23 23:00:00,8.7,90.0,7.2,1025.8,100.0,0.1
2021-08-24 00:00:00,8.7,90.0,7.9,1025.4,100.0,0.1
2021-08-24 01:00:00,8.7,90.0,8.8,1025.1,100.0,0.0
2021-08-24 02:00:00,8.5,91.0,8.7,1024.9,100.0,0.0
2021-08-24 03:00:00,8.5,91.0,9.0,1024.4,100.0,0.0
2021-08-24 04:00:00,8.3,91.0,8.6,1024.0,100.0,0.0
2021-08-24 05:00:00,8.2,91.0,9.4,1023.5,100.0,0.0
2021-08-24 06:00:00,8.3,90.0,9.7,1023.0,100.0,0.0
2021-08-24 07:00:00,8.7,88.0,10.4,1022.3,100.0,0.0
2021-08-24 08:00:00,8.9,86.0,10.8,1021.5,100.0,0.1
2021-08-24 09:00:00,9.2,86.0,10.8,1020.8,100.0,0.1
2021-08-24 10:00:00,9.7,82.0,12.6,1020.0,100.0,0.1
2021-08-24 11:00:00,10.1,79.0,13.0,1019.2,100.0,0.1
2021-08-24 12:00:00,10.3,80.0,12.6,1018.2,100.0,0.2
2021-08-24 13:00:00,10.9,77.0,13.3,1017.2,100.0,0.1
2021-08-24 14:00:00,10.8,80.0,9.5,1016.0,100.0,0.3
2021-08-24 15:00:00,10.8,81.0,7.9,1014.7,100.0,0.2
2021-08-24 16:00:00,11.2,80.0,6.9,1013.6,100.0,0.2
2021-08-24 17:00:00,11.3,80.0,2.7,1012.3,100.0,0.2
2021-08-24 18:00:00,11.0,85.0,5.7,1011.0,100.0,0.1
2021-08-24 19:00:00,10.4,89.0,9.9,1010.0,100.0,0.1
2021-08-24 20:00:00,9.7,91.0,11.2,1008.9,100.0,0.1
2021-08-24 21:00:00,9.2,94.0,11.2,1008.4,100.0,0.1
2021-08-24 22:00:00,8.7,95.0,10.3,1008.0,100.0,0.1
2021-08-24 23:00:00,8.3,95.0,9.0,1007.8,100.0,0.0
2021-08-25 00:00:00,8.0,96.0,6.8,1007.9,100.0,0.1
2021-08-25 01:00:00,8.0,96.0,4.5,1008.1,100.0,0.1
2021-08-25 02:00:00,7.5,96.0,6.2,1008.6,100.0,0.1
2021-08-25 03:00:00,7.7,95.0,4.4,1009.4,96.0,0.0
2021-08-25 04:00:00,8.1,93.0,3.8,1009.9,97.0,0.0
2021-08-25 05:00:00,7.8,95.0,4.4,1010.6,99.0,0.0
2021-08-25 06:00:00,8.8,92.0,2.8,1011.2,98.0,0.0
2021-08-25 07:00:00,9.9,88.0,4.6,1012.1,95.0,0.0
2021-08-25 08:00:00,10.6,84.0,3.9,1013.0,62.0,0.0
2021-08-25 09:00:00,11.2,73.0,5.8,1014.0,76.0,0.0
2021-08-25 10:00:00,11.5,71.0,7.4,1014.9,53.0,0.0
2021-08-25 11:00:00,12.0,68.0,7.8,1015.8,44.0,0.0
2021-08-25 12:00:00,12.7,64.0,6.2,1016.3,49.0,0.0
2021-08-25 13:00:00,13.1,61.0,2.9,1016.8,100.0,0.0
2021-08-25 14:00:00,13.1,57.0,2.9,1017.5,100.0,0.0
2021-08-25 15:00:00,13.4,56.0,3.1,1017.9,100.0,0.0
2021-08-25 16:00:00,13.3,57.0,2.6,1018.6,95.0,0.0
2021-08-25 17:00:00,13.1,61.0,1.9,1019.2,74.0,0.0
2021-08-25 18:00:00,13.0,69.0,1.3,1019.8,72.0,0.0
2021-08-25 19:00:00,12.5,84.0,2.9,1020.5,78.0,0.0
2021-08-25 20:00:00,11.4,89.0,3.2,1020.8,31.0,0.0
2021-08-25 21:00:00,10.2,86.0,4.7,1021.5,13.0,0.0
2021-08-25 22:00:00,9.2,87.0,4.2,1022.0,8.0,0.0
2021-08-25 23:00:00,8.2,89.0,3.4,1022.4,3.0,0.0
2021-08-26 00:00:00,6.8,92.0,4.6,1022.8,1.0,0.0
2021-08-26 01:00:00,6.5,91.0,5.2,1023.1,0.0,0.0
2021-08-26 02:00:00,6.2,91.0,8.0,1023.9,0.0,0.0
2021-08-26 03:00:00,6.4,89.0,4.7,1024.3,0.0,0.0
2021-08-26 04:00:00,6.2,88.0,5.0,1024.9,0.0,0.0
2021-08-26 05:00:00,6.3,87.0,4.9,1025.1,0.0,0.0
2021-08-26 06:00:00,7.4,86.0,5.9,1025.2,0.0,0.0
2021-08-26 07:00:00,8.9,82.0,8.0,1025.5,62.0,0.0
2021-08-26 08:00:00,10.4,77.0,7.9,1025.6,98.0,0.0
2021-08-26 09:00:00,11.3,71.0,8.6,1025.7,91.0,0.0
2021-08-26 10:00:00,12.2,65.0,11.2,1025.9,84.0,0.0
2021-08-26 11:00:00,12.8,62.0,11.7,1026.0,0.0,0.0
2021-08-26 12:00:00,13.4,61.0,11.6,1025.8,11.0,0.0
2021-08-26 13:00:00,13.9,60.0,11.5,1025.6,24.0,0.0
2021-08-26 14:00:00,13.9,61.0,10.1,1025.6,53.0,0.0
2021-08-26 15:00:00,14.2,62.0,10.2,1025.5,91.0,0.0
2021-08-26 16:00:00,14.1,61.0,10.2,1025.4,70.0,0.0
2021-08-26 17:00:00,14.0,61.0,9.2,1025.4,42.0,0.0
2021-08-26 18:00:00,13.6,63.0,7.6,1025.3,25.0,0.0
2021-08-26 19:00:00,13.0,69.0,5.7,1025.2,52.0,0.0
2021-08-26 20:00:00,11.6,74.0,4.6,1025.1,59.0,0.0
2021-08-26 21:00:00,10.4,76.0,5.4,1024.9,81.0,0.0
2021-08-26 22:00:00,10.2,74.0,6.5,1024.9,19.0,0.0
2021-08-26 23:00:00,9.9,74.0,7.6,1024.8,5.0,0.0
2021-08-27 00:00:00,9.6,76.0,7.9,1024.8,0.0,0.0
2021-08-27 01:00:00,9.3,78.0,8.4,1024.8,0.0,0.0
2021-08-27 02:00:00,8.6,82.0,7.9,1024.6,4.0,0.0
2021-08-27 03:00:00,9.0,82.0,9.4,1024.6,25.0,0.0
2021-08-27 04:00:00,9.0,83.0,9.7,1024.6,63.0,0.0
2021-08-27 05:00:00,9.1,83.0,10.5,1024.5,41.0,0.0
2021-08-27 06:00:00,9.4,84.0,11.5,1024.3,18.0,0.0
2021-08-27 07:00:00,10.2,82.0,12.0,1024.7,26.0,0.0
2021-08-27 08:00:00,11.1,80.0,12.1,1024.8,32.0,0.0
2021-08-27 09:00:00,12.0,76.0,14.5,1024.8,18.0,0.0
2021-08-27 10:00:00,12.9,73.0,18.2,1024.5,33.0,0.0
2021-08-27 11:00:00,13.5,70.0,21.4,1024.5,32.0,0.0
2021-08-27 12:00:00,13.7,68.0,20.1,1024.4,68.0,0.0
2021-08-27 13:00:00,13.8,67.0,20.4,1024.4,96.0,0.0
2021-08-27 14:00:00,14.6,63.0,20.2,1024.1,93.0,0.0
2021-08-27 15:00:00,14.5,65.0,18.8,1024.1,58.0,0.0
2021-08-27 16:00:00,13.9,67.0,17.2,1024.2,40.0,0.0
2021-08-27 17:00:00,13.5,69.0,15.6,1024.3,33.0,0.0
2021-08-27 18:00:00,12.9,72.0,14.1,1024.4,65.0,0.0
2021-08-27 19:00:00,12.2,75.0,14.1,1024.5,79.0,0.0
2021-08-27 20:00:00,11.6,78.0,12.0,1024.8,96.0,0.0
2021-08-27 21:00:00,11.2,80.0,12.0,1024.8,100.0,0.0
2021-08-27 22:00:00,11.0,83.0,12.9,1024.9,100.0,0.0
2021-08-27 23:00:00,10.8,85.0,13.3,1025.0,100.0,0.1
2021-08-28 00:00:00,10.7,87.0,12.7,1025.1,100.0,0.1
2021-08-28 01:00:00,10.6,90.0,12.1,1025.1,100.0,0.3
2021-08-28 02:00:00,10.7,96.0,9.0,1025.1,100.0,0.4
2021-08-28 03:00:00,10.9,99.0,8.4,1025.2,100.0,0.6
2021-08-28 04:00:00,10.9,99.0,6.9,1025.4,100.0,0.6
2021-08-28 05:00:00,10.7,99.0,5.4,1025.5,100.0,0.4
2021-08-28 06:00:00,10.4,99.0,5.4,1025.6,100.0,0.2
2021-08-28 07:00:00,10.4,95.0,4.9,1025.9,100.0,0.1
2021-08-28 08:00:00,10.4,95.0,4.5,1026.0,100.0,0.1
2021-08-28 09:00:00,10.5,93.0,5.4,1026.1,100.0,0.1
2021-08-28 10:00:00,10.5,91.0,5.5,1026.5,100.0,0.1
2021-08-28 11:00:00,10.6,90.0,4.9,1026.6,100.0,0.1
2021-08-28 12:00:00,10.7,89.0,4.1,1026.7,100.0,0.0
2021-08-28 13:00:00,10.8,88.0,3.7,1026.7,100.0,0.0
2021-08-28 14:00:00,11.5,88.0,5.3,1026.6,100.0,0.0
2021-08-28 15:00:00,11.7,86.0,5.0,1026.6,100.0,0.1
2021-08-28 16:00:00,11.6,86.0,3.5,1026.5,100.0,0.1
2021-08-28 17:00:00,11.7,86.0,3.1,1026.3,100.0,0.0
2021-08-28 18:00:00,11.7,86.0,3.2,1025.8,98.0,0.0
2021-08-28 19:00:00,11.5,88.0,2.5,1025.5,100.0,0.0
2021-08-28 20:00:00,11.0,94.0,0.8,1025.4,100.0,0.0
2021-08-28 21:00:00,10.7,96.0,0.8,1025.1,100.0,0.0
2021-08-28 22:00:00,10.6,95.0,0.5,1025.0,100.0,0.0
2021-08-28 23:00:00,10.3,96.0,1.8,1024.7,100.0,0.0
2021-08-29 00:00:00,10.1,98.0,1.8,1024.5,100.0,0.0
2021-08-29 01:00:00,10.3,96.0,2.9,1024.1,98.0,0.0
2021-08-29 02:00:00,10.1,95.0,4.0,1023.9,100.0,0.0
2021-08-29 03:00:00,9.7,95.0,3.7,1023.5,100.0,0.0
2021-08-29 04:00:00,9.7,93.0,4.0,1023.1,80.0,0.0
2021-08-29 05:00:00,9.2,93.0,3.9,1022.6,61.0,0.0
2021-08-29 06:00:00,9.7,93.0,4.0,1022.3,67.0,0.0
2021-08-29 07:00:00,10.4,92.0,5.9,1021.9,73.0,0.0
2021-08-29 08:00:00,11.6,88.0,6.1,1021.7,93.0,0.0
2021-08-29 09:00:00,12.4,82.0,7.2,1021.6,51.0,0.0
2021-08-29 10:00:00,13.0,81.0,7.7,1021.6,68.0,0.0
2021-08-29 11:00:00,13.4,80.0,8.0,1021.7,95.0,0.0
2021-08-29 12:00:00,13.3,82.0,9.1,1021.7,98.0,0.0
2021-08-29 13:00:00,13.3,83.0,9.6,1021.5,98.0,0.1
2021-08-29 14:00:00,12.8,86.0,5.9,1021.9,100.0,0.1
2021-08-29 15:00:00,12.5,89.0,5.2,1021.9,100.0,0.4
2021-08-29 16:00:00,12.3,91.0,5.8,1022.2,99.0,0.2
2021-08-29 17:00:00,12.1,92.0,6.2,1022.3,96.0,0.1
2021-08-29 18:00:00,12.0,93.0,6.6,1022.1,94.0,0.1
2021-08-29 19:00:00,11.8,94.0,6.7,1021.9,100.0,0.1
2021-08-29 20:00:00,11.4,95.0,5.9,1021.9,100.0,0.1
2021-08-29 21:00:00,11.2,96.0,6.9,1022.0,99.0,0.2
2021-08-29 22:00:00,11.0,96.0,6.4,1021.7,100.0,0.0
2021-08-29 23:00:00,10.4,96.0,6.4,1021.9,100.0,0.0
2021-08-30 00:00:00,10.7,96.0,8.8,1021.5,100.0,0.0
2021-08-30 01:00:00,10.7,94.0,9.8,1021.1,100.0,0.1
2021-08-30 02:00:00,10.7,96.0,6.9,1021.2,100.0,0.2
2021-08-30 03:00:00,10.7,94.0,7.1,1021.1,100.0,0.2
2021-08-30 04:00:00,10.6,93.0,6.9,1021.1,100.0,0.2
2021-08-30 05:00:00,10.3,97.0,5.5,1020.9,100.0,0.2
2021-08-30 06:00:00,10.4,95.0,7.0,1020.3,94.0,0.1
2021-08-30 07:00:00,10.6,95.0,8.6,1019.9,99.0,0.0
2021-08-30 08:00:00,10.6,98.0,8.0,1019.3,100.0,0.3
2021-08-30 09:00:00,10.5,98.0,10.7,1019.0,99.0,0.4
2021-08-30 10:00:00,11.3,93.0,12.6,1018.8,100.0,0.1
2021-08-30 11:00:00,11.5,90.0,16.2,1018.5,100.0,0.4
2021-08-30 12:00:00,11.6,92.0,14.0,1018.2,100.0,0.2
2021-08-30 13:00:00,11.7,90.0,15.6,1017.9,100.0,0.1
2021-08-30 14:00:00,11.4,87.0,13.0,1018.3,100.0,0.1
2021-08-30 15:00:00,11.3,89.0,10.9,1018.1,100.0,0.2
2021-08-30 16:00:00,11.1,87.0,12.1,1017.8,100.0,0.3
2021-08-30 17:00:00,10.6,89.0,15.3,1017.5,100.0,0.3
2021-08-30 18:00:00,10.2,93.0,15.2,1017.2,99.0,0.4
2021-08-30 19:00:00,10.0,93.0,11.9,1017.2,98.0,0.2
2021-08-30 20:00:00,9.8,93.0,11.0,1017.1,59.0,0.1
2021-08-30 21:00:00,9.3,92.0,10.2,1016.9,88.0,0.1
2021-08-30 22:00:00,9.2,92.0,10.3,1016.6,100.0,0.0
2021-08-30 23:00:00,9.3,91.0,11.3,1016.2,100.0,0.1
2021-08-31 00:00:00,9.3,94.0,12.0,1015.6,100.0,0.2
2021-08-31 01:00:00,9.3,95.0,12.9,1015.2,100.0,0.5
2021-08-31 02:00:00,9.3,92.0,13.4,1014.7,86.0,0.3
2021-08-31 03:00:00,9.6,93.0,14.7,1013.6,97.0,0.2
2021-08-31 04:00:00,9.4,93.0,15.8,1012.8,95.0,0.5
2021-08-31 05:00:00,9.1,97.0,16.5,1011.9,100.0,1.4
2021-08-31 06:00:00,9.1,97.0,15.8,1010.8,99.0,1.9
2021-08-31 07:00:00,8.8,98.0,11.4,1010.7,100.0,2.4
2021-08-31 08:00:00,8.9,91.0,12.6,1010.6,88.0,1.6
2021-08-31 09:00:00,8.7,90.0,15.6,1010.4,64.0,0.3
2021-08-31 10:00:00,9.2,93.0,13.8,1010.5,99.0,0.5
2021-08-31 11:00:00,9.4,90.0,14.4,1010.5,100.0,0.4
2021-08-31 12:00:00,8.2,89.0,15.0,1010.5,100.0,0.9
2021-08-31 13:00:00,7.9,93.0,13.4,1010.5,100.0,0.6
2021-08-31 14:00:00,8.0,97.0,15.1,1009.7,100.0,0.5
2021-08-31 15:00:00,8.2,95.0,13.1,1009.8,100.0,1.6
2021-08-31 16:00:00,7.7,96.0,13.8,1010.0,100.0,1.6
2021-08-31 17:00:00,7.5,96.0,12.7,1010.0,100.0,1.3
2021-08-31 18:00:00,7.3,97.0,12.0,1009.9,100.0,1.7
2021-08-31 19:00:00,7.3,97.0,12.7,1009.6,100.0,1.5
2021-08-31 20:00:00,7.1,97.0,11.0,1009.5,100.0,1.6
2021-08-31 21:00:00,7.0,97.0,13.7,1009.6,99.0,0.8
2021-08-31 22:00:00,6.8,96.0,12.4,1009.8,100.0,1.1
2021-08-31 23:00:00,7.0,97.0,11.9,1009.7,100.0,1.8
2021-09-01 00:00:00,6.9,96.0,14.1,1009.5,97.0,1.7
2021-09-01 01:00:00,6.7,97.0,11.6,1009.5,99.0,0.9
2021-09-01 02:00:00,6.6,97.0,13.8,1009.5,100.0,0.8
2021-09-01 03:00:00,6.9,96.0,13.7,1009.3,94.0,0.9
2021-09-01 04:00:00,6.5,97.0,13.0,1009.4,100.0,0.6
2021-09-01 05:00:00,6.4,93.0,16.1,1009.6,78.0,0.7
2021-09-01 06:00:00,6.3,97.0,12.0,1009.4,100.0,1.2
2021-09-01 07:00:00,6.8,96.0,11.5,1009.5,100.0,0.3
2021-09-01 08:00:00,7.1,94.0,11.8,1009.8,100.0,0.6
2021-09-01 09:00:00,7.2,88.0,14.0,1010.3,77.0,0.8
2021-09-01 10:00:00,7.9,94.0,12.8,1011.0,96.0,0.4
2021-09-01 11:00:00,8.3,95.0,11.6,1011.3,99.0,0.5
2021-09-01 12:00:00,8.0,94.0,13.7,1011.9,95.0,0.5
2021-09-01 13:00:00,8.5,94.0,13.9,1012.2,97.0,0.4
2021-09-01 14:00:00,7.5,87.0,17.1,1012.4,94.0,0.2
2021-09-01 15:00:00,8.3,96.0,12.3,1012.8,98.0,0.5
2021-09-01 16:00:00,7.7,96.0,13.0,1013.1,95.0,0.3
2021-09-01 17:00:00,7.6,97.0,13.7,1013.2,91.0,0.3
2021-09-01 18:00:00,7.2,96.0,13.2,1013.3,83.0,0.3
2021-09-01 19:00:00,6.8,91.0,13.8,1013.3,68.0,0.8
2021-09-01 20:00:00,6.2,98.0,11.5,1013.3,77.0,0.3
2021-09-01 21:00:00,6.0,98.0,7.1,1013.5,92.0,0.3
2021-09-01 22:00:00,6.1,98.0,6.5,1013.3,92.0,0.2
2021-09-01 23:00:00,6.1,98.0,5.1,1013.0,97.0,0.2
2021-09-02 00:00:00,6.1,99.0,4.8,1012.7,96.0,0.2
2021-09-02 01:00:00,6.0,99.0,4.8,1012.5,99.0,0.2
2021-09-02 02:00:00,6.2,99.0,4.8,1012.0,89.0,0.2
2021-09-02 03:00:00,6.3,98.0,5.8,1011.4,100.0,0.5
2021-09-02 04:00:00,6.3,98.0,5.4,1010.9,100.0,0.5
2021-09-02 05:00:00,6.2,97.0,4.7,1010.2,100.0,0.6
2021-09-02 06:00:00,6.0,98.0,5.0,1009.3,100.0,0.5
2021-09-02 07:00:00,6.1,98.0,5.8,1008.5,100.0,0.5
2021-09-02 08:00:00,6.1,98.0,6.8,1007.9,100.0,0.5
2021-09-02 09:00:00,6.2,97.0,6.3,1007.5,100.0,0.6
2021-09-02 10:00:00,6.3,96.0,6.3,1007.1,100.0,0.6
2021-09-02 11:00:00,6.4,96.0,5.2,1007.1,100.0,0.8
2021-09-02 12:00:00,6.8,97.0,4.7,1006.8,100.0,0.7
2021-09-02 13:00:00,6.9,96.0,5.4,1006.9,99.0,0.3
2021-09-02 14:00:00,7.4,97.0,6.3,1006.6,100.0,0.4
2021-09-02 15:00:00,7.7,94.0,7.9,1006.6,98.0,0.6
2021-09-02 16:00:00,7.6,94.0,8.8,1006.7,100.0,0.4
2021-09-02 17:00:00,7.2,96.0,7.6,1006.7,99.0,0.3
2021-09-02 18:00:00,6.7,89.0,7.7,1006.8,99.0,0.7
2021-09-02 19:00:00,6.5,91.0,6.6,1006.8,96.0,0.2
2021-09-02 20:00:00,6.0,97.0,4.6,1007.1,95.0,0.1
2021-09-02 21:00:00,5.8,98.0,5.4,1007.3,88.0,0.2
2021-09-02 22:00:00,5.5,98.0,7.6,1008.0,95.0,0.3
2021-09-02 23:00:00,5.7,95.0,8.8,1008.5,91.0,0.1
2021-09-03 00:00:00,5.3,96.0,9.1,1009.0,81.0,0.1
2021-09-03 01:00:00,4.4,98.0,6.6,1009.5,88.0,0.1
2021-09-03 02:00:00,5.6,98.0,12.4,1009.6,100.0,0.1
2021-09-03 03:00:00,5.7,96.0,11.6,1009.9,100.0,0.4
2021-09-03 04:00:00,5.7,95.0,11.9,1010.2,100.0,0.2
2021-09-03 05:00:00,5.5,95.0,11.6,1010.5,94.0,0.1
2021-09-03 06:00:00,5.5,96.0,9.5,1010.7,99.0,0.2
2021-09-03 07:00:00,5.8,93.0,10.5,1010.9,78.0,0.2
2021-09-03 08:00:00,5.9,89.0,12.1,1011.3,97.0,0.4
2021-09-03 09:00:00,6.1,89.0,13.8,1011.8,76.0,0.2
2021-09-03 10:00:00,6.3,89.0,12.6,1012.6,95.0,0.2
2021-09-03 11:00:00,6.4,92.0,12.8,1013.3,91.0,0.1
2021-09-03 12:00:00,6.6,93.0,13.6,1013.5,91.0,0.2
2021-09-03 13:00:00,7.0,90.0,14.4,1013.8,91.0,0.1
2021-09-03 14:00:00,7.1,78.0,15.5,1013.8,90.0,0.1
2021-09-03 15:00:00,6.9,78.0,13.8,1014.0,95.0,0.0
2021-09-03 16:00:00,6.8,81.0,12.8,1014.0,92.0,0.1
2021-09-03 17:00:00,5.8,83.0,15.3,1014.5,77.0,0.2
2021-09-03 18:00:00,5.7,87.0,13.7,1014.7,62.0,0.2
2021-09-03 19:00:00,5.0,87.0,14.8,1014.9,33.0,0.1
2021-09-03 20:00:00,4.2,88.0,12.5,1015.5,47.0,0.0
2021-09-03 21:00:00,4.0,87.0,9.9,1015.8,65.0,0.0
2021-09-03 22:00:00,4.0,87.0,6.2,1016.1,90.0,0.0
2021-09-03 23:00:00,4.0,90.0,6.6,1016.4,82.0,0.1
2021-09-04 00:00:00,4.0,94.0,6.6,1016.3,90.0,0.1
2021-09-04 01:00:00,3.9,96.0,5.6,1016.4,87.0,0.1
2021-09-04 02:00:00,4.7,97.0,7.1,1016.4,89.0,0.1
2021-09-04 03:00:00,4.9,98.0,6.5,1016.4,99.0,0.3
2021-09-04 04:00:00,4.6,96.0,5.6,1016.6,83.0,0.4
2021-09-04 05:00:00,4.2,97.0,3.9,1016.6,100.0,0.2
2021-09-04 06:00:00,4.5,98.0,4.6,1016.7,87.0,0.3
2021-09-04 07:00:00,4.7,98.0,4.9,1017.0,99.0,0.1
2021-09-04 08:00:00,5.1,94.0,4.7,1017.2,74.0,0.1
2021-09-04 09:00:00,5.8,91.0,4.9,1017.3,89.0,0.1
2021-09-04 10:00:00,6.4,86.0,7.5,1017.4,65.0,0.1
2021-09-04 11:00:00,6.6,86.0,8.8,1017.7,51.0,0.3
2021-09-04 12:00:00,7.2,81.0,10.1,1017.5,51.0,0.3
2021-09-04 13:00:00,7.8,71.0,12.4,1017.5,74.0,0.1
2021-09-04 14:00:00,7.6,77.0,11.6,1017.7,95.0,0.1
2021-09-04 15:00:00,7.7,76.0,11.3,1017.6,100.0,0.0
2021-09-04 16:00:00,7.2,80.0,10.8,1017.6,100.0,0.0
2021-09-04 17:00:00,7.0,82.0,9.4,1017.6,100.0,0.0
2021-09-04 18:00:00,7.0,84.0,6.5,1017.4,100.0,0.0
2021-09-04 19:00:00,6.9,86.0,4.5,1017.5,100.0,0.0
2021-09-04 20:00:00,6.7,88.0,3.6,1017.4,100.0,0.0
2021-09-04 21:00:00,6.6,90.0,5.6,1017.0,100.0,0.0
2021-09-04 22:00:00,6.7,91.0,7.4,1016.9,100.0,0.0
2021-09-04 23:00:00,6.7,91.0,8.2,1016.7,99.0,0.0
2021-09-05 00:00:00,6.5,93.0,8.6,1016.7,81.0,0.0
2021-09-05 01:00:00,6.2,95.0,8.5,1016.6,98.0,0.0
2021-09-05 02:00:00,6.6,96.0,7.6,1016.2,100.0,0.0
2021-09-05 03:00:00,6.4,96.0,8.0,1016.0,100.0,0.0
2021-09-05 04:00:00,6.6,96.0,9.4,1015.9,100.0,0.0
2021-09-05 05:00:00,6.8,96.0,9.8,1015.8,100.0,0.0
2021-09-05 06:00:00,7.0,94.0,10.8,1015.7,100.0,0.0
2021-09-05 07:00:00,7.2,92.0,10.9,1015.4,100.0,0.0
2021-09-05 08:00:00,7.5,89.0,11.5,1015.4,100.0,0.0
2021-09-05 09:00:00,7.7,89.0,11.6,1015.2,100.0,0.1
2021-09-05 10:00:00,8.0,87.0,12.7,1015.2,100.0,0.2
2021-09-05 11:00:00,7.9,87.0,14.1,1015.4,100.0,0.2
2021-09-05 12:00:00,8.1,89.0,13.7,1015.4,100.0,0.2
2021-09-05 13:00:00,8.4,88.0,13.7,1015.3,100.0,0.2
2021-09-05 14:00:00,8.5,91.0,11.3,1015.4,100.0,0.3
2021-09-05 15:00:00,8.9,93.0,10.5,1015.3,100.0,0.3
2021-09-05 16:00:00,9.0,94.0,10.1,1015.2,100.0,0.5
2021-09-05 17:00:00,9.2,95.0,10.4,1015.1,100.0,0.2
2021-09-05 18:00:00,9.2,96.0,9.9,1015.1,100.0,0.1
2021-09-05 19:00:00,9.2,96.0,9.3,1015.0,100.0,0.1
2021-09-05 20:00:00,9.2,96.0,9.2,1014.9,100.0,0.0
2021-09-05 21:00:00,9.3,96.0,9.2,1014.9,100.0,0.0
2021-09-05 22:00:00,9.3,96.0,9.3,1014.7,100.0,0.1
2021-09-05 23:00:00,9.3,96.0,9.3,1014.8,100.0,0.1
2021-09-06 00:00:00,9.0,98.0,8.1,1014.7,100.0,0.2
2021-09-06 01:00:00,9.0,99.0,7.7,1014.5,100.0,0.3
2021-09-06 02:00:00,9.4,98.0,8.7,1014.1,100.0,0.5
2021-09-06 03:00:00,9.5,99.0,8.1,1013.8,100.0,0.3
2021-09-06 04:00:00,9.6,99.0,8.7,1013.8,100.0,0.4
2021-09-06 05:00:00,9.7,99.0,9.2,1013.9,100.0,0.6
2021-09-06 06:00:00,9.6,99.0,8.8,1013.8,100.0,0.6
2021-09-06 07:00:00,9.6,99.0,7.4,1013.8,100.0,0.4
2021-09-06 08:00:00,9.7,98.0,7.1,1013.7,100.0,0.2
2021-09-06 09:00:00,9.9,96.0,7.7,1013.3,99.0,0.1
2021-09-06 10:00:00,10.2,94.0,9.4,1013.2,93.0,0.4
2021-09-06 11:00:00,10.7,90.0,9.7,1013.1,88.0,0.4
2021-09-06 12:00:00,11.4,86.0,9.4,1012.7,88.0,0.2
2021-09-06 13:00:00,11.8,82.0,10.5,1012.5,100.0,0.0
2021-09-06 14:00:00,12.0,78.0,9.1,1012.3,97.0,0.0
2021-09-06 15:00:00,11.8,80.0,8.3,1011.9,93.0,0.0
2021-09-06 16:00:00,11.7,80.0,7.7,1011.6,100.0,0.0
2021-09-06 17:00:00,11.6,84.0,7.4,1011.3,100.0,0.0
2021-09-06 18:00:00,11.1,87.0,7.5,1011.0,100.0,0.1
2021-09-06 19:00:00,10.7,88.0,7.6,1010.5,100.0,0.1
2021-09-06 20:00:00,10.4,89.0,7.6,1009.9,100.0,0.0
2021-09-06 21:00:00,10.3,89.0,7.6,1009.3,100.0,0.0
2021-09-06 22:00:00,10.3,88.0,7.6,1008.9,100.0,0.1
2021-09-06 23:00:00,10.3,88.0,8.0,1008.4,99.0,0.1
2021-09-07 00:00:00,10.3,87.0,8.0,1007.8,94.0,0.0
2021-09-07 01:00:00,10.1,87.0,7.3,1007.2,99.0,0.0
2021-09-07 02:00:00,10.1,89.0,6.5,1006.9,97.0,0.4
2021-09-07 03:00:00,10.2,89.0,6.6,1006.2,100.0,0.1
2021-09-07 04:00:00,10.0,89.0,6.6,1005.7,100.0,0.0
2021-09-07 05:00:00,9.8,90.0,6.2,1005.1,100.0,0.0
2021-09-07 06:00:00,9.8,92.0,6.6,1004.6,100.0,0.1
2021-09-07 07:00:00,9.8,92.0,7.3,1004.4,90.0,0.1
2021-09-07 08:00:00,9.8,93.0,6.7,1003.7,75.0,0.0
2021-09-07 09:00:00,10.4,92.0,6.5,1002.9,100.0,0.0
2021-09-07 10:00:00,11.1,87.0,6.8,1002.3,99.0,0.0
2021-09-07 11:00:00,11.8,80.0,5.2,1001.6,100.0,0.0
2021-09-07 12:00:00,11.8,80.0,1.8,1000.9,100.0,0.0
2021-09-07 13:00:00,11.5,85.0,1.9,1000.4,100.0,0.3
2021-09-07 14:00:00,11.4,87.0,7.6,999.8,100.0,0.5
2021-09-07 15:00:00,11.1,90.0,8.7,999.4,100.0,0.2
2021-09-07 16:00:00,11.1,91.0,9.2,999.1,100.0,0.1
2021-09-07 17:00:00,10.8,91.0,8.2,998.7,100.0,0.1
2021-09-07 18:00:00,10.4,93.0,6.0,998.5,100.0,0.1
2021-09-07 19:00:00,10.0,95.0,4.6,998.6,100.0,0.1
2021-09-07 20:00:00,9.7,96.0,2.9,998.8,100.0,0.2
2021-09-07 21:00:00,10.1,92.0,1.8,998.7,100.0,0.2
2021-09-07 22:00:00,9.7,95.0,2.5,998.7,100.0,0.2
2021-09-07 23:00:00,9.6,95.0,4.2,998.8,100.0,0.2
2021-09-08 00:00:00,9.4,96.0,5.2,998.7,100.0,0.4
2021-09-08 01:00:00,9.2,99.0,4.7,998.6,100.0,0.4
2021-09-08 02:00:00,8.9,99.0,1.4,998.3,100.0,0.2
2021-09-08 03:00:00,8.6,100.0,1.5,997.7,99.0,0.0
2021-09-08 04:00:00,8.6,100.0,1.8,997.0,100.0,0.0
2021-09-08 05:00:00,8.6,100.0,2.6,996.3,99.0,0.2
2021-09-08 06:00:00,7.7,97.0,3.4,995.7,100.0,0.6
2021-09-08 07:00:00,8.0,97.0,2.8,995.5,100.0,1.3
2021-09-08 08:00:00,8.1,98.0,3.8,995.7,100.0,0.8
2021-09-08 09:00:00,8.4,97.0,3.4,996.2,100.0,0.6
2021-09-08 10:00:00,8.5,97.0,4.5,996.6,100.0,0.9
2021-09-08 11:00:00,8.6,96.0,6.5,997.3,100.0,0.7
2021-09-08 12:00:00,8.3,97.0,8.9,997.8,100.0,0.8
2021-09-08 13:00:00,8.4,98.0,10.0,998.3,100.0,1.0
2021-09-08 14:00:00,8.4,97.0,9.9,998.9,92.0,0.8
2021-09-08 15:00:00,8.5,92.0,11.5,999.4,98.0,0.7
2021-09-08 16:00:00,8.5,86.0,11.0,999.8,96.0,0.5
2021-09-08 17:00:00,7.7,97.0,10.5,1000.0,100.0,0.7
2021-09-08 18:00:00,7.4,96.0,9.5,1000.2,98.0,0.7
2021-09-08 19:00:00,7.2,94.0,10.0,1000.3,100.0,1.3
2021-09-08 20:00:00,6.6,98.0,6.4,1000.7,100.0,1.5
2021-09-08 21:00:00,7.2,98.0,8.1,1000.9,100.0,0.3
2021-09-08 22:00:00,7.2,97.0,8.0,1001.4,100.0,0.3
2021-09-08 23:00:00,7.0,97.0,7.6,1001.7,94.0,0.5
2021-09-09 00:00:00,6.8,98.0,7.1,1002.0,93.0,0.4
2021-09-09 01:00:00,6.4,98.0,7.4,1002.4,70.0,0.3
2021-09-09 02:00:00,6.8,97.0,9.8,1002.4,80.0,0.1
2021-09-09 03:00:00,6.9,97.0,6.5,1002.5,100.0,0.2
2021-09-09 04:00:00,7.0,98.0,9.2,1002.6,93.0,0.2
2021-09-09 05:00:00,6.6,99.0,5.4,1002.8,100.0,0.1
2021-09-09 06:00:00,6.7,99.0,6.4,1002.9,97.0,0.1
2021-09-09 07:00:00,7.1,98.0,8.0,1003.1,100.0,0.2
2021-09-09 08:00:00,7.2,98.0,8.0,1003.8,100.0,0.3
2021-09-09 09:00:00,7.4,98.0,9.4,1004.2,100.0,0.8
2021-09-09 10:00:00,7.5,98.0,9.0,1004.8,100.0,1.1
2021-09-09 11:00:00,7.6,98.0,5.1,1005.4,100.0,0.9
2021-09-09 12:00:00,7.7,98.0,6.3,1005.9,100.0,0.6
2021-09-09 13:00:00,8.0,99.0,9.8,1006.6,97.0,0.4
2021-09-09 14:00:00,8.4,97.0,12.0,1006.7,75.0,0.3
2021-09-09 15:00:00,8.8,89.0,12.8,1007.3,69.0,0.3
2021-09-09 16:00:00,8.4,85.0,12.8,1007.7,89.0,0.3
2021-09-09 17:00:00,7.9,90.0,12.3,1008.0,99.0,0.4
2021-09-09 18:00:00,7.5,91.0,11.4,1008.3,85.0,0.2
2021-09-09 19:00:00,7.2,93.0,11.4,1008.7,99.0,0.1
2021-09-09 20:00:00,7.0,93.0,10.5,1009.0,99.0,0.2
2021-09-09 21:00:00,6.9,90.0,11.0,1009.5,93.0,0.2
2021-09-09 22:00:00,6.7,94.0,11.4,1010.1,84.0,0.6
2021-09-09 23:00:00,6.3,97.0,9.7,1010.5,99.0,0.2
2021-09-10 00:00:00,6.3,97.0,9.2,1010.5,99.0,0.3
2021-09-10 01:00:00,6.2,97.0,9.7,1010.8,99.0,0.2
2021-09-10 02:00:00,6.1,94.0,12.2,1011.0,67.0,0.3
2021-09-10 03:00:00,6.3,95.0,10.7,1011.0,99.0,0.2
2021-09-10 04:00:00,6.5,93.0,12.6,1011.0,100.0,0.1
2021-09-10 05:00:00,6.6,92.0,13.3,1011.0,97.0,0.1
2021-09-10 06:00:00,6.3,93.0,13.1,1010.9,87.0,0.1
2021-09-10 07:00:00,6.4,93.0,13.8,1010.8,80.0,0.0
2021-09-10 08:00:00,6.7,93.0,16.6,1010.6,84.0,0.0
2021-09-10 09:00:00,7.0,93.0,18.4,1010.5,100.0,0.1
2021-09-10 10:00:00,7.1,92.0,18.0,1010.8,100.0,0.4
2021-09-10 11:00:00,7.0,96.0,15.3,1010.9,100.0,0.9
2021-09-10 12:00:00,7.2,96.0,14.0,1011.1,100.0,1.1
2021-09-10 13:00:00,7.3,96.0,13.0,1011.3,100.0,1.0
2021-09-10 14:00:00,7.7,86.0,13.6,1011.0,96.0,0.4
2021-09-10 15:00:00,7.8,86.0,14.6,1011.2,96.0,0.2
2021-09-10 16:00:00,7.7,87.0,12.0,1011.2,79.0,0.3
2021-09-10 17:00:00,7.4,86.0,13.7,1011.4,100.0,0.5
2021-09-10 18:00:00,7.0,87.0,11.6,1011.7,74.0,0.1
2021-09-10 19:00:00,6.6,90.0,7.2,1011.8,63.0,0.1
2021-09-10 20:00:00,5.9,90.0,5.8,1012.2,49.0,0.1
2021-09-10 21:00:00,4.7,93.0,5.2,1012.7,66.0,0.1
2021-09-10 22:00:00,4.1,95.0,6.2,1013.2,88.0,0.2
2021-09-10 23:00:00,4.4,94.0,4.8,1013.3,50.0,0.1
2021-09-11 00:00:00,4.4,95.0,4.7,1013.5,48.0,0.0
2021-09-11 01:00:00,3.7,97.0,5.4,1013.6,51.0,0.0
2021-09-11 02:00:00,5.0,96.0,4.7,1013.8,51.0,0.0
2021-09-11 03:00:00,5.1,97.0,4.3,1014.0,93.0,0.1
2021-09-11 04:00:00,6.1,94.0,2.5,1014.1,87.0,0.0
2021-09-11 05:00:00,6.1,94.0,1.1,1014.3,75.0,0.0
2021-09-11 06:00:00,6.0,93.0,3.3,1014.1,67.0,0.0
2021-09-11 07:00:00,5.5,95.0,2.5,1014.0,80.0,0.0
2021-09-11 08:00:00,6.3,93.0,4.3,1014.1,75.0,0.0
2021-09-11 09:00:00,7.1,87.0,5.2,1014.2,98.0,0.0
2021-09-11 10:00:00,7.5,79.0,6.6,1014.5,100.0,0.0
2021-09-11 11:00:00,7.8,78.0,7.9,1014.4,100.0,0.0
2021-09-11 12:00:00,8.0,74.0,7.4,1014.2,100.0,0.0
2021-09-11 13:00:00,8.5,69.0,4.7,1013.9,99.0,0.0
2021-09-11 14:00:00,8.9,64.0,3.6,1013.3,97.0,0.0
2021-09-11 15:00:00,9.5,61.0,2.5,1012.8,97.0,0.0
2021-09-11 16:00:00,9.5,61.0,1.3,1012.5,90.0,0.0
2021-09-11 17:00:00,9.4,64.0,2.1,1012.1,28.0,0.0
2021-09-11 18:00:00,8.8,76.0,4.3,1011.8,99.0,0.0
2021-09-11 19:00:00,7.1,81.0,4.4,1011.4,99.0,0.0
2021-09-11 20:00:00,5.6,84.0,5.2,1011.2,99.0,0.0
2021-09-11 21:00:00,4.5,87.0,6.0,1011.0,100.0,0.0
2021-09-11 22:00:00,4.0,89.0,5.8,1010.4,99.0,0.0
2021-09-11 23:00:00,3.8,90.0,5.4,1010.0,99.0,0.0
2021-09-12 00:00:00,4.1,88.0,4.5,1009.5,98.0,0.0
2021-09-12 01:00:00,3.5,94.0,3.5,1009.2,97.0,0.0
2021-09-12 02:00:00,2.3,99.0,4.1,1008.9,100.0,0.0
2021-09-12 03:00:00,2.4,99.0,2.5,1008.5,100.0,0.0
2021-09-12 04:00:00,2.4,99.0,4.8,1008.1,100.0,0.0
2021-09-12 05:00:00,2.1,98.0,4.6,1007.7,100.0,0.0
2021-09-12 06:00:00,1.7,99.0,4.3,1007.3,100.0,0.0
2021-09-12 07:00:00,2.0,98.0,5.1,1006.8,100.0,0.0
2021-09-12 08:00:00,3.9,97.0,5.4,1006.5,100.0,0.0
2021-09-12 09:00:00,6.0,95.0,4.7,1006.0,75.0,0.0
2021-09-12 10:00:00,8.7,85.0,4.2,1005.5,23.0,0.0
2021-09-12 11:00:00,10.8,75.0,5.4,1005.3,55.0,0.0
2021-09-12 12:00:00,11.8,67.0,7.6,1004.6,93.0,0.0
2021-09-12 13:00:00,12.2,65.0,8.6,1004.0,98.0,0.0
2021-09-12 14:00:00,11.9,66.0,6.8,1004.0,100.0,0.0
2021-09-12 15:00:00,11.9,67.0,6.5,1003.4,99.0,0.0
2021-09-12 16:00:00,12.1,69.0,6.2,1002.8,100.0,0.0
2021-09-12 17:00:00,11.6,77.0,2.5,1002.3,100.0,0.0
2021-09-12 18:00:00,10.5,83.0,5.8,1002.2,100.0,0.2
2021-09-12 19:00:00,8.9,92.0,6.6,1002.4,100.0,1.1
2021-09-12 20:00:00,8.0,99.0,4.3,1002.3,100.0,0.7
2021-09-12 21:00:00,7.8,98.0,3.1,1002.2,100.0,0.5
2021-09-12 22:00:00,7.5,97.0,6.6,1002.1,100.0,0.2
2021-09-12 23:00:00,7.2,96.0,9.1,1002.1,100.0,0.4
2021-09-13 00:00:00,6.4,96.0,11.2,1002.3,100.0,1.1
2021-09-13 01:00:00,6.0,97.0,7.9,1002.5,100.0,1.0
2021-09-13 02:00:00,5.9,97.0,7.1,1002.5,100.0,0.5
2021-09-13 03:00:00,5.7,89.0,10.4,1002.3,100.0,0.3
2021-09-13 04:00:00,5.1,93.0,5.4,1002.4,100.0,0.2
2021-09-13 05:00:00,5.2,93.0,7.8,1002.4,100.0,0.2
2021-09-13 06:00:00,5.1,93.0,9.0,1002.2,100.0,0.0
2021-09-13 07:00:00,5.0,93.0,8.4,1002.3,100.0,0.0
2021-09-13 08:00:00,5.2,92.0,9.1,1002.2,100.0,0.0
2021-09-13 09:00:00,5.5,90.0,9.7,1002.3,100.0,0.0
2021-09-13 10:00:00,5.9,85.0,9.4,1002.6,100.0,0.0
2021-09-13 11:00:00,6.2,82.0,8.6,1003.1,100.0,0.0
2021-09-13 12:00:00,6.1,83.0,7.4,1003.4,100.0,0.1
2021-09-13 13:00:00,6.2,81.0,7.1,1003.9,100.0,0.2
2021-09-13 14:00:00,6.7,90.0,6.9,1004.5,100.0,0.2
2021-09-13 15:00:00,7.0,89.0,6.6,1005.2,100.0,0.2
2021-09-13 16:00:00,6.7,84.0,8.9,1005.8,100.0,0.5
2021-09-13 17:00:00,6.6,84.0,7.9,1006.4,100.0,0.1
2021-09-13 18:00:00,6.2,86.0,7.4,1007.1,100.0,0.1
2021-09-13 19:00:00,5.9,88.0,4.9,1007.6,100.0,0.1
2021-09-13 20:00:00,5.5,89.0,3.4,1008.1,100.0,0.1
2021-09-13 21:00:00,5.3,90.0,3.6,1008.7,100.0,0.1
2021-09-13 22:00:00,5.3,91.0,3.9,1009.2,100.0,0.2
2021-09-13 23:00:00,5.3,91.0,2.9,1009.7,100.0,0.3
2021-09-14 00:00:00,5.3,96.0,3.8,1010.0,100.0,0.6
2021-09-14 01:00:00,5.3,96.0,5.5,1010.3,100.0,0.7
2021-09-14 02:00:00,5.3,97.0,4.6,1010.9,100.0,0.7
2021-09-14 03:00:00,5.6,97.0,4.6,1011.1,100.0,0.7
2021-09-14 04:00:00,5.8,97.0,2.6,1011.4,100.0,0.7
2021-09-14 05:00:00,6.0,97.0,5.4,1011.6,100.0,0.4
2021-09-14 06:00:00,5.9,97.0,6.2,1012.1,100.0,0.2
2021-09-14 07:00:00,6.1,92.0,6.5,1012.4,100.0,0.1
2021-09-14 08:00:00,6.2,93.0,6.1,1012.7,100.0,0.0
2021-09-14 09:00:00,6.6,90.0,6.5,1013.6,100.0,0.1
2021-09-14 10:00:00,6.9,87.0,8.5,1014.0,100.0,0.1
2021-09-14 11:00:00,7.0,83.0,8.7,1014.9,100.0,0.1
2021-09-14 12:00:00,7.3,81.0,9.0,1015.3,100.0,0.0
2021-09-14 13:00:00,7.3,79.0,8.0,1015.7,100.0,0.0
2021-09-14 14:00:00,7.9,82.0,8.1,1016.1,100.0,0.0
2021-09-14 15:00:00,8.1,80.0,7.0,1016.5,100.0,0.0
2021-09-14 16:00:00,7.9,80.0,7.3,1016.9,100.0,0.0
2021-09-14 17:00:00,7.6,80.0,7.9,1017.4,100.0,0.0
2021-09-14 18:00:00,7.1,82.0,7.1,1017.7,99.0,0.0
2021-09-14 19:00:00,6.3,85.0,4.6,1017.9,99.0,0.0
2021-09-14 20:00:00,5.7,86.0,3.9,1018.3,96.0,0.0
2021-09-14 21:00:00,4.3,89.0,6.2,1018.5,84.0,0.0
2021-09-14 22:00:00,5.9,82.0,4.5,1018.9,76.0,0.0
2021-09-14 23:00:00,5.7,83.0,4.1,1019.1,79.0,0.0
2021-09-15 00:00:00,5.4,84.0,3.4,1019.2,85.0,0.0
2021-09-15 01:00:00,5.2,85.0,2.1,1019.2,64.0,0.0
2021-09-15 02:00:00,4.4,92.0,1.9,1019.6,9.0,0.0
2021-09-15 03:00:00,2.4,99.0,0.8,1019.8,100.0,0.0
2021-09-15 04:00:00,3.1,99.0,2.3,1020.0,100.0,0.0
2021-09-15 05:00:00,2.9,100.0,3.9,1020.1,100.0,0.0
2021-09-15 06:00:00,3.1,99.0,2.3,1020.2,100.0,0.0
2021-09-15 07:00:00,3.7,99.0,3.7,1020.1,100.0,0.0
2021-09-15 08:00:00,4.1,98.0,3.2,1020.3,100.0,0.0
2021-09-15 09:00:00,4.9,97.0,3.1,1020.3,100.0,0.0
2021-09-15 10:00:00,6.3,89.0,3.3,1020.4,68.0,0.0
2021-09-15 11:00:00,7.3,82.0,3.3,1020.2,62.0,0.0
2021-09-15 12:00:00,8.0,75.0,3.9,1020.0,60.0,0.0
2021-09-15 13:00:00,8.5,71.0,4.1,1020.0,80.0,0.0
2021-09-15 14:00:00,8.8,69.0,6.2,1020.1,85.0,0.0
2021-09-15 15:00:00,9.0,69.0,6.2,1019.8,83.0,0.0
2021-09-15 16:00:00,9.0,69.0,5.8,1019.7,76.0,0.0
2021-09-15 17:00:00,8.9,70.0,5.1,1019.6,76.0,0.0
2021-09-15 18:00:00,8.3,79.0,2.5,1019.5,65.0,0.0
2021-09-15 19:00:00,7.7,75.0,3.1,1019.3,75.0,0.0
2021-09-15 20:00:00,5.5,84.0,5.1,1019.3,86.0,0.0
2021-09-15 21:00:00,4.7,88.0,5.0,1019.0,22.0,0.0
2021-09-15 22:00:00,3.9,92.0,4.9,1018.9,48.0,0.0
2021-09-15 23:00:00,3.0,95.0,5.9,1018.8,7.0,0.0
2021-09-16 00:00:00,2.9,95.0,5.8,1018.7,64.0,0.0
2021-09-16 01:00:00,3.2,94.0,5.2,1018.8,36.0,0.0
2021-09-16 02:00:00,1.9,95.0,9.4,1018.8,30.0,0.0
2021-09-16 03:00:00,2.6,93.0,4.9,1018.6,99.0,0.0
2021-09-16 04:00:00,2.6,91.0,4.6,1018.7,100.0,0.0
2021-09-16 05:00:00,2.6,93.0,4.6,1018.7,99.0,0.0
2021-09-16 06:00:00,2.3,94.0,4.9,1018.6,90.0,0.0
2021-09-16 07:00:00,2.9,93.0,4.6,1018.3,79.0,0.0
2021-09-16 08:00:00,4.1,92.0,5.8,1018.3,100.0,0.0
2021-09-16 09:00:00,5.7,89.0,6.7,1018.0,99.0,0.0
2021-09-16 10:00:00,7.1,81.0,6.6,1018.0,100.0,0.0
2021-09-16 11:00:00,8.1,73.0,7.2,1018.1,99.0,0.0
2021-09-16 12:00:00,8.7,69.0,9.0,1017.9,100.0,0.0
2021-09-16 13:00:00,9.2,68.0,9.7,1018.0,100.0,0.0
2021-09-16 14:00:00,9.7,69.0,9.1,1017.9,100.0,0.0
2021-09-16 15:00:00,10.0,68.0,9.0,1017.8,99.0,0.0
2021-09-16 16:00:00,9.8,70.0,8.7,1017.8,99.0,0.0
2021-09-16 17:00:00,9.5,74.0,7.2,1017.9,100.0,0.0
2021-09-16 18:00:00,8.8,75.0,5.4,1017.8,100.0,0.0
2021-09-16 19:00:00,7.6,77.0,5.4,1018.1,100.0,0.0
2021-09-16 20:00:00,6.9,79.0,5.5,1018.4,100.0,0.0
2021-09-16 21:00:00,6.5,79.0,5.2,1018.5,100.0,0.0
2021-09-16 22:00:00,6.3,80.0,5.4,1018.6,100.0,0.0
2021-09-16 23:00:00,6.1,82.0,5.2,1018.8,100.0,0.0
2021-09-17 00:00:00,6.0,83.0,5.6,1019.0,100.0,0.0
2021-09-17 01:00:00,6.1,83.0,5.7,1019.1,100.0,0.0
2021-09-17 02:00:00,4.6,89.0,8.1,1019.4,100.0,0.0
2021-09-17 03:00:00,5.9,85.0,5.9,1019.5,99.0,0.0
2021-09-17 04:00:00,5.7,85.0,5.5,1019.5,99.0,0.0
2021-09-17 05:00:00,5.4,86.0,5.4,1019.7,99.0,0.0
2021-09-17 06:00:00,5.3,87.0,5.5,1019.7,100.0,0.0
2021-09-17 07:00:00,5.7,87.0,5.5,1019.6,100.0,0.0
2021-09-17 08:00:00,6.4,86.0,6.3,1019.7,99.0,0.0
2021-09-17 09:00:00,7.2,85.0,6.6,1019.8,99.0,0.0
2021-09-17 10:00:00,8.4,78.0,6.5,1019.9,100.0,0.0
2021-09-17 11:00:00,9.0,74.0,7.6,1020.3,100.0,0.0
2021-09-17 12:00:00,9.6,72.0,7.9,1020.2,100.0,0.0
2021-09-17 13:00:00,10.2,71.0,7.3,1020.3,99.0,0.0
2021-09-17 14:00:00,10.3,71.0,6.8,1020.5,94.0,0.0
2021-09-17 15:00:00,10.8,70.0,6.8,1020.5,70.0,0.0
2021-09-17 16:00:00,10.8,71.0,6.5,1020.4,16.0,0.0
2021-09-17 17:00:00,10.6,76.0,5.4,1020.5,21.0,0.0
2021-09-17 18:00:00,9.5,83.0,3.4,1020.6,38.0,0.0
2021-09-17 19:00:00,7.6,86.0,6.1,1020.5,42.0,0.0
2021-09-17 20:00:00,7.3,87.0,4.9,1020.5,2.0,0.0
2021-09-17 21:00:00,5.9,89.0,5.8,1020.4,2.0,0.0
2021-09-17 22:00:00,5.8,89.0,5.0,1020.8,10.0,0.0
2021-09-17 23:00:00,5.7,89.0,5.0,1020.7,5.0,0.0
2021-09-18 00:00:00,5.3,90.0,5.0,1020.8,7.0,0.0
2021-09-18 01:00:00,5.3,90.0,5.0,1020.7,3.0,0.0
2021-09-18 02:00:00,3.5,96.0,8.6,1020.7,4.0,0.0
2021-09-18 03:00:00,4.7,95.0,5.2,1020.5,1.0,0.0
2021-09-18 04:00:00,4.4,95.0,5.4,1020.4,1.0,0.0
2021-09-18 05:00:00,4.0,95.0,4.9,1020.4,2.0,0.0
2021-09-18 06:00:00,3.8,96.0,5.4,1020.2,3.0,0.0
2021-09-18 07:00:00,4.2,96.0,5.7,1020.1,0.0,0.0
2021-09-18 08:00:00,5.3,95.0,8.0,1020.2,0.0,0.0
2021-09-18 09:00:00,7.3,89.0,8.1,1020.1,0.0,0.0
2021-09-18 10:00:00,8.8,80.0,9.4,1020.1,0.0,0.0
2021-09-18 11:00:00,9.6,75.0,11.7,1019.9,24.0,0.0
2021-09-18 12:00:00,10.2,74.0,11.9,1019.9,5.0,0.0
2021-09-18 13:00:00,10.7,72.0,12.2,1019.9,13.0,0.0
2021-09-18 14:00:00,11.3,72.0,12.3,1019.4,15.0,0.0
2021-09-18 15:00:00,11.5,72.0,12.2,1019.5,77.0,0.0
2021-09-18 16:00:00,11.4,73.0,11.2,1019.7,99.0,0.0
2021-09-18 17:00:00,10.9,77.0,9.6,1019.7,100.0,0.0
2021-09-18 18:00:00,10.1,78.0,7.6,1019.9,98.0,0.0
2021-09-18 19:00:00,9.0,78.0,6.5,1020.2,98.0,0.0
2021-09-18 20:00:00,8.4,78.0,6.2,1020.2,99.0,0.0
2021-09-18 21:00:00,7.7,79.0,6.2,1020.6,99.0,0.0
2021-09-18 22:00:00,7.5,78.0,6.7,1020.9,99.0,0.0
2021-09-18 23:00:00,7.2,79.0,6.4,1021.1,100.0,0.0
2021-09-19 00:00:00,7.0,80.0,6.2,1021.4,100.0,0.0
2021-09-19 01:00:00,7.2,80.0,7.0,1021.5,100.0,0.0
2021-09-19 02:00:00,6.7,83.0,6.5,1021.6,100.0,0.0
2021-09-19 03:00:00,7.4,80.0,7.6,1021.8,100.0,0.0
2021-09-19 04:00:00,7.5,80.0,7.2,1022.0,100.0,0.0
2021-09-19 05:00:00,7.5,80.0,7.6,1022.1,100.0,0.0
2021-09-19 06:00:00,7.5,80.0,7.6,1022.2,100.0,0.0
2021-09-19 07:00:00,7.6,79.0,7.6,1022.4,100.0,0.0
2021-09-19 08:00:00,7.9,80.0,7.2,1022.7,100.0,0.0
2021-09-19 09:00:00,8.4,79.0,7.6,1022.9,100.0,0.0
2021-09-19 10:00:00,9.4,75.0,8.4,1023.2,100.0,0.0
2021-09-19 11:00:00,10.4,69.0,8.3,1023.4,96.0,0.0
2021-09-19 12:00:00,10.9,67.0,8.3,1023.4,100.0,0.0
2021-09-19 13:00:00,11.0,69.0,8.0,1023.5,96.0,0.0
2021-09-19 14:00:00,12.5,63.0,7.6,1023.4,91.0,0.0
2021-09-19 15:00:00,12.8,64.0,7.4,1023.3,89.0,0.0
2021-09-19 16:00:00,12.3,71.0,6.4,1023.4,90.0,0.0
2021-09-19 17:00:00,12.1,75.0,5.8,1023.3,88.0,0.0
2021-09-19 18:00:00,11.1,78.0,4.3,1023.3,39.0,0.0
2021-09-19 19:00:00,9.3,81.0,5.5,1023.5,6.0,0.0
2021-09-19 20:00:00,8.5,81.0,5.2,1023.5,1.0,0.0
2021-09-19 21:00:00,8.0,81.0,5.6,1023.8,4.0,0.0
2021-09-19 22:00:00,7.5,82.0,5.9,1024.0,6.0,0.0
2021-09-19 23:00:00,7.2,82.0,6.9,1024.2,1.0,0.0
2021-09-20 00:00:00,7.0,81.0,8.0,1024.4,5.0,0.0
2021-09-20 01:00:00,6.8,81.0,8.3,1024.3,23.0,0.0
2021-09-20 02:00:00,5.8,85.0,7.6,1024.1,77.0,0.0
2021-09-20 03:00:00,6.6,82.0,9.4,1024.1,92.0,0.0
2021-09-20 04:00:00,6.4,82.0,9.7,1023.8,96.0,0.0
2021-09-20 05:00:00,6.1,82.0,9.4,1023.6,98.0,0.0
2021-09-20 06:00:00,5.8,83.0,8.6,1023.5,97.0,0.0
2021-09-20 07:00:00,5.7,83.0,8.6,1023.6,89.0,0.0
2021-09-20 08:00:00,6.4,82.0,10.1,1023.7,90.0,0.0
2021-09-20 09:00:00,7.3,79.0,11.5,1023.6,92.0,0.0
2021-09-20 10:00:00,8.0,72.0,12.7,1023.5,96.0,0.0
2021-09-20 11:00:00,8.4,69.0,13.4,1023.3,92.0,0.0
2021-09-20 12:00:00,9.1,67.0,13.4,1022.8,41.0,0.0
2021-09-20 13:00:00,9.7,65.0,13.5,1022.5,18.0,0.0
2021-09-20 14:00:00,11.0,62.0,12.1,1021.7,2.0,0.0
2021-09-20 15:00:00,11.0,63.0,12.9,1021.1,2.0,0.0
2021-09-20 16:00:00,10.7,64.0,12.1,1020.6,2.0,0.0
2021-09-20 17:00:00,10.0,67.0,13.1,1020.2,3.0,0.0
2021-09-20 18:00:00,8.7,70.0,13.2,1019.9,2.0,0.0
2021-09-20 19:00:00,7.4,71.0,12.8,1019.8,3.0,0.0
2021-09-20 20:00:00,6.7,69.0,12.2,1019.8,4.0,0.0
2021-09-20 21:00:00,6.2,68.0,11.2,1019.5,4.0,0.0
2021-09-20 22:00:00,5.7,70.0,10.8,1019.2,2.0,0.0
2021-09-20 23:00:00,5.2,73.0,10.4,1018.7,3.0,0.0
2021-09-21 00:00:00,5.0,74.0,10.5,1018.2,4.0,0.0
2021-09-21 01:00:00,4.8,77.0,10.5,1017.5,7.0,0.0
2021-09-21 02:00:00,5.4,77.0,11.4,1015.9,5.0,0.0
2021-09-21 03:00:00,5.5,77.0,14.8,1015.0,12.0,0.0
2021-09-21 04:00:00,5.1,79.0,15.8,1014.0,25.0,0.0
2021-09-21 05:00:00,5.0,79.0,17.0,1013.2,24.0,0.0
2021-09-21 06:00:00,4.7,78.0,17.6,1012.8,38.0,0.0
2021-09-21 07:00:00,4.6,77.0,17.5,1012.7,41.0,0.0
2021-09-21 08:00:00,5.0,75.0,17.0,1012.4,39.0,0.0
2021-09-21 09:00:00,5.5,73.0,17.6,1012.1,22.0,0.0
2021-09-21 10:00:00,5.8,70.0,21.5,1012.0,18.0,0.0
2021-09-21 11:00:00,6.3,68.0,22.2,1012.0,19.0,0.0
2021-09-21 12:00:00,7.0,65.0,20.2,1011.7,49.0,0.0
2021-09-21 13:00:00,7.5,64.0,20.3,1011.3,42.0,0.0
2021-09-21 14:00:00,8.6,65.0,20.4,1010.6,94.0,0.0
2021-09-21 15:00:00,8.5,66.0,19.6,1010.4,90.0,0.0
2021-09-21 16:00:00,8.4,68.0,18.8,1010.6,74.0,0.0
2021-09-21 17:00:00,8.0,69.0,18.9,1010.4,73.0,0.0
2021-09-21 18:00:00,7.3,70.0,17.7,1010.4,17.0,0.0
2021-09-21 19:00:00,6.5,72.0,16.1,1010.4,9.0,0.0
2021-09-21 20:00:00,6.1,72.0,14.9,1010.2,0.0,0.0
2021-09-21 21:00:00,5.9,73.0,15.0,1009.9,0.0,0.0
2021-09-21 22:00:00,5.9,73.0,15.2,1009.4,1.0,0.0
2021-09-21 23:00:00,5.9,74.0,14.5,1009.0,16.0,0.0
2021-09-22 00:00:00,5.9,75.0,14.9,1008.3,100.0,0.0
2021-09-22 01:00:00,6.7,73.0,16.5,1007.7,100.0,0.0
2021-09-22 02:00:00,7.0,75.0,15.3,1006.3,100.0,0.0
2021-09-22 03:00:00,7.4,77.0,17.3,1005.1,100.0,0.0
2021-09-22 04:00:00,7.7,77.0,19.2,1003.6,100.0,0.0
2021-09-22 05:00:00,7.6,79.0,21.3,1002.5,100.0,0.1
2021-09-22 06:00:00,7.6,80.0,21.7,1001.0,100.0,0.3
2021-09-22 07:00:00,7.8,80.0,24.7,999.5,100.0,0.7
2021-09-22 08:00:00,7.8,82.0,26.3,997.5,100.0,1.0
2021-09-22 09:00:00,8.1,82.0,28.0,996.5,100.0,0.5
2021-09-22 10:00:00,8.4,80.0,28.1,995.9,99.0,0.1
2021-09-22 11:00:00,8.8,77.0,27.1,995.7,66.0,0.0
2021-09-22 12:00:00,10.2,74.0,25.2,995.1,90.0,0.0
2021-09-22 13:00:00,10.8,73.0,24.1,994.7,97.0,0.0
2021-09-22 14:00:00,11.8,71.0,22.7,994.5,100.0,0.0
2021-09-22 15:00:00,12.3,72.0,20.4,994.5,100.0,0.0
2021-09-22 16:00:00,12.2,73.0,19.5,994.6,99.0,0.0
2021-09-22 17:00:00,11.8,75.0,18.0,995.0,100.0,0.0
2021-09-22 18:00:00,11.1,80.0,16.6,996.2,100.0,0.4
2021-09-22 19:00:00,10.2,86.0,16.0,997.1,100.0,1.0
2021-09-22 20:00:00,10.1,86.0,17.3,997.2,100.0,0.3
2021-09-22 21:00:00,9.9,86.0,16.2,997.4,100.0,0.1
2021-09-22 22:00:00,9.7,86.0,15.5,997.5,94.0,0.0
2021-09-22 23:00:00,9.1,87.0,13.3,997.6,94.0,0.0
2021-09-23 00:00:00,8.6,88.0,10.6,997.1,91.0,0.0
2021-09-23 01:00:00,8.3,85.0,8.7,996.9,100.0,0.0
2021-09-23 02:00:00,8.9,82.0,7.0,995.9,100.0,0.0
2021-09-23 03:00:00,9.4,82.0,6.5,995.3,94.0,0.0
2021-09-23 04:00:00,8.3,84.0,6.8,994.6,98.0,0.0
2021-09-23 05:00:00,7.7,87.0,5.4,994.1,87.0,0.0
2021-09-23 06:00:00,8.1,88.0,6.0,994.0,91.0,0.0
2021-09-23 07:00:00,7.5,91.0,5.0,993.8,99.0,0.0
2021-09-23 08:00:00,8.4,89.0,5.6,993.4,99.0,0.0
2021-09-23 09:00:00,9.0,88.0,6.8,992.9,100.0,0.0
2021-09-23 10:00:00,9.5,86.0,7.9,992.9,100.0,0.0
2021-09-23 11:00:00,9.9,84.0,8.3,992.5,100.0,0.0
2021-09-23 12:00:00,9.9,83.0,8.7,992.1,100.0,0.1
2021-09-23 13:00:00,10.5,80.0,9.4,991.8,100.0,0.0
2021-09-23 14:00:00,11.6,75.0,9.5,990.9,98.0,0.0
2021-09-23 15:00:00,11.6,74.0,10.1,990.8,97.0,0.0
2021-09-23 16:00:00,11.0,77.0,10.6,990.9,21.0,0.0
2021-09-23 17:00:00,10.4,79.0,8.7,990.8,31.0,0.0
2021-09-23 18:00:00,9.5,80.0,6.4,990.6,39.0,0.0
2021-09-23 19:00:00,8.4,82.0,5.8,991.1,98.0,0.0
2021-09-23 20:00:00,9.0,80.0,7.2,991.5,100.0,0.0
2021-09-23 21:00:00,8.8,80.0,7.8,991.6,100.0,0.0
2021-09-23 22:00:00,8.4,81.0,8.0,991.8,100.0,0.0
2021-09-23 23:00:00,8.3,81.0,10.1,992.3,100.0,0.0
2021-09-24 00:00:00,7.9,82.0,12.6,992.3,100.0,0.3
2021-09-24 01:00:00,7.4,84.0,13.1,992.4,100.0,0.3
2021-09-24 02:00:00,8.0,80.0,10.2,992.7,100.0,0.1
2021-09-24 03:00:00,7.7,82.0,10.0,992.8,100.0,0.1
2021-09-24 04:00:00,7.4,83.0,10.7,993.0,100.0,0.1
2021-09-24 05:00:00,7.2,82.0,11.0,993.2,100.0,0.1
2021-09-24 06:00:00,7.0,83.0,10.7,993.3,100.0,0.1
2021-09-24 07:00:00,6.9,84.0,10.3,993.5,100.0,0.1
2021-09-24 08:00:00,7.0,84.0,10.7,993.8,100.0,0.2
2021-09-24 09:00:00,7.0,84.0,11.8,993.9,100.0,0.3
2021-09-24 10:00:00,7.0,84.0,11.8,994.1,100.0,0.5
2021-09-24 11:00:00,7.1,86.0,11.2,994.1,100.0,0.3
2021-09-24 12:00:00,7.5,86.0,8.5,993.8,99.0,0.1
2021-09-24 13:00:00,8.3,81.0,8.7,993.5,98.0,0.0
2021-09-24 14:00:00,8.4,81.0,7.7,992.9,97.0,0.0
2021-09-24 15:00:00,8.7,80.0,8.0,992.5,100.0,0.1
2021-09-24 16:00:00,8.6,81.0,7.6,992.0,100.0,0.1
2021-09-24 17:00:00,8.3,81.0,7.7,991.8,100.0,0.0
2021-09-24 18:00:00,7.6,82.0,5.6,991.4,100.0,0.0
2021-09-24 19:00:00,7.3,82.0,5.4,991.2,100.0,0.0
2021-09-24 20:00:00,7.0,82.0,5.9,991.1,99.0,0.0
2021-09-24 21:00:00,6.8,81.0,6.4,990.9,100.0,0.0
2021-09-24 22:00:00,6.7,82.0,6.4,990.7,100.0,0.0
2021-09-24 23:00:00,6.6,83.0,5.7,990.2,100.0,0.1
2021-09-25 00:00:00,6.4,84.0,4.5,989.9,100.0,0.1
2021-09-25 01:00:00,5.9,87.0,3.9,989.4,100.0,0.1
2021-09-25 02:00:00,5.7,90.0,6.2,989.4,100.0,0.1
2021-09-25 03:00:00,6.2,87.0,3.6,989.3,100.0,0.1
2021-09-25 04:00:00,6.1,89.0,4.0,989.3,100.0,0.2
2021-09-25 05:00:00,6.0,90.0,3.2,989.3,100.0,0.2
2021-09-25 06:00:00,5.9,91.0,3.3,989.4,100.0,0.2
2021-09-25 07:00:00,5.8,92.0,4.2,989.6,100.0,0.2
2021-09-25 08:00:00,6.5,91.0,2.8,990.1,100.0,0.1
2021-09-25 09:00:00,6.8,96.0,2.6,990.7,100.0,0.1
2021-09-25 10:00:00,7.5,91.0,5.8,991.4,100.0,0.1
2021-09-25 11:00:00,8.2,89.0,7.1,992.4,96.0,0.0
2021-09-25 12:00:00,8.2,87.0,9.5,993.3,95.0,0.1
2021-09-25 13:00:00,8.3,85.0,9.3,994.1,94.0,0.1
2021-09-25 14:00:00,8.0,88.0,8.5,995.4,99.0,0.1
2021-09-25 15:00:00,7.9,88.0,8.9,996.4,97.0,0.2
2021-09-25 16:00:00,7.8,90.0,8.7,997.4,100.0,0.2
2021-09-25 17:00:00,7.5,92.0,8.9,998.5,96.0,0.2
2021-09-25 18:00:00,7.2,93.0,5.9,999.4,72.0,0.0
2021-09-25 19:00:00,6.7,91.0,6.9,1000.4,66.0,0.1
2021-09-25 20:00:00,6.5,94.0,8.2,1001.4,57.0,0.2
2021-09-25 21:00:00,5.9,95.0,7.1,1002.3,65.0,0.2
2021-09-25 22:00:00,5.9,98.0,8.2,1003.1,100.0,0.1
2021-09-25 23:00:00,6.3,97.0,10.5,1003.8,91.0,0.1
2021-09-26 00:00:00,6.0,99.0,9.3,1004.8,88.0,0.3
2021-09-26 01:00:00,6.1,95.0,9.2,1005.5,53.0,0.1
2021-09-26 02:00:00,5.5,97.0,6.6,1005.8,61.0,0.1
2021-09-26 03:00:00,5.1,97.0,7.0,1006.6,49.0,0.0
2021-09-26 04:00:00,5.2,96.0,7.6,1007.1,50.0,0.1
2021-09-26 05:00:00,5.2,96.0,8.0,1007.1,81.0,0.0
2021-09-26 06:00:00,4.9,96.0,7.9,1007.3,97.0,0.0
2021-09-26 07:00:00,6.0,90.0,9.8,1007.7,100.0,0.0
2021-09-26 08:00:00,6.3,89.0,10.2,1007.9,99.0,0.0
2021-09-26 09:00:00,6.9,87.0,10.8,1008.0,96.0,0.0
2021-09-26 10:00:00,7.6,85.0,9.7,1007.8,93.0,0.0
2021-09-26 11:00:00,8.4,82.0,8.5,1007.6,95.0,0.0
2021-09-26 12:00:00,9.1,76.0,8.5,1007.1,97.0,0.0
2021-09-26 13:00:00,9.0,75.0,10.5,1006.9,100.0,0.0
2021-09-26 14:00:00,8.9,77.0,9.3,1006.2,100.0,0.3
2021-09-26 15:00:00,8.1,92.0,10.3,1006.2,100.0,1.2
2021-09-26 16:00:00,8.0,93.0,12.4,1006.5,100.0,1.6
2021-09-26 17:00:00,7.9,94.0,14.9,1006.8,100.0,1.7
2021-09-26 18:00:00,8.8,87.0,18.8,1007.0,100.0,0.4
2021-09-26 19:00:00,8.4,95.0,15.5,1007.7,100.0,0.5
2021-09-26 20:00:00,8.7,96.0,15.1,1008.5,100.0,0.5
2021-09-26 21:00:00,9.4,96.0,13.3,1009.2,100.0,0.3
2021-09-26 22:00:00,9.8,96.0,14.8,1010.3,100.0,0.4
2021-09-26 23:00:00,10.2,96.0,14.4,1011.4,100.0,0.4
2021-09-27 00:00:00,10.9,93.0,15.3,1012.3,100.0,0.2
2021-09-27 01:00:00,11.1,94.0,13.8,1013.2,100.0,0.1
2021-09-27 02:00:00,11.7,91.0,12.2,1013.9,100.0,0.1
2021-09-27 03:00:00,11.4,91.0,11.5,1014.5,87.0,0.0
2021-09-27 04:00:00,11.5,91.0,11.6,1015.0,100.0,0.0
2021-09-27 05:00:00,11.8,91.0,12.7,1015.7,66.0,0.0
2021-09-27 06:00:00,11.7,90.0,11.3,1016.0,100.0,0.0
2021-09-27 07:00:00,12.2,89.0,11.0,1016.8,94.0,0.0
2021-09-27 08:00:00,12.7,87.0,10.7,1017.1,73.0,0.0
2021-09-27 09:00:00,13.4,85.0,9.7,1017.3,78.0,0.0
2021-09-27 10:00:00,14.1,85.0,7.6,1017.3,46.0,0.0
2021-09-27 11:00:00,15.2,88.0,5.0,1017.1,90.0,0.0
2021-09-27 12:00:00,16.2,89.0,4.7,1016.8,98.0,0.0
2021-09-27 13:00:00,16.6,91.0,6.4,1016.6,100.0,0.0
2021-09-27 14:00:00,16.4,93.0,4.6,1016.9,90.0,0.0
2021-09-27 15:00:00,16.6,93.0,5.2,1016.8,96.0,0.0
2021-09-27 16:00:00,16.4,96.0,4.1,1016.8,99.0,0.0
2021-09-27 17:00:00,15.4,96.0,3.1,1016.6,57.0,0.0
2021-09-27 18:00:00,13.2,96.0,5.4,1016.3,18.0,0.0
2021-09-27 19:00:00,12.0,95.0,5.6,1016.3,29.0,0.0
2021-09-27 20:00:00,11.6,90.0,5.2,1016.1,71.0,0.0
2021-09-27 21:00:00,11.5,85.0,5.6,1016.1,28.0,0.0
2021-09-27 22:00:00,11.4,81.0,6.5,1016.1,25.0,0.0
2021-09-27 23:00:00,11.5,77.0,8.0,1016.2,63.0,0.0
2021-09-28 00:00:00,11.6,74.0,9.0,1016.5,98.0,0.0
2021-09-28 01:00:00,11.7,75.0,9.7,1016.6,93.0,0.0
2021-09-28 02:00:00,11.7,76.0,8.4,1016.0,96.0,0.0
2021-09-28 03:00:00,12.0,77.0,9.5,1016.0,97.0,0.0
2021-09-28 04:00:00,11.3,80.0,9.5,1016.0,93.0,0.0
2021-09-28 05:00:00,10.6,81.0,8.8,1016.0,41.0,0.0
2021-09-28 06:00:00,9.7,82.0,7.7,1015.9,6.0,0.0
2021-09-28 07:00:00,9.0,82.0,7.4,1015.8,25.0,0.0
2021-09-28 08:00:00,9.4,82.0,8.8,1016.0,60.0,0.0
2021-09-28 09:00:00,10.4,81.0,10.2,1016.3,55.0,0.0
2021-09-28 10:00:00,11.8,79.0,10.2,1016.6,36.0,0.0
2021-09-28 11:00:00,13.1,74.0,10.4,1017.3,23.0,0.0
2021-09-28 12:00:00,14.0,68.0,10.9,1018.1,90.0,0.0
2021-09-28 13:00:00,14.4,66.0,11.6,1018.8,83.0,0.0
2021-09-28 14:00:00,16.0,66.0,9.7,1018.6,77.0,0.0
2021-09-28 15:00:00,16.1,67.0,10.2,1019.3,20.0,0.0
2021-09-28 16:00:00,15.5,69.0,9.0,1020.1,60.0,0.0
2021-09-28 17:00:00,14.4,71.0,7.0,1020.8,84.0,0.0
2021-09-28 18:00:00,12.6,74.0,5.9,1021.3,87.0,0.0
2021-09-28 19:00:00,10.5,78.0,7.3,1021.9,71.0,0.0
2021-09-28 20:00:00,12.2,68.0,2.6,1022.6,47.0,0.0
2021-09-28 21:00:00,11.2,74.0,2.9,1023.2,41.0,0.0
2021-09-28 22:00:00,10.5,77.0,4.3,1023.7,34.0,0.0
2021-09-28 23:00:00,10.0,80.0,5.7,1024.0,14.0,0.0
2021-09-29 00:00:00,9.7,81.0,4.3,1024.2,9.0,0.0
2021-09-29 01:00:00,9.5,80.0,3.7,1024.5,0.0,0.0
2021-09-29 02:00:00,8.5,89.0,4.6,1025.0,5.0,0.0
2021-09-29 03:00:00,7.6,91.0,3.2,1025.0,52.0,0.0
2021-09-29 04:00:00,5.3,96.0,5.2,1025.0,66.0,0.0
2021-09-29 05:00:00,5.4,94.0,5.2,1025.2,67.0,0.0
2021-09-29 06:00:00,5.4,94.0,5.2,1025.3,81.0,0.0
2021-09-29 07:00:00,5.3,93.0,5.1,1025.4,36.0,0.0
2021-09-29 08:00:00,6.2,91.0,4.3,1025.5,21.0,0.0
2021-09-29 09:00:00,7.4,88.0,5.6,1025.5,7.0,0.0
2021-09-29 10:00:00,8.5,85.0,4.0,1025.6,7.0,0.0
2021-09-29 11:00:00,9.6,82.0,2.2,1025.8,0.0,0.0
2021-09-29 12:00:00,10.5,80.0,0.8,1025.6,0.0,0.0
2021-09-29 13:00:00,11.1,80.0,3.1,1025.4,13.0,0.0
2021-09-29 14:00:00,11.2,81.0,8.1,1025.3,0.0,0.0
2021-09-29 15:00:00,11.1,81.0,8.4,1025.0,5.0,0.0
2021-09-29 16:00:00,10.6,83.0,8.1,1025.0,6.0,0.0
2021-09-29 17:00:00,9.7,88.0,6.6,1024.8,8.0,0.0
2021-09-29 18:00:00,8.1,92.0,4.4,1024.4,15.0,0.0
2021-09-29 19:00:00,6.7,95.0,5.1,1024.1,53.0,0.0
2021-09-29 20:00:00,5.7,97.0,5.1,1023.9,68.0,0.0
2021-09-29 21:00:00,5.2,97.0,4.7,1023.6,47.0,0.0
2021-09-29 22:00:00,5.0,98.0,3.8,1023.5,84.0,0.0
2021-09-29 23:00:00,5.0,99.0,3.3,1023.4,47.0,0.0
2021-09-30 00:00:00,5.1,98.0,4.0,1023.2,78.0,0.0
2021-09-30 01:00:00,5.5,96.0,4.2,1023.4,50.0,0.0
2021-09-30 02:00:00,4.2,98.0,6.6,1023.4,24.0,0.0
2021-09-30 03:00:00,4.1,99.0,5.4,1023.3,17.0,0.0
2021-09-30 04:00:00,4.3,100.0,4.6,1023.1,17.0,0.0
2021-09-30 05:00:00,4.5,99.0,4.8,1023.0,21.0,0.0
2021-09-30 06:00:00,4.6,99.0,4.8,1022.8,75.0,0.0
2021-09-30 07:00:00,4.6,99.0,5.2,1022.7,72.0,0.0
2021-09-30 08:00:00,5.2,97.0,5.0,1022.5,72.0,0.0
2021-09-30 09:00:00,6.4,96.0,6.2,1022.1,52.0,0.0
2021-09-30 10:00:00,8.0,93.0,6.8,1022.2,33.0,0.0
2021-09-30 11:00:00,9.6,85.0,6.8,1022.4,23.0,0.0
2021-09-30 12:00:00,10.5,79.0,6.9,1022.2,20.0,0.0
2021-09-30 13:00:00,11.1,77.0,6.8,1021.9,20.0,0.0
2021-09-30 14:00:00,11.3,76.0,5.1,1021.3,30.0,0.0
2021-09-30 15:00:00,11.3,77.0,4.8,1020.9,75.0,0.0
2021-09-30 16:00:00,10.9,83.0,3.3,1020.4,87.0,0.0
2021-09-30 17:00:00,9.6,89.0,4.0,1020.1,32.0,0.0
2021-09-30 18:00:00,8.8,88.0,4.3,1019.7,5.0,0.0
2021-09-30 19:00:00,6.4,94.0,6.1,1019.5,18.0,0.0
2021-09-30 20:00:00,5.9,93.0,6.0,1019.4,69.0,0.0
2021-09-30 21:00:00,6.0,90.0,5.4,1019.3,94.0,0.0
2021-09-30 22:00:00,5.9,87.0,5.4,1019.0,94.0,0.0
2021-09-30 23:00:00,5.6,86.0,5.6,1018.8,89.0,0.0
2021-10-01 00:00:00,5.9,85.0,5.9,1018.6,81.0,0.0
2021-10-01 01:00:00,5.5,87.0,5.9,1018.4,82.0,0.0
2021-10-01 02:00:00,3.6,94.0,10.1,1017.6,77.0,0.0
2021-10-01 03:00:00,5.0,92.0,5.9,1017.3,71.0,0.0
2021-10-01 04:00:00,4.9,91.0,5.9,1016.9,56.0,0.0
2021-10-01 05:00:00,4.6,92.0,5.6,1016.6,38.0,0.0
2021-10-01 06:00:00,4.4,92.0,5.6,1016.3,33.0,0.0
2021-10-01 07:00:00,4.3,93.0,5.7,1016.2,40.0,0.0
2021-10-01 08:00:00,5.2,92.0,6.5,1016.0,21.0,0.0
2021-10-01 09:00:00,6.6,89.0,8.4,1015.9,23.0,0.0
2021-10-01 10:00:00,8.2,85.0,9.8,1015.6,16.0,0.0
2021-10-01 11:00:00,9.3,80.0,10.2,1015.3,66.0,0.0
2021-10-01 12:00:00,9.9,76.0,11.2,1014.9,77.0,0.0
2021-10-01 13:00:00,10.2,75.0,11.7,1014.3,86.0,0.0
2021-10-01 14:00:00,10.3,72.0,10.6,1013.3,67.0,0.0
2021-10-01 15:00:00,10.3,71.0,10.6,1012.6,53.0,0.0
2021-10-01 16:00:00,9.9,73.0,10.3,1011.8,8.0,0.0
2021-10-01 17:00:00,8.9,76.0,8.4,1011.2,5.0,0.0
2021-10-01 18:00:00,7.8,77.0,7.4,1010.7,15.0,0.0
2021-10-01 19:00:00,7.6,76.0,9.4,1010.6,7.0,0.0
2021-10-01 20:00:00,7.7,75.0,12.1,1010.3,33.0,0.0
2021-10-01 21:00:00,7.7,77.0,14.4,1009.7,82.0,0.0
2021-10-01 22:00:00,7.8,79.0,14.6,1009.4,72.0,0.0
2021-10-01 23:00:00,8.1,78.0,13.7,1008.7,0.0,0.0
2021-10-02 00:00:00,8.1,78.0,15.2,1008.3,2.0,0.0
2021-10-02 01:00:00,8.4,79.0,16.1,1007.7,2.0,0.0
2021-10-02 02:00:00,8.7,79.0,12.3,1007.2,59.0,0.0
2021-10-02 03:00:00,9.5,79.0,15.0,1006.9,49.0,0.0
2021-10-02 04:00:00,9.6,79.0,13.9,1006.3,89.0,0.0
2021-10-02 05:00:00,9.9,78.0,11.8,1005.9,31.0,0.0
2021-10-02 06:00:00,9.6,79.0,10.5,1005.5,22.0,0.0
2021-10-02 07:00:00,9.1,80.0,8.0,1005.5,84.0,0.0
2021-10-02 08:00:00,9.1,82.0,7.0,1005.6,43.0,0.0
2021-10-02 09:00:00,10.3,81.0,9.0,1005.8,96.0,0.0
2021-10-02 10:00:00,11.1,80.0,9.8,1006.0,68.0,0.0
2021-10-02 11:00:00,12.1,79.0,11.3,1006.3,90.0,0.0
2021-10-02 12:00:00,12.7,78.0,11.7,1006.5,98.0,0.0
2021-10-02 13:00:00,12.8,79.0,11.9,1006.7,94.0,0.0
2021-10-02 14:00:00,13.7,76.0,9.3,1007.1,100.0,0.0
2021-10-02 15:00:00,13.7,78.0,9.8,1007.0,97.0,0.0
2021-10-02 16:00:00,13.3,80.0,9.7,1007.5,98.0,0.0
2021-10-02 17:00:00,12.9,80.0,8.4,1007.9,98.0,0.0
2021-10-02 18:00:00,12.4,81.0,7.3,1008.1,59.0,0.0
2021-10-02 19:00:00,11.6,82.0,7.2,1008.5,21.0,0.0
2021-10-02 20:00:00,11.0,82.0,7.6,1008.8,26.0,0.0
2021-10-02 21:00:00,11.0,83.0,7.9,1009.1,100.0,0.0
2021-10-02 22:00:00,11.7,82.0,8.7,1009.3,100.0,0.0
2021-10-02 23:00:00,11.5,82.0,9.7,1009.4,51.0,0.0
2021-10-03 00:00:00,11.2,82.0,10.0,1009.5,44.0,0.0
2021-10-03 01:00:00,11.2,81.0,10.6,1009.5,47.0,0.0
2021-10-03 02:00:00,9.9,84.0,7.5,1009.5,75.0,0.0
2021-10-03 03:00:00,11.7,81.0,11.1,1009.5,98.0,0.0
2021-10-03 04:00:00,11.8,79.0,12.6,1009.2,66.0,0.0
2021-10-03 05:00:00,11.0,80.0,12.9,1009.1,66.0,0.0
2021-10-03 06:00:00,10.7,78.0,15.5,1009.1,61.0,0.0
2021-10-03 07:00:00,9.7,76.0,18.0,1009.2,86.0,0.0
2021-10-03 08:00:00,9.1,72.0,17.2,1009.7,99.0,0.0
2021-10-03 09:00:00,9.1,74.0,15.6,1009.7,67.0,0.0
2021-10-03 10:00:00,9.7,75.0,14.9,1009.6,33.0,0.0
2021-10-03 11:00:00,10.3,75.0,16.5,1009.6,99.0,0.0
2021-10-03 12:00:00,10.6,76.0,18.1,1009.3,94.0,0.0
2021-10-03 13:00:00,11.1,74.0,18.2,1009.0,100.0,0.0
2021-10-03 14:00:00,12.4,72.0,16.6,1008.5,100.0,0.0
2021-10-03 15:00:00,12.2,73.0,18.6,1008.3,95.0,0.0
2021-10-03 16:00:00,11.5,74.0,16.7,1007.7,100.0,0.0
2021-10-03 17:00:00,11.0,70.0,16.8,1007.1,66.0,0.0
2021-10-03 18:00:00,10.3,71.0,18.5,1006.2,100.0,0.0
2021-10-03 19:00:00,9.8,72.0,22.6,1005.3,99.0,0.0
2021-10-03 20:00:00,9.6,73.0,21.5,1004.5,100.0,0.1
2021-10-03 21:00:00,9.8,72.0,20.9,1003.6,100.0,0.0
2021-10-03 22:00:00,9.8,75.0,22.1,1002.5,100.0,0.4
2021-10-03 23:00:00,10.0,77.0,21.4,1001.8,100.0,0.8
2021-10-04 00:00:00,10.3,78.0,18.7,1000.8,100.0,0.5
2021-10-04 01:00:00,10.9,78.0,18.8,999.6,100.0,0.3
2021-10-04 02:00:00,12.1,77.0,20.4,998.1,100.0,0.8
2021-10-04 03:00:00,12.1,80.0,21.1,997.2,100.0,1.0
2021-10-04 04:00:00,11.9,82.0,19.2,996.4,100.0,1.1
2021-10-04 05:00:00,11.9,81.0,18.7,994.9,100.0,0.5
2021-10-04 06:00:00,12.0,78.0,19.5,993.6,95.0,0.0
2021-10-04 07:00:00,11.8,78.0,18.1,992.8,98.0,0.0
2021-10-04 08:00:00,12.2,78.0,19.3,992.2,100.0,0.2
2021-10-04 09:00:00,12.5,81.0,21.1,992.3,100.0,1.0
2021-10-04 10:00:00,13.0,79.0,21.3,992.2,100.0,0.0
2021-10-04 11:00:00,13.3,78.0,21.7,993.2,100.0,0.1
2021-10-04 12:00:00,13.5,78.0,16.7,994.0,100.0,0.4
2021-10-04 13:00:00,12.1,94.0,11.8,996.6,100.0,1.9
2021-10-04 14:00:00,13.5,87.0,9.2,996.6,100.0,1.1
2021-10-04 15:00:00,12.6,97.0,8.6,998.0,100.0,1.7
2021-10-04 16:00:00,12.6,92.0,11.3,998.6,40.0,0.6
2021-10-04 17:00:00,12.0,92.0,8.0,999.2,2.0,0.0
2021-10-04 18:00:00,11.1,90.0,7.2,999.3,2.0,0.0
2021-10-04 19:00:00,8.6,94.0,10.8,999.6,1.0,0.0
2021-10-04 20:00:00,8.0,93.0,10.9,1000.1,1.0,0.0
2021-10-04 21:00:00,7.8,92.0,10.8,1000.5,12.0,0.0
2021-10-04 22:00:00,7.7,92.0,10.1,1001.2,14.0,0.0
2021-10-04 23:00:00,7.4,93.0,10.2,1001.2,2.0,0.0
2021-10-05 00:00:00,6.6,94.0,10.1,1001.2,3.0,0.0
2021-10-05 01:00:00,6.7,93.0,9.4,1001.2,77.0,0.0
2021-10-05 02:00:00,9.5,83.0,9.0,1000.7,1.0,0.0
2021-10-05 03:00:00,10.1,83.0,10.9,1000.7,53.0,0.0
2021-10-05 04:00:00,9.5,84.0,10.9,1000.7,79.0,0.0
2021-10-05 05:00:00,9.3,84.0,10.2,1000.6,65.0,0.0
2021-10-05 06:00:00,9.0,84.0,10.5,1000.5,50.0,0.0
2021-10-05 07:00:00,7.3,93.0,9.8,1000.3,3.0,0.0
2021-10-05 08:00:00,8.8,85.0,12.0,1000.5,17.0,0.0
2021-10-05 09:00:00,9.2,87.0,12.7,1000.6,3.0,0.0
2021-10-05 10:00:00,9.8,89.0,13.4,1000.8,6.0,0.0
2021-10-05 11:00:00,10.5,87.0,13.3,1001.2,31.0,0.0
2021-10-05 12:00:00,11.1,86.0,13.3,1001.3,21.0,0.0
2021-10-05 13:00:00,11.5,83.0,13.7,1001.4,18.0,0.0
2021-10-05 14:00:00,12.3,83.0,13.8,1001.0,13.0,0.0
2021-10-05 15:00:00,11.9,80.0,14.7,1001.3,60.0,0.0
2021-10-05 16:00:00,11.5,79.0,15.3,1001.1,46.0,0.0
2021-10-05 17:00:00,10.8,79.0,16.1,1001.4,47.0,0.0
2021-10-05 18:00:00,9.9,82.0,16.2,1001.6,52.0,0.1
2021-10-05 19:00:00,9.9,80.0,16.9,1001.6,64.0,0.0
2021-10-05 20:00:00,9.8,81.0,19.0,1001.7,70.0,0.0
2021-10-05 21:00:00,9.6,81.0,19.2,1001.9,100.0,0.0
2021-10-05 22:00:00,9.4,84.0,20.2,1002.4,100.0,0.2
2021-10-05 23:00:00,9.2,87.0,21.9,1003.0,97.0,0.5
2021-10-06 00:00:00,9.0,87.0,20.9,1003.4,100.0,0.8
2021-10-06 01:00:00,8.4,95.0,19.2,1004.2,100.0,1.9
2021-10-06 02:00:00,8.5,95.0,19.3,1004.4,100.0,1.1
2021-10-06 03:00:00,8.5,97.0,16.5,1005.4,100.0,1.2
2021-10-06 04:00:00,8.3,92.0,15.8,1006.4,100.0,0.5
2021-10-06 05:00:00,7.9,92.0,13.6,1007.5,100.0,0.4
2021-10-06 06:00:00,7.6,92.0,13.2,1008.3,97.0,0.3
2021-10-06 07:00:00,7.4,92.0,13.2,1009.4,93.0,0.1
2021-10-06 08:00:00,7.3,92.0,13.4,1010.3,95.0,0.0
2021-10-06 09:00:00,7.3,92.0,13.9,1011.0,97.0,0.1
2021-10-06 10:00:00,7.2,92.0,13.5,1011.8,99.0,0.2
2021-10-06 11:00:00,7.2,92.0,12.5,1012.7,100.0,0.2
2021-10-06 12:00:00,7.2,91.0,10.7,1013.2,100.0,0.2
2021-10-06 13:00:00,7.2,92.0,8.9,1013.7,100.0,0.3
2021-10-06 14:00:00,7.8,94.0,8.6,1013.1,99.0,0.3
2021-10-06 15:00:00,7.8,94.0,6.6,1013.2,100.0,0.1
2021-10-06 16:00:00,7.5,94.0,5.3,1013.5,100.0,0.1
2021-10-06 17:00:00,7.2,95.0,4.2,1013.8,100.0,0.1
2021-10-06 18:00:00,6.7,97.0,3.8,1013.7,100.0,0.1
2021-10-06 19:00:00,6.3,95.0,6.6,1013.8,100.0,0.1
2021-10-06 20:00:00,5.8,93.0,6.9,1014.5,100.0,0.0
2021-10-06 21:00:00,5.5,93.0,7.6,1014.4,100.0,0.0
2021-10-06 22:00:00,5.3,91.0,7.2,1014.3,100.0,0.0
2021-10-06 23:00:00,5.2,89.0,7.0,1014.1,100.0,0.0
2021-10-07 00:00:00,5.1,87.0,7.0,1014.2,100.0,0.0
2021-10-07 01:00:00,5.0,86.0,7.6,1014.3,100.0,0.0
2021-10-07 02:00:00,4.8,87.0,8.3,1014.6,100.0,0.0
2021-10-07 03:00:00,4.7,85.0,8.5,1014.7,100.0,0.0
2021-10-07 04:00:00,4.6,85.0,9.2,1014.7,100.0,0.0
2021-10-07 05:00:00,4.3,88.0,11.1,1014.6,100.0,0.0
2021-10-07 06:00:00,4.0,89.0,12.2,1014.7,100.0,0.0
2021-10-07 07:00:00,3.7,87.0,11.5,1014.8,100.0,0.0
2021-10-07 08:00:00,3.7,85.0,10.7,1015.0,100.0,0.0
2021-10-07 09:00:00,3.8,81.0,9.9,1015.3,100.0,0.0
2021-10-07 10:00:00,3.8,77.0,10.1,1015.4,100.0,0.0
2021-10-07 11:00:00,3.9,75.0,10.1,1015.9,100.0,0.0
2021-10-07 12:00:00,4.1,70.0,12.0,1016.4,100.0,0.0
2021-10-07 13:00:00,4.0,69.0,11.2,1017.1,100.0,0.0
2021-10-07 14:00:00,4.0,72.0,10.0,1018.0,100.0,0.0
2021-10-07 15:00:00,3.7,72.0,9.9,1018.7,100.0,0.0
2021-10-07 16:00:00,3.6,75.0,8.3,1019.4,98.0,0.0
2021-10-07 17:00:00,3.3,77.0,7.6,1020.3,100.0,0.0
2021-10-07 18:00:00,3.1,78.0,5.5,1020.8,100.0,0.1
2021-10-07 19:00:00,3.1,75.0,5.5,1021.7,100.0,0.0
2021-10-07 20:00:00,3.1,75.0,5.1,1022.6,98.0,0.0
2021-10-07 21:00:00,3.1,72.0,6.6,1023.3,96.0,0.0
2021-10-07 22:00:00,3.0,72.0,6.1,1024.0,95.0,0.0
2021-10-07 23:00:00,3.0,69.0,6.2,1024.7,95.0,0.0
2021-10-08 00:00:00,3.1,68.0,5.1,1025.0,97.0,0.0
2021-10-08 01:00:00,3.2,69.0,3.8,1025.0,94.0,0.0
2021-10-08 02:00:00,3.1,74.0,4.4,1025.5,93.0,0.0
2021-10-08 03:00:00,2.9,78.0,3.3,1025.4,98.0,0.0
2021-10-08 04:00:00,2.7,77.0,2.8,1025.7,98.0,0.0
2021-10-08 05:00:00,2.9,77.0,2.5,1025.8,100.0,0.0
2021-10-08 06:00:00,2.9,76.0,3.5,1025.7,100.0,0.0
2021-10-08 07:00:00,2.5,79.0,4.6,1025.4,100.0,0.0
2021-10-08 08:00:00,1.9,82.0,3.8,1025.0,100.0,0.0
2021-10-08 09:00:00,2.3,83.0,4.2,1024.9,100.0,0.0
2021-10-08 10:00:00,2.7,81.0,5.1,1024.3,100.0,0.0
2021-10-08 11:00:00,3.2,75.0,7.4,1023.5,100.0,0.0
2021-10-08 12:00:00,3.6,73.0,7.3,1022.8,100.0,0.0
2021-10-08 13:00:00,3.9,74.0,7.6,1022.1,100.0,0.0
2021-10-08 14:00:00,4.0,74.0,6.5,1021.9,100.0,0.0
2021-10-08 15:00:00,4.2,75.0,5.2,1021.5,100.0,0.0
2021-10-08 16:00:00,4.2,77.0,4.3,1021.1,99.0,0.0
2021-10-08 17:00:00,3.6,83.0,2.9,1020.8,83.0,0.0
2021-10-08 18:00:00,2.6,82.0,4.6,1020.6,79.0,0.0
2021-10-08 19:00:00,2.1,84.0,4.5,1020.6,54.0,0.0
2021-10-08 20:00:00,1.1,87.0,5.1,1020.6,36.0,0.0
2021-10-08 21:00:00,0.6,90.0,5.4,1020.9,33.0,0.0
2021-10-08 22:00:00,0.4,93.0,5.2,1021.0,40.0,0.0
2021-10-08 23:00:00,0.7,94.0,4.3,1020.9,17.0,0.0
2021-10-09 00:00:00,0.8,95.0,4.2,1020.6,55.0,0.0
2021-10-09 01:00:00,0.9,95.0,4.6,1020.4,53.0,0.0
2021-10-09 02:00:00,0.9,93.0,7.3,1020.7,82.0,0.0
2021-10-09 03:00:00,3.1,91.0,5.6,1020.5,100.0,0.1
2021-10-09 04:00:00,3.6,90.0,6.6,1020.1,100.0,0.3
2021-10-09 05:00:00,4.1,89.0,7.3,1019.8,100.0,0.4
2021-10-09 06:00:00,4.4,90.0,8.4,1019.4,100.0,0.5
2021-10-09 07:00:00,4.3,96.0,9.5,1018.9,100.0,0.6
2021-10-09 08:00:00,4.6,97.0,13.8,1018.7,100.0,0.5
2021-10-09 09:00:00,5.7,93.0,16.2,1018.6,100.0,0.1
2021-10-09 10:00:00,6.3,97.0,14.8,1018.8,100.0,0.3
2021-10-09 11:00:00,7.0,95.0,13.3,1018.8,100.0,0.7
2021-10-09 12:00:00,7.4,94.0,11.9,1018.8,99.0,0.7
2021-10-09 13:00:00,8.5,94.0,12.4,1018.6,99.0,0.1
2021-10-09 14:00:00,7.4,98.0,8.6,1018.6,100.0,0.1
2021-10-09 15:00:00,7.6,98.0,8.6,1018.0,100.0,0.5
2021-10-09 16:00:00,7.6,98.0,10.5,1017.4,100.0,0.6
2021-10-09 17:00:00,7.5,98.0,11.7,1016.9,100.0,0.1
2021-10-09 18:00:00,7.7,95.0,12.9,1016.3,100.0,0.1
2021-10-09 19:00:00,7.4,97.0,10.4,1015.6,100.0,0.1
2021-10-09 20:00:00,7.6,95.0,10.8,1014.9,100.0,0.2
2021-10-09 21:00:00,7.5,98.0,8.1,1013.9,100.0,0.0
2021-10-09 22:00:00,7.4,97.0,7.0,1013.1,100.0,0.3
2021-10-09 23:00:00,7.1,96.0,5.8,1011.8,100.0,1.2
2021-10-10 00:00:00,7.0,96.0,5.4,1010.6,100.0,1.4
2021-10-10 01:00:00,6.9,95.0,5.4,1009.7,100.0,1.4
2021-10-10 02:00:00,6.7,94.0,6.3,1009.0,100.0,1.2
2021-10-10 03:00:00,6.6,96.0,5.1,1008.2,100.0,0.7
2021-10-10 04:00:00,6.5,97.0,4.7,1007.6,100.0,0.7
2021-10-10 05:00:00,6.6,95.0,3.9,1007.3,100.0,0.5
2021-10-10 06:00:00,6.3,97.0,4.3,1007.0,100.0,0.2
2021-10-10 07:00:00,5.7,97.0,5.8,1006.4,93.0,0.0
2021-10-10 08:00:00,4.2,98.0,8.6,1007.0,94.0,0.0
2021-10-10 09:00:00,5.4,97.0,5.4,1006.5,94.0,0.0
2021-10-10 10:00:00,7.0,91.0,9.5,1006.5,15.0,0.0
2021-10-10 11:00:00,7.8,93.0,8.7,1006.7,89.0,0.0
2021-10-10 12:00:00,8.5,92.0,9.1,1006.4,100.0,0.0
2021-10-10 13:00:00,8.8,92.0,10.2,1005.8,100.0,0.1
2021-10-10 14:00:00,8.1,97.0,6.1,1006.2,100.0,0.5
2021-10-10 15:00:00,8.0,98.0,6.8,1005.9,100.0,0.9
2021-10-10 16:00:00,8.1,99.0,7.2,1005.6,100.0,0.3
2021-10-10 17:00:00,8.3,98.0,7.3,1005.4,100.0,0.1
2021-10-10 18:00:00,8.4,98.0,6.3,1005.1,100.0,0.2
2021-10-10 19:00:00,8.4,98.0,5.8,1005.0,100.0,0.4
2021-10-10 20:00:00,7.9,98.0,5.0,1004.8,100.0,0.5
2021-10-10 21:00:00,8.0,98.0,4.3,1005.0,100.0,0.6
2021-10-10 22:00:00,7.4,99.0,4.1,1005.2,100.0,0.9
2021-10-10 23:00:00,7.3,99.0,3.4,1005.1,100.0,0.6
2021-10-11 00:00:00,7.4,100.0,2.7,1004.8,100.0,0.2
2021-10-11 01:00:00,7.2,100.0,2.9,1004.5,100.0,0.2
2021-10-11 02:00:00,7.2,100.0,4.5,1003.8,100.0,0.1
2021-10-11 03:00:00,7.3,100.0,2.6,1003.2,100.0,0.2
2021-10-11 04:00:00,7.1,100.0,3.2,1002.8,100.0,0.4
2021-10-11 05:00:00,6.8,100.0,4.3,1002.1,100.0,0.3
2021-10-11 06:00:00,6.4,100.0,4.4,1001.3,100.0,0.2
2021-10-11 07:00:00,6.0,100.0,4.2,1000.9,100.0,0.1
2021-10-11 08:00:00,6.3,100.0,3.4,1000.8,100.0,0.1
2021-10-11 09:00:00,6.1,100.0,3.9,1000.6,100.0,0.2
2021-10-11 10:00:00,6.1,99.0,4.3,1000.6,100.0,0.2
2021-10-11 11:00:00,6.4,99.0,4.1,1000.5,100.0,0.1
2021-10-11 12:00:00,6.6,99.0,4.2,1000.1,100.0,0.1
2021-10-11 13:00:00,6.7,98.0,5.0,1000.0,100.0,0.1
2021-10-11 14:00:00,6.8,99.0,6.0,999.7,100.0,0.2
2021-10-11 15:00:00,7.0,96.0,6.3,999.6,100.0,0.3
2021-10-11 16:00:00,6.8,97.0,5.1,999.6,100.0,0.1
2021-10-11 17:00:00,6.4,98.0,3.5,999.5,100.0,0.0
2021-10-11 18:00:00,6.3,99.0,3.4,999.7,100.0,0.0
2021-10-11 19:00:00,6.0,100.0,2.2,999.8,100.0,0.0
2021-10-11 20:00:00,5.3,100.0,3.4,999.8,100.0,0.1
2021-10-11 21:00:00,5.5,100.0,1.8,999.8,100.0,0.1
2021-10-11 22:00:00,5.6,100.0,3.6,999.8,100.0,0.2
2021-10-11 23:00:00,5.5,100.0,4.0,999.9,100.0,0.2
2021-10-12 00:00:00,5.3,100.0,5.5,1000.0,100.0,0.2
2021-10-12 01:00:00,4.7,100.0,3.1,1000.4,98.0,0.0
2021-10-12 02:00:00,5.2,99.0,2.9,999.7,98.0,0.0
2021-10-12 03:00:00,5.3,100.0,3.2,999.8,100.0,0.0
2021-10-12 04:00:00,5.3,100.0,3.1,999.9,99.0,0.1
2021-10-12 05:00:00,5.2,99.0,3.1,1000.0,83.0,0.3
2021-10-12 06:00:00,4.5,97.0,3.4,1000.1,100.0,0.2
2021-10-12 07:00:00,4.8,96.0,3.1,1000.6,88.0,0.1
2021-10-12 08:00:00,4.4,97.0,4.2,1001.0,91.0,0.1
2021-10-12 09:00:00,4.8,97.0,6.4,1001.4,100.0,0.4
2021-10-12 10:00:00,5.2,94.0,10.4,1001.9,80.0,0.2
2021-10-12 11:00:00,5.2,90.0,12.0,1002.4,73.0,0.3
2021-10-12 12:00:00,5.0,89.0,10.7,1002.7,65.0,0.6
2021-10-12 13:00:00,5.0,94.0,10.0,1003.0,94.0,0.2
2021-10-12 14:00:00,4.1,91.0,11.9,1003.3,100.0,0.2
2021-10-12 15:00:00,3.7,99.0,9.1,1003.5,100.0,0.8
2021-10-12 16:00:00,3.6,99.0,9.2,1003.6,100.0,1.0
2021-10-12 17:00:00,3.4,99.0,7.2,1004.0,96.0,0.8
2021-10-12 18:00:00,3.4,97.0,6.7,1004.5,100.0,0.5
2021-10-12 19:00:00,3.8,95.0,5.7,1004.6,100.0,0.5
2021-10-12 20:00:00,3.5,87.0,7.9,1005.2,77.0,0.3
2021-10-12 21:00:00,2.3,88.0,4.3,1005.4,71.0,0.0
2021-10-12 22:00:00,1.6,94.0,5.5,1005.5,82.0,0.0
2021-10-12 23:00:00,2.3,92.0,8.7,1005.8,100.0,0.3
2021-10-13 00:00:00,2.4,95.0,8.2,1005.6,98.0,0.6
2021-10-13 01:00:00,2.1,99.0,7.9,1005.7,100.0,0.7
2021-10-13 02:00:00,2.1,97.0,9.9,1005.3,100.0,0.5
2021-10-13 03:00:00,2.1,99.0,8.7,1005.3,100.0,0.5
2021-10-13 04:00:00,2.0,99.0,7.1,1005.5,100.0,0.3
2021-10-13 05:00:00,2.3,98.0,7.8,1005.4,80.0,0.1
2021-10-13 06:00:00,1.7,94.0,4.8,1005.7,99.0,0.4
2021-10-13 07:00:00,2.2,94.0,4.8,1006.1,98.0,0.1
2021-10-13 08:00:00,2.2,91.0,6.7,1006.3,94.0,0.1
2021-10-13 09:00:00,2.5,90.0,8.9,1006.4,92.0,0.0
2021-10-13 10:00:00,2.6,86.0,11.6,1006.7,85.0,0.2
2021-10-13 11:00:00,2.5,85.0,11.9,1007.0,92.0,0.1
2021-10-13 12:00:00,2.4,89.0,9.4,1007.2,100.0,0.2
2021-10-13 13:00:00,2.5,91.0,5.7,1007.4,100.0,0.3
2021-10-13 14:00:00,2.7,90.0,7.9,1006.6,100.0,0.2
2021-10-13 15:00:00,2.8,93.0,7.8,1006.5,100.0,0.1
2021-10-13 16:00:00,2.7,92.0,8.4,1006.3,100.0,0.1
2021-10-13 17:00:00,2.6,90.0,8.7,1006.2,80.0,0.1
2021-10-13 18:00:00,1.9,88.0,7.3,1006.1,44.0,0.3
2021-10-13 19:00:00,1.6,88.0,8.8,1005.8,15.0,0.0
2021-10-13 20:00:00,0.9,91.0,9.2,1005.9,62.0,0.0
2021-10-13 21:00:00,0.7,92.0,8.7,1005.7,59.0,0.0
2021-10-13 22:00:00,0.7,93.0,7.5,1005.7,96.0,0.0
2021-10-13 23:00:00,1.0,94.0,7.0,1005.4,100.0,0.0
2021-10-14 00:00:00,1.3,93.0,7.9,1005.0,100.0,0.0
2021-10-14 01:00:00,1.3,93.0,8.6,1004.7,100.0,0.0
2021-10-14 02:00:00,0.7,95.0,7.8,1004.0,100.0,0.0
2021-10-14 03:00:00,0.7,94.0,8.0,1003.5,100.0,0.0
2021-10-14 04:00:00,0.4,93.0,6.5,1003.1,100.0,0.0
2021-10-14 05:00:00,0.2,93.0,6.9,1002.4,70.0,0.0
2021-10-14 06:00:00,-0.3,94.0,5.9,1001.8,100.0,0.0
2021-10-14 07:00:00,-1.2,96.0,4.4,1001.4,100.0,0.0
2021-10-14 08:00:00,-1.2,97.0,3.6,1000.5,100.0,0.0
2021-10-14 09:00:00,-0.4,95.0,3.2,999.7,98.0,0.0
2021-10-14 10:00:00,0.3,93.0,4.8,998.8,100.0,0.0
2021-10-14 11:00:00,1.1,91.0,4.5,998.2,100.0,0.0
2021-10-14 12:00:00,1.9,87.0,4.3,997.4,100.0,0.0
2021-10-14 13:00:00,2.3,85.0,4.3,996.6,100.0,0.0
2021-10-14 14:00:00,2.5,84.0,5.8,995.2,100.0,0.0
2021-10-14 15:00:00,2.5,85.0,6.6,994.2,100.0,0.0
2021-10-14 16:00:00,2.2,86.0,6.5,993.3,100.0,0.0
2021-10-14 17:00:00,1.8,88.0,6.3,992.6,100.0,0.1
2021-10-14 18:00:00,1.7,88.0,7.7,991.7,100.0,0.2
2021-10-14 19:00:00,1.6,89.0,8.4,990.8,100.0,0.4
2021-10-14 20:00:00,1.6,91.0,9.2,990.1,100.0,0.6
2021-10-14 21:00:00,1.6,92.0,8.8,989.6,100.0,0.9
2021-10-14 22:00:00,1.6,94.0,8.2,989.4,100.0,0.7
2021-10-14 23:00:00,1.6,94.0,7.4,989.3,100.0,0.2
2021-10-15 00:00:00,1.6,94.0,5.9,989.4,99.0,0.1
2021-10-15 01:00:00,1.4,95.0,5.0,989.5,100.0,0.0
2021-10-15 02:00:00,0.0,96.0,5.6,989.2,100.0,0.0
2021-10-15 03:00:00,1.6,96.0,5.7,989.3,100.0,0.0
2021-10-15 04:00:00,1.8,96.0,5.2,989.6,100.0,0.0
2021-10-15 05:00:00,1.8,96.0,4.7,990.2,100.0,0.0
2021-10-15 06:00:00,1.7,96.0,5.6,990.7,95.0,0.0
2021-10-15 07:00:00,1.2,96.0,5.0,991.1,92.0,0.0
2021-10-15 08:00:00,0.8,95.0,5.0,991.4,94.0,0.0
2021-10-15 09:00:00,1.1,94.0,6.1,991.6,91.0,0.0
2021-10-15 10:00:00,1.9,94.0,6.8,992.0,82.0,0.0
2021-10-15 11:00:00,2.5,92.0,6.8,992.6,52.0,0.0
2021-10-15 12:00:00,2.9,90.0,4.7,992.8,45.0,0.0
2021-10-15 13:00:00,3.1,90.0,5.2,993.1,23.0,0.1
2021-10-15 14:00:00,3.0,84.0,7.8,993.5,16.0,0.0
2021-10-15 15:00:00,3.1,84.0,5.9,993.5,19.0,0.0
2021-10-15 16:00:00,2.0,89.0,4.1,993.5,13.0,0.0
2021-10-15 17:00:00,2.6,82.0,3.7,993.5,9.0,0.0
2021-10-15 18:00:00,0.2,88.0,6.5,993.5,30.0,0.0
2021-10-15 19:00:00,0.0,89.0,6.3,993.8,25.0,0.0
2021-10-15 20:00:00,-0.4,90.0,6.5,994.0,8.0,0.0
2021-10-15 21:00:00,-0.6,94.0,5.4,993.9,3.0,0.0
2021-10-15 22:00:00,0.3,93.0,4.0,993.7,8.0,0.0
2021-10-15 23:00:00,-0.1,96.0,1.8,994.0,100.0,0.0
2021-10-16 00:00:00,-0.5,98.0,1.4,993.9,100.0,0.0
2021-10-16 01:00:00,-0.3,97.0,1.8,993.7,100.0,0.0
2021-10-16 02:00:00,0.7,95.0,5.8,993.2,100.0,0.0
2021-10-16 03:00:00,1.7,95.0,4.7,992.7,100.0,0.0
2021-10-16 04:00:00,0.0,94.0,5.4,992.6,100.0,0.0
2021-10-16 05:00:00,0.2,92.0,5.0,992.2,100.0,0.0
2021-10-16 06:00:00,0.5,90.0,5.4,992.1,100.0,0.0
2021-10-16 07:00:00,1.5,86.0,5.8,991.9,100.0,0.0
2021-10-16 08:00:00,1.8,88.0,7.2,991.9,100.0,0.0
2021-10-16 09:00:00,1.9,90.0,7.2,992.1,100.0,0.0
2021-10-16 10:00:00,2.4,90.0,9.0,991.9,100.0,0.0
2021-10-16 11:00:00,2.8,88.0,9.0,992.1,100.0,0.0
2021-10-16 12:00:00,2.9,90.0,8.0,991.9,100.0,0.0
2021-10-16 13:00:00,3.2,90.0,7.9,992.1,100.0,0.0
2021-10-16 14:00:00,4.1,82.0,10.1,992.1,99.0,0.0
2021-10-16 15:00:00,4.0,79.0,9.7,992.1,100.0,0.0
2021-10-16 16:00:00,3.5,79.0,7.2,992.3,100.0,0.0
2021-10-16 17:00:00,2.9,79.0,5.5,992.6,100.0,0.0
2021-10-16 18:00:00,2.9,80.0,5.0,992.8,100.0,0.0
2021-10-16 19:00:00,2.7,81.0,5.7,993.1,100.0,0.0
2021-10-16 20:00:00,2.6,83.0,5.2,993.6,100.0,0.0
2021-10-16 21:00:00,2.4,83.0,5.4,993.6,100.0,0.0
2021-10-16 22:00:00,2.4,83.0,5.3,993.6,100.0,0.0
2021-10-16 23:00:00,2.6,82.0,5.8,993.8,100.0,0.0
2021-10-17 00:00:00,2.6,84.0,7.4,994.0,100.0,0.0
2021-10-17 01:00:00,2.2,90.0,6.3,994.3,100.0,0.0
2021-10-17 02:00:00,2.1,92.0,6.0,994.0,100.0,0.0
2021-10-17 03:00:00,2.5,91.0,6.1,994.1,100.0,0.0
2021-10-17 04:00:00,2.7,92.0,7.6,994.2,100.0,0.1
2021-10-17 05:00:00,2.5,93.0,7.6,994.4,100.0,0.1
2021-10-17 06:00:00,2.5,95.0,10.5,994.7,100.0,0.3
2021-10-17 07:00:00,2.7,95.0,11.5,995.2,100.0,0.2
2021-10-17 08:00:00,2.7,95.0,13.1,995.9,100.0,0.3
2021-10-17 09:00:00,2.7,93.0,11.5,996.5,100.0,0.2
2021-10-17 10:00:00,2.8,93.0,13.0,997.2,100.0,0.1
2021-10-17 11:00:00,3.0,91.0,14.2,998.1,100.0,0.1
2021-10-17 12:00:00,3.3,91.0,15.6,998.6,100.0,0.1
2021-10-17 13:00:00,3.2,89.0,16.3,999.6,100.0,0.5
2021-10-17 14:00:00,2.8,93.0,14.5,1000.6,100.0,0.3
2021-10-17 15:00:00,3.5,89.0,14.8,1001.1,100.0,0.1
2021-10-17 16:00:00,2.9,87.0,15.2,1002.3,100.0,0.3
2021-10-17 17:00:00,2.2,89.0,12.6,1003.1,100.0,0.0
2021-10-17 18:00:00,2.3,88.0,11.9,1003.9,100.0,0.0
2021-10-17 19:00:00,2.1,89.0,12.3,1004.8,99.0,0.3
2021-10-17 20:00:00,2.1,86.0,11.9,1005.9,98.0,0.0
2021-10-17 21:00:00,1.8,86.0,10.1,1006.8,100.0,0.0
2021-10-17 22:00:00,1.6,88.0,12.2,1007.7,100.0,0.5
2021-10-17 23:00:00,1.6,86.0,12.0,1008.6,95.0,0.1
2021-10-18 00:00:00,1.3,86.0,12.6,1009.2,100.0,0.0
2021-10-18 01:00:00,0.8,85.0,10.4,1010.1,99.0,0.0
2021-10-18 02:00:00,0.9,89.0,9.8,1010.3,100.0,0.0
2021-10-18 03:00:00,1.2,88.0,9.7,1010.8,100.0,0.1
2021-10-18 04:00:00,1.1,88.0,10.2,1011.4,100.0,0.1
2021-10-18 05:00:00,0.8,84.0,9.7,1012.0,100.0,0.1
2021-10-18 06:00:00,0.7,84.0,6.5,1012.6,100.0,0.0
2021-10-18 07:00:00,0.4,83.0,6.2,1013.3,100.0,0.0
2021-10-18 08:00:00,0.0,84.0,4.9,1013.9,100.0,0.0
2021-10-18 09:00:00,0.2,82.0,6.7,1014.7,100.0,0.0
2021-10-18 10:00:00,0.5,82.0,7.7,1015.3,100.0,0.0
2021-10-18 11:00:00,0.5,85.0,8.3,1016.1,100.0,0.5
2021-10-18 12:00:00,0.8,84.0,6.2,1016.5,100.0,0.0
2021-10-18 13:00:00,0.7,82.0,7.6,1017.0,100.0,0.2
2021-10-18 14:00:00,0.8,83.0,8.0,1017.1,100.0,0.0
2021-10-18 15:00:00,0.6,83.0,7.6,1017.6,100.0,0.1
2021-10-18 16:00:00,0.2,80.0,5.8,1018.0,100.0,0.1
2021-10-18 17:00:00,-0.2,82.0,4.4,1018.2,100.0,0.0
2021-10-18 18:00:00,-0.5,82.0,4.2,1018.4,100.0,0.0
2021-10-18 19:00:00,-1.4,84.0,4.7,1018.7,24.0,0.0
2021-10-18 20:00:00,-2.2,86.0,5.9,1019.0,9.0,0.0
2021-10-18 21:00:00,-1.7,85.0,4.5,1019.2,52.0,0.0
2021-10-18 22:00:00,-2.3,89.0,3.7,1019.3,31.0,0.0
2021-10-18 23:00:00,-3.4,95.0,4.5,1019.4,17.0,0.0
2021-10-19 00:00:00,-3.5,96.0,2.5,1019.6,100.0,0.0
2021-10-19 01:00:00,-5.0,95.0,3.4,1019.5,100.0,0.0
2021-10-19 02:00:00,-3.8,96.0,2.6,1019.2,100.0,0.0
2021-10-19 03:00:00,-2.9,96.0,3.9,1019.0,100.0,0.0
2021-10-19 04:00:00,-2.8,97.0,6.3,1018.8,74.0,0.0
2021-10-19 05:00:00,-2.3,95.0,6.6,1018.6,92.0,0.0
2021-10-19 06:00:00,-2.0,96.0,6.8,1018.3,100.0,0.0
2021-10-19 07:00:00,-1.6,95.0,6.8,1017.9,100.0,0.0
2021-10-19 08:00:00,-1.6,94.0,8.3,1017.9,100.0,0.0
2021-10-19 09:00:00,-1.4,90.0,9.4,1017.8,100.0,0.0
2021-10-19 10:00:00,-1.2,84.0,8.7,1017.3,58.0,0.0
2021-10-19 11:00:00,-1.0,78.0,7.4,1016.7,6.0,0.0
2021-10-19 12:00:00,-0.5,73.0,5.0,1016.2,3.0,0.0
2021-10-19 13:00:00,-0.4,70.0,5.1,1015.7,0.0,0.0
2021-10-19 14:00:00,-0.2,72.0,4.4,1014.2,0.0,0.0
2021-10-19 15:00:00,-0.5,76.0,4.4,1013.5,0.0,0.0
2021-10-19 16:00:00,-1.5,80.0,4.3,1012.6,0.0,0.0
2021-10-19 17:00:00,-2.8,82.0,5.4,1011.4,53.0,0.0
2021-10-19 18:00:00,-3.6,82.0,5.8,1010.1,100.0,0.0
2021-10-19 19:00:00,-4.2,84.0,7.5,1009.4,100.0,0.0
2021-10-19 20:00:00,-4.5,85.0,8.4,1008.5,100.0,0.0
2021-10-19 21:00:00,-4.5,84.0,8.9,1007.6,100.0,0.0
2021-10-19 22:00:00,-4.3,83.0,8.7,1006.9,100.0,0.0
2021-10-19 23:00:00,-4.2,81.0,8.4,1006.1,100.0,0.0
2021-10-20 00:00:00,-4.1,78.0,8.2,1005.0,100.0,0.0
2021-10-20 01:00:00,-4.1,75.0,8.4,1004.3,100.0,0.0
2021-10-20 02:00:00,-4.0,73.0,6.5,1002.5,100.0,0.0
2021-10-20 03:00:00,-3.1,73.0,7.3,1001.6,100.0,0.0
2021-10-20 04:00:00,-3.0,74.0,7.3,1000.3,100.0,0.0
2021-10-20 05:00:00,-3.2,75.0,7.7,998.9,100.0,0.0
2021-10-20 06:00:00,-3.2,75.0,7.3,997.8,100.0,0.0
2021-10-20 07:00:00,-3.4,75.0,8.1,996.7,100.0,0.0
2021-10-20 08:00:00,-3.4,74.0,7.0,995.6,100.0,0.0
2021-10-20 09:00:00,-3.3,73.0,7.9,994.6,100.0,0.0
2021-10-20 10:00:00,-3.0,71.0,9.4,993.5,100.0,0.1
2021-10-20 11:00:00,-2.7,68.0,11.3,992.4,100.0,0.1
2021-10-20 12:00:00,-2.7,67.0,12.2,991.0,100.0,0.1
2021-10-20 13:00:00,-2.7,66.0,12.9,989.9,100.0,0.1
2021-10-20 14:00:00,-3.4,70.0,15.7,988.1,100.0,0.2
2021-10-20 15:00:00,-3.5,71.0,16.6,987.2,100.0,0.1
2021-10-20 16:00:00,-3.6,71.0,17.6,985.9,100.0,0.1
2021-10-20 17:00:00,-3.5,70.0,16.2,984.9,100.0,0.1
2021-10-20 18:00:00,-3.4,69.0,15.7,984.0,100.0,0.1
2021-10-20 19:00:00,-3.1,69.0,14.4,983.4,100.0,0.1
2021-10-20 20:00:00,-2.8,70.0,15.2,983.0,100.0,0.2
2021-10-20 21:00:00,-2.5,71.0,16.1,982.0,100.0,0.2
2021-10-20 22:00:00,-2.2,70.0,16.5,981.2,100.0,0.1
2021-10-20 23:00:00,-2.0,70.0,15.7,980.7,100.0,0.1
2021-10-21 00:00:00,-1.9,71.0,16.6,980.1,100.0,0.1
2021-10-21 01:00:00,-1.8,72.0,15.3,980.0,100.0,0.3
2021-10-21 02:00:00,-2.2,76.0,16.1,979.7,100.0,0.5
2021-10-21 03:00:00,-2.0,76.0,16.8,979.5,100.0,0.5
2021-10-21 04:00:00,-2.0,76.0,16.8,979.0,100.0,0.5
2021-10-21 05:00:00,-1.9,76.0,15.6,978.9,100.0,0.3
2021-10-21 06:00:00,-1.8,76.0,15.5,979.0,100.0,0.2
2021-10-21 07:00:00,-1.5,75.0,14.7,979.1,100.0,0.3
2021-10-21 08:00:00,-1.3,74.0,14.0,979.7,100.0,0.2
2021-10-21 09:00:00,-1.2,75.0,13.5,980.1,100.0,0.2
2021-10-21 10:00:00,-0.9,74.0,13.7,980.3,100.0,0.2
2021-10-21 11:00:00,-0.6,72.0,13.7,980.6,100.0,0.1
2021-10-21 12:00:00,-0.2,71.0,13.9,980.7,100.0,0.0
2021-10-21 13:00:00,0.2,71.0,14.2,981.1,100.0,0.0
2021-10-21 14:00:00,-0.1,74.0,16.6,980.6,100.0,0.0
2021-10-21 15:00:00,-0.1,74.0,16.5,980.9,100.0,0.0
2021-10-21 16:00:00,-0.3,72.0,15.4,981.2,100.0,0.0
2021-10-21 17:00:00,-0.5,72.0,14.0,981.6,100.0,0.0
2021-10-21 18:00:00,-0.5,72.0,12.7,981.9,100.0,0.0
2021-10-21 19:00:00,-0.4,72.0,12.1,982.2,100.0,0.0
2021-10-21 20:00:00,-0.2,73.0,11.8,982.9,100.0,0.0
2021-10-21 21:00:00,0.2,75.0,12.7,983.1,100.0,0.0
2021-10-21 22:00:00,0.5,78.0,14.4,983.2,100.0,0.0
2021-10-21 23:00:00,0.8,79.0,14.9,983.5,100.0,0.0
2021-10-22 00:00:00,1.2,78.0,15.3,983.9,100.0,0.0
2021-10-22 01:00:00,1.0,76.0,15.2,984.2,100.0,0.0
2021-10-22 02:00:00,1.0,71.0,15.6,985.0,100.0,0.0
2021-10-22 03:00:00,1.1,70.0,16.2,985.6,100.0,0.0
2021-10-22 04:00:00,0.7,71.0,15.9,986.2,100.0,0.0
2021-10-22 05:00:00,0.6,72.0,15.0,986.9,100.0,0.0
2021-10-22 06:00:00,0.7,73.0,14.1,987.6,100.0,0.0
2021-10-22 07:00:00,0.8,73.0,14.0,988.5,100.0,0.0
2021-10-22 08:00:00,0.9,73.0,15.1,989.4,100.0,0.0
2021-10-22 09:00:00,0.7,73.0,14.0,990.6,100.0,0.0
2021-10-22 10:00:00,0.8,71.0,12.5,991.6,100.0,0.0
2021-10-22 11:00:00,1.0,69.0,12.4,992.8,100.0,0.0
2021-10-22 12:00:00,1.1,67.0,12.7,993.6,100.0,0.0
2021-10-22 13:00:00,1.0,66.0,12.0,994.5,100.0,0.0
2021-10-22 14:00:00,0.4,72.0,10.5,996.1,100.0,0.0
2021-10-22 15:00:00,0.1,73.0,8.9,997.0,100.0,0.0
2021-10-22 16:00:00,-0.5,74.0,6.2,997.8,43.0,0.0
2021-10-22 17:00:00,-1.3,76.0,4.6,998.7,79.0,0.0
2021-10-22 18:00:00,-2.2,80.0,5.9,999.2,100.0,0.0
2021-10-22 19:00:00,-2.5,82.0,6.4,1000.0,100.0,0.0
2021-10-22 20:00:00,-2.4,78.0,5.1,1000.9,99.0,0.0
2021-10-22 21:00:00,-3.3,83.0,4.7,1001.6,100.0,0.0
2021-10-22 22:00:00,-3.6,83.0,2.6,1002.4,100.0,0.0
2021-10-22 23:00:00,-3.8,82.0,2.3,1002.9,100.0,0.0
2021-10-23 00:00:00,-4.0,84.0,2.5,1003.3,100.0,0.0
2021-10-23 01:00:00,-4.2,91.0,2.6,1003.8,100.0,0.0
2021-10-23 02:00:00,-4.1,96.0,3.7,1004.4,100.0,0.0
2021-10-23 03:00:00,-3.1,97.0,4.4,1005.0,100.0,0.0
2021-10-23 04:00:00,-2.5,96.0,4.7,1005.5,100.0,0.0
2021-10-23 05:00:00,-2.5,97.0,5.1,1005.8,100.0,0.0
2021-10-23 06:00:00,-2.3,95.0,5.8,1006.0,100.0,0.0
2021-10-23 07:00:00,-2.2,94.0,6.5,1006.2,100.0,0.0
2021-10-23 08:00:00,-2.5,92.0,6.5,1006.8,100.0,0.0
2021-10-23 09:00:00,-2.8,91.0,7.6,1007.3,95.0,0.0
2021-10-23 10:00:00,-2.8,90.0,9.1,1007.8,98.0,0.0
2021-10-23 11:00:00,-2.4,87.0,9.7,1008.3,31.0,0.0
2021-10-23 12:00:00,-2.0,83.0,9.4,1008.7,64.0,0.0
2021-10-23 13:00:00,-1.9,80.0,10.4,1009.1,80.0,0.0
2021-10-23 14:00:00,-1.4,81.0,10.1,1009.6,100.0,0.0
2021-10-23 15:00:00,-1.2,81.0,10.8,1009.9,99.0,0.0
2021-10-23 16:00:00,-1.6,82.0,11.5,1010.0,100.0,0.0
2021-10-23 17:00:00,-1.8,82.0,11.9,1010.1,100.0,0.0
2021-10-23 18:00:00,-1.6,79.0,13.4,1009.8,100.0,0.0
2021-10-23 19:00:00,-1.3,75.0,14.8,1009.6,99.0,0.0
2021-10-23 20:00:00,-1.4,73.0,17.6,1009.3,96.0,0.0
2021-10-23 21:00:00,-1.1,70.0,19.9,1009.1,43.0,0.0
2021-10-23 22:00:00,-1.3,75.0,17.3,1008.9,100.0,0.1
2021-10-23 23:00:00,-0.5,81.0,19.6,1009.2,100.0,0.2
2021-10-24 00:00:00,0.7,86.0,8.6,1009.9,84.0,0.4
2021-10-24 01:00:00,1.2,85.0,11.5,1010.8,96.0,0.3
2021-10-24 02:00:00,0.9,83.0,3.1,1011.6,59.0,0.0
2021-10-24 03:00:00,-1.0,91.0,4.0,1011.9,97.0,0.0
2021-10-24 04:00:00,-1.4,95.0,4.5,1012.0,51.0,0.0
2021-10-24 05:00:00,-1.2,95.0,4.3,1012.2,38.0,0.0
2021-10-24 06:00:00,-1.5,96.0,5.6,1012.1,99.0,0.0
2021-10-24 07:00:00,-2.5,96.0,6.3,1012.0,100.0,0.0
2021-10-24 08:00:00,-3.0,94.0,6.3,1012.0,100.0,0.0
2021-10-24 09:00:00,-3.7,97.0,6.0,1011.8,100.0,0.0
2021-10-24 10:00:00,-3.3,94.0,5.5,1011.5,100.0,0.0
2021-10-24 11:00:00,-2.6,92.0,5.4,1011.6,100.0,0.0
2021-10-24 12:00:00,-2.2,90.0,6.2,1011.3,100.0,0.0
2021-10-24 13:00:00,-1.6,84.0,6.6,1010.9,100.0,0.0
2021-10-24 14:00:00,-1.5,88.0,7.2,1010.6,100.0,0.0
2021-10-24 15:00:00,-1.4,81.0,7.0,1010.2,100.0,0.0
2021-10-24 16:00:00,-1.9,85.0,8.0,1009.7,100.0,0.0
2021-10-24 17:00:00,-2.1,80.0,7.4,1008.9,100.0,0.0
2021-10-24 18:00:00,-2.2,76.0,6.3,1008.3,100.0,0.0
2021-10-24 19:00:00,-2.6,76.0,5.1,1007.7,100.0,0.0
2021-10-24 20:00:00,-3.2,76.0,6.5,1007.2,100.0,0.0
2021-10-24 21:00:00,-3.4,80.0,6.5,1006.9,100.0,0.0
2021-10-24 22:00:00,-3.4,79.0,6.9,1006.2,100.0,0.0
2021-10-24 23:00:00,-3.3,81.0,6.8,1005.6,100.0,0.0
2021-10-25 00:00:00,-2.7,76.0,6.9,1004.8,100.0,0.0
2021-10-25 01:00:00,-2.2,78.0,5.5,1004.4,100.0,0.0
2021-10-25 02:00:00,-1.2,82.0,3.9,1003.2,100.0,0.0
2021-10-25 03:00:00,-0.8,83.0,5.6,1002.7,100.0,0.0
2021-10-25 04:00:00,-0.8,83.0,5.0,1002.3,100.0,0.0
2021-10-25 05:00:00,-0.8,83.0,4.4,1002.1,100.0,0.0
2021-10-25 06:00:00,-0.8,81.0,5.0,1001.8,100.0,0.0
2021-10-25 07:00:00,-1.0,81.0,4.9,1001.5,100.0,0.0
2021-10-25 08:00:00,-1.0,82.0,5.2,1001.4,100.0,0.0
2021-10-25 09:00:00,-1.2,83.0,5.0,1001.3,100.0,0.1
2021-10-25 10:00:00,-1.0,82.0,4.5,1001.4,100.0,0.1
2021-10-25 11:00:00,-0.7,80.0,4.1,1001.7,100.0,0.0
2021-10-25 12:00:00,-0.4,78.0,4.4,1001.5,100.0,0.0
2021-10-25 13:00:00,0.0,76.0,3.7,1001.6,96.0,0.0
2021-10-25 14:00:00,-0.1,80.0,3.4,1001.5,100.0,0.0
2021-10-25 15:00:00,-0.3,82.0,2.9,1001.4,51.0,0.0
2021-10-25 16:00:00,-1.5,85.0,3.6,1001.2,95.0,0.0
2021-10-25 17:00:00,-1.9,85.0,3.3,1001.1,83.0,0.0
2021-10-25 18:00:00,-1.6,84.0,3.3,1001.1,100.0,0.0
2021-10-25 19:00:00,-1.2,83.0,3.6,1000.8,100.0,0.0
2021-10-25 20:00:00,-0.8,82.0,4.7,1000.9,100.0,0.0
2021-10-25 21:00:00,-0.7,80.0,4.7,1000.6,100.0,0.0
2021-10-25 22:00:00,-1.1,79.0,4.5,1000.4,100.0,0.0
2021-10-25 23:00:00,-1.4,79.0,4.1,1000.2,100.0,0.0
2021-10-26 00:00:00,-1.3,77.0,4.5,1000.1,99.0,0.0
2021-10-26 01:00:00,-1.0,77.0,5.5,999.7,100.0,0.0
2021-10-26 02:00:00,-1.0,79.0,3.6,999.7,100.0,0.0
2021-10-26 03:00:00,-0.8,77.0,5.6,999.4,100.0,0.0
2021-10-26 04:00:00,-0.9,77.0,7.1,999.1,100.0,0.0
2021-10-26 05:00:00,-0.9,78.0,5.2,998.8,68.0,0.0
2021-10-26 06:00:00,-2.0,81.0,4.2,998.7,87.0,0.0
2021-10-26 07:00:00,-1.9,79.0,5.8,998.5,55.0,0.0
2021-10-26 08:00:00,-2.1,79.0,5.7,998.5,98.0,0.0
2021-10-26 09:00:00,-2.1,77.0,6.3,998.4,100.0,0.0
2021-10-26 10:00:00,-1.9,75.0,6.4,998.5,100.0,0.0
2021-10-26 11:00:00,-1.4,72.0,7.2,998.7,100.0,0.0
2021-10-26 12:00:00,-0.9,69.0,7.6,998.6,100.0,0.0
2021-10-26 13:00:00,-0.7,69.0,7.9,998.7,100.0,0.0
2021-10-26 14:00:00,-0.5,74.0,7.8,998.8,100.0,0.0
2021-10-26 15:00:00,-0.6,76.0,7.8,998.6,100.0,0.2
2021-10-26 16:00:00,-0.8,78.0,7.8,998.8,100.0,0.2
2021-10-26 17:00:00,-0.9,79.0,8.5,998.8,100.0,0.1
2021-10-26 18:00:00,-1.0,80.0,9.2,998.8,100.0,0.1
2021-10-26 19:00:00,-1.2,81.0,8.6,998.8,100.0,0.1
2021-10-26 20:00:00,-1.2,80.0,8.7,999.2,99.0,0.0
2021-10-26 21:00:00,-1.3,79.0,8.7,999.2,100.0,0.0
2021-10-26 22:00:00,-1.2,78.0,9.3,999.3,100.0,0.0
2021-10-26 23:00:00,-1.2,77.0,9.7,999.5,100.0,0.0
2021-10-27 00:00:00,-1.0,76.0,10.0,999.4,100.0,0.0
2021-10-27 01:00:00,-0.9,76.0,10.0,999.3,100.0,0.0
2021-10-27 02:00:00,-0.6,80.0,8.1,999.1,100.0,0.0
2021-10-27 03:00:00,-0.5,80.0,8.0,999.0,100.0,0.1
2021-10-27 04:00:00,-0.4,80.0,7.9,999.0,100.0,0.1
2021-10-27 05:00:00,-0.3,80.0,8.7,998.7,100.0,0.1
2021-10-27 06:00:00,-0.1,77.0,9.1,998.5,100.0,0.0
2021-10-27 07:00:00,0.1,72.0,9.7,998.2,98.0,0.0
2021-10-27 08:00:00,0.0,70.0,9.8,997.9,92.0,0.0
2021-10-27 09:00:00,-0.1,70.0,10.0,997.8,100.0,0.0
2021-10-27 10:00:00,-0.1,72.0,9.8,997.9,100.0,0.2
2021-10-27 11:00:00,-0.1,73.0,10.2,998.0,100.0,0.4
2021-10-27 12:00:00,0.0,71.0,10.8,998.0,100.0,0.4
2021-10-27 13:00:00,0.0,70.0,10.8,997.7,100.0,0.3
2021-10-27 14:00:00,-0.2,72.0,9.5,997.2,100.0,0.2
2021-10-27 15:00:00,-0.2,70.0,10.4,997.1,100.0,0.0
2021-10-27 16:00:00,-0.4,70.0,10.8,997.0,100.0,0.1
2021-10-27 17:00:00,-0.5,69.0,10.7,997.1,100.0,0.1
2021-10-27 18:00:00,-0.5,71.0,11.7,997.3,99.0,0.0
2021-10-27 19:00:00,-0.6,70.0,11.5,997.1,95.0,0.0
2021-10-27 20:00:00,-0.9,69.0,10.7,997.4,90.0,0.0
2021-10-27 21:00:00,-1.2,70.0,10.2,997.6,41.0,0.0
2021-10-27 22:00:00,-1.5,71.0,10.7,997.5,38.0,0.0
2021-10-27 23:00:00,-1.6,70.0,12.0,997.4,30.0,0.0
2021-10-28 00:00:00,-1.5,69.0,13.3,997.2,67.0,0.0
2021-10-28 01:00:00,-1.4,69.0,14.3,996.6,69.0,0.0
2021-10-28 02:00:00,-0.6,70.0,16.0,995.7,100.0,0.0
2021-10-28 03:00:00,-0.3,69.0,18.1,994.9,100.0,0.0
2021-10-28 04:00:00,0.1,68.0,20.7,994.4,100.0,0.0
2021-10-28 05:00:00,0.3,69.0,20.3,993.6,100.0,0.1
2021-10-28 06:00:00,0.3,72.0,20.0,992.9,100.0,0.4
2021-10-28 07:00:00,0.5,73.0,20.1,992.2,100.0,0.5
2021-10-28 08:00:00,0.3,76.0,21.4,991.7,100.0,0.8
2021-10-28 09:00:00,0.6,74.0,20.2,990.8,100.0,1.4
2021-10-28 10:00:00,1.4,68.0,21.7,990.1,100.0,0.0
2021-10-28 11:00:00,1.5,71.0,23.6,990.0,100.0,0.1
2021-10-28 12:00:00,1.6,74.0,21.9,989.7,100.0,0.1
2021-10-28 13:00:00,2.1,75.0,20.9,989.5,100.0,0.1
2021-10-28 14:00:00,2.3,77.0,17.5,989.4,100.0,0.2
2021-10-28 15:00:00,2.5,80.0,19.2,989.3,100.0,0.3
2021-10-28 16:00:00,2.5,87.0,18.9,989.3,100.0,1.0
2021-10-28 17:00:00,3.1,86.0,19.2,989.5,100.0,0.4
2021-10-28 18:00:00,3.1,88.0,17.0,990.1,100.0,0.2
2021-10-28 19:00:00,4.2,90.0,14.6,990.7,100.0,0.2
2021-10-28 20:00:00,4.7,94.0,12.8,991.7,100.0,0.1
2021-10-28 21:00:00,4.8,95.0,12.0,992.2,100.0,0.1
2021-10-28 22:00:00,4.7,95.0,9.9,992.3,100.0,0.1
2021-10-28 23:00:00,4.6,96.0,10.8,992.5,100.0,0.6
2021-10-29 00:00:00,4.0,98.0,8.4,992.5,100.0,0.8
2021-10-29 01:00:00,3.8,98.0,6.5,991.9,100.0,0.5
2021-10-29 02:00:00,3.7,99.0,6.5,990.7,100.0,0.4
2021-10-29 03:00:00,4.6,97.0,8.0,990.1,100.0,1.0
2021-10-29 04:00:00,5.0,93.0,13.4,989.6,91.0,0.3
2021-10-29 05:00:00,4.6,93.0,14.9,989.5,100.0,0.1
2021-10-29 06:00:00,4.2,93.0,13.4,989.4,100.0,0.0
2021-10-29 07:00:00,4.6,91.0,13.7,989.4,78.0,0.0
2021-10-29 08:00:00,3.6,91.0,12.0,989.8,100.0,0.1
2021-10-29 09:00:00,3.9,95.0,14.1,989.8,100.0,1.4
2021-10-29 10:00:00,4.5,96.0,14.8,990.8,100.0,1.8
2021-10-29 11:00:00,4.8,98.0,11.5,992.6,100.0,0.5
2021-10-29 12:00:00,4.1,97.0,12.0,994.7,100.0,0.2
2021-10-29 13:00:00,3.9,93.0,11.4,996.1,100.0,0.1
2021-10-29 14:00:00,3.8,97.0,12.3,996.6,100.0,0.1
2021-10-29 15:00:00,4.0,93.0,12.7,997.4,100.0,0.2
2021-10-29 16:00:00,3.6,92.0,11.1,998.3,100.0,0.1
2021-10-29 17:00:00,3.4,92.0,9.0,998.8,100.0,0.1
2021-10-29 18:00:00,3.4,91.0,8.6,999.4,100.0,0.1
2021-10-29 19:00:00,3.3,91.0,8.4,1000.1,100.0,0.2
2021-10-29 20:00:00,3.2,92.0,8.5,1001.0,100.0,0.1
2021-10-29 21:00:00,3.2,92.0,8.1,1001.5,100.0,0.0
2021-10-29 22:00:00,3.1,92.0,6.3,1001.9,99.0,0.0
2021-10-29 23:00:00,2.1,96.0,5.3,1002.4,100.0,0.1
2021-10-30 00:00:00,2.3,96.0,4.8,1002.7,100.0,0.1
2021-10-30 01:00:00,2.0,96.0,5.4,1002.9,100.0,0.0
2021-10-30 02:00:00,2.1,98.0,5.9,1002.8,100.0,0.0
2021-10-30 03:00:00,2.5,97.0,3.2,1002.7,100.0,0.0
2021-10-30 04:00:00,1.1,99.0,4.2,1002.9,100.0,0.0
2021-10-30 05:00:00,1.0,99.0,5.1,1002.9,100.0,0.0
2021-10-30 06:00:00,1.1,99.0,4.0,1002.7,98.0,0.0
2021-10-30 07:00:00,0.0,99.0,4.4,1002.7,99.0,0.0
2021-10-30 08:00:00,-0.9,98.0,6.6,1002.4,100.0,0.0
2021-10-30 09:00:00,-1.3,97.0,7.2,1002.3,97.0,0.0
2021-10-30 10:00:00,-1.0,94.0,8.1,1002.2,100.0,0.0
2021-10-30 11:00:00,-0.2,95.0,9.1,1001.5,100.0,0.0
2021-10-30 12:00:00,0.3,95.0,8.7,1001.0,100.0,0.0
2021-10-30 13:00:00,0.5,95.0,9.2,1000.8,100.0,0.0
2021-10-30 14:00:00,0.9,92.0,8.5,1000.2,100.0,0.0
2021-10-30 15:00:00,1.0,92.0,8.2,999.7,100.0,0.0
2021-10-30 16:00:00,0.7,92.0,7.2,999.7,100.0,0.0
2021-10-30 17:00:00,1.0,92.0,7.8,999.3,100.0,0.0
2021-10-30 18:00:00,1.2,92.0,6.5,999.3,100.0,0.0
2021-10-30 19:00:00,1.4,92.0,6.8,999.5,100.0,0.0
2021-10-30 20:00:00,1.5,91.0,6.0,999.8,100.0,0.0
2021-10-30 21:00:00,1.6,91.0,4.6,1000.3,100.0,0.0
2021-10-30 22:00:00,1.3,91.0,3.6,1000.7,100.0,0.0
2021-10-30 23:00:00,0.6,92.0,4.5,1001.1,100.0,0.0
2021-10-31 00:00:00,1.1,93.0,3.6,1001.5,100.0,0.0
2021-10-31 01:00:00,1.2,94.0,3.6,1001.8,100.0,0.0
2021-10-31 02:00:00,0.8,97.0,6.3,1002.3,99.0,0.1
2021-10-31 03:00:00,0.7,97.0,4.3,1002.4,100.0,0.0
2021-10-31 04:00:00,1.3,96.0,3.8,1002.5,100.0,0.0
2021-10-31 05:00:00,2.0,96.0,3.6,1002.4,100.0,0.0
2021-10-31 06:00:00,2.4,97.0,4.2,1002.7,100.0,0.0
2021-10-31 07:00:00,2.7,97.0,4.6,1002.6,100.0,0.0
2021-10-31 08:00:00,3.0,96.0,4.7,1002.6,100.0,0.1
2021-10-31 09:00:00,3.2,95.0,5.2,1002.7,100.0,0.0
2021-10-31 10:00:00,3.4,94.0,7.0,1002.8,100.0,0.0
2021-10-31 11:00:00,3.7,93.0,8.2,1002.8,100.0,0.0
2021-10-31 12:00:00,3.9,92.0,8.6,1002.1,1.0,0.0
2021-10-31 13:00:00,3.3,93.0,7.4,1001.5,100.0,0.0
2021-10-31 14:00:00,2.8,94.0,7.2,1000.7,100.0,0.0
2021-10-31 15:00:00,2.5,94.0,8.4,1000.4,100.0,0.0
2021-10-31 16:00:00,2.1,93.0,9.7,1000.0,100.0,0.0
2021-10-31 17:00:00,2.0,92.0,9.9,999.6,100.0,0.0
2021-10-31 18:00:00,2.1,91.0,11.0,999.4,100.0,0.0
2021-10-31 19:00:00,2.2,90.0,11.3,999.2,95.0,0.0
2021-10-31 20:00:00,2.1,89.0,12.1,999.3,100.0,0.0
2021-10-31 21:00:00,2.6,90.0,14.3,999.7,100.0,0.0
2021-10-31 22:00:00,3.0,89.0,14.9,999.9,100.0,0.0
2021-10-31 23:00:00,3.2,89.0,13.8,1000.1,100.0,0.0
2021-11-01 00:00:00,2.9,89.0,12.6,1000.3,100.0,0.0
2021-11-01 01:00:00,2.7,90.0,11.2,1000.5,100.0,0.0
2021-11-01 02:00:00,3.6,90.0,12.3,1000.2,100.0,0.0
2021-11-01 03:00:00,4.1,90.0,10.9,1000.4,100.0,0.0
2021-11-01 04:00:00,4.5,89.0,9.9,1000.4,100.0,0.0
2021-11-01 05:00:00,4.3,90.0,8.8,1000.3,99.0,0.0
2021-11-01 06:00:00,3.3,90.0,8.7,1000.8,95.0,0.0
2021-11-01 07:00:00,3.4,91.0,9.5,1001.2,46.0,0.0
2021-11-01 08:00:00,2.7,91.0,9.1,1001.4,53.0,0.0
2021-11-01 09:00:00,2.3,92.0,8.6,1001.7,52.0,0.0
2021-11-01 10:00:00,2.1,93.0,9.0,1001.8,12.0,0.0
2021-11-01 11:00:00,2.5,93.0,9.8,1001.5,22.0,0.0
2021-11-01 12:00:00,2.8,93.0,8.8,1001.1,60.0,0.0
2021-11-01 13:00:00,3.1,93.0,11.4,1001.4,36.0,0.0
2021-11-01 14:00:00,3.3,92.0,11.1,1000.7,100.0,0.0
2021-11-01 15:00:00,3.5,91.0,10.7,999.8,100.0,0.0
2021-11-01 16:00:00,3.6,91.0,12.1,999.1,100.0,0.0
2021-11-01 17:00:00,4.0,89.0,12.4,998.5,100.0,0.0
2021-11-01 18:00:00,4.3,88.0,10.7,997.8,100.0,0.0
2021-11-01 19:00:00,4.4,88.0,12.2,997.1,100.0,0.0
2021-11-01 20:00:00,4.8,87.0,14.8,997.0,100.0,0.0
2021-11-01 21:00:00,5.0,85.0,13.5,996.7,100.0,0.0
2021-11-01 22:00:00,5.4,82.0,13.4,996.2,100.0,0.0
2021-11-01 23:00:00,5.7,80.0,15.5,996.3,100.0,0.1
2021-11-02 00:00:00,5.9,82.0,13.9,995.6,100.0,0.2
2021-11-02 01:00:00,5.5,82.0,11.5,995.2,100.0,0.0
2021-11-02 02:00:00,7.5,79.0,16.2,994.1,100.0,0.0
2021-11-02 03:00:00,7.6,82.0,16.3,993.5,100.0,0.0
2021-11-02 04:00:00,7.6,82.0,14.6,992.8,100.0,0.0
2021-11-02 05:00:00,7.3,82.0,15.9,992.4,100.0,0.0
2021-11-02 06:00:00,7.0,83.0,18.1,992.5,100.0,0.0
2021-11-02 07:00:00,6.7,85.0,17.0,992.6,100.0,0.1
2021-11-02 08:00:00,6.6,86.0,16.2,992.9,100.0,0.0
2021-11-02 09:00:00,6.6,86.0,14.6,993.2,100.0,0.0
2021-11-02 10:00:00,6.6,85.0,14.2,994.0,100.0,0.0
2021-11-02 11:00:00,6.7,84.0,13.7,994.7,81.0,0.0
2021-11-02 12:00:00,6.2,86.0,12.6,995.4,59.0,0.0
2021-11-02 13:00:00,6.1,86.0,10.9,996.0,16.0,0.0
2021-11-02 14:00:00,6.4,85.0,9.5,996.2,26.0,0.0
2021-11-02 15:00:00,6.2,87.0,8.4,996.4,86.0,0.0
2021-11-02 16:00:00,5.3,88.0,8.8,996.7,92.0,0.0
2021-11-02 17:00:00,4.9,88.0,8.7,997.3,100.0,0.0
2021-11-02 18:00:00,4.8,90.0,9.1,997.6,92.0,0.0
2021-11-02 19:00:00,4.1,91.0,9.4,997.9,88.0,0.0
2021-11-02 20:00:00,3.3,93.0,9.9,998.3,86.0,0.0
2021-11-02 21:00:00,2.5,95.0,10.2,998.7,100.0,0.0
2021-11-02 22:00:00,2.3,95.0,10.1,999.2,100.0,0.0
2021-11-02 23:00:00,2.4,95.0,10.1,999.7,100.0,0.0
2021-11-03 00:00:00,2.6,97.0,10.2,999.8,100.0,0.0
2021-11-03 01:00:00,2.6,97.0,10.2,999.9,100.0,0.0
2021-11-03 02:00:00,3.4,94.0,9.5,999.6,100.0,0.0
2021-11-03 03:00:00,4.1,95.0,10.5,999.6,100.0,0.0
2021-11-03 04:00:00,4.0,95.0,9.4,999.8,100.0,0.0
2021-11-03 05:00:00,3.8,94.0,9.4,999.5,100.0,0.0
2021-11-03 06:00:00,3.7,95.0,9.7,999.7,100.0,0.0
2021-11-03 07:00:00,3.9,96.0,10.4,999.9,100.0,0.0
2021-11-03 08:00:00,4.0,95.0,9.4,999.9,100.0,0.0
2021-11-03 09:00:00,3.8,94.0,8.6,1000.2,100.0,0.0
2021-11-03 10:00:00,3.9,94.0,8.4,1000.4,100.0,0.0
2021-11-03 11:00:00,4.1,94.0,8.7,1000.5,100.0,0.1
2021-11-03 12:00:00,4.2,94.0,8.4,1000.2,100.0,0.1
2021-11-03 13:00:00,4.4,93.0,9.0,1000.1,100.0,0.1
2021-11-03 14:00:00,4.5,91.0,9.7,1000.0,100.0,0.0
2021-11-03 15:00:00,4.4,92.0,8.4,999.9,100.0,0.0
2021-11-03 16:00:00,3.8,92.0,7.6,999.9,100.0,0.0
2021-11-03 17:00:00,3.8,92.0,9.4,999.9,100.0,0.0
2021-11-03 18:00:00,4.1,91.0,9.7,999.8,100.0,0.0
2021-11-03 19:00:00,3.8,92.0,10.1,1000.0,100.0,0.0
2021-11-03 20:00:00,4.0,93.0,10.5,1000.1,100.0,0.0
2021-11-03 21:00:00,3.7,92.0,9.4,1000.4,100.0,0.0
2021-11-03 22:00:00,4.3,92.0,10.1,1000.6,100.0,0.0
2021-11-03 23:00:00,4.6,92.0,9.9,1000.8,100.0,0.0
2021-11-04 00:00:00,4.8,92.0,10.1,1001.0,100.0,0.1
2021-11-04 01:00:00,4.8,93.0,7.7,1001.1,100.0,0.6
2021-11-04 02:00:00,5.0,93.0,9.4,1001.1,100.0,0.8
2021-11-04 03:00:00,5.0,98.0,4.6,1001.4,100.0,1.5
2021-11-04 04:00:00,4.6,98.0,9.5,1002.4,100.0,1.0
2021-11-04 05:00:00,3.4,98.0,10.8,1003.2,100.0,0.1
2021-11-04 06:00:00,3.1,99.0,8.7,1003.6,100.0,0.0
2021-11-04 07:00:00,3.1,98.0,9.2,1003.7,100.0,0.0
2021-11-04 08:00:00,3.2,97.0,10.3,1004.0,100.0,0.0
2021-11-04 09:00:00,3.0,96.0,10.8,1004.3,100.0,0.0
2021-11-04 10:00:00,3.0,95.0,12.0,1004.9,100.0,0.0
2021-11-04 11:00:00,2.9,94.0,12.3,1005.0,100.0,0.0
2021-11-04 12:00:00,2.9,93.0,11.9,1004.8,100.0,0.0
2021-11-04 13:00:00,2.9,92.0,11.6,1004.7,100.0,0.0
2021-11-04 14:00:00,2.8,93.0,10.0,1004.9,100.0,0.0
2021-11-04 15:00:00,2.8,93.0,8.5,1004.6,100.0,0.0
2021-11-04 16:00:00,2.8,94.0,6.9,1004.3,100.0,0.0
2021-11-04 17:00:00,2.8,94.0,5.4,1004.0,100.0,0.0
2021-11-04 18:00:00,2.7,94.0,4.3,1003.6,100.0,0.0
2021-11-04 19:00:00,2.5,95.0,3.5,1003.0,100.0,0.0
2021-11-04 20:00:00,2.7,95.0,5.0,1002.7,100.0,0.0
2021-11-04 21:00:00,2.4,95.0,5.7,1002.3,93.0,0.1
2021-11-04 22:00:00,2.1,94.0,5.5,1002.2,100.0,1.2
2021-11-04 23:00:00,2.4,93.0,8.1,1001.9,100.0,0.3
2021-11-05 00:00:00,2.4,93.0,8.3,1001.2,100.0,0.9
2021-11-05 01:00:00,2.4,92.0,8.5,1000.5,100.0,0.4
2021-11-05 02:00:00,2.6,93.0,9.4,999.7,87.0,0.4
2021-11-05 03:00:00,2.8,91.0,7.4,998.7,99.0,0.2
2021-11-05 04:00:00,2.3,90.0,6.8,997.6,93.0,0.0
2021-11-05 05:00:00,1.6,88.0,6.6,996.9,100.0,0.0
2021-11-05 06:00:00,1.5,89.0,6.2,996.3,100.0,0.0
2021-11-05 07:00:00,1.6,91.0,7.4,995.6,100.0,0.0
2021-11-05 08:00:00,1.6,92.0,8.5,995.0,100.0,0.0
2021-11-05 09:00:00,1.8,90.0,8.8,994.4,100.0,0.0
2021-11-05 10:00:00,1.9,89.0,8.6,993.9,100.0,0.0
2021-11-05 11:00:00,2.3,88.0,9.4,993.3,100.0,0.2
2021-11-05 12:00:00,2.5,89.0,9.0,992.5,100.0,0.4
2021-11-05 13:00:00,2.7,89.0,9.8,991.9,100.0,0.1
2021-11-05 14:00:00,2.7,90.0,8.6,991.6,100.0,0.0
2021-11-05 15:00:00,2.6,91.0,7.6,990.9,100.0,0.0
2021-11-05 16:00:00,1.9,90.0,6.9,990.2,100.0,0.0
2021-11-05 17:00:00,1.3,91.0,5.9,989.6,100.0,0.0
2021-11-05 18:00:00,0.3,93.0,5.1,988.9,88.0,0.0
2021-11-05 19:00:00,-0.1,95.0,5.1,988.6,95.0,0.0
2021-11-05 20:00:00,0.1,95.0,4.9,988.3,100.0,0.0
2021-11-05 21:00:00,1.2,98.0,7.1,988.0,100.0,0.0
2021-11-05 22:00:00,1.3,96.0,6.2,987.7,100.0,0.0
2021-11-05 23:00:00,1.4,94.0,5.4,987.6,100.0,0.0
2021-11-06 00:00:00,1.6,93.0,6.5,987.2,100.0,0.0
2021-11-06 01:00:00,1.3,93.0,5.8,987.0,94.0,0.0
2021-11-06 02:00:00,-0.3,95.0,6.9,987.4,95.0,0.0
2021-11-06 03:00:00,0.6,95.0,4.3,987.5,100.0,0.0
2021-11-06 04:00:00,1.3,94.0,3.3,987.7,100.0,0.0
2021-11-06 05:00:00,1.8,92.0,4.3,988.0,100.0,0.0
2021-11-06 06:00:00,2.0,93.0,3.9,988.2,100.0,0.1
2021-11-06 07:00:00,1.8,95.0,1.8,988.7,100.0,0.1
2021-11-06 08:00:00,1.9,95.0,1.6,989.4,100.0,0.1
2021-11-06 09:00:00,1.9,96.0,1.8,990.0,100.0,0.1
2021-11-06 10:00:00,1.9,95.0,1.8,990.9,100.0,0.3
2021-11-06 11:00:00,2.0,95.0,3.4,991.6,100.0,0.3
2021-11-06 12:00:00,1.9,97.0,4.9,992.1,100.0,0.1
2021-11-06 13:00:00,2.0,98.0,5.4,992.9,100.0,0.0
2021-11-06 14:00:00,1.9,94.0,4.6,993.6,100.0,0.0
2021-11-06 15:00:00,1.6,93.0,4.4,994.4,100.0,0.0
2021-11-06 16:00:00,1.0,92.0,4.5,995.1,100.0,0.0
2021-11-06 17:00:00,-0.1,93.0,5.4,995.8,100.0,0.0
2021-11-06 18:00:00,-0.3,94.0,4.4,996.5,100.0,0.0
2021-11-06 19:00:00,-0.4,93.0,3.7,997.2,100.0,0.0
2021-11-06 20:00:00,-0.2,94.0,2.8,997.9,100.0,0.0
2021-11-06 21:00:00,-0.7,93.0,2.6,998.7,100.0,0.0
2021-11-06 22:00:00,-1.3,94.0,3.2,999.4,100.0,0.0
2021-11-06 23:00:00,-1.6,93.0,3.0,1000.0,100.0,0.0
2021-11-07 00:00:00,-1.6,93.0,2.7,1000.5,100.0,0.0
2021-11-07 01:00:00,-1.9,95.0,2.8,1001.1,100.0,0.0
2021-11-07 02:00:00,-0.3,93.0,2.4,1001.6,100.0,0.0
2021-11-07 03:00:00,-0.5,95.0,2.5,1002.3,98.0,0.0
2021-11-07 04:00:00,-2.0,96.0,3.6,1002.7,93.0,0.0
2021-11-07 05:00:00,-2.5,96.0,3.9,1003.1,100.0,0.0
2021-11-07 06:00:00,-1.4,96.0,2.1,1003.5,100.0,0.0
2021-11-07 07:00:00,-1.4,95.0,2.6,1004.1,100.0,0.0
2021-11-07 08:00:00,-1.7,88.0,2.4,1004.9,100.0,0.0
2021-11-07 09:00:00,-2.1,87.0,2.6,1005.5,85.0,0.0
2021-11-07 10:00:00,-2.6,89.0,2.2,1006.5,73.0,0.0
2021-11-07 11:00:00,-2.5,87.0,2.9,1007.0,61.0,0.0
2021-11-07 12:00:00,-2.2,86.0,2.6,1007.5,42.0,0.0
2021-11-07 13:00:00,-2.1,87.0,3.1,1008.1,31.0,0.0
2021-11-07 14:00:00,-2.1,87.0,2.9,1008.4,27.0,0.0
2021-11-07 15:00:00,-1.9,86.0,3.1,1008.8,23.0,0.0
2021-11-07 16:00:00,-2.1,87.0,1.1,1009.3,16.0,0.0
2021-11-07 17:00:00,-3.0,91.0,3.2,1009.8,49.0,0.0
2021-11-07 18:00:00,-1.8,89.0,4.3,1010.0,76.0,0.0
2021-11-07 19:00:00,-1.7,89.0,6.1,1010.1,100.0,0.0
2021-11-07 20:00:00,-2.0,92.0,7.9,1010.5,100.0,0.0
2021-11-07 21:00:00,-2.3,92.0,10.1,1011.0,100.0,0.1
2021-11-07 22:00:00,-2.6,92.0,9.8,1011.2,100.0,0.2
2021-11-07 23:00:00,-2.9,95.0,12.3,1011.2,95.0,0.1
2021-11-08 00:00:00,-3.0,95.0,10.6,1011.4,99.0,0.1
2021-11-08 01:00:00,-2.8,94.0,12.4,1011.3,93.0,0.8
2021-11-08 02:00:00,-2.6,89.0,10.7,1010.8,100.0,0.2
2021-11-08 03:00:00,-2.2,94.0,9.4,1010.9,100.0,0.5
2021-11-08 04:00:00,-1.3,96.0,8.4,1010.9,100.0,0.1
2021-11-08 05:00:00,-0.5,93.0,4.7,1011.0,100.0,0.2
2021-11-08 06:00:00,-0.5,91.0,4.3,1011.1,99.0,0.2
2021-11-08 07:00:00,-0.1,85.0,4.3,1011.6,81.0,0.2
2021-11-08 08:00:00,-1.3,87.0,5.1,1012.1,85.0,0.1
2021-11-08 09:00:00,-2.0,89.0,4.7,1012.7,93.0,0.0
2021-11-08 10:00:00,-2.7,90.0,5.1,1013.5,86.0,0.2
2021-11-08 11:00:00,-2.8,92.0,5.1,1014.0,49.0,0.1
2021-11-08 12:00:00,-2.0,92.0,2.4,1014.6,62.0,0.0
2021-11-08 13:00:00,-2.0,92.0,2.6,1015.2,62.0,0.0
2021-11-08 14:00:00,-2.0,94.0,2.1,1015.6,55.0,0.0
2021-11-08 15:00:00,-2.2,99.0,1.1,1015.9,62.0,0.0
2021-11-08 16:00:00,-2.5,99.0,1.8,1016.6,100.0,0.0
2021-11-08 17:00:00,-3.4,97.0,4.3,1017.0,100.0,0.0
2021-11-08 18:00:00,-5.4,97.0,5.3,1017.0,100.0,0.0
2021-11-08 19:00:00,-6.3,96.0,5.0,1016.9,100.0,0.0
2021-11-08 20:00:00,-6.0,96.0,4.2,1017.3,100.0,0.0
2021-11-08 21:00:00,-5.3,98.0,4.0,1017.2,99.0,0.0
2021-11-08 22:00:00,-5.0,97.0,6.0,1017.3,100.0,0.0
2021-11-08 23:00:00,-4.9,97.0,6.1,1016.9,100.0,0.0
2021-11-09 00:00:00,-4.7,97.0,5.3,1016.5,100.0,0.0
2021-11-09 01:00:00,-4.6,97.0,5.6,1015.6,100.0,0.0
2021-11-09 02:00:00,-4.3,96.0,6.7,1014.6,100.0,0.0
2021-11-09 03:00:00,-4.7,97.0,4.3,1013.5,100.0,0.0
2021-11-09 04:00:00,-5.7,96.0,4.2,1012.3,100.0,0.0
2021-11-09 05:00:00,-4.9,97.0,3.6,1011.1,100.0,0.0
2021-11-09 06:00:00,-5.1,95.0,4.6,1009.7,100.0,0.0
2021-11-09 07:00:00,-4.8,94.0,5.7,1007.8,100.0,0.0
2021-11-09 08:00:00,-4.5,94.0,6.4,1006.4,100.0,0.0
2021-11-09 09:00:00,-4.0,91.0,7.1,1005.0,100.0,0.0
2021-11-09 10:00:00,-3.5,86.0,9.7,1004.1,100.0,0.0
2021-11-09 11:00:00,-2.9,81.0,12.1,1002.8,100.0,0.0
2021-11-09 12:00:00,-2.6,78.0,12.9,1001.4,100.0,0.0
2021-11-09 13:00:00,-2.5,75.0,13.2,1000.1,100.0,0.0
2021-11-09 14:00:00,-2.0,75.0,14.2,999.0,71.0,0.0
2021-11-09 15:00:00,-2.5,75.0,12.1,997.6,15.0,0.0
2021-11-09 16:00:00,-3.0,76.0,10.1,996.4,70.0,0.0
2021-11-09 17:00:00,-3.1,78.0,9.2,995.8,100.0,0.0
2021-11-09 18:00:00,-2.4,80.0,12.1,995.5,100.0,0.0
2021-11-09 19:00:00,-2.1,82.0,9.9,994.6,100.0,0.2
2021-11-09 20:00:00,-1.6,84.0,10.4,993.9,100.0,0.2
2021-11-09 21:00:00,-1.2,86.0,11.0,993.3,100.0,0.4
2021-11-09 22:00:00,-0.6,84.0,12.8,992.7,100.0,0.0
2021-11-09 23:00:00,0.4,82.0,13.9,991.6,100.0,0.0
2021-11-10 00:00:00,1.1,84.0,12.3,990.1,100.0,0.0
2021-11-10 01:00:00,1.2,87.0,11.8,989.0,100.0,0.1
2021-11-10 02:00:00,1.6,88.0,13.4,988.3,100.0,0.1
2021-11-10 03:00:00,2.0,83.0,16.3,987.6,60.0,0.0
2021-11-10 04:00:00,1.4,83.0,15.9,987.0,97.0,0.0
2021-11-10 05:00:00,1.8,81.0,16.9,986.7,100.0,0.0
2021-11-10 06:00:00,2.4,81.0,18.0,986.4,100.0,0.0
2021-11-10 07:00:00,2.5,82.0,19.8,986.1,100.0,0.2
2021-11-10 08:00:00,2.3,84.0,17.6,986.2,100.0,0.1
2021-11-10 09:00:00,2.4,89.0,19.6,986.3,100.0,0.8
2021-11-10 10:00:00,2.5,90.0,18.4,986.4,100.0,0.5
2021-11-10 11:00:00,3.0,89.0,17.0,986.9,100.0,0.3
2021-11-10 12:00:00,3.9,88.0,18.4,986.9,100.0,0.1
2021-11-10 13:00:00,3.9,89.0,18.0,987.2,100.0,0.0
2021-11-10 14:00:00,4.0,89.0,17.6,986.8,100.0,0.0
2021-11-10 15:00:00,4.2,87.0,17.6,986.9,100.0,0.1
2021-11-10 16:00:00,3.8,87.0,17.1,986.9,99.0,0.0
2021-11-10 17:00:00,3.0,90.0,15.5,987.1,100.0,0.0
2021-11-10 18:00:00,3.2,90.0,13.7,986.9,100.0,0.0
2021-11-10 19:00:00,3.3,88.0,14.0,986.9,100.0,0.0
2021-11-10 20:00:00,3.2,87.0,13.3,987.0,100.0,0.0
2021-11-10 21:00:00,3.2,86.0,12.0,987.0,100.0,0.0
2021-11-10 22:00:00,3.2,86.0,11.5,986.8,100.0,0.0
2021-11-10 23:00:00,3.4,86.0,11.2,986.6,100.0,0.0
2021-11-11 00:00:00,3.5,86.0,11.5,986.6,100.0,0.1
2021-11-11 01:00:00,2.6,93.0,10.4,986.3,100.0,1.7
2021-11-11 02:00:00,2.3,98.0,8.6,986.0,100.0,2.1
2021-11-11 03:00:00,2.3,99.0,8.1,985.9,100.0,2.0
2021-11-11 04:00:00,2.5,98.0,10.4,986.3,100.0,1.4
2021-11-11 05:00:00,2.3,99.0,13.2,986.8,100.0,0.9
2021-11-11 06:00:00,2.7,100.0,13.0,987.3,100.0,1.0
2021-11-11 07:00:00,2.7,100.0,10.2,988.4,100.0,1.6
2021-11-11 08:00:00,2.8,99.0,3.4,989.2,100.0,0.3
2021-11-11 09:00:00,2.6,100.0,3.6,989.6,100.0,0.4
2021-11-11 10:00:00,2.5,100.0,5.8,990.1,100.0,0.4
2021-11-11 11:00:00,2.4,100.0,7.2,990.6,100.0,0.1
2021-11-11 12:00:00,2.5,100.0,7.1,990.8,100.0,0.0
2021-11-11 13:00:00,2.4,100.0,7.2,991.0,100.0,0.1
2021-11-11 14:00:00,2.3,100.0,5.4,990.9,100.0,0.2
2021-11-11 15:00:00,2.5,99.0,7.6,991.4,100.0,0.2
2021-11-11 16:00:00,2.6,99.0,5.9,991.7,100.0,0.1
2021-11-11 17:00:00,2.4,99.0,3.3,992.1,100.0,0.0
2021-11-11 18:00:00,2.4,98.0,3.1,992.6,100.0,0.1
2021-11-11 19:00:00,2.5,98.0,3.8,993.1,100.0,0.1
2021-11-11 20:00:00,2.6,97.0,4.6,993.6,100.0,0.0
2021-11-11 21:00:00,1.9,99.0,4.3,994.5,100.0,0.0
2021-11-11 22:00:00,1.7,99.0,4.3,995.3,100.0,0.2
2021-11-11 23:00:00,1.8,99.0,4.8,996.0,100.0,0.1
2021-11-12 00:00:00,1.4,99.0,3.6,996.9,100.0,0.2
2021-11-12 01:00:00,1.9,99.0,3.4,997.6,100.0,0.5
2021-11-12 02:00:00,2.2,99.0,5.9,998.3,100.0,0.3
2021-11-12 03:00:00,2.5,97.0,6.2,998.9,100.0,0.0
2021-11-12 04:00:00,1.3,98.0,4.5,999.7,100.0,0.0
2021-11-12 05:00:00,1.4,98.0,7.3,1000.8,100.0,0.0
2021-11-12 06:00:00,1.8,96.0,7.0,1001.6,100.0,0.0
2021-11-12 07:00:00,1.5,94.0,4.4,1002.3,100.0,0.0
2021-11-12 08:00:00,1.5,94.0,3.9,1003.0,100.0,0.0
2021-11-12 09:00:00,1.3,95.0,3.2,1003.7,100.0,0.0
2021-11-12 10:00:00,1.3,95.0,2.9,1004.7,100.0,0.0
2021-11-12 11:00:00,1.6,96.0,3.6,1005.4,100.0,0.1
2021-11-12 12:00:00,1.7,98.0,5.4,1005.8,96.0,0.0
2021-11-12 13:00:00,1.9,94.0,7.3,1006.3,100.0,0.0
2021-11-12 14:00:00,1.8,94.0,9.8,1006.6,100.0,0.0
2021-11-12 15:00:00,1.7,93.0,10.3,1006.9,100.0,0.0
2021-11-12 16:00:00,1.0,92.0,8.3,1007.1,100.0,0.0
2021-11-12 17:00:00,1.4,92.0,10.2,1007.4,100.0,0.0
2021-11-12 18:00:00,1.5,91.0,11.9,1007.5,100.0,0.5
2021-11-12 19:00:00,1.3,92.0,13.8,1008.1,100.0,1.2
2021-11-12 20:00:00,1.4,96.0,11.8,1008.8,100.0,0.6
2021-11-12 21:00:00,1.6,91.0,14.6,1009.4,76.0,0.8
2021-11-12 22:00:00,0.9,90.0,12.2,1010.5,97.0,0.3
2021-11-12 23:00:00,1.1,87.0,14.5,1011.1,87.0,0.1
2021-11-13 00:00:00,0.4,83.0,13.9,1011.7,73.0,0.2
2021-11-13 01:00:00,-0.2,86.0,12.5,1012.1,74.0,0.2
2021-11-13 02:00:00,0.1,87.0,13.0,1011.8,94.0,0.1
2021-11-13 03:00:00,-0.2,88.0,12.9,1012.3,100.0,0.2
2021-11-13 04:00:00,0.0,90.0,12.8,1012.6,100.0,0.6
2021-11-13 05:00:00,0.2,90.0,12.4,1012.8,100.0,0.3
2021-11-13 06:00:00,-0.1,91.0,12.4,1013.2,100.0,0.4
2021-11-13 07:00:00,0.2,89.0,13.7,1013.4,99.0,0.2
2021-11-13 08:00:00,0.4,86.0,14.8,1013.5,95.0,0.2
2021-11-13 09:00:00,0.1,89.0,15.8,1013.7,100.0,0.0
2021-11-13 10:00:00,0.2,89.0,18.1,1014.0,100.0,0.1
2021-11-13 11:00:00,0.2,89.0,18.4,1014.1,100.0,0.2
2021-11-13 12:00:00,0.3,90.0,18.2,1014.0,100.0,0.4
2021-11-13 13:00:00,0.5,90.0,18.1,1014.0,100.0,0.4
2021-11-13 14:00:00,1.0,96.0,12.2,1014.5,100.0,0.5
2021-11-13 15:00:00,1.1,95.0,9.4,1014.6,100.0,2.2
2021-11-13 16:00:00,0.9,98.0,8.2,1015.3,100.0,1.3
2021-11-13 17:00:00,0.9,98.0,7.4,1015.7,100.0,0.6
2021-11-13 18:00:00,0.7,99.0,6.2,1016.5,64.0,0.2
2021-11-13 19:00:00,0.1,97.0,6.2,1017.1,89.0,0.0
2021-11-13 20:00:00,0.3,95.0,7.2,1017.8,65.0,0.1
2021-11-13 21:00:00,-0.6,95.0,5.8,1018.6,47.0,0.0
2021-11-13 22:00:00,-0.8,97.0,5.6,1019.5,47.0,0.0
2021-11-13 23:00:00,-2.0,99.0,5.9,1020.0,57.0,0.0
2021-11-14 00:00:00,-2.3,99.0,6.0,1020.6,100.0,0.0
2021-11-14 01:00:00,-0.8,97.0,6.8,1021.6,100.0,0.0
2021-11-14 02:00:00,1.6,87.0,13.9,1022.5,98.0,0.3
2021-11-14 03:00:00,1.3,86.0,15.5,1023.7,98.0,0.2
2021-11-14 04:00:00,1.1,80.0,14.5,1024.9,72.0,0.3
2021-11-14 05:00:00,0.2,79.0,11.7,1025.7,97.0,0.1
2021-11-14 06:00:00,0.3,80.0,10.4,1026.6,96.0,0.1
2021-11-14 07:00:00,0.1,80.0,7.9,1027.2,91.0,0.1
2021-11-14 08:00:00,-0.4,81.0,5.2,1027.6,91.0,0.1
2021-11-14 09:00:00,-2.0,85.0,6.5,1028.3,85.0,0.1
2021-11-14 10:00:00,-0.1,79.0,3.9,1028.8,95.0,0.1
2021-11-14 11:00:00,-0.4,81.0,3.4,1029.0,89.0,0.1
2021-11-14 12:00:00,-0.5,80.0,4.0,1029.1,97.0,0.0
2021-11-14 13:00:00,-0.7,81.0,1.1,1029.6,97.0,0.0
2021-11-14 14:00:00,-0.5,87.0,3.5,1029.1,100.0,0.0
2021-11-14 15:00:00,-1.3,92.0,4.1,1029.1,100.0,0.1
2021-11-14 16:00:00,-0.7,91.0,4.2,1028.7,100.0,0.1
2021-11-14 17:00:00,-0.7,89.0,4.9,1028.4,100.0,0.0
2021-11-14 18:00:00,-1.7,89.0,5.4,1027.6,100.0,0.0
2021-11-14 19:00:00,-3.9,90.0,5.6,1025.9,100.0,0.0
2021-11-14 20:00:00,-3.7,89.0,6.7,1024.4,100.0,0.0
2021-11-14 21:00:00,-3.4,88.0,6.7,1023.1,100.0,0.0
2021-11-14 22:00:00,-3.4,85.0,8.2,1021.2,100.0,0.0
2021-11-14 23:00:00,-2.6,82.0,9.8,1019.8,100.0,0.0
2021-11-15 00:00:00,-1.9,81.0,10.6,1018.5,100.0,0.0
2021-11-15 01:00:00,-1.2,79.0,13.1,1017.0,100.0,0.0
2021-11-15 02:00:00,-0.3,77.0,14.1,1014.6,100.0,0.0
2021-11-15 03:00:00,0.1,76.0,13.9,1013.0,100.0,0.2
2021-11-15 04:00:00,0.1,78.0,16.9,1011.4,100.0,0.7
2021-11-15 05:00:00,0.2,82.0,17.9,1009.1,100.0,1.2
2021-11-15 06:00:00,0.5,87.0,20.6,1007.3,100.0,1.7
2021-11-15 07:00:00,1.0,89.0,22.3,1006.4,100.0,1.8
2021-11-15 08:00:00,1.1,91.0,20.9,1005.3,100.0,1.3
2021-11-15 09:00:00,1.5,92.0,19.8,1004.8,100.0,1.5
2021-11-15 10:00:00,2.0,94.0,19.5,1004.1,100.0,2.2
2021-11-15 11:00:00,2.1,95.0,16.8,1004.0,100.0,2.1
2021-11-15 12:00:00,2.6,94.0,16.1,1003.7,100.0,1.9
2021-11-15 13:00:00,3.0,92.0,14.6,1003.7,100.0,3.2
2021-11-15 14:00:00,4.2,90.0,11.9,1002.7,100.0,1.3
2021-11-15 15:00:00,4.2,94.0,10.6,1002.9,100.0,0.5
2021-11-15 16:00:00,4.5,94.0,10.8,1002.8,100.0,0.2
2021-11-15 17:00:00,4.5,95.0,11.0,1002.9,92.0,0.2
2021-11-15 18:00:00,4.3,92.0,10.7,1003.1,74.0,0.0
2021-11-15 19:00:00,3.6,92.0,8.9,1003.2,100.0,0.1
2021-11-15 20:00:00,3.8,94.0,10.7,1003.7,100.0,0.1
2021-11-15 21:00:00,3.7,94.0,9.9,1004.2,100.0,0.1
2021-11-15 22:00:00,3.6,94.0,9.0,1004.8,100.0,0.2
2021-11-15 23:00:00,3.4,92.0,10.2,1005.1,100.0,1.1
2021-11-16 00:00:00,3.4,93.0,12.4,1005.2,100.0,0.1
2021-11-16 01:00:00,3.5,94.0,11.6,1005.3,100.0,0.0
2021-11-16 02:00:00,3.8,95.0,13.2,1005.3,100.0,0.0
2021-11-16 03:00:00,3.8,97.0,12.2,1005.3,100.0,0.7
2021-11-16 04:00:00,3.8,97.0,11.6,1005.3,100.0,0.2
2021-11-16 05:00:00,3.9,95.0,12.8,1005.3,100.0,0.1
2021-11-16 06:00:00,3.9,94.0,11.9,1005.3,100.0,0.0
2021-11-16 07:00:00,3.9,93.0,12.3,1005.3,100.0,0.0
2021-11-16 08:00:00,3.9,92.0,11.9,1005.3,100.0,0.0
2021-11-16 09:00:00,4.0,91.0,13.0,1005.1,100.0,0.0
2021-11-16 10:00:00,4.0,91.0,11.3,1004.8,100.0,0.0
2021-11-16 11:00:00,3.4,90.0,9.7,1004.3,100.0,0.0
2021-11-16 12:00:00,3.5,89.0,8.7,1003.6,100.0,0.0
2021-11-16 13:00:00,4.1,87.0,9.7,1003.1,100.0,0.1
2021-11-16 14:00:00,4.5,87.0,8.6,1002.7,100.0,0.2
2021-11-16 15:00:00,4.6,94.0,10.1,1002.3,100.0,0.8
2021-11-16 16:00:00,4.5,94.0,10.5,1002.0,100.0,1.1
2021-11-16 17:00:00,4.4,95.0,11.3,1001.6,100.0,0.7
2021-11-16 18:00:00,4.4,95.0,10.5,1001.2,100.0,0.4
2021-11-16 19:00:00,4.7,89.0,11.7,1000.7,100.0,0.1
2021-11-16 20:00:00,4.9,89.0,13.2,1000.4,100.0,0.0
2021-11-16 21:00:00,5.0,89.0,12.8,1000.3,100.0,0.1
2021-11-16 22:00:00,5.4,87.0,13.6,999.9,100.0,0.0
2021-11-16 23:00:00,5.6,87.0,13.2,999.6,100.0,0.0
2021-11-17 00:00:00,5.5,88.0,12.5,999.1,100.0,0.0
2021-11-17 01:00:00,5.6,88.0,10.9,998.8,100.0,0.1
2021-11-17 02:00:00,6.0,87.0,7.8,998.7,100.0,0.1
2021-11-17 03:00:00,5.7,87.0,8.7,998.2,100.0,0.0
2021-11-17 04:00:00,5.9,88.0,9.2,997.7,100.0,0.0
2021-11-17 05:00:00,5.5,88.0,7.3,997.0,100.0,0.0
2021-11-17 06:00:00,4.4,91.0,5.0,995.9,100.0,0.0
2021-11-17 07:00:00,3.9,92.0,4.2,995.0,100.0,0.0
2021-11-17 08:00:00,3.8,93.0,5.2,994.3,100.0,0.0
2021-11-17 09:00:00,3.4,94.0,6.6,993.7,100.0,0.0
2021-11-17 10:00:00,3.3,95.0,7.6,993.3,100.0,0.1
2021-11-17 11:00:00,3.2,94.0,8.0,992.6,100.0,0.1
2021-11-17 12:00:00,3.1,93.0,8.7,992.3,100.0,0.1
2021-11-17 13:00:00,3.3,97.0,10.2,992.5,100.0,0.3
2021-11-17 14:00:00,4.1,91.0,11.2,992.6,100.0,0.9
2021-11-17 15:00:00,4.2,92.0,10.9,992.3,100.0,0.3
2021-11-17 16:00:00,3.9,97.0,8.7,992.0,100.0,0.2
2021-11-17 17:00:00,3.7,97.0,8.4,991.9,100.0,0.3
2021-11-17 18:00:00,3.6,97.0,10.5,991.8,100.0,0.3
2021-11-17 19:00:00,3.2,99.0,10.8,991.6,100.0,0.6
2021-11-17 20:00:00,2.7,100.0,10.8,991.8,100.0,1.1
2021-11-17 21:00:00,2.5,100.0,10.8,991.6,100.0,1.3
2021-11-17 22:00:00,2.5,100.0,10.8,991.3,100.0,0.7
2021-11-17 23:00:00,2.5,99.0,10.8,991.1,100.0,0.4
2021-11-18 00:00:00,2.5,99.0,10.8,991.0,100.0,0.4
2021-11-18 01:00:00,2.3,99.0,9.7,990.8,100.0,0.3
2021-11-18 02:00:00,1.8,94.0,8.4,990.2,99.0,0.0
2021-11-18 03:00:00,1.9,97.0,9.4,989.7,4.0,0.0
2021-11-18 04:00:00,1.0,96.0,8.3,989.6,5.0,0.0
2021-11-18 05:00:00,0.7,96.0,7.2,989.1,8.0,0.0
2021-11-18 06:00:00,0.3,95.0,6.6,988.8,5.0,0.0
2021-11-18 07:00:00,0.1,95.0,6.7,988.6,0.0,0.0
2021-11-18 08:00:00,-0.1,94.0,7.2,988.0,2.0,0.0
2021-11-18 09:00:00,-0.1,93.0,7.5,987.5,1.0,0.0
2021-11-18 10:00:00,-0.2,92.0,7.7,987.5,35.0,0.0
2021-11-18 11:00:00,-0.2,91.0,7.7,987.3,55.0,0.0
2021-11-18 12:00:00,0.4,86.0,9.4,987.4,100.0,0.0
2021-11-18 13:00:00,0.4,87.0,10.2,987.2,95.0,0.0
2021-11-18 14:00:00,0.2,89.0,9.5,987.0,99.0,0.0
2021-11-18 15:00:00,0.2,90.0,8.9,986.7,96.0,0.0
2021-11-18 16:00:00,0.1,88.0,9.2,986.4,99.0,0.0
2021-11-18 17:00:00,-0.1,86.0,8.4,986.3,78.0,0.0
2021-11-18 18:00:00,0.0,86.0,8.5,986.0,51.0,0.0
2021-11-18 19:00:00,-0.1,86.0,8.8,985.8,99.0,0.0
2021-11-18 20:00:00,0.2,86.0,8.9,985.6,99.0,0.0
2021-11-18 21:00:00,0.1,86.0,9.0,985.3,97.0,0.0
2021-11-18 22:00:00,0.1,86.0,9.6,985.1,100.0,0.0
2021-11-18 23:00:00,0.1,85.0,9.7,984.8,55.0,0.0
2021-11-19 00:00:00,0.1,84.0,9.3,984.5,61.0,0.0
2021-11-19 01:00:00,0.0,83.0,8.8,984.0,34.0,0.0
2021-11-19 02:00:00,-0.3,88.0,10.1,983.1,55.0,0.0
2021-11-19 03:00:00,0.0,89.0,9.8,982.4,36.0,0.0
2021-11-19 04:00:00,-0.2,87.0,10.2,982.0,100.0,0.4
2021-11-19 05:00:00,-0.1,91.0,11.6,981.9,100.0,0.7
2021-11-19 06:00:00,-0.1,90.0,11.8,981.7,100.0,0.0
2021-11-19 07:00:00,0.2,89.0,10.8,981.4,100.0,0.0
2021-11-19 08:00:00,0.3,88.0,10.2,981.1,96.0,0.0
2021-11-19 09:00:00,0.2,88.0,10.1,980.9,48.0,0.0
2021-11-19 10:00:00,-0.4,87.0,8.7,980.5,54.0,0.0
2021-11-19 11:00:00,-0.5,86.0,7.6,980.3,42.0,0.0
2021-11-19 12:00:00,-0.1,86.0,7.2,980.2,98.0,0.0
2021-11-19 13:00:00,0.2,87.0,7.3,980.0,100.0,0.0
2021-11-19 14:00:00,-0.3,88.0,7.6,980.8,17.0,0.0
2021-11-19 15:00:00,-0.6,90.0,6.3,980.8,8.0,0.0
2021-11-19 16:00:00,-1.2,91.0,4.6,980.8,32.0,0.0
2021-11-19 17:00:00,-2.0,93.0,4.5,980.8,33.0,0.0
2021-11-19 18:00:00,-2.7,95.0,5.5,981.0,60.0,0.0
2021-11-19 19:00:00,-0.9,95.0,3.1,981.4,73.0,0.0
2021-11-19 20:00:00,-1.9,97.0,1.6,982.0,100.0,0.0
2021-11-19 21:00:00,-1.2,99.0,1.1,982.6,99.0,0.0
2021-11-19 22:00:00,-3.0,98.0,0.0,983.3,100.0,0.0
2021-11-19 23:00:00,-2.9,99.0,1.8,984.0,100.0,0.0
2021-11-20 00:00:00,-2.4,98.0,3.3,984.4,100.0,0.0
2021-11-20 01:00:00,-2.4,96.0,5.8,984.9,100.0,0.0
2021-11-20 02:00:00,-0.1,98.0,6.8,985.1,100.0,0.1
2021-11-20 03:00:00,0.5,97.0,6.1,985.8,100.0,0.3
2021-11-20 04:00:00,1.5,95.0,7.9,986.2,100.0,0.1
2021-11-20 05:00:00,1.9,94.0,10.5,986.7,100.0,0.1
2021-11-20 06:00:00,1.8,95.0,12.6,987.3,100.0,0.3
2021-11-20 07:00:00,1.8,94.0,14.1,988.2,100.0,0.4
2021-11-20 08:00:00,1.6,93.0,14.8,989.0,100.0,0.4
2021-11-20 09:00:00,1.5,93.0,14.2,989.9,100.0,0.3
2021-11-20 10:00:00,1.2,92.0,14.6,990.8,100.0,0.3
2021-11-20 11:00:00,0.8,91.0,13.9,991.8,100.0,0.3
2021-11-20 12:00:00,0.5,90.0,14.1,992.7,100.0,0.3
2021-11-20 13:00:00,0.3,89.0,13.9,993.3,100.0,0.4
2021-11-20 14:00:00,-0.5,88.0,8.0,993.7,73.0,0.2
2021-11-20 15:00:00,-0.6,85.0,10.5,994.3,54.0,0.2
2021-11-20 16:00:00,-1.0,84.0,9.4,994.7,11.0,0.2
2021-11-20 17:00:00,-1.2,82.0,7.5,995.0,23.0,0.0
2021-11-20 18:00:00,-1.4,82.0,7.3,995.5,45.0,0.0
2021-11-20 19:00:00,-2.0,83.0,4.5,995.9,61.0,0.0
2021-11-20 20:00:00,-2.0,83.0,4.8,996.6,71.0,0.0
2021-11-20 21:00:00,-1.8,82.0,9.4,997.2,86.0,0.0
2021-11-20 22:00:00,-1.7,80.0,8.6,997.9,85.0,0.0
2021-11-20 23:00:00,-2.2,81.0,6.3,998.4,60.0,0.0
2021-11-21 00:00:00,-2.2,79.0,6.4,999.0,82.0,0.0
2021-11-21 01:00:00,-2.4,80.0,5.4,999.7,61.0,0.0
2021-11-21 02:00:00,-2.8,91.0,5.1,1000.2,94.0,0.0
2021-11-21 03:00:00,-4.5,92.0,6.6,1000.8,84.0,0.1
2021-11-21 04:00:00,-2.9,88.0,7.2,1001.5,75.0,0.0
2021-11-21 05:00:00,-4.4,88.0,6.6,1002.3,45.0,0.0
2021-11-21 06:00:00,-6.8,92.0,8.7,1002.6,31.0,0.0
2021-11-21 07:00:00,-6.7,91.0,9.0,1002.9,48.0,0.1
2021-11-21 08:00:00,-7.1,87.0,9.3,1003.4,29.0,0.0
2021-11-21 09:00:00,-5.3,80.0,7.1,1004.0,54.0,0.0
2021-11-21 10:00:00,-5.3,80.0,6.6,1004.6,76.0,0.0
2021-11-21 11:00:00,-6.2,82.0,7.7,1005.1,100.0,0.0
2021-11-21 12:00:00,-6.4,84.0,7.4,1005.3,100.0,0.1
2021-11-21 13:00:00,-7.9,85.0,9.8,1005.5,100.0,0.1
2021-11-21 14:00:00,-4.6,78.0,6.6,1005.8,100.0,0.0
2021-11-21 15:00:00,-5.4,78.0,6.5,1005.9,100.0,0.0
2021-11-21 16:00:00,-6.4,79.0,8.2,1006.0,100.0,0.0
2021-11-21 17:00:00,-3.4,73.0,6.5,1005.9,99.0,0.0
2021-11-21 18:00:00,-3.9,76.0,5.9,1006.0,100.0,0.1
2021-11-21 19:00:00,-4.5,82.0,4.2,1005.9,100.0,0.0
2021-11-21 20:00:00,-5.4,87.0,6.1,1006.2,100.0,0.1
2021-11-21 21:00:00,-7.7,92.0,7.3,1006.2,100.0,0.1
2021-11-21 22:00:00,-7.4,94.0,6.5,1006.2,100.0,0.1
2021-11-21 23:00:00,-5.9,92.0,5.1,1005.9,100.0,0.1
2021-11-22 00:00:00,-5.8,91.0,7.6,1005.4,100.0,0.0
2021-11-22 01:00:00,-6.3,90.0,7.9,1005.3,100.0,0.0
2021-11-22 02:00:00,-6.0,94.0,10.4,1004.5,100.0,0.0
2021-11-22 03:00:00,-5.4,95.0,10.5,1004.0,100.0,0.1
2021-11-22 04:00:00,-5.1,92.0,10.9,1003.6,100.0,0.2
2021-11-22 05:00:00,-5.0,91.0,11.5,1002.8,100.0,0.3
2021-11-22 06:00:00,-4.8,89.0,10.1,1002.3,100.0,0.4
2021-11-22 07:00:00,-4.2,89.0,9.0,1001.7,100.0,0.1
2021-11-22 08:00:00,-4.1,88.0,8.3,1001.7,100.0,0.0
2021-11-22 09:00:00,-4.2,88.0,6.9,1001.7,100.0,0.0
2021-11-22 10:00:00,-4.4,89.0,6.5,1002.0,99.0,0.0
2021-11-22 11:00:00,-6.4,91.0,5.8,1002.0,65.0,0.0
2021-11-22 12:00:00,-8.7,97.0,8.6,1002.0,89.0,0.0
2021-11-22 13:00:00,-8.9,95.0,7.2,1002.3,100.0,0.0
2021-11-22 14:00:00,-8.8,93.0,10.4,1003.0,100.0,0.0
2021-11-22 15:00:00,-8.0,94.0,6.9,1003.4,100.0,0.0
2021-11-22 16:00:00,-7.7,94.0,8.4,1003.4,100.0,0.0
2021-11-22 17:00:00,-7.1,95.0,9.6,1003.7,100.0,0.0
2021-11-22 18:00:00,-6.7,95.0,9.7,1003.6,100.0,0.0
2021-11-22 19:00:00,-6.4,95.0,9.7,1003.7,100.0,0.0
2021-11-22 20:00:00,-5.7,95.0,10.8,1003.4,100.0,0.0
2021-11-22 21:00:00,-4.5,92.0,11.3,1003.3,100.0,0.1
2021-11-22 22:00:00,-4.3,89.0,10.0,1003.1,100.0,0.0
2021-11-22 23:00:00,-4.1,88.0,12.1,1002.2,100.0,0.1
2021-11-23 00:00:00,-3.5,82.0,15.9,1000.9,100.0,0.1
2021-11-23 01:00:00,-3.8,77.0,15.2,1000.0,100.0,0.0
2021-11-23 02:00:00,-3.4,82.0,15.3,999.8,100.0,0.2
2021-11-23 03:00:00,-3.3,84.0,16.3,999.5,100.0,1.3
2021-11-23 04:00:00,-3.3,87.0,15.9,999.0,100.0,1.0
2021-11-23 05:00:00,-3.1,87.0,14.2,998.3,100.0,0.8
2021-11-23 06:00:00,-3.2,87.0,13.8,997.8,100.0,0.3
2021-11-23 07:00:00,-2.9,87.0,12.6,997.2,100.0,0.1
2021-11-23 08:00:00,-2.7,88.0,11.7,996.5,100.0,0.2
2021-11-23 09:00:00,-2.4,90.0,12.0,996.0,100.0,0.3
2021-11-23 10:00:00,-1.8,89.0,10.7,995.6,100.0,0.4
2021-11-23 11:00:00,-1.5,88.0,10.5,995.3,100.0,0.0
2021-11-23 12:00:00,-1.3,88.0,9.1,994.8,100.0,0.0
2021-11-23 13:00:00,-1.2,89.0,9.8,994.5,99.0,0.0
2021-11-23 14:00:00,-1.6,92.0,9.0,994.4,100.0,0.0
2021-11-23 15:00:00,-1.4,92.0,9.0,993.9,97.0,0.0
2021-11-23 16:00:00,-2.1,90.0,8.3,993.6,62.0,0.0
2021-11-23 17:00:00,-3.1,90.0,7.3,993.6,91.0,0.0
2021-11-23 18:00:00,-4.1,89.0,5.4,993.4,100.0,0.0
2021-11-23 19:00:00,-3.5,92.0,2.6,993.6,100.0,0.3
2021-11-23 20:00:00,-2.7,90.0,4.6,994.4,100.0,0.2
2021-11-23 21:00:00,-1.5,87.0,8.6,995.1,64.0,0.0
2021-11-23 22:00:00,-1.6,84.0,7.2,996.0,12.0,0.0
2021-11-23 23:00:00,-4.6,85.0,7.2,996.9,99.0,0.0
2021-11-24 00:00:00,-3.5,84.0,6.5,997.8,83.0,0.1
2021-11-24 01:00:00,-3.5,83.0,8.5,998.7,63.0,0.1
2021-11-24 02:00:00,-2.6,84.0,11.6,999.5,89.0,0.0
2021-11-24 03:00:00,-3.1,82.0,9.6,1000.2,96.0,0.3
2021-11-24 04:00:00,-3.3,80.0,9.1,1001.0,79.0,0.1
2021-11-24 05:00:00,-5.3,80.0,5.8,1001.5,47.0,0.0
2021-11-24 06:00:00,-7.9,82.0,9.1,1001.8,20.0,0.0
2021-11-24 07:00:00,-6.7,76.0,7.6,1002.0,56.0,0.0
2021-11-24 08:00:00,-10.5,84.0,9.7,1002.4,95.0,0.2
2021-11-24 09:00:00,-8.7,85.0,7.5,1002.6,93.0,0.4
2021-11-24 10:00:00,-4.8,84.0,5.7,1003.3,87.0,0.1
2021-11-24 11:00:00,-5.5,90.0,3.6,1003.7,74.0,0.1
2021-11-24 12:00:00,-8.4,94.0,1.5,1004.4,100.0,0.0
2021-11-24 13:00:00,-9.8,89.0,2.5,1004.3,100.0,0.0
2021-11-24 14:00:00,-6.9,94.0,6.2,1005.1,100.0,0.0
2021-11-24 15:00:00,-6.4,93.0,5.5,1005.4,100.0,0.0
2021-11-24 16:00:00,-6.3,93.0,6.5,1005.2,100.0,0.0
2021-11-24 17:00:00,-6.6,92.0,6.6,1005.1,100.0,0.0
2021-11-24 18:00:00,-7.3,94.0,6.2,1005.1,100.0,0.0
2021-11-24 19:00:00,-7.4,93.0,6.1,1004.7,100.0,0.0
2021-11-24 20:00:00,-7.6,94.0,6.6,1004.8,100.0,0.0
2021-11-24 21:00:00,-7.5,93.0,5.6,1004.4,100.0,0.0
2021-11-24 22:00:00,-7.3,93.0,5.1,1004.2,100.0,0.0
2021-11-24 23:00:00,-7.2,93.0,5.4,1004.3,100.0,0.0
2021-11-25 00:00:00,-7.2,91.0,4.1,1003.8,100.0,0.0
2021-11-25 01:00:00,-7.1,89.0,3.4,1002.5,100.0,0.0
2021-11-25 02:00:00,-8.2,92.0,5.0,1002.2,100.0,0.0
2021-11-25 03:00:00,-8.3,91.0,4.5,1001.5,100.0,0.0
2021-11-25 04:00:00,-8.6,89.0,4.7,1000.8,100.0,0.0
2021-11-25 05:00:00,-8.2,90.0,5.3,1000.2,100.0,0.0
2021-11-25 06:00:00,-9.0,87.0,3.9,999.7,100.0,0.0
2021-11-25 07:00:00,-8.9,85.0,4.0,998.9,100.0,0.0
2021-11-25 08:00:00,-8.9,85.0,4.4,998.1,100.0,0.0
2021-11-25 09:00:00,-8.4,85.0,4.7,997.7,100.0,0.0
2021-11-25 10:00:00,-8.6,88.0,6.1,997.6,100.0,0.0
2021-11-25 11:00:00,-8.6,89.0,6.8,997.5,100.0,0.0
2021-11-25 12:00:00,-9.0,90.0,7.2,997.1,100.0,0.0
2021-11-25 13:00:00,-9.3,91.0,7.9,996.5,100.0,0.0
2021-11-25 14:00:00,-9.1,91.0,10.5,995.9,100.0,0.0
2021-11-25 15:00:00,-9.4,91.0,10.8,995.3,100.0,0.0
2021-11-25 16:00:00,-9.7,90.0,11.2,994.6,100.0,0.0
2021-11-25 17:00:00,-10.0,90.0,10.8,994.3,100.0,0.0
2021-11-25 18:00:00,-10.1,90.0,11.2,993.9,100.0,0.0
2021-11-25 19:00:00,-9.9,91.0,10.8,993.6,100.0,0.0
2021-11-25 20:00:00,-10.1,91.0,10.1,993.3,100.0,0.0
2021-11-25 21:00:00,-10.4,90.0,8.3,993.2,100.0,0.0
2021-11-25 22:00:00,-10.7,90.0,9.5,993.0,100.0,0.0
2021-11-25 23:00:00,-10.7,90.0,9.8,992.9,100.0,0.0
2021-11-26 00:00:00,-11.0,90.0,9.4,992.6,100.0,0.0
2021-11-26 01:00:00,-11.3,89.0,9.2,992.4,100.0,0.0
2021-11-26 02:00:00,-10.6,92.0,8.4,991.8,100.0,0.0
2021-11-26 03:00:00,-10.0,91.0,7.3,991.4,100.0,0.0
2021-11-26 04:00:00,-11.1,89.0,4.0,991.8,100.0,0.0
2021-11-26 05:00:00,-10.9,90.0,4.7,991.8,100.0,0.0
2021-11-26 06:00:00,-10.7,91.0,4.2,992.0,100.0,0.0
2021-11-26 07:00:00,-10.3,91.0,4.4,991.9,100.0,0.0
2021-11-26 08:00:00,-10.2,91.0,5.0,992.1,100.0,0.0
2021-11-26 09:00:00,-10.3,91.0,6.1,992.7,100.0,0.0
2021-11-26 10:00:00,-10.2,89.0,5.7,993.2,100.0,0.0
2021-11-26 11:00:00,-10.1,88.0,4.2,993.8,100.0,0.0
2021-11-26 12:00:00,-10.4,87.0,2.7,994.2,100.0,0.0
2021-11-26 13:00:00,-10.2,86.0,3.1,994.5,100.0,0.0
2021-11-26 14:00:00,-10.3,88.0,3.6,994.8,100.0,0.0
2021-11-26 15:00:00,-10.3,88.0,4.1,995.2,100.0,0.0
2021-11-26 16:00:00,-9.6,86.0,4.4,995.6,100.0,0.0
2021-11-26 17:00:00,-9.8,86.0,3.1,996.0,100.0,0.0
2021-11-26 18:00:00,-9.9,87.0,3.1,996.7,100.0,0.0
2021-11-26 19:00:00,-9.9,88.0,2.9,997.3,100.0,0.0
2021-11-26 20:00:00,-9.7,86.0,3.3,998.1,100.0,0.0
2021-11-26 21:00:00,-10.4,85.0,3.5,998.4,100.0,0.0
2021-11-26 22:00:00,-10.6,84.0,3.6,998.9,100.0,0.0
2021-11-26 23:00:00,-11.0,87.0,2.9,999.6,100.0,0.0
2021-11-27 00:00:00,-10.6,87.0,4.2,1000.2,100.0,0.0
2021-11-27 01:00:00,-10.1,88.0,4.3,1000.8,100.0,0.0
2021-11-27 02:00:00,-9.6,85.0,6.8,1001.0,99.0,0.0
2021-11-27 03:00:00,-9.9,81.0,5.2,1001.7,98.0,0.0
2021-11-27 04:00:00,-10.2,83.0,4.6,1002.1,99.0,0.0
2021-11-27 05:00:00,-10.7,86.0,4.6,1002.5,92.0,0.0
2021-11-27 06:00:00,-10.9,88.0,5.9,1003.0,97.0,0.0
2021-11-27 07:00:00,-10.8,89.0,8.0,1003.6,100.0,0.0
2021-11-27 08:00:00,-11.1,89.0,8.7,1004.1,100.0,0.0
2021-11-27 09:00:00,-11.3,89.0,8.6,1004.7,100.0,0.0
2021-11-27 10:00:00,-11.3,89.0,8.0,1005.4,100.0,0.0
2021-11-27 11:00:00,-10.8,90.0,10.9,1005.3,97.0,0.0
2021-11-27 12:00:00,-11.5,89.0,10.4,1005.4,99.0,0.0
2021-11-27 13:00:00,-11.9,89.0,10.1,1005.7,99.0,0.0
2021-11-27 14:00:00,-11.6,89.0,10.5,1005.5,98.0,0.0
2021-11-27 15:00:00,-11.4,89.0,11.5,1005.4,97.0,0.0
2021-11-27 16:00:00,-11.4,89.0,11.3,1005.6,96.0,0.0
2021-11-27 17:00:00,-11.4,88.0,10.9,1005.4,90.0,0.0
2021-11-27 18:00:00,-11.5,87.0,10.9,1005.2,90.0,0.0
2021-11-27 19:00:00,-11.7,88.0,10.9,1005.1,96.0,0.0
2021-11-27 20:00:00,-11.9,89.0,10.0,1005.0,98.0,0.0
2021-11-27 21:00:00,-12.2,87.0,9.5,1004.8,99.0,0.0
2021-11-27 22:00:00,-12.7,87.0,9.2,1004.7,98.0,0.0
2021-11-27 23:00:00,-12.5,87.0,10.9,1004.5,98.0,0.0
2021-11-28 00:00:00,-12.1,88.0,11.9,1004.1,99.0,0.0
2021-11-28 01:00:00,-12.4,88.0,12.3,1004.0,100.0,0.0
2021-11-28 02:00:00,-12.5,87.0,12.2,1003.5,100.0,0.0
2021-11-28 03:00:00,-12.5,88.0,12.6,1002.9,98.0,0.0
2021-11-28 04:00:00,-12.3,88.0,11.6,1002.6,98.0,0.0
2021-11-28 05:00:00,-12.7,87.0,10.2,1002.1,97.0,0.0
2021-11-28 06:00:00,-13.2,88.0,9.6,1002.0,100.0,0.0
2021-11-28 07:00:00,-13.2,88.0,9.1,1001.6,95.0,0.0
2021-11-28 08:00:00,-13.3,87.0,9.8,1001.5,96.0,0.0
2021-11-28 09:00:00,-13.3,87.0,10.1,1001.2,94.0,0.0
2021-11-28 10:00:00,-14.0,87.0,11.7,1001.1,95.0,0.0
2021-11-28 11:00:00,-14.2,87.0,11.7,1001.0,94.0,0.0
2021-11-28 12:00:00,-14.5,86.0,12.0,1000.7,95.0,0.0
2021-11-28 13:00:00,-14.4,87.0,10.7,1000.4,98.0,0.0
2021-11-28 14:00:00,-14.3,87.0,12.3,1000.0,98.0,0.0
2021-11-28 15:00:00,-13.8,87.0,11.9,999.7,100.0,0.0
2021-11-28 16:00:00,-12.6,88.0,12.7,999.7,100.0,0.2
2021-11-28 17:00:00,-11.4,87.0,14.0,999.7,100.0,0.1
2021-11-28 18:00:00,-10.2,82.0,14.9,999.8,100.0,0.1
2021-11-28 19:00:00,-9.4,82.0,13.5,999.7,100.0,0.1
2021-11-28 20:00:00,-8.6,82.0,10.9,999.8,100.0,0.2
2021-11-28 21:00:00,-8.7,83.0,9.6,999.8,100.0,0.1
2021-11-28 22:00:00,-7.6,85.0,10.7,999.9,100.0,0.7
2021-11-28 23:00:00,-7.0,86.0,10.1,1000.0,100.0,0.8
2021-11-29 00:00:00,-6.7,87.0,10.9,999.9,100.0,0.6
2021-11-29 01:00:00,-6.3,85.0,11.6,999.9,100.0,0.2
2021-11-29 02:00:00,-6.8,86.0,12.6,999.9,95.0,0.0
2021-11-29 03:00:00,-6.6,89.0,13.0,999.8,100.0,0.1
2021-11-29 04:00:00,-6.8,89.0,13.3,999.6,100.0,0.1
2021-11-29 05:00:00,-6.8,89.0,12.2,999.4,99.0,0.1
2021-11-29 06:00:00,-7.7,90.0,10.8,999.4,93.0,0.0
2021-11-29 07:00:00,-8.0,90.0,10.6,999.1,100.0,0.0
2021-11-29 08:00:00,-8.3,90.0,10.3,998.9,100.0,0.0
2021-11-29 09:00:00,-8.5,91.0,11.3,998.9,100.0,0.0
2021-11-29 10:00:00,-8.7,91.0,12.0,998.6,100.0,0.0
2021-11-29 11:00:00,-8.9,91.0,12.4,998.9,100.0,0.0
2021-11-29 12:00:00,-8.9,91.0,13.9,998.9,100.0,0.0
2021-11-29 13:00:00,-8.9,90.0,12.3,998.8,100.0,0.0
2021-11-29 14:00:00,-9.3,85.0,12.6,998.7,100.0,0.0
2021-11-29 15:00:00,-10.0,88.0,13.0,998.7,99.0,0.0
2021-11-29 16:00:00,-9.8,85.0,13.8,998.5,99.0,0.0
2021-11-29 17:00:00,-10.1,85.0,13.3,998.5,98.0,0.0
2021-11-29 18:00:00,-10.1,89.0,12.1,998.3,98.0,0.0
2021-11-29 19:00:00,-9.6,87.0,11.4,998.0,96.0,0.0
2021-11-29 20:00:00,-9.2,87.0,11.3,997.7,100.0,0.0
2021-11-29 21:00:00,-8.8,87.0,11.2,997.4,100.0,0.0
2021-11-29 22:00:00,-9.5,89.0,10.8,997.3,100.0,0.0
2021-11-29 23:00:00,-10.2,89.0,10.5,997.1,100.0,0.0
2021-11-30 00:00:00,-10.3,89.0,10.5,996.8,100.0,0.0
2021-11-30 01:00:00,-10.7,89.0,11.2,996.4,100.0,0.0
2021-11-30 02:00:00,-11.1,90.0,12.3,995.9,100.0,0.0
2021-11-30 03:00:00,-11.1,90.0,11.7,995.6,100.0,0.0
2021-11-30 04:00:00,-11.9,88.0,10.5,995.5,100.0,0.0
2021-11-30 05:00:00,-12.6,87.0,10.5,995.4,100.0,0.0
2021-11-30 06:00:00,-12.8,87.0,10.6,995.1,100.0,0.0
2021-11-30 07:00:00,-13.3,87.0,9.9,994.9,100.0,0.0
2021-11-30 08:00:00,-13.1,88.0,10.0,995.1,99.0,0.0
2021-11-30 09:00:00,-13.2,88.0,9.4,994.6,100.0,0.0
2021-11-30 10:00:00,-12.9,88.0,9.8,994.4,100.0,0.0
2021-11-30 11:00:00,-12.9,88.0,9.7,994.3,100.0,0.0
2021-11-30 12:00:00,-12.7,88.0,9.5,994.3,100.0,0.0
2021-11-30 13:00:00,-12.5,89.0,9.6,994.1,100.0,0.0
2021-11-30 14:00:00,-12.6,87.0,7.5,993.4,100.0,0.0
2021-11-30 15:00:00,-11.8,90.0,9.1,993.4,100.0,0.0
2021-11-30 16:00:00,-11.9,89.0,9.2,993.4,100.0,0.0
2021-11-30 17:00:00,-12.1,91.0,9.2,993.3,100.0,0.0
2021-11-30 18:00:00,-12.8,88.0,8.0,993.3,100.0,0.0
2021-11-30 19:00:00,-13.6,87.0,6.3,993.3,100.0,0.0
2021-11-30 20:00:00,-13.9,86.0,6.0,993.2,100.0,0.0
2021-11-30 21:00:00,-13.4,89.0,5.8,993.0,100.0,0.0
2021-11-30 22:00:00,-13.1,90.0,6.4,993.2,100.0,0.0
2021-11-30 23:00:00,-13.2,88.0,7.3,993.3,100.0,0.0
2021-12-01 00:00:00,-13.3,88.0,6.6,993.1,100.0,0.0
2021-12-01 01:00:00,-13.4,87.0,5.8,993.2,100.0,0.0
2021-12-01 02:00:00,-13.3,90.0,6.4,993.0,97.0,0.0
2021-12-01 03:00:00,-13.0,88.0,5.8,993.0,99.0,0.0
2021-12-01 04:00:00,-12.9,90.0,5.3,993.2,98.0,0.0
2021-12-01 05:00:00,-13.2,87.0,3.1,993.3,96.0,0.0
2021-12-01 06:00:00,-12.7,86.0,2.8,993.3,87.0,0.0
2021-12-01 07:00:00,-12.4,84.0,2.7,993.2,88.0,0.0
2021-12-01 08:00:00,-12.5,83.0,4.0,993.6,99.0,0.0
2021-12-01 09:00:00,-12.3,80.0,3.7,993.7,100.0,0.0
2021-12-01 10:00:00,-13.4,76.0,5.3,994.0,100.0,0.0
2021-12-01 11:00:00,-14.1,74.0,7.8,994.4,100.0,0.0
2021-12-01 12:00:00,-12.3,71.0,5.1,994.3,100.0,0.0
2021-12-01 13:00:00,-11.3,72.0,5.6,994.2,100.0,0.0
2021-12-01 14:00:00,-10.8,76.0,7.4,994.6,100.0,0.0
2021-12-01 15:00:00,-8.7,77.0,6.4,994.7,100.0,0.1
2021-12-01 16:00:00,-7.8,79.0,6.9,994.8,100.0,0.1
2021-12-01 17:00:00,-6.7,81.0,7.4,994.9,100.0,0.1
2021-12-01 18:00:00,-5.1,81.0,9.5,994.9,100.0,0.1
2021-12-01 19:00:00,-3.2,79.0,14.3,995.2,100.0,0.1
2021-12-01 20:00:00,-2.5,77.0,15.3,995.8,100.0,0.1
2021-12-01 21:00:00,-2.4,77.0,14.8,996.1,100.0,0.1
2021-12-01 22:00:00,-1.8,73.0,16.0,996.6,100.0,0.1
2021-12-01 23:00:00,-1.6,72.0,16.5,997.1,100.0,0.0
2021-12-02 00:00:00,-1.6,72.0,17.3,997.3,100.0,0.0
2021-12-02 01:00:00,-1.5,70.0,16.3,998.0,100.0,0.0
2021-12-02 02:00:00,-1.7,78.0,14.8,999.1,100.0,0.0
2021-12-02 03:00:00,-1.4,76.0,14.0,999.8,100.0,0.0
2021-12-02 04:00:00,-1.6,75.0,14.5,1000.6,100.0,0.0
2021-12-02 05:00:00,-2.0,74.0,12.5,1001.4,100.0,0.0
2021-12-02 06:00:00,-2.2,74.0,11.2,1001.7,100.0,0.0
2021-12-02 07:00:00,-2.5,74.0,9.2,1002.0,100.0,0.0
2021-12-02 08:00:00,-2.8,73.0,8.1,1002.7,100.0,0.0
2021-12-02 09:00:00,-4.4,75.0,6.9,1003.1,100.0,0.0
2021-12-02 10:00:00,-5.9,78.0,8.9,1003.4,100.0,0.0
2021-12-02 11:00:00,-7.7,82.0,11.2,1003.8,100.0,0.0
2021-12-02 12:00:00,-5.2,78.0,9.3,1004.0,100.0,0.0
2021-12-02 13:00:00,-2.8,73.0,8.4,1004.1,100.0,0.0
2021-12-02 14:00:00,-4.1,78.0,9.9,1004.2,98.0,0.0
2021-12-02 15:00:00,-6.7,86.0,7.9,1004.5,100.0,0.0
2021-12-02 16:00:00,-7.1,89.0,7.0,1004.7,100.0,0.0
2021-12-02 17:00:00,-10.7,90.0,6.8,1005.0,100.0,0.0
2021-12-02 18:00:00,-10.2,89.0,3.8,1005.1,100.0,0.0
2021-12-02 19:00:00,-10.5,88.0,3.2,1005.1,100.0,0.0
2021-12-02 20:00:00,-9.9,87.0,3.2,1005.2,100.0,0.0
2021-12-02 21:00:00,-9.7,86.0,3.2,1005.3,100.0,0.0
2021-12-02 22:00:00,-9.3,87.0,3.2,1005.3,100.0,0.0
2021-12-02 23:00:00,-9.4,85.0,2.7,1005.4,100.0,0.0
2021-12-03 00:00:00,-9.2,84.0,2.7,1005.3,100.0,0.0
2021-12-03 01:00:00,-8.6,84.0,3.1,1005.4,100.0,0.0
2021-12-03 02:00:00,-8.2,87.0,4.3,1005.6,100.0,0.0
2021-12-03 03:00:00,-7.9,86.0,2.9,1005.7,100.0,0.0
2021-12-03 04:00:00,-7.3,86.0,3.2,1006.0,100.0,0.0
2021-12-03 05:00:00,-7.6,88.0,3.5,1006.2,100.0,0.0
2021-12-03 06:00:00,-7.9,88.0,3.2,1006.3,100.0,0.0
2021-12-03 07:00:00,-8.3,88.0,3.2,1006.4,99.0,0.0
2021-12-03 08:00:00,-9.0,90.0,3.7,1006.5,98.0,0.0
2021-12-03 09:00:00,-9.5,90.0,5.2,1006.6,100.0,0.0
2021-12-03 10:00:00,-9.2,92.0,6.0,1007.0,94.0,0.0
2021-12-03 11:00:00,-9.2,93.0,6.0,1007.2,99.0,0.0
2021-12-03 12:00:00,-9.9,92.0,6.4,1007.2,99.0,0.0
2021-12-03 13:00:00,-10.4,92.0,6.4,1007.3,99.0,0.0
2021-12-03 14:00:00,-10.6,89.0,5.9,1007.8,98.0,0.0
2021-12-03 15:00:00,-9.7,92.0,5.9,1008.2,97.0,0.0
2021-12-03 16:00:00,-9.5,92.0,6.4,1008.5,97.0,0.0
2021-12-03 17:00:00,-10.1,91.0,5.4,1008.7,97.0,0.0
2021-12-03 18:00:00,-10.5,91.0,5.6,1008.8,95.0,0.0
2021-12-03 19:00:00,-10.6,90.0,5.6,1008.9,95.0,0.0
2021-12-03 20:00:00,-10.6,90.0,5.9,1009.3,94.0,0.0
2021-12-03 21:00:00,-10.4,91.0,6.4,1009.9,94.0,0.0
2021-12-03 22:00:00,-10.5,91.0,5.9,1010.2,97.0,0.0
2021-12-03 23:00:00,-10.5,91.0,6.1,1010.4,96.0,0.0
2021-12-04 00:00:00,-10.6,90.0,7.0,1010.5,97.0,0.0
2021-12-04 01:00:00,-11.5,88.0,6.2,1010.8,41.0,0.0
2021-12-04 02:00:00,-11.2,89.0,5.9,1010.8,9.0,0.0
2021-12-04 03:00:00,-11.9,89.0,5.6,1010.9,100.0,0.0
2021-12-04 04:00:00,-12.2,87.0,6.4,1011.1,98.0,0.0
2021-12-04 05:00:00,-12.4,87.0,7.3,1011.4,94.0,0.0
2021-12-04 06:00:00,-12.6,87.0,7.6,1011.7,93.0,0.0
2021-12-04 07:00:00,-12.5,90.0,7.2,1011.9,64.0,0.0
2021-12-04 08:00:00,-12.1,83.0,7.4,1012.2,0.0,0.0
2021-12-04 09:00:00,-11.3,82.0,8.0,1012.7,0.0,0.0
2021-12-04 10:00:00,-10.9,80.0,8.6,1013.2,0.0,0.0
2021-12-04 11:00:00,-10.9,80.0,8.6,1013.7,0.0,0.0
2021-12-04 12:00:00,-11.1,80.0,9.2,1014.0,0.0,0.0
2021-12-04 13:00:00,-11.6,82.0,9.2,1014.5,0.0,0.0
2021-12-04 14:00:00,-14.3,94.0,13.3,1014.3,0.0,0.0
2021-12-04 15:00:00,-12.4,91.0,8.0,1014.6,85.0,0.0
2021-12-04 16:00:00,-12.7,90.0,8.9,1015.0,83.0,0.0
2021-12-04 17:00:00,-12.9,89.0,9.2,1015.3,78.0,0.0
2021-12-04 18:00:00,-13.1,89.0,8.8,1015.5,77.0,0.0
2021-12-04 19:00:00,-13.0,89.0,8.8,1016.0,77.0,0.0
2021-12-04 20:00:00,-13.3,90.0,8.0,1016.5,0.0,0.0
2021-12-04 21:00:00,-13.8,90.0,7.6,1016.9,64.0,0.0
2021-12-04 22:00:00,-14.0,87.0,8.3,1017.4,99.0,0.0
2021-12-04 23:00:00,-14.7,85.0,8.7,1017.7,100.0,0.0
2021-12-05 00:00:00,-15.2,85.0,9.4,1017.9,100.0,0.0
2021-12-05 01:00:00,-15.1,85.0,9.7,1018.2,100.0,0.0
2021-12-05 02:00:00,-13.9,87.0,10.1,1018.4,100.0,0.0
2021-12-05 03:00:00,-12.9,88.0,9.7,1018.7,100.0,0.0
2021-12-05 04:00:00,-13.1,87.0,9.4,1018.8,100.0,0.0
2021-12-05 05:00:00,-13.1,87.0,9.4,1019.2,100.0,0.0
2021-12-05 06:00:00,-13.2,87.0,9.7,1019.5,100.0,0.0
2021-12-05 07:00:00,-13.1,87.0,10.4,1019.5,100.0,0.0
2021-12-05 08:00:00,-13.2,86.0,9.7,1019.9,100.0,0.0
2021-12-05 09:00:00,-13.4,86.0,9.0,1020.3,100.0,0.0
2021-12-05 10:00:00,-13.4,86.0,9.4,1020.7,99.0,0.0
2021-12-05 11:00:00,-13.3,87.0,9.0,1020.9,100.0,0.0
2021-12-05 12:00:00,-13.8,85.0,10.1,1020.8,100.0,0.0
2021-12-05 13:00:00,-13.8,85.0,10.1,1020.9,99.0,0.0
2021-12-05 14:00:00,-13.5,85.0,12.3,1020.4,100.0,0.0
2021-12-05 15:00:00,-13.9,86.0,11.2,1020.7,100.0,0.0
2021-12-05 16:00:00,-13.0,86.0,13.1,1020.9,100.0,0.0
2021-12-05 17:00:00,-12.6,87.0,11.9,1021.1,100.0,0.0
2021-12-05 18:00:00,-13.2,87.0,10.8,1021.3,100.0,0.0
2021-12-05 19:00:00,-13.4,87.0,10.8,1021.3,100.0,0.0
2021-12-05 20:00:00,-13.2,86.0,11.2,1021.4,100.0,0.0
2021-12-05 21:00:00,-12.8,87.0,11.2,1021.3,100.0,0.0
2021-12-05 22:00:00,-11.6,76.0,11.2,1021.0,100.0,0.0
2021-12-05 23:00:00,-12.5,83.0,10.5,1021.0,75.0,0.0
2021-12-06 00:00:00,-13.1,87.0,10.5,1020.8,90.0,0.0
2021-12-06 01:00:00,-13.0,83.0,11.2,1020.6,40.0,0.0
2021-12-06 02:00:00,-13.5,85.0,13.0,1020.5,79.0,0.0
2021-12-06 03:00:00,-13.5,86.0,13.3,1020.4,100.0,0.0
2021-12-06 04:00:00,-13.5,86.0,13.0,1020.3,100.0,0.0
2021-12-06 05:00:00,-13.2,87.0,13.3,1019.7,100.0,0.0
2021-12-06 06:00:00,-13.0,87.0,13.0,1019.1,100.0,0.0
2021-12-06 07:00:00,-12.8,87.0,12.6,1018.8,100.0,0.0
2021-12-06 08:00:00,-12.4,87.0,12.6,1018.7,100.0,0.0
2021-12-06 09:00:00,-12.0,88.0,12.2,1018.4,100.0,0.0
2021-12-06 10:00:00,-11.9,88.0,11.9,1018.2,100.0,0.0
2021-12-06 11:00:00,-11.7,89.0,11.9,1017.8,100.0,0.0
2021-12-06 12:00:00,-11.7,89.0,11.2,1017.5,100.0,0.0
2021-12-06 13:00:00,-11.1,82.0,10.8,1017.1,100.0,0.0
2021-12-06 14:00:00,-13.5,88.0,10.9,1017.3,100.0,0.0
2021-12-06 15:00:00,-12.5,89.0,10.1,1016.8,100.0,0.0
2021-12-06 16:00:00,-12.2,89.0,8.7,1016.4,100.0,0.0
2021-12-06 17:00:00,-12.2,88.0,8.0,1016.0,100.0,0.0
2021-12-06 18:00:00,-12.5,88.0,7.4,1015.6,99.0,0.0
2021-12-06 19:00:00,-12.1,89.0,7.3,1015.1,98.0,0.0
2021-12-06 20:00:00,-12.3,88.0,7.3,1015.1,100.0,0.0
2021-12-06 21:00:00,-12.5,88.0,8.0,1014.9,99.0,0.0
2021-12-06 22:00:00,-12.7,87.0,8.5,1014.7,98.0,0.0
2021-12-06 23:00:00,-13.0,86.0,7.6,1014.3,94.0,0.0
2021-12-07 00:00:00,-13.3,87.0,8.4,1014.2,94.0,0.0
2021-12-07 01:00:00,-13.6,86.0,8.8,1014.1,97.0,0.0
2021-12-07 02:00:00,-15.6,86.0,10.4,1014.0,97.0,0.0
2021-12-07 03:00:00,-16.0,84.0,10.8,1014.1,89.0,0.0
2021-12-07 04:00:00,-16.3,85.0,11.9,1014.0,94.0,0.0
2021-12-07 05:00:00,-16.3,85.0,10.8,1014.1,92.0,0.0
2021-12-07 06:00:00,-16.7,83.0,10.1,1014.3,95.0,0.0
2021-12-07 07:00:00,-16.5,84.0,11.5,1014.1,96.0,0.0
2021-12-07 08:00:00,-16.3,85.0,11.9,1014.0,94.0,0.0
2021-12-07 09:00:00,-16.4,85.0,11.5,1014.2,93.0,0.0
2021-12-07 10:00:00,-16.5,84.0,10.5,1014.4,93.0,0.0
2021-12-07 11:00:00,-16.5,85.0,10.5,1014.8,94.0,0.0
2021-12-07 12:00:00,-16.5,84.0,9.8,1014.8,95.0,0.0
2021-12-07 13:00:00,-16.2,83.0,9.9,1015.2,95.0,0.0
2021-12-07 14:00:00,-15.4,85.0,8.7,1015.3,95.0,0.0
2021-12-07 15:00:00,-13.5,87.0,10.3,1015.4,99.0,0.0
2021-12-07 16:00:00,-12.9,89.0,10.3,1015.4,99.0,0.0
2021-12-07 17:00:00,-13.1,88.0,10.0,1015.5,99.0,0.0
2021-12-07 18:00:00,-13.5,88.0,10.3,1015.8,100.0,0.0
2021-12-07 19:00:00,-14.3,87.0,10.0,1015.7,98.0,0.0
2021-12-07 20:00:00,-15.1,85.0,10.0,1015.8,95.0,0.0
2021-12-07 21:00:00,-15.6,84.0,9.4,1015.7,97.0,0.0
2021-12-07 22:00:00,-15.7,85.0,9.8,1015.7,98.0,0.0
2021-12-07 23:00:00,-15.5,85.0,9.4,1015.6,98.0,0.0
2021-12-08 00:00:00,-15.2,86.0,10.2,1015.5,95.0,0.0
2021-12-08 01:00:00,-14.9,88.0,9.9,1015.7,64.0,0.0
2021-12-08 02:00:00,-13.9,88.0,9.5,1015.6,64.0,0.0
2021-12-08 03:00:00,-12.9,84.0,9.0,1015.7,3.0,0.0
2021-12-08 04:00:00,-13.0,84.0,8.7,1015.7,6.0,0.0
2021-12-08 05:00:00,-13.3,85.0,8.1,1015.6,8.0,0.0
2021-12-08 06:00:00,-13.8,89.0,8.1,1015.4,9.0,0.0
2021-12-08 07:00:00,-14.1,89.0,8.8,1015.3,8.0,0.0
2021-12-08 08:00:00,-14.2,90.0,9.4,1015.3,1.0,0.0
2021-12-08 09:00:00,-14.1,88.0,9.7,1015.3,1.0,0.0
2021-12-08 10:00:00,-14.0,87.0,9.6,1015.2,2.0,0.0
2021-12-08 11:00:00,-14.0,88.0,8.9,1015.4,2.0,0.0
2021-12-08 12:00:00,-14.2,90.0,8.8,1015.2,2.0,0.0
2021-12-08 13:00:00,-14.7,90.0,8.6,1015.2,2.0,0.0
2021-12-08 14:00:00,-16.7,82.0,6.1,1014.2,2.0,0.0
2021-12-08 15:00:00,-15.5,83.0,5.0,1014.0,25.0,0.0
2021-12-08 16:00:00,-15.2,87.0,6.4,1014.1,59.0,0.0
2021-12-08 17:00:00,-14.9,85.0,8.2,1014.4,75.0,0.0
2021-12-08 18:00:00,-14.7,87.0,8.5,1014.4,66.0,0.0
2021-12-08 19:00:00,-14.5,87.0,8.4,1014.2,68.0,0.0
2021-12-08 20:00:00,-14.2,88.0,9.1,1014.1,70.0,0.0
2021-12-08 21:00:00,-13.7,88.0,9.4,1014.1,73.0,0.0
2021-12-08 22:00:00,-13.6,88.0,9.4,1014.0,74.0,0.0
2021-12-08 23:00:00,-13.9,88.0,8.7,1014.1,88.0,0.0
2021-12-09 00:00:00,-14.6,85.0,9.0,1014.3,100.0,0.0
2021-12-09 01:00:00,-15.4,85.0,8.7,1014.3,100.0,0.0
2021-12-09 02:00:00,-13.7,87.0,10.8,1013.5,100.0,0.0
2021-12-09 03:00:00,-12.8,90.0,11.5,1013.6,100.0,0.0
2021-12-09 04:00:00,-12.4,88.0,12.3,1013.5,100.0,0.0
2021-12-09 05:00:00,-12.2,88.0,12.6,1013.3,100.0,0.0
2021-12-09 06:00:00,-12.4,88.0,12.2,1013.2,100.0,0.0
2021-12-09 07:00:00,-12.4,88.0,12.2,1013.2,100.0,0.0
2021-12-09 08:00:00,-12.3,89.0,11.6,1012.9,100.0,0.0
2021-12-09 09:00:00,-12.5,89.0,11.2,1012.5,100.0,0.0
2021-12-09 10:00:00,-12.4,89.0,11.2,1012.4,100.0,0.0
2021-12-09 11:00:00,-12.5,89.0,10.5,1012.4,100.0,0.0
2021-12-09 12:00:00,-12.6,89.0,10.5,1012.3,100.0,0.0
2021-12-09 13:00:00,-12.2,89.0,10.5,1012.3,100.0,0.0
2021-12-09 14:00:00,-12.2,89.0,12.1,1012.4,100.0,0.0
2021-12-09 15:00:00,-12.1,89.0,10.2,1012.2,100.0,0.0
2021-12-09 16:00:00,-12.4,89.0,10.5,1012.2,100.0,0.0
2021-12-09 17:00:00,-12.1,90.0,8.3,1011.5,100.0,0.0
2021-12-09 18:00:00,-11.9,89.0,7.2,1010.9,99.0,0.0
2021-12-09 19:00:00,-11.4,92.0,8.5,1010.8,100.0,0.0
2021-12-09 20:00:00,-11.1,91.0,8.7,1010.8,100.0,0.0
2021-12-09 21:00:00,-11.0,89.0,5.4,1010.7,100.0,0.0
2021-12-09 22:00:00,-11.4,89.0,5.2,1010.5,100.0,0.0
2021-12-09 23:00:00,-11.1,88.0,5.0,1010.4,100.0,0.0
2021-12-10 00:00:00,-10.9,92.0,8.0,1010.5,100.0,0.0
2021-12-10 01:00:00,-11.1,91.0,8.6,1010.1,100.0,0.0
2021-12-10 02:00:00,-11.3,91.0,8.7,1010.2,100.0,0.0
2021-12-10 03:00:00,-10.9,91.0,6.6,1009.4,100.0,0.0
2021-12-10 04:00:00,-11.1,92.0,7.5,1009.4,100.0,0.0
2021-12-10 05:00:00,-11.2,92.0,7.3,1009.2,100.0,0.0
2021-12-10 06:00:00,-11.7,91.0,6.4,1008.8,100.0,0.0
2021-12-10 07:00:00,-11.7,92.0,6.4,1008.4,100.0,0.0
2021-12-10 08:00:00,-11.4,93.0,6.8,1008.2,100.0,0.0
2021-12-10 09:00:00,-10.8,91.0,6.1,1007.9,100.0,0.0
2021-12-10 10:00:00,-10.5,91.0,6.6,1007.8,100.0,0.0
2021-12-10 11:00:00,-9.7,91.0,6.2,1008.0,100.0,0.0
2021-12-10 12:00:00,-8.8,92.0,7.7,1008.0,100.0,0.0
2021-12-10 13:00:00,-9.0,92.0,7.8,1007.9,100.0,0.0
2021-12-10 14:00:00,-9.1,91.0,7.8,1006.9,100.0,0.0
2021-12-10 15:00:00,-8.2,93.0,9.5,1007.2,100.0,0.0
2021-12-10 16:00:00,-7.0,95.0,9.3,1007.2,100.0,0.0
2021-12-10 17:00:00,-5.9,96.0,9.8,1007.5,100.0,0.0
2021-12-10 18:00:00,-5.8,95.0,9.0,1007.8,100.0,0.0
2021-12-10 19:00:00,-5.0,94.0,9.7,1008.3,100.0,0.0
2021-12-10 20:00:00,-4.6,92.0,9.4,1008.7,99.0,0.0
2021-12-10 21:00:00,-5.3,91.0,9.0,1009.2,58.0,0.0
2021-12-10 22:00:00,-6.3,89.0,8.3,1009.7,64.0,0.0
2021-12-10 23:00:00,-6.9,90.0,7.6,1009.9,97.0,0.0
2021-12-11 00:00:00,-6.9,92.0,8.0,1010.3,96.0,0.0
2021-12-11 01:00:00,-7.4,92.0,7.6,1010.7,92.0,0.0
2021-12-11 02:00:00,-5.7,90.0,7.9,1010.9,99.0,0.0
2021-12-11 03:00:00,-5.8,88.0,7.9,1011.3,64.0,0.0
2021-12-11 04:00:00,-6.2,88.0,8.3,1011.9,50.0,0.0
2021-12-11 05:00:00,-6.8,88.0,8.0,1012.2,85.0,0.0
2021-12-11 06:00:00,-7.6,92.0,8.5,1012.3,100.0,0.0
2021-12-11 07:00:00,-7.7,93.0,10.6,1012.8,100.0,0.0
2021-12-11 08:00:00,-7.5,93.0,9.5,1013.2,99.0,0.0
2021-12-11 09:00:00,-7.4,93.0,9.5,1013.6,100.0,0.0
2021-12-11 10:00:00,-7.3,94.0,8.0,1013.8,100.0,0.0
2021-12-11 11:00:00,-7.4,94.0,8.1,1014.2,99.0,0.0
2021-12-11 12:00:00,-7.4,93.0,7.8,1014.6,99.0,0.0
2021-12-11 13:00:00,-7.5,91.0,7.3,1014.7,98.0,0.0
2021-12-11 14:00:00,-8.0,94.0,8.7,1014.9,98.0,0.0
2021-12-11 15:00:00,-8.0,94.0,6.3,1015.3,99.0,0.0
2021-12-11 16:00:00,-7.9,94.0,4.3,1015.3,100.0,0.0
2021-12-11 17:00:00,-8.1,94.0,3.8,1015.0,100.0,0.0
2021-12-11 18:00:00,-8.0,95.0,4.2,1014.5,100.0,0.0
2021-12-11 19:00:00,-7.7,93.0,4.4,1014.3,100.0,0.0
2021-12-11 20:00:00,-7.2,90.0,4.2,1013.9,100.0,0.0
2021-12-11 21:00:00,-6.6,87.0,3.9,1013.7,100.0,0.0
2021-12-11 22:00:00,-6.5,87.0,3.1,1013.3,100.0,0.0
2021-12-11 23:00:00,-6.1,88.0,3.1,1012.9,100.0,0.0
2021-12-12 00:00:00,-6.3,87.0,4.0,1012.4,100.0,0.0
2021-12-12 01:00:00,-5.2,90.0,2.9,1012.2,100.0,0.0
2021-12-12 02:00:00,-6.7,94.0,5.0,1011.8,100.0,0.0
2021-12-12 03:00:00,-6.0,94.0,5.5,1011.2,100.0,0.0
2021-12-12 04:00:00,-5.0,94.0,7.0,1010.7,100.0,0.1
2021-12-12 05:00:00,-4.2,96.0,8.0,1010.2,100.0,0.2
2021-12-12 06:00:00,-3.6,95.0,8.1,1009.8,100.0,0.1
2021-12-12 07:00:00,-3.2,95.0,8.0,1009.3,100.0,0.2
2021-12-12 08:00:00,-3.0,94.0,7.6,1008.7,100.0,0.6
2021-12-12 09:00:00,-2.8,93.0,7.3,1008.4,100.0,0.3
2021-12-12 10:00:00,-2.6,92.0,8.0,1008.3,100.0,0.2
2021-12-12 11:00:00,-2.5,89.0,9.4,1008.4,100.0,0.0
2021-12-12 12:00:00,-2.3,84.0,10.4,1008.3,100.0,0.0
2021-12-12 13:00:00,-2.3,83.0,10.5,1008.2,100.0,0.1
2021-12-12 14:00:00,-2.0,85.0,9.7,1007.8,100.0,0.1
2021-12-12 15:00:00,-1.6,86.0,10.8,1007.5,100.0,0.1
2021-12-12 16:00:00,-1.7,87.0,10.8,1007.5,100.0,0.1
2021-12-12 17:00:00,-1.7,90.0,10.1,1007.5,100.0,0.2
2021-12-12 18:00:00,-1.6,91.0,9.4,1007.4,100.0,0.1
2021-12-12 19:00:00,-1.4,92.0,8.6,1007.3,100.0,0.1
2021-12-12 20:00:00,-1.2,92.0,8.6,1007.3,100.0,0.1
2021-12-12 21:00:00,-1.0,92.0,8.3,1007.2,100.0,0.2
2021-12-12 22:00:00,-0.9,92.0,7.6,1007.3,100.0,0.1
2021-12-12 23:00:00,-1.0,91.0,7.6,1007.4,100.0,0.1
2021-12-13 00:00:00,-0.8,90.0,9.0,1007.4,100.0,0.0
2021-12-13 01:00:00,-0.9,89.0,9.0,1007.6,100.0,0.0
2021-12-13 02:00:00,-0.7,90.0,8.8,1008.1,100.0,0.2
2021-12-13 03:00:00,-0.5,90.0,8.6,1008.3,100.0,0.0
2021-12-13 04:00:00,-0.6,89.0,8.3,1008.4,100.0,0.0
2021-12-13 05:00:00,-0.8,90.0,7.2,1008.6,100.0,0.1
2021-12-13 06:00:00,-1.0,91.0,5.8,1008.6,100.0,0.1
2021-12-13 07:00:00,-0.9,90.0,5.4,1008.8,100.0,0.0
2021-12-13 08:00:00,-0.7,90.0,5.2,1008.9,100.0,0.0
2021-12-13 09:00:00,-0.5,91.0,5.4,1009.2,100.0,0.1
2021-12-13 10:00:00,-0.5,92.0,5.8,1009.6,100.0,0.1
2021-12-13 11:00:00,-0.4,92.0,5.8,1010.1,100.0,0.1
2021-12-13 12:00:00,-0.4,92.0,5.4,1009.8,100.0,0.0
2021-12-13 13:00:00,-0.3,92.0,4.0,1009.6,100.0,0.0
2021-12-13 14:00:00,-0.8,95.0,3.1,1009.3,100.0,0.0
2021-12-13 15:00:00,-1.4,95.0,3.8,1009.0,74.0,0.0
2021-12-13 16:00:00,-2.2,95.0,4.6,1008.5,83.0,0.0
2021-12-13 17:00:00,-2.4,95.0,5.0,1008.0,14.0,0.0
2021-12-13 18:00:00,-1.6,98.0,4.3,1007.5,90.0,0.0
2021-12-13 19:00:00,-7.0,98.0,5.4,1006.9,100.0,0.0
2021-12-13 20:00:00,-6.0,94.0,4.0,1006.4,100.0,0.0
2021-12-13 21:00:00,-5.8,94.0,4.9,1005.9,100.0,0.0
2021-12-13 22:00:00,-5.5,95.0,6.3,1005.3,99.0,0.0
2021-12-13 23:00:00,-5.1,97.0,6.6,1004.7,100.0,0.0
2021-12-14 00:00:00,-5.0,95.0,5.8,1003.9,99.0,0.0
2021-12-14 01:00:00,-4.7,96.0,5.0,1003.3,60.0,0.0
2021-12-14 02:00:00,-4.9,95.0,5.9,1002.2,99.0,0.0
2021-12-14 03:00:00,-4.0,96.0,6.4,1001.8,100.0,0.0
2021-12-14 04:00:00,-3.9,96.0,6.3,1001.4,100.0,0.0
2021-12-14 05:00:00,-3.5,96.0,6.7,1001.1,100.0,0.0
2021-12-14 06:00:00,-2.8,95.0,7.6,1000.6,100.0,0.0
2021-12-14 07:00:00,-1.6,92.0,8.3,1000.1,100.0,0.1
2021-12-14 08:00:00,-1.0,91.0,8.1,999.7,100.0,0.4
2021-12-14 09:00:00,-0.8,90.0,7.2,999.1,100.0,0.1
2021-12-14 10:00:00,-1.4,90.0,6.2,998.8,100.0,0.0
2021-12-14 11:00:00,-2.1,89.0,6.3,998.6,75.0,0.0
2021-12-14 12:00:00,-3.5,89.0,6.0,998.0,0.0,0.0
2021-12-14 13:00:00,-3.9,90.0,6.6,997.5,5.0,0.0
2021-12-14 14:00:00,-4.7,91.0,7.2,997.0,60.0,0.0
2021-12-14 15:00:00,-3.5,89.0,8.7,996.5,15.0,0.0
2021-12-14 16:00:00,-3.7,88.0,10.0,996.2,45.0,0.0
2021-12-14 17:00:00,-3.8,88.0,11.3,996.1,56.0,0.0
2021-12-14 18:00:00,-3.4,85.0,11.1,995.7,94.0,0.0
2021-12-14 19:00:00,-3.1,85.0,10.1,995.1,91.0,0.0
2021-12-14 20:00:00,-3.0,85.0,9.7,994.7,75.0,0.0
2021-12-14 21:00:00,-3.0,85.0,9.8,994.3,93.0,0.0
2021-12-14 22:00:00,-3.2,85.0,8.9,993.7,100.0,0.0
2021-12-14 23:00:00,-3.1,87.0,9.3,993.1,100.0,0.0
2021-12-15 00:00:00,-3.1,86.0,9.2,991.9,98.0,0.0
2021-12-15 01:00:00,-3.9,88.0,7.6,990.4,100.0,0.0
2021-12-15 02:00:00,-4.7,89.0,7.9,989.1,100.0,0.0
2021-12-15 03:00:00,-3.5,91.0,7.7,987.5,100.0,0.0
2021-12-15 04:00:00,-3.1,94.0,8.8,986.4,88.0,0.0
2021-12-15 05:00:00,-3.5,91.0,10.9,985.8,100.0,0.0
2021-12-15 06:00:00,-3.3,89.0,11.8,985.4,100.0,0.0
2021-12-15 07:00:00,-2.9,87.0,11.3,984.7,70.0,0.0
2021-12-15 08:00:00,-3.7,86.0,10.1,983.8,94.0,0.0
2021-12-15 09:00:00,-3.3,88.0,12.4,983.1,37.0,0.0
2021-12-15 10:00:00,-3.5,85.0,12.7,982.6,100.0,0.0
2021-12-15 11:00:00,-2.8,83.0,14.1,982.1,100.0,0.0
2021-12-15 12:00:00,-1.6,81.0,15.0,981.7,100.0,0.0
2021-12-15 13:00:00,-0.8,81.0,15.7,981.6,100.0,0.1
2021-12-15 14:00:00,-0.4,80.0,14.1,981.5,100.0,0.2
2021-12-15 15:00:00,0.1,81.0,14.1,981.6,100.0,0.0
2021-12-15 16:00:00,-0.1,81.0,13.8,981.9,100.0,0.0
2021-12-15 17:00:00,-0.7,83.0,12.1,982.1,100.0,0.0
2021-12-15 18:00:00,0.1,82.0,12.1,982.3,100.0,0.0
2021-12-15 19:00:00,0.5,82.0,11.8,982.6,98.0,0.0
2021-12-15 20:00:00,0.1,83.0,11.3,983.0,100.0,0.0
2021-12-15 21:00:00,0.2,84.0,12.3,983.6,100.0,0.0
2021-12-15 22:00:00,0.6,83.0,12.6,984.3,100.0,0.0
2021-12-15 23:00:00,0.5,87.0,13.4,985.0,100.0,0.3
2021-12-16 00:00:00,0.6,91.0,13.7,985.5,100.0,0.3
2021-12-16 01:00:00,1.2,93.0,13.3,986.2,100.0,0.5
2021-12-16 02:00:00,0.5,93.0,10.8,986.5,100.0,0.3
2021-12-16 03:00:00,1.1,93.0,13.7,987.1,100.0,0.3
2021-12-16 04:00:00,1.7,95.0,12.7,987.8,100.0,0.1
2021-12-16 05:00:00,1.9,96.0,13.4,988.4,100.0,0.1
2021-12-16 06:00:00,2.4,94.0,15.0,988.8,100.0,0.1
2021-12-16 07:00:00,2.3,94.0,14.5,989.1,100.0,0.2
2021-12-16 08:00:00,2.2,93.0,15.0,989.6,100.0,1.5
2021-12-16 09:00:00,2.2,94.0,15.5,990.1,100.0,0.4
2021-12-16 10:00:00,2.1,93.0,15.2,990.9,100.0,1.4
2021-12-16 11:00:00,2.3,94.0,16.6,991.8,100.0,0.7
2021-12-16 12:00:00,2.3,95.0,17.3,992.3,100.0,0.2
2021-12-16 13:00:00,2.3,96.0,16.4,993.0,100.0,2.1
2021-12-16 14:00:00,2.0,93.0,13.8,993.8,100.0,2.5
2021-12-16 15:00:00,1.9,97.0,14.5,995.0,100.0,2.0
2021-12-16 16:00:00,1.9,98.0,11.2,996.3,100.0,1.7
2021-12-16 17:00:00,2.3,98.0,9.5,997.8,100.0,1.0
2021-12-16 18:00:00,3.0,94.0,9.5,999.0,100.0,0.4
2021-12-16 19:00:00,3.3,88.0,11.0,1000.3,87.0,0.3
2021-12-16 20:00:00,2.8,89.0,10.2,1001.5,100.0,0.4
2021-12-16 21:00:00,2.4,95.0,10.6,1002.3,100.0,0.7
2021-12-16 22:00:00,1.9,97.0,11.9,1002.7,100.0,2.3
2021-12-16 23:00:00,1.7,97.0,10.5,1003.9,100.0,1.9
2021-12-17 00:00:00,1.7,98.0,4.8,1006.1,100.0,0.1
2021-12-17 01:00:00,2.1,96.0,3.1,1008.6,100.0,0.0
2021-12-17 02:00:00,1.9,98.0,4.7,1010.3,100.0,0.0
2021-12-17 03:00:00,2.4,98.0,3.6,1012.0,100.0,0.0
2021-12-17 04:00:00,2.7,98.0,6.4,1013.7,100.0,0.0
2021-12-17 05:00:00,2.7,95.0,5.1,1015.4,100.0,0.0
2021-12-17 06:00:00,2.1,95.0,4.1,1016.4,100.0,0.0
2021-12-17 07:00:00,1.9,96.0,2.9,1017.0,100.0,0.0
2021-12-17 08:00:00,2.2,96.0,3.5,1017.4,100.0,0.0
2021-12-17 09:00:00,2.2,95.0,5.5,1017.2,100.0,0.0
2021-12-17 10:00:00,1.9,95.0,8.8,1015.8,100.0,0.0
2021-12-17 11:00:00,2.4,94.0,9.0,1015.8,100.0,0.0
2021-12-17 12:00:00,2.4,95.0,10.4,1015.4,100.0,0.1
2021-12-17 13:00:00,2.3,97.0,10.4,1014.2,100.0,0.3
2021-12-17 14:00:00,2.8,95.0,10.3,1012.5,100.0,0.6
2021-12-17 15:00:00,2.6,97.0,12.3,1010.4,100.0,1.6
2021-12-17 16:00:00,2.7,96.0,16.7,1008.7,100.0,1.7
2021-12-17 17:00:00,2.7,95.0,18.8,1007.6,100.0,1.1
2021-12-17 18:00:00,2.3,97.0,15.5,1007.5,100.0,1.4
2021-12-17 19:00:00,2.3,98.0,12.1,1007.4,100.0,0.4
2021-12-17 20:00:00,2.7,95.0,11.6,1007.1,92.0,0.2
2021-12-17 21:00:00,2.8,91.0,11.4,1006.9,100.0,1.4
2021-12-17 22:00:00,2.9,92.0,12.7,1006.6,100.0,1.0
2021-12-17 23:00:00,2.6,90.0,12.5,1006.3,100.0,3.8
2021-12-18 00:00:00,2.6,94.0,13.6,1005.9,100.0,1.8
2021-12-18 01:00:00,2.7,95.0,11.4,1005.5,100.0,2.3
2021-12-18 02:00:00,3.2,91.0,12.7,1004.8,100.0,1.1
2021-12-18 03:00:00,2.6,91.0,11.5,1004.5,100.0,1.3
2021-12-18 04:00:00,2.3,94.0,11.0,1004.1,100.0,1.7
2021-12-18 05:00:00,2.3,97.0,9.3,1003.8,100.0,2.4
2021-12-18 06:00:00,2.1,99.0,8.5,1003.3,100.0,1.1
2021-12-18 07:00:00,2.1,99.0,8.6,1003.0,100.0,0.9
2021-12-18 08:00:00,2.2,95.0,9.4,1002.7,100.0,1.1
2021-12-18 09:00:00,1.9,96.0,10.5,1002.4,100.0,1.5
2021-12-18 10:00:00,2.1,95.0,14.3,1002.0,100.0,0.8
2021-12-18 11:00:00,2.0,94.0,14.1,1001.4,100.0,0.5
2021-12-18 12:00:00,1.5,93.0,13.0,1001.0,100.0,0.4
2021-12-18 13:00:00,1.4,92.0,13.2,1000.3,100.0,0.4
2021-12-18 14:00:00,1.2,98.0,10.2,999.3,100.0,0.7
2021-12-18 15:00:00,1.2,99.0,10.3,998.7,100.0,0.9
2021-12-18 16:00:00,1.5,94.0,8.2,998.7,97.0,0.4
2021-12-18 17:00:00,1.2,89.0,9.4,998.6,100.0,0.7
2021-12-18 18:00:00,1.3,90.0,11.2,998.2,100.0,0.5
2021-12-18 19:00:00,1.2,94.0,13.0,997.7,100.0,1.1
2021-12-18 20:00:00,1.2,95.0,14.3,997.0,100.0,1.1
2021-12-18 21:00:00,0.9,96.0,14.1,996.1,100.0,2.4
2021-12-18 22:00:00,0.9,96.0,13.8,995.7,100.0,1.8
2021-12-18 23:00:00,1.2,99.0,12.2,995.2,100.0,0.9
2021-12-19 00:00:00,1.5,99.0,11.6,994.9,100.0,1.0
2021-12-19 01:00:00,1.6,99.0,8.5,995.3,100.0,0.1
2021-12-19 02:00:00,0.8,96.0,4.3,996.2,100.0,0.0
2021-12-19 03:00:00,0.1,96.0,2.1,997.3,100.0,0.1
2021-12-19 04:00:00,0.8,95.0,4.8,998.7,92.0,0.0
2021-12-19 05:00:00,0.9,94.0,5.2,1000.2,46.0,0.1
2021-12-19 06:00:00,0.6,93.0,7.2,1002.1,100.0,0.0
2021-12-19 07:00:00,1.9,92.0,12.2,1004.2,52.0,0.0
2021-12-19 08:00:00,1.0,91.0,10.0,1006.3,58.0,0.0
2021-12-19 09:00:00,0.9,90.0,7.3,1008.3,36.0,0.0
2021-12-19 10:00:00,-0.7,91.0,6.1,1010.0,23.0,0.0
2021-12-19 11:00:00,-2.4,92.0,9.0,1011.5,100.0,0.0
2021-12-19 12:00:00,0.1,91.0,4.3,1012.7,100.0,0.3
2021-12-19 13:00:00,1.0,92.0,11.9,1014.3,93.0,0.5
2021-12-19 14:00:00,0.5,90.0,12.8,1015.0,41.0,0.0
2021-12-19 15:00:00,-0.2,86.0,13.7,1016.6,51.0,0.0
2021-12-19 16:00:00,-0.7,86.0,13.4,1018.0,39.0,0.0
2021-12-19 17:00:00,-1.3,87.0,11.4,1019.3,30.0,0.0
2021-12-19 18:00:00,-2.1,86.0,8.5,1020.5,20.0,0.0
2021-12-19 19:00:00,-3.6,85.0,6.1,1021.4,7.0,0.0
2021-12-19 20:00:00,-6.3,88.0,9.5,1022.3,8.0,0.0
2021-12-19 21:00:00,-4.1,84.0,7.4,1022.9,3.0,0.0
2021-12-19 22:00:00,-2.7,82.0,4.5,1023.7,30.0,0.0
2021-12-19 23:00:00,-3.6,86.0,3.1,1024.1,7.0,0.0
2021-12-20 00:00:00,-5.9,93.0,1.8,1024.5,100.0,0.0
2021-12-20 01:00:00,-7.9,92.0,1.5,1024.8,100.0,0.0
2021-12-20 02:00:00,-6.5,96.0,1.9,1024.4,100.0,0.0
2021-12-20 03:00:00,-6.4,94.0,1.0,1024.7,100.0,0.0
2021-12-20 04:00:00,-7.4,93.0,2.5,1025.0,100.0,0.0
2021-12-20 05:00:00,-7.2,94.0,2.3,1025.3,100.0,0.0
2021-12-20 06:00:00,-7.3,94.0,3.5,1025.5,100.0,0.0
2021-12-20 07:00:00,-6.6,93.0,2.6,1025.6,100.0,0.0
2021-12-20 08:00:00,-6.0,94.0,2.8,1026.1,100.0,0.0
2021-12-20 09:00:00,-5.8,94.0,1.4,1026.1,100.0,0.0
2021-12-20 10:00:00,-5.6,92.0,2.3,1026.3,100.0,0.0
2021-12-20 11:00:00,-5.4,93.0,3.2,1026.3,100.0,0.0
2021-12-20 12:00:00,-5.6,92.0,3.6,1026.1,100.0,0.0
2021-12-20 13:00:00,-6.1,92.0,5.1,1026.2,100.0,0.0
2021-12-20 14:00:00,-5.8,95.0,5.0,1026.3,100.0,0.0
2021-12-20 15:00:00,-5.8,95.0,6.5,1026.1,98.0,0.0
2021-12-20 16:00:00,-6.2,95.0,6.1,1026.1,99.0,0.0
2021-12-20 17:00:00,-6.4,94.0,5.8,1026.1,100.0,0.0
2021-12-20 18:00:00,-6.4,94.0,5.5,1025.8,100.0,0.0
2021-12-20 19:00:00,-6.7,92.0,5.2,1025.5,100.0,0.0
2021-12-20 20:00:00,-7.2,91.0,4.5,1025.3,99.0,0.0
2021-12-20 21:00:00,-7.5,90.0,4.2,1024.9,99.0,0.0
2021-12-20 22:00:00,-7.9,89.0,3.8,1024.9,97.0,0.0
2021-12-20 23:00:00,-8.3,91.0,4.1,1024.6,100.0,0.0
2021-12-21 00:00:00,-8.4,90.0,4.2,1024.2,95.0,0.0
2021-12-21 01:00:00,-8.7,89.0,4.0,1024.0,93.0,0.0
2021-12-21 02:00:00,-8.7,91.0,5.2,1024.0,84.0,0.0
2021-12-21 03:00:00,-8.7,89.0,3.9,1023.7,79.0,0.0
2021-12-21 04:00:00,-8.9,88.0,4.6,1023.3,76.0,0.0
2021-12-21 05:00:00,-9.2,87.0,4.6,1023.0,75.0,0.0
2021-12-21 06:00:00,-9.5,87.0,4.4,1022.8,75.0,0.0
2021-12-21 07:00:00,-10.3,89.0,3.9,1022.5,77.0,0.0
2021-12-21 08:00:00,-10.5,90.0,4.4,1022.4,82.0,0.0
2021-12-21 09:00:00,-10.7,90.0,4.2,1022.2,96.0,0.0
2021-12-21 10:00:00,-10.9,90.0,5.4,1022.2,97.0,0.0
2021-12-21 11:00:00,-11.0,90.0,5.7,1022.2,97.0,0.0
2021-12-21 12:00:00,-10.7,90.0,5.2,1021.9,97.0,0.0
2021-12-21 13:00:00,-10.5,90.0,5.3,1021.9,98.0,0.0
2021-12-21 14:00:00,-10.4,88.0,5.3,1021.8,99.0,0.0
2021-12-21 15:00:00,-9.8,91.0,6.3,1021.8,100.0,0.0
2021-12-21 16:00:00,-9.6,88.0,5.0,1021.7,100.0,0.0
2021-12-21 17:00:00,-10.1,89.0,4.9,1021.7,100.0,0.0
2021-12-21 18:00:00,-10.2,86.0,5.5,1021.7,100.0,0.0
2021-12-21 19:00:00,-9.7,84.0,4.9,1021.6,100.0,0.0
2021-12-21 20:00:00,-9.6,83.0,3.7,1021.5,100.0,0.0
2021-12-21 21:00:00,-9.7,85.0,4.5,1021.4,100.0,0.0
2021-12-21 22:00:00,-10.8,87.0,3.8,1021.3,100.0,0.0
2021-12-21 23:00:00,-10.9,88.0,4.2,1021.2,100.0,0.0
2021-12-22 00:00:00,-11.0,89.0,5.0,1020.9,100.0,0.0
2021-12-22 01:00:00,-11.2,89.0,5.0,1020.6,98.0,0.0
2021-12-22 02:00:00,-11.8,88.0,4.9,1020.3,100.0,0.0
2021-12-22 03:00:00,-11.4,89.0,5.5,1020.1,100.0,0.0
2021-12-22 04:00:00,-11.7,87.0,5.6,1019.8,100.0,0.0
2021-12-22 05:00:00,-11.8,88.0,6.5,1019.3,100.0,0.0
2021-12-22 06:00:00,-12.6,87.0,7.2,1018.9,100.0,0.0
2021-12-22 07:00:00,-13.0,87.0,6.2,1018.8,100.0,0.0
2021-12-22 08:00:00,-13.0,87.0,6.1,1018.3,100.0,0.0
2021-12-22 09:00:00,-12.7,87.0,5.0,1018.0,100.0,0.0
2021-12-22 10:00:00,-12.2,87.0,7.2,1017.4,100.0,0.0
2021-12-22 11:00:00,-11.8,87.0,9.8,1016.8,100.0,0.0
2021-12-22 12:00:00,-10.5,87.0,11.4,1016.1,100.0,0.0
2021-12-22 13:00:00,-9.8,82.0,13.2,1015.2,100.0,0.0
2021-12-22 14:00:00,-9.4,78.0,15.7,1014.1,100.0,0.0
2021-12-22 15:00:00,-9.3,80.0,16.4,1012.7,100.0,0.0
2021-12-22 16:00:00,-8.5,84.0,14.6,1011.0,100.0,0.3
2021-12-22 17:00:00,-8.4,92.0,15.7,1009.3,100.0,1.5
2021-12-22 18:00:00,-8.4,92.0,15.8,1007.6,100.0,2.7
2021-12-22 19:00:00,-7.3,93.0,11.2,1006.2,100.0,1.9
2021-12-22 20:00:00,-6.5,92.0,8.8,1004.4,100.0,0.8
2021-12-22 21:00:00,-6.2,92.0,8.7,1002.5,100.0,0.8
2021-12-22 22:00:00,-5.9,93.0,7.3,1001.0,100.0,2.0
2021-12-22 23:00:00,-5.3,90.0,9.9,1000.9,100.0,1.4
2021-12-23 00:00:00,-3.1,84.0,17.8,1001.1,92.0,0.6
2021-12-23 01:00:00,-4.1,80.0,18.1,1001.5,98.0,0.1
2021-12-23 02:00:00,-4.4,83.0,18.6,1000.0,87.0,0.2
2021-12-23 03:00:00,-5.7,74.0,18.5,1000.3,85.0,0.1
2021-12-23 04:00:00,-6.8,76.0,15.3,1000.3,75.0,0.1
2021-12-23 05:00:00,-7.6,65.0,16.5,1000.5,84.0,0.0
2021-12-23 06:00:00,-8.0,60.0,13.4,1000.1,88.0,0.0
2021-12-23 07:00:00,-8.6,62.0,10.9,1000.1,90.0,0.0
2021-12-23 08:00:00,-9.3,63.0,7.3,1000.1,94.0,0.0
2021-12-23 09:00:00,-9.5,65.0,6.1,1000.1,98.0,0.0
2021-12-23 10:00:00,-11.0,68.0,6.9,999.8,100.0,0.1
2021-12-23 11:00:00,-9.9,60.0,5.5,999.8,100.0,0.2
2021-12-23 12:00:00,-9.4,63.0,5.1,999.5,100.0,0.6
2021-12-23 13:00:00,-9.2,65.0,5.6,999.9,95.0,0.4
2021-12-23 14:00:00,-6.8,70.0,9.9,999.9,100.0,0.0
2021-12-23 15:00:00,-11.1,70.0,8.9,1001.2,100.0,0.0
2021-12-23 16:00:00,-11.5,71.0,9.4,1001.6,100.0,0.0
2021-12-23 17:00:00,-11.2,74.0,8.4,1001.3,99.0,0.1
2021-12-23 18:00:00,-10.3,72.0,6.6,1000.9,100.0,0.1
2021-12-23 19:00:00,-8.5,73.0,4.4,1000.5,100.0,0.1
2021-12-23 20:00:00,-7.5,73.0,4.7,1000.6,100.0,0.1
2021-12-23 21:00:00,-5.9,71.0,7.2,1000.9,100.0,0.1
2021-12-23 22:00:00,-9.0,84.0,10.5,1001.0,98.0,0.1
2021-12-23 23:00:00,-6.3,78.0,6.9,1001.1,100.0,0.1
2021-12-24 00:00:00,-7.6,83.0,8.0,1000.8,100.0,0.1
2021-12-24 01:00:00,-8.7,87.0,9.5,1000.8,99.0,0.1
2021-12-24 02:00:00,-7.2,87.0,8.7,1000.6,100.0,0.1
2021-12-24 03:00:00,-6.6,88.0,4.4,1000.2,100.0,0.1
2021-12-24 04:00:00,-6.5,86.0,6.4,1000.1,100.0,0.1
2021-12-24 05:00:00,-6.2,86.0,7.5,999.9,77.0,0.1
2021-12-24 06:00:00,-5.9,88.0,6.5,999.6,94.0,0.0
2021-12-24 07:00:00,-6.4,90.0,5.7,999.7,90.0,0.0
2021-12-24 08:00:00,-8.3,91.0,4.4,999.7,98.0,0.0
2021-12-24 09:00:00,-9.0,93.0,3.1,999.7,98.0,0.0
2021-12-24 10:00:00,-8.9,91.0,3.1,999.5,100.0,0.0
2021-12-24 11:00:00,-8.8,92.0,3.7,999.7,100.0,0.1
2021-12-24 12:00:00,-8.5,92.0,3.8,999.5,100.0,0.1
2021-12-24 13:00:00,-8.2,93.0,3.3,999.2,100.0,0.1
2021-12-24 14:00:00,-9.3,92.0,4.5,998.4,100.0,0.1
2021-12-24 15:00:00,-8.6,93.0,3.0,998.3,100.0,0.0
2021-12-24 16:00:00,-7.9,94.0,3.5,997.9,100.0,0.3
2021-12-24 17:00:00,-7.7,94.0,5.2,997.6,100.0,0.4
2021-12-24 18:00:00,-7.1,90.0,4.7,997.0,100.0,0.2
2021-12-24 19:00:00,-5.9,85.0,5.1,996.6,100.0,0.2
2021-12-24 20:00:00,-4.4,85.0,9.1,996.2,100.0,0.2
2021-12-24 21:00:00,-3.9,84.0,11.7,995.9,100.0,0.2
2021-12-24 22:00:00,-4.2,81.0,11.8,995.6,100.0,0.1
2021-12-24 23:00:00,-5.0,81.0,6.5,995.5,100.0,0.0
2021-12-25 00:00:00,-7.3,84.0,8.1,995.3,100.0,0.0
2021-12-25 01:00:00,-6.8,84.0,7.6,995.0,100.0,0.1
2021-12-25 02:00:00,-5.7,87.0,8.3,994.6,100.0,0.1
2021-12-25 03:00:00,-5.3,88.0,5.5,994.6,100.0,0.1
2021-12-25 04:00:00,-6.0,88.0,6.4,994.7,100.0,0.0
2021-12-25 05:00:00,-6.3,89.0,7.0,994.9,100.0,0.0
2021-12-25 06:00:00,-6.8,90.0,6.9,995.1,100.0,0.0
2021-12-25 07:00:00,-5.5,91.0,5.8,995.1,100.0,0.0
2021-12-25 08:00:00,-5.3,91.0,5.7,995.3,100.0,0.0
2021-12-25 09:00:00,-4.8,92.0,5.8,995.7,61.0,0.0
2021-12-25 10:00:00,-5.3,96.0,1.8,996.2,77.0,0.0
2021-12-25 11:00:00,-6.6,94.0,3.6,996.7,100.0,0.0
2021-12-25 12:00:00,-7.9,93.0,3.4,997.0,100.0,0.0
2021-12-25 13:00:00,-9.0,92.0,3.4,997.4,100.0,0.0
2021-12-25 14:00:00,-8.3,88.0,6.1,997.9,94.0,0.0
2021-12-25 15:00:00,-8.9,84.0,5.1,998.5,93.0,0.0
2021-12-25 16:00:00,-9.1,85.0,4.0,999.0,96.0,0.0
2021-12-25 17:00:00,-9.5,87.0,4.6,999.5,98.0,0.0
2021-12-25 18:00:00,-9.5,91.0,3.1,999.8,98.0,0.0
2021-12-25 19:00:00,-9.4,92.0,2.9,1000.1,100.0,0.0
2021-12-25 20:00:00,-8.6,92.0,3.2,1000.5,100.0,0.0
2021-12-25 21:00:00,-8.3,93.0,2.9,1001.0,100.0,0.0
2021-12-25 22:00:00,-9.0,92.0,4.1,1001.6,100.0,0.0
2021-12-25 23:00:00,-8.9,92.0,3.9,1002.0,100.0,0.0
2021-12-26 00:00:00,-8.4,92.0,2.9,1002.6,100.0,0.0
2021-12-26 01:00:00,-8.6,92.0,3.5,1003.2,100.0,0.0
2021-12-26 02:00:00,-7.5,91.0,3.7,1003.6,90.0,0.0
2021-12-26 03:00:00,-8.1,90.0,4.0,1004.1,68.0,0.0
2021-12-26 04:00:00,-7.9,89.0,2.6,1004.5,59.0,0.0
2021-12-26 05:00:00,-8.6,88.0,3.4,1004.8,30.0,0.0
2021-12-26 06:00:00,-8.9,90.0,2.6,1005.0,21.0,0.0
2021-12-26 07:00:00,-9.9,91.0,4.4,1005.1,15.0,0.0
2021-12-26 08:00:00,-9.2,92.0,3.7,1004.8,20.0,0.0
2021-12-26 09:00:00,-9.3,92.0,4.2,1005.0,32.0,0.0
2021-12-26 10:00:00,-9.2,92.0,3.3,1005.2,34.0,0.0
2021-12-26 11:00:00,-9.2,93.0,2.8,1005.1,44.0,0.0
2021-12-26 12:00:00,-10.0,91.0,3.7,1004.9,100.0,0.0
2021-12-26 13:00:00,-9.8,90.0,2.6,1004.7,100.0,0.0
2021-12-26 14:00:00,-9.2,86.0,6.6,1004.4,100.0,0.0
2021-12-26 15:00:00,-9.5,91.0,7.7,1004.2,100.0,0.0
2021-12-26 16:00:00,-8.9,92.0,9.3,1004.3,100.0,0.1
2021-12-26 17:00:00,-8.4,92.0,9.6,1004.2,100.0,0.0
2021-12-26 18:00:00,-8.1,89.0,9.7,1003.9,100.0,0.0
2021-12-26 19:00:00,-7.8,88.0,9.9,1003.5,99.0,0.0
2021-12-26 20:00:00,-8.0,92.0,9.0,1003.4,99.0,0.0
2021-12-26 21:00:00,-7.7,92.0,9.0,1003.2,100.0,0.0
2021-12-26 22:00:00,-7.8,91.0,7.6,1003.4,99.0,0.0
2021-12-26 23:00:00,-7.3,93.0,9.0,1003.5,98.0,0.0
2021-12-27 00:00:00,-7.4,91.0,8.3,1003.5,99.0,0.0
2021-12-27 01:00:00,-7.6,90.0,8.7,1003.2,94.0,0.0
2021-12-27 02:00:00,-7.1,89.0,9.2,1003.1,100.0,0.0
2021-12-27 03:00:00,-6.7,92.0,9.8,1003.1,100.0,0.0
2021-12-27 04:00:00,-6.5,92.0,9.2,1003.1,100.0,0.0
2021-12-27 05:00:00,-5.9,92.0,8.8,1003.0,100.0,0.1
2021-12-27 06:00:00,-5.8,93.0,8.0,1002.9,100.0,0.0
2021-12-27 07:00:00,-5.8,93.0,8.7,1002.8,100.0,0.0
2021-12-27 08:00:00,-6.0,93.0,8.0,1002.7,100.0,0.0
2021-12-27 09:00:00,-5.7,93.0,9.1,1002.7,100.0,0.0
2021-12-27 10:00:00,-5.8,93.0,8.0,1002.9,100.0,0.0
2021-12-27 11:00:00,-5.5,93.0,8.0,1002.9,100.0,0.0
2021-12-27 12:00:00,-5.5,94.0,8.4,1003.1,100.0,0.0
2021-12-27 13:00:00,-5.2,94.0,8.0,1003.2,100.0,0.0
2021-12-27 14:00:00,-4.6,94.0,7.2,1002.8,100.0,0.0
2021-12-27 15:00:00,-4.5,94.0,8.0,1002.8,91.0,0.0
2021-12-27 16:00:00,-4.7,93.0,6.8,1002.9,80.0,0.0
2021-12-27 17:00:00,-5.9,93.0,5.0,1003.0,97.0,0.0
2021-12-27 18:00:00,-5.9,94.0,5.8,1003.0,100.0,0.0
2021-12-27 19:00:00,-5.4,94.0,5.8,1003.3,100.0,0.0
2021-12-27 20:00:00,-5.2,96.0,6.5,1003.5,100.0,0.0
2021-12-27 21:00:00,-5.1,97.0,6.2,1003.6,100.0,0.0
2021-12-27 22:00:00,-5.3,96.0,5.1,1003.8,100.0,0.0
2021-12-27 23:00:00,-5.1,96.0,6.2,1003.9,100.0,0.0
2021-12-28 00:00:00,-5.0,95.0,7.3,1003.9,100.0,0.0
2021-12-28 01:00:00,-5.9,93.0,5.0,1003.7,91.0,0.0
2021-12-28 02:00:00,-6.8,92.0,6.2,1003.2,76.0,0.0
2021-12-28 03:00:00,-8.3,95.0,4.8,1003.1,96.0,0.0
2021-12-28 04:00:00,-9.0,94.0,4.6,1003.0,98.0,0.0
2021-12-28 05:00:00,-8.2,92.0,3.9,1002.5,98.0,0.0
2021-12-28 06:00:00,-8.7,92.0,4.3,1002.0,96.0,0.0
2021-12-28 07:00:00,-8.7,92.0,5.0,1001.6,93.0,0.0
2021-12-28 08:00:00,-8.9,91.0,4.8,1001.1,98.0,0.0
2021-12-28 09:00:00,-9.1,90.0,3.9,1000.9,64.0,0.0
2021-12-28 10:00:00,-9.7,90.0,3.1,1001.1,72.0,0.0
2021-12-28 11:00:00,-10.0,89.0,3.8,1001.0,42.0,0.0
2021-12-28 12:00:00,-9.6,86.0,4.2,1000.4,93.0,0.0
2021-12-28 13:00:00,-10.2,88.0,3.3,1000.3,100.0,0.0
2021-12-28 14:00:00,-9.7,92.0,4.7,999.8,100.0,0.0
2021-12-28 15:00:00,-9.4,90.0,6.2,999.5,100.0,0.0
2021-12-28 16:00:00,-9.3,90.0,4.1,999.3,100.0,0.0
2021-12-28 17:00:00,-9.4,89.0,4.2,999.5,84.0,0.0
2021-12-28 18:00:00,-9.3,88.0,4.1,998.9,65.0,0.0
2021-12-28 19:00:00,-9.5,90.0,4.3,998.5,55.0,0.0
2021-12-28 20:00:00,-9.5,90.0,4.1,998.5,66.0,0.0
2021-12-28 21:00:00,-9.8,91.0,2.9,998.6,99.0,0.0
2021-12-28 22:00:00,-9.9,90.0,2.8,999.1,99.0,0.0
2021-12-28 23:00:00,-9.5,88.0,5.4,999.0,100.0,0.0
2021-12-29 00:00:00,-9.6,91.0,4.7,998.8,100.0,0.0
2021-12-29 01:00:00,-9.3,89.0,4.0,998.8,100.0,0.0
2021-12-29 02:00:00,-8.4,89.0,4.0,998.5,100.0,0.0
2021-12-29 03:00:00,-8.6,89.0,3.1,998.8,100.0,0.0
2021-12-29 04:00:00,-9.0,89.0,2.6,998.5,100.0,0.0
2021-12-29 05:00:00,-8.6,90.0,2.5,998.5,99.0,0.0
2021-12-29 06:00:00,-8.9,92.0,3.0,998.6,100.0,0.0
2021-12-29 07:00:00,-9.1,92.0,4.7,998.5,100.0,0.0
2021-12-29 08:00:00,-9.5,91.0,3.1,998.4,100.0,0.0
2021-12-29 09:00:00,-9.6,88.0,2.4,998.0,100.0,0.0
2021-12-29 10:00:00,-9.4,89.0,2.0,997.9,100.0,0.0
2021-12-29 11:00:00,-9.4,91.0,1.8,998.2,100.0,0.0
2021-12-29 12:00:00,-9.0,86.0,3.6,997.9,100.0,0.0
2021-12-29 13:00:00,-9.2,81.0,2.9,997.6,100.0,0.0
2021-12-29 14:00:00,-10.2,86.0,3.7,997.1,100.0,0.0
2021-12-29 15:00:00,-10.7,85.0,4.8,996.9,100.0,0.0
2021-12-29 16:00:00,-9.7,81.0,3.1,996.7,100.0,0.0
2021-12-29 17:00:00,-9.3,70.0,6.4,996.1,100.0,0.0
2021-12-29 18:00:00,-9.7,75.0,4.5,995.6,100.0,0.0
2021-12-29 19:00:00,-9.8,77.0,4.5,995.4,100.0,0.0
2021-12-29 20:00:00,-9.5,74.0,3.7,994.7,100.0,0.0
2021-12-29 21:00:00,-10.0,76.0,4.9,994.2,100.0,0.0
2021-12-29 22:00:00,-9.7,81.0,3.6,994.2,100.0,0.0
2021-12-29 23:00:00,-9.4,81.0,3.3,993.8,100.0,0.0
2021-12-30 00:00:00,-9.4,79.0,4.3,993.5,100.0,0.0
2021-12-30 01:00:00,-9.1,78.0,4.7,993.2,100.0,0.1
2021-12-30 02:00:00,-8.5,81.0,3.1,993.2,100.0,0.1
2021-12-30 03:00:00,-8.8,84.0,3.1,993.1,100.0,0.0
2021-12-30 04:00:00,-8.4,83.0,4.0,992.6,100.0,0.0
2021-12-30 05:00:00,-8.7,82.0,4.3,992.4,100.0,0.0
2021-12-30 06:00:00,-8.9,84.0,4.0,992.0,100.0,0.0
2021-12-30 07:00:00,-9.0,84.0,4.5,991.9,100.0,0.0
2021-12-30 08:00:00,-8.5,80.0,3.4,991.5,92.0,0.0
2021-12-30 09:00:00,-7.8,77.0,4.3,991.2,1.0,0.0
2021-12-30 10:00:00,-9.6,79.0,6.7,991.3,9.0,0.0
2021-12-30 11:00:00,-10.4,83.0,7.1,991.4,21.0,0.0
2021-12-30 12:00:00,-10.5,83.0,6.1,991.2,14.0,0.0
2021-12-30 13:00:00,-10.5,82.0,6.6,991.4,26.0,0.0
2021-12-30 14:00:00,-10.1,83.0,7.9,991.1,28.0,0.0
2021-12-30 15:00:00,-9.6,85.0,5.3,991.2,100.0,0.0
2021-12-30 16:00:00,-9.0,83.0,7.8,991.2,100.0,0.0
2021-12-30 17:00:00,-8.1,83.0,8.9,991.2,100.0,0.0
2021-12-30 18:00:00,-7.4,82.0,9.7,991.3,100.0,0.0
2021-12-30 19:00:00,-7.1,81.0,9.5,991.7,100.0,0.0
2021-12-30 20:00:00,-6.7,79.0,8.1,992.2,100.0,0.0
2021-12-30 21:00:00,-6.6,79.0,8.8,992.7,100.0,0.1
2021-12-30 22:00:00,-6.7,79.0,9.4,993.6,100.0,0.1
2021-12-30 23:00:00,-6.7,77.0,8.7,994.0,100.0,0.1
2021-12-31 00:00:00,-6.7,76.0,8.3,994.4,100.0,0.0
2021-12-31 01:00:00,-7.0,75.0,7.5,994.9,100.0,0.0
2021-12-31 02:00:00,-8.9,76.0,8.2,995.0,100.0,0.0
2021-12-31 03:00:00,-7.4,78.0,7.4,995.6,93.0,0.0
2021-12-31 04:00:00,-8.1,80.0,7.0,995.9,27.0,0.0
2021-12-31 05:00:00,-9.3,81.0,6.0,996.6,22.0,0.0
2021-12-31 06:00:00,-10.6,82.0,7.9,997.0,19.0,0.0
2021-12-31 07:00:00,-10.9,84.0,5.6,997.7,40.0,0.0
2021-12-31 08:00:00,-12.0,83.0,8.2,998.0,67.0,0.0
2021-12-31 09:00:00,-11.8,85.0,7.0,998.5,13.0,0.0
2021-12-31 10:00:00,-12.3,85.0,7.6,999.2,13.0,0.0
2021-12-31 11:00:00,-12.4,85.0,7.2,1000.0,20.0,0.0
2021-12-31 12:00:00,-12.1,85.0,6.5,1000.6,17.0,0.0
2021-12-31 13:00:00,-12.8,86.0,7.2,1001.4,14.0,0.0
2021-12-31 14:00:00,-10.0,91.0,4.4,1001.7,22.0,0.0
2021-12-31 15:00:00,-9.7,90.0,3.6,1002.2,100.0,0.0
2021-12-31 16:00:00,-9.4,91.0,2.6,1002.6,100.0,0.0
2021-12-31 17:00:00,-9.6,90.0,1.6,1003.6,100.0,0.0
2021-12-31 18:00:00,-9.5,92.0,1.4,1004.1,100.0,0.0
2021-12-31 19:00:00,-10.3,91.0,1.5,1004.7,100.0,0.0
2021-12-31 20:00:00,-10.4,89.0,1.8,1005.2,100.0,0.0
2021-12-31 21:00:00,-10.0,88.0,2.9,1005.8,100.0,0.0
2021-12-31 22:00:00,-9.6,88.0,3.4,1006.9,100.0,0.0
2021-12-31 23:00:00,-9.4,90.0,4.5,1007.6,100.0,0.0


==> NO5/cross_method_agreement.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,zone,comparison
0.2468527640941434,0.1693121693121693,0.3333333333333333,NO5,MCIR vs SHAP
-0.13355227148330595,-0.07407407407407407,0.23076923076923078,NO5,MCIR vs MI
-0.11494252873563218,-0.07936507936507936,0.23076923076923078,NO5,MCIR vs HSIC


==> NO5/deletion_curves.csv <==
removed_count,removed_fraction,r2,mae,rmse,zone,method
0,0.0,0.9902898273405147,6.980963525837565,9.218455436416557,NO5,MCIR
3,0.10714285714285714,-0.002053782882436739,77.2131571475101,93.64620888754037,NO5,MCIR
6,0.21428571428571427,-0.4423188786693981,91.62327970247247,112.35058250820627,NO5,MCIR
8,0.2857142857142857,-0.46121016050932817,92.34888777743761,113.08396464088732,NO5,MCIR
11,0.39285714285714285,-0.4468316659864138,91.32218203337297,112.52620882727973,NO5,MCIR
14,0.5,-0.4589988550831836,91.69007388186945,112.99836509107936,NO5,MCIR
17,0.6071428571428571,-0.5946885548933152,95.92311857385002,118.13609825367728,NO5,MCIR
20,0.7142857142857143,-0.7423109473744645,100.65151663284826,123.48309811558362,NO5,MCIR
22,0.7857142857142857,-0.6607607825284008,98.03854038404381,120.55860798805688,NO5,MCIR
25,0.8928571428571429,-0.6863972390920448,98.80414733188375,121.48555041489571,NO5,MCIR
28,1.0,-0.7552846416563512,100.834194471416,123.9419888586853,NO5,MCIR
0,0.0,0.9902898273405147,6.980963525837565,9.218455436416557,NO5,SHAP
3,0.10714285714285714,-0.3808249258511145,89.65976557960772,109.9294343956511,NO5,SHAP
6,0.21428571428571427,-0.6825022819396496,99.09597755624173,121.34517585277868,NO5,SHAP
8,0.2857142857142857,-0.729672774294748,100.19142252138604,123.03442932147446,NO5,SHAP
11,0.39285714285714285,-0.7017612912534059,99.23613096538342,122.03769741197902,NO5,SHAP
14,0.5,-0.7375418543052668,100.26500399871058,123.31398193973673,NO5,SHAP
17,0.6071428571428571,-0.7427789521085473,100.42994904681801,123.49968149132827,NO5,SHAP
20,0.7142857142857143,-0.735997689844109,100.27310648553704,123.25917480141469,NO5,SHAP
22,0.7857142857142857,-0.747215305898119,100.5981724998771,123.65676970132843,NO5,SHAP
25,0.8928571428571429,-0.7437494730854861,100.51352368666869,123.53406403571795,NO5,SHAP
28,1.0,-0.7552846416563512,100.834194471416,123.9419888586853,NO5,SHAP
0,0.0,0.9902898273405147,6.980963525837565,9.218455436416557,NO5,MI
3,0.10714285714285714,-0.6136152509448036,97.45173887693636,118.83508451609343,NO5,MI
6,0.21428571428571427,-0.52562978532343,93.76809193067747,115.54981750693958,NO5,MI
8,0.2857142857142857,-0.5599844028723917,94.78632199355067,116.84356858029632,NO5,MI
11,0.39285714285714285,-0.5721310257665155,95.19437158789732,117.29758041334173,NO5,MI
14,0.5,-0.7023345663567444,99.08619916902799,122.05825120026975,NO5,MI
17,0.6071428571428571,-0.7804205541134122,101.49025162406589,124.82626735097745,NO5,MI
20,0.7142857142857143,-0.7929824256002833,101.92136887609277,125.265853202635,NO5,MI
22,0.7857142857142857,-0.7994088274872477,102.1831872970616,125.49014114497456,NO5,MI
25,0.8928571428571429,-0.7415792785148656,100.45107714480612,123.45716754762019,NO5,MI
28,1.0,-0.7552846416563512,100.834194471416,123.9419888586853,NO5,MI
0,0.0,0.9902898273405147,6.980963525837565,9.218455436416557,NO5,HSIC
3,0.10714285714285714,-0.6136152509448036,97.45173887693636,118.83508451609343,NO5,HSIC
6,0.21428571428571427,-0.6357930894162471,97.43451654010833,119.6489437328122,NO5,HSIC
8,0.2857142857142857,-0.5599844028723917,94.78632199355067,116.84356858029632,NO5,HSIC
11,0.39285714285714285,-0.5721310257665155,95.19437158789732,117.29758041334173,NO5,HSIC
14,0.5,-0.6967659025871471,98.87337588172755,121.85844966178973,NO5,HSIC
17,0.6071428571428571,-0.6955187118648751,98.84326454703813,121.81365601469255,NO5,HSIC
20,0.7142857142857143,-0.7430126861123054,100.42629439225186,123.50796283624565,NO5,HSIC
22,0.7857142857142857,-0.8324908072290862,103.12313615812045,126.63845012981277,NO5,HSIC
25,0.8928571428571429,-0.7415792785148656,100.45107714480612,123.45716754762019,NO5,HSIC
28,1.0,-0.7552846416563512,100.834194471416,123.9419888586853,NO5,HSIC


==> NO5/deletion_summary.csv <==
zone,method,deletion_auc_r2,final_r2,initial_r2
NO5,MCIR,-0.4278894442139256,-0.7552846416563512,0.9902898273405147
NO5,SHAP,-0.6002118514723851,-0.7552846416563512,0.9902898273405147
NO5,MI,-0.59188385184897,-0.7552846416563512,0.9902898273405147
NO5,HSIC,-0.590518756949409,-0.7552846416563512,0.9902898273405147


==> NO5/full_lw_fidelity.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,representation_wasserstein,zone,repetition,seed
0.7597153804050356,0.5978835978835979,0.6,12.705754744251864,NO5,0,42
0.6015325670498085,0.4656084656084656,0.6,12.548906356427215,NO5,1,43
0.6102900930487137,0.48148148148148145,0.6,19.404666131013588,NO5,2,44
0.6798029556650246,0.5291005291005291,0.6,10.13958205128644,NO5,3,45
0.46360153256704983,0.3386243386243386,0.6,17.33826061657107,NO5,4,46
0.7060755336617406,0.5396825396825397,0.6,11.168725890763907,NO5,5,47
0.6376573617952929,0.4708994708994709,0.6,16.316036742482787,NO5,6,48
0.5922276956759714,0.46031746031746035,0.6,12.094818729210663,NO5,7,49
0.5675971538040504,0.4074074074074074,0.6,13.396187855328025,NO5,8,50
0.5566502463054187,0.4232804232804233,0.6,16.19158329728404,NO5,9,51


==> NO5/hsic_aggregate.csv <==
,HSIC
load_lag_1h,0.0911591177845125
load_lag_24h,0.08863287518613377
load_roll_mean_3h,0.08798761280896338
load_lag_2h,0.0871394146065323
load_roll_mean_24h,0.08499319506931105
load_roll_mean_6h,0.08395947919950365
load_lag_3h,0.08260602868293969
load_roll_mean_12h,0.08185830994578729
load_lag_6h,0.0715720870803308
load_lag_12h,0.06995178954378047
cos_month,0.06676910797772775
heating_degree,0.05747477279766674
temperature_2m,0.055751459627978395
load_roll_std_24h,0.03358674900026323
sin_month,0.02036849628638216
load_roll_std_12h,0.011300337987978498
surface_pressure,0.005592867755361611
load_roll_std_6h,0.004862118443755658
load_roll_std_3h,0.004786340966799082
wind_speed_10m,0.004340081357468337
sin_hour,0.003271397822082052
relative_humidity_2m,0.0030950421172216127
cloud_cover,0.002877496442352437
cos_hour,0.0012483422454239584
precipitation,0.0008904910048980327
cos_dow,0.0008629448822629721
sin_dow,0.0006147088593399184
cooling_degree,0.00036173187502237477


==> NO5/hsic_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.09898884153941578,0.09316815970089466,0.09015141084954219,0.09103974586432324,0.08611982109795835,0.09361142262215533,0.08564059965633888,0.09576128039842324,0.0890934137019404,0.08801648241413297
load_lag_2h,0.09508184247422125,0.08890761116851355,0.0868812214847431,0.08706049797510147,0.08111837212226798,0.09057050073179437,0.08066751966879399,0.09226417148553723,0.08478211421922321,0.0840602947351269
load_lag_3h,0.09016586210317254,0.08438400759620872,0.0830661870437508,0.08305706842149513,0.07549681605131302,0.08617192449298902,0.07594239830962408,0.08870747152678639,0.08010608402038892,0.07896246726366825
load_lag_6h,0.07622547139089353,0.07365629252114907,0.07232900368317804,0.0739974037083043,0.06430134510210407,0.07436797021048511,0.0662710259941057,0.07907398846172836,0.0667802663201082,0.06871810341125159
load_lag_12h,0.0737103504388286,0.07260887932389437,0.06722906419052863,0.07030177841281496,0.0658493732125475,0.06853457466385197,0.06534307410985007,0.07654332403365362,0.07131601889310016,0.06808145815873465
load_lag_24h,0.09544005400524745,0.08897902857646905,0.08829542822892401,0.08938971439368229,0.08448282367215668,0.09050866607552233,0.08338840892102223,0.09420156168139966,0.08682935987814137,0.08481370642877258
load_roll_mean_3h,0.0956230688168853,0.0900076334296433,0.08788757781033013,0.08809051328743885,0.08210815897238762,0.09123788501707128,0.0817574705180043,0.09322624864543999,0.08552632718004222,0.08441124441239092
load_roll_std_3h,0.0028680282442291555,0.004380352996057322,0.009389764262642918,0.0053796816444804,0.0046132982636694995,0.0036290055501407557,0.002532103895199314,0.004590517430785198,0.0025535811583480214,0.00792707622243824
load_roll_mean_6h,0.09100343592157271,0.08596916800133513,0.08442787018997822,0.08468330670549584,0.07731666859149575,0.08735361009069613,0.07789949084239768,0.08990512515233495,0.08072565244448736,0.08031046405524282
load_roll_std_6h,0.002427309358734493,0.004833088682695334,0.007452173831887127,0.0030020551058467138,0.003515181140652126,0.0035471595429798493,0.005284062932671761,0.0028137525282319535,0.004658083978636126,0.011088317335221108
load_roll_mean_12h,0.08779124650031411,0.08456728900229617,0.08152095490344356,0.08344399160523369,0.07485758770441646,0.08402722850471082,0.07552278524459852,0.08825707139152549,0.07989770289423145,0.07869724170710252
load_roll_std_12h,0.007153158039260603,0.008493482889704739,0.0115763364651447,0.016046382966683415,0.012167189098157952,0.011132706969472595,0.009367343004745194,0.014721189403325693,0.009706374686542058,0.01263921635674805
load_roll_mean_24h,0.08910415359944648,0.08728214175969456,0.08474949258236879,0.08573834004470854,0.08021318734519092,0.08604852946277783,0.07822999155052704,0.09241313711464305,0.08383177457120826,0.08232120266254492
load_roll_std_24h,0.03907216140166078,0.030818757304441124,0.031000394568258646,0.031137549874626556,0.02876483632669227,0.04129694252952657,0.024773752260692117,0.03490360749147015,0.03665519470178847,0.03744429354347562
temperature_2m,0.060044040072701976,0.05709561053287054,0.05578648682442355,0.0588630839473869,0.04975869275391201,0.054671100688801946,0.051555362146523336,0.06269569182073709,0.047852178859145035,0.05919234863328157
relative_humidity_2m,0.0020400695755230774,0.001949824815582158,0.00239329878443914,0.004681672365799823,0.004171932631137376,0.002292345152440217,0.002777852539578819,0.004312184332240923,0.003750634321538367,0.002580606653936227
wind_speed_10m,0.004231018387331474,0.0024124656031147686,0.0061408549331745605,0.005934967770804749,0.005095578927591426,0.005478357230007456,0.003357276229459926,0.002563586209357617,0.005062923204422325,0.0031237850794190755
surface_pressure,0.005669592165163896,0.004183522884479953,0.007574899199951756,0.0033674983216573653,0.006066601270275117,0.006158264440129451,0.006336746499321088,0.007819665861957712,0.0033981618103950937,0.005353725100284683
cloud_cover,0.0019361936240511908,0.0010414572638197384,0.002962752833442877,0.002884602128718713,0.005552446889111203,0.00543482811606682,0.003748936375978865,0.002756620674373542,0.0007924039227995124,0.0016647225951619115
precipitation,0.0009503756146867613,0.0003600794694208415,0.0017966453942107172,0.0006100430854230725,0.0004028396130981611,0.0007052099548763328,0.001333159602433487,0.0007939365094945448,0.0005539523367322552,0.0013986684686041542
heating_degree,0.061588554669655224,0.059844741116458,0.05771567855759616,0.060723498050902734,0.05150496406812465,0.05663176693946515,0.052401377424811345,0.06437222916950397,0.04986018003539866,0.060104737944751546
cooling_degree,0.0003331587427999438,0.0006013966807064239,0.00035542263825994835,0.0002549764483463828,0.00042618688998045376,0.0002093605461550407,0.00012498596428801176,0.0006028184480213506,0.0003570497374593033,0.0003519626542068892
sin_hour,0.0037837887355414014,0.004364310166196408,0.0016128988075105968,0.002239433564800713,0.0035488086450971255,0.005906111982876368,0.002051061040941314,0.0042716488199980454,0.003572431654282472,0.0013634848035760803
cos_hour,0.000526767050509752,0.000675378278925241,0.001175108967482835,0.0015407396134416813,0.0022158270765119184,0.0017018195346014708,0.0012977346028834207,0.0004969390764835204,0.0015135840267116829,0.00133952422668806
sin_dow,0.001027341417769821,0.00037513033430156705,0.000917679391357812,0.00043078769682979354,0.00121456327025653,0.00023715281283331565,0.00020579902871201445,0.00039277931938768,0.00046240063266707364,0.0008834546892835766
cos_dow,0.0014621793277693322,0.0011235772944660106,0.0010512980985669725,0.00031325593819857056,0.00025694006792223293,0.0007142215244289281,0.0004026267397899842,0.0005833994342833573,0.0016697257506729268,0.001052224646531406
sin_month,0.01949789371283446,0.02533651199176755,0.025226932279198443,0.015381828809229933,0.019279183961708198,0.01832758054556138,0.021323595324594775,0.020753982391938392,0.02306326234477319,0.015494191502215293
cos_month,0.06730756633878615,0.0648181609650681,0.06868281499857037,0.07033013204969493,0.05856845753256435,0.06993043428896602,0.06084816783408283,0.07893269019031374,0.0668781558053833,0.06139449977384793


==> NO5/mcir_aggregate.csv <==
,MCIR
cos_hour,0.28006206589990945
load_lag_1h,0.2561327160607899
relative_humidity_2m,0.20144028469502948
load_roll_std_6h,0.14351588181344963
load_roll_mean_24h,0.1384780411773604
load_lag_24h,0.1128321176595765
sin_dow,0.0788673498271321
cos_dow,0.06063745552410797
surface_pressure,0.041318266008493434
load_lag_2h,0.034607093691537305
precipitation,0.0287672947760165
cloud_cover,0.02847788300392231
cooling_degree,0.026877139951719052
cos_month,0.023879707137200203
temperature_2m,0.018821096682329307
heating_degree,0.018354713268245136
load_roll_std_12h,0.016854510341152346
load_roll_mean_12h,0.012334878766412878
load_roll_mean_3h,0.01072681791878549
load_lag_12h,0.008811269153385924
wind_speed_10m,0.007219279174915423
load_lag_3h,0.0063599873274777325
load_lag_6h,0.005765075242887595
load_roll_mean_6h,0.0054550792825980585
load_roll_std_3h,0.004800209760849053
load_roll_std_24h,0.00335810677692017
sin_month,0.0025998760309993768
sin_hour,0.001982477727066229


==> NO5/mcir_components_repetitions.csv <==
feature,U_hat,J_hat,MCIR,phi,repetition
load_lag_1h,0.46689987754031687,2.3151194463593523,0.3356553806289486,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,0
cos_hour,0.12654717681675562,0.7925958015718475,0.2753590677233089,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,0
relative_humidity_2m,0.01222669669228113,0.08523593560159082,0.25090019435171557,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,0
load_roll_mean_24h,0.17398280818432918,1.5710488721656288,0.19940360985244432,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,0
load_roll_std_6h,0.06674175485176184,0.6757119533214002,0.17978697962458207,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,0
cos_dow,0.007776221425972632,0.26490492370279184,0.05703527042400071,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,0
load_lag_24h,0.05717804520446558,2.32733377884937,0.04795786259282114,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,0
cloud_cover,0.01356073105723771,0.652348857919143,0.04072844506739397,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,0
sin_dow,0.002137525599522727,0.1190749914642329,0.03526905721128498,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,0
load_lag_2h,0.04120917381918798,2.3151194463593043,0.034977441997089846,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,0
load_roll_mean_12h,0.02756463538602885,1.6778670933824964,0.03232569785239423,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,0
load_lag_12h,0.01543223708958467,1.16042804468593,0.026248419695378163,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,0
load_lag_6h,0.022157301463614408,1.6778670933824982,0.02606703942694905,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,0
load_roll_std_12h,0.006455280289991988,1.0996215062976038,0.011672390865208274,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,0
load_lag_3h,0.01301953665368155,2.2202517141087785,0.011659610671329385,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,0
load_roll_mean_6h,0.008350073825856395,1.5522872716948282,0.010700850969410208,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,0
wind_speed_10m,0.0016377089620222736,0.31176321745409197,0.010451206898143151,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,0
surface_pressure,0.001476026057096315,0.2847700997964352,0.010312985391121616,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,0
cos_month,0.005553002847753945,1.5533671516720853,0.007124165829345271,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,0
temperature_2m,0.002952014365005982,0.9104766345575976,0.006463590491688445,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,0
cooling_degree,0.0023457662993515357,0.7872272042261583,0.005941860694117436,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,0
heating_degree,0.0017148859710130072,0.910476634557587,0.0037599252622283947,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,0
precipitation,0.00031445162976170507,0.284770099796435,0.002206023638872,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,0
sin_hour,0.0015484558295286732,1.97810048807301,0.0015643741626999359,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,0
load_roll_mean_3h,0.001578196142660605,2.3151194463592564,0.0013624532728891048,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,0
load_roll_std_24h,0.0003483890222799966,1.4993695425100526,0.0004646060635202662,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,0
load_roll_std_3h,1.2378410444494722e-05,0.7806947526047114,3.171076567060182e-05,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,0
sin_month,1.713486083022368e-05,1.655181015181749,2.0704301572331862e-05,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,0
cos_hour,0.11483591781556027,0.7066823351353329,0.27956997279870466,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,1
sin_dow,0.024162911102658207,0.15147613963970896,0.2751428113569245,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,1
load_lag_1h,0.32889894085983845,2.151101047953796,0.2652410825349841,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,1
relative_humidity_2m,0.012311720258804996,0.11777678305063999,0.18928221857574576,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,1
load_roll_std_6h,0.03689265526556408,0.5133141140509463,0.13410469417304213,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,1
load_roll_mean_24h,0.08981453091278664,1.4256661139202915,0.11852943317884368,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,1
load_lag_24h,0.10360735004225102,2.1939172524123407,0.09019041618232136,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,1
cloud_cover,0.02233211582860539,0.6000870923074645,0.07175908306391234,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,1
heating_degree,0.02237139638778822,0.8465319430709588,0.05149340639368172,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,1
temperature_2m,0.022119444889525792,0.8465319430709437,0.05092824393330136,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,1
load_lag_2h,0.042947841085602935,2.1511010479538175,0.03914939297857305,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,1
cooling_degree,0.010774122777637233,0.7087190929173985,0.02994919908238287,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,1
cos_month,0.020573303684770904,1.4461250372691312,0.028053899169737342,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,1
precipitation,0.004675238194681834,0.36101509467138837,0.025569383571285628,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,1
cos_dow,0.0037838431341432324,0.3021643469787956,0.024735188874602927,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,1
load_roll_std_12h,0.011714556729395939,1.0593153271348608,0.02187531254894593,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,1
load_roll_mean_12h,0.012352702944206283,1.5684112605524945,0.015628775996236282,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,1
surface_pressure,0.001625370166263503,0.36101509467138837,0.008964086051407166,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,1
wind_speed_10m,0.0012469600743436518,0.39848688337463845,0.006238951716395266,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,1
load_lag_3h,0.0036438273180173244,2.0540862493481615,0.0035415989291665046,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,1
load_roll_mean_3h,0.001827763858529456,2.1511010479538104,0.0016979324615855186,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,1
load_roll_std_3h,0.0003241122615395386,0.6917780845969483,0.0009366023197461658,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,1
load_roll_std_24h,0.00035985017884524053,1.438871922701245,0.0005000586919021853,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,1
load_roll_mean_6h,0.00012964797901572498,1.5068936871078638,0.00017205835636015655,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,1
sin_hour,4.7414142823072044e-05,1.8625990707256925,5.0910511692098156e-05,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,1
load_lag_12h,2.1529994449912025e-05,1.1149804287206173,3.861875628402174e-05,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,1
load_lag_6h,1.1202816150479538e-05,1.568411260552491,1.4285457409757121e-05,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,1
sin_month,1.2476910522898728e-06,1.4911737540528316,1.6734334344805083e-06,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,1
cos_hour,0.1550811001758122,0.7982413289233758,0.3253486867446331,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,2
load_lag_1h,0.39776913016689397,2.3085731473339273,0.29395330625674954,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,2
load_roll_std_6h,0.05884260400443136,0.5813615691777287,0.1838244937140971,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,2
load_lag_24h,0.22685677811973926,2.3141598596374457,0.17855591714658997,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,2
relative_humidity_2m,0.007638811750713284,0.09612769195839999,0.1472307821438607,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,2
cos_dow,0.025161549986631882,0.34021237579065244,0.13773040828298866,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,2
load_roll_mean_24h,0.10413290936168662,1.5101486584604578,0.12901455537545925,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,2
surface_pressure,0.019957218206749283,0.37416409833980413,0.10127449274564648,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,2
precipitation,0.014464984564474996,0.3741640983398038,0.0744410812303401,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,2
temperature_2m,0.021692496101496844,0.9989839268131053,0.0425061177362217,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,2
heating_degree,0.020906586076189906,0.9989839268131044,0.04099770673807463,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,2
cloud_cover,0.009193675653556948,0.6069340724750905,0.02984340725273522,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,2
wind_speed_10m,0.004914823194106983,0.3630889103175662,0.026710724628836318,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,2
load_lag_3h,0.026118845282417164,2.0777552239751618,0.024829285805717503,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,2
cooling_degree,0.009790531025049894,0.8156837139642086,0.023720984838666394,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,2
cos_month,0.015184416913200632,1.5248126293306692,0.019720059788732956,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,2
load_roll_std_3h,0.007844463561580934,0.8270002486834356,0.018792629207618868,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,2
load_roll_mean_3h,0.013838063756322936,2.308573147333929,0.01191697980981299,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,2
load_roll_mean_12h,0.007867757152861952,1.6414591503531835,0.009540567266629782,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,2
load_roll_std_12h,0.005366381659354439,1.19435277484483,0.008946063135294651,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,2
load_lag_12h,0.005319184042297261,1.2692888561821034,0.008346383946175005,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,2
load_roll_mean_6h,0.004159224249769075,1.5904482665076625,0.005216611954824647,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,2
sin_hour,0.004273426679579653,1.9847933122331982,0.004296916333652539,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,2
sin_month,0.002414119104158642,1.7143210567039153,0.0028124537065215157,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,2
load_roll_std_24h,0.0005264357126985937,1.5051835042397768,0.0006992524904434244,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,2
load_lag_2h,0.0003298407926592832,2.3085731473339486,0.00028571212766882736,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,2
load_lag_6h,0.0002011552969343279,1.6414591503531746,0.00024506324023552365,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,2
sin_dow,5.446668430173419e-06,0.16449254733841667,6.622170030774618e-05,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,2
load_lag_1h,0.35503972792466537,2.3959810934475456,0.25811489696219114,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,3
cos_hour,0.09480726296729367,0.7995684320187502,0.21200769094865232,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,3
load_roll_mean_24h,0.16925138737840778,1.6194558629027611,0.1892443689170522,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,3
load_roll_std_6h,0.04366241486721719,0.6177427003595328,0.1320292627378558,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,3
load_lag_2h,0.15628708214620318,2.39598109344748,0.12246916969048463,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,3
relative_humidity_2m,0.004374372284006787,0.09253950836375169,0.09027339024645614,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,3
load_lag_24h,0.1067293186767022,2.400284890221391,0.08514456623172702,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,3
temperature_2m,0.031080243694486913,1.0849927277333036,0.055695719706796605,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,3
heating_degree,0.030196291995733544,1.0849927277333409,0.05415457193627942,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,3
load_roll_mean_3h,0.055009050055109275,2.3959810934475048,0.044887206259016606,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,3
cos_month,0.027502690330560405,1.636937450959394,0.03304737689064096,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,3
cooling_degree,0.01375468672841238,0.8523376066584412,0.0317626350758178,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,3
load_roll_mean_6h,0.022607851496295413,1.6435518151753925,0.02713767707683951,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,3
sin_dow,0.0023603005015990965,0.18775481702826607,0.024830224258502925,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,3
cos_dow,0.004085124581467927,0.3568172025147298,0.022638394239996383,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,3
load_roll_std_12h,0.014286943189975233,1.2786559378651847,0.02209988298681188,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,3
load_roll_std_3h,0.007693993133242611,0.8683331958326654,0.017565649171973438,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,3
load_lag_12h,0.010292010893232163,1.2450753429012584,0.01639681143869703,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,3
load_lag_6h,0.008695105497630487,1.710288963426608,0.010116563212912138,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,3
cloud_cover,0.003256856308769625,0.7041882823460459,0.009207374906731097,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,3
surface_pressure,0.0012156433531329768,0.39199649498192646,0.006183142556484952,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,3
precipitation,0.0010973053760620544,0.39199649498192635,0.005582918759149822,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,3
load_roll_std_24h,0.0035174892305479934,1.6002160054314905,0.004386625636062117,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,3
sin_hour,0.003580008496549682,1.9595805958388044,0.003647188608658665,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,3
sin_month,0.0022078744750817975,1.8542754000400112,0.0023785557407281104,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,3
load_lag_3h,0.0019505315985195756,2.2641392987905036,0.0017214953903082692,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,3
load_roll_mean_12h,0.0005783138439284115,1.710288963426592,0.0006760475831311013,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,3
wind_speed_10m,5.7404441260439054e-06,0.418749564780993,2.7416699224660065e-05,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,3
cos_hour,0.12789314914513547,0.7361073066245063,0.2960488001854344,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,4
load_lag_1h,0.2941338439444549,2.4438794545113467,0.21485201997400233,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,4
load_roll_mean_24h,0.19768509369944892,1.7811518153958383,0.19979927884994766,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,4
relative_humidity_2m,0.012990941239207366,0.12101163078732147,0.19389092377473946,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,4
sin_dow,0.017446109692616427,0.17462421433098052,0.1816637711349211,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,4
load_roll_std_6h,0.03675642661913092,0.5981294490878128,0.11578908281178169,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,4
load_lag_24h,0.10518229097472268,2.495969925571389,0.0808736146278951,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,4
precipitation,0.013478033922019487,0.4421151037684884,0.05916697512320892,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,4
surface_pressure,0.008230542959667981,0.4421151037684886,0.03655211511186743,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,4
cos_dow,0.006353492828410909,0.3770981037656036,0.03313843460215277,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,4
cooling_degree,0.012964575983112233,0.7970741964230479,0.03200976650685972,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,4
load_roll_std_24h,0.014309990322818985,1.774793890121666,0.015996824420573957,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,4
load_lag_2h,0.017202392819654914,2.4438794545113165,0.013979537363465426,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,4
sin_month,0.011696843355629984,1.9550126607305254,0.01189483584772221,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,4
load_roll_std_12h,0.005617411342267271,1.2581582711962631,0.0088898867415832,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,4
temperature_2m,0.004263859182678356,1.1111458525266826,0.0076453685814587505,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,4
load_lag_12h,0.004451203162440528,1.360723031701677,0.0065210770153211655,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,4
load_roll_mean_12h,0.005887918185478748,1.9172349580822754,0.006123288592880302,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,4
heating_degree,0.003303360809675969,1.1111458525266897,0.005928239295510976,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,4
wind_speed_10m,0.0011494947215820452,0.4137845617976801,0.0055406140012933995,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,4
sin_hour,0.004934175247910242,2.0633649915853836,0.004771239409688298,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,4
cloud_cover,0.0014241120702769498,0.6083447303379576,0.00467098995958052,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,4
load_roll_mean_6h,0.003810772528506976,1.767227558112893,0.00430343314718306,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,4
load_lag_3h,0.0019918389740443765,2.2472623192190433,0.0017711106295292991,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,4
load_roll_std_3h,0.0006632115309424513,0.7857193346061386,0.001686740211110538,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,4
load_roll_mean_3h,0.001466594082827001,2.4438794545115012,0.0011994981926341684,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,4
cos_month,0.0003696305284728317,1.7809870205968892,0.00041499890349225657,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,4
load_lag_6h,0.0003431328863458135,1.9172349580822647,0.00035788152562015303,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,4
cos_hour,0.1760346109591378,0.8209825275285716,0.3531225375446399,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,5
relative_humidity_2m,0.016687365510518748,0.11806402071001698,0.2476763464712416,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,5
load_lag_1h,0.28349424599386186,2.459873224838546,0.2066761008198748,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,5
load_roll_std_6h,0.060964884335665326,0.6594047185221132,0.16926001345368127,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,5
sin_dow,0.010325736931914445,0.15618860410864355,0.1240221937328437,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,5
load_roll_mean_24h,0.07467843103554014,1.7629378506937448,0.0812775025755259,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,5
load_lag_24h,0.08797496493093877,2.453848279327678,0.06922193754396858,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,5
cos_dow,0.012678391454737259,0.38128014735682125,0.06436409015519114,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,5
cooling_degree,0.028373512282992747,0.897600840752399,0.061283581321627124,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,5
surface_pressure,0.007662249409331148,0.3926676854938649,0.038279672546515715,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,5
load_lag_2h,0.03994026615641124,2.459873224838608,0.031954596853154445,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,5
load_lag_3h,0.02160049194908662,2.333255411271349,0.01834548935206302,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,5
load_roll_mean_3h,0.02191935542057081,2.45987322483853,0.01766413164010863,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,5
heating_degree,0.010162620603166873,1.1575529588505633,0.01740598615276,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,5
precipitation,0.0032548610419593834,0.39266768549386477,0.016441907996592838,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,5
cloud_cover,0.004725511609847208,0.5864134902919564,0.015987818752084913,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,5
temperature_2m,0.008373499636666582,1.1575529588505837,0.014363684048359122,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,5
cos_month,0.0076230013966073025,1.7692992308546076,0.008580005650500062,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,5
wind_speed_10m,0.0014508816003973365,0.4325077842546733,0.006686727168074979,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,5
load_lag_12h,0.00318355832997391,1.3899421737814341,0.00457038192116219,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,5
load_roll_std_12h,0.0019374996188570854,1.3121821866953276,0.0029487414868448456,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,5
load_lag_6h,0.0027962099270764256,1.9714869859999613,0.002832633061806968,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,5
load_roll_mean_6h,0.0022989903074122882,1.9024141814930875,0.0024140015845420795,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,5
load_roll_std_24h,0.0016759100182450486,1.763214703734251,0.0018991658805207676,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,5
sin_hour,0.0015132858355316912,2.198448266317908,0.0013757384387471736,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,5
sin_month,0.0004523492663472439,1.8200225300152821,0.0004969574384083165,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,5
load_roll_mean_12h,9.946146944493045e-05,1.9714869859999347,0.00010089486014939264,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,5
load_roll_std_3h,4.6256851490216266e-05,0.9227491889305783,0.00010025374897903536,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,5
cos_hour,0.12976999913901882,0.8325412633532787,0.2697048329309302,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,6
load_lag_1h,0.338046664118928,2.3228452640345374,0.2540852264928449,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,6
load_lag_24h,0.2250211806016061,2.356883050898835,0.17430637268125,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,6
relative_humidity_2m,0.007289781229470427,0.08304493115234779,0.1613949065041281,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,6
surface_pressure,0.027055645365352356,0.3233912805827196,0.15440652128511675,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,6
load_roll_mean_24h,0.1019958509740557,1.5451183350982776,0.12384794185674815,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,6
load_roll_std_6h,0.03714644369722702,0.6007865611580092,0.11645876107525281,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,6
cos_dow,0.013132918336691134,0.28120967625071747,0.08923559537891589,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,6
precipitation,0.0061133089116444895,0.3233912805827196,0.037106062292034045,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,6
cloud_cover,0.009993457180039075,0.6373517948832321,0.030875200360818648,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,6
load_lag_2h,0.02670989985471329,2.3228452640345285,0.02273613343089177,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,6
cos_month,0.015286835632709194,1.54750766457434,0.01956346228590374,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,6
load_roll_mean_12h,0.016465985014580475,1.6830276799758757,0.019377518556002317,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,6
sin_dow,0.0011902117185151875,0.13031450377310527,0.01810143026530525,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,6
cooling_degree,0.007359355754176597,0.9122641451699822,0.016005149382939753,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,6
load_lag_12h,0.006208691378657905,1.2046436762582946,0.010255075754238348,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,6
load_roll_std_12h,0.005535598137559017,1.1750260002822621,0.00937790648953583,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,6
heating_degree,0.0039846998962734725,1.0421337870545715,0.0076180661100594925,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,6
temperature_2m,0.0034013501699046663,1.0421337870545857,0.006506429193635701,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,6
load_roll_std_24h,0.0049031257125975065,1.529946559002945,0.006389063061255037,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,6
load_lag_6h,0.0035591852334212986,1.683027679975881,0.004220577435813969,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,6
load_roll_mean_3h,0.0036413991216044097,2.322845264034564,0.003130384694889589,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,6
wind_speed_10m,0.0003078618332044373,0.30650602044048625,0.0020068311832761973,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,6
sin_hour,0.0011851325193322302,1.9788767679975765,0.001197066131137459,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,6
load_lag_3h,0.00037475132444621256,2.086812970628886,0.0003590969039387553,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,6
load_roll_mean_6h,0.00029071878282426334,1.619213050585989,0.0003590220514739133,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,6
sin_month,4.791677855852171e-05,1.757494287638738,5.452703034736882e-05,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,6
load_roll_std_3h,1.7125114301014372e-05,0.893263907020537,3.8342052914942874e-05,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,6
cos_hour,0.11634778882073835,0.7449277959760496,0.270175518439176,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,7
load_lag_1h,0.3345539722469277,2.2325616861215956,0.2606458116963429,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,7
relative_humidity_2m,0.019143609703733928,0.15004942150993617,0.2262931229071473,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,7
load_roll_std_6h,0.04863521559372323,0.5286010246046065,0.16851061041147697,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,7
load_roll_mean_24h,0.13098654861402234,1.47581435442547,0.1630401730124033,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,7
load_lag_24h,0.19395038109068993,2.242664276654528,0.15919659719207857,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,7
cos_month,0.06930222299535574,1.5398325166393318,0.0861360099789891,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,7
cos_dow,0.004709597345537382,0.33440619707468777,0.027775747535376354,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,7
cooling_degree,0.009615329031360219,0.7820380924712049,0.024291763971941764,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,7
cloud_cover,0.006608487656794627,0.5979641491534501,0.021861682962237047,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,7
load_roll_mean_12h,0.016422311637348044,1.5643037296225497,0.02077818826121046,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,7
sin_dow,0.001277891462209158,0.17626983434456667,0.01439490656838804,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,7
load_lag_2h,0.011840295641013309,2.2325616861216844,0.010550958105743816,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,7
load_lag_12h,0.006166666652522755,1.1642384440125984,0.010537661868236962,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,7
wind_speed_10m,0.0015902593834325564,0.3863699501587132,0.008198054049456841,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,7
load_roll_std_12h,0.0037903865356386296,1.1713067743669243,0.0064511883131899116,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,7
surface_pressure,0.00122253802733077,0.395877717289713,0.006157326825965897,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,7
load_lag_6h,0.002860906314304379,1.5643037296225621,0.0036510603272949696,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,7
load_roll_std_3h,0.001171451823590728,0.7490296156669363,0.003123034275355841,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,7
load_roll_mean_6h,0.0019211889992470448,1.4796439666787347,0.002593458670223499,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,7
sin_hour,0.002424272383268002,1.8698353410086754,0.0025896754551853903,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,7
precipitation,0.0003333735693059801,0.3958777172897131,0.001682807861754693,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,7
heating_degree,0.0007660410587878718,0.9456914525257796,0.0016187542789409483,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,7
load_roll_std_24h,0.0011846579119678513,1.4928907739981438,0.0015858073650984498,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,7
temperature_2m,0.0005821192912163113,0.9456914525257787,0.0012303403763005876,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,7
load_roll_mean_3h,0.0010540468357597569,2.2325616861215583,0.0009438031978438779,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,7
load_lag_3h,0.00044033718045805644,1.9826335886335738,0.0004440955778058576,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,7
sin_month,1.0321544399520988e-07,1.7238354392943442,1.1975091759035802e-07,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,7
relative_humidity_2m,0.024394764198589262,0.1488071640657198,0.2816916005849824,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,8
load_lag_1h,0.35519095329685935,2.3180669443259365,0.26573639124957915,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,8
cos_hour,0.11100342661335093,0.7272997569401296,0.26482883231534177,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,8
load_lag_24h,0.24361369743592465,2.324048353816579,0.1897552657423044,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,8
load_roll_std_6h,0.04247398317542166,0.5665010402237991,0.13949335044428365,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,8
load_roll_mean_24h,0.1020626177513666,1.5284028601140873,0.12519445414444869,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,8
load_roll_std_12h,0.03543554981452538,1.1137439770758526,0.06167104266191062,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,8
precipitation,0.008039653092283027,0.3637875218147133,0.043244031823623186,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,8
load_lag_2h,0.04520636830054288,2.318066944325862,0.038257418690437583,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,8
cos_dow,0.004603703865308048,0.30138163382465666,0.030091009589307088,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,8
cloud_cover,0.00962410415651906,0.6351175709715172,0.029854140123974002,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,8
cooling_degree,0.011622786820139125,0.7852376967091876,0.029171447349632243,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,8
sin_dow,0.0018389036615405693,0.14289277585441224,0.025411211528680963,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,8
surface_pressure,0.003950476082560582,0.3637875218147132,0.0214852754142863,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,8
load_roll_mean_12h,0.011929393335097445,1.624272697527843,0.014581809180803366,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,8
load_roll_mean_3h,0.010470991040337808,2.31806694432594,0.008993618597577819,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,8
cos_month,0.005791456059680375,1.5322835440597222,0.0075307849867279255,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,8
load_roll_std_3h,0.0022650693078523194,0.8042990368816456,0.005616588416147925,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,8
sin_month,0.004214746201800977,1.7394039694410646,0.004834481488399276,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,8
temperature_2m,0.0007127529860872113,0.9173002333511144,0.0015528167829761074,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,8
load_roll_mean_6h,0.001203988647621131,1.5510764597119788,0.0015512514493028209,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,8
load_lag_6h,0.0012253430164300386,1.624272697527875,0.0015076524066675926,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,8
wind_speed_10m,0.00012013218897878487,0.35388071465002613,0.0006787113084699454,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,8
load_roll_std_24h,0.00041198358920263074,1.5197812872271905,0.0005420147518234733,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,8
load_lag_12h,0.0002602656008370097,1.2516210951962519,0.0004157991467678618,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,8
heating_degree,0.00016591820134132193,0.9173002333511491,0.00036168789673725495,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,8
sin_hour,5.308753292033374e-05,1.914949362202588,5.544382768561571e-05,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,8
load_lag_3h,8.975592216392629e-07,2.0437313160606436,8.783530598164846e-07,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,8
cos_hour,0.13038845900176135,0.8944576065416296,0.2544547193682734,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m,9
relative_humidity_2m,0.009130157935086362,0.07175024035158306,0.2257693613902784,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree,9
load_lag_1h,0.24936745786725542,2.1673709309752915,0.2063669439923826,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h,9
cos_dow,0.020684864314834343,0.3251279311103762,0.11963041615854779,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover,9
load_roll_std_6h,0.03197669185028921,0.6348881353714644,0.09590156968844288,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree,9
sin_dow,0.008356722513885405,0.1778205529232938,0.08977167051416185,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m,9
load_roll_mean_24h,0.046088508088475366,1.6168832186207096,0.05542909401073079,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h,9
load_lag_24h,0.05983982302342294,2.1932238117836995,0.05311862665480874,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h,9
load_lag_2h,0.03491792369527307,2.1673709309752756,0.03171057567786367,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,9
cloud_cover,0.010009937964453706,0.6575264720959164,0.029990687589755396,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree,9
surface_pressure,0.005573846198128149,0.3714571850846966,0.029567042156522137,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m,9
cos_month,0.02381864511827446,1.6402901328296737,0.028626307887932412,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h,9
precipitation,0.00417548685327621,0.37145718508469683,0.022231755463303755,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h,9
load_roll_mean_3h,0.016897688865215435,2.167370930975256,0.015472171061496606,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h,9
cooling_degree,0.006612732071825766,0.897073905313392,0.014635011293205463,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h,9
load_roll_std_12h,0.00869754528064765,1.1817124836205788,0.014612688182198309,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour,9
load_lag_6h,0.007466072412463003,1.7211923163234708,0.008637996334165829,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h,9
wind_speed_10m,0.0009748178421092451,0.3438765183472092,0.005653554095983459,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour,9
load_lag_12h,0.0031425771189105265,1.3110663489242862,0.004782461991598486,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h,9
load_roll_mean_12h,0.003635937540608595,1.7211923163234495,0.004215999514691577,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h,9
sin_month,0.0029140466775567043,1.6601402816442974,0.003504451571942565,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h,9
temperature_2m,0.0006892678427036726,1.044720387214383,0.0013186559725546702,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,9
load_roll_std_24h,0.0009025021284402943,1.614097912095664,0.001117649408002021,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h,9
load_lag_3h,0.000972909415569322,2.097597364428431,0.0009272116618589294,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h,9
sin_hour,0.0002735900739004509,1.9806526590512203,0.00027622439151511307,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h,9
heating_degree,0.00010907424974564211,1.044720387214416,0.0002087886181784958,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h,9
load_roll_std_3h,4.941250556619515e-05,0.8939107918223161,0.00011054743897318247,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h,9
load_roll_mean_6h,8.725895831758972e-05,1.7037306072272393,0.00010242756582068455,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h,9


==> NO5/mcir_full_components.csv <==
feature,U_hat,J_hat,MCIR,phi
cos_hour,0.12612931601731836,0.7579956405239923,0.28532011246630834,relative_humidity_2m|load_roll_std_12h|load_lag_6h|load_roll_std_3h|temperature_2m
load_lag_1h,0.4221077390390403,2.5946198227182062,0.27984478571420096,load_roll_mean_3h|load_lag_2h|load_lag_24h|load_lag_3h|load_roll_mean_6h
relative_humidity_2m,0.015609482440730491,0.10215532600234578,0.26509587451629263,cos_hour|precipitation|cloud_cover|sin_hour|cooling_degree
load_roll_mean_24h,0.11804353259835111,1.7138454186471828,0.1288762973520761,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h|load_lag_6h
load_roll_std_6h,0.037181120944799674,0.5766139214805279,0.12115158440473399,load_roll_std_3h|load_lag_12h|load_roll_std_12h|temperature_2m|heating_degree
load_lag_24h,0.11902477514821869,2.5765643296275744,0.0883107703153583,load_lag_1h|load_roll_mean_3h|load_lag_2h|load_roll_mean_24h|load_roll_mean_6h
load_roll_mean_6h,0.058777251983282985,1.9639862893301707,0.058115791374326216,load_lag_3h|load_roll_mean_3h|load_lag_2h|load_roll_mean_12h|load_lag_6h
load_lag_3h,0.07392514104519174,2.4758711783077594,0.057985134329436444,load_roll_mean_6h|load_roll_mean_3h|load_lag_2h|load_lag_1h|load_roll_mean_12h
load_lag_6h,0.05095584496617638,1.9167665378416618,0.05179170132065584,load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_24h|load_lag_3h|load_roll_mean_3h
cos_dow,0.008892788628127507,0.3430070408892769,0.05054159099947893,load_roll_std_24h|load_roll_std_12h|precipitation|surface_pressure|cloud_cover
load_lag_2h,0.06109323947016376,2.5946198227181902,0.04600891590285124,load_roll_mean_3h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h
surface_pressure,0.006913461174295492,0.3872975713007275,0.03507492487406996,cloud_cover|wind_speed_10m|precipitation|load_roll_std_24h|relative_humidity_2m
heating_degree,0.016861314475763802,0.9573380616360998,0.03461573655088788,temperature_2m|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h
temperature_2m,0.016687295458110006,0.9573380616361096,0.034264601709944616,heating_degree|load_roll_mean_12h|load_lag_12h|load_roll_mean_24h|load_lag_6h
load_roll_mean_12h,0.03143454729680729,1.9167665378416103,0.03227033137041282,load_roll_mean_24h|load_roll_mean_6h|load_lag_6h|load_lag_3h|load_roll_mean_3h
cooling_degree,0.012828213596829527,0.797980159736098,0.03164302199815124,temperature_2m|relative_humidity_2m|heating_degree|load_lag_12h|load_roll_mean_12h
cos_month,0.01915683590839366,1.6600942449123472,0.022815928037432827,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h|load_lag_12h
cloud_cover,0.005359456155594149,0.6098671921710399,0.017422704852500876,relative_humidity_2m|surface_pressure|precipitation|wind_speed_10m|heating_degree
sin_dow,0.0012167565675527054,0.14420972986028824,0.016733630818433435,load_roll_std_6h|load_roll_std_3h|relative_humidity_2m|load_roll_std_12h|wind_speed_10m
precipitation,0.002957086452899581,0.3872975713007273,0.015154650401463908,relative_humidity_2m|wind_speed_10m|cloud_cover|surface_pressure|load_roll_std_24h
load_roll_std_12h,0.006660442187497874,1.126089696137547,0.011759772896336026,load_roll_std_24h|load_lag_12h|cos_month|load_roll_mean_24h|sin_hour
load_roll_mean_3h,0.008706382426926541,2.594619822718114,0.006688660383566091,load_lag_2h|load_lag_3h|load_lag_1h|load_roll_mean_6h|load_lag_24h
load_lag_12h,0.001226489580304819,1.2125659781897946,0.0020209213895651303,load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|heating_degree|load_lag_6h
load_roll_std_3h,0.0006892709471454957,0.7863951136228611,0.0017514537466578057,load_roll_std_6h|temperature_2m|heating_degree|load_lag_12h|load_roll_mean_12h
sin_month,0.0014345556171277438,1.787079257797691,0.001604187349706558,load_roll_mean_24h|load_lag_24h|load_roll_mean_12h|load_lag_12h|load_roll_mean_6h
sin_hour,0.0004993083868567928,2.0023881995224695,0.0004985885476693453,load_roll_std_12h|load_roll_std_6h|relative_humidity_2m|load_roll_std_3h|load_lag_1h
wind_speed_10m,4.746352524414826e-05,0.3874666534972667,0.0002449641092243929,precipitation|surface_pressure|cloud_cover|load_roll_std_24h|sin_hour
load_roll_std_24h,0.00017174163729247055,1.6222563956975433,0.00021170939204073557,cos_month|load_roll_mean_24h|load_roll_mean_12h|load_roll_mean_6h|load_roll_mean_3h


==> NO5/mcir_full_scores.csv <==
,MCIR
cos_hour,0.28532011246630834
load_lag_1h,0.27984478571420096
relative_humidity_2m,0.26509587451629263
load_roll_mean_24h,0.1288762973520761
load_roll_std_6h,0.12115158440473399
load_lag_24h,0.0883107703153583
load_roll_mean_6h,0.058115791374326216
load_lag_3h,0.057985134329436444
load_lag_6h,0.05179170132065584
cos_dow,0.05054159099947893
load_lag_2h,0.04600891590285124
surface_pressure,0.03507492487406996
heating_degree,0.03461573655088788
temperature_2m,0.034264601709944616
load_roll_mean_12h,0.03227033137041282
cooling_degree,0.03164302199815124
cos_month,0.022815928037432827
cloud_cover,0.017422704852500876
sin_dow,0.016733630818433435
precipitation,0.015154650401463908
load_roll_std_12h,0.011759772896336026
load_roll_mean_3h,0.006688660383566091
load_lag_12h,0.0020209213895651303
load_roll_std_3h,0.0017514537466578057
sin_month,0.001604187349706558
sin_hour,0.0004985885476693453
wind_speed_10m,0.0002449641092243929
load_roll_std_24h,0.00021170939204073557


==> NO5/mcir_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,0.3356553806289486,0.2652410825349841,0.29395330625674954,0.25811489696219114,0.21485201997400233,0.2066761008198748,0.2540852264928449,0.2606458116963429,0.26573639124957915,0.2063669439923826
load_lag_2h,0.034977441997089846,0.03914939297857305,0.00028571212766882736,0.12246916969048463,0.013979537363465426,0.031954596853154445,0.02273613343089177,0.010550958105743816,0.038257418690437583,0.03171057567786367
load_lag_3h,0.011659610671329385,0.0035415989291665046,0.024829285805717503,0.0017214953903082692,0.0017711106295292991,0.01834548935206302,0.0003590969039387553,0.0004440955778058576,8.783530598164846e-07,0.0009272116618589294
load_lag_6h,0.02606703942694905,1.4285457409757121e-05,0.00024506324023552365,0.010116563212912138,0.00035788152562015303,0.002832633061806968,0.004220577435813969,0.0036510603272949696,0.0015076524066675926,0.008637996334165829
load_lag_12h,0.026248419695378163,3.861875628402174e-05,0.008346383946175005,0.01639681143869703,0.0065210770153211655,0.00457038192116219,0.010255075754238348,0.010537661868236962,0.0004157991467678618,0.004782461991598486
load_lag_24h,0.04795786259282114,0.09019041618232136,0.17855591714658997,0.08514456623172702,0.0808736146278951,0.06922193754396858,0.17430637268125,0.15919659719207857,0.1897552657423044,0.05311862665480874
load_roll_mean_3h,0.0013624532728891048,0.0016979324615855186,0.01191697980981299,0.044887206259016606,0.0011994981926341684,0.01766413164010863,0.003130384694889589,0.0009438031978438779,0.008993618597577819,0.015472171061496606
load_roll_std_3h,3.171076567060182e-05,0.0009366023197461658,0.018792629207618868,0.017565649171973438,0.001686740211110538,0.00010025374897903536,3.8342052914942874e-05,0.003123034275355841,0.005616588416147925,0.00011054743897318247
load_roll_mean_6h,0.010700850969410208,0.00017205835636015655,0.005216611954824647,0.02713767707683951,0.00430343314718306,0.0024140015845420795,0.0003590220514739133,0.002593458670223499,0.0015512514493028209,0.00010242756582068455
load_roll_std_6h,0.17978697962458207,0.13410469417304213,0.1838244937140971,0.1320292627378558,0.11578908281178169,0.16926001345368127,0.11645876107525281,0.16851061041147697,0.13949335044428365,0.09590156968844288
load_roll_mean_12h,0.03232569785239423,0.015628775996236282,0.009540567266629782,0.0006760475831311013,0.006123288592880302,0.00010089486014939264,0.019377518556002317,0.02077818826121046,0.014581809180803366,0.004215999514691577
load_roll_std_12h,0.011672390865208274,0.02187531254894593,0.008946063135294651,0.02209988298681188,0.0088898867415832,0.0029487414868448456,0.00937790648953583,0.0064511883131899116,0.06167104266191062,0.014612688182198309
load_roll_mean_24h,0.19940360985244432,0.11852943317884368,0.12901455537545925,0.1892443689170522,0.19979927884994766,0.0812775025755259,0.12384794185674815,0.1630401730124033,0.12519445414444869,0.05542909401073079
load_roll_std_24h,0.0004646060635202662,0.0005000586919021853,0.0006992524904434244,0.004386625636062117,0.015996824420573957,0.0018991658805207676,0.006389063061255037,0.0015858073650984498,0.0005420147518234733,0.001117649408002021
temperature_2m,0.006463590491688445,0.05092824393330136,0.0425061177362217,0.055695719706796605,0.0076453685814587505,0.014363684048359122,0.006506429193635701,0.0012303403763005876,0.0015528167829761074,0.0013186559725546702
relative_humidity_2m,0.25090019435171557,0.18928221857574576,0.1472307821438607,0.09027339024645614,0.19389092377473946,0.2476763464712416,0.1613949065041281,0.2262931229071473,0.2816916005849824,0.2257693613902784
wind_speed_10m,0.010451206898143151,0.006238951716395266,0.026710724628836318,2.7416699224660065e-05,0.0055406140012933995,0.006686727168074979,0.0020068311832761973,0.008198054049456841,0.0006787113084699454,0.005653554095983459
surface_pressure,0.010312985391121616,0.008964086051407166,0.10127449274564648,0.006183142556484952,0.03655211511186743,0.038279672546515715,0.15440652128511675,0.006157326825965897,0.0214852754142863,0.029567042156522137
cloud_cover,0.04072844506739397,0.07175908306391234,0.02984340725273522,0.009207374906731097,0.00467098995958052,0.015987818752084913,0.030875200360818648,0.021861682962237047,0.029854140123974002,0.029990687589755396
precipitation,0.002206023638872,0.025569383571285628,0.0744410812303401,0.005582918759149822,0.05916697512320892,0.016441907996592838,0.037106062292034045,0.001682807861754693,0.043244031823623186,0.022231755463303755
heating_degree,0.0037599252622283947,0.05149340639368172,0.04099770673807463,0.05415457193627942,0.005928239295510976,0.01740598615276,0.0076180661100594925,0.0016187542789409483,0.00036168789673725495,0.0002087886181784958
cooling_degree,0.005941860694117436,0.02994919908238287,0.023720984838666394,0.0317626350758178,0.03200976650685972,0.061283581321627124,0.016005149382939753,0.024291763971941764,0.029171447349632243,0.014635011293205463
sin_hour,0.0015643741626999359,5.0910511692098156e-05,0.004296916333652539,0.003647188608658665,0.004771239409688298,0.0013757384387471736,0.001197066131137459,0.0025896754551853903,5.544382768561571e-05,0.00027622439151511307
cos_hour,0.2753590677233089,0.27956997279870466,0.3253486867446331,0.21200769094865232,0.2960488001854344,0.3531225375446399,0.2697048329309302,0.270175518439176,0.26482883231534177,0.2544547193682734
sin_dow,0.03526905721128498,0.2751428113569245,6.622170030774618e-05,0.024830224258502925,0.1816637711349211,0.1240221937328437,0.01810143026530525,0.01439490656838804,0.025411211528680963,0.08977167051416185
cos_dow,0.05703527042400071,0.024735188874602927,0.13773040828298866,0.022638394239996383,0.03313843460215277,0.06436409015519114,0.08923559537891589,0.027775747535376354,0.030091009589307088,0.11963041615854779
sin_month,2.0704301572331862e-05,1.6734334344805083e-06,0.0028124537065215157,0.0023785557407281104,0.01189483584772221,0.0004969574384083165,5.452703034736882e-05,1.1975091759035802e-07,0.004834481488399276,0.003504451571942565
cos_month,0.007124165829345271,0.028053899169737342,0.019720059788732956,0.03304737689064096,0.00041499890349225657,0.008580005650500062,0.01956346228590374,0.0861360099789891,0.0075307849867279255,0.028626307887932412


==> NO5/metadata.json <==
{
  "zone": "NO5",
  "n_total": 8736,
  "n_train": 6988,
  "n_test": 1748,
  "n_features": 28,
  "test_r2": 0.9902898273405147,
  "test_mae": 6.980963525837565,
  "test_rmse": 9.218455436416557,
  "model_fit_seconds": 1.2307293970000046,
  "model_class": "XGBRegressor",
  "model_params": {
    "objective": "reg:squarederror",
    "base_score": null,
    "booster": null,
    "callbacks": null,
    "colsample_bylevel": null,
    "colsample_bynode": null,
    "colsample_bytree": 0.8,
    "device": "cuda",
    "early_stopping_rounds": null,
    "enable_categorical": true,
    "eval_metric": "rmse",
    "feature_types": null,
    "feature_weights": null,
    "gamma": null,
    "grow_policy": null,
    "importance_type": null,
    "interaction_constraints": null,
    "learning_rate": 0.05,
    "max_bin": null,
    "max_cat_threshold": null,
    "max_cat_to_onehot": null,
    "max_delta_step": null,
    "max_depth": 6,
    "max_leaves": null,
    "min_child_weight": null,
    "missing": NaN,
    "monotone_constraints": null,
    "multi_strategy": null,
    "n_estimators": 500,
    "n_jobs": 4,
    "num_parallel_tree": null,
    "random_state": 42,
    "reg_alpha": null,
    "reg_lambda": null,
    "sampling_method": null,
    "scale_pos_weight": null,
    "subsample": 0.8,
    "tree_method": "hist",
    "validate_parameters": null,
    "verbosity": null
  },
  "split": "chronological_80_20",
  "explanation_n": 200,
  "repetitions": 10,
  "phi_size": 5,
  "top_k": 8,
  "mcir_target": "fixed_model_prediction_Q",
  "mcir_formula": "clip_[0,1](2*U_pos/(U_pos+J_pos))",
  "target_definition": "aggregated hourly residential electricity demand (Demand_MWh)",
  "target_source": "Hofmann, Bjarghov, and Nessa (2023), Zenodo record 8423312, demand_areas.csv",
  "deletion_replacement": "training_feature_means",
  "full_mcir_seconds": 0.20335748999991665,
  "feature_names": [
    "load_lag_1h",
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_6h",
    "load_lag_12h",
    "load_lag_24h",
    "load_roll_mean_3h",
    "load_roll_std_3h",
    "load_roll_mean_6h",
    "load_roll_std_6h",
    "load_roll_mean_12h",
    "load_roll_std_12h",
    "load_roll_mean_24h",
    "load_roll_std_24h",
    "temperature_2m",
    "relative_humidity_2m",
    "wind_speed_10m",
    "surface_pressure",
    "cloud_cover",
    "precipitation",
    "heating_degree",
    "cooling_degree",
    "sin_hour",
    "cos_hour",
    "sin_dow",
    "cos_dow",
    "sin_month",
    "cos_month"
  ]
}

==> NO5/mi_aggregate.csv <==
,MI
load_lag_1h,2.1604283054234275
load_lag_24h,1.8636641264599618
load_roll_mean_3h,1.5798011868668156
load_lag_2h,1.5274405511790838
load_roll_mean_6h,1.2471696036090614
load_lag_3h,1.2238757071560074
load_roll_mean_24h,1.2203065785783243
load_roll_mean_12h,1.2182522939200253
load_lag_6h,0.9090021257051557
load_lag_12h,0.8442405763469264
cos_month,0.8359456061347048
temperature_2m,0.75791619781409
heating_degree,0.7578294146713266
sin_month,0.5187576304241369
load_roll_std_24h,0.36768896850015376
surface_pressure,0.17022917922711
sin_hour,0.12597135192295567
relative_humidity_2m,0.12400158279192439
load_roll_std_12h,0.12132539189494178
cloud_cover,0.09424733088071915
wind_speed_10m,0.0802378113490632
load_roll_std_3h,0.061576287535486295
cos_hour,0.05895364122609985
load_roll_std_6h,0.04881778600018016
precipitation,0.027453103638878075
sin_dow,0.02319404231662312
cos_dow,0.01798521859989246
cooling_degree,0.015734942241439166


==> NO5/mi_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,2.130596669953504,2.043194907349994,2.119809185939341,2.142011974381693,2.225100033826524,2.2608434464359224,2.0936522725498956,2.1525655695952515,2.2066337538011496,2.229875240400995
load_lag_2h,1.4693334865989502,1.3883948279953189,1.5597620905373275,1.5212497643185663,1.5243892771502434,1.6212100708601866,1.4848797427991536,1.5261256892666828,1.5949634322362942,1.584097130028114
load_lag_3h,1.125230712379849,1.0487126199807384,1.2078921086653414,1.2699687689291368,1.257332601744436,1.2558600139687126,1.2389989632637408,1.2361321198008657,1.2971149458071003,1.3015142170201526
load_lag_6h,0.9102704411622273,0.8731353512183833,0.9401859771967205,1.008478601308071,0.8499940683164624,0.8833537244121503,0.8690887242581549,0.9241471737582114,0.8156421743579632,1.0157250210632132
load_lag_12h,0.9869241341936719,0.752046359212228,0.7684540484083171,0.7795805900279715,0.841008529531484,0.8730988539259008,0.8516622119530344,0.8485225089778856,0.8875942434936359,0.8535142837451355
load_lag_24h,1.808424901523269,1.8394699182981071,1.8870531243369322,1.9975086318394908,2.018693684867077,1.813989204193883,1.863857883966535,1.7881093695521226,1.842213609501881,1.7773209365203186
load_roll_mean_3h,1.5561494123448072,1.4383566422919127,1.6146206919160173,1.5814498528204202,1.572412268673622,1.6739520811290451,1.5476061962478078,1.60743061367807,1.5694804509054254,1.6365536586610263
load_roll_std_3h,0.0761067345447497,0.0,0.11829832317059452,0.08877611853202216,0.07526429996271267,0.09723577655775806,0.06421964034938776,0.07368223205283986,0.0,0.02217975018479823
load_roll_mean_6h,1.2054872032355908,1.1483713815221868,1.27781656698287,1.3932957526109244,1.109538999728759,1.2694132099951552,1.1619349744898422,1.2738663107708201,1.2365151890450439,1.3954564477094218
load_roll_std_6h,0.0,0.07612386926246106,0.11880867513393634,0.09871423512903288,0.015426848821809891,0.047630668158121114,0.013378230898442478,0.04554377154450728,0.0434803489683544,0.02907121208513619
load_roll_mean_12h,1.1861678902116486,1.2289487054940027,1.2345611927090325,1.2664315780058875,1.1387372657157457,1.2686187730293708,1.1715168306456012,1.23745917709467,1.1719060726685373,1.2781754536257588
load_roll_std_12h,0.1409234589518289,0.038296412530297363,0.15310356615116838,0.1451590003244707,0.13123877304107712,0.10550581794395653,0.14235972502862415,0.07568093221889693,0.15201097943679454,0.1289752533223032
load_roll_mean_24h,1.1794121400284538,1.2142227165855641,1.2433155994298941,1.2125023997407784,1.2389656366661268,1.2323537149318593,1.2361436718906509,1.2667543466850595,1.205708555536483,1.1736870042883716
load_roll_std_24h,0.364602587591325,0.3292430970082485,0.3667163596660208,0.2605053313252088,0.4393502205296178,0.436166963592,0.37931751242386325,0.40989492132849703,0.30098430865826753,0.3901083828784886
temperature_2m,0.7361069989068829,0.7410080687614933,0.7422061879230788,0.7874162002716161,0.7440803064238186,0.753933534543068,0.8635560715717148,0.8081526160245911,0.6370964441497291,0.7656055495649081
relative_humidity_2m,0.06626134088122582,0.03854857047683469,0.1381321456603084,0.23033978890768392,0.11280642572725252,0.15679718635766227,0.195526955625974,0.08740236339031515,0.06889637629120626,0.1453046746007809
wind_speed_10m,0.08853806202301406,0.02432991588929223,0.07871307054100551,0.14977717193796236,0.08501384009015833,0.06198654429270656,0.02217441845615653,0.08942382725076836,0.09081469729427294,0.11160656571529515
surface_pressure,0.113481065778259,0.10377866842236161,0.2395886964996694,0.09744328302091887,0.19629715328360664,0.2287570796095162,0.23207257422523497,0.38664503513031345,0.0439390162390505,0.06028922006216941
cloud_cover,0.049566821350349066,0.06923285121878875,0.25367205393621406,0.10977901804903079,0.03876048144898858,0.08014357299282349,0.056814849159320335,0.027384703401700072,0.15400467576467758,0.10311428148529878
precipitation,0.01890137862787622,0.04860947988764419,0.014963136594446702,0.06602276927513184,0.020401936683104527,0.013268799229286365,0.02956848925436728,0.0,0.003675003330151805,0.0591200435067718
heating_degree,0.712205946860283,0.7632067443745187,0.7183192793547772,0.8076755663102286,0.7812066632706203,0.7421807933374658,0.8487949046816063,0.8168252980620285,0.6231953493563429,0.7646836011053946
cooling_degree,0.013049077960255673,0.03477349032568178,0.017719375355400357,0.0,0.014909202007920008,0.009246377930232308,0.0,0.037030969691306925,0.01620481333142343,0.01441611581217117
sin_hour,0.05285641382410544,0.12618081347311616,0.18608531573556508,0.18117027037774447,0.1494803698142717,0.18168446930951054,0.09637488235503922,0.05082697637095768,0.19377464473438089,0.041279363234865585
cos_hour,0.03947450206338754,0.05416694940628819,0.022372208938588933,0.050305128405155664,0.040150379151019155,0.14436573907284211,0.04635327369698761,0.0,0.15106894108298352,0.041279290443745786
sin_dow,0.03090739871531545,0.0,0.012466816949606496,0.0,0.10459348158614246,0.019060342304793032,0.0,0.0,0.022224900835071892,0.04268748277530188
cos_dow,0.0,0.0,0.0404413473808618,0.0,0.046106452820287025,0.03724872569030646,0.0,0.0,0.03932084739206543,0.01673481271540389
sin_month,0.4608140645908838,0.536564116073869,0.5201138992637366,0.4622125588909869,0.4465660006132284,0.4559782327488322,0.5660966570220665,0.6547421223984058,0.5899125691971538,0.4945760834422055
cos_month,0.7659066084611097,0.7938082439399317,0.806152121376372,0.7706270990064725,0.7894813822622442,0.8424134061056732,0.8468836518899434,0.9540702136850967,0.9039873752744336,0.8861259593457707


==> NO5/phi.json <==
{
  "load_lag_1h": [
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_24h",
    "load_lag_3h",
    "load_roll_mean_6h"
  ],
  "load_lag_2h": [
    "load_roll_mean_3h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_lag_24h"
  ],
  "load_lag_3h": [
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_lag_1h",
    "load_roll_mean_12h"
  ],
  "load_lag_6h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_24h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_lag_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "heating_degree",
    "load_lag_6h"
  ],
  "load_lag_24h": [
    "load_lag_1h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_24h",
    "load_roll_mean_6h"
  ],
  "load_roll_mean_3h": [
    "load_lag_2h",
    "load_lag_3h",
    "load_lag_1h",
    "load_roll_mean_6h",
    "load_lag_24h"
  ],
  "load_roll_std_3h": [
    "load_roll_std_6h",
    "temperature_2m",
    "heating_degree",
    "load_lag_12h",
    "load_roll_mean_12h"
  ],
  "load_roll_mean_6h": [
    "load_lag_3h",
    "load_roll_mean_3h",
    "load_lag_2h",
    "load_roll_mean_12h",
    "load_lag_6h"
  ],
  "load_roll_std_6h": [
    "load_roll_std_3h",
    "load_lag_12h",
    "load_roll_std_12h",
    "temperature_2m",
    "heating_degree"
  ],
  "load_roll_mean_12h": [
    "load_roll_mean_24h",
    "load_roll_mean_6h",
    "load_lag_6h",
    "load_lag_3h",
    "load_roll_mean_3h"
  ],
  "load_roll_std_12h": [
    "load_roll_std_24h",
    "load_lag_12h",
    "cos_month",
    "load_roll_mean_24h",
    "sin_hour"
  ],
  "load_roll_mean_24h": [
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_12h",
    "load_lag_6h"
  ],
  "load_roll_std_24h": [
    "cos_month",
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h"
  ],
  "temperature_2m": [
    "heating_degree",
    "load_roll_mean_12h",
    "load_lag_12h",
    "load_roll_mean_24h",
    "load_lag_6h"
  ],
  "relative_humidity_2m": [
    "cos_hour",
    "precipitation",
    "cloud_cover",
    "sin_hour",
    "cooling_degree"
  ],
  "wind_speed_10m": [
    "precipitation",
    "surface_pressure",
    "cloud_cover",
    "load_roll_std_24h",
    "sin_hour"
  ],
  "surface_pressure": [
    "cloud_cover",
    "wind_speed_10m",
    "precipitation",
    "load_roll_std_24h",
    "relative_humidity_2m"
  ],
  "cloud_cover": [
    "relative_humidity_2m",
    "surface_pressure",
    "precipitation",
    "wind_speed_10m",
    "heating_degree"
  ],
  "precipitation": [
    "relative_humidity_2m",
    "wind_speed_10m",
    "cloud_cover",
    "surface_pressure",
    "load_roll_std_24h"
  ],
  "heating_degree": [
    "temperature_2m",
    "load_roll_mean_12h",
    "load_lag_12h",
    "load_roll_mean_24h",
    "load_lag_6h"
  ],
  "cooling_degree": [
    "temperature_2m",
    "relative_humidity_2m",
    "heating_degree",
    "load_lag_12h",
    "load_roll_mean_12h"
  ],
  "sin_hour": [
    "load_roll_std_12h",
    "load_roll_std_6h",
    "relative_humidity_2m",
    "load_roll_std_3h",
    "load_lag_1h"
  ],
  "cos_hour": [
    "relative_humidity_2m",
    "load_roll_std_12h",
    "load_lag_6h",
    "load_roll_std_3h",
    "temperature_2m"
  ],
  "sin_dow": [
    "load_roll_std_6h",
    "load_roll_std_3h",
    "relative_humidity_2m",
    "load_roll_std_12h",
    "wind_speed_10m"
  ],
  "cos_dow": [
    "load_roll_std_24h",
    "load_roll_std_12h",
    "precipitation",
    "surface_pressure",
    "cloud_cover"
  ],
  "sin_month": [
    "load_roll_mean_24h",
    "load_lag_24h",
    "load_roll_mean_12h",
    "load_lag_12h",
    "load_roll_mean_6h"
  ],
  "cos_month": [
    "load_roll_mean_24h",
    "load_roll_mean_12h",
    "load_roll_mean_6h",
    "load_roll_mean_3h",
    "load_lag_12h"
  ]
}

==> NO5/runtime_repetitions.csv <==
zone,repetition,method,seconds
NO5,0,MCIR,0.10743473699994865
NO5,0,TreeSHAP,0.39562113300007695
NO5,0,Marginal MI,0.08433550600000217
NO5,0,HSIC,0.3258788770000365
NO5,1,MCIR,0.07982453900001474
NO5,1,TreeSHAP,0.255643364999969
NO5,1,Marginal MI,0.054552655999941635
NO5,1,HSIC,0.10967314599997735
NO5,2,MCIR,0.07256222399996659
NO5,2,TreeSHAP,0.1676329800000076
NO5,2,Marginal MI,0.054378939999992326
NO5,2,HSIC,0.11556184400001257
NO5,3,MCIR,0.07360802199991667
NO5,3,TreeSHAP,0.26535180400003355
NO5,3,Marginal MI,0.06047209100006512
NO5,3,HSIC,0.11065676800001256
NO5,4,MCIR,0.07247861999996985
NO5,4,TreeSHAP,0.26674728900002265
NO5,4,Marginal MI,0.053704585999980736
NO5,4,HSIC,0.10757914399994206
NO5,5,MCIR,0.07693224199999804
NO5,5,TreeSHAP,0.163788865000015
NO5,5,Marginal MI,0.05334712399996988
NO5,5,HSIC,0.1374587079999401
NO5,6,MCIR,0.08524575000001278
NO5,6,TreeSHAP,0.2801007580000032
NO5,6,Marginal MI,0.0600811630000635
NO5,6,HSIC,0.10784134799996536
NO5,7,MCIR,0.09171014300000024
NO5,7,TreeSHAP,0.27467828799990457
NO5,7,Marginal MI,0.06833127200002309
NO5,7,HSIC,0.1121389890000728
NO5,8,MCIR,0.07441376999997829
NO5,8,TreeSHAP,0.1857795130000568
NO5,8,Marginal MI,0.05506225900001027
NO5,8,HSIC,0.10734284900001967
NO5,9,MCIR,0.07583470300005501
NO5,9,TreeSHAP,0.2741224809999494
NO5,9,Marginal MI,0.05352448700000423
NO5,9,HSIC,0.1324225790000355


==> NO5/shap_aggregate.csv <==
,SHAP
load_lag_1h,114.28487
load_lag_24h,27.610052
cos_hour,6.5564127
temperature_2m,2.7487547
sin_hour,2.5457644
load_roll_mean_3h,1.7791615
load_lag_2h,1.5517327
load_roll_std_6h,1.4810381
heating_degree,1.1341468
load_lag_3h,1.1135314
load_roll_mean_12h,0.8911193
sin_dow,0.8907712
load_roll_std_3h,0.8902686
load_roll_mean_24h,0.8686239
load_roll_std_24h,0.6585663
wind_speed_10m,0.5735103
load_roll_std_12h,0.4601075
load_lag_12h,0.4016675
surface_pressure,0.3596746
cloud_cover,0.32311624
relative_humidity_2m,0.2580685
load_lag_6h,0.23471682
cos_dow,0.23249778
cos_month,0.22822848
precipitation,0.20773569
sin_month,0.15823524
load_roll_mean_6h,0.1346264
cooling_degree,0.0036926016


==> NO5/shap_repetitions.csv <==
,0,1,2,3,4,5,6,7,8,9
load_lag_1h,111.61606,115.32109,114.15776,116.26893,108.41421,117.7049,111.05471,124.613045,115.16329,108.53471
load_lag_2h,1.5450718,1.7669559,1.5396135,1.4901214,1.5849036,1.5193028,1.545742,1.5793784,1.4693631,1.4768739
load_lag_3h,1.1057941,1.1612744,1.0536419,1.0422138,1.0942024,1.1402287,1.1361362,1.1394167,1.02313,1.2392746
load_lag_6h,0.23383735,0.24966265,0.21411844,0.23704962,0.22611423,0.21926491,0.24222618,0.23411722,0.2667187,0.22405885
load_lag_12h,0.4090277,0.4016158,0.38359353,0.46226963,0.4069272,0.40524754,0.39474526,0.43767905,0.36957768,0.3459915
load_lag_24h,26.62146,27.67247,27.58708,28.556404,26.526007,28.908337,26.881765,30.249212,27.834345,25.26345
load_roll_mean_3h,1.7865427,1.8304589,1.7944037,1.7495542,1.7326677,1.679254,1.8536073,1.7968282,1.7974287,1.7708678
load_roll_std_3h,0.7875249,0.86436296,1.0107075,0.92865676,0.9954463,0.91172105,0.9061304,0.8450573,0.8192596,0.83381957
load_roll_mean_6h,0.1347105,0.14653392,0.13677277,0.13328886,0.12851937,0.13744716,0.12792228,0.14493571,0.12869614,0.1274372
load_roll_std_6h,1.4984276,1.5532182,1.3981357,1.5444356,1.4563391,1.4945362,1.4098035,1.4283563,1.4785905,1.5485387
load_roll_mean_12h,0.8704307,0.8898162,0.86908686,0.92697006,0.8742529,0.88992584,0.88546646,0.9472438,0.86039007,0.8976094
load_roll_std_12h,0.49218872,0.55706346,0.46913627,0.44852614,0.4338897,0.45129853,0.45821658,0.4187419,0.42429376,0.44772002
load_roll_mean_24h,0.82975876,0.82821774,0.89115596,0.87554735,0.82877886,0.8720979,0.8958689,0.9109483,0.8679082,0.8859577
load_roll_std_24h,0.5756947,0.59221,0.6769188,0.6604299,0.6609345,0.6992304,0.6761382,0.7351007,0.66147906,0.6475269
temperature_2m,2.7811444,2.5914207,2.668143,2.9293413,2.7361505,2.6244366,2.7831008,2.815042,2.6820893,2.8766778
relative_humidity_2m,0.2512659,0.26109904,0.21893431,0.24088092,0.26010218,0.28861237,0.26591554,0.24356122,0.2565033,0.29381016
wind_speed_10m,0.55906177,0.5718822,0.5315781,0.5931106,0.61796355,0.5927924,0.53632283,0.58680534,0.5833199,0.5622663
surface_pressure,0.35830647,0.3473477,0.35866162,0.37650913,0.31260738,0.3237134,0.42798215,0.407948,0.3416322,0.34203804
cloud_cover,0.29757568,0.36087096,0.29273817,0.33227822,0.30975473,0.32243255,0.3371784,0.33479577,0.32363805,0.31989986
precipitation,0.19662167,0.20669459,0.22874935,0.2270526,0.21926211,0.2014511,0.17902812,0.21146184,0.21139254,0.19564275
heating_degree,1.0925317,1.042891,1.0660579,1.210851,1.1913586,1.1102064,1.1780676,1.1914833,1.0940847,1.1639354
cooling_degree,0.0030261218,0.005226272,0.003420063,0.003854164,0.0046584443,0.0037716394,0.0029817626,0.0038162118,0.0039227926,0.002248543
sin_hour,2.534269,2.5545897,2.4210818,2.7153625,2.3334055,2.5795617,2.7037833,2.6011765,2.5064662,2.50795
cos_hour,6.476781,6.454096,6.669658,6.7481074,6.4570684,6.165785,6.7709107,6.800716,6.3486967,6.6723003
sin_dow,0.8572488,0.9652135,0.98666656,0.8902082,0.9416337,0.8521683,0.85513633,0.85905296,0.8491896,0.85119367
cos_dow,0.25546134,0.24734743,0.2298332,0.26221925,0.19433819,0.2249916,0.22616711,0.2303725,0.2355186,0.21872881
sin_month,0.15636346,0.16751026,0.14786017,0.16032252,0.15289298,0.15735076,0.16695032,0.14725888,0.13367215,0.19217098
cos_month,0.2127548,0.209985,0.23432124,0.2487103,0.20197311,0.22203411,0.22787586,0.24955401,0.2188543,0.2562219


==> NO5/top_features.csv <==
zone,method,rank,feature,score
NO5,MCIR,1,cos_hour,0.28006206589990945
NO5,MCIR,2,load_lag_1h,0.2561327160607899
NO5,MCIR,3,relative_humidity_2m,0.20144028469502948
NO5,MCIR,4,load_roll_std_6h,0.14351588181344963
NO5,MCIR,5,load_roll_mean_24h,0.1384780411773604
NO5,MCIR,6,load_lag_24h,0.1128321176595765
NO5,MCIR,7,sin_dow,0.0788673498271321
NO5,MCIR,8,cos_dow,0.06063745552410797
NO5,SHAP,1,load_lag_1h,114.28486633300781
NO5,SHAP,2,load_lag_24h,27.61005210876465
NO5,SHAP,3,cos_hour,6.556412696838379
NO5,SHAP,4,temperature_2m,2.7487547397613525
NO5,SHAP,5,sin_hour,2.545764446258545
NO5,SHAP,6,load_roll_mean_3h,1.7791614532470703
NO5,SHAP,7,load_lag_2h,1.5517326593399048
NO5,SHAP,8,load_roll_std_6h,1.4810380935668945
NO5,MI,1,load_lag_1h,2.1604283054234275
NO5,MI,2,load_lag_24h,1.8636641264599618
NO5,MI,3,load_roll_mean_3h,1.5798011868668156
NO5,MI,4,load_lag_2h,1.5274405511790838
NO5,MI,5,load_roll_mean_6h,1.2471696036090614
NO5,MI,6,load_lag_3h,1.2238757071560074
NO5,MI,7,load_roll_mean_24h,1.2203065785783243
NO5,MI,8,load_roll_mean_12h,1.2182522939200253
NO5,HSIC,1,load_lag_1h,0.0911591177845125
NO5,HSIC,2,load_lag_24h,0.08863287518613377
NO5,HSIC,3,load_roll_mean_3h,0.08798761280896338
NO5,HSIC,4,load_lag_2h,0.0871394146065323
NO5,HSIC,5,load_roll_mean_24h,0.08499319506931105
NO5,HSIC,6,load_roll_mean_6h,0.08395947919950365
NO5,HSIC,7,load_lag_3h,0.08260602868293969
NO5,HSIC,8,load_roll_mean_12h,0.08185830994578729


==> NO5_target.csv <==
time,target_residential_demand_mwh
2021-01-02 00:00:00,596.0
2021-01-02 01:00:00,567.0
2021-01-02 02:00:00,550.0
2021-01-02 03:00:00,541.0
2021-01-02 04:00:00,538.0
2021-01-02 05:00:00,538.0
2021-01-02 06:00:00,543.0
2021-01-02 07:00:00,556.0
2021-01-02 08:00:00,581.0
2021-01-02 09:00:00,619.0
2021-01-02 10:00:00,653.0
2021-01-02 11:00:00,673.0
2021-01-02 12:00:00,677.0
2021-01-02 13:00:00,675.0
2021-01-02 14:00:00,676.0
2021-01-02 15:00:00,690.0
2021-01-02 16:00:00,715.0
2021-01-02 17:00:00,730.0
2021-01-02 18:00:00,736.0
2021-01-02 19:00:00,727.0
2021-01-02 20:00:00,700.0
2021-01-02 21:00:00,678.0
2021-01-02 22:00:00,656.0
2021-01-02 23:00:00,630.0
2021-01-03 00:00:00,601.0
2021-01-03 01:00:00,576.0
2021-01-03 02:00:00,559.0
2021-01-03 03:00:00,553.0
2021-01-03 04:00:00,553.0
2021-01-03 05:00:00,556.0
2021-01-03 06:00:00,566.0
2021-01-03 07:00:00,582.0
2021-01-03 08:00:00,609.0
2021-01-03 09:00:00,654.0
2021-01-03 10:00:00,697.0
2021-01-03 11:00:00,714.0
2021-01-03 12:00:00,711.0
2021-01-03 13:00:00,704.0
2021-01-03 14:00:00,713.0
2021-01-03 15:00:00,746.0
2021-01-03 16:00:00,786.0
2021-01-03 17:00:00,799.0
2021-01-03 18:00:00,796.0
2021-01-03 19:00:00,792.0
2021-01-03 20:00:00,786.0
2021-01-03 21:00:00,770.0
2021-01-03 22:00:00,740.0
2021-01-03 23:00:00,697.0
2021-01-04 00:00:00,647.0
2021-01-04 01:00:00,620.0
2021-01-04 02:00:00,606.0
2021-01-04 03:00:00,602.0
2021-01-04 04:00:00,604.0
2021-01-04 05:00:00,617.0
2021-01-04 06:00:00,656.0
2021-01-04 07:00:00,708.0
2021-01-04 08:00:00,728.0
2021-01-04 09:00:00,735.0
2021-01-04 10:00:00,739.0
2021-01-04 11:00:00,734.0
2021-01-04 12:00:00,722.0
2021-01-04 13:00:00,709.0
2021-01-04 14:00:00,716.0
2021-01-04 15:00:00,752.0
2021-01-04 16:00:00,808.0
2021-01-04 17:00:00,822.0
2021-01-04 18:00:00,819.0
2021-01-04 19:00:00,813.0
2021-01-04 20:00:00,812.0
2021-01-04 21:00:00,798.0
2021-01-04 22:00:00,769.0
2021-01-04 23:00:00,723.0
2021-01-05 00:00:00,674.0
2021-01-05 01:00:00,644.0
2021-01-05 02:00:00,632.0
2021-01-05 03:00:00,624.0
2021-01-05 04:00:00,623.0
2021-01-05 05:00:00,632.0
2021-01-05 06:00:00,668.0
2021-01-05 07:00:00,716.0
2021-01-05 08:00:00,733.0
2021-01-05 09:00:00,734.0
2021-01-05 10:00:00,733.0
2021-01-05 11:00:00,727.0
2021-01-05 12:00:00,716.0
2021-01-05 13:00:00,708.0
2021-01-05 14:00:00,715.0
2021-01-05 15:00:00,754.0
2021-01-05 16:00:00,813.0
2021-01-05 17:00:00,828.0
2021-01-05 18:00:00,826.0
2021-01-05 19:00:00,822.0
2021-01-05 20:00:00,820.0
2021-01-05 21:00:00,810.0
2021-01-05 22:00:00,782.0
2021-01-05 23:00:00,733.0
2021-01-06 00:00:00,686.0
2021-01-06 01:00:00,659.0
2021-01-06 02:00:00,648.0
2021-01-06 03:00:00,642.0
2021-01-06 04:00:00,643.0
2021-01-06 05:00:00,657.0
2021-01-06 06:00:00,695.0
2021-01-06 07:00:00,748.0
2021-01-06 08:00:00,770.0
2021-01-06 09:00:00,768.0
2021-01-06 10:00:00,767.0
2021-01-06 11:00:00,759.0
2021-01-06 12:00:00,748.0
2021-01-06 13:00:00,737.0
2021-01-06 14:00:00,744.0
2021-01-06 15:00:00,782.0
2021-01-06 16:00:00,838.0
2021-01-06 17:00:00,853.0
2021-01-06 18:00:00,849.0
2021-01-06 19:00:00,844.0
2021-01-06 20:00:00,841.0
2021-01-06 21:00:00,830.0
2021-01-06 22:00:00,801.0
2021-01-06 23:00:00,753.0
2021-01-07 00:00:00,703.0
2021-01-07 01:00:00,669.0
2021-01-07 02:00:00,653.0
2021-01-07 03:00:00,644.0
2021-01-07 04:00:00,641.0
2021-01-07 05:00:00,650.0
2021-01-07 06:00:00,684.0
2021-01-07 07:00:00,732.0
2021-01-07 08:00:00,749.0
2021-01-07 09:00:00,748.0
2021-01-07 10:00:00,745.0
2021-01-07 11:00:00,740.0
2021-01-07 12:00:00,732.0
2021-01-07 13:00:00,724.0
2021-01-07 14:00:00,727.0
2021-01-07 15:00:00,760.0
2021-01-07 16:00:00,811.0
2021-01-07 17:00:00,827.0
2021-01-07 18:00:00,821.0
2021-01-07 19:00:00,816.0
2021-01-07 20:00:00,814.0
2021-01-07 21:00:00,801.0
2021-01-07 22:00:00,773.0
2021-01-07 23:00:00,726.0
2021-01-08 00:00:00,682.0
2021-01-08 01:00:00,651.0
2021-01-08 02:00:00,638.0
2021-01-08 03:00:00,632.0
2021-01-08 04:00:00,633.0
2021-01-08 05:00:00,641.0
2021-01-08 06:00:00,675.0
2021-01-08 07:00:00,727.0
2021-01-08 08:00:00,746.0
2021-01-08 09:00:00,751.0
2021-01-08 10:00:00,749.0
2021-01-08 11:00:00,741.0
2021-01-08 12:00:00,730.0
2021-01-08 13:00:00,724.0
2021-01-08 14:00:00,730.0
2021-01-08 15:00:00,760.0
2021-01-08 16:00:00,808.0
2021-01-08 17:00:00,829.0
2021-01-08 18:00:00,833.0
2021-01-08 19:00:00,826.0
2021-01-08 20:00:00,809.0
2021-01-08 21:00:00,785.0
2021-01-08 22:00:00,759.0
2021-01-08 23:00:00,727.0
2021-01-09 00:00:00,693.0
2021-01-09 01:00:00,663.0
2021-01-09 02:00:00,642.0
2021-01-09 03:00:00,632.0
2021-01-09 04:00:00,629.0
2021-01-09 05:00:00,629.0
2021-01-09 06:00:00,634.0
2021-01-09 07:00:00,649.0
2021-01-09 08:00:00,682.0
2021-01-09 09:00:00,729.0
2021-01-09 10:00:00,760.0
2021-01-09 11:00:00,773.0
2021-01-09 12:00:00,778.0
2021-01-09 13:00:00,776.0
2021-01-09 14:00:00,776.0
2021-01-09 15:00:00,784.0
2021-01-09 16:00:00,800.0
2021-01-09 17:00:00,812.0
2021-01-09 18:00:00,819.0
2021-01-09 19:00:00,805.0
2021-01-09 20:00:00,771.0
2021-01-09 21:00:00,732.0
2021-01-09 22:00:00,701.0
2021-01-09 23:00:00,667.0
2021-01-10 00:00:00,635.0
2021-01-10 01:00:00,608.0
2021-01-10 02:00:00,590.0
2021-01-10 03:00:00,583.0
2021-01-10 04:00:00,581.0
2021-01-10 05:00:00,581.0
2021-01-10 06:00:00,589.0
2021-01-10 07:00:00,602.0
2021-01-10 08:00:00,632.0
2021-01-10 09:00:00,679.0
2021-01-10 10:00:00,721.0
2021-01-10 11:00:00,741.0
2021-01-10 12:00:00,743.0
2021-01-10 13:00:00,744.0
2021-01-10 14:00:00,753.0
2021-01-10 15:00:00,770.0
2021-01-10 16:00:00,789.0
2021-01-10 17:00:00,793.0
2021-01-10 18:00:00,788.0
2021-01-10 19:00:00,781.0
2021-01-10 20:00:00,770.0
2021-01-10 21:00:00,749.0
2021-01-10 22:00:00,716.0
2021-01-10 23:00:00,671.0
2021-01-11 00:00:00,622.0
2021-01-11 01:00:00,595.0
2021-01-11 02:00:00,583.0
2021-01-11 03:00:00,578.0
2021-01-11 04:00:00,580.0
2021-01-11 05:00:00,591.0
2021-01-11 06:00:00,627.0
2021-01-11 07:00:00,678.0
2021-01-11 08:00:00,692.0
2021-01-11 09:00:00,694.0
2021-01-11 10:00:00,693.0
2021-01-11 11:00:00,690.0
2021-01-11 12:00:00,680.0
2021-01-11 13:00:00,673.0
2021-01-11 14:00:00,684.0
2021-01-11 15:00:00,721.0
2021-01-11 16:00:00,776.0
2021-01-11 17:00:00,795.0
2021-01-11 18:00:00,794.0
2021-01-11 19:00:00,795.0
2021-01-11 20:00:00,793.0
2021-01-11 21:00:00,785.0
2021-01-11 22:00:00,761.0
2021-01-11 23:00:00,718.0
2021-01-12 00:00:00,673.0
2021-01-12 01:00:00,647.0
2021-01-12 02:00:00,635.0
2021-01-12 03:00:00,629.0
2021-01-12 04:00:00,627.0
2021-01-12 05:00:00,633.0
2021-01-12 06:00:00,672.0
2021-01-12 07:00:00,719.0
2021-01-12 08:00:00,733.0
2021-01-12 09:00:00,729.0
2021-01-12 10:00:00,722.0
2021-01-12 11:00:00,717.0
2021-01-12 12:00:00,710.0
2021-01-12 13:00:00,702.0
2021-01-12 14:00:00,705.0
2021-01-12 15:00:00,733.0
2021-01-12 16:00:00,779.0
2021-01-12 17:00:00,793.0
2021-01-12 18:00:00,784.0
2021-01-12 19:00:00,777.0
2021-01-12 20:00:00,772.0
2021-01-12 21:00:00,761.0
2021-01-12 22:00:00,728.0
2021-01-12 23:00:00,676.0
2021-01-13 00:00:00,628.0
2021-01-13 01:00:00,594.0
2021-01-13 02:00:00,582.0
2021-01-13 03:00:00,580.0
2021-01-13 04:00:00,582.0
2021-01-13 05:00:00,596.0
2021-01-13 06:00:00,638.0
2021-01-13 07:00:00,695.0
2021-01-13 08:00:00,715.0
2021-01-13 09:00:00,718.0
2021-01-13 10:00:00,716.0
2021-01-13 11:00:00,707.0
2021-01-13 12:00:00,694.0
2021-01-13 13:00:00,683.0
2021-01-13 14:00:00,691.0
2021-01-13 15:00:00,723.0
2021-01-13 16:00:00,783.0
2021-01-13 17:00:00,804.0
2021-01-13 18:00:00,803.0
2021-01-13 19:00:00,805.0
2021-01-13 20:00:00,809.0
2021-01-13 21:00:00,800.0
2021-01-13 22:00:00,775.0
2021-01-13 23:00:00,734.0
2021-01-14 00:00:00,687.0
2021-01-14 01:00:00,660.0
2021-01-14 02:00:00,648.0
2021-01-14 03:00:00,645.0
2021-01-14 04:00:00,648.0
2021-01-14 05:00:00,661.0
2021-01-14 06:00:00,703.0
2021-01-14 07:00:00,759.0
2021-01-14 08:00:00,778.0
2021-01-14 09:00:00,782.0
2021-01-14 10:00:00,774.0
2021-01-14 11:00:00,764.0
2021-01-14 12:00:00,752.0
2021-01-14 13:00:00,745.0
2021-01-14 14:00:00,753.0
2021-01-14 15:00:00,785.0
2021-01-14 16:00:00,831.0
2021-01-14 17:00:00,844.0
2021-01-14 18:00:00,840.0
2021-01-14 19:00:00,835.0
2021-01-14 20:00:00,833.0
2021-01-14 21:00:00,819.0
2021-01-14 22:00:00,789.0
2021-01-14 23:00:00,745.0
2021-01-15 00:00:00,701.0
2021-01-15 01:00:00,676.0
2021-01-15 02:00:00,665.0
2021-01-15 03:00:00,663.0
2021-01-15 04:00:00,664.0
2021-01-15 05:00:00,676.0
2021-01-15 06:00:00,716.0
2021-01-15 07:00:00,772.0
2021-01-15 08:00:00,794.0
2021-01-15 09:00:00,799.0
2021-01-15 10:00:00,789.0
2021-01-15 11:00:00,786.0
2021-01-15 12:00:00,770.0
2021-01-15 13:00:00,756.0
2021-01-15 14:00:00,758.0
2021-01-15 15:00:00,781.0
2021-01-15 16:00:00,829.0
2021-01-15 17:00:00,859.0
2021-01-15 18:00:00,866.0
2021-01-15 19:00:00,860.0
2021-01-15 20:00:00,841.0
2021-01-15 21:00:00,818.0
2021-01-15 22:00:00,793.0
2021-01-15 23:00:00,765.0
2021-01-16 00:00:00,736.0
2021-01-16 01:00:00,709.0
2021-01-16 02:00:00,687.0
2021-01-16 03:00:00,679.0
2021-01-16 04:00:00,676.0
2021-01-16 05:00:00,677.0
2021-01-16 06:00:00,686.0
2021-01-16 07:00:00,706.0
2021-01-16 08:00:00,744.0
2021-01-16 09:00:00,790.0
2021-01-16 10:00:00,819.0
2021-01-16 11:00:00,822.0
2021-01-16 12:00:00,809.0
2021-01-16 13:00:00,800.0
2021-01-16 14:00:00,799.0
2021-01-16 15:00:00,808.0
2021-01-16 16:00:00,831.0
2021-01-16 17:00:00,853.0
2021-01-16 18:00:00,865.0
2021-01-16 19:00:00,850.0
2021-01-16 20:00:00,811.0
2021-01-16 21:00:00,774.0
2021-01-16 22:00:00,741.0
2021-01-16 23:00:00,706.0
2021-01-17 00:00:00,674.0
2021-01-17 01:00:00,642.0
2021-01-17 02:00:00,625.0
2021-01-17 03:00:00,618.0
2021-01-17 04:00:00,615.0
2021-01-17 05:00:00,617.0
2021-01-17 06:00:00,624.0
2021-01-17 07:00:00,637.0
2021-01-17 08:00:00,667.0
2021-01-17 09:00:00,712.0
2021-01-17 10:00:00,747.0
2021-01-17 11:00:00,767.0
2021-01-17 12:00:00,772.0
2021-01-17 13:00:00,775.0
2021-01-17 14:00:00,783.0
2021-01-17 15:00:00,799.0
2021-01-17 16:00:00,809.0
2021-01-17 17:00:00,810.0
2021-01-17 18:00:00,800.0
2021-01-17 19:00:00,787.0
2021-01-17 20:00:00,776.0
2021-01-17 21:00:00,751.0
2021-01-17 22:00:00,715.0
2021-01-17 23:00:00,669.0
2021-01-18 00:00:00,621.0
2021-01-18 01:00:00,590.0
2021-01-18 02:00:00,575.0
2021-01-18 03:00:00,570.0
2021-01-18 04:00:00,569.0
2021-01-18 05:00:00,581.0
2021-01-18 06:00:00,619.0
2021-01-18 07:00:00,671.0
2021-01-18 08:00:00,686.0
2021-01-18 09:00:00,685.0
2021-01-18 10:00:00,687.0
2021-01-18 11:00:00,690.0
2021-01-18 12:00:00,685.0
2021-01-18 13:00:00,677.0
2021-01-18 14:00:00,681.0
2021-01-18 15:00:00,710.0
2021-01-18 16:00:00,756.0
2021-01-18 17:00:00,766.0
2021-01-18 18:00:00,757.0
2021-01-18 19:00:00,748.0
2021-01-18 20:00:00,742.0
2021-01-18 21:00:00,727.0
2021-01-18 22:00:00,696.0
2021-01-18 23:00:00,648.0
2021-01-19 00:00:00,599.0
2021-01-19 01:00:00,570.0
2021-01-19 02:00:00,558.0
2021-01-19 03:00:00,553.0
2021-01-19 04:00:00,553.0
2021-01-19 05:00:00,563.0
2021-01-19 06:00:00,600.0
2021-01-19 07:00:00,652.0
2021-01-19 08:00:00,669.0
2021-01-19 09:00:00,666.0
2021-01-19 10:00:00,664.0
2021-01-19 11:00:00,660.0
2021-01-19 12:00:00,653.0
2021-01-19 13:00:00,645.0
2021-01-19 14:00:00,646.0
2021-01-19 15:00:00,678.0
2021-01-19 16:00:00,730.0
2021-01-19 17:00:00,749.0
2021-01-19 18:00:00,746.0
2021-01-19 19:00:00,743.0
2021-01-19 20:00:00,741.0
2021-01-19 21:00:00,732.0
2021-01-19 22:00:00,705.0
2021-01-19 23:00:00,661.0
2021-01-20 00:00:00,614.0
2021-01-20 01:00:00,585.0
2021-01-20 02:00:00,573.0
2021-01-20 03:00:00,568.0
2021-01-20 04:00:00,566.0
2021-01-20 05:00:00,576.0
2021-01-20 06:00:00,613.0
2021-01-20 07:00:00,663.0
2021-01-20 08:00:00,674.0
2021-01-20 09:00:00,670.0
2021-01-20 10:00:00,663.0
2021-01-20 11:00:00,656.0
2021-01-20 12:00:00,649.0
2021-01-20 13:00:00,644.0
2021-01-20 14:00:00,655.0
2021-01-20 15:00:00,695.0
2021-01-20 16:00:00,741.0
2021-01-20 17:00:00,745.0
2021-01-20 18:00:00,733.0
2021-01-20 19:00:00,731.0
2021-01-20 20:00:00,722.0
2021-01-20 21:00:00,705.0
2021-01-20 22:00:00,671.0
2021-01-20 23:00:00,625.0
2021-01-21 00:00:00,578.0
2021-01-21 01:00:00,546.0
2021-01-21 02:00:00,531.0
2021-01-21 03:00:00,525.0
2021-01-21 04:00:00,523.0
2021-01-21 05:00:00,531.0
2021-01-21 06:00:00,567.0
2021-01-21 07:00:00,615.0
2021-01-21 08:00:00,624.0
2021-01-21 09:00:00,617.0
2021-01-21 10:00:00,611.0
2021-01-21 11:00:00,607.0
2021-01-21 12:00:00,602.0
2021-01-21 13:00:00,595.0
2021-01-21 14:00:00,599.0
2021-01-21 15:00:00,615.0
2021-01-21 16:00:00,660.0
2021-01-21 17:00:00,684.0
2021-01-21 18:00:00,685.0
2021-01-21 19:00:00,682.0
2021-01-21 20:00:00,680.0
2021-01-21 21:00:00,667.0
2021-01-21 22:00:00,638.0
2021-01-21 23:00:00,593.0
2021-01-22 00:00:00,544.0
2021-01-22 01:00:00,513.0
2021-01-22 02:00:00,500.0
2021-01-22 03:00:00,493.0
2021-01-22 04:00:00,493.0
2021-01-22 05:00:00,504.0
2021-01-22 06:00:00,540.0
2021-01-22 07:00:00,592.0
2021-01-22 08:00:00,606.0
2021-01-22 09:00:00,605.0
2021-01-22 10:00:00,601.0
2021-01-22 11:00:00,603.0
2021-01-22 12:00:00,602.0
2021-01-22 13:00:00,599.0
2021-01-22 14:00:00,598.0
2021-01-22 15:00:00,623.0
2021-01-22 16:00:00,667.0
2021-01-22 17:00:00,687.0
2021-01-22 18:00:00,689.0
2021-01-22 19:00:00,678.0
2021-01-22 20:00:00,656.0
2021-01-22 21:00:00,632.0
2021-01-22 22:00:00,609.0
2021-01-22 23:00:00,579.0
2021-01-23 00:00:00,549.0
2021-01-23 01:00:00,522.0
2021-01-23 02:00:00,504.0
2021-01-23 03:00:00,497.0
2021-01-23 04:00:00,496.0
2021-01-23 05:00:00,500.0
2021-01-23 06:00:00,509.0
2021-01-23 07:00:00,529.0
2021-01-23 08:00:00,564.0
2021-01-23 09:00:00,611.0
2021-01-23 10:00:00,646.0
2021-01-23 11:00:00,661.0
2021-01-23 12:00:00,667.0
2021-01-23 13:00:00,661.0
2021-01-23 14:00:00,663.0
2021-01-23 15:00:00,669.0
2021-01-23 16:00:00,683.0
2021-01-23 17:00:00,714.0
2021-01-23 18:00:00,729.0
2021-01-23 19:00:00,719.0
2021-01-23 20:00:00,687.0
2021-01-23 21:00:00,656.0
2021-01-23 22:00:00,631.0
2021-01-23 23:00:00,606.0
2021-01-24 00:00:00,577.0
2021-01-24 01:00:00,554.0
2021-01-24 02:00:00,540.0
2021-01-24 03:00:00,532.0
2021-01-24 04:00:00,528.0
2021-01-24 05:00:00,531.0
2021-01-24 06:00:00,540.0
2021-01-24 07:00:00,556.0
2021-01-24 08:00:00,590.0
2021-01-24 09:00:00,638.0
2021-01-24 10:00:00,675.0
2021-01-24 11:00:00,683.0
2021-01-24 12:00:00,675.0
2021-01-24 13:00:00,665.0
2021-01-24 14:00:00,671.0
2021-01-24 15:00:00,693.0
2021-01-24 16:00:00,723.0
2021-01-24 17:00:00,741.0
2021-01-24 18:00:00,744.0
2021-01-24 19:00:00,740.0
2021-01-24 20:00:00,740.0
2021-01-24 21:00:00,725.0
2021-01-24 22:00:00,700.0
2021-01-24 23:00:00,661.0
2021-01-25 00:00:00,614.0
2021-01-25 01:00:00,589.0
2021-01-25 02:00:00,578.0
2021-01-25 03:00:00,577.0
2021-01-25 04:00:00,582.0
2021-01-25 05:00:00,597.0
2021-01-25 06:00:00,644.0
2021-01-25 07:00:00,700.0
2021-01-25 08:00:00,718.0
2021-01-25 09:00:00,718.0
2021-01-25 10:00:00,711.0
2021-01-25 11:00:00,696.0
2021-01-25 12:00:00,674.0
2021-01-25 13:00:00,660.0
2021-01-25 14:00:00,661.0
2021-01-25 15:00:00,694.0
2021-01-25 16:00:00,749.0
2021-01-25 17:00:00,779.0
2021-01-25 18:00:00,782.0
2021-01-25 19:00:00,780.0
2021-01-25 20:00:00,778.0
2021-01-25 21:00:00,766.0
2021-01-25 22:00:00,739.0
2021-01-25 23:00:00,694.0
2021-01-26 00:00:00,646.0
2021-01-26 01:00:00,614.0
2021-01-26 02:00:00,598.0
2021-01-26 03:00:00,591.0
2021-01-26 04:00:00,590.0
2021-01-26 05:00:00,599.0
2021-01-26 06:00:00,641.0
2021-01-26 07:00:00,695.0
2021-01-26 08:00:00,705.0
2021-01-26 09:00:00,701.0
2021-01-26 10:00:00,694.0
2021-01-26 11:00:00,686.0
2021-01-26 12:00:00,677.0
2021-01-26 13:00:00,670.0
2021-01-26 14:00:00,675.0
2021-01-26 15:00:00,708.0
2021-01-26 16:00:00,759.0
2021-01-26 17:00:00,785.0
2021-01-26 18:00:00,788.0
2021-01-26 19:00:00,789.0
2021-01-26 20:00:00,791.0
2021-01-26 21:00:00,782.0
2021-01-26 22:00:00,758.0
2021-01-26 23:00:00,717.0
2021-01-27 00:00:00,666.0
2021-01-27 01:00:00,639.0
2021-01-27 02:00:00,628.0
2021-01-27 03:00:00,627.0
2021-01-27 04:00:00,629.0
2021-01-27 05:00:00,642.0
2021-01-27 06:00:00,684.0
2021-01-27 07:00:00,740.0
2021-01-27 08:00:00,754.0
2021-01-27 09:00:00,750.0
2021-01-27 10:00:00,742.0
2021-01-27 11:00:00,724.0
2021-01-27 12:00:00,704.0
2021-01-27 13:00:00,688.0
2021-01-27 14:00:00,692.0
2021-01-27 15:00:00,725.0
2021-01-27 16:00:00,776.0
2021-01-27 17:00:00,808.0
2021-01-27 18:00:00,818.0
2021-01-27 19:00:00,821.0
2021-01-27 20:00:00,826.0
2021-01-27 21:00:00,819.0
2021-01-27 22:00:00,791.0
2021-01-27 23:00:00,750.0
2021-01-28 00:00:00,703.0
2021-01-28 01:00:00,677.0
2021-01-28 02:00:00,666.0
2021-01-28 03:00:00,663.0
2021-01-28 04:00:00,664.0
2021-01-28 05:00:00,678.0
2021-01-28 06:00:00,720.0
2021-01-28 07:00:00,773.0
2021-01-28 08:00:00,788.0
2021-01-28 09:00:00,783.0
2021-01-28 10:00:00,774.0
2021-01-28 11:00:00,764.0
2021-01-28 12:00:00,755.0
2021-01-28 13:00:00,751.0
2021-01-28 14:00:00,760.0
2021-01-28 15:00:00,789.0
2021-01-28 16:00:00,825.0
2021-01-28 17:00:00,840.0
2021-01-28 18:00:00,836.0
2021-01-28 19:00:00,830.0
2021-01-28 20:00:00,824.0
2021-01-28 21:00:00,810.0
2021-01-28 22:00:00,781.0
2021-01-28 23:00:00,736.0
2021-01-29 00:00:00,692.0
2021-01-29 01:00:00,660.0
2021-01-29 02:00:00,645.0
2021-01-29 03:00:00,638.0
2021-01-29 04:00:00,636.0
2021-01-29 05:00:00,650.0
2021-01-29 06:00:00,689.0
2021-01-29 07:00:00,740.0
2021-01-29 08:00:00,763.0
2021-01-29 09:00:00,764.0
2021-01-29 10:00:00,755.0
2021-01-29 11:00:00,740.0
2021-01-29 12:00:00,724.0
2021-01-29 13:00:00,710.0
2021-01-29 14:00:00,716.0
2021-01-29 15:00:00,742.0
2021-01-29 16:00:00,780.0
2021-01-29 17:00:00,807.0
2021-01-29 18:00:00,814.0
2021-01-29 19:00:00,809.0
2021-01-29 20:00:00,788.0
2021-01-29 21:00:00,761.0
2021-01-29 22:00:00,734.0
2021-01-29 23:00:00,704.0
2021-01-30 00:00:00,674.0
2021-01-30 01:00:00,646.0
2021-01-30 02:00:00,630.0
2021-01-30 03:00:00,618.0
2021-01-30 04:00:00,616.0
2021-01-30 05:00:00,619.0
2021-01-30 06:00:00,631.0
2021-01-30 07:00:00,652.0
2021-01-30 08:00:00,689.0
2021-01-30 09:00:00,736.0
2021-01-30 10:00:00,761.0
2021-01-30 11:00:00,766.0
2021-01-30 12:00:00,757.0
2021-01-30 13:00:00,744.0
2021-01-30 14:00:00,736.0
2021-01-30 15:00:00,742.0
2021-01-30 16:00:00,761.0
2021-01-30 17:00:00,793.0
2021-01-30 18:00:00,809.0
2021-01-30 19:00:00,793.0
2021-01-30 20:00:00,762.0
2021-01-30 21:00:00,732.0
2021-01-30 22:00:00,703.0
2021-01-30 23:00:00,675.0
2021-01-31 00:00:00,646.0
2021-01-31 01:00:00,623.0
2021-01-31 02:00:00,610.0
2021-01-31 03:00:00,603.0
2021-01-31 04:00:00,600.0
2021-01-31 05:00:00,602.0
2021-01-31 06:00:00,608.0
2021-01-31 07:00:00,625.0
2021-01-31 08:00:00,658.0
2021-01-31 09:00:00,706.0
2021-01-31 10:00:00,736.0
2021-01-31 11:00:00,743.0
2021-01-31 12:00:00,743.0
2021-01-31 13:00:00,744.0
2021-01-31 14:00:00,755.0
2021-01-31 15:00:00,773.0
2021-01-31 16:00:00,791.0
2021-01-31 17:00:00,798.0
2021-01-31 18:00:00,797.0
2021-01-31 19:00:00,794.0
2021-01-31 20:00:00,791.0
2021-01-31 21:00:00,780.0
2021-01-31 22:00:00,753.0
2021-01-31 23:00:00,711.0
2021-02-01 00:00:00,667.0
2021-02-01 01:00:00,641.0
2021-02-01 02:00:00,634.0
2021-02-01 03:00:00,633.0
2021-02-01 04:00:00,636.0
2021-02-01 05:00:00,652.0
2021-02-01 06:00:00,700.0
2021-02-01 07:00:00,754.0
2021-02-01 08:00:00,771.0
2021-02-01 09:00:00,770.0
2021-02-01 10:00:00,755.0
2021-02-01 11:00:00,735.0
2021-02-01 12:00:00,710.0
2021-02-01 13:00:00,692.0
2021-02-01 14:00:00,692.0
2021-02-01 15:00:00,720.0
2021-02-01 16:00:00,769.0
2021-02-01 17:00:00,802.0
2021-02-01 18:00:00,816.0
2021-02-01 19:00:00,821.0
2021-02-01 20:00:00,824.0
2021-02-01 21:00:00,819.0
2021-02-01 22:00:00,796.0
2021-02-01 23:00:00,751.0
2021-02-02 00:00:00,706.0
2021-02-02 01:00:00,679.0
2021-02-02 02:00:00,667.0
2021-02-02 03:00:00,665.0
2021-02-02 04:00:00,666.0
2021-02-02 05:00:00,677.0
2021-02-02 06:00:00,720.0
2021-02-02 07:00:00,773.0
2021-02-02 08:00:00,785.0
2021-02-02 09:00:00,781.0
2021-02-02 10:00:00,765.0
2021-02-02 11:00:00,746.0
2021-02-02 12:00:00,729.0
2021-02-02 13:00:00,720.0
2021-02-02 14:00:00,731.0
2021-02-02 15:00:00,761.0
2021-02-02 16:00:00,807.0
2021-02-02 17:00:00,827.0
2021-02-02 18:00:00,829.0
2021-02-02 19:00:00,830.0
2021-02-02 20:00:00,831.0
2021-02-02 21:00:00,829.0
2021-02-02 22:00:00,801.0
2021-02-02 23:00:00,758.0
2021-02-03 00:00:00,713.0
2021-02-03 01:00:00,687.0
2021-02-03 02:00:00,677.0
2021-02-03 03:00:00,675.0
2021-02-03 04:00:00,678.0
2021-02-03 05:00:00,692.0
2021-02-03 06:00:00,737.0
2021-02-03 07:00:00,794.0
2021-02-03 08:00:00,808.0
2021-02-03 09:00:00,804.0
2021-02-03 10:00:00,789.0
2021-02-03 11:00:00,766.0
2021-02-03 12:00:00,742.0
2021-02-03 13:00:00,722.0
2021-02-03 14:00:00,721.0
2021-02-03 15:00:00,751.0
2021-02-03 16:00:00,803.0
2021-02-03 17:00:00,838.0
2021-02-03 18:00:00,852.0
2021-02-03 19:00:00,861.0
2021-02-03 20:00:00,863.0
2021-02-03 21:00:00,859.0
2021-02-03 22:00:00,834.0
2021-02-03 23:00:00,787.0
2021-02-04 00:00:00,747.0
2021-02-04 01:00:00,720.0
2021-02-04 02:00:00,709.0
2021-02-04 03:00:00,706.0
2021-02-04 04:00:00,708.0
2021-02-04 05:00:00,721.0
2021-02-04 06:00:00,761.0
2021-02-04 07:00:00,813.0
2021-02-04 08:00:00,821.0
2021-02-04 09:00:00,816.0
2021-02-04 10:00:00,804.0
2021-02-04 11:00:00,793.0
2021-02-04 12:00:00,781.0
2021-02-04 13:00:00,766.0
2021-02-04 14:00:00,770.0
2021-02-04 15:00:00,801.0
2021-02-04 16:00:00,844.0
2021-02-04 17:00:00,866.0
2021-02-04 18:00:00,871.0
2021-02-04 19:00:00,868.0
2021-02-04 20:00:00,869.0
2021-02-04 21:00:00,861.0
2021-02-04 22:00:00,834.0
2021-02-04 23:00:00,787.0
2021-02-05 00:00:00,742.0
2021-02-05 01:00:00,713.0
2021-02-05 02:00:00,704.0
2021-02-05 03:00:00,704.0
2021-02-05 04:00:00,708.0
2021-02-05 05:00:00,722.0
2021-02-05 06:00:00,762.0
2021-02-05 07:00:00,817.0
2021-02-05 08:00:00,835.0
2021-02-05 09:00:00,834.0
2021-02-05 10:00:00,820.0
2021-02-05 11:00:00,797.0
2021-02-05 12:00:00,773.0
2021-02-05 13:00:00,755.0
2021-02-05 14:00:00,750.0
2021-02-05 15:00:00,769.0
2021-02-05 16:00:00,809.0
2021-02-05 17:00:00,847.0
2021-02-05 18:00:00,867.0
2021-02-05 19:00:00,871.0
2021-02-05 20:00:00,854.0
2021-02-05 21:00:00,832.0
2021-02-05 22:00:00,809.0
2021-02-05 23:00:00,781.0
2021-02-06 00:00:00,755.0
2021-02-06 01:00:00,728.0
2021-02-06 02:00:00,714.0
2021-02-06 03:00:00,709.0
2021-02-06 04:00:00,708.0
2021-02-06 05:00:00,712.0
2021-02-06 06:00:00,721.0
2021-02-06 07:00:00,741.0
2021-02-06 08:00:00,783.0
2021-02-06 09:00:00,829.0
2021-02-06 10:00:00,845.0
2021-02-06 11:00:00,835.0
2021-02-06 12:00:00,810.0
2021-02-06 13:00:00,785.0
2021-02-06 14:00:00,768.0
2021-02-06 15:00:00,773.0
2021-02-06 16:00:00,802.0
2021-02-06 17:00:00,848.0
2021-02-06 18:00:00,882.0
2021-02-06 19:00:00,884.0
2021-02-06 20:00:00,858.0
2021-02-06 21:00:00,829.0
2021-02-06 22:00:00,804.0
2021-02-06 23:00:00,781.0
2021-02-07 00:00:00,752.0
2021-02-07 01:00:00,733.0
2021-02-07 02:00:00,721.0
2021-02-07 03:00:00,718.0
2021-02-07 04:00:00,718.0
2021-02-07 05:00:00,721.0
2021-02-07 06:00:00,730.0
2021-02-07 07:00:00,747.0
2021-02-07 08:00:00,787.0
2021-02-07 09:00:00,832.0
2021-02-07 10:00:00,855.0
2021-02-07 11:00:00,848.0
2021-02-07 12:00:00,822.0
2021-02-07 13:00:00,799.0
2021-02-07 14:00:00,794.0
2021-02-07 15:00:00,806.0
2021-02-07 16:00:00,829.0
2021-02-07 17:00:00,862.0
2021-02-07 18:00:00,883.0
2021-02-07 19:00:00,889.0
2021-02-07 20:00:00,883.0
2021-02-07 21:00:00,865.0
2021-02-07 22:00:00,837.0
2021-02-07 23:00:00,795.0
2021-02-08 00:00:00,753.0
2021-02-08 01:00:00,727.0
2021-02-08 02:00:00,718.0
2021-02-08 03:00:00,715.0
2021-02-08 04:00:00,717.0
2021-02-08 05:00:00,731.0
2021-02-08 06:00:00,767.0
2021-02-08 07:00:00,820.0
2021-02-08 08:00:00,844.0
2021-02-08 09:00:00,847.0
2021-02-08 10:00:00,835.0
2021-02-08 11:00:00,814.0
2021-02-08 12:00:00,788.0
2021-02-08 13:00:00,768.0
2021-02-08 14:00:00,762.0
2021-02-08 15:00:00,785.0
2021-02-08 16:00:00,826.0
2021-02-08 17:00:00,852.0
2021-02-08 18:00:00,870.0
2021-02-08 19:00:00,873.0
2021-02-08 20:00:00,868.0
2021-02-08 21:00:00,855.0
2021-02-08 22:00:00,822.0
2021-02-08 23:00:00,778.0
2021-02-09 00:00:00,735.0
2021-02-09 01:00:00,711.0
2021-02-09 02:00:00,701.0
2021-02-09 03:00:00,700.0
2021-02-09 04:00:00,701.0
2021-02-09 05:00:00,714.0
2021-02-09 06:00:00,752.0
2021-02-09 07:00:00,804.0
2021-02-09 08:00:00,826.0
2021-02-09 09:00:00,825.0
2021-02-09 10:00:00,809.0
2021-02-09 11:00:00,793.0
2021-02-09 12:00:00,768.0
2021-02-09 13:00:00,749.0
2021-02-09 14:00:00,749.0
2021-02-09 15:00:00,774.0
2021-02-09 16:00:00,818.0
2021-02-09 17:00:00,846.0
2021-02-09 18:00:00,866.0
2021-02-09 19:00:00,873.0
2021-02-09 20:00:00,877.0
2021-02-09 21:00:00,863.0
2021-02-09 22:00:00,838.0
2021-02-09 23:00:00,795.0
2021-02-10 00:00:00,754.0
2021-02-10 01:00:00,730.0
2021-02-10 02:00:00,722.0
2021-02-10 03:00:00,723.0
2021-02-10 04:00:00,726.0
2021-02-10 05:00:00,739.0
2021-02-10 06:00:00,776.0
2021-02-10 07:00:00,830.0
2021-02-10 08:00:00,849.0
2021-02-10 09:00:00,845.0
2021-02-10 10:00:00,834.0
2021-02-10 11:00:00,814.0
2021-02-10 12:00:00,787.0
2021-02-10 13:00:00,760.0
2021-02-10 14:00:00,755.0
2021-02-10 15:00:00,775.0
2021-02-10 16:00:00,813.0
2021-02-10 17:00:00,839.0
2021-02-10 18:00:00,858.0
2021-02-10 19:00:00,864.0
2021-02-10 20:00:00,862.0
2021-02-10 21:00:00,848.0
2021-02-10 22:00:00,818.0
2021-02-10 23:00:00,774.0
2021-02-11 00:00:00,730.0
2021-02-11 01:00:00,703.0
2021-02-11 02:00:00,690.0
2021-02-11 03:00:00,688.0
2021-02-11 04:00:00,693.0
2021-02-11 05:00:00,705.0
2021-02-11 06:00:00,746.0
2021-02-11 07:00:00,800.0
2021-02-11 08:00:00,820.0
2021-02-11 09:00:00,820.0
2021-02-11 10:00:00,805.0
2021-02-11 11:00:00,780.0
2021-02-11 12:00:00,756.0
2021-02-11 13:00:00,737.0
2021-02-11 14:00:00,732.0
2021-02-11 15:00:00,757.0
2021-02-11 16:00:00,799.0
2021-02-11 17:00:00,826.0
2021-02-11 18:00:00,851.0
2021-02-11 19:00:00,862.0
2021-02-11 20:00:00,863.0
2021-02-11 21:00:00,855.0
2021-02-11 22:00:00,833.0
2021-02-11 23:00:00,796.0
2021-02-12 00:00:00,756.0
2021-02-12 01:00:00,733.0
2021-02-12 02:00:00,726.0
2021-02-12 03:00:00,726.0
2021-02-12 04:00:00,729.0
2021-02-12 05:00:00,741.0
2021-02-12 06:00:00,776.0
2021-02-12 07:00:00,828.0
2021-02-12 08:00:00,848.0
2021-02-12 09:00:00,846.0
2021-02-12 10:00:00,830.0
2021-02-12 11:00:00,808.0
2021-02-12 12:00:00,780.0
2021-02-12 13:00:00,762.0
2021-02-12 14:00:00,753.0
2021-02-12 15:00:00,765.0
2021-02-12 16:00:00,801.0
2021-02-12 17:00:00,834.0
2021-02-12 18:00:00,866.0
2021-02-12 19:00:00,871.0
2021-02-12 20:00:00,856.0
2021-02-12 21:00:00,833.0
2021-02-12 22:00:00,812.0
2021-02-12 23:00:00,790.0
2021-02-13 00:00:00,763.0
2021-02-13 01:00:00,739.0
2021-02-13 02:00:00,729.0
2021-02-13 03:00:00,726.0
2021-02-13 04:00:00,728.0
2021-02-13 05:00:00,733.0
2021-02-13 06:00:00,742.0
2021-02-13 07:00:00,765.0
2021-02-13 08:00:00,805.0
2021-02-13 09:00:00,848.0
2021-02-13 10:00:00,857.0
2021-02-13 11:00:00,837.0
2021-02-13 12:00:00,810.0
2021-02-13 13:00:00,783.0
2021-02-13 14:00:00,763.0
2021-02-13 15:00:00,761.0
2021-02-13 16:00:00,785.0
2021-02-13 17:00:00,830.0
2021-02-13 18:00:00,875.0
2021-02-13 19:00:00,876.0
2021-02-13 20:00:00,849.0
2021-02-13 21:00:00,817.0
2021-02-13 22:00:00,791.0
2021-02-13 23:00:00,759.0
2021-02-14 00:00:00,731.0
2021-02-14 01:00:00,708.0
2021-02-14 02:00:00,695.0
2021-02-14 03:00:00,689.0
2021-02-14 04:00:00,687.0
2021-02-14 05:00:00,691.0
2021-02-14 06:00:00,697.0
2021-02-14 07:00:00,715.0
2021-02-14 08:00:00,749.0
2021-02-14 09:00:00,794.0
2021-02-14 10:00:00,819.0
2021-02-14 11:00:00,813.0
2021-02-14 12:00:00,801.0
2021-02-14 13:00:00,793.0
2021-02-14 14:00:00,796.0
2021-02-14 15:00:00,806.0
2021-02-14 16:00:00,813.0
2021-02-14 17:00:00,821.0
2021-02-14 18:00:00,824.0
2021-02-14 19:00:00,820.0
2021-02-14 20:00:00,808.0
2021-02-14 21:00:00,783.0
2021-02-14 22:00:00,747.0
2021-02-14 23:00:00,697.0
2021-02-15 00:00:00,650.0
2021-02-15 01:00:00,623.0
2021-02-15 02:00:00,612.0
2021-02-15 03:00:00,607.0
2021-02-15 04:00:00,610.0
2021-02-15 05:00:00,621.0
2021-02-15 06:00:00,654.0
2021-02-15 07:00:00,704.0
2021-02-15 08:00:00,717.0
2021-02-15 09:00:00,710.0
2021-02-15 10:00:00,703.0
2021-02-15 11:00:00,700.0
2021-02-15 12:00:00,695.0
2021-02-15 13:00:00,690.0
2021-02-15 14:00:00,695.0
2021-02-15 15:00:00,722.0
2021-02-15 16:00:00,756.0
2021-02-15 17:00:00,763.0
2021-02-15 18:00:00,765.0
2021-02-15 19:00:00,760.0
2021-02-15 20:00:00,751.0
2021-02-15 21:00:00,735.0
2021-02-15 22:00:00,702.0
2021-02-15 23:00:00,653.0
2021-02-16 00:00:00,608.0
2021-02-16 01:00:00,579.0
2021-02-16 02:00:00,565.0
2021-02-16 03:00:00,562.0
2021-02-16 04:00:00,562.0
2021-02-16 05:00:00,571.0
2021-02-16 06:00:00,609.0
2021-02-16 07:00:00,663.0
2021-02-16 08:00:00,677.0
2021-02-16 09:00:00,670.0
2021-02-16 10:00:00,663.0
2021-02-16 11:00:00,657.0
2021-02-16 12:00:00,647.0
2021-02-16 13:00:00,638.0
2021-02-16 14:00:00,642.0
2021-02-16 15:00:00,671.0
2021-02-16 16:00:00,712.0
2021-02-16 17:00:00,725.0
2021-02-16 18:00:00,726.0
2021-02-16 19:00:00,724.0
2021-02-16 20:00:00,720.0
2021-02-16 21:00:00,702.0
2021-02-16 22:00:00,669.0
2021-02-16 23:00:00,623.0
2021-02-17 00:00:00,578.0
2021-02-17 01:00:00,548.0
2021-02-17 02:00:00,537.0
2021-02-17 03:00:00,534.0
2021-02-17 04:00:00,535.0
2021-02-17 05:00:00,545.0
2021-02-17 06:00:00,580.0
2021-02-17 07:00:00,631.0
2021-02-17 08:00:00,645.0
2021-02-17 09:00:00,639.0
2021-02-17 10:00:00,634.0
2021-02-17 11:00:00,628.0
2021-02-17 12:00:00,614.0
2021-02-17 13:00:00,595.0
2021-02-17 14:00:00,590.0
2021-02-17 15:00:00,621.0
2021-02-17 16:00:00,667.0
2021-02-17 17:00:00,683.0
2021-02-17 18:00:00,694.0
2021-02-17 19:00:00,702.0
2021-02-17 20:00:00,706.0
2021-02-17 21:00:00,696.0
2021-02-17 22:00:00,666.0
2021-02-17 23:00:00,619.0
2021-02-18 00:00:00,572.0
2021-02-18 01:00:00,545.0
2021-02-18 02:00:00,533.0
2021-02-18 03:00:00,529.0
2021-02-18 04:00:00,530.0
2021-02-18 05:00:00,539.0
2021-02-18 06:00:00,574.0
2021-02-18 07:00:00,624.0
2021-02-18 08:00:00,635.0
2021-02-18 09:00:00,630.0
2021-02-18 10:00:00,628.0
2021-02-18 11:00:00,629.0
2021-02-18 12:00:00,620.0
2021-02-18 13:00:00,610.0
2021-02-18 14:00:00,607.0
2021-02-18 15:00:00,627.0
2021-02-18 16:00:00,660.0
2021-02-18 17:00:00,669.0
2021-02-18 18:00:00,677.0
2021-02-18 19:00:00,677.0
2021-02-18 20:00:00,669.0
2021-02-18 21:00:00,653.0
2021-02-18 22:00:00,623.0
2021-02-18 23:00:00,581.0
2021-02-19 00:00:00,537.0
2021-02-19 01:00:00,507.0
2021-02-19 02:00:00,497.0
2021-02-19 03:00:00,495.0
2021-02-19 04:00:00,496.0
2021-02-19 05:00:00,505.0
2021-02-19 06:00:00,536.0
2021-02-19 07:00:00,588.0
2021-02-19 08:00:00,603.0
2021-02-19 09:00:00,598.0
2021-02-19 10:00:00,593.0
2021-02-19 11:00:00,589.0
2021-02-19 12:00:00,583.0
2021-02-19 13:00:00,580.0
2021-02-19 14:00:00,588.0
2021-02-19 15:00:00,607.0
2021-02-19 16:00:00,636.0
2021-02-19 17:00:00,657.0
2021-02-19 18:00:00,673.0
2021-02-19 19:00:00,670.0
2021-02-19 20:00:00,645.0
2021-02-19 21:00:00,619.0
2021-02-19 22:00:00,591.0
2021-02-19 23:00:00,563.0
2021-02-20 00:00:00,533.0
2021-02-20 01:00:00,505.0
2021-02-20 02:00:00,490.0
2021-02-20 03:00:00,482.0
2021-02-20 04:00:00,478.0
2021-02-20 05:00:00,479.0
2021-02-20 06:00:00,485.0
2021-02-20 07:00:00,503.0
2021-02-20 08:00:00,537.0
2021-02-20 09:00:00,584.0
2021-02-20 10:00:00,613.0
2021-02-20 11:00:00,629.0
2021-02-20 12:00:00,625.0
2021-02-20 13:00:00,623.0
2021-02-20 14:00:00,620.0
2021-02-20 15:00:00,615.0
2021-02-20 16:00:00,618.0
2021-02-20 17:00:00,636.0
2021-02-20 18:00:00,656.0
2021-02-20 19:00:00,645.0
2021-02-20 20:00:00,607.0
2021-02-20 21:00:00,566.0
2021-02-20 22:00:00,540.0
2021-02-20 23:00:00,515.0
2021-02-21 00:00:00,488.0
2021-02-21 01:00:00,462.0
2021-02-21 02:00:00,446.0
2021-02-21 03:00:00,437.0
2021-02-21 04:00:00,434.0
2021-02-21 05:00:00,434.0
2021-02-21 06:00:00,439.0
2021-02-21 07:00:00,452.0
2021-02-21 08:00:00,483.0
2021-02-21 09:00:00,528.0
2021-02-21 10:00:00,564.0
2021-02-21 11:00:00,576.0
2021-02-21 12:00:00,571.0
2021-02-21 13:00:00,562.0
2021-02-21 14:00:00,563.0
2021-02-21 15:00:00,575.0
2021-02-21 16:00:00,584.0
2021-02-21 17:00:00,597.0
2021-02-21 18:00:00,614.0
2021-02-21 19:00:00,623.0
2021-02-21 20:00:00,614.0
2021-02-21 21:00:00,594.0
2021-02-21 22:00:00,564.0
2021-02-21 23:00:00,523.0
2021-02-22 00:00:00,478.0
2021-02-22 01:00:00,451.0
2021-02-22 02:00:00,438.0
2021-02-22 03:00:00,432.0
2021-02-22 04:00:00,430.0
2021-02-22 05:00:00,438.0
2021-02-22 06:00:00,473.0
2021-02-22 07:00:00,519.0
2021-02-22 08:00:00,533.0
2021-02-22 09:00:00,529.0
2021-02-22 10:00:00,526.0
2021-02-22 11:00:00,526.0
2021-02-22 12:00:00,524.0
2021-02-22 13:00:00,522.0
2021-02-22 14:00:00,532.0
2021-02-22 15:00:00,561.0
2021-02-22 16:00:00,596.0
2021-02-22 17:00:00,602.0
2021-02-22 18:00:00,603.0
2021-02-22 19:00:00,607.0
2021-02-22 20:00:00,610.0
2021-02-22 21:00:00,601.0
2021-02-22 22:00:00,571.0
2021-02-22 23:00:00,525.0
2021-02-23 00:00:00,480.0
2021-02-23 01:00:00,452.0
2021-02-23 02:00:00,439.0
2021-02-23 03:00:00,432.0
2021-02-23 04:00:00,433.0
2021-02-23 05:00:00,446.0
2021-02-23 06:00:00,487.0
2021-02-23 07:00:00,540.0
2021-02-23 08:00:00,550.0
2021-02-23 09:00:00,541.0
2021-02-23 10:00:00,533.0
2021-02-23 11:00:00,526.0
2021-02-23 12:00:00,519.0
2021-02-23 13:00:00,516.0
2021-02-23 14:00:00,524.0
2021-02-23 15:00:00,556.0
2021-02-23 16:00:00,599.0
2021-02-23 17:00:00,610.0
2021-02-23 18:00:00,618.0
2021-02-23 19:00:00,622.0
2021-02-23 20:00:00,625.0
2021-02-23 21:00:00,614.0
2021-02-23 22:00:00,587.0
2021-02-23 23:00:00,540.0
2021-02-24 00:00:00,492.0
2021-02-24 01:00:00,461.0
2021-02-24 02:00:00,446.0
2021-02-24 03:00:00,439.0
2021-02-24 04:00:00,436.0
2021-02-24 05:00:00,444.0
2021-02-24 06:00:00,477.0
2021-02-24 07:00:00,526.0
2021-02-24 08:00:00,535.0
2021-02-24 09:00:00,527.0
2021-02-24 10:00:00,523.0
2021-02-24 11:00:00,521.0
2021-02-24 12:00:00,516.0
2021-02-24 13:00:00,513.0
2021-02-24 14:00:00,521.0
2021-02-24 15:00:00,552.0
2021-02-24 16:00:00,588.0
2021-02-24 17:00:00,596.0
2021-02-24 18:00:00,600.0
2021-02-24 19:00:00,599.0
2021-02-24 20:00:00,598.0
2021-02-24 21:00:00,589.0
2021-02-24 22:00:00,561.0
2021-02-24 23:00:00,516.0
2021-02-25 00:00:00,471.0
2021-02-25 01:00:00,441.0
2021-02-25 02:00:00,427.0
2021-02-25 03:00:00,420.0
2021-02-25 04:00:00,419.0
2021-02-25 05:00:00,428.0
2021-02-25 06:00:00,463.0
2021-02-25 07:00:00,512.0
2021-02-25 08:00:00,528.0
2021-02-25 09:00:00,522.0
2021-02-25 10:00:00,513.0
2021-02-25 11:00:00,504.0
2021-02-25 12:00:00,491.0
2021-02-25 13:00:00,492.0
2021-02-25 14:00:00,509.0
2021-02-25 15:00:00,541.0
2021-02-25 16:00:00,581.0
2021-02-25 17:00:00,596.0
2021-02-25 18:00:00,607.0
2021-02-25 19:00:00,610.0
2021-02-25 20:00:00,608.0
2021-02-25 21:00:00,597.0
2021-02-25 22:00:00,570.0
2021-02-25 23:00:00,529.0
2021-02-26 00:00:00,486.0
2021-02-26 01:00:00,456.0
2021-02-26 02:00:00,441.0
2021-02-26 03:00:00,434.0
2021-02-26 04:00:00,432.0
2021-02-26 05:00:00,440.0
2021-02-26 06:00:00,473.0
2021-02-26 07:00:00,523.0
2021-02-26 08:00:00,538.0
2021-02-26 09:00:00,533.0
2021-02-26 10:00:00,522.0
2021-02-26 11:00:00,514.0
2021-02-26 12:00:00,506.0
2021-02-26 13:00:00,500.0
2021-02-26 14:00:00,504.0
2021-02-26 15:00:00,524.0
2021-02-26 16:00:00,552.0
2021-02-26 17:00:00,572.0
2021-02-26 18:00:00,591.0
2021-02-26 19:00:00,595.0
2021-02-26 20:00:00,579.0
2021-02-26 21:00:00,552.0
2021-02-26 22:00:00,532.0
2021-02-26 23:00:00,503.0
2021-02-27 00:00:00,471.0
2021-02-27 01:00:00,445.0
2021-02-27 02:00:00,428.0
2021-02-27 03:00:00,420.0
2021-02-27 04:00:00,416.0
2021-02-27 05:00:00,419.0
2021-02-27 06:00:00,426.0
2021-02-27 07:00:00,447.0
2021-02-27 08:00:00,489.0
2021-02-27 09:00:00,532.0
2021-02-27 10:00:00,555.0
2021-02-27 11:00:00,564.0
2021-02-27 12:00:00,563.0
2021-02-27 13:00:00,560.0
2021-02-27 14:00:00,552.0
2021-02-27 15:00:00,557.0
2021-02-27 16:00:00,564.0
2021-02-27 17:00:00,578.0
2021-02-27 18:00:00,602.0
2021-02-27 19:00:00,600.0
2021-02-27 20:00:00,570.0
2021-02-27 21:00:00,539.0
2021-02-27 22:00:00,515.0
2021-02-27 23:00:00,489.0
2021-02-28 00:00:00,462.0
2021-02-28 01:00:00,438.0
2021-02-28 02:00:00,425.0
2021-02-28 03:00:00,416.0
2021-02-28 04:00:00,414.0
2021-02-28 05:00:00,416.0
2021-02-28 06:00:00,425.0
2021-02-28 07:00:00,441.0
2021-02-28 08:00:00,474.0
2021-02-28 09:00:00,515.0
2021-02-28 10:00:00,539.0
2021-02-28 11:00:00,541.0
2021-02-28 12:00:00,532.0
2021-02-28 13:00:00,521.0
2021-02-28 14:00:00,524.0
2021-02-28 15:00:00,529.0
2021-02-28 16:00:00,542.0
2021-02-28 17:00:00,559.0
2021-02-28 18:00:00,577.0
2021-02-28 19:00:00,584.0
2021-02-28 20:00:00,581.0
2021-02-28 21:00:00,566.0
2021-02-28 22:00:00,541.0
2021-02-28 23:00:00,504.0
2021-03-01 00:00:00,464.0
2021-03-01 01:00:00,437.0
2021-03-01 02:00:00,427.0
2021-03-01 03:00:00,423.0
2021-03-01 04:00:00,423.0
2021-03-01 05:00:00,433.0
2021-03-01 06:00:00,464.0
2021-03-01 07:00:00,501.0
2021-03-01 08:00:00,521.0
2021-03-01 09:00:00,527.0
2021-03-01 10:00:00,528.0
2021-03-01 11:00:00,529.0
2021-03-01 12:00:00,527.0
2021-03-01 13:00:00,523.0
2021-03-01 14:00:00,527.0
2021-03-01 15:00:00,548.0
2021-03-01 16:00:00,576.0
2021-03-01 17:00:00,582.0
2021-03-01 18:00:00,588.0
2021-03-01 19:00:00,592.0
2021-03-01 20:00:00,588.0
2021-03-01 21:00:00,577.0
2021-03-01 22:00:00,552.0
2021-03-01 23:00:00,511.0
2021-03-02 00:00:00,470.0
2021-03-02 01:00:00,442.0
2021-03-02 02:00:00,429.0
2021-03-02 03:00:00,425.0
2021-03-02 04:00:00,425.0
2021-03-02 05:00:00,435.0
2021-03-02 06:00:00,464.0
2021-03-02 07:00:00,500.0
2021-03-02 08:00:00,516.0
2021-03-02 09:00:00,518.0
2021-03-02 10:00:00,514.0
2021-03-02 11:00:00,511.0
2021-03-02 12:00:00,504.0
2021-03-02 13:00:00,498.0
2021-03-02 14:00:00,497.0
2021-03-02 15:00:00,520.0
2021-03-02 16:00:00,552.0
2021-03-02 17:00:00,564.0
2021-03-02 18:00:00,575.0
2021-03-02 19:00:00,585.0
2021-03-02 20:00:00,585.0
2021-03-02 21:00:00,574.0
2021-03-02 22:00:00,552.0
2021-03-02 23:00:00,514.0
2021-03-03 00:00:00,473.0
2021-03-03 01:00:00,448.0
2021-03-03 02:00:00,438.0
2021-03-03 03:00:00,436.0
2021-03-03 04:00:00,438.0
2021-03-03 05:00:00,448.0
2021-03-03 06:00:00,479.0
2021-03-03 07:00:00,517.0
2021-03-03 08:00:00,535.0
2021-03-03 09:00:00,533.0
2021-03-03 10:00:00,522.0
2021-03-03 11:00:00,506.0
2021-03-03 12:00:00,496.0
2021-03-03 13:00:00,492.0
2021-03-03 14:00:00,499.0
2021-03-03 15:00:00,523.0
2021-03-03 16:00:00,555.0
2021-03-03 17:00:00,569.0
2021-03-03 18:00:00,582.0
2021-03-03 19:00:00,596.0
2021-03-03 20:00:00,604.0
2021-03-03 21:00:00,602.0
2021-03-03 22:00:00,585.0
2021-03-03 23:00:00,551.0
2021-03-04 00:00:00,516.0
2021-03-04 01:00:00,497.0
2021-03-04 02:00:00,489.0
2021-03-04 03:00:00,488.0
2021-03-04 04:00:00,493.0
2021-03-04 05:00:00,505.0
2021-03-04 06:00:00,537.0
2021-03-04 07:00:00,576.0
2021-03-04 08:00:00,596.0
2021-03-04 09:00:00,587.0
2021-03-04 10:00:00,568.0
2021-03-04 11:00:00,547.0
2021-03-04 12:00:00,530.0
2021-03-04 13:00:00,516.0
2021-03-04 14:00:00,512.0
2021-03-04 15:00:00,533.0
2021-03-04 16:00:00,564.0
2021-03-04 17:00:00,584.0
2021-03-04 18:00:00,613.0
2021-03-04 19:00:00,634.0
2021-03-04 20:00:00,641.0
2021-03-04 21:00:00,634.0
2021-03-04 22:00:00,612.0
2021-03-04 23:00:00,581.0
2021-03-05 00:00:00,543.0
2021-03-05 01:00:00,520.0
2021-03-05 02:00:00,509.0
2021-03-05 03:00:00,506.0
2021-03-05 04:00:00,509.0
2021-03-05 05:00:00,521.0
2021-03-05 06:00:00,548.0
2021-03-05 07:00:00,582.0
2021-03-05 08:00:00,605.0
2021-03-05 09:00:00,609.0
2021-03-05 10:00:00,603.0
2021-03-05 11:00:00,594.0
2021-03-05 12:00:00,581.0
2021-03-05 13:00:00,572.0
2021-03-05 14:00:00,570.0
2021-03-05 15:00:00,591.0
2021-03-05 16:00:00,624.0
2021-03-05 17:00:00,645.0
2021-03-05 18:00:00,657.0
2021-03-05 19:00:00,657.0
2021-03-05 20:00:00,639.0
2021-03-05 21:00:00,613.0
2021-03-05 22:00:00,588.0
2021-03-05 23:00:00,558.0
2021-03-06 00:00:00,529.0
2021-03-06 01:00:00,505.0
2021-03-06 02:00:00,490.0
2021-03-06 03:00:00,482.0
2021-03-06 04:00:00,480.0
2021-03-06 05:00:00,483.0
2021-03-06 06:00:00,491.0
2021-03-06 07:00:00,509.0
2021-03-06 08:00:00,546.0
2021-03-06 09:00:00,582.0
2021-03-06 10:00:00,600.0
2021-03-06 11:00:00,601.0
2021-03-06 12:00:00,597.0
2021-03-06 13:00:00,585.0
2021-03-06 14:00:00,582.0
2021-03-06 15:00:00,591.0
2021-03-06 16:00:00,605.0
2021-03-06 17:00:00,624.0
2021-03-06 18:00:00,645.0
2021-03-06 19:00:00,645.0
2021-03-06 20:00:00,618.0
2021-03-06 21:00:00,587.0
2021-03-06 22:00:00,570.0
2021-03-06 23:00:00,549.0
2021-03-07 00:00:00,528.0
2021-03-07 01:00:00,510.0
2021-03-07 02:00:00,500.0
2021-03-07 03:00:00,494.0
2021-03-07 04:00:00,493.0
2021-03-07 05:00:00,498.0
2021-03-07 06:00:00,508.0
2021-03-07 07:00:00,526.0
2021-03-07 08:00:00,560.0
2021-03-07 09:00:00,592.0
2021-03-07 10:00:00,614.0
2021-03-07 11:00:00,610.0
2021-03-07 12:00:00,595.0
2021-03-07 13:00:00,582.0
2021-03-07 14:00:00,577.0
2021-03-07 15:00:00,576.0
2021-03-07 16:00:00,588.0
2021-03-07 17:00:00,611.0
2021-03-07 18:00:00,642.0
2021-03-07 19:00:00,673.0
2021-03-07 20:00:00,681.0
2021-03-07 21:00:00,669.0
2021-03-07 22:00:00,644.0
2021-03-07 23:00:00,603.0
2021-03-08 00:00:00,562.0
2021-03-08 01:00:00,539.0
2021-03-08 02:00:00,528.0
2021-03-08 03:00:00,527.0
2021-03-08 04:00:00,531.0
2021-03-08 05:00:00,546.0
2021-03-08 06:00:00,591.0
2021-03-08 07:00:00,647.0
2021-03-08 08:00:00,651.0
2021-03-08 09:00:00,623.0
2021-03-08 10:00:00,597.0
2021-03-08 11:00:00,569.0
2021-03-08 12:00:00,560.0
2021-03-08 13:00:00,542.0
2021-03-08 14:00:00,541.0
2021-03-08 15:00:00,567.0
2021-03-08 16:00:00,607.0
2021-03-08 17:00:00,620.0
2021-03-08 18:00:00,640.0
2021-03-08 19:00:00,662.0
2021-03-08 20:00:00,671.0
2021-03-08 21:00:00,665.0
2021-03-08 22:00:00,636.0
2021-03-08 23:00:00,590.0
2021-03-09 00:00:00,547.0
2021-03-09 01:00:00,521.0
2021-03-09 02:00:00,509.0
2021-03-09 03:00:00,507.0
2021-03-09 04:00:00,511.0
2021-03-09 05:00:00,524.0
2021-03-09 06:00:00,568.0
2021-03-09 07:00:00,623.0
2021-03-09 08:00:00,628.0
2021-03-09 09:00:00,600.0
2021-03-09 10:00:00,568.0
2021-03-09 11:00:00,543.0
2021-03-09 12:00:00,523.0
2021-03-09 13:00:00,507.0
2021-03-09 14:00:00,505.0
2021-03-09 15:00:00,525.0
2021-03-09 16:00:00,558.0
2021-03-09 17:00:00,573.0
2021-03-09 18:00:00,601.0
2021-03-09 19:00:00,634.0
2021-03-09 20:00:00,651.0
2021-03-09 21:00:00,649.0
2021-03-09 22:00:00,626.0
2021-03-09 23:00:00,582.0
2021-03-10 00:00:00,544.0
2021-03-10 01:00:00,519.0
2021-03-10 02:00:00,508.0
2021-03-10 03:00:00,502.0
2021-03-10 04:00:00,502.0
2021-03-10 05:00:00,512.0
2021-03-10 06:00:00,553.0
2021-03-10 07:00:00,608.0
2021-03-10 08:00:00,617.0
2021-03-10 09:00:00,613.0
2021-03-10 10:00:00,613.0
2021-03-10 11:00:00,617.0
2021-03-10 12:00:00,617.0
2021-03-10 13:00:00,622.0
2021-03-10 14:00:00,633.0
2021-03-10 15:00:00,662.0
2021-03-10 16:00:00,697.0
2021-03-10 17:00:00,703.0
2021-03-10 18:00:00,702.0
2021-03-10 19:00:00,703.0
2021-03-10 20:00:00,696.0
2021-03-10 21:00:00,683.0
2021-03-10 22:00:00,651.0
2021-03-10 23:00:00,603.0
2021-03-11 00:00:00,551.0
2021-03-11 01:00:00,521.0
2021-03-11 02:00:00,509.0
2021-03-11 03:00:00,504.0
2021-03-11 04:00:00,500.0
2021-03-11 05:00:00,508.0
2021-03-11 06:00:00,545.0
2021-03-11 07:00:00,596.0
2021-03-11 08:00:00,602.0
2021-03-11 09:00:00,591.0
2021-03-11 10:00:00,583.0
2021-03-11 11:00:00,575.0
2021-03-11 12:00:00,567.0
2021-03-11 13:00:00,562.0
2021-03-11 14:00:00,571.0
2021-03-11 15:00:00,600.0
2021-03-11 16:00:00,636.0
2021-03-11 17:00:00,642.0
2021-03-11 18:00:00,646.0
2021-03-11 19:00:00,652.0
2021-03-11 20:00:00,645.0
2021-03-11 21:00:00,632.0
2021-03-11 22:00:00,603.0
2021-03-11 23:00:00,562.0
2021-03-12 00:00:00,517.0
2021-03-12 01:00:00,486.0
2021-03-12 02:00:00,473.0
2021-03-12 03:00:00,468.0
2021-03-12 04:00:00,469.0
2021-03-12 05:00:00,480.0
2021-03-12 06:00:00,517.0
2021-03-12 07:00:00,571.0
2021-03-12 08:00:00,583.0
2021-03-12 09:00:00,574.0
2021-03-12 10:00:00,564.0
2021-03-12 11:00:00,559.0
2021-03-12 12:00:00,549.0
2021-03-12 13:00:00,546.0
2021-03-12 14:00:00,555.0
2021-03-12 15:00:00,579.0
2021-03-12 16:00:00,608.0
2021-03-12 17:00:00,621.0
2021-03-12 18:00:00,637.0
2021-03-12 19:00:00,645.0
2021-03-12 20:00:00,633.0
2021-03-12 21:00:00,609.0
2021-03-12 22:00:00,582.0
2021-03-12 23:00:00,555.0
2021-03-13 00:00:00,523.0
2021-03-13 01:00:00,497.0
2021-03-13 02:00:00,483.0
2021-03-13 03:00:00,476.0
2021-03-13 04:00:00,474.0
2021-03-13 05:00:00,478.0
2021-03-13 06:00:00,487.0
2021-03-13 07:00:00,510.0
2021-03-13 08:00:00,551.0
2021-03-13 09:00:00,589.0
2021-03-13 10:00:00,613.0
2021-03-13 11:00:00,617.0
2021-03-13 12:00:00,610.0
2021-03-13 13:00:00,610.0
2021-03-13 14:00:00,613.0
2021-03-13 15:00:00,627.0
2021-03-13 16:00:00,639.0
2021-03-13 17:00:00,651.0
2021-03-13 18:00:00,671.0
2021-03-13 19:00:00,675.0
2021-03-13 20:00:00,643.0
2021-03-13 21:00:00,614.0
2021-03-13 22:00:00,589.0
2021-03-13 23:00:00,560.0
2021-03-14 00:00:00,531.0
2021-03-14 01:00:00,506.0
2021-03-14 02:00:00,491.0
2021-03-14 03:00:00,484.0
2021-03-14 04:00:00,482.0
2021-03-14 05:00:00,486.0
2021-03-14 06:00:00,495.0
2021-03-14 07:00:00,512.0
2021-03-14 08:00:00,548.0
2021-03-14 09:00:00,587.0
2021-03-14 10:00:00,621.0
2021-03-14 11:00:00,630.0
2021-03-14 12:00:00,633.0
2021-03-14 13:00:00,635.0
2021-03-14 14:00:00,632.0
2021-03-14 15:00:00,642.0
2021-03-14 16:00:00,647.0
2021-03-14 17:00:00,644.0
2021-03-14 18:00:00,646.0
2021-03-14 19:00:00,663.0
2021-03-14 20:00:00,664.0
2021-03-14 21:00:00,647.0
2021-03-14 22:00:00,618.0
2021-03-14 23:00:00,577.0
2021-03-15 00:00:00,543.0
2021-03-15 01:00:00,520.0
2021-03-15 02:00:00,509.0
2021-03-15 03:00:00,508.0
2021-03-15 04:00:00,512.0
2021-03-15 05:00:00,528.0
2021-03-15 06:00:00,572.0
2021-03-15 07:00:00,626.0
2021-03-15 08:00:00,619.0
2021-03-15 09:00:00,582.0
2021-03-15 10:00:00,553.0
2021-03-15 11:00:00,527.0
2021-03-15 12:00:00,505.0
2021-03-15 13:00:00,484.0
2021-03-15 14:00:00,481.0
2021-03-15 15:00:00,505.0
2021-03-15 16:00:00,541.0
2021-03-15 17:00:00,555.0
2021-03-15 18:00:00,572.0
2021-03-15 19:00:00,609.0
2021-03-15 20:00:00,626.0
2021-03-15 21:00:00,623.0
2021-03-15 22:00:00,599.0
2021-03-15 23:00:00,556.0
2021-03-16 00:00:00,509.0
2021-03-16 01:00:00,486.0
2021-03-16 02:00:00,477.0
2021-03-16 03:00:00,474.0
2021-03-16 04:00:00,478.0
2021-03-16 05:00:00,498.0
2021-03-16 06:00:00,539.0
2021-03-16 07:00:00,591.0
2021-03-16 08:00:00,586.0
2021-03-16 09:00:00,558.0
2021-03-16 10:00:00,532.0
2021-03-16 11:00:00,511.0
2021-03-16 12:00:00,495.0
2021-03-16 13:00:00,485.0
2021-03-16 14:00:00,491.0
2021-03-16 15:00:00,516.0
2021-03-16 16:00:00,552.0
2021-03-16 17:00:00,563.0
2021-03-16 18:00:00,585.0
2021-03-16 19:00:00,615.0
2021-03-16 20:00:00,634.0
2021-03-16 21:00:00,635.0
2021-03-16 22:00:00,612.0
2021-03-16 23:00:00,567.0
2021-03-17 00:00:00,524.0
2021-03-17 01:00:00,498.0
2021-03-17 02:00:00,488.0
2021-03-17 03:00:00,485.0
2021-03-17 04:00:00,489.0
2021-03-17 05:00:00,501.0
2021-03-17 06:00:00,544.0
2021-03-17 07:00:00,599.0
2021-03-17 08:00:00,593.0
2021-03-17 09:00:00,567.0
2021-03-17 10:00:00,541.0
2021-03-17 11:00:00,518.0
2021-03-17 12:00:00,499.0
2021-03-17 13:00:00,485.0
2021-03-17 14:00:00,488.0
2021-03-17 15:00:00,519.0
2021-03-17 16:00:00,560.0
2021-03-17 17:00:00,570.0
2021-03-17 18:00:00,582.0
2021-03-17 19:00:00,606.0
2021-03-17 20:00:00,620.0
2021-03-17 21:00:00,617.0
2021-03-17 22:00:00,597.0
2021-03-17 23:00:00,551.0
2021-03-18 00:00:00,508.0
2021-03-18 01:00:00,481.0
2021-03-18 02:00:00,468.0
2021-03-18 03:00:00,464.0
2021-03-18 04:00:00,464.0
2021-03-18 05:00:00,475.0
2021-03-18 06:00:00,515.0
2021-03-18 07:00:00,568.0
2021-03-18 08:00:00,571.0
2021-03-18 09:00:00,555.0
2021-03-18 10:00:00,539.0
2021-03-18 11:00:00,521.0
2021-03-18 12:00:00,511.0
2021-03-18 13:00:00,497.0
2021-03-18 14:00:00,498.0
2021-03-18 15:00:00,519.0
2021-03-18 16:00:00,551.0
2021-03-18 17:00:00,557.0
2021-03-18 18:00:00,569.0
2021-03-18 19:00:00,596.0
2021-03-18 20:00:00,610.0
2021-03-18 21:00:00,604.0
2021-03-18 22:00:00,578.0
2021-03-18 23:00:00,537.0
2021-03-19 00:00:00,494.0
2021-03-19 01:00:00,471.0
2021-03-19 02:00:00,462.0
2021-03-19 03:00:00,462.0
2021-03-19 04:00:00,466.0
2021-03-19 05:00:00,482.0
2021-03-19 06:00:00,521.0
2021-03-19 07:00:00,573.0
2021-03-19 08:00:00,570.0
2021-03-19 09:00:00,544.0
2021-03-19 10:00:00,522.0
2021-03-19 11:00:00,509.0
2021-03-19 12:00:00,495.0
2021-03-19 13:00:00,491.0
2021-03-19 14:00:00,508.0
2021-03-19 15:00:00,542.0
2021-03-19 16:00:00,582.0
2021-03-19 17:00:00,603.0
2021-03-19 18:00:00,615.0
2021-03-19 19:00:00,622.0
2021-03-19 20:00:00,607.0
2021-03-19 21:00:00,581.0
2021-03-19 22:00:00,553.0
2021-03-19 23:00:00,525.0
2021-03-20 00:00:00,489.0
2021-03-20 01:00:00,464.0
2021-03-20 02:00:00,449.0
2021-03-20 03:00:00,442.0
2021-03-20 04:00:00,440.0
2021-03-20 05:00:00,441.0
2021-03-20 06:00:00,450.0
2021-03-20 07:00:00,474.0
2021-03-20 08:00:00,516.0
2021-03-20 09:00:00,553.0
2021-03-20 10:00:00,568.0
2021-03-20 11:00:00,568.0
2021-03-20 12:00:00,562.0
2021-03-20 13:00:00,556.0
2021-03-20 14:00:00,555.0
2021-03-20 15:00:00,562.0
2021-03-20 16:00:00,575.0
2021-03-20 17:00:00,592.0
2021-03-20 18:00:00,613.0
2021-03-20 19:00:00,618.0
2021-03-20 20:00:00,594.0
2021-03-20 21:00:00,570.0
2021-03-20 22:00:00,548.0
2021-03-20 23:00:00,521.0
2021-03-21 00:00:00,495.0
2021-03-21 01:00:00,474.0
2021-03-21 02:00:00,463.0
2021-03-21 03:00:00,457.0
2021-03-21 04:00:00,457.0
2021-03-21 05:00:00,461.0
2021-03-21 06:00:00,469.0
2021-03-21 07:00:00,489.0
2021-03-21 08:00:00,520.0
2021-03-21 09:00:00,557.0
2021-03-21 10:00:00,576.0
2021-03-21 11:00:00,574.0
2021-03-21 12:00:00,557.0
2021-03-21 13:00:00,543.0
2021-03-21 14:00:00,552.0
2021-03-21 15:00:00,577.0
2021-03-21 16:00:00,595.0
2021-03-21 17:00:00,605.0
2021-03-21 18:00:00,615.0
2021-03-21 19:00:00,630.0
2021-03-21 20:00:00,629.0
2021-03-21 21:00:00,608.0
2021-03-21 22:00:00,577.0
2021-03-21 23:00:00,529.0
2021-03-22 00:00:00,483.0
2021-03-22 01:00:00,456.0
2021-03-22 02:00:00,443.0
2021-03-22 03:00:00,437.0
2021-03-22 04:00:00,437.0
2021-03-22 05:00:00,447.0
2021-03-22 06:00:00,484.0
2021-03-22 07:00:00,533.0
2021-03-22 08:00:00,539.0
2021-03-22 09:00:00,525.0
2021-03-22 10:00:00,512.0
2021-03-22 11:00:00,501.0
2021-03-22 12:00:00,494.0
2021-03-22 13:00:00,490.0
2021-03-22 14:00:00,497.0
2021-03-22 15:00:00,527.0
2021-03-22 16:00:00,564.0
2021-03-22 17:00:00,572.0
2021-03-22 18:00:00,573.0
2021-03-22 19:00:00,586.0
2021-03-22 20:00:00,592.0
2021-03-22 21:00:00,579.0
2021-03-22 22:00:00,550.0
2021-03-22 23:00:00,504.0
2021-03-23 00:00:00,457.0
2021-03-23 01:00:00,429.0
2021-03-23 02:00:00,416.0
2021-03-23 03:00:00,409.0
2021-03-23 04:00:00,409.0
2021-03-23 05:00:00,423.0
2021-03-23 06:00:00,458.0
2021-03-23 07:00:00,506.0
2021-03-23 08:00:00,510.0
2021-03-23 09:00:00,497.0
2021-03-23 10:00:00,487.0
2021-03-23 11:00:00,477.0
2021-03-23 12:00:00,471.0
2021-03-23 13:00:00,466.0
2021-03-23 14:00:00,472.0
2021-03-23 15:00:00,504.0
2021-03-23 16:00:00,542.0
2021-03-23 17:00:00,552.0
2021-03-23 18:00:00,558.0
2021-03-23 19:00:00,577.0
2021-03-23 20:00:00,587.0
2021-03-23 21:00:00,579.0
2021-03-23 22:00:00,553.0
2021-03-23 23:00:00,508.0
2021-03-24 00:00:00,466.0
2021-03-24 01:00:00,439.0
2021-03-24 02:00:00,426.0
2021-03-24 03:00:00,420.0
2021-03-24 04:00:00,416.0
2021-03-24 05:00:00,424.0
2021-03-24 06:00:00,460.0
2021-03-24 07:00:00,511.0
2021-03-24 08:00:00,513.0
2021-03-24 09:00:00,493.0
2021-03-24 10:00:00,478.0
2021-03-24 11:00:00,465.0
2021-03-24 12:00:00,457.0
2021-03-24 13:00:00,454.0
2021-03-24 14:00:00,462.0
2021-03-24 15:00:00,489.0
2021-03-24 16:00:00,526.0
2021-03-24 17:00:00,534.0
2021-03-24 18:00:00,550.0
2021-03-24 19:00:00,574.0
2021-03-24 20:00:00,586.0
2021-03-24 21:00:00,577.0
2021-03-24 22:00:00,549.0
2021-03-24 23:00:00,505.0
2021-03-25 00:00:00,461.0
2021-03-25 01:00:00,435.0
2021-03-25 02:00:00,427.0
2021-03-25 03:00:00,422.0
2021-03-25 04:00:00,420.0
2021-03-25 05:00:00,430.0
2021-03-25 06:00:00,467.0
2021-03-25 07:00:00,518.0
2021-03-25 08:00:00,530.0
2021-03-25 09:00:00,518.0
2021-03-25 10:00:00,505.0
2021-03-25 11:00:00,500.0
2021-03-25 12:00:00,491.0
2021-03-25 13:00:00,483.0
2021-03-25 14:00:00,487.0
2021-03-25 15:00:00,504.0
2021-03-25 16:00:00,533.0
2021-03-25 17:00:00,541.0
2021-03-25 18:00:00,551.0
2021-03-25 19:00:00,572.0
2021-03-25 20:00:00,586.0
2021-03-25 21:00:00,580.0
2021-03-25 22:00:00,554.0
2021-03-25 23:00:00,510.0
2021-03-26 00:00:00,466.0
2021-03-26 01:00:00,439.0
2021-03-26 02:00:00,426.0
2021-03-26 03:00:00,420.0
2021-03-26 04:00:00,421.0
2021-03-26 05:00:00,431.0
2021-03-26 06:00:00,466.0
2021-03-26 07:00:00,517.0
2021-03-26 08:00:00,527.0
2021-03-26 09:00:00,520.0
2021-03-26 10:00:00,514.0
2021-03-26 11:00:00,513.0
2021-03-26 12:00:00,509.0
2021-03-26 13:00:00,506.0
2021-03-26 14:00:00,513.0
2021-03-26 15:00:00,531.0
2021-03-26 16:00:00,566.0
2021-03-26 17:00:00,583.0
2021-03-26 18:00:00,592.0
2021-03-26 19:00:00,594.0
2021-03-26 20:00:00,583.0
2021-03-26 21:00:00,556.0
2021-03-26 22:00:00,530.0
2021-03-26 23:00:00,502.0
2021-03-27 00:00:00,468.0
2021-03-27 01:00:00,442.0
2021-03-27 02:00:00,427.0
2021-03-27 03:00:00,421.0
2021-03-27 04:00:00,421.0
2021-03-27 05:00:00,426.0
2021-03-27 06:00:00,437.0
2021-03-27 07:00:00,461.0
2021-03-27 08:00:00,500.0
2021-03-27 09:00:00,527.0
2021-03-27 10:00:00,532.0
2021-03-27 11:00:00,525.0
2021-03-27 12:00:00,511.0
2021-03-27 13:00:00,496.0
2021-03-27 14:00:00,492.0
2021-03-27 15:00:00,506.0
2021-03-27 16:00:00,514.0
2021-03-27 17:00:00,529.0
2021-03-27 18:00:00,552.0
2021-03-27 19:00:00,568.0
2021-03-27 20:00:00,556.0
2021-03-27 21:00:00,530.0
2021-03-27 22:00:00,508.0
2021-03-27 23:00:00,487.0
2021-03-28 00:00:00,464.0
2021-03-28 01:00:00,443.0
2021-03-28 02:00:00,436.5
2021-03-28 03:00:00,430.0
2021-03-28 04:00:00,425.0
2021-03-28 05:00:00,426.0
2021-03-28 06:00:00,431.0
2021-03-28 07:00:00,441.0
2021-03-28 08:00:00,462.0
2021-03-28 09:00:00,497.0
2021-03-28 10:00:00,534.0
2021-03-28 11:00:00,557.0
2021-03-28 12:00:00,569.0
2021-03-28 13:00:00,575.0
2021-03-28 14:00:00,579.0
2021-03-28 15:00:00,582.0
2021-03-28 16:00:00,577.0
2021-03-28 17:00:00,560.0
2021-03-28 18:00:00,546.0
2021-03-28 19:00:00,550.0
2021-03-28 20:00:00,561.0
2021-03-28 21:00:00,556.0
2021-03-28 22:00:00,535.0
2021-03-28 23:00:00,502.0
2021-03-29 00:00:00,465.0
2021-03-29 01:00:00,438.0
2021-03-29 02:00:00,425.0
2021-03-29 03:00:00,418.0
2021-03-29 04:00:00,416.0
2021-03-29 05:00:00,418.0
2021-03-29 06:00:00,431.0
2021-03-29 07:00:00,451.0
2021-03-29 08:00:00,473.0
2021-03-29 09:00:00,489.0
2021-03-29 10:00:00,502.0
2021-03-29 11:00:00,505.0
2021-03-29 12:00:00,502.0
2021-03-29 13:00:00,491.0
2021-03-29 14:00:00,481.0
2021-03-29 15:00:00,482.0
2021-03-29 16:00:00,500.0
2021-03-29 17:00:00,510.0
2021-03-29 18:00:00,516.0
2021-03-29 19:00:00,524.0
2021-03-29 20:00:00,534.0
2021-03-29 21:00:00,532.0
2021-03-29 22:00:00,512.0
2021-03-29 23:00:00,482.0
2021-03-30 00:00:00,444.0
2021-03-30 01:00:00,417.0
2021-03-30 02:00:00,401.0
2021-03-30 03:00:00,393.0
2021-03-30 04:00:00,391.0
2021-03-30 05:00:00,394.0
2021-03-30 06:00:00,408.0
2021-03-30 07:00:00,429.0
2021-03-30 08:00:00,452.0
2021-03-30 09:00:00,472.0
2021-03-30 10:00:00,483.0
2021-03-30 11:00:00,490.0
2021-03-30 12:00:00,490.0
2021-03-30 13:00:00,489.0
2021-03-30 14:00:00,492.0
2021-03-30 15:00:00,510.0
2021-03-30 16:00:00,527.0
2021-03-30 17:00:00,530.0
2021-03-30 18:00:00,531.0
2021-03-30 19:00:00,534.0
2021-03-30 20:00:00,536.0
2021-03-30 21:00:00,526.0
2021-03-30 22:00:00,502.0
2021-03-30 23:00:00,472.0
2021-03-31 00:00:00,437.0
2021-03-31 01:00:00,412.0
2021-03-31 02:00:00,399.0
2021-03-31 03:00:00,393.0
2021-03-31 04:00:00,393.0
2021-03-31 05:00:00,400.0
2021-03-31 06:00:00,417.0
2021-03-31 07:00:00,440.0
2021-03-31 08:00:00,469.0
2021-03-31 09:00:00,491.0
2021-03-31 10:00:00,494.0
2021-03-31 11:00:00,487.0
2021-03-31 12:00:00,477.0
2021-03-31 13:00:00,471.0
2021-03-31 14:00:00,464.0
2021-03-31 15:00:00,461.0
2021-03-31 16:00:00,458.0
2021-03-31 17:00:00,457.0
2021-03-31 18:00:00,461.0
2021-03-31 19:00:00,470.0
2021-03-31 20:00:00,493.0
2021-03-31 21:00:00,503.0
2021-03-31 22:00:00,492.0
2021-03-31 23:00:00,477.0
2021-04-01 00:00:00,456.0
2021-04-01 01:00:00,435.0
2021-04-01 02:00:00,425.0
2021-04-01 03:00:00,424.0
2021-04-01 04:00:00,427.0
2021-04-01 05:00:00,433.0
2021-04-01 06:00:00,442.0
2021-04-01 07:00:00,458.0
2021-04-01 08:00:00,485.0
2021-04-01 09:00:00,506.0
2021-04-01 10:00:00,509.0
2021-04-01 11:00:00,501.0
2021-04-01 12:00:00,486.0
2021-04-01 13:00:00,473.0
2021-04-01 14:00:00,470.0
2021-04-01 15:00:00,473.0
2021-04-01 16:00:00,482.0
2021-04-01 17:00:00,492.0
2021-04-01 18:00:00,504.0
2021-04-01 19:00:00,512.0
2021-04-01 20:00:00,518.0
2021-04-01 21:00:00,512.0
2021-04-01 22:00:00,493.0
2021-04-01 23:00:00,471.0
2021-04-02 00:00:00,446.0
2021-04-02 01:00:00,425.0
2021-04-02 02:00:00,410.0
2021-04-02 03:00:00,404.0
2021-04-02 04:00:00,403.0
2021-04-02 05:00:00,405.0
2021-04-02 06:00:00,413.0
2021-04-02 07:00:00,428.0
2021-04-02 08:00:00,453.0
2021-04-02 09:00:00,480.0
2021-04-02 10:00:00,491.0
2021-04-02 11:00:00,488.0
2021-04-02 12:00:00,477.0
2021-04-02 13:00:00,467.0
2021-04-02 14:00:00,465.0
2021-04-02 15:00:00,470.0
2021-04-02 16:00:00,473.0
2021-04-02 17:00:00,474.0
2021-04-02 18:00:00,480.0
2021-04-02 19:00:00,490.0
2021-04-02 20:00:00,501.0
2021-04-02 21:00:00,506.0
2021-04-02 22:00:00,494.0
2021-04-02 23:00:00,477.0
2021-04-03 00:00:00,456.0
2021-04-03 01:00:00,438.0
2021-04-03 02:00:00,430.0
2021-04-03 03:00:00,428.0
2021-04-03 04:00:00,430.0
2021-04-03 05:00:00,436.0
2021-04-03 06:00:00,444.0
2021-04-03 07:00:00,459.0
2021-04-03 08:00:00,481.0
2021-04-03 09:00:00,503.0
2021-04-03 10:00:00,510.0
2021-04-03 11:00:00,501.0
2021-04-03 12:00:00,485.0
2021-04-03 13:00:00,479.0
2021-04-03 14:00:00,481.0
2021-04-03 15:00:00,494.0
2021-04-03 16:00:00,515.0
2021-04-03 17:00:00,527.0
2021-04-03 18:00:00,536.0
2021-04-03 19:00:00,535.0
2021-04-03 20:00:00,525.0
2021-04-03 21:00:00,511.0
2021-04-03 22:00:00,490.0
2021-04-03 23:00:00,468.0
2021-04-04 00:00:00,442.0
2021-04-04 01:00:00,420.0
2021-04-04 02:00:00,405.0
2021-04-04 03:00:00,398.0
2021-04-04 04:00:00,395.0
2021-04-04 05:00:00,396.0
2021-04-04 06:00:00,402.0
2021-04-04 07:00:00,415.0
2021-04-04 08:00:00,442.0
2021-04-04 09:00:00,479.0
2021-04-04 10:00:00,510.0
2021-04-04 11:00:00,531.0
2021-04-04 12:00:00,545.0
2021-04-04 13:00:00,557.0
2021-04-04 14:00:00,568.0
2021-04-04 15:00:00,580.0
2021-04-04 16:00:00,582.0
2021-04-04 17:00:00,578.0
2021-04-04 18:00:00,577.0
2021-04-04 19:00:00,592.0
2021-04-04 20:00:00,603.0
2021-04-04 21:00:00,601.0
2021-04-04 22:00:00,587.0
2021-04-04 23:00:00,571.0
2021-04-05 00:00:00,544.0
2021-04-05 01:00:00,522.0
2021-04-05 02:00:00,508.0
2021-04-05 03:00:00,502.0
2021-04-05 04:00:00,500.0
2021-04-05 05:00:00,508.0
2021-04-05 06:00:00,521.0
2021-04-05 07:00:00,532.0
2021-04-05 08:00:00,555.0
2021-04-05 09:00:00,592.0
2021-04-05 10:00:00,611.0
2021-04-05 11:00:00,610.0
2021-04-05 12:00:00,597.0
2021-04-05 13:00:00,595.0
2021-04-05 14:00:00,620.0
2021-04-05 15:00:00,631.0
2021-04-05 16:00:00,634.0
2021-04-05 17:00:00,625.0
2021-04-05 18:00:00,635.0
2021-04-05 19:00:00,647.0
2021-04-05 20:00:00,655.0
2021-04-05 21:00:00,654.0
2021-04-05 22:00:00,631.0
2021-04-05 23:00:00,590.0
2021-04-06 00:00:00,548.0
2021-04-06 01:00:00,520.0
2021-04-06 02:00:00,508.0
2021-04-06 03:00:00,504.0
2021-04-06 04:00:00,505.0
2021-04-06 05:00:00,515.0
2021-04-06 06:00:00,555.0
2021-04-06 07:00:00,608.0
2021-04-06 08:00:00,612.0
2021-04-06 09:00:00,598.0
2021-04-06 10:00:00,588.0
2021-04-06 11:00:00,579.0
2021-04-06 12:00:00,572.0
2021-04-06 13:00:00,569.0
2021-04-06 14:00:00,561.0
2021-04-06 15:00:00,577.0
2021-04-06 16:00:00,613.0
2021-04-06 17:00:00,609.0
2021-04-06 18:00:00,597.0
2021-04-06 19:00:00,598.0
2021-04-06 20:00:00,617.0
2021-04-06 21:00:00,626.0
2021-04-06 22:00:00,604.0
2021-04-06 23:00:00,561.0
2021-04-07 00:00:00,517.0
2021-04-07 01:00:00,489.0
2021-04-07 02:00:00,474.0
2021-04-07 03:00:00,471.0
2021-04-07 04:00:00,476.0
2021-04-07 05:00:00,486.0
2021-04-07 06:00:00,523.0
2021-04-07 07:00:00,575.0
2021-04-07 08:00:00,584.0
2021-04-07 09:00:00,572.0
2021-04-07 10:00:00,561.0
2021-04-07 11:00:00,547.0
2021-04-07 12:00:00,532.0
2021-04-07 13:00:00,521.0
2021-04-07 14:00:00,520.0
2021-04-07 15:00:00,539.0
2021-04-07 16:00:00,564.0
2021-04-07 17:00:00,561.0
2021-04-07 18:00:00,567.0
2021-04-07 19:00:00,585.0
2021-04-07 20:00:00,611.0
2021-04-07 21:00:00,629.0
2021-04-07 22:00:00,612.0
2021-04-07 23:00:00,574.0
2021-04-08 00:00:00,529.0
2021-04-08 01:00:00,503.0
2021-04-08 02:00:00,492.0
2021-04-08 03:00:00,490.0
2021-04-08 04:00:00,491.0
2021-04-08 05:00:00,503.0
2021-04-08 06:00:00,539.0
2021-04-08 07:00:00,591.0
2021-04-08 08:00:00,601.0
2021-04-08 09:00:00,589.0
2021-04-08 10:00:00,585.0
2021-04-08 11:00:00,587.0
2021-04-08 12:00:00,592.0
2021-04-08 13:00:00,600.0
2021-04-08 14:00:00,615.0
2021-04-08 15:00:00,644.0
2021-04-08 16:00:00,677.0
2021-04-08 17:00:00,675.0
2021-04-08 18:00:00,664.0
2021-04-08 19:00:00,662.0
2021-04-08 20:00:00,665.0
2021-04-08 21:00:00,656.0
2021-04-08 22:00:00,625.0
2021-04-08 23:00:00,579.0
2021-04-09 00:00:00,531.0
2021-04-09 01:00:00,504.0
2021-04-09 02:00:00,492.0
2021-04-09 03:00:00,485.0
2021-04-09 04:00:00,483.0
2021-04-09 05:00:00,489.0
2021-04-09 06:00:00,522.0
2021-04-09 07:00:00,576.0
2021-04-09 08:00:00,595.0
2021-04-09 09:00:00,591.0
2021-04-09 10:00:00,580.0
2021-04-09 11:00:00,565.0
2021-04-09 12:00:00,547.0
2021-04-09 13:00:00,537.0
2021-04-09 14:00:00,538.0
2021-04-09 15:00:00,555.0
2021-04-09 16:00:00,585.0
2021-04-09 17:00:00,593.0
2021-04-09 18:00:00,597.0
2021-04-09 19:00:00,616.0
2021-04-09 20:00:00,619.0
2021-04-09 21:00:00,615.0
2021-04-09 22:00:00,596.0
2021-04-09 23:00:00,571.0
2021-04-10 00:00:00,541.0
2021-04-10 01:00:00,512.0
2021-04-10 02:00:00,496.0
2021-04-10 03:00:00,488.0
2021-04-10 04:00:00,488.0
2021-04-10 05:00:00,492.0
2021-04-10 06:00:00,500.0
2021-04-10 07:00:00,520.0
2021-04-10 08:00:00,554.0
2021-04-10 09:00:00,588.0
2021-04-10 10:00:00,600.0
2021-04-10 11:00:00,597.0
2021-04-10 12:00:00,582.0
2021-04-10 13:00:00,570.0
2021-04-10 14:00:00,557.0
2021-04-10 15:00:00,554.0
2021-04-10 16:00:00,563.0
2021-04-10 17:00:00,573.0
2021-04-10 18:00:00,594.0
2021-04-10 19:00:00,603.0
2021-04-10 20:00:00,595.0
2021-04-10 21:00:00,586.0
2021-04-10 22:00:00,570.0
2021-04-10 23:00:00,547.0
2021-04-11 00:00:00,521.0
2021-04-11 01:00:00,501.0
2021-04-11 02:00:00,491.0
2021-04-11 03:00:00,488.0
2021-04-11 04:00:00,489.0
2021-04-11 05:00:00,495.0
2021-04-11 06:00:00,502.0
2021-04-11 07:00:00,520.0
2021-04-11 08:00:00,543.0
2021-04-11 09:00:00,565.0
2021-04-11 10:00:00,575.0
2021-04-11 11:00:00,566.0
2021-04-11 12:00:00,547.0
2021-04-11 13:00:00,530.0
2021-04-11 14:00:00,524.0
2021-04-11 15:00:00,528.0
2021-04-11 16:00:00,531.0
2021-04-11 17:00:00,535.0
2021-04-11 18:00:00,541.0
2021-04-11 19:00:00,551.0
2021-04-11 20:00:00,566.0
2021-04-11 21:00:00,579.0
2021-04-11 22:00:00,564.0
2021-04-11 23:00:00,525.0
2021-04-12 00:00:00,480.0
2021-04-12 01:00:00,454.0
2021-04-12 02:00:00,440.0
2021-04-12 03:00:00,436.0
2021-04-12 04:00:00,439.0
2021-04-12 05:00:00,450.0
2021-04-12 06:00:00,488.0
2021-04-12 07:00:00,539.0
2021-04-12 08:00:00,545.0
2021-04-12 09:00:00,523.0
2021-04-12 10:00:00,499.0
2021-04-12 11:00:00,482.0
2021-04-12 12:00:00,467.0
2021-04-12 13:00:00,454.0
2021-04-12 14:00:00,455.0
2021-04-12 15:00:00,474.0
2021-04-12 16:00:00,501.0
2021-04-12 17:00:00,501.0
2021-04-12 18:00:00,505.0
2021-04-12 19:00:00,515.0
2021-04-12 20:00:00,538.0
2021-04-12 21:00:00,560.0
2021-04-12 22:00:00,549.0
2021-04-12 23:00:00,510.0
2021-04-13 00:00:00,469.0
2021-04-13 01:00:00,445.0
2021-04-13 02:00:00,438.0
2021-04-13 03:00:00,438.0
2021-04-13 04:00:00,441.0
2021-04-13 05:00:00,456.0
2021-04-13 06:00:00,493.0
2021-04-13 07:00:00,543.0
2021-04-13 08:00:00,542.0
2021-04-13 09:00:00,520.0
2021-04-13 10:00:00,498.0
2021-04-13 11:00:00,484.0
2021-04-13 12:00:00,477.0
2021-04-13 13:00:00,468.0
2021-04-13 14:00:00,475.0
2021-04-13 15:00:00,500.0
2021-04-13 16:00:00,530.0
2021-04-13 17:00:00,530.0
2021-04-13 18:00:00,534.0
2021-04-13 19:00:00,554.0
2021-04-13 20:00:00,579.0
2021-04-13 21:00:00,591.0
2021-04-13 22:00:00,573.0
2021-04-13 23:00:00,529.0
2021-04-14 00:00:00,483.0
2021-04-14 01:00:00,456.0
2021-04-14 02:00:00,445.0
2021-04-14 03:00:00,443.0
2021-04-14 04:00:00,449.0
2021-04-14 05:00:00,461.0
2021-04-14 06:00:00,497.0
2021-04-14 07:00:00,551.0
2021-04-14 08:00:00,559.0
2021-04-14 09:00:00,546.0
2021-04-14 10:00:00,531.0
2021-04-14 11:00:00,522.0
2021-04-14 12:00:00,509.0
2021-04-14 13:00:00,488.0
2021-04-14 14:00:00,488.0
2021-04-14 15:00:00,514.0
2021-04-14 16:00:00,537.0
2021-04-14 17:00:00,534.0
2021-04-14 18:00:00,532.0
2021-04-14 19:00:00,542.0
2021-04-14 20:00:00,562.0
2021-04-14 21:00:00,580.0
2021-04-14 22:00:00,568.0
2021-04-14 23:00:00,529.0
2021-04-15 00:00:00,486.0
2021-04-15 01:00:00,461.0
2021-04-15 02:00:00,452.0
2021-04-15 03:00:00,453.0
2021-04-15 04:00:00,457.0
2021-04-15 05:00:00,472.0
2021-04-15 06:00:00,511.0
2021-04-15 07:00:00,561.0
2021-04-15 08:00:00,554.0
2021-04-15 09:00:00,525.0
2021-04-15 10:00:00,496.0
2021-04-15 11:00:00,473.0
2021-04-15 12:00:00,452.0
2021-04-15 13:00:00,439.0
2021-04-15 14:00:00,434.0
2021-04-15 15:00:00,449.0
2021-04-15 16:00:00,470.0
2021-04-15 17:00:00,468.0
2021-04-15 18:00:00,466.0
2021-04-15 19:00:00,480.0
2021-04-15 20:00:00,507.0
2021-04-15 21:00:00,532.0
2021-04-15 22:00:00,527.0
2021-04-15 23:00:00,495.0
2021-04-16 00:00:00,449.0
2021-04-16 01:00:00,423.0
2021-04-16 02:00:00,411.0
2021-04-16 03:00:00,409.0
2021-04-16 04:00:00,413.0
2021-04-16 05:00:00,427.0
2021-04-16 06:00:00,465.0
2021-04-16 07:00:00,513.0
2021-04-16 08:00:00,510.0
2021-04-16 09:00:00,484.0
2021-04-16 10:00:00,459.0
2021-04-16 11:00:00,442.0
2021-04-16 12:00:00,426.0
2021-04-16 13:00:00,414.0
2021-04-16 14:00:00,412.0
2021-04-16 15:00:00,422.0
2021-04-16 16:00:00,438.0
2021-04-16 17:00:00,443.0
2021-04-16 18:00:00,445.0
2021-04-16 19:00:00,456.0
2021-04-16 20:00:00,469.0
2021-04-16 21:00:00,474.0
2021-04-16 22:00:00,468.0
2021-04-16 23:00:00,450.0
2021-04-17 00:00:00,424.0
2021-04-17 01:00:00,404.0
2021-04-17 02:00:00,396.0
2021-04-17 03:00:00,395.0
2021-04-17 04:00:00,399.0
2021-04-17 05:00:00,407.0
2021-04-17 06:00:00,419.0
2021-04-17 07:00:00,439.0
2021-04-17 08:00:00,465.0
2021-04-17 09:00:00,486.0
2021-04-17 10:00:00,488.0
2021-04-17 11:00:00,472.0
2021-04-17 12:00:00,450.0
2021-04-17 13:00:00,430.0
2021-04-17 14:00:00,415.0
2021-04-17 15:00:00,407.0
2021-04-17 16:00:00,407.0
2021-04-17 17:00:00,415.0
2021-04-17 18:00:00,433.0
2021-04-17 19:00:00,449.0
2021-04-17 20:00:00,447.0
2021-04-17 21:00:00,441.0
2021-04-17 22:00:00,433.0
2021-04-17 23:00:00,412.0
2021-04-18 00:00:00,391.0
2021-04-18 01:00:00,371.0
2021-04-18 02:00:00,363.0
2021-04-18 03:00:00,361.0
2021-04-18 04:00:00,363.0
2021-04-18 05:00:00,368.0
2021-04-18 06:00:00,376.0
2021-04-18 07:00:00,391.0
2021-04-18 08:00:00,412.0
2021-04-18 09:00:00,441.0
2021-04-18 10:00:00,453.0
2021-04-18 11:00:00,445.0
2021-04-18 12:00:00,423.0
2021-04-18 13:00:00,407.0
2021-04-18 14:00:00,398.0
2021-04-18 15:00:00,397.0
2021-04-18 16:00:00,402.0
2021-04-18 17:00:00,407.0
2021-04-18 18:00:00,422.0
2021-04-18 19:00:00,443.0
2021-04-18 20:00:00,461.0
2021-04-18 21:00:00,469.0
2021-04-18 22:00:00,456.0
2021-04-18 23:00:00,417.0
2021-04-19 00:00:00,375.0
2021-04-19 01:00:00,350.0
2021-04-19 02:00:00,341.0
2021-04-19 03:00:00,341.0
2021-04-19 04:00:00,345.0
2021-04-19 05:00:00,358.0
2021-04-19 06:00:00,395.0
2021-04-19 07:00:00,442.0
2021-04-19 08:00:00,438.0
2021-04-19 09:00:00,413.0
2021-04-19 10:00:00,389.0
2021-04-19 11:00:00,371.0
2021-04-19 12:00:00,355.0
2021-04-19 13:00:00,342.0
2021-04-19 14:00:00,341.0
2021-04-19 15:00:00,358.0
2021-04-19 16:00:00,380.0
2021-04-19 17:00:00,380.0
2021-04-19 18:00:00,382.0
2021-04-19 19:00:00,397.0
2021-04-19 20:00:00,421.0
2021-04-19 21:00:00,440.0
2021-04-19 22:00:00,431.0
2021-04-19 23:00:00,390.0
2021-04-20 00:00:00,347.0
2021-04-20 01:00:00,322.0
2021-04-20 02:00:00,313.0
2021-04-20 03:00:00,313.0
2021-04-20 04:00:00,316.0
2021-04-20 05:00:00,329.0
2021-04-20 06:00:00,365.0
2021-04-20 07:00:00,413.0
2021-04-20 08:00:00,419.0
2021-04-20 09:00:00,400.0
2021-04-20 10:00:00,382.0
2021-04-20 11:00:00,373.0
2021-04-20 12:00:00,367.0
2021-04-20 13:00:00,362.0
2021-04-20 14:00:00,371.0
2021-04-20 15:00:00,407.0
2021-04-20 16:00:00,454.0
2021-04-20 17:00:00,470.0
2021-04-20 18:00:00,480.0
2021-04-20 19:00:00,491.0
2021-04-20 20:00:00,495.0
2021-04-20 21:00:00,498.0
2021-04-20 22:00:00,481.0
2021-04-20 23:00:00,443.0
2021-04-21 00:00:00,398.0
2021-04-21 01:00:00,373.0
2021-04-21 02:00:00,365.0
2021-04-21 03:00:00,365.0
2021-04-21 04:00:00,369.0
2021-04-21 05:00:00,380.0
2021-04-21 06:00:00,418.0
2021-04-21 07:00:00,473.0
2021-04-21 08:00:00,488.0
2021-04-21 09:00:00,477.0
2021-04-21 10:00:00,466.0
2021-04-21 11:00:00,458.0
2021-04-21 12:00:00,451.0
2021-04-21 13:00:00,443.0
2021-04-21 14:00:00,445.0
2021-04-21 15:00:00,471.0
2021-04-21 16:00:00,494.0
2021-04-21 17:00:00,483.0
2021-04-21 18:00:00,480.0
2021-04-21 19:00:00,498.0
2021-04-21 20:00:00,517.0
2021-04-21 21:00:00,533.0
2021-04-21 22:00:00,527.0
2021-04-21 23:00:00,489.0
2021-04-22 00:00:00,445.0
2021-04-22 01:00:00,412.0
2021-04-22 02:00:00,400.0
2021-04-22 03:00:00,397.0
2021-04-22 04:00:00,397.0
2021-04-22 05:00:00,408.0
2021-04-22 06:00:00,443.0
2021-04-22 07:00:00,489.0
2021-04-22 08:00:00,490.0
2021-04-22 09:00:00,470.0
2021-04-22 10:00:00,453.0
2021-04-22 11:00:00,440.0
2021-04-22 12:00:00,429.0
2021-04-22 13:00:00,423.0
2021-04-22 14:00:00,429.0
2021-04-22 15:00:00,449.0
2021-04-22 16:00:00,471.0
2021-04-22 17:00:00,467.0
2021-04-22 18:00:00,462.0
2021-04-22 19:00:00,475.0
2021-04-22 20:00:00,501.0
2021-04-22 21:00:00,521.0
2021-04-22 22:00:00,519.0
2021-04-22 23:00:00,481.0
2021-04-23 00:00:00,436.0
2021-04-23 01:00:00,406.0
2021-04-23 02:00:00,393.0
2021-04-23 03:00:00,389.0
2021-04-23 04:00:00,392.0
2021-04-23 05:00:00,401.0
2021-04-23 06:00:00,436.0
2021-04-23 07:00:00,481.0
2021-04-23 08:00:00,484.0
2021-04-23 09:00:00,466.0
2021-04-23 10:00:00,449.0
2021-04-23 11:00:00,442.0
2021-04-23 12:00:00,432.0
2021-04-23 13:00:00,425.0
2021-04-23 14:00:00,425.0
2021-04-23 15:00:00,438.0
2021-04-23 16:00:00,458.0
2021-04-23 17:00:00,464.0
2021-04-23 18:00:00,470.0
2021-04-23 19:00:00,482.0
2021-04-23 20:00:00,492.0
2021-04-23 21:00:00,493.0
2021-04-23 22:00:00,486.0
2021-04-23 23:00:00,465.0
2021-04-24 00:00:00,439.0
2021-04-24 01:00:00,418.0
2021-04-24 02:00:00,409.0
2021-04-24 03:00:00,407.0
2021-04-24 04:00:00,410.0
2021-04-24 05:00:00,417.0
2021-04-24 06:00:00,428.0
2021-04-24 07:00:00,442.0
2021-04-24 08:00:00,469.0
2021-04-24 09:00:00,496.0
2021-04-24 10:00:00,502.0
2021-04-24 11:00:00,497.0
2021-04-24 12:00:00,485.0
2021-04-24 13:00:00,473.0
2021-04-24 14:00:00,468.0
2021-04-24 15:00:00,468.0
2021-04-24 16:00:00,475.0
2021-04-24 17:00:00,488.0
2021-04-24 18:00:00,509.0
2021-04-24 19:00:00,512.0
2021-04-24 20:00:00,501.0
2021-04-24 21:00:00,492.0
2021-04-24 22:00:00,486.0
2021-04-24 23:00:00,469.0
2021-04-25 00:00:00,446.0
2021-04-25 01:00:00,427.0
2021-04-25 02:00:00,419.0
2021-04-25 03:00:00,418.0
2021-04-25 04:00:00,423.0
2021-04-25 05:00:00,427.0
2021-04-25 06:00:00,437.0
2021-04-25 07:00:00,447.0
2021-04-25 08:00:00,465.0
2021-04-25 09:00:00,492.0
2021-04-25 10:00:00,505.0
2021-04-25 11:00:00,501.0
2021-04-25 12:00:00,486.0
2021-04-25 13:00:00,474.0
2021-04-25 14:00:00,470.0
2021-04-25 15:00:00,472.0
2021-04-25 16:00:00,475.0
2021-04-25 17:00:00,478.0
2021-04-25 18:00:00,487.0
2021-04-25 19:00:00,500.0
2021-04-25 20:00:00,517.0
2021-04-25 21:00:00,524.0
2021-04-25 22:00:00,511.0
2021-04-25 23:00:00,472.0
2021-04-26 00:00:00,427.0
2021-04-26 01:00:00,401.0
2021-04-26 02:00:00,392.0
2021-04-26 03:00:00,389.0
2021-04-26 04:00:00,394.0
2021-04-26 05:00:00,407.0
2021-04-26 06:00:00,445.0
2021-04-26 07:00:00,489.0
2021-04-26 08:00:00,490.0
2021-04-26 09:00:00,467.0
2021-04-26 10:00:00,443.0
2021-04-26 11:00:00,427.0
2021-04-26 12:00:00,413.0
2021-04-26 13:00:00,405.0
2021-04-26 14:00:00,407.0
2021-04-26 15:00:00,433.0
2021-04-26 16:00:00,466.0
2021-04-26 17:00:00,472.0
2021-04-26 18:00:00,473.0
2021-04-26 19:00:00,481.0
2021-04-26 20:00:00,496.0
2021-04-26 21:00:00,510.0
2021-04-26 22:00:00,502.0
2021-04-26 23:00:00,461.0
2021-04-27 00:00:00,420.0
2021-04-27 01:00:00,395.0
2021-04-27 02:00:00,386.0
2021-04-27 03:00:00,385.0
2021-04-27 04:00:00,386.0
2021-04-27 05:00:00,396.0
2021-04-27 06:00:00,432.0
2021-04-27 07:00:00,476.0
2021-04-27 08:00:00,469.0
2021-04-27 09:00:00,445.0
2021-04-27 10:00:00,431.0
2021-04-27 11:00:00,420.0
2021-04-27 12:00:00,412.0
2021-04-27 13:00:00,405.0
2021-04-27 14:00:00,413.0
2021-04-27 15:00:00,436.0
2021-04-27 16:00:00,466.0
2021-04-27 17:00:00,464.0
2021-04-27 18:00:00,461.0
2021-04-27 19:00:00,468.0
2021-04-27 20:00:00,485.0
2021-04-27 21:00:00,498.0
2021-04-27 22:00:00,495.0
2021-04-27 23:00:00,459.0
2021-04-28 00:00:00,419.0
2021-04-28 01:00:00,397.0
2021-04-28 02:00:00,389.0
2021-04-28 03:00:00,388.0
2021-04-28 04:00:00,394.0
2021-04-28 05:00:00,408.0
2021-04-28 06:00:00,445.0
2021-04-28 07:00:00,486.0
2021-04-28 08:00:00,479.0
2021-04-28 09:00:00,452.0
2021-04-28 10:00:00,428.0
2021-04-28 11:00:00,414.0
2021-04-28 12:00:00,405.0
2021-04-28 13:00:00,400.0
2021-04-28 14:00:00,402.0
2021-04-28 15:00:00,430.0
2021-04-28 16:00:00,460.0
2021-04-28 17:00:00,453.0
2021-04-28 18:00:00,448.0
2021-04-28 19:00:00,456.0
2021-04-28 20:00:00,472.0
2021-04-28 21:00:00,487.0
2021-04-28 22:00:00,486.0
2021-04-28 23:00:00,454.0
2021-04-29 00:00:00,412.0
2021-04-29 01:00:00,386.0
2021-04-29 02:00:00,378.0
2021-04-29 03:00:00,378.0
2021-04-29 04:00:00,381.0
2021-04-29 05:00:00,393.0
2021-04-29 06:00:00,431.0
2021-04-29 07:00:00,471.0
2021-04-29 08:00:00,464.0
2021-04-29 09:00:00,438.0
2021-04-29 10:00:00,416.0
2021-04-29 11:00:00,402.0
2021-04-29 12:00:00,392.0
2021-04-29 13:00:00,389.0
2021-04-29 14:00:00,393.0
2021-04-29 15:00:00,420.0
2021-04-29 16:00:00,449.0
2021-04-29 17:00:00,446.0
2021-04-29 18:00:00,439.0
2021-04-29 19:00:00,445.0
2021-04-29 20:00:00,463.0
2021-04-29 21:00:00,478.0
2021-04-29 22:00:00,481.0
2021-04-29 23:00:00,453.0
2021-04-30 00:00:00,411.0
2021-04-30 01:00:00,386.0
2021-04-30 02:00:00,377.0
2021-04-30 03:00:00,377.0
2021-04-30 04:00:00,383.0
2021-04-30 05:00:00,394.0
2021-04-30 06:00:00,431.0
2021-04-30 07:00:00,468.0
2021-04-30 08:00:00,463.0
2021-04-30 09:00:00,439.0
2021-04-30 10:00:00,417.0
2021-04-30 11:00:00,407.0
2021-04-30 12:00:00,399.0
2021-04-30 13:00:00,391.0
2021-04-30 14:00:00,390.0
2021-04-30 15:00:00,401.0
2021-04-30 16:00:00,417.0
2021-04-30 17:00:00,422.0
2021-04-30 18:00:00,426.0
2021-04-30 19:00:00,433.0
2021-04-30 20:00:00,442.0
2021-04-30 21:00:00,446.0
2021-04-30 22:00:00,446.0
2021-04-30 23:00:00,430.0
2021-05-01 00:00:00,402.0
2021-05-01 01:00:00,381.0
2021-05-01 02:00:00,369.0
2021-05-01 03:00:00,366.0
2021-05-01 04:00:00,369.0
2021-05-01 05:00:00,372.0
2021-05-01 06:00:00,381.0
2021-05-01 07:00:00,392.0
2021-05-01 08:00:00,415.0
2021-05-01 09:00:00,444.0
2021-05-01 10:00:00,460.0
2021-05-01 11:00:00,458.0
2021-05-01 12:00:00,448.0
2021-05-01 13:00:00,435.0
2021-05-01 14:00:00,431.0
2021-05-01 15:00:00,433.0
2021-05-01 16:00:00,442.0
2021-05-01 17:00:00,452.0
2021-05-01 18:00:00,460.0
2021-05-01 19:00:00,456.0
2021-05-01 20:00:00,447.0
2021-05-01 21:00:00,437.0
2021-05-01 22:00:00,431.0
2021-05-01 23:00:00,416.0
2021-05-02 00:00:00,394.0
2021-05-02 01:00:00,375.0
2021-05-02 02:00:00,366.0
2021-05-02 03:00:00,365.0
2021-05-02 04:00:00,368.0
2021-05-02 05:00:00,371.0
2021-05-02 06:00:00,378.0
2021-05-02 07:00:00,389.0
2021-05-02 08:00:00,410.0
2021-05-02 09:00:00,442.0
2021-05-02 10:00:00,460.0
2021-05-02 11:00:00,461.0
2021-05-02 12:00:00,458.0
2021-05-02 13:00:00,456.0
2021-05-02 14:00:00,456.0
2021-05-02 15:00:00,463.0
2021-05-02 16:00:00,465.0
2021-05-02 17:00:00,467.0
2021-05-02 18:00:00,475.0
2021-05-02 19:00:00,483.0
2021-05-02 20:00:00,491.0
2021-05-02 21:00:00,491.0
2021-05-02 22:00:00,483.0
2021-05-02 23:00:00,447.0
2021-05-03 00:00:00,401.0
2021-05-03 01:00:00,374.0
2021-05-03 02:00:00,363.0
2021-05-03 03:00:00,360.0
2021-05-03 04:00:00,364.0
2021-05-03 05:00:00,376.0
2021-05-03 06:00:00,409.0
2021-05-03 07:00:00,459.0
2021-05-03 08:00:00,461.0
2021-05-03 09:00:00,436.0
2021-05-03 10:00:00,432.0
2021-05-03 11:00:00,423.0
2021-05-03 12:00:00,414.0
2021-05-03 13:00:00,405.0
2021-05-03 14:00:00,404.0
2021-05-03 15:00:00,423.0
2021-05-03 16:00:00,446.0
2021-05-03 17:00:00,443.0
2021-05-03 18:00:00,439.0
2021-05-03 19:00:00,444.0
2021-05-03 20:00:00,461.0
2021-05-03 21:00:00,479.0
2021-05-03 22:00:00,482.0
2021-05-03 23:00:00,451.0
2021-05-04 00:00:00,409.0
2021-05-04 01:00:00,384.0
2021-05-04 02:00:00,376.0
2021-05-04 03:00:00,378.0
2021-05-04 04:00:00,383.0
2021-05-04 05:00:00,394.0
2021-05-04 06:00:00,428.0
2021-05-04 07:00:00,471.0
2021-05-04 08:00:00,467.0
2021-05-04 09:00:00,441.0
2021-05-04 10:00:00,421.0
2021-05-04 11:00:00,406.0
2021-05-04 12:00:00,392.0
2021-05-04 13:00:00,383.0
2021-05-04 14:00:00,384.0
2021-05-04 15:00:00,404.0
2021-05-04 16:00:00,430.0
2021-05-04 17:00:00,432.0
2021-05-04 18:00:00,431.0
2021-05-04 19:00:00,440.0
2021-05-04 20:00:00,454.0
2021-05-04 21:00:00,469.0
2021-05-04 22:00:00,468.0
2021-05-04 23:00:00,431.0
2021-05-05 00:00:00,386.0
2021-05-05 01:00:00,359.0
2021-05-05 02:00:00,348.0
2021-05-05 03:00:00,346.0
2021-05-05 04:00:00,348.0
2021-05-05 05:00:00,357.0
2021-05-05 06:00:00,391.0
2021-05-05 07:00:00,434.0
2021-05-05 08:00:00,433.0
2021-05-05 09:00:00,416.0
2021-05-05 10:00:00,397.0
2021-05-05 11:00:00,383.0
2021-05-05 12:00:00,374.0
2021-05-05 13:00:00,364.0
2021-05-05 14:00:00,365.0
2021-05-05 15:00:00,386.0
2021-05-05 16:00:00,413.0
2021-05-05 17:00:00,417.0
2021-05-05 18:00:00,420.0
2021-05-05 19:00:00,430.0
2021-05-05 20:00:00,449.0
2021-05-05 21:00:00,464.0
2021-05-05 22:00:00,453.0
2021-05-05 23:00:00,417.0
2021-05-06 00:00:00,372.0
2021-05-06 01:00:00,344.0
2021-05-06 02:00:00,331.0
2021-05-06 03:00:00,330.0
2021-05-06 04:00:00,333.0
2021-05-06 05:00:00,343.0
2021-05-06 06:00:00,379.0
2021-05-06 07:00:00,427.0
2021-05-06 08:00:00,434.0
2021-05-06 09:00:00,426.0
2021-05-06 10:00:00,419.0
2021-05-06 11:00:00,412.0
2021-05-06 12:00:00,406.0
2021-05-06 13:00:00,402.0
2021-05-06 14:00:00,405.0
2021-05-06 15:00:00,425.0
2021-05-06 16:00:00,445.0
2021-05-06 17:00:00,440.0
2021-05-06 18:00:00,437.0
2021-05-06 19:00:00,449.0
2021-05-06 20:00:00,472.0
2021-05-06 21:00:00,484.0
2021-05-06 22:00:00,477.0
2021-05-06 23:00:00,444.0
2021-05-07 00:00:00,401.0
2021-05-07 01:00:00,373.0
2021-05-07 02:00:00,361.0
2021-05-07 03:00:00,358.0
2021-05-07 04:00:00,358.0
2021-05-07 05:00:00,365.0
2021-05-07 06:00:00,397.0
2021-05-07 07:00:00,436.0
2021-05-07 08:00:00,434.0
2021-05-07 09:00:00,416.0
2021-05-07 10:00:00,401.0
2021-05-07 11:00:00,389.0
2021-05-07 12:00:00,379.0
2021-05-07 13:00:00,372.0
2021-05-07 14:00:00,372.0
2021-05-07 15:00:00,387.0
2021-05-07 16:00:00,409.0
2021-05-07 17:00:00,417.0
2021-05-07 18:00:00,421.0
2021-05-07 19:00:00,429.0
2021-05-07 20:00:00,432.0
2021-05-07 21:00:00,434.0
2021-05-07 22:00:00,433.0
2021-05-07 23:00:00,419.0
2021-05-08 00:00:00,394.0
2021-05-08 01:00:00,371.0
2021-05-08 02:00:00,360.0
2021-05-08 03:00:00,358.0
2021-05-08 04:00:00,361.0
2021-05-08 05:00:00,365.0
2021-05-08 06:00:00,374.0
2021-05-08 07:00:00,385.0
2021-05-08 08:00:00,410.0
2021-05-08 09:00:00,448.0
2021-05-08 10:00:00,470.0
2021-05-08 11:00:00,462.0
2021-05-08 12:00:00,449.0
2021-05-08 13:00:00,437.0
2021-05-08 14:00:00,426.0
2021-05-08 15:00:00,420.0
2021-05-08 16:00:00,421.0
2021-05-08 17:00:00,428.0
2021-05-08 18:00:00,447.0
2021-05-08 19:00:00,457.0
2021-05-08 20:00:00,452.0
2021-05-08 21:00:00,440.0
2021-05-08 22:00:00,428.0
2021-05-08 23:00:00,410.0
2021-05-09 00:00:00,384.0
2021-05-09 01:00:00,359.0
2021-05-09 02:00:00,345.0
2021-05-09 03:00:00,339.0
2021-05-09 04:00:00,337.0
2021-05-09 05:00:00,337.0
2021-05-09 06:00:00,344.0
2021-05-09 07:00:00,358.0
2021-05-09 08:00:00,391.0
2021-05-09 09:00:00,433.0
2021-05-09 10:00:00,463.0
2021-05-09 11:00:00,473.0
2021-05-09 12:00:00,472.0
2021-05-09 13:00:00,472.0
2021-05-09 14:00:00,469.0
2021-05-09 15:00:00,466.0
2021-05-09 16:00:00,470.0
2021-05-09 17:00:00,475.0
2021-05-09 18:00:00,482.0
2021-05-09 19:00:00,489.0
2021-05-09 20:00:00,488.0
2021-05-09 21:00:00,480.0
2021-05-09 22:00:00,455.0
2021-05-09 23:00:00,414.0
2021-05-10 00:00:00,367.0
2021-05-10 01:00:00,337.0
2021-05-10 02:00:00,324.0
2021-05-10 03:00:00,319.0
2021-05-10 04:00:00,318.0
2021-05-10 05:00:00,323.0
2021-05-10 06:00:00,354.0
2021-05-10 07:00:00,400.0
2021-05-10 08:00:00,402.0
2021-05-10 09:00:00,391.0
2021-05-10 10:00:00,386.0
2021-05-10 11:00:00,383.0
2021-05-10 12:00:00,378.0
2021-05-10 13:00:00,363.0
2021-05-10 14:00:00,359.0
2021-05-10 15:00:00,386.0
2021-05-10 16:00:00,424.0
2021-05-10 17:00:00,433.0
2021-05-10 18:00:00,436.0
2021-05-10 19:00:00,447.0
2021-05-10 20:00:00,460.0
2021-05-10 21:00:00,462.0
2021-05-10 22:00:00,442.0
2021-05-10 23:00:00,401.0
2021-05-11 00:00:00,355.0
2021-05-11 01:00:00,326.0
2021-05-11 02:00:00,313.0
2021-05-11 03:00:00,309.0
2021-05-11 04:00:00,306.0
2021-05-11 05:00:00,312.0
2021-05-11 06:00:00,344.0
2021-05-11 07:00:00,385.0
2021-05-11 08:00:00,384.0
2021-05-11 09:00:00,364.0
2021-05-11 10:00:00,345.0
2021-05-11 11:00:00,334.0
2021-05-11 12:00:00,324.0
2021-05-11 13:00:00,318.0
2021-05-11 14:00:00,321.0
2021-05-11 15:00:00,340.0
2021-05-11 16:00:00,363.0
2021-05-11 17:00:00,361.0
2021-05-11 18:00:00,358.0
2021-05-11 19:00:00,367.0
2021-05-11 20:00:00,384.0
2021-05-11 21:00:00,399.0
2021-05-11 22:00:00,403.0
2021-05-11 23:00:00,375.0
2021-05-12 00:00:00,329.0
2021-05-12 01:00:00,297.0
2021-05-12 02:00:00,285.0
2021-05-12 03:00:00,283.0
2021-05-12 04:00:00,282.0
2021-05-12 05:00:00,290.0
2021-05-12 06:00:00,323.0
2021-05-12 07:00:00,367.0
2021-05-12 08:00:00,372.0
2021-05-12 09:00:00,357.0
2021-05-12 10:00:00,339.0
2021-05-12 11:00:00,327.0
2021-05-12 12:00:00,316.0
2021-05-12 13:00:00,310.0
2021-05-12 14:00:00,312.0
2021-05-12 15:00:00,331.0
2021-05-12 16:00:00,360.0
2021-05-12 17:00:00,366.0
2021-05-12 18:00:00,370.0
2021-05-12 19:00:00,374.0
2021-05-12 20:00:00,382.0
2021-05-12 21:00:00,387.0
2021-05-12 22:00:00,384.0
2021-05-12 23:00:00,365.0
2021-05-13 00:00:00,331.0
2021-05-13 01:00:00,305.0
2021-05-13 02:00:00,292.0
2021-05-13 03:00:00,287.0
2021-05-13 04:00:00,286.0
2021-05-13 05:00:00,288.0
2021-05-13 06:00:00,296.0
2021-05-13 07:00:00,312.0
2021-05-13 08:00:00,343.0
2021-05-13 09:00:00,379.0
2021-05-13 10:00:00,398.0
2021-05-13 11:00:00,399.0
2021-05-13 12:00:00,384.0
2021-05-13 13:00:00,368.0
2021-05-13 14:00:00,356.0
2021-05-13 15:00:00,357.0
2021-05-13 16:00:00,358.0
2021-05-13 17:00:00,356.0
2021-05-13 18:00:00,359.0
2021-05-13 19:00:00,363.0
2021-05-13 20:00:00,365.0
2021-05-13 21:00:00,360.0
2021-05-13 22:00:00,357.0
2021-05-13 23:00:00,338.0
2021-05-14 00:00:00,306.0
2021-05-14 01:00:00,279.0
2021-05-14 02:00:00,266.0
2021-05-14 03:00:00,260.0
2021-05-14 04:00:00,263.0
2021-05-14 05:00:00,262.0
2021-05-14 06:00:00,275.0
2021-05-14 07:00:00,298.0
2021-05-14 08:00:00,326.0
2021-05-14 09:00:00,345.0
2021-05-14 10:00:00,346.0
2021-05-14 11:00:00,342.0
2021-05-14 12:00:00,337.0
2021-05-14 13:00:00,328.0
2021-05-14 14:00:00,325.0
2021-05-14 15:00:00,329.0
2021-05-14 16:00:00,338.0
2021-05-14 17:00:00,345.0
2021-05-14 18:00:00,355.0
2021-05-14 19:00:00,362.0
2021-05-14 20:00:00,362.0
2021-05-14 21:00:00,355.0
2021-05-14 22:00:00,346.0
2021-05-14 23:00:00,332.0
2021-05-15 00:00:00,305.0
2021-05-15 01:00:00,279.0
2021-05-15 02:00:00,264.0
2021-05-15 03:00:00,256.0
2021-05-15 04:00:00,253.0
2021-05-15 05:00:00,254.0
2021-05-15 06:00:00,257.0
2021-05-15 07:00:00,271.0
2021-05-15 08:00:00,300.0
2021-05-15 09:00:00,335.0
2021-05-15 10:00:00,352.0
2021-05-15 11:00:00,353.0
2021-05-15 12:00:00,348.0
2021-05-15 13:00:00,343.0
2021-05-15 14:00:00,338.0
2021-05-15 15:00:00,336.0
2021-05-15 16:00:00,343.0
2021-05-15 17:00:00,360.0
2021-05-15 18:00:00,380.0
2021-05-15 19:00:00,386.0
2021-05-15 20:00:00,377.0
2021-05-15 21:00:00,362.0
2021-05-15 22:00:00,349.0
2021-05-15 23:00:00,332.0
2021-05-16 00:00:00,306.0
2021-05-16 01:00:00,281.0
2021-05-16 02:00:00,267.0
2021-05-16 03:00:00,262.0
2021-05-16 04:00:00,259.0
2021-05-16 05:00:00,261.0
2021-05-16 06:00:00,268.0
2021-05-16 07:00:00,280.0
2021-05-16 08:00:00,308.0
2021-05-16 09:00:00,349.0
2021-05-16 10:00:00,382.0
2021-05-16 11:00:00,401.0
2021-05-16 12:00:00,407.0
2021-05-16 13:00:00,410.0
2021-05-16 14:00:00,415.0
2021-05-16 15:00:00,421.0
2021-05-16 16:00:00,427.0
2021-05-16 17:00:00,427.0
2021-05-16 18:00:00,429.0
2021-05-16 19:00:00,431.0
2021-05-16 20:00:00,433.0
2021-05-16 21:00:00,429.0
2021-05-16 22:00:00,420.0
2021-05-16 23:00:00,397.0
2021-05-17 00:00:00,361.0
2021-05-17 01:00:00,326.0
2021-05-17 02:00:00,305.0
2021-05-17 03:00:00,297.0
2021-05-17 04:00:00,293.0
2021-05-17 05:00:00,295.0
2021-05-17 06:00:00,301.0
2021-05-17 07:00:00,326.0
2021-05-17 08:00:00,380.0
2021-05-17 09:00:00,419.0
2021-05-17 10:00:00,423.0
2021-05-17 11:00:00,405.0
2021-05-17 12:00:00,379.0
2021-05-17 13:00:00,359.0
2021-05-17 14:00:00,346.0
2021-05-17 15:00:00,336.0
2021-05-17 16:00:00,327.0
2021-05-17 17:00:00,323.0
2021-05-17 18:00:00,331.0
2021-05-17 19:00:00,349.0
2021-05-17 20:00:00,364.0
2021-05-17 21:00:00,368.0
2021-05-17 22:00:00,364.0
2021-05-17 23:00:00,348.0
2021-05-18 00:00:00,313.0
2021-05-18 01:00:00,288.0
2021-05-18 02:00:00,278.0
2021-05-18 03:00:00,274.0
2021-05-18 04:00:00,274.0
2021-05-18 05:00:00,282.0
2021-05-18 06:00:00,310.0
2021-05-18 07:00:00,353.0
2021-05-18 08:00:00,366.0
2021-05-18 09:00:00,364.0
2021-05-18 10:00:00,365.0
2021-05-18 11:00:00,369.0
2021-05-18 12:00:00,369.0
2021-05-18 13:00:00,366.0
2021-05-18 14:00:00,371.0
2021-05-18 15:00:00,392.0
2021-05-18 16:00:00,417.0
2021-05-18 17:00:00,418.0
2021-05-18 18:00:00,421.0
2021-05-18 19:00:00,429.0
2021-05-18 20:00:00,438.0
2021-05-18 21:00:00,440.0
2021-05-18 22:00:00,427.0
2021-05-18 23:00:00,394.0
2021-05-19 00:00:00,348.0
2021-05-19 01:00:00,320.0
2021-05-19 02:00:00,307.0
2021-05-19 03:00:00,302.0
2021-05-19 04:00:00,301.0
2021-05-19 05:00:00,309.0
2021-05-19 06:00:00,339.0
2021-05-19 07:00:00,385.0
2021-05-19 08:00:00,393.0
2021-05-19 09:00:00,384.0
2021-05-19 10:00:00,375.0
2021-05-19 11:00:00,371.0
2021-05-19 12:00:00,363.0
2021-05-19 13:00:00,362.0
2021-05-19 14:00:00,366.0
2021-05-19 15:00:00,392.0
2021-05-19 16:00:00,422.0
2021-05-19 17:00:00,421.0
2021-05-19 18:00:00,417.0
2021-05-19 19:00:00,421.0
2021-05-19 20:00:00,433.0
2021-05-19 21:00:00,442.0
2021-05-19 22:00:00,431.0
2021-05-19 23:00:00,399.0
2021-05-20 00:00:00,353.0
2021-05-20 01:00:00,323.0
2021-05-20 02:00:00,310.0
2021-05-20 03:00:00,307.0
2021-05-20 04:00:00,307.0
2021-05-20 05:00:00,317.0
2021-05-20 06:00:00,346.0
2021-05-20 07:00:00,386.0
2021-05-20 08:00:00,387.0
2021-05-20 09:00:00,371.0
2021-05-20 10:00:00,356.0
2021-05-20 11:00:00,348.0
2021-05-20 12:00:00,340.0
2021-05-20 13:00:00,335.0
2021-05-20 14:00:00,338.0
2021-05-20 15:00:00,359.0
2021-05-20 16:00:00,382.0
2021-05-20 17:00:00,381.0
2021-05-20 18:00:00,379.0
2021-05-20 19:00:00,389.0
2021-05-20 20:00:00,405.0
2021-05-20 21:00:00,415.0
2021-05-20 22:00:00,412.0
2021-05-20 23:00:00,395.0
2021-05-21 00:00:00,354.0
2021-05-21 01:00:00,325.0
2021-05-21 02:00:00,316.0
2021-05-21 03:00:00,315.0
2021-05-21 04:00:00,318.0
2021-05-21 05:00:00,327.0
2021-05-21 06:00:00,353.0
2021-05-21 07:00:00,389.0
2021-05-21 08:00:00,389.0
2021-05-21 09:00:00,371.0
2021-05-21 10:00:00,357.0
2021-05-21 11:00:00,346.0
2021-05-21 12:00:00,337.0
2021-05-21 13:00:00,328.0
2021-05-21 14:00:00,328.0
2021-05-21 15:00:00,342.0
2021-05-21 16:00:00,364.0
2021-05-21 17:00:00,374.0
2021-05-21 18:00:00,382.0
2021-05-21 19:00:00,386.0
2021-05-21 20:00:00,386.0
2021-05-21 21:00:00,381.0
2021-05-21 22:00:00,373.0
2021-05-21 23:00:00,359.0
2021-05-22 00:00:00,335.0
2021-05-22 01:00:00,310.0
2021-05-22 02:00:00,297.0
2021-05-22 03:00:00,291.0
2021-05-22 04:00:00,287.0
2021-05-22 05:00:00,287.0
2021-05-22 06:00:00,292.0
2021-05-22 07:00:00,306.0
2021-05-22 08:00:00,334.0
2021-05-22 09:00:00,365.0
2021-05-22 10:00:00,375.0
2021-05-22 11:00:00,370.0
2021-05-22 12:00:00,359.0
2021-05-22 13:00:00,351.0
2021-05-22 14:00:00,346.0
2021-05-22 15:00:00,343.0
2021-05-22 16:00:00,351.0
2021-05-22 17:00:00,364.0
2021-05-22 18:00:00,379.0
2021-05-22 19:00:00,385.0
2021-05-22 20:00:00,375.0
2021-05-22 21:00:00,357.0
2021-05-22 22:00:00,339.0
2021-05-22 23:00:00,328.0
2021-05-23 00:00:00,309.0
2021-05-23 01:00:00,293.0
2021-05-23 02:00:00,274.0
2021-05-23 03:00:00,265.0
2021-05-23 04:00:00,260.0
2021-05-23 05:00:00,260.0
2021-05-23 06:00:00,263.0
2021-05-23 07:00:00,268.0
2021-05-23 08:00:00,288.0
2021-05-23 09:00:00,318.0
2021-05-23 10:00:00,343.0
2021-05-23 11:00:00,354.0
2021-05-23 12:00:00,355.0
2021-05-23 13:00:00,354.0
2021-05-23 14:00:00,356.0
2021-05-23 15:00:00,357.0
2021-05-23 16:00:00,356.0
2021-05-23 17:00:00,361.0
2021-05-23 18:00:00,370.0
2021-05-23 19:00:00,378.0
2021-05-23 20:00:00,378.0
2021-05-23 21:00:00,372.0
2021-05-23 22:00:00,360.0
2021-05-23 23:00:00,338.0
2021-05-24 00:00:00,308.0
2021-05-24 01:00:00,284.0
2021-05-24 02:00:00,271.0
2021-05-24 03:00:00,264.0
2021-05-24 04:00:00,264.0
2021-05-24 05:00:00,267.0
2021-05-24 06:00:00,272.0
2021-05-24 07:00:00,285.0
2021-05-24 08:00:00,311.0
2021-05-24 09:00:00,343.0
2021-05-24 10:00:00,367.0
2021-05-24 11:00:00,372.0
2021-05-24 12:00:00,368.0
2021-05-24 13:00:00,361.0
2021-05-24 14:00:00,361.0
2021-05-24 15:00:00,378.0
2021-05-24 16:00:00,394.0
2021-05-24 17:00:00,402.0
2021-05-24 18:00:00,411.0
2021-05-24 19:00:00,417.0
2021-05-24 20:00:00,421.0
2021-05-24 21:00:00,413.0
2021-05-24 22:00:00,395.0
2021-05-24 23:00:00,360.0
2021-05-25 00:00:00,315.0
2021-05-25 01:00:00,287.0
2021-05-25 02:00:00,275.0
2021-05-25 03:00:00,271.0
2021-05-25 04:00:00,270.0
2021-05-25 05:00:00,276.0
2021-05-25 06:00:00,309.0
2021-05-25 07:00:00,355.0
2021-05-25 08:00:00,359.0
2021-05-25 09:00:00,344.0
2021-05-25 10:00:00,333.0
2021-05-25 11:00:00,327.0
2021-05-25 12:00:00,323.0
2021-05-25 13:00:00,319.0
2021-05-25 14:00:00,322.0
2021-05-25 15:00:00,342.0
2021-05-25 16:00:00,366.0
2021-05-25 17:00:00,368.0
2021-05-25 18:00:00,367.0
2021-05-25 19:00:00,374.0
2021-05-25 20:00:00,384.0
2021-05-25 21:00:00,392.0
2021-05-25 22:00:00,385.0
2021-05-25 23:00:00,355.0
2021-05-26 00:00:00,310.0
2021-05-26 01:00:00,280.0
2021-05-26 02:00:00,267.0
2021-05-26 03:00:00,263.0
2021-05-26 04:00:00,261.0
2021-05-26 05:00:00,268.0
2021-05-26 06:00:00,299.0
2021-05-26 07:00:00,341.0
2021-05-26 08:00:00,343.0
2021-05-26 09:00:00,328.0
2021-05-26 10:00:00,314.0
2021-05-26 11:00:00,306.0
2021-05-26 12:00:00,299.0
2021-05-26 13:00:00,293.0
2021-05-26 14:00:00,295.0
2021-05-26 15:00:00,314.0
2021-05-26 16:00:00,335.0
2021-05-26 17:00:00,331.0
2021-05-26 18:00:00,327.0
2021-05-26 19:00:00,330.0
2021-05-26 20:00:00,346.0
2021-05-26 21:00:00,356.0
2021-05-26 22:00:00,352.0
2021-05-26 23:00:00,330.0
2021-05-27 00:00:00,291.0
2021-05-27 01:00:00,259.0
2021-05-27 02:00:00,244.0
2021-05-27 03:00:00,239.0
2021-05-27 04:00:00,238.0
2021-05-27 05:00:00,245.0
2021-05-27 06:00:00,273.0
2021-05-27 07:00:00,310.0
2021-05-27 08:00:00,311.0
2021-05-27 09:00:00,298.0
2021-05-27 10:00:00,288.0
2021-05-27 11:00:00,280.0
2021-05-27 12:00:00,275.0
2021-05-27 13:00:00,271.0
2021-05-27 14:00:00,275.0
2021-05-27 15:00:00,294.0
2021-05-27 16:00:00,315.0
2021-05-27 17:00:00,315.0
2021-05-27 18:00:00,313.0
2021-05-27 19:00:00,316.0
2021-05-27 20:00:00,328.0
2021-05-27 21:00:00,341.0
2021-05-27 22:00:00,341.0
2021-05-27 23:00:00,321.0
2021-05-28 00:00:00,283.0
2021-05-28 01:00:00,252.0
2021-05-28 02:00:00,239.0
2021-05-28 03:00:00,234.0
2021-05-28 04:00:00,232.0
2021-05-28 05:00:00,241.0
2021-05-28 06:00:00,265.0
2021-05-28 07:00:00,303.0
2021-05-28 08:00:00,309.0
2021-05-28 09:00:00,297.0
2021-05-28 10:00:00,287.0
2021-05-28 11:00:00,281.0
2021-05-28 12:00:00,275.0
2021-05-28 13:00:00,270.0
2021-05-28 14:00:00,273.0
2021-05-28 15:00:00,286.0
2021-05-28 16:00:00,304.0
2021-05-28 17:00:00,309.0
2021-05-28 18:00:00,309.0
2021-05-28 19:00:00,313.0
2021-05-28 20:00:00,316.0
2021-05-28 21:00:00,316.0
2021-05-28 22:00:00,310.0
2021-05-28 23:00:00,300.0
2021-05-29 00:00:00,277.0
2021-05-29 01:00:00,251.0
2021-05-29 02:00:00,236.0
2021-05-29 03:00:00,228.0
2021-05-29 04:00:00,225.0
2021-05-29 05:00:00,227.0
2021-05-29 06:00:00,230.0
2021-05-29 07:00:00,242.0
2021-05-29 08:00:00,272.0
2021-05-29 09:00:00,303.0
2021-05-29 10:00:00,315.0
2021-05-29 11:00:00,313.0
2021-05-29 12:00:00,302.0
2021-05-29 13:00:00,293.0
2021-05-29 14:00:00,285.0
2021-05-29 15:00:00,285.0
2021-05-29 16:00:00,288.0
2021-05-29 17:00:00,297.0
2021-05-29 18:00:00,311.0
2021-05-29 19:00:00,319.0
2021-05-29 20:00:00,318.0
2021-05-29 21:00:00,309.0
2021-05-29 22:00:00,299.0
2021-05-29 23:00:00,289.0
2021-05-30 00:00:00,270.0
2021-05-30 01:00:00,246.0
2021-05-30 02:00:00,231.0
2021-05-30 03:00:00,223.0
2021-05-30 04:00:00,219.0
2021-05-30 05:00:00,219.0
2021-05-30 06:00:00,223.0
2021-05-30 07:00:00,235.0
2021-05-30 08:00:00,260.0
2021-05-30 09:00:00,290.0
2021-05-30 10:00:00,312.0
2021-05-30 11:00:00,316.0
2021-05-30 12:00:00,310.0
2021-05-30 13:00:00,302.0
2021-05-30 14:00:00,299.0
2021-05-30 15:00:00,301.0
2021-05-30 16:00:00,305.0
2021-05-30 17:00:00,308.0
2021-05-30 18:00:00,318.0
2021-05-30 19:00:00,333.0
2021-05-30 20:00:00,347.0
2021-05-30 21:00:00,350.0
2021-05-30 22:00:00,337.0
2021-05-30 23:00:00,312.0
2021-05-31 00:00:00,270.0
2021-05-31 01:00:00,240.0
2021-05-31 02:00:00,225.0
2021-05-31 03:00:00,219.0
2021-05-31 04:00:00,217.0
2021-05-31 05:00:00,223.0
2021-05-31 06:00:00,252.0
2021-05-31 07:00:00,292.0
2021-05-31 08:00:00,301.0
2021-05-31 09:00:00,292.0
2021-05-31 10:00:00,285.0
2021-05-31 11:00:00,279.0
2021-05-31 12:00:00,272.0
2021-05-31 13:00:00,266.0
2021-05-31 14:00:00,267.0
2021-05-31 15:00:00,286.0
2021-05-31 16:00:00,308.0
2021-05-31 17:00:00,306.0
2021-05-31 18:00:00,304.0
2021-05-31 19:00:00,312.0
2021-05-31 20:00:00,327.0
2021-05-31 21:00:00,340.0
2021-05-31 22:00:00,334.0
2021-05-31 23:00:00,310.0
2021-06-01 00:00:00,268.0
2021-06-01 01:00:00,237.0
2021-06-01 02:00:00,224.0
2021-06-01 03:00:00,220.0
2021-06-01 04:00:00,217.0
2021-06-01 05:00:00,224.0
2021-06-01 06:00:00,249.0
2021-06-01 07:00:00,285.0
2021-06-01 08:00:00,288.0
2021-06-01 09:00:00,276.0
2021-06-01 10:00:00,265.0
2021-06-01 11:00:00,258.0
2021-06-01 12:00:00,253.0
2021-06-01 13:00:00,248.0
2021-06-01 14:00:00,250.0
2021-06-01 15:00:00,268.0
2021-06-01 16:00:00,291.0
2021-06-01 17:00:00,291.0
2021-06-01 18:00:00,288.0
2021-06-01 19:00:00,296.0
2021-06-01 20:00:00,309.0
2021-06-01 21:00:00,323.0
2021-06-01 22:00:00,322.0
2021-06-01 23:00:00,299.0
2021-06-02 00:00:00,258.0
2021-06-02 01:00:00,225.0
2021-06-02 02:00:00,209.0
2021-06-02 03:00:00,203.0
2021-06-02 04:00:00,198.0
2021-06-02 05:00:00,203.0
2021-06-02 06:00:00,228.0
2021-06-02 07:00:00,263.0
2021-06-02 08:00:00,268.0
2021-06-02 09:00:00,258.0
2021-06-02 10:00:00,250.0
2021-06-02 11:00:00,245.0
2021-06-02 12:00:00,241.0
2021-06-02 13:00:00,237.0
2021-06-02 14:00:00,241.0
2021-06-02 15:00:00,260.0
2021-06-02 16:00:00,282.0
2021-06-02 17:00:00,283.0
2021-06-02 18:00:00,281.0
2021-06-02 19:00:00,289.0
2021-06-02 20:00:00,300.0
2021-06-02 21:00:00,310.0
2021-06-02 22:00:00,307.0
2021-06-02 23:00:00,286.0
2021-06-03 00:00:00,248.0
2021-06-03 01:00:00,214.0
2021-06-03 02:00:00,196.0
2021-06-03 03:00:00,189.0
2021-06-03 04:00:00,184.0
2021-06-03 05:00:00,188.0
2021-06-03 06:00:00,213.0
2021-06-03 07:00:00,249.0
2021-06-03 08:00:00,257.0
2021-06-03 09:00:00,248.0
2021-06-03 10:00:00,242.0
2021-06-03 11:00:00,239.0
2021-06-03 12:00:00,235.0
2021-06-03 13:00:00,230.0
2021-06-03 14:00:00,238.0
2021-06-03 15:00:00,258.0
2021-06-03 16:00:00,278.0
2021-06-03 17:00:00,282.0
2021-06-03 18:00:00,281.0
2021-06-03 19:00:00,290.0
2021-06-03 20:00:00,298.0
2021-06-03 21:00:00,302.0
2021-06-03 22:00:00,300.0
2021-06-03 23:00:00,280.0
2021-06-04 00:00:00,243.0
2021-06-04 01:00:00,211.0
2021-06-04 02:00:00,194.0
2021-06-04 03:00:00,186.0
2021-06-04 04:00:00,182.0
2021-06-04 05:00:00,185.0
2021-06-04 06:00:00,209.0
2021-06-04 07:00:00,245.0
2021-06-04 08:00:00,255.0
2021-06-04 09:00:00,250.0
2021-06-04 10:00:00,247.0
2021-06-04 11:00:00,247.0
2021-06-04 12:00:00,248.0
2021-06-04 13:00:00,252.0
2021-06-04 14:00:00,262.0
2021-06-04 15:00:00,280.0
2021-06-04 16:00:00,302.0
2021-06-04 17:00:00,305.0
2021-06-04 18:00:00,300.0
2021-06-04 19:00:00,297.0
2021-06-04 20:00:00,296.0
2021-06-04 21:00:00,291.0
2021-06-04 22:00:00,284.0
2021-06-04 23:00:00,268.0
2021-06-05 00:00:00,243.0
2021-06-05 01:00:00,218.0
2021-06-05 02:00:00,200.0
2021-06-05 03:00:00,192.0
2021-06-05 04:00:00,186.0
2021-06-05 05:00:00,185.0
2021-06-05 06:00:00,188.0
2021-06-05 07:00:00,201.0
2021-06-05 08:00:00,230.0
2021-06-05 09:00:00,263.0
2021-06-05 10:00:00,280.0
2021-06-05 11:00:00,281.0
2021-06-05 12:00:00,275.0
2021-06-05 13:00:00,270.0
2021-06-05 14:00:00,266.0
2021-06-05 15:00:00,272.0
2021-06-05 16:00:00,280.0
2021-06-05 17:00:00,291.0
2021-06-05 18:00:00,302.0
2021-06-05 19:00:00,306.0
2021-06-05 20:00:00,299.0
2021-06-05 21:00:00,285.0
2021-06-05 22:00:00,274.0
2021-06-05 23:00:00,258.0
2021-06-06 00:00:00,236.0
2021-06-06 01:00:00,214.0
2021-06-06 02:00:00,199.0
2021-06-06 03:00:00,189.0
2021-06-06 04:00:00,183.0
2021-06-06 05:00:00,182.0
2021-06-06 06:00:00,186.0
2021-06-06 07:00:00,197.0
2021-06-06 08:00:00,221.0
2021-06-06 09:00:00,255.0
2021-06-06 10:00:00,282.0
2021-06-06 11:00:00,294.0
2021-06-06 12:00:00,296.0
2021-06-06 13:00:00,294.0
2021-06-06 14:00:00,292.0
2021-06-06 15:00:00,293.0
2021-06-06 16:00:00,293.0
2021-06-06 17:00:00,294.0
2021-06-06 18:00:00,302.0
2021-06-06 19:00:00,313.0
2021-06-06 20:00:00,324.0
2021-06-06 21:00:00,325.0
2021-06-06 22:00:00,317.0
2021-06-06 23:00:00,291.0
2021-06-07 00:00:00,252.0
2021-06-07 01:00:00,220.0
2021-06-07 02:00:00,205.0
2021-06-07 03:00:00,199.0
2021-06-07 04:00:00,197.0
2021-06-07 05:00:00,203.0
2021-06-07 06:00:00,231.0
2021-06-07 07:00:00,268.0
2021-06-07 08:00:00,270.0
2021-06-07 09:00:00,257.0
2021-06-07 10:00:00,248.0
2021-06-07 11:00:00,243.0
2021-06-07 12:00:00,238.0
2021-06-07 13:00:00,236.0
2021-06-07 14:00:00,240.0
2021-06-07 15:00:00,261.0
2021-06-07 16:00:00,282.0
2021-06-07 17:00:00,281.0
2021-06-07 18:00:00,280.0
2021-06-07 19:00:00,290.0
2021-06-07 20:00:00,304.0
2021-06-07 21:00:00,317.0
2021-06-07 22:00:00,311.0
2021-06-07 23:00:00,284.0
2021-06-08 00:00:00,244.0
2021-06-08 01:00:00,213.0
2021-06-08 02:00:00,198.0
2021-06-08 03:00:00,192.0
2021-06-08 04:00:00,187.0
2021-06-08 05:00:00,193.0
2021-06-08 06:00:00,221.0
2021-06-08 07:00:00,260.0
2021-06-08 08:00:00,262.0
2021-06-08 09:00:00,249.0
2021-06-08 10:00:00,242.0
2021-06-08 11:00:00,238.0
2021-06-08 12:00:00,235.0
2021-06-08 13:00:00,232.0
2021-06-08 14:00:00,238.0
2021-06-08 15:00:00,258.0
2021-06-08 16:00:00,280.0
2021-06-08 17:00:00,278.0
2021-06-08 18:00:00,274.0
2021-06-08 19:00:00,283.0
2021-06-08 20:00:00,298.0
2021-06-08 21:00:00,309.0
2021-06-08 22:00:00,306.0
2021-06-08 23:00:00,282.0
2021-06-09 00:00:00,241.0
2021-06-09 01:00:00,209.0
2021-06-09 02:00:00,193.0
2021-06-09 03:00:00,187.0
2021-06-09 04:00:00,184.0
2021-06-09 05:00:00,190.0
2021-06-09 06:00:00,217.0
2021-06-09 07:00:00,256.0
2021-06-09 08:00:00,260.0
2021-06-09 09:00:00,248.0
2021-06-09 10:00:00,240.0
2021-06-09 11:00:00,237.0
2021-06-09 12:00:00,235.0
2021-06-09 13:00:00,233.0
2021-06-09 14:00:00,239.0
2021-06-09 15:00:00,262.0
2021-06-09 16:00:00,285.0
2021-06-09 17:00:00,284.0
2021-06-09 18:00:00,283.0
2021-06-09 19:00:00,291.0
2021-06-09 20:00:00,305.0
2021-06-09 21:00:00,311.0
2021-06-09 22:00:00,303.0
2021-06-09 23:00:00,277.0
2021-06-10 00:00:00,237.0
2021-06-10 01:00:00,205.0
2021-06-10 02:00:00,192.0
2021-06-10 03:00:00,186.0
2021-06-10 04:00:00,183.0
2021-06-10 05:00:00,187.0
2021-06-10 06:00:00,213.0
2021-06-10 07:00:00,254.0
2021-06-10 08:00:00,263.0
2021-06-10 09:00:00,257.0
2021-06-10 10:00:00,255.0
2021-06-10 11:00:00,254.0
2021-06-10 12:00:00,255.0
2021-06-10 13:00:00,256.0
2021-06-10 14:00:00,262.0
2021-06-10 15:00:00,288.0
2021-06-10 16:00:00,315.0
2021-06-10 17:00:00,316.0
2021-06-10 18:00:00,311.0
2021-06-10 19:00:00,312.0
2021-06-10 20:00:00,317.0
2021-06-10 21:00:00,319.0
2021-06-10 22:00:00,312.0
2021-06-10 23:00:00,286.0
2021-06-11 00:00:00,247.0
2021-06-11 01:00:00,217.0
2021-06-11 02:00:00,202.0
2021-06-11 03:00:00,195.0
2021-06-11 04:00:00,193.0
2021-06-11 05:00:00,197.0
2021-06-11 06:00:00,221.0
2021-06-11 07:00:00,261.0
2021-06-11 08:00:00,272.0
2021-06-11 09:00:00,268.0
2021-06-11 10:00:00,269.0
2021-06-11 11:00:00,271.0
2021-06-11 12:00:00,270.0
2021-06-11 13:00:00,271.0
2021-06-11 14:00:00,278.0
2021-06-11 15:00:00,301.0
2021-06-11 16:00:00,322.0
2021-06-11 17:00:00,326.0
2021-06-11 18:00:00,326.0
2021-06-11 19:00:00,324.0
2021-06-11 20:00:00,324.0
2021-06-11 21:00:00,315.0
2021-06-11 22:00:00,307.0
2021-06-11 23:00:00,289.0
2021-06-12 00:00:00,266.0
2021-06-12 01:00:00,242.0
2021-06-12 02:00:00,227.0
2021-06-12 03:00:00,218.0
2021-06-12 04:00:00,215.0
2021-06-12 05:00:00,215.0
2021-06-12 06:00:00,219.0
2021-06-12 07:00:00,234.0
2021-06-12 08:00:00,267.0
2021-06-12 09:00:00,299.0
2021-06-12 10:00:00,320.0
2021-06-12 11:00:00,325.0
2021-06-12 12:00:00,320.0
2021-06-12 13:00:00,318.0
2021-06-12 14:00:00,316.0
2021-06-12 15:00:00,318.0
2021-06-12 16:00:00,327.0
2021-06-12 17:00:00,337.0
2021-06-12 18:00:00,347.0
2021-06-12 19:00:00,347.0
2021-06-12 20:00:00,341.0
2021-06-12 21:00:00,325.0
2021-06-12 22:00:00,312.0
2021-06-12 23:00:00,298.0
2021-06-13 00:00:00,280.0
2021-06-13 01:00:00,258.0
2021-06-13 02:00:00,239.0
2021-06-13 03:00:00,235.0
2021-06-13 04:00:00,231.0
2021-06-13 05:00:00,224.0
2021-06-13 06:00:00,231.0
2021-06-13 07:00:00,238.0
2021-06-13 08:00:00,258.0
2021-06-13 09:00:00,296.0
2021-06-13 10:00:00,325.0
2021-06-13 11:00:00,338.0
2021-06-13 12:00:00,351.0
2021-06-13 13:00:00,362.0
2021-06-13 14:00:00,373.0
2021-06-13 15:00:00,387.0
2021-06-13 16:00:00,388.0
2021-06-13 17:00:00,385.0
2021-06-13 18:00:00,391.0
2021-06-13 19:00:00,393.0
2021-06-13 20:00:00,393.0
2021-06-13 21:00:00,389.0
2021-06-13 22:00:00,367.0
2021-06-13 23:00:00,327.0
2021-06-14 00:00:00,287.0
2021-06-14 01:00:00,259.0
2021-06-14 02:00:00,245.0
2021-06-14 03:00:00,240.0
2021-06-14 04:00:00,239.0
2021-06-14 05:00:00,244.0
2021-06-14 06:00:00,273.0
2021-06-14 07:00:00,310.0
2021-06-14 08:00:00,318.0
2021-06-14 09:00:00,312.0
2021-06-14 10:00:00,310.0
2021-06-14 11:00:00,315.0
2021-06-14 12:00:00,320.0
2021-06-14 13:00:00,324.0
2021-06-14 14:00:00,332.0
2021-06-14 15:00:00,353.0
2021-06-14 16:00:00,376.0
2021-06-14 17:00:00,374.0
2021-06-14 18:00:00,367.0
2021-06-14 19:00:00,374.0
2021-06-14 20:00:00,387.0
2021-06-14 21:00:00,392.0
2021-06-14 22:00:00,380.0
2021-06-14 23:00:00,349.0
2021-06-15 00:00:00,309.0
2021-06-15 01:00:00,280.0
2021-06-15 02:00:00,266.0
2021-06-15 03:00:00,260.0
2021-06-15 04:00:00,258.0
2021-06-15 05:00:00,263.0
2021-06-15 06:00:00,291.0
2021-06-15 07:00:00,331.0
2021-06-15 08:00:00,337.0
2021-06-15 09:00:00,329.0
2021-06-15 10:00:00,321.0
2021-06-15 11:00:00,316.0
2021-06-15 12:00:00,312.0
2021-06-15 13:00:00,308.0
2021-06-15 14:00:00,312.0
2021-06-15 15:00:00,332.0
2021-06-15 16:00:00,355.0
2021-06-15 17:00:00,351.0
2021-06-15 18:00:00,345.0
2021-06-15 19:00:00,346.0
2021-06-15 20:00:00,362.0
2021-06-15 21:00:00,370.0
2021-06-15 22:00:00,364.0
2021-06-15 23:00:00,343.0
2021-06-16 00:00:00,305.0
2021-06-16 01:00:00,274.0
2021-06-16 02:00:00,259.0
2021-06-16 03:00:00,255.0
2021-06-16 04:00:00,253.0
2021-06-16 05:00:00,259.0
2021-06-16 06:00:00,288.0
2021-06-16 07:00:00,328.0
2021-06-16 08:00:00,337.0
2021-06-16 09:00:00,332.0
2021-06-16 10:00:00,326.0
2021-06-16 11:00:00,326.0
2021-06-16 12:00:00,329.0
2021-06-16 13:00:00,329.0
2021-06-16 14:00:00,334.0
2021-06-16 15:00:00,356.0
2021-06-16 16:00:00,379.0
2021-06-16 17:00:00,374.0
2021-06-16 18:00:00,365.0
2021-06-16 19:00:00,368.0
2021-06-16 20:00:00,375.0
2021-06-16 21:00:00,377.0
2021-06-16 22:00:00,364.0
2021-06-16 23:00:00,333.0
2021-06-17 00:00:00,294.0
2021-06-17 01:00:00,263.0
2021-06-17 02:00:00,246.0
2021-06-17 03:00:00,239.0
2021-06-17 04:00:00,234.0
2021-06-17 05:00:00,237.0
2021-06-17 06:00:00,261.0
2021-06-17 07:00:00,297.0
2021-06-17 08:00:00,300.0
2021-06-17 09:00:00,293.0
2021-06-17 10:00:00,291.0
2021-06-17 11:00:00,291.0
2021-06-17 12:00:00,289.0
2021-06-17 13:00:00,288.0
2021-06-17 14:00:00,296.0
2021-06-17 15:00:00,321.0
2021-06-17 16:00:00,347.0
2021-06-17 17:00:00,349.0
2021-06-17 18:00:00,348.0
2021-06-17 19:00:00,354.0
2021-06-17 20:00:00,364.0
2021-06-17 21:00:00,362.0
2021-06-17 22:00:00,350.0
2021-06-17 23:00:00,322.0
2021-06-18 00:00:00,282.0
2021-06-18 01:00:00,257.0
2021-06-18 02:00:00,244.0
2021-06-18 03:00:00,239.0
2021-06-18 04:00:00,236.0
2021-06-18 05:00:00,240.0
2021-06-18 06:00:00,265.0
2021-06-18 07:00:00,299.0
2021-06-18 08:00:00,302.0
2021-06-18 09:00:00,292.0
2021-06-18 10:00:00,284.0
2021-06-18 11:00:00,280.0
2021-06-18 12:00:00,277.0
2021-06-18 13:00:00,275.0
2021-06-18 14:00:00,278.0
2021-06-18 15:00:00,290.0
2021-06-18 16:00:00,308.0
2021-06-18 17:00:00,311.0
2021-06-18 18:00:00,310.0
2021-06-18 19:00:00,312.0
2021-06-18 20:00:00,316.0
2021-06-18 21:00:00,314.0
2021-06-18 22:00:00,304.0
2021-06-18 23:00:00,293.0
2021-06-19 00:00:00,275.0
2021-06-19 01:00:00,253.0
2021-06-19 02:00:00,238.0
2021-06-19 03:00:00,229.0
2021-06-19 04:00:00,225.0
2021-06-19 05:00:00,225.0
2021-06-19 06:00:00,229.0
2021-06-19 07:00:00,243.0
2021-06-19 08:00:00,275.0
2021-06-19 09:00:00,310.0
2021-06-19 10:00:00,332.0
2021-06-19 11:00:00,339.0
2021-06-19 12:00:00,334.0
2021-06-19 13:00:00,324.0
2021-06-19 14:00:00,315.0
2021-06-19 15:00:00,309.0
2021-06-19 16:00:00,309.0
2021-06-19 17:00:00,312.0
2021-06-19 18:00:00,318.0
2021-06-19 19:00:00,320.0
2021-06-19 20:00:00,313.0
2021-06-19 21:00:00,303.0
2021-06-19 22:00:00,292.0
2021-06-19 23:00:00,282.0
2021-06-20 00:00:00,266.0
2021-06-20 01:00:00,247.0
2021-06-20 02:00:00,232.0
2021-06-20 03:00:00,222.0
2021-06-20 04:00:00,217.0
2021-06-20 05:00:00,215.0
2021-06-20 06:00:00,218.0
2021-06-20 07:00:00,227.0
2021-06-20 08:00:00,249.0
2021-06-20 09:00:00,279.0
2021-06-20 10:00:00,300.0
2021-06-20 11:00:00,306.0
2021-06-20 12:00:00,305.0
2021-06-20 13:00:00,307.0
2021-06-20 14:00:00,315.0
2021-06-20 15:00:00,327.0
2021-06-20 16:00:00,336.0
2021-06-20 17:00:00,344.0
2021-06-20 18:00:00,352.0
2021-06-20 19:00:00,353.0
2021-06-20 20:00:00,354.0
2021-06-20 21:00:00,349.0
2021-06-20 22:00:00,333.0
2021-06-20 23:00:00,305.0
2021-06-21 00:00:00,268.0
2021-06-21 01:00:00,243.0
2021-06-21 02:00:00,231.0
2021-06-21 03:00:00,225.0
2021-06-21 04:00:00,222.0
2021-06-21 05:00:00,228.0
2021-06-21 06:00:00,251.0
2021-06-21 07:00:00,281.0
2021-06-21 08:00:00,290.0
2021-06-21 09:00:00,286.0
2021-06-21 10:00:00,285.0
2021-06-21 11:00:00,288.0
2021-06-21 12:00:00,287.0
2021-06-21 13:00:00,286.0
2021-06-21 14:00:00,288.0
2021-06-21 15:00:00,306.0
2021-06-21 16:00:00,330.0
2021-06-21 17:00:00,330.0
2021-06-21 18:00:00,323.0
2021-06-21 19:00:00,322.0
2021-06-21 20:00:00,329.0
2021-06-21 21:00:00,334.0
2021-06-21 22:00:00,328.0
2021-06-21 23:00:00,308.0
2021-06-22 00:00:00,276.0
2021-06-22 01:00:00,247.0
2021-06-22 02:00:00,233.0
2021-06-22 03:00:00,227.0
2021-06-22 04:00:00,226.0
2021-06-22 05:00:00,233.0
2021-06-22 06:00:00,255.0
2021-06-22 07:00:00,279.0
2021-06-22 08:00:00,283.0
2021-06-22 09:00:00,277.0
2021-06-22 10:00:00,271.0
2021-06-22 11:00:00,267.0
2021-06-22 12:00:00,261.0
2021-06-22 13:00:00,256.0
2021-06-22 14:00:00,257.0
2021-06-22 15:00:00,274.0
2021-06-22 16:00:00,295.0
2021-06-22 17:00:00,295.0
2021-06-22 18:00:00,295.0
2021-06-22 19:00:00,298.0
2021-06-22 20:00:00,310.0
2021-06-22 21:00:00,318.0
2021-06-22 22:00:00,315.0
2021-06-22 23:00:00,296.0
2021-06-23 00:00:00,263.0
2021-06-23 01:00:00,234.0
2021-06-23 02:00:00,220.0
2021-06-23 03:00:00,214.0
2021-06-23 04:00:00,214.0
2021-06-23 05:00:00,218.0
2021-06-23 06:00:00,239.0
2021-06-23 07:00:00,264.0
2021-06-23 08:00:00,272.0
2021-06-23 09:00:00,268.0
2021-06-23 10:00:00,264.0
2021-06-23 11:00:00,261.0
2021-06-23 12:00:00,256.0
2021-06-23 13:00:00,252.0
2021-06-23 14:00:00,255.0
2021-06-23 15:00:00,272.0
2021-06-23 16:00:00,296.0
2021-06-23 17:00:00,300.0
2021-06-23 18:00:00,294.0
2021-06-23 19:00:00,294.0
2021-06-23 20:00:00,301.0
2021-06-23 21:00:00,307.0
2021-06-23 22:00:00,305.0
2021-06-23 23:00:00,287.0
2021-06-24 00:00:00,256.0
2021-06-24 01:00:00,226.0
2021-06-24 02:00:00,211.0
2021-06-24 03:00:00,204.0
2021-06-24 04:00:00,201.0
2021-06-24 05:00:00,205.0
2021-06-24 06:00:00,226.0
2021-06-24 07:00:00,252.0
2021-06-24 08:00:00,261.0
2021-06-24 09:00:00,258.0
2021-06-24 10:00:00,255.0
2021-06-24 11:00:00,253.0
2021-06-24 12:00:00,248.0
2021-06-24 13:00:00,244.0
2021-06-24 14:00:00,248.0
2021-06-24 15:00:00,262.0
2021-06-24 16:00:00,284.0
2021-06-24 17:00:00,289.0
2021-06-24 18:00:00,291.0
2021-06-24 19:00:00,296.0
2021-06-24 20:00:00,305.0
2021-06-24 21:00:00,312.0
2021-06-24 22:00:00,308.0
2021-06-24 23:00:00,286.0
2021-06-25 00:00:00,248.0
2021-06-25 01:00:00,219.0
2021-06-25 02:00:00,203.0
2021-06-25 03:00:00,196.0
2021-06-25 04:00:00,194.0
2021-06-25 05:00:00,196.0
2021-06-25 06:00:00,214.0
2021-06-25 07:00:00,242.0
2021-06-25 08:00:00,257.0
2021-06-25 09:00:00,258.0
2021-06-25 10:00:00,257.0
2021-06-25 11:00:00,255.0
2021-06-25 12:00:00,251.0
2021-06-25 13:00:00,246.0
2021-06-25 14:00:00,245.0
2021-06-25 15:00:00,255.0
2021-06-25 16:00:00,272.0
2021-06-25 17:00:00,277.0
2021-06-25 18:00:00,274.0
2021-06-25 19:00:00,272.0
2021-06-25 20:00:00,271.0
2021-06-25 21:00:00,269.0
2021-06-25 22:00:00,265.0
2021-06-25 23:00:00,254.0
2021-06-26 00:00:00,235.0
2021-06-26 01:00:00,211.0
2021-06-26 02:00:00,194.0
2021-06-26 03:00:00,185.0
2021-06-26 04:00:00,182.0
2021-06-26 05:00:00,181.0
2021-06-26 06:00:00,181.0
2021-06-26 07:00:00,196.0
2021-06-26 08:00:00,219.0
2021-06-26 09:00:00,249.0
2021-06-26 10:00:00,264.0
2021-06-26 11:00:00,268.0
2021-06-26 12:00:00,264.0
2021-06-26 13:00:00,258.0
2021-06-26 14:00:00,256.0
2021-06-26 15:00:00,259.0
2021-06-26 16:00:00,269.0
2021-06-26 17:00:00,282.0
2021-06-26 18:00:00,296.0
2021-06-26 19:00:00,298.0
2021-06-26 20:00:00,292.0
2021-06-26 21:00:00,280.0
2021-06-26 22:00:00,266.0
2021-06-26 23:00:00,254.0
2021-06-27 00:00:00,238.0
2021-06-27 01:00:00,218.0
2021-06-27 02:00:00,208.0
2021-06-27 03:00:00,197.0
2021-06-27 04:00:00,195.0
2021-06-27 05:00:00,191.0
2021-06-27 06:00:00,196.0
2021-06-27 07:00:00,201.0
2021-06-27 08:00:00,224.0
2021-06-27 09:00:00,249.0
2021-06-27 10:00:00,268.0
2021-06-27 11:00:00,272.0
2021-06-27 12:00:00,269.0
2021-06-27 13:00:00,268.0
2021-06-27 14:00:00,272.0
2021-06-27 15:00:00,275.0
2021-06-27 16:00:00,276.0
2021-06-27 17:00:00,277.0
2021-06-27 18:00:00,288.0
2021-06-27 19:00:00,299.0
2021-06-27 20:00:00,306.0
2021-06-27 21:00:00,306.0
2021-06-27 22:00:00,297.0
2021-06-27 23:00:00,276.0
2021-06-28 00:00:00,242.0
2021-06-28 01:00:00,214.0
2021-06-28 02:00:00,199.0
2021-06-28 03:00:00,193.0
2021-06-28 04:00:00,193.0
2021-06-28 05:00:00,197.0
2021-06-28 06:00:00,216.0
2021-06-28 07:00:00,242.0
2021-06-28 08:00:00,255.0
2021-06-28 09:00:00,257.0
2021-06-28 10:00:00,258.0
2021-06-28 11:00:00,257.0
2021-06-28 12:00:00,253.0
2021-06-28 13:00:00,249.0
2021-06-28 14:00:00,248.0
2021-06-28 15:00:00,261.0
2021-06-28 16:00:00,283.0
2021-06-28 17:00:00,285.0
2021-06-28 18:00:00,284.0
2021-06-28 19:00:00,288.0
2021-06-28 20:00:00,296.0
2021-06-28 21:00:00,302.0
2021-06-28 22:00:00,299.0
2021-06-28 23:00:00,278.0
2021-06-29 00:00:00,248.0
2021-06-29 01:00:00,217.0
2021-06-29 02:00:00,201.0
2021-06-29 03:00:00,196.0
2021-06-29 04:00:00,192.0
2021-06-29 05:00:00,196.0
2021-06-29 06:00:00,216.0
2021-06-29 07:00:00,241.0
2021-06-29 08:00:00,254.0
2021-06-29 09:00:00,256.0
2021-06-29 10:00:00,258.0
2021-06-29 11:00:00,256.0
2021-06-29 12:00:00,252.0
2021-06-29 13:00:00,246.0
2021-06-29 14:00:00,245.0
2021-06-29 15:00:00,259.0
2021-06-29 16:00:00,278.0
2021-06-29 17:00:00,281.0
2021-06-29 18:00:00,281.0
2021-06-29 19:00:00,280.0
2021-06-29 20:00:00,288.0
2021-06-29 21:00:00,293.0
2021-06-29 22:00:00,290.0
2021-06-29 23:00:00,270.0
2021-06-30 00:00:00,241.0
2021-06-30 01:00:00,211.0
2021-06-30 02:00:00,196.0
2021-06-30 03:00:00,189.0
2021-06-30 04:00:00,185.0
2021-06-30 05:00:00,189.0
2021-06-30 06:00:00,206.0
2021-06-30 07:00:00,228.0
2021-06-30 08:00:00,237.0
2021-06-30 09:00:00,236.0
2021-06-30 10:00:00,233.0
2021-06-30 11:00:00,229.0
2021-06-30 12:00:00,226.0
2021-06-30 13:00:00,222.0
2021-06-30 14:00:00,221.0
2021-06-30 15:00:00,234.0
2021-06-30 16:00:00,252.0
2021-06-30 17:00:00,254.0
2021-06-30 18:00:00,251.0
2021-06-30 19:00:00,256.0
2021-06-30 20:00:00,265.0
2021-06-30 21:00:00,271.0
2021-06-30 22:00:00,272.0
2021-06-30 23:00:00,259.0
2021-07-01 00:00:00,227.0
2021-07-01 01:00:00,197.0
2021-07-01 02:00:00,181.0
2021-07-01 03:00:00,172.0
2021-07-01 04:00:00,167.0
2021-07-01 05:00:00,171.0
2021-07-01 06:00:00,188.0
2021-07-01 07:00:00,210.0
2021-07-01 08:00:00,221.0
2021-07-01 09:00:00,223.0
2021-07-01 10:00:00,225.0
2021-07-01 11:00:00,222.0
2021-07-01 12:00:00,217.0
2021-07-01 13:00:00,214.0
2021-07-01 14:00:00,215.0
2021-07-01 15:00:00,227.0
2021-07-01 16:00:00,244.0
2021-07-01 17:00:00,247.0
2021-07-01 18:00:00,247.0
2021-07-01 19:00:00,252.0
2021-07-01 20:00:00,261.0
2021-07-01 21:00:00,269.0
2021-07-01 22:00:00,268.0
2021-07-01 23:00:00,252.0
2021-07-02 00:00:00,223.0
2021-07-02 01:00:00,193.0
2021-07-02 02:00:00,175.0
2021-07-02 03:00:00,166.0
2021-07-02 04:00:00,161.0
2021-07-02 05:00:00,163.0
2021-07-02 06:00:00,178.0
2021-07-02 07:00:00,200.0
2021-07-02 08:00:00,214.0
2021-07-02 09:00:00,219.0
2021-07-02 10:00:00,222.0
2021-07-02 11:00:00,218.0
2021-07-02 12:00:00,216.0
2021-07-02 13:00:00,213.0
2021-07-02 14:00:00,214.0
2021-07-02 15:00:00,224.0
2021-07-02 16:00:00,241.0
2021-07-02 17:00:00,246.0
2021-07-02 18:00:00,246.0
2021-07-02 19:00:00,247.0
2021-07-02 20:00:00,249.0
2021-07-02 21:00:00,250.0
2021-07-02 22:00:00,242.0
2021-07-02 23:00:00,228.0
2021-07-03 00:00:00,209.0
2021-07-03 01:00:00,186.0
2021-07-03 02:00:00,171.0
2021-07-03 03:00:00,162.0
2021-07-03 04:00:00,157.0
2021-07-03 05:00:00,155.0
2021-07-03 06:00:00,158.0
2021-07-03 07:00:00,169.0
2021-07-03 08:00:00,192.0
2021-07-03 09:00:00,220.0
2021-07-03 10:00:00,239.0
2021-07-03 11:00:00,248.0
2021-07-03 12:00:00,250.0
2021-07-03 13:00:00,247.0
2021-07-03 14:00:00,247.0
2021-07-03 15:00:00,252.0
2021-07-03 16:00:00,264.0
2021-07-03 17:00:00,271.0
2021-07-03 18:00:00,277.0
2021-07-03 19:00:00,275.0
2021-07-03 20:00:00,272.0
2021-07-03 21:00:00,256.0
2021-07-03 22:00:00,248.0
2021-07-03 23:00:00,233.0
2021-07-04 00:00:00,216.0
2021-07-04 01:00:00,193.0
2021-07-04 02:00:00,183.0
2021-07-04 03:00:00,171.0
2021-07-04 04:00:00,165.0
2021-07-04 05:00:00,166.0
2021-07-04 06:00:00,167.0
2021-07-04 07:00:00,175.0
2021-07-04 08:00:00,190.0
2021-07-04 09:00:00,221.0
2021-07-04 10:00:00,241.0
2021-07-04 11:00:00,244.0
2021-07-04 12:00:00,246.0
2021-07-04 13:00:00,243.0
2021-07-04 14:00:00,244.0
2021-07-04 15:00:00,244.0
2021-07-04 16:00:00,254.0
2021-07-04 17:00:00,261.0
2021-07-04 18:00:00,266.0
2021-07-04 19:00:00,274.0
2021-07-04 20:00:00,277.0
2021-07-04 21:00:00,274.0
2021-07-04 22:00:00,265.0
2021-07-04 23:00:00,241.0
2021-07-05 00:00:00,213.0
2021-07-05 01:00:00,184.0
2021-07-05 02:00:00,169.0
2021-07-05 03:00:00,163.0
2021-07-05 04:00:00,159.0
2021-07-05 05:00:00,160.0
2021-07-05 06:00:00,179.0
2021-07-05 07:00:00,194.0
2021-07-05 08:00:00,209.0
2021-07-05 09:00:00,219.0
2021-07-05 10:00:00,224.0
2021-07-05 11:00:00,223.0
2021-07-05 12:00:00,222.0
2021-07-05 13:00:00,219.0
2021-07-05 14:00:00,223.0
2021-07-05 15:00:00,236.0
2021-07-05 16:00:00,253.0
2021-07-05 17:00:00,256.0
2021-07-05 18:00:00,256.0
2021-07-05 19:00:00,259.0
2021-07-05 20:00:00,260.0
2021-07-05 21:00:00,261.0
2021-07-05 22:00:00,258.0
2021-07-05 23:00:00,241.0
2021-07-06 00:00:00,215.0
2021-07-06 01:00:00,185.0
2021-07-06 02:00:00,169.0
2021-07-06 03:00:00,162.0
2021-07-06 04:00:00,159.0
2021-07-06 05:00:00,164.0
2021-07-06 06:00:00,175.0
2021-07-06 07:00:00,194.0
2021-07-06 08:00:00,209.0
2021-07-06 09:00:00,219.0
2021-07-06 10:00:00,225.0
2021-07-06 11:00:00,225.0
2021-07-06 12:00:00,224.0
2021-07-06 13:00:00,222.0
2021-07-06 14:00:00,221.0
2021-07-06 15:00:00,234.0
2021-07-06 16:00:00,254.0
2021-07-06 17:00:00,259.0
2021-07-06 18:00:00,262.0
2021-07-06 19:00:00,266.0
2021-07-06 20:00:00,275.0
2021-07-06 21:00:00,276.0
2021-07-06 22:00:00,262.0
2021-07-06 23:00:00,241.0
2021-07-07 00:00:00,215.0
2021-07-07 01:00:00,188.0
2021-07-07 02:00:00,173.0
2021-07-07 03:00:00,167.0
2021-07-07 04:00:00,164.0
2021-07-07 05:00:00,165.0
2021-07-07 06:00:00,178.0
2021-07-07 07:00:00,197.0
2021-07-07 08:00:00,211.0
2021-07-07 09:00:00,224.0
2021-07-07 10:00:00,230.0
2021-07-07 11:00:00,231.0
2021-07-07 12:00:00,232.0
2021-07-07 13:00:00,228.0
2021-07-07 14:00:00,231.0
2021-07-07 15:00:00,248.0
2021-07-07 16:00:00,266.0
2021-07-07 17:00:00,270.0
2021-07-07 18:00:00,270.0
2021-07-07 19:00:00,273.0
2021-07-07 20:00:00,282.0
2021-07-07 21:00:00,276.0
2021-07-07 22:00:00,263.0
2021-07-07 23:00:00,248.0
2021-07-08 00:00:00,225.0
2021-07-08 01:00:00,197.0
2021-07-08 02:00:00,183.0
2021-07-08 03:00:00,176.0
2021-07-08 04:00:00,171.0
2021-07-08 05:00:00,173.0
2021-07-08 06:00:00,187.0
2021-07-08 07:00:00,205.0
2021-07-08 08:00:00,221.0
2021-07-08 09:00:00,231.0
2021-07-08 10:00:00,236.0
2021-07-08 11:00:00,239.0
2021-07-08 12:00:00,238.0
2021-07-08 13:00:00,237.0
2021-07-08 14:00:00,240.0
2021-07-08 15:00:00,253.0
2021-07-08 16:00:00,271.0
2021-07-08 17:00:00,274.0
2021-07-08 18:00:00,271.0
2021-07-08 19:00:00,274.0
2021-07-08 20:00:00,281.0
2021-07-08 21:00:00,284.0
2021-07-08 22:00:00,278.0
2021-07-08 23:00:00,257.0
2021-07-09 00:00:00,227.0
2021-07-09 01:00:00,201.0
2021-07-09 02:00:00,187.0
2021-07-09 03:00:00,180.0
2021-07-09 04:00:00,177.0
2021-07-09 05:00:00,178.0
2021-07-09 06:00:00,191.0
2021-07-09 07:00:00,209.0
2021-07-09 08:00:00,223.0
2021-07-09 09:00:00,234.0
2021-07-09 10:00:00,241.0
2021-07-09 11:00:00,242.0
2021-07-09 12:00:00,242.0
2021-07-09 13:00:00,241.0
2021-07-09 14:00:00,243.0
2021-07-09 15:00:00,254.0
2021-07-09 16:00:00,265.0
2021-07-09 17:00:00,270.0
2021-07-09 18:00:00,272.0
2021-07-09 19:00:00,272.0
2021-07-09 20:00:00,270.0
2021-07-09 21:00:00,263.0
2021-07-09 22:00:00,258.0
2021-07-09 23:00:00,246.0
2021-07-10 00:00:00,229.0
2021-07-10 01:00:00,208.0
2021-07-10 02:00:00,194.0
2021-07-10 03:00:00,187.0
2021-07-10 04:00:00,182.0
2021-07-10 05:00:00,181.0
2021-07-10 06:00:00,183.0
2021-07-10 07:00:00,192.0
2021-07-10 08:00:00,215.0
2021-07-10 09:00:00,240.0
2021-07-10 10:00:00,255.0
2021-07-10 11:00:00,260.0
2021-07-10 12:00:00,256.0
2021-07-10 13:00:00,250.0
2021-07-10 14:00:00,247.0
2021-07-10 15:00:00,249.0
2021-07-10 16:00:00,253.0
2021-07-10 17:00:00,261.0
2021-07-10 18:00:00,271.0
2021-07-10 19:00:00,275.0
2021-07-10 20:00:00,268.0
2021-07-10 21:00:00,257.0
2021-07-10 22:00:00,247.0
2021-07-10 23:00:00,235.0
2021-07-11 00:00:00,219.0
2021-07-11 01:00:00,200.0
2021-07-11 02:00:00,187.0
2021-07-11 03:00:00,179.0
2021-07-11 04:00:00,176.0
2021-07-11 05:00:00,174.0
2021-07-11 06:00:00,175.0
2021-07-11 07:00:00,183.0
2021-07-11 08:00:00,203.0
2021-07-11 09:00:00,228.0
2021-07-11 10:00:00,247.0
2021-07-11 11:00:00,256.0
2021-07-11 12:00:00,256.0
2021-07-11 13:00:00,255.0
2021-07-11 14:00:00,256.0
2021-07-11 15:00:00,258.0
2021-07-11 16:00:00,261.0
2021-07-11 17:00:00,262.0
2021-07-11 18:00:00,270.0
2021-07-11 19:00:00,276.0
2021-07-11 20:00:00,281.0
2021-07-11 21:00:00,273.0
2021-07-11 22:00:00,261.0
2021-07-11 23:00:00,244.0
2021-07-12 00:00:00,227.0
2021-07-12 01:00:00,205.0
2021-07-12 02:00:00,190.0
2021-07-12 03:00:00,183.0
2021-07-12 04:00:00,181.0
2021-07-12 05:00:00,182.0
2021-07-12 06:00:00,190.0
2021-07-12 07:00:00,202.0
2021-07-12 08:00:00,213.0
2021-07-12 09:00:00,225.0
2021-07-12 10:00:00,227.0
2021-07-12 11:00:00,224.0
2021-07-12 12:00:00,219.0
2021-07-12 13:00:00,215.0
2021-07-12 14:00:00,214.0
2021-07-12 15:00:00,222.0
2021-07-12 16:00:00,232.0
2021-07-12 17:00:00,236.0
2021-07-12 18:00:00,240.0
2021-07-12 19:00:00,243.0
2021-07-12 20:00:00,249.0
2021-07-12 21:00:00,255.0
2021-07-12 22:00:00,254.0
2021-07-12 23:00:00,236.0
2021-07-13 00:00:00,208.0
2021-07-13 01:00:00,183.0
2021-07-13 02:00:00,169.0
2021-07-13 03:00:00,162.0
2021-07-13 04:00:00,159.0
2021-07-13 05:00:00,158.0
2021-07-13 06:00:00,168.0
2021-07-13 07:00:00,182.0
2021-07-13 08:00:00,196.0
2021-07-13 09:00:00,209.0
2021-07-13 10:00:00,213.0
2021-07-13 11:00:00,213.0
2021-07-13 12:00:00,209.0
2021-07-13 13:00:00,206.0
2021-07-13 14:00:00,207.0
2021-07-13 15:00:00,214.0
2021-07-13 16:00:00,226.0
2021-07-13 17:00:00,231.0
2021-07-13 18:00:00,235.0
2021-07-13 19:00:00,239.0
2021-07-13 20:00:00,245.0
2021-07-13 21:00:00,250.0
2021-07-13 22:00:00,248.0
2021-07-13 23:00:00,229.0
2021-07-14 00:00:00,200.0
2021-07-14 01:00:00,176.0
2021-07-14 02:00:00,162.0
2021-07-14 03:00:00,156.0
2021-07-14 04:00:00,153.0
2021-07-14 05:00:00,154.0
2021-07-14 06:00:00,163.0
2021-07-14 07:00:00,177.0
2021-07-14 08:00:00,195.0
2021-07-14 09:00:00,211.0
2021-07-14 10:00:00,220.0
2021-07-14 11:00:00,222.0
2021-07-14 12:00:00,219.0
2021-07-14 13:00:00,215.0
2021-07-14 14:00:00,213.0
2021-07-14 15:00:00,220.0
2021-07-14 16:00:00,229.0
2021-07-14 17:00:00,230.0
2021-07-14 18:00:00,232.0
2021-07-14 19:00:00,235.0
2021-07-14 20:00:00,244.0
2021-07-14 21:00:00,249.0
2021-07-14 22:00:00,248.0
2021-07-14 23:00:00,234.0
2021-07-15 00:00:00,206.0
2021-07-15 01:00:00,181.0
2021-07-15 02:00:00,168.0
2021-07-15 03:00:00,161.0
2021-07-15 04:00:00,156.0
2021-07-15 05:00:00,157.0
2021-07-15 06:00:00,167.0
2021-07-15 07:00:00,181.0
2021-07-15 08:00:00,198.0
2021-07-15 09:00:00,213.0
2021-07-15 10:00:00,222.0
2021-07-15 11:00:00,226.0
2021-07-15 12:00:00,226.0
2021-07-15 13:00:00,223.0
2021-07-15 14:00:00,223.0
2021-07-15 15:00:00,230.0
2021-07-15 16:00:00,238.0
2021-07-15 17:00:00,239.0
2021-07-15 18:00:00,240.0
2021-07-15 19:00:00,243.0
2021-07-15 20:00:00,251.0
2021-07-15 21:00:00,255.0
2021-07-15 22:00:00,252.0
2021-07-15 23:00:00,242.0
2021-07-16 00:00:00,218.0
2021-07-16 01:00:00,196.0
2021-07-16 02:00:00,184.0
2021-07-16 03:00:00,178.0
2021-07-16 04:00:00,174.0
2021-07-16 05:00:00,175.0
2021-07-16 06:00:00,184.0
2021-07-16 07:00:00,195.0
2021-07-16 08:00:00,209.0
2021-07-16 09:00:00,220.0
2021-07-16 10:00:00,226.0
2021-07-16 11:00:00,225.0
2021-07-16 12:00:00,221.0
2021-07-16 13:00:00,219.0
2021-07-16 14:00:00,219.0
2021-07-16 15:00:00,225.0
2021-07-16 16:00:00,233.0
2021-07-16 17:00:00,239.0
2021-07-16 18:00:00,246.0
2021-07-16 19:00:00,252.0
2021-07-16 20:00:00,253.0
2021-07-16 21:00:00,246.0
2021-07-16 22:00:00,239.0
2021-07-16 23:00:00,227.0
2021-07-17 00:00:00,207.0
2021-07-17 01:00:00,186.0
2021-07-17 02:00:00,173.0
2021-07-17 03:00:00,167.0
2021-07-17 04:00:00,163.0
2021-07-17 05:00:00,162.0
2021-07-17 06:00:00,164.0
2021-07-17 07:00:00,174.0
2021-07-17 08:00:00,196.0
2021-07-17 09:00:00,219.0
2021-07-17 10:00:00,236.0
2021-07-17 11:00:00,246.0
2021-07-17 12:00:00,249.0
2021-07-17 13:00:00,250.0
2021-07-17 14:00:00,253.0
2021-07-17 15:00:00,260.0
2021-07-17 16:00:00,266.0
2021-07-17 17:00:00,273.0
2021-07-17 18:00:00,284.0
2021-07-17 19:00:00,287.0
2021-07-17 20:00:00,279.0
2021-07-17 21:00:00,266.0
2021-07-17 22:00:00,256.0
2021-07-17 23:00:00,244.0
2021-07-18 00:00:00,225.0
2021-07-18 01:00:00,208.0
2021-07-18 02:00:00,197.0
2021-07-18 03:00:00,192.0
2021-07-18 04:00:00,188.0
2021-07-18 05:00:00,187.0
2021-07-18 06:00:00,189.0
2021-07-18 07:00:00,196.0
2021-07-18 08:00:00,216.0
2021-07-18 09:00:00,241.0
2021-07-18 10:00:00,261.0
2021-07-18 11:00:00,270.0
2021-07-18 12:00:00,274.0
2021-07-18 13:00:00,275.0
2021-07-18 14:00:00,277.0
2021-07-18 15:00:00,285.0
2021-07-18 16:00:00,288.0
2021-07-18 17:00:00,288.0
2021-07-18 18:00:00,290.0
2021-07-18 19:00:00,291.0
2021-07-18 20:00:00,292.0
2021-07-18 21:00:00,291.0
2021-07-18 22:00:00,284.0
2021-07-18 23:00:00,272.0
2021-07-19 00:00:00,248.0
2021-07-19 01:00:00,225.0
2021-07-19 02:00:00,212.0
2021-07-19 03:00:00,208.0
2021-07-19 04:00:00,206.0
2021-07-19 05:00:00,210.0
2021-07-19 06:00:00,217.0
2021-07-19 07:00:00,226.0
2021-07-19 08:00:00,239.0
2021-07-19 09:00:00,251.0
2021-07-19 10:00:00,255.0
2021-07-19 11:00:00,252.0
2021-07-19 12:00:00,248.0
2021-07-19 13:00:00,242.0
2021-07-19 14:00:00,241.0
2021-07-19 15:00:00,249.0
2021-07-19 16:00:00,260.0
2021-07-19 17:00:00,262.0
2021-07-19 18:00:00,265.0
2021-07-19 19:00:00,271.0
2021-07-19 20:00:00,280.0
2021-07-19 21:00:00,282.0
2021-07-19 22:00:00,275.0
2021-07-19 23:00:00,260.0
2021-07-20 00:00:00,231.0
2021-07-20 01:00:00,210.0
2021-07-20 02:00:00,198.0
2021-07-20 03:00:00,193.0
2021-07-20 04:00:00,190.0
2021-07-20 05:00:00,192.0
2021-07-20 06:00:00,200.0
2021-07-20 07:00:00,214.0
2021-07-20 08:00:00,233.0
2021-07-20 09:00:00,248.0
2021-07-20 10:00:00,258.0
2021-07-20 11:00:00,259.0
2021-07-20 12:00:00,256.0
2021-07-20 13:00:00,251.0
2021-07-20 14:00:00,250.0
2021-07-20 15:00:00,259.0
2021-07-20 16:00:00,269.0
2021-07-20 17:00:00,271.0
2021-07-20 18:00:00,270.0
2021-07-20 19:00:00,271.0
2021-07-20 20:00:00,274.0
2021-07-20 21:00:00,277.0
2021-07-20 22:00:00,275.0
2021-07-20 23:00:00,263.0
2021-07-21 00:00:00,240.0
2021-07-21 01:00:00,219.0
2021-07-21 02:00:00,209.0
2021-07-21 03:00:00,205.0
2021-07-21 04:00:00,203.0
2021-07-21 05:00:00,206.0
2021-07-21 06:00:00,214.0
2021-07-21 07:00:00,223.0
2021-07-21 08:00:00,235.0
2021-07-21 09:00:00,246.0
2021-07-21 10:00:00,248.0
2021-07-21 11:00:00,245.0
2021-07-21 12:00:00,238.0
2021-07-21 13:00:00,231.0
2021-07-21 14:00:00,227.0
2021-07-21 15:00:00,231.0
2021-07-21 16:00:00,239.0
2021-07-21 17:00:00,240.0
2021-07-21 18:00:00,244.0
2021-07-21 19:00:00,246.0
2021-07-21 20:00:00,254.0
2021-07-21 21:00:00,260.0
2021-07-21 22:00:00,258.0
2021-07-21 23:00:00,247.0
2021-07-22 00:00:00,224.0
2021-07-22 01:00:00,202.0
2021-07-22 02:00:00,190.0
2021-07-22 03:00:00,184.0
2021-07-22 04:00:00,182.0
2021-07-22 05:00:00,183.0
2021-07-22 06:00:00,192.0
2021-07-22 07:00:00,204.0
2021-07-22 08:00:00,221.0
2021-07-22 09:00:00,237.0
2021-07-22 10:00:00,245.0
2021-07-22 11:00:00,247.0
2021-07-22 12:00:00,244.0
2021-07-22 13:00:00,239.0
2021-07-22 14:00:00,235.0
2021-07-22 15:00:00,239.0
2021-07-22 16:00:00,244.0
2021-07-22 17:00:00,245.0
2021-07-22 18:00:00,246.0
2021-07-22 19:00:00,249.0
2021-07-22 20:00:00,255.0
2021-07-22 21:00:00,258.0
2021-07-22 22:00:00,257.0
2021-07-22 23:00:00,247.0
2021-07-23 00:00:00,223.0
2021-07-23 01:00:00,201.0
2021-07-23 02:00:00,189.0
2021-07-23 03:00:00,184.0
2021-07-23 04:00:00,182.0
2021-07-23 05:00:00,183.0
2021-07-23 06:00:00,190.0
2021-07-23 07:00:00,202.0
2021-07-23 08:00:00,216.0
2021-07-23 09:00:00,230.0
2021-07-23 10:00:00,234.0
2021-07-23 11:00:00,231.0
2021-07-23 12:00:00,225.0
2021-07-23 13:00:00,218.0
2021-07-23 14:00:00,215.0
2021-07-23 15:00:00,218.0
2021-07-23 16:00:00,223.0
2021-07-23 17:00:00,227.0
2021-07-23 18:00:00,232.0
2021-07-23 19:00:00,236.0
2021-07-23 20:00:00,240.0
2021-07-23 21:00:00,241.0
2021-07-23 22:00:00,238.0
2021-07-23 23:00:00,230.0
2021-07-24 00:00:00,209.0
2021-07-24 01:00:00,188.0
2021-07-24 02:00:00,176.0
2021-07-24 03:00:00,168.0
2021-07-24 04:00:00,164.0
2021-07-24 05:00:00,163.0
2021-07-24 06:00:00,165.0
2021-07-24 07:00:00,173.0
2021-07-24 08:00:00,193.0
2021-07-24 09:00:00,218.0
2021-07-24 10:00:00,231.0
2021-07-24 11:00:00,236.0
2021-07-24 12:00:00,233.0
2021-07-24 13:00:00,227.0
2021-07-24 14:00:00,223.0
2021-07-24 15:00:00,223.0
2021-07-24 16:00:00,225.0
2021-07-24 17:00:00,232.0
2021-07-24 18:00:00,240.0
2021-07-24 19:00:00,244.0
2021-07-24 20:00:00,242.0
2021-07-24 21:00:00,235.0
2021-07-24 22:00:00,230.0
2021-07-24 23:00:00,223.0
2021-07-25 00:00:00,205.0
2021-07-25 01:00:00,187.0
2021-07-25 02:00:00,176.0
2021-07-25 03:00:00,169.0
2021-07-25 04:00:00,164.0
2021-07-25 05:00:00,161.0
2021-07-25 06:00:00,163.0
2021-07-25 07:00:00,169.0
2021-07-25 08:00:00,186.0
2021-07-25 09:00:00,209.0
2021-07-25 10:00:00,222.0
2021-07-25 11:00:00,225.0
2021-07-25 12:00:00,221.0
2021-07-25 13:00:00,214.0
2021-07-25 14:00:00,212.0
2021-07-25 15:00:00,214.0
2021-07-25 16:00:00,218.0
2021-07-25 17:00:00,223.0
2021-07-25 18:00:00,231.0
2021-07-25 19:00:00,240.0
2021-07-25 20:00:00,247.0
2021-07-25 21:00:00,252.0
2021-07-25 22:00:00,247.0
2021-07-25 23:00:00,233.0
2021-07-26 00:00:00,204.0
2021-07-26 01:00:00,179.0
2021-07-26 02:00:00,164.0
2021-07-26 03:00:00,157.0
2021-07-26 04:00:00,152.0
2021-07-26 05:00:00,151.0
2021-07-26 06:00:00,159.0
2021-07-26 07:00:00,172.0
2021-07-26 08:00:00,191.0
2021-07-26 09:00:00,205.0
2021-07-26 10:00:00,214.0
2021-07-26 11:00:00,215.0
2021-07-26 12:00:00,213.0
2021-07-26 13:00:00,209.0
2021-07-26 14:00:00,210.0
2021-07-26 15:00:00,219.0
2021-07-26 16:00:00,231.0
2021-07-26 17:00:00,236.0
2021-07-26 18:00:00,240.0
2021-07-26 19:00:00,243.0
2021-07-26 20:00:00,248.0
2021-07-26 21:00:00,249.0
2021-07-26 22:00:00,247.0
2021-07-26 23:00:00,228.0
2021-07-27 00:00:00,199.0
2021-07-27 01:00:00,175.0
2021-07-27 02:00:00,160.0
2021-07-27 03:00:00,154.0
2021-07-27 04:00:00,150.0
2021-07-27 05:00:00,149.0
2021-07-27 06:00:00,155.0
2021-07-27 07:00:00,168.0
2021-07-27 08:00:00,186.0
2021-07-27 09:00:00,205.0
2021-07-27 10:00:00,218.0
2021-07-27 11:00:00,223.0
2021-07-27 12:00:00,222.0
2021-07-27 13:00:00,220.0
2021-07-27 14:00:00,225.0
2021-07-27 15:00:00,235.0
2021-07-27 16:00:00,246.0
2021-07-27 17:00:00,246.0
2021-07-27 18:00:00,248.0
2021-07-27 19:00:00,253.0
2021-07-27 20:00:00,258.0
2021-07-27 21:00:00,256.0
2021-07-27 22:00:00,248.0
2021-07-27 23:00:00,229.0
2021-07-28 00:00:00,201.0
2021-07-28 01:00:00,178.0
2021-07-28 02:00:00,163.0
2021-07-28 03:00:00,157.0
2021-07-28 04:00:00,154.0
2021-07-28 05:00:00,153.0
2021-07-28 06:00:00,160.0
2021-07-28 07:00:00,173.0
2021-07-28 08:00:00,192.0
2021-07-28 09:00:00,213.0
2021-07-28 10:00:00,223.0
2021-07-28 11:00:00,228.0
2021-07-28 12:00:00,226.0
2021-07-28 13:00:00,222.0
2021-07-28 14:00:00,223.0
2021-07-28 15:00:00,236.0
2021-07-28 16:00:00,252.0
2021-07-28 17:00:00,255.0
2021-07-28 18:00:00,255.0
2021-07-28 19:00:00,255.0
2021-07-28 20:00:00,258.0
2021-07-28 21:00:00,259.0
2021-07-28 22:00:00,255.0
2021-07-28 23:00:00,236.0
2021-07-29 00:00:00,206.0
2021-07-29 01:00:00,183.0
2021-07-29 02:00:00,169.0
2021-07-29 03:00:00,163.0
2021-07-29 04:00:00,159.0
2021-07-29 05:00:00,160.0
2021-07-29 06:00:00,168.0
2021-07-29 07:00:00,178.0
2021-07-29 08:00:00,198.0
2021-07-29 09:00:00,217.0
2021-07-29 10:00:00,228.0
2021-07-29 11:00:00,233.0
2021-07-29 12:00:00,236.0
2021-07-29 13:00:00,238.0
2021-07-29 14:00:00,239.0
2021-07-29 15:00:00,247.0
2021-07-29 16:00:00,259.0
2021-07-29 17:00:00,261.0
2021-07-29 18:00:00,262.0
2021-07-29 19:00:00,261.0
2021-07-29 20:00:00,265.0
2021-07-29 21:00:00,266.0
2021-07-29 22:00:00,261.0
2021-07-29 23:00:00,243.0
2021-07-30 00:00:00,214.0
2021-07-30 01:00:00,190.0
2021-07-30 02:00:00,175.0
2021-07-30 03:00:00,168.0
2021-07-30 04:00:00,165.0
2021-07-30 05:00:00,164.0
2021-07-30 06:00:00,171.0
2021-07-30 07:00:00,185.0
2021-07-30 08:00:00,205.0
2021-07-30 09:00:00,222.0
2021-07-30 10:00:00,231.0
2021-07-30 11:00:00,232.0
2021-07-30 12:00:00,228.0
2021-07-30 13:00:00,224.0
2021-07-30 14:00:00,222.0
2021-07-30 15:00:00,228.0
2021-07-30 16:00:00,235.0
2021-07-30 17:00:00,239.0
2021-07-30 18:00:00,244.0
2021-07-30 19:00:00,248.0
2021-07-30 20:00:00,251.0
2021-07-30 21:00:00,251.0
2021-07-30 22:00:00,247.0
2021-07-30 23:00:00,238.0
2021-07-31 00:00:00,216.0
2021-07-31 01:00:00,195.0
2021-07-31 02:00:00,182.0
2021-07-31 03:00:00,174.0
2021-07-31 04:00:00,172.0
2021-07-31 05:00:00,169.0
2021-07-31 06:00:00,172.0
2021-07-31 07:00:00,182.0
2021-07-31 08:00:00,203.0
2021-07-31 09:00:00,230.0
2021-07-31 10:00:00,248.0
2021-07-31 11:00:00,255.0
2021-07-31 12:00:00,254.0
2021-07-31 13:00:00,247.0
2021-07-31 14:00:00,245.0
2021-07-31 15:00:00,245.0
2021-07-31 16:00:00,250.0
2021-07-31 17:00:00,257.0
2021-07-31 18:00:00,266.0
2021-07-31 19:00:00,271.0
2021-07-31 20:00:00,267.0
2021-07-31 21:00:00,260.0
2021-07-31 22:00:00,253.0
2021-07-31 23:00:00,243.0
2021-08-01 00:00:00,222.0
2021-08-01 01:00:00,205.0
2021-08-01 02:00:00,192.0
2021-08-01 03:00:00,184.0
2021-08-01 04:00:00,180.0
2021-08-01 05:00:00,178.0
2021-08-01 06:00:00,181.0
2021-08-01 07:00:00,189.0
2021-08-01 08:00:00,208.0
2021-08-01 09:00:00,235.0
2021-08-01 10:00:00,254.0
2021-08-01 11:00:00,261.0
2021-08-01 12:00:00,259.0
2021-08-01 13:00:00,256.0
2021-08-01 14:00:00,254.0
2021-08-01 15:00:00,256.0
2021-08-01 16:00:00,260.0
2021-08-01 17:00:00,262.0
2021-08-01 18:00:00,268.0
2021-08-01 19:00:00,275.0
2021-08-01 20:00:00,282.0
2021-08-01 21:00:00,283.0
2021-08-01 22:00:00,279.0
2021-08-01 23:00:00,263.0
2021-08-02 00:00:00,231.0
2021-08-02 01:00:00,206.0
2021-08-02 02:00:00,193.0
2021-08-02 03:00:00,189.0
2021-08-02 04:00:00,186.0
2021-08-02 05:00:00,188.0
2021-08-02 06:00:00,203.0
2021-08-02 07:00:00,221.0
2021-08-02 08:00:00,233.0
2021-08-02 09:00:00,242.0
2021-08-02 10:00:00,246.0
2021-08-02 11:00:00,246.0
2021-08-02 12:00:00,243.0
2021-08-02 13:00:00,240.0
2021-08-02 14:00:00,240.0
2021-08-02 15:00:00,251.0
2021-08-02 16:00:00,268.0
2021-08-02 17:00:00,270.0
2021-08-02 18:00:00,268.0
2021-08-02 19:00:00,271.0
2021-08-02 20:00:00,280.0
2021-08-02 21:00:00,285.0
2021-08-02 22:00:00,282.0
2021-08-02 23:00:00,264.0
2021-08-03 00:00:00,232.0
2021-08-03 01:00:00,209.0
2021-08-03 02:00:00,198.0
2021-08-03 03:00:00,193.0
2021-08-03 04:00:00,191.0
2021-08-03 05:00:00,195.0
2021-08-03 06:00:00,208.0
2021-08-03 07:00:00,226.0
2021-08-03 08:00:00,238.0
2021-08-03 09:00:00,247.0
2021-08-03 10:00:00,249.0
2021-08-03 11:00:00,247.0
2021-08-03 12:00:00,244.0
2021-08-03 13:00:00,239.0
2021-08-03 14:00:00,241.0
2021-08-03 15:00:00,253.0
2021-08-03 16:00:00,271.0
2021-08-03 17:00:00,271.0
2021-08-03 18:00:00,270.0
2021-08-03 19:00:00,272.0
2021-08-03 20:00:00,281.0
2021-08-03 21:00:00,287.0
2021-08-03 22:00:00,285.0
2021-08-03 23:00:00,266.0
2021-08-04 00:00:00,235.0
2021-08-04 01:00:00,212.0
2021-08-04 02:00:00,201.0
2021-08-04 03:00:00,197.0
2021-08-04 04:00:00,197.0
2021-08-04 05:00:00,200.0
2021-08-04 06:00:00,214.0
2021-08-04 07:00:00,232.0
2021-08-04 08:00:00,242.0
2021-08-04 09:00:00,247.0
2021-08-04 10:00:00,250.0
2021-08-04 11:00:00,248.0
2021-08-04 12:00:00,244.0
2021-08-04 13:00:00,239.0
2021-08-04 14:00:00,238.0
2021-08-04 15:00:00,250.0
2021-08-04 16:00:00,266.0
2021-08-04 17:00:00,266.0
2021-08-04 18:00:00,265.0
2021-08-04 19:00:00,267.0
2021-08-04 20:00:00,274.0
2021-08-04 21:00:00,280.0
2021-08-04 22:00:00,280.0
2021-08-04 23:00:00,261.0
2021-08-05 00:00:00,229.0
2021-08-05 01:00:00,205.0
2021-08-05 02:00:00,192.0
2021-08-05 03:00:00,187.0
2021-08-05 04:00:00,186.0
2021-08-05 05:00:00,187.0
2021-08-05 06:00:00,201.0
2021-08-05 07:00:00,220.0
2021-08-05 08:00:00,232.0
2021-08-05 09:00:00,239.0
2021-08-05 10:00:00,241.0
2021-08-05 11:00:00,240.0
2021-08-05 12:00:00,236.0
2021-08-05 13:00:00,232.0
2021-08-05 14:00:00,233.0
2021-08-05 15:00:00,244.0
2021-08-05 16:00:00,260.0
2021-08-05 17:00:00,261.0
2021-08-05 18:00:00,261.0
2021-08-05 19:00:00,265.0
2021-08-05 20:00:00,272.0
2021-08-05 21:00:00,278.0
2021-08-05 22:00:00,275.0
2021-08-05 23:00:00,255.0
2021-08-06 00:00:00,223.0
2021-08-06 01:00:00,199.0
2021-08-06 02:00:00,184.0
2021-08-06 03:00:00,179.0
2021-08-06 04:00:00,176.0
2021-08-06 05:00:00,177.0
2021-08-06 06:00:00,189.0
2021-08-06 07:00:00,208.0
2021-08-06 08:00:00,226.0
2021-08-06 09:00:00,239.0
2021-08-06 10:00:00,247.0
2021-08-06 11:00:00,248.0
2021-08-06 12:00:00,242.0
2021-08-06 13:00:00,236.0
2021-08-06 14:00:00,234.0
2021-08-06 15:00:00,238.0
2021-08-06 16:00:00,249.0
2021-08-06 17:00:00,252.0
2021-08-06 18:00:00,255.0
2021-08-06 19:00:00,256.0
2021-08-06 20:00:00,256.0
2021-08-06 21:00:00,255.0
2021-08-06 22:00:00,252.0
2021-08-06 23:00:00,238.0
2021-08-07 00:00:00,213.0
2021-08-07 01:00:00,192.0
2021-08-07 02:00:00,178.0
2021-08-07 03:00:00,170.0
2021-08-07 04:00:00,165.0
2021-08-07 05:00:00,163.0
2021-08-07 06:00:00,164.0
2021-08-07 07:00:00,174.0
2021-08-07 08:00:00,197.0
2021-08-07 09:00:00,226.0
2021-08-07 10:00:00,244.0
2021-08-07 11:00:00,250.0
2021-08-07 12:00:00,248.0
2021-08-07 13:00:00,245.0
2021-08-07 14:00:00,242.0
2021-08-07 15:00:00,244.0
2021-08-07 16:00:00,249.0
2021-08-07 17:00:00,261.0
2021-08-07 18:00:00,275.0
2021-08-07 19:00:00,277.0
2021-08-07 20:00:00,272.0
2021-08-07 21:00:00,260.0
2021-08-07 22:00:00,250.0
2021-08-07 23:00:00,233.0
2021-08-08 00:00:00,212.0
2021-08-08 01:00:00,194.0
2021-08-08 02:00:00,180.0
2021-08-08 03:00:00,173.0
2021-08-08 04:00:00,170.0
2021-08-08 05:00:00,168.0
2021-08-08 06:00:00,170.0
2021-08-08 07:00:00,178.0
2021-08-08 08:00:00,199.0
2021-08-08 09:00:00,227.0
2021-08-08 10:00:00,248.0
2021-08-08 11:00:00,255.0
2021-08-08 12:00:00,252.0
2021-08-08 13:00:00,248.0
2021-08-08 14:00:00,247.0
2021-08-08 15:00:00,251.0
2021-08-08 16:00:00,258.0
2021-08-08 17:00:00,263.0
2021-08-08 18:00:00,267.0
2021-08-08 19:00:00,273.0
2021-08-08 20:00:00,282.0
2021-08-08 21:00:00,286.0
2021-08-08 22:00:00,283.0
2021-08-08 23:00:00,256.0
2021-08-09 00:00:00,217.0
2021-08-09 01:00:00,190.0
2021-08-09 02:00:00,177.0
2021-08-09 03:00:00,170.0
2021-08-09 04:00:00,167.0
2021-08-09 05:00:00,169.0
2021-08-09 06:00:00,187.0
2021-08-09 07:00:00,211.0
2021-08-09 08:00:00,222.0
2021-08-09 09:00:00,226.0
2021-08-09 10:00:00,230.0
2021-08-09 11:00:00,233.0
2021-08-09 12:00:00,233.0
2021-08-09 13:00:00,229.0
2021-08-09 14:00:00,232.0
2021-08-09 15:00:00,253.0
2021-08-09 16:00:00,283.0
2021-08-09 17:00:00,287.0
2021-08-09 18:00:00,281.0
2021-08-09 19:00:00,281.0
2021-08-09 20:00:00,293.0
2021-08-09 21:00:00,293.0
2021-08-09 22:00:00,282.0
2021-08-09 23:00:00,252.0
2021-08-10 00:00:00,215.0
2021-08-10 01:00:00,189.0
2021-08-10 02:00:00,177.0
2021-08-10 03:00:00,171.0
2021-08-10 04:00:00,169.0
2021-08-10 05:00:00,171.0
2021-08-10 06:00:00,190.0
2021-08-10 07:00:00,213.0
2021-08-10 08:00:00,224.0
2021-08-10 09:00:00,227.0
2021-08-10 10:00:00,229.0
2021-08-10 11:00:00,230.0
2021-08-10 12:00:00,228.0
2021-08-10 13:00:00,225.0
2021-08-10 14:00:00,227.0
2021-08-10 15:00:00,245.0
2021-08-10 16:00:00,270.0
2021-08-10 17:00:00,270.0
2021-08-10 18:00:00,267.0
2021-08-10 19:00:00,270.0
2021-08-10 20:00:00,279.0
2021-08-10 21:00:00,288.0
2021-08-10 22:00:00,284.0
2021-08-10 23:00:00,255.0
2021-08-11 00:00:00,216.0
2021-08-11 01:00:00,190.0
2021-08-11 02:00:00,178.0
2021-08-11 03:00:00,173.0
2021-08-11 04:00:00,170.0
2021-08-11 05:00:00,172.0
2021-08-11 06:00:00,192.0
2021-08-11 07:00:00,218.0
2021-08-11 08:00:00,227.0
2021-08-11 09:00:00,227.0
2021-08-11 10:00:00,227.0
2021-08-11 11:00:00,227.0
2021-08-11 12:00:00,225.0
2021-08-11 13:00:00,221.0
2021-08-11 14:00:00,224.0
2021-08-11 15:00:00,242.0
2021-08-11 16:00:00,266.0
2021-08-11 17:00:00,268.0
2021-08-11 18:00:00,265.0
2021-08-11 19:00:00,268.0
2021-08-11 20:00:00,276.0
2021-08-11 21:00:00,285.0
2021-08-11 22:00:00,284.0
2021-08-11 23:00:00,255.0
2021-08-12 00:00:00,217.0
2021-08-12 01:00:00,190.0
2021-08-12 02:00:00,177.0
2021-08-12 03:00:00,171.0
2021-08-12 04:00:00,168.0
2021-08-12 05:00:00,171.0
2021-08-12 06:00:00,189.0
2021-08-12 07:00:00,215.0
2021-08-12 08:00:00,224.0
2021-08-12 09:00:00,228.0
2021-08-12 10:00:00,232.0
2021-08-12 11:00:00,233.0
2021-08-12 12:00:00,232.0
2021-08-12 13:00:00,232.0
2021-08-12 14:00:00,238.0
2021-08-12 15:00:00,258.0
2021-08-12 16:00:00,283.0
2021-08-12 17:00:00,291.0
2021-08-12 18:00:00,288.0
2021-08-12 19:00:00,287.0
2021-08-12 20:00:00,291.0
2021-08-12 21:00:00,295.0
2021-08-12 22:00:00,290.0
2021-08-12 23:00:00,262.0
2021-08-13 00:00:00,225.0
2021-08-13 01:00:00,200.0
2021-08-13 02:00:00,186.0
2021-08-13 03:00:00,181.0
2021-08-13 04:00:00,178.0
2021-08-13 05:00:00,182.0
2021-08-13 06:00:00,201.0
2021-08-13 07:00:00,228.0
2021-08-13 08:00:00,237.0
2021-08-13 09:00:00,240.0
2021-08-13 10:00:00,242.0
2021-08-13 11:00:00,243.0
2021-08-13 12:00:00,242.0
2021-08-13 13:00:00,240.0
2021-08-13 14:00:00,245.0
2021-08-13 15:00:00,266.0
2021-08-13 16:00:00,290.0
2021-08-13 17:00:00,298.0
2021-08-13 18:00:00,297.0
2021-08-13 19:00:00,297.0
2021-08-13 20:00:00,296.0
2021-08-13 21:00:00,292.0
2021-08-13 22:00:00,284.0
2021-08-13 23:00:00,262.0
2021-08-14 00:00:00,235.0
2021-08-14 01:00:00,213.0
2021-08-14 02:00:00,198.0
2021-08-14 03:00:00,191.0
2021-08-14 04:00:00,188.0
2021-08-14 05:00:00,187.0
2021-08-14 06:00:00,191.0
2021-08-14 07:00:00,203.0
2021-08-14 08:00:00,230.0
2021-08-14 09:00:00,264.0
2021-08-14 10:00:00,282.0
2021-08-14 11:00:00,289.0
2021-08-14 12:00:00,286.0
2021-08-14 13:00:00,282.0
2021-08-14 14:00:00,279.0
2021-08-14 15:00:00,280.0
2021-08-14 16:00:00,285.0
2021-08-14 17:00:00,294.0
2021-08-14 18:00:00,306.0
2021-08-14 19:00:00,307.0
2021-08-14 20:00:00,300.0
2021-08-14 21:00:00,289.0
2021-08-14 22:00:00,278.0
2021-08-14 23:00:00,258.0
2021-08-15 00:00:00,234.0
2021-08-15 01:00:00,213.0
2021-08-15 02:00:00,199.0
2021-08-15 03:00:00,192.0
2021-08-15 04:00:00,189.0
2021-08-15 05:00:00,188.0
2021-08-15 06:00:00,190.0
2021-08-15 07:00:00,198.0
2021-08-15 08:00:00,223.0
2021-08-15 09:00:00,258.0
2021-08-15 10:00:00,287.0
2021-08-15 11:00:00,303.0
2021-08-15 12:00:00,309.0
2021-08-15 13:00:00,312.0
2021-08-15 14:00:00,318.0
2021-08-15 15:00:00,329.0
2021-08-15 16:00:00,336.0
2021-08-15 17:00:00,331.0
2021-08-15 18:00:00,331.0
2021-08-15 19:00:00,336.0
2021-08-15 20:00:00,341.0
2021-08-15 21:00:00,338.0
2021-08-15 22:00:00,327.0
2021-08-15 23:00:00,293.0
2021-08-16 00:00:00,253.0
2021-08-16 01:00:00,226.0
2021-08-16 02:00:00,215.0
2021-08-16 03:00:00,210.0
2021-08-16 04:00:00,208.0
2021-08-16 05:00:00,214.0
2021-08-16 06:00:00,244.0
2021-08-16 07:00:00,281.0
2021-08-16 08:00:00,283.0
2021-08-16 09:00:00,275.0
2021-08-16 10:00:00,268.0
2021-08-16 11:00:00,259.0
2021-08-16 12:00:00,250.0
2021-08-16 13:00:00,245.0
2021-08-16 14:00:00,247.0
2021-08-16 15:00:00,265.0
2021-08-16 16:00:00,288.0
2021-08-16 17:00:00,287.0
2021-08-16 18:00:00,281.0
2021-08-16 19:00:00,284.0
2021-08-16 20:00:00,298.0
2021-08-16 21:00:00,309.0
2021-08-16 22:00:00,305.0
2021-08-16 23:00:00,269.0
2021-08-17 00:00:00,231.0
2021-08-17 01:00:00,205.0
2021-08-17 02:00:00,194.0
2021-08-17 03:00:00,190.0
2021-08-17 04:00:00,189.0
2021-08-17 05:00:00,193.0
2021-08-17 06:00:00,222.0
2021-08-17 07:00:00,257.0
2021-08-17 08:00:00,256.0
2021-08-17 09:00:00,247.0
2021-08-17 10:00:00,242.0
2021-08-17 11:00:00,238.0
2021-08-17 12:00:00,235.0
2021-08-17 13:00:00,232.0
2021-08-17 14:00:00,238.0
2021-08-17 15:00:00,259.0
2021-08-17 16:00:00,286.0
2021-08-17 17:00:00,286.0
2021-08-17 18:00:00,285.0
2021-08-17 19:00:00,293.0
2021-08-17 20:00:00,310.0
2021-08-17 21:00:00,319.0
2021-08-17 22:00:00,309.0
2021-08-17 23:00:00,270.0
2021-08-18 00:00:00,229.0
2021-08-18 01:00:00,204.0
2021-08-18 02:00:00,193.0
2021-08-18 03:00:00,188.0
2021-08-18 04:00:00,185.0
2021-08-18 05:00:00,191.0
2021-08-18 06:00:00,220.0
2021-08-18 07:00:00,260.0
2021-08-18 08:00:00,261.0
2021-08-18 09:00:00,258.0
2021-08-18 10:00:00,257.0
2021-08-18 11:00:00,260.0
2021-08-18 12:00:00,256.0
2021-08-18 13:00:00,255.0
2021-08-18 14:00:00,261.0
2021-08-18 15:00:00,283.0
2021-08-18 16:00:00,309.0
2021-08-18 17:00:00,308.0
2021-08-18 18:00:00,303.0
2021-08-18 19:00:00,306.0
2021-08-18 20:00:00,318.0
2021-08-18 21:00:00,329.0
2021-08-18 22:00:00,322.0
2021-08-18 23:00:00,286.0
2021-08-19 00:00:00,245.0
2021-08-19 01:00:00,220.0
2021-08-19 02:00:00,210.0
2021-08-19 03:00:00,205.0
2021-08-19 04:00:00,204.0
2021-08-19 05:00:00,209.0
2021-08-19 06:00:00,237.0
2021-08-19 07:00:00,275.0
2021-08-19 08:00:00,272.0
2021-08-19 09:00:00,263.0
2021-08-19 10:00:00,256.0
2021-08-19 11:00:00,252.0
2021-08-19 12:00:00,248.0
2021-08-19 13:00:00,245.0
2021-08-19 14:00:00,252.0
2021-08-19 15:00:00,278.0
2021-08-19 16:00:00,304.0
2021-08-19 17:00:00,303.0
2021-08-19 18:00:00,302.0
2021-08-19 19:00:00,309.0
2021-08-19 20:00:00,323.0
2021-08-19 21:00:00,333.0
2021-08-19 22:00:00,324.0
2021-08-19 23:00:00,288.0
2021-08-20 00:00:00,247.0
2021-08-20 01:00:00,221.0
2021-08-20 02:00:00,210.0
2021-08-20 03:00:00,205.0
2021-08-20 04:00:00,204.0
2021-08-20 05:00:00,210.0
2021-08-20 06:00:00,236.0
2021-08-20 07:00:00,277.0
2021-08-20 08:00:00,277.0
2021-08-20 09:00:00,268.0
2021-08-20 10:00:00,263.0
2021-08-20 11:00:00,260.0
2021-08-20 12:00:00,257.0
2021-08-20 13:00:00,255.0
2021-08-20 14:00:00,258.0
2021-08-20 15:00:00,273.0
2021-08-20 16:00:00,295.0
2021-08-20 17:00:00,299.0
2021-08-20 18:00:00,298.0
2021-08-20 19:00:00,300.0
2021-08-20 20:00:00,301.0
2021-08-20 21:00:00,302.0
2021-08-20 22:00:00,298.0
2021-08-20 23:00:00,277.0
2021-08-21 00:00:00,251.0
2021-08-21 01:00:00,230.0
2021-08-21 02:00:00,219.0
2021-08-21 03:00:00,215.0
2021-08-21 04:00:00,214.0
2021-08-21 05:00:00,216.0
2021-08-21 06:00:00,220.0
2021-08-21 07:00:00,236.0
2021-08-21 08:00:00,263.0
2021-08-21 09:00:00,289.0
2021-08-21 10:00:00,301.0
2021-08-21 11:00:00,298.0
2021-08-21 12:00:00,287.0
2021-08-21 13:00:00,277.0
2021-08-21 14:00:00,269.0
2021-08-21 15:00:00,267.0
2021-08-21 16:00:00,270.0
2021-08-21 17:00:00,277.0
2021-08-21 18:00:00,290.0
2021-08-21 19:00:00,297.0
2021-08-21 20:00:00,292.0
2021-08-21 21:00:00,285.0
2021-08-21 22:00:00,276.0
2021-08-21 23:00:00,259.0
2021-08-22 00:00:00,237.0
2021-08-22 01:00:00,220.0
2021-08-22 02:00:00,209.0
2021-08-22 03:00:00,205.0
2021-08-22 04:00:00,203.0
2021-08-22 05:00:00,205.0
2021-08-22 06:00:00,207.0
2021-08-22 07:00:00,218.0
2021-08-22 08:00:00,239.0
2021-08-22 09:00:00,268.0
2021-08-22 10:00:00,285.0
2021-08-22 11:00:00,287.0
2021-08-22 12:00:00,281.0
2021-08-22 13:00:00,274.0
2021-08-22 14:00:00,274.0
2021-08-22 15:00:00,277.0
2021-08-22 16:00:00,281.0
2021-08-22 17:00:00,285.0
2021-08-22 18:00:00,294.0
2021-08-22 19:00:00,307.0
2021-08-22 20:00:00,321.0
2021-08-22 21:00:00,328.0
2021-08-22 22:00:00,314.0
2021-08-22 23:00:00,275.0
2021-08-23 00:00:00,235.0
2021-08-23 01:00:00,210.0
2021-08-23 02:00:00,200.0
2021-08-23 03:00:00,196.0
2021-08-23 04:00:00,196.0
2021-08-23 05:00:00,204.0
2021-08-23 06:00:00,235.0
2021-08-23 07:00:00,275.0
2021-08-23 08:00:00,271.0
2021-08-23 09:00:00,257.0
2021-08-23 10:00:00,248.0
2021-08-23 11:00:00,243.0
2021-08-23 12:00:00,237.0
2021-08-23 13:00:00,232.0
2021-08-23 14:00:00,235.0
2021-08-23 15:00:00,257.0
2021-08-23 16:00:00,284.0
2021-08-23 17:00:00,287.0
2021-08-23 18:00:00,285.0
2021-08-23 19:00:00,291.0
2021-08-23 20:00:00,307.0
2021-08-23 21:00:00,322.0
2021-08-23 22:00:00,311.0
2021-08-23 23:00:00,270.0
2021-08-24 00:00:00,227.0
2021-08-24 01:00:00,203.0
2021-08-24 02:00:00,193.0
2021-08-24 03:00:00,189.0
2021-08-24 04:00:00,187.0
2021-08-24 05:00:00,194.0
2021-08-24 06:00:00,224.0
2021-08-24 07:00:00,265.0
2021-08-24 08:00:00,264.0
2021-08-24 09:00:00,255.0
2021-08-24 10:00:00,250.0
2021-08-24 11:00:00,247.0
2021-08-24 12:00:00,242.0
2021-08-24 13:00:00,240.0
2021-08-24 14:00:00,248.0
2021-08-24 15:00:00,272.0
2021-08-24 16:00:00,303.0
2021-08-24 17:00:00,306.0
2021-08-24 18:00:00,311.0
2021-08-24 19:00:00,320.0
2021-08-24 20:00:00,332.0
2021-08-24 21:00:00,336.0
2021-08-24 22:00:00,316.0
2021-08-24 23:00:00,274.0
2021-08-25 00:00:00,231.0
2021-08-25 01:00:00,206.0
2021-08-25 02:00:00,195.0
2021-08-25 03:00:00,191.0
2021-08-25 04:00:00,189.0
2021-08-25 05:00:00,195.0
2021-08-25 06:00:00,224.0
2021-08-25 07:00:00,264.0
2021-08-25 08:00:00,264.0
2021-08-25 09:00:00,255.0
2021-08-25 10:00:00,248.0
2021-08-25 11:00:00,245.0
2021-08-25 12:00:00,241.0
2021-08-25 13:00:00,238.0
2021-08-25 14:00:00,244.0
2021-08-25 15:00:00,268.0
2021-08-25 16:00:00,296.0
2021-08-25 17:00:00,296.0
2021-08-25 18:00:00,292.0
2021-08-25 19:00:00,299.0
2021-08-25 20:00:00,313.0
2021-08-25 21:00:00,326.0
2021-08-25 22:00:00,316.0
2021-08-25 23:00:00,278.0
2021-08-26 00:00:00,235.0
2021-08-26 01:00:00,211.0
2021-08-26 02:00:00,199.0
2021-08-26 03:00:00,196.0
2021-08-26 04:00:00,194.0
2021-08-26 05:00:00,202.0
2021-08-26 06:00:00,230.0
2021-08-26 07:00:00,271.0
2021-08-26 08:00:00,269.0
2021-08-26 09:00:00,257.0
2021-08-26 10:00:00,248.0
2021-08-26 11:00:00,243.0
2021-08-26 12:00:00,236.0
2021-08-26 13:00:00,231.0
2021-08-26 14:00:00,236.0
2021-08-26 15:00:00,257.0
2021-08-26 16:00:00,282.0
2021-08-26 17:00:00,281.0
2021-08-26 18:00:00,277.0
2021-08-26 19:00:00,286.0
2021-08-26 20:00:00,302.0
2021-08-26 21:00:00,316.0
2021-08-26 22:00:00,307.0
2021-08-26 23:00:00,270.0
2021-08-27 00:00:00,229.0
2021-08-27 01:00:00,205.0
2021-08-27 02:00:00,193.0
2021-08-27 03:00:00,189.0
2021-08-27 04:00:00,187.0
2021-08-27 05:00:00,194.0
2021-08-27 06:00:00,221.0
2021-08-27 07:00:00,263.0
2021-08-27 08:00:00,265.0
2021-08-27 09:00:00,256.0
2021-08-27 10:00:00,248.0
2021-08-27 11:00:00,243.0
2021-08-27 12:00:00,237.0
2021-08-27 13:00:00,235.0
2021-08-27 14:00:00,238.0
2021-08-27 15:00:00,254.0
2021-08-27 16:00:00,275.0
2021-08-27 17:00:00,277.0
2021-08-27 18:00:00,280.0
2021-08-27 19:00:00,282.0
2021-08-27 20:00:00,288.0
2021-08-27 21:00:00,290.0
2021-08-27 22:00:00,279.0
2021-08-27 23:00:00,256.0
2021-08-28 00:00:00,230.0
2021-08-28 01:00:00,209.0
2021-08-28 02:00:00,198.0
2021-08-28 03:00:00,193.0
2021-08-28 04:00:00,192.0
2021-08-28 05:00:00,193.0
2021-08-28 06:00:00,198.0
2021-08-28 07:00:00,216.0
2021-08-28 08:00:00,245.0
2021-08-28 09:00:00,274.0
2021-08-28 10:00:00,284.0
2021-08-28 11:00:00,280.0
2021-08-28 12:00:00,271.0
2021-08-28 13:00:00,262.0
2021-08-28 14:00:00,254.0
2021-08-28 15:00:00,254.0
2021-08-28 16:00:00,259.0
2021-08-28 17:00:00,269.0
2021-08-28 18:00:00,282.0
2021-08-28 19:00:00,287.0
2021-08-28 20:00:00,281.0
2021-08-28 21:00:00,279.0
2021-08-28 22:00:00,266.0
2021-08-28 23:00:00,248.0
2021-08-29 00:00:00,225.0
2021-08-29 01:00:00,206.0
2021-08-29 02:00:00,195.0
2021-08-29 03:00:00,190.0
2021-08-29 04:00:00,188.0
2021-08-29 05:00:00,189.0
2021-08-29 06:00:00,191.0
2021-08-29 07:00:00,203.0
2021-08-29 08:00:00,229.0
2021-08-29 09:00:00,260.0
2021-08-29 10:00:00,280.0
2021-08-29 11:00:00,283.0
2021-08-29 12:00:00,276.0
2021-08-29 13:00:00,269.0
2021-08-29 14:00:00,267.0
2021-08-29 15:00:00,271.0
2021-08-29 16:00:00,277.0
2021-08-29 17:00:00,281.0
2021-08-29 18:00:00,293.0
2021-08-29 19:00:00,305.0
2021-08-29 20:00:00,319.0
2021-08-29 21:00:00,328.0
2021-08-29 22:00:00,308.0
2021-08-29 23:00:00,268.0
2021-08-30 00:00:00,226.0
2021-08-30 01:00:00,203.0
2021-08-30 02:00:00,192.0
2021-08-30 03:00:00,187.0
2021-08-30 04:00:00,185.0
2021-08-30 05:00:00,192.0
2021-08-30 06:00:00,222.0
2021-08-30 07:00:00,261.0
2021-08-30 08:00:00,263.0
2021-08-30 09:00:00,256.0
2021-08-30 10:00:00,251.0
2021-08-30 11:00:00,249.0
2021-08-30 12:00:00,246.0
2021-08-30 13:00:00,241.0
2021-08-30 14:00:00,244.0
2021-08-30 15:00:00,265.0
2021-08-30 16:00:00,292.0
2021-08-30 17:00:00,294.0
2021-08-30 18:00:00,292.0
2021-08-30 19:00:00,298.0
2021-08-30 20:00:00,315.0
2021-08-30 21:00:00,330.0
2021-08-30 22:00:00,316.0
2021-08-30 23:00:00,274.0
2021-08-31 00:00:00,232.0
2021-08-31 01:00:00,208.0
2021-08-31 02:00:00,198.0
2021-08-31 03:00:00,194.0
2021-08-31 04:00:00,193.0
2021-08-31 05:00:00,200.0
2021-08-31 06:00:00,229.0
2021-08-31 07:00:00,269.0
2021-08-31 08:00:00,265.0
2021-08-31 09:00:00,254.0
2021-08-31 10:00:00,247.0
2021-08-31 11:00:00,241.0
2021-08-31 12:00:00,236.0
2021-08-31 13:00:00,233.0
2021-08-31 14:00:00,238.0
2021-08-31 15:00:00,260.0
2021-08-31 16:00:00,288.0
2021-08-31 17:00:00,288.0
2021-08-31 18:00:00,286.0
2021-08-31 19:00:00,294.0
2021-08-31 20:00:00,312.0
2021-08-31 21:00:00,327.0
2021-08-31 22:00:00,311.0
2021-08-31 23:00:00,271.0
2021-09-01 00:00:00,229.0
2021-09-01 01:00:00,206.0
2021-09-01 02:00:00,195.0
2021-09-01 03:00:00,190.0
2021-09-01 04:00:00,189.0
2021-09-01 05:00:00,196.0
2021-09-01 06:00:00,228.0
2021-09-01 07:00:00,268.0
2021-09-01 08:00:00,266.0
2021-09-01 09:00:00,256.0
2021-09-01 10:00:00,248.0
2021-09-01 11:00:00,243.0
2021-09-01 12:00:00,238.0
2021-09-01 13:00:00,234.0
2021-09-01 14:00:00,239.0
2021-09-01 15:00:00,262.0
2021-09-01 16:00:00,288.0
2021-09-01 17:00:00,289.0
2021-09-01 18:00:00,287.0
2021-09-01 19:00:00,296.0
2021-09-01 20:00:00,314.0
2021-09-01 21:00:00,326.0
2021-09-01 22:00:00,308.0
2021-09-01 23:00:00,271.0
2021-09-02 00:00:00,230.0
2021-09-02 01:00:00,206.0
2021-09-02 02:00:00,196.0
2021-09-02 03:00:00,191.0
2021-09-02 04:00:00,189.0
2021-09-02 05:00:00,195.0
2021-09-02 06:00:00,224.0
2021-09-02 07:00:00,265.0
2021-09-02 08:00:00,266.0
2021-09-02 09:00:00,258.0
2021-09-02 10:00:00,254.0
2021-09-02 11:00:00,251.0
2021-09-02 12:00:00,248.0
2021-09-02 13:00:00,247.0
2021-09-02 14:00:00,255.0
2021-09-02 15:00:00,281.0
2021-09-02 16:00:00,311.0
2021-09-02 17:00:00,315.0
2021-09-02 18:00:00,315.0
2021-09-02 19:00:00,325.0
2021-09-02 20:00:00,340.0
2021-09-02 21:00:00,349.0
2021-09-02 22:00:00,327.0
2021-09-02 23:00:00,290.0
2021-09-03 00:00:00,249.0
2021-09-03 01:00:00,224.0
2021-09-03 02:00:00,213.0
2021-09-03 03:00:00,208.0
2021-09-03 04:00:00,206.0
2021-09-03 05:00:00,211.0
2021-09-03 06:00:00,239.0
2021-09-03 07:00:00,278.0
2021-09-03 08:00:00,281.0
2021-09-03 09:00:00,275.0
2021-09-03 10:00:00,270.0
2021-09-03 11:00:00,268.0
2021-09-03 12:00:00,264.0
2021-09-03 13:00:00,262.0
2021-09-03 14:00:00,267.0
2021-09-03 15:00:00,283.0
2021-09-03 16:00:00,302.0
2021-09-03 17:00:00,307.0
2021-09-03 18:00:00,309.0
2021-09-03 19:00:00,311.0
2021-09-03 20:00:00,316.0
2021-09-03 21:00:00,319.0
2021-09-03 22:00:00,303.0
2021-09-03 23:00:00,281.0
2021-09-04 00:00:00,256.0
2021-09-04 01:00:00,235.0
2021-09-04 02:00:00,223.0
2021-09-04 03:00:00,219.0
2021-09-04 04:00:00,218.0
2021-09-04 05:00:00,220.0
2021-09-04 06:00:00,226.0
2021-09-04 07:00:00,244.0
2021-09-04 08:00:00,276.0
2021-09-04 09:00:00,306.0
2021-09-04 10:00:00,316.0
2021-09-04 11:00:00,314.0
2021-09-04 12:00:00,302.0
2021-09-04 13:00:00,291.0
2021-09-04 14:00:00,283.0
2021-09-04 15:00:00,282.0
2021-09-04 16:00:00,287.0
2021-09-04 17:00:00,299.0
2021-09-04 18:00:00,313.0
2021-09-04 19:00:00,321.0
2021-09-04 20:00:00,318.0
2021-09-04 21:00:00,313.0
2021-09-04 22:00:00,295.0
2021-09-04 23:00:00,277.0
2021-09-05 00:00:00,252.0
2021-09-05 01:00:00,233.0
2021-09-05 02:00:00,220.0
2021-09-05 03:00:00,214.0
2021-09-05 04:00:00,212.0
2021-09-05 05:00:00,212.0
2021-09-05 06:00:00,214.0
2021-09-05 07:00:00,227.0
2021-09-05 08:00:00,254.0
2021-09-05 09:00:00,286.0
2021-09-05 10:00:00,309.0
2021-09-05 11:00:00,313.0
2021-09-05 12:00:00,310.0
2021-09-05 13:00:00,308.0
2021-09-05 14:00:00,311.0
2021-09-05 15:00:00,318.0
2021-09-05 16:00:00,323.0
2021-09-05 17:00:00,328.0
2021-09-05 18:00:00,340.0
2021-09-05 19:00:00,347.0
2021-09-05 20:00:00,358.0
2021-09-05 21:00:00,356.0
2021-09-05 22:00:00,331.0
2021-09-05 23:00:00,289.0
2021-09-06 00:00:00,247.0
2021-09-06 01:00:00,223.0
2021-09-06 02:00:00,212.0
2021-09-06 03:00:00,208.0
2021-09-06 04:00:00,206.0
2021-09-06 05:00:00,213.0
2021-09-06 06:00:00,244.0
2021-09-06 07:00:00,284.0
2021-09-06 08:00:00,286.0
2021-09-06 09:00:00,279.0
2021-09-06 10:00:00,274.0
2021-09-06 11:00:00,275.0
2021-09-06 12:00:00,277.0
2021-09-06 13:00:00,277.0
2021-09-06 14:00:00,286.0
2021-09-06 15:00:00,315.0
2021-09-06 16:00:00,347.0
2021-09-06 17:00:00,349.0
2021-09-06 18:00:00,346.0
2021-09-06 19:00:00,354.0
2021-09-06 20:00:00,367.0
2021-09-06 21:00:00,367.0
2021-09-06 22:00:00,343.0
2021-09-06 23:00:00,300.0
2021-09-07 00:00:00,256.0
2021-09-07 01:00:00,231.0
2021-09-07 02:00:00,220.0
2021-09-07 03:00:00,215.0
2021-09-07 04:00:00,213.0
2021-09-07 05:00:00,219.0
2021-09-07 06:00:00,248.0
2021-09-07 07:00:00,288.0
2021-09-07 08:00:00,287.0
2021-09-07 09:00:00,281.0
2021-09-07 10:00:00,278.0
2021-09-07 11:00:00,278.0
2021-09-07 12:00:00,276.0
2021-09-07 13:00:00,276.0
2021-09-07 14:00:00,284.0
2021-09-07 15:00:00,309.0
2021-09-07 16:00:00,342.0
2021-09-07 17:00:00,346.0
2021-09-07 18:00:00,343.0
2021-09-07 19:00:00,348.0
2021-09-07 20:00:00,362.0
2021-09-07 21:00:00,359.0
2021-09-07 22:00:00,335.0
2021-09-07 23:00:00,293.0
2021-09-08 00:00:00,249.0
2021-09-08 01:00:00,222.0
2021-09-08 02:00:00,210.0
2021-09-08 03:00:00,205.0
2021-09-08 04:00:00,201.0
2021-09-08 05:00:00,207.0
2021-09-08 06:00:00,238.0
2021-09-08 07:00:00,277.0
2021-09-08 08:00:00,276.0
2021-09-08 09:00:00,267.0
2021-09-08 10:00:00,265.0
2021-09-08 11:00:00,264.0
2021-09-08 12:00:00,260.0
2021-09-08 13:00:00,256.0
2021-09-08 14:00:00,260.0
2021-09-08 15:00:00,280.0
2021-09-08 16:00:00,306.0
2021-09-08 17:00:00,306.0
2021-09-08 18:00:00,304.0
2021-09-08 19:00:00,313.0
2021-09-08 20:00:00,333.0
2021-09-08 21:00:00,339.0
2021-09-08 22:00:00,317.0
2021-09-08 23:00:00,277.0
2021-09-09 00:00:00,235.0
2021-09-09 01:00:00,207.0
2021-09-09 02:00:00,196.0
2021-09-09 03:00:00,190.0
2021-09-09 04:00:00,188.0
2021-09-09 05:00:00,194.0
2021-09-09 06:00:00,223.0
2021-09-09 07:00:00,263.0
2021-09-09 08:00:00,262.0
2021-09-09 09:00:00,254.0
2021-09-09 10:00:00,249.0
2021-09-09 11:00:00,244.0
2021-09-09 12:00:00,238.0
2021-09-09 13:00:00,234.0
2021-09-09 14:00:00,240.0
2021-09-09 15:00:00,264.0
2021-09-09 16:00:00,291.0
2021-09-09 17:00:00,292.0
2021-09-09 18:00:00,292.0
2021-09-09 19:00:00,303.0
2021-09-09 20:00:00,324.0
2021-09-09 21:00:00,329.0
2021-09-09 22:00:00,310.0
2021-09-09 23:00:00,270.0
2021-09-10 00:00:00,227.0
2021-09-10 01:00:00,200.0
2021-09-10 02:00:00,188.0
2021-09-10 03:00:00,182.0
2021-09-10 04:00:00,180.0
2021-09-10 05:00:00,185.0
2021-09-10 06:00:00,214.0
2021-09-10 07:00:00,253.0
2021-09-10 08:00:00,256.0
2021-09-10 09:00:00,251.0
2021-09-10 10:00:00,248.0
2021-09-10 11:00:00,246.0
2021-09-10 12:00:00,240.0
2021-09-10 13:00:00,239.0
2021-09-10 14:00:00,245.0
2021-09-10 15:00:00,265.0
2021-09-10 16:00:00,288.0
2021-09-10 17:00:00,298.0
2021-09-10 18:00:00,303.0
2021-09-10 19:00:00,310.0
2021-09-10 20:00:00,308.0
2021-09-10 21:00:00,295.0
2021-09-10 22:00:00,277.0
2021-09-10 23:00:00,254.0
2021-09-11 00:00:00,226.0
2021-09-11 01:00:00,203.0
2021-09-11 02:00:00,190.0
2021-09-11 03:00:00,183.0
2021-09-11 04:00:00,179.0
2021-09-11 05:00:00,178.0
2021-09-11 06:00:00,182.0
2021-09-11 07:00:00,197.0
2021-09-11 08:00:00,231.0
2021-09-11 09:00:00,267.0
2021-09-11 10:00:00,289.0
2021-09-11 11:00:00,297.0
2021-09-11 12:00:00,298.0
2021-09-11 13:00:00,297.0
2021-09-11 14:00:00,296.0
2021-09-11 15:00:00,302.0
2021-09-11 16:00:00,309.0
2021-09-11 17:00:00,319.0
2021-09-11 18:00:00,332.0
2021-09-11 19:00:00,332.0
2021-09-11 20:00:00,317.0
2021-09-11 21:00:00,297.0
2021-09-11 22:00:00,278.0
2021-09-11 23:00:00,256.0
2021-09-12 00:00:00,232.0
2021-09-12 01:00:00,211.0
2021-09-12 02:00:00,198.0
2021-09-12 03:00:00,192.0
2021-09-12 04:00:00,188.0
2021-09-12 05:00:00,188.0
2021-09-12 06:00:00,192.0
2021-09-12 07:00:00,204.0
2021-09-12 08:00:00,233.0
2021-09-12 09:00:00,273.0
2021-09-12 10:00:00,301.0
2021-09-12 11:00:00,312.0
2021-09-12 12:00:00,311.0
2021-09-12 13:00:00,318.0
2021-09-12 14:00:00,323.0
2021-09-12 15:00:00,326.0
2021-09-12 16:00:00,325.0
2021-09-12 17:00:00,326.0
2021-09-12 18:00:00,329.0
2021-09-12 19:00:00,339.0
2021-09-12 20:00:00,356.0
2021-09-12 21:00:00,357.0
2021-09-12 22:00:00,337.0
2021-09-12 23:00:00,300.0
2021-09-13 00:00:00,261.0
2021-09-13 01:00:00,238.0
2021-09-13 02:00:00,228.0
2021-09-13 03:00:00,225.0
2021-09-13 04:00:00,225.0
2021-09-13 05:00:00,233.0
2021-09-13 06:00:00,266.0
2021-09-13 07:00:00,302.0
2021-09-13 08:00:00,307.0
2021-09-13 09:00:00,298.0
2021-09-13 10:00:00,287.0
2021-09-13 11:00:00,278.0
2021-09-13 12:00:00,270.0
2021-09-13 13:00:00,262.0
2021-09-13 14:00:00,263.0
2021-09-13 15:00:00,283.0
2021-09-13 16:00:00,308.0
2021-09-13 17:00:00,312.0
2021-09-13 18:00:00,316.0
2021-09-13 19:00:00,331.0
2021-09-13 20:00:00,360.0
2021-09-13 21:00:00,362.0
2021-09-13 22:00:00,341.0
2021-09-13 23:00:00,306.0
2021-09-14 00:00:00,267.0
2021-09-14 01:00:00,243.0
2021-09-14 02:00:00,233.0
2021-09-14 03:00:00,230.0
2021-09-14 04:00:00,231.0
2021-09-14 05:00:00,240.0
2021-09-14 06:00:00,276.0
2021-09-14 07:00:00,317.0
2021-09-14 08:00:00,314.0
2021-09-14 09:00:00,300.0
2021-09-14 10:00:00,286.0
2021-09-14 11:00:00,276.0
2021-09-14 12:00:00,266.0
2021-09-14 13:00:00,261.0
2021-09-14 14:00:00,263.0
2021-09-14 15:00:00,284.0
2021-09-14 16:00:00,311.0
2021-09-14 17:00:00,313.0
2021-09-14 18:00:00,315.0
2021-09-14 19:00:00,327.0
2021-09-14 20:00:00,354.0
2021-09-14 21:00:00,365.0
2021-09-14 22:00:00,347.0
2021-09-14 23:00:00,306.0
2021-09-15 00:00:00,265.0
2021-09-15 01:00:00,242.0
2021-09-15 02:00:00,232.0
2021-09-15 03:00:00,228.0
2021-09-15 04:00:00,226.0
2021-09-15 05:00:00,234.0
2021-09-15 06:00:00,266.0
2021-09-15 07:00:00,308.0
2021-09-15 08:00:00,307.0
2021-09-15 09:00:00,297.0
2021-09-15 10:00:00,290.0
2021-09-15 11:00:00,285.0
2021-09-15 12:00:00,277.0
2021-09-15 13:00:00,272.0
2021-09-15 14:00:00,278.0
2021-09-15 15:00:00,300.0
2021-09-15 16:00:00,331.0
2021-09-15 17:00:00,337.0
2021-09-15 18:00:00,340.0
2021-09-15 19:00:00,351.0
2021-09-15 20:00:00,370.0
2021-09-15 21:00:00,369.0
2021-09-15 22:00:00,346.0
2021-09-15 23:00:00,304.0
2021-09-16 00:00:00,260.0
2021-09-16 01:00:00,235.0
2021-09-16 02:00:00,224.0
2021-09-16 03:00:00,218.0
2021-09-16 04:00:00,217.0
2021-09-16 05:00:00,224.0
2021-09-16 06:00:00,255.0
2021-09-16 07:00:00,296.0
2021-09-16 08:00:00,295.0
2021-09-16 09:00:00,287.0
2021-09-16 10:00:00,283.0
2021-09-16 11:00:00,281.0
2021-09-16 12:00:00,278.0
2021-09-16 13:00:00,275.0
2021-09-16 14:00:00,283.0
2021-09-16 15:00:00,307.0
2021-09-16 16:00:00,337.0
2021-09-16 17:00:00,341.0
2021-09-16 18:00:00,345.0
2021-09-16 19:00:00,355.0
2021-09-16 20:00:00,371.0
2021-09-16 21:00:00,369.0
2021-09-16 22:00:00,347.0
2021-09-16 23:00:00,309.0
2021-09-17 00:00:00,268.0
2021-09-17 01:00:00,243.0
2021-09-17 02:00:00,231.0
2021-09-17 03:00:00,226.0
2021-09-17 04:00:00,224.0
2021-09-17 05:00:00,230.0
2021-09-17 06:00:00,262.0
2021-09-17 07:00:00,302.0
2021-09-17 08:00:00,303.0
2021-09-17 09:00:00,290.0
2021-09-17 10:00:00,281.0
2021-09-17 11:00:00,275.0
2021-09-17 12:00:00,269.0
2021-09-17 13:00:00,266.0
2021-09-17 14:00:00,268.0
2021-09-17 15:00:00,283.0
2021-09-17 16:00:00,306.0
2021-09-17 17:00:00,313.0
2021-09-17 18:00:00,319.0
2021-09-17 19:00:00,330.0
2021-09-17 20:00:00,340.0
2021-09-17 21:00:00,331.0
2021-09-17 22:00:00,313.0
2021-09-17 23:00:00,291.0
2021-09-18 00:00:00,265.0
2021-09-18 01:00:00,246.0
2021-09-18 02:00:00,235.0
2021-09-18 03:00:00,229.0
2021-09-18 04:00:00,226.0
2021-09-18 05:00:00,226.0
2021-09-18 06:00:00,232.0
2021-09-18 07:00:00,247.0
2021-09-18 08:00:00,282.0
2021-09-18 09:00:00,314.0
2021-09-18 10:00:00,330.0
2021-09-18 11:00:00,333.0
2021-09-18 12:00:00,325.0
2021-09-18 13:00:00,319.0
2021-09-18 14:00:00,315.0
2021-09-18 15:00:00,319.0
2021-09-18 16:00:00,326.0
2021-09-18 17:00:00,335.0
2021-09-18 18:00:00,351.0
2021-09-18 19:00:00,358.0
2021-09-18 20:00:00,348.0
2021-09-18 21:00:00,327.0
2021-09-18 22:00:00,306.0
2021-09-18 23:00:00,285.0
2021-09-19 00:00:00,261.0
2021-09-19 01:00:00,240.0
2021-09-19 02:00:00,229.0
2021-09-19 03:00:00,224.0
2021-09-19 04:00:00,221.0
2021-09-19 05:00:00,220.0
2021-09-19 06:00:00,223.0
2021-09-19 07:00:00,234.0
2021-09-19 08:00:00,263.0
2021-09-19 09:00:00,299.0
2021-09-19 10:00:00,325.0
2021-09-19 11:00:00,334.0
2021-09-19 12:00:00,334.0
2021-09-19 13:00:00,332.0
2021-09-19 14:00:00,337.0
2021-09-19 15:00:00,342.0
2021-09-19 16:00:00,346.0
2021-09-19 17:00:00,351.0
2021-09-19 18:00:00,360.0
2021-09-19 19:00:00,375.0
2021-09-19 20:00:00,385.0
2021-09-19 21:00:00,370.0
2021-09-19 22:00:00,344.0
2021-09-19 23:00:00,304.0
2021-09-20 00:00:00,264.0
2021-09-20 01:00:00,242.0
2021-09-20 02:00:00,232.0
2021-09-20 03:00:00,228.0
2021-09-20 04:00:00,226.0
2021-09-20 05:00:00,235.0
2021-09-20 06:00:00,269.0
2021-09-20 07:00:00,309.0
2021-09-20 08:00:00,309.0
2021-09-20 09:00:00,299.0
2021-09-20 10:00:00,292.0
2021-09-20 11:00:00,287.0
2021-09-20 12:00:00,284.0
2021-09-20 13:00:00,283.0
2021-09-20 14:00:00,289.0
2021-09-20 15:00:00,311.0
2021-09-20 16:00:00,343.0
2021-09-20 17:00:00,345.0
2021-09-20 18:00:00,351.0
2021-09-20 19:00:00,369.0
2021-09-20 20:00:00,386.0
2021-09-20 21:00:00,385.0
2021-09-20 22:00:00,361.0
2021-09-20 23:00:00,321.0
2021-09-21 00:00:00,278.0
2021-09-21 01:00:00,254.0
2021-09-21 02:00:00,241.0
2021-09-21 03:00:00,235.0
2021-09-21 04:00:00,232.0
2021-09-21 05:00:00,239.0
2021-09-21 06:00:00,272.0
2021-09-21 07:00:00,314.0
2021-09-21 08:00:00,312.0
2021-09-21 09:00:00,303.0
2021-09-21 10:00:00,296.0
2021-09-21 11:00:00,292.0
2021-09-21 12:00:00,291.0
2021-09-21 13:00:00,291.0
2021-09-21 14:00:00,300.0
2021-09-21 15:00:00,327.0
2021-09-21 16:00:00,364.0
2021-09-21 17:00:00,373.0
2021-09-21 18:00:00,377.0
2021-09-21 19:00:00,390.0
2021-09-21 20:00:00,398.0
2021-09-21 21:00:00,390.0
2021-09-21 22:00:00,366.0
2021-09-21 23:00:00,323.0
2021-09-22 00:00:00,279.0
2021-09-22 01:00:00,255.0
2021-09-22 02:00:00,243.0
2021-09-22 03:00:00,238.0
2021-09-22 04:00:00,235.0
2021-09-22 05:00:00,241.0
2021-09-22 06:00:00,273.0
2021-09-22 07:00:00,315.0
2021-09-22 08:00:00,309.0
2021-09-22 09:00:00,298.0
2021-09-22 10:00:00,289.0
2021-09-22 11:00:00,284.0
2021-09-22 12:00:00,283.0
2021-09-22 13:00:00,287.0
2021-09-22 14:00:00,302.0
2021-09-22 15:00:00,335.0
2021-09-22 16:00:00,370.0
2021-09-22 17:00:00,376.0
2021-09-22 18:00:00,376.0
2021-09-22 19:00:00,385.0
2021-09-22 20:00:00,394.0
2021-09-22 21:00:00,387.0
2021-09-22 22:00:00,363.0
2021-09-22 23:00:00,323.0
2021-09-23 00:00:00,283.0
2021-09-23 01:00:00,258.0
2021-09-23 02:00:00,249.0
2021-09-23 03:00:00,246.0
2021-09-23 04:00:00,246.0
2021-09-23 05:00:00,254.0
2021-09-23 06:00:00,288.0
2021-09-23 07:00:00,332.0
2021-09-23 08:00:00,332.0
2021-09-23 09:00:00,324.0
2021-09-23 10:00:00,327.0
2021-09-23 11:00:00,331.0
2021-09-23 12:00:00,332.0
2021-09-23 13:00:00,330.0
2021-09-23 14:00:00,328.0
2021-09-23 15:00:00,342.0
2021-09-23 16:00:00,374.0
2021-09-23 17:00:00,379.0
2021-09-23 18:00:00,382.0
2021-09-23 19:00:00,401.0
2021-09-23 20:00:00,417.0
2021-09-23 21:00:00,415.0
2021-09-23 22:00:00,396.0
2021-09-23 23:00:00,359.0
2021-09-24 00:00:00,319.0
2021-09-24 01:00:00,293.0
2021-09-24 02:00:00,280.0
2021-09-24 03:00:00,274.0
2021-09-24 04:00:00,272.0
2021-09-24 05:00:00,280.0
2021-09-24 06:00:00,312.0
2021-09-24 07:00:00,359.0
2021-09-24 08:00:00,362.0
2021-09-24 09:00:00,358.0
2021-09-24 10:00:00,357.0
2021-09-24 11:00:00,357.0
2021-09-24 12:00:00,355.0
2021-09-24 13:00:00,354.0
2021-09-24 14:00:00,362.0
2021-09-24 15:00:00,381.0
2021-09-24 16:00:00,405.0
2021-09-24 17:00:00,412.0
2021-09-24 18:00:00,414.0
2021-09-24 19:00:00,415.0
2021-09-24 20:00:00,408.0
2021-09-24 21:00:00,391.0
2021-09-24 22:00:00,373.0
2021-09-24 23:00:00,349.0
2021-09-25 00:00:00,320.0
2021-09-25 01:00:00,296.0
2021-09-25 02:00:00,282.0
2021-09-25 03:00:00,275.0
2021-09-25 04:00:00,271.0
2021-09-25 05:00:00,273.0
2021-09-25 06:00:00,279.0
2021-09-25 07:00:00,298.0
2021-09-25 08:00:00,333.0
2021-09-25 09:00:00,365.0
2021-09-25 10:00:00,376.0
2021-09-25 11:00:00,373.0
2021-09-25 12:00:00,361.0
2021-09-25 13:00:00,352.0
2021-09-25 14:00:00,347.0
2021-09-25 15:00:00,348.0
2021-09-25 16:00:00,359.0
2021-09-25 17:00:00,375.0
2021-09-25 18:00:00,392.0
2021-09-25 19:00:00,400.0
2021-09-25 20:00:00,386.0
2021-09-25 21:00:00,364.0
2021-09-25 22:00:00,342.0
2021-09-25 23:00:00,318.0
2021-09-26 00:00:00,294.0
2021-09-26 01:00:00,275.0
2021-09-26 02:00:00,264.0
2021-09-26 03:00:00,256.0
2021-09-26 04:00:00,252.0
2021-09-26 05:00:00,251.0
2021-09-26 06:00:00,254.0
2021-09-26 07:00:00,266.0
2021-09-26 08:00:00,295.0
2021-09-26 09:00:00,328.0
2021-09-26 10:00:00,348.0
2021-09-26 11:00:00,354.0
2021-09-26 12:00:00,349.0
2021-09-26 13:00:00,346.0
2021-09-26 14:00:00,343.0
2021-09-26 15:00:00,347.0
2021-09-26 16:00:00,354.0
2021-09-26 17:00:00,359.0
2021-09-26 18:00:00,369.0
2021-09-26 19:00:00,382.0
2021-09-26 20:00:00,387.0
2021-09-26 21:00:00,375.0
2021-09-26 22:00:00,345.0
2021-09-26 23:00:00,304.0
2021-09-27 00:00:00,263.0
2021-09-27 01:00:00,237.0
2021-09-27 02:00:00,226.0
2021-09-27 03:00:00,221.0
2021-09-27 04:00:00,218.0
2021-09-27 05:00:00,224.0
2021-09-27 06:00:00,255.0
2021-09-27 07:00:00,295.0
2021-09-27 08:00:00,291.0
2021-09-27 09:00:00,280.0
2021-09-27 10:00:00,273.0
2021-09-27 11:00:00,268.0
2021-09-27 12:00:00,262.0
2021-09-27 13:00:00,258.0
2021-09-27 14:00:00,265.0
2021-09-27 15:00:00,294.0
2021-09-27 16:00:00,325.0
2021-09-27 17:00:00,326.0
2021-09-27 18:00:00,327.0
2021-09-27 19:00:00,343.0
2021-09-27 20:00:00,354.0
2021-09-27 21:00:00,348.0
2021-09-27 22:00:00,329.0
2021-09-27 23:00:00,293.0
2021-09-28 00:00:00,250.0
2021-09-28 01:00:00,228.0
2021-09-28 02:00:00,219.0
2021-09-28 03:00:00,216.0
2021-09-28 04:00:00,216.0
2021-09-28 05:00:00,225.0
2021-09-28 06:00:00,261.0
2021-09-28 07:00:00,306.0
2021-09-28 08:00:00,302.0
2021-09-28 09:00:00,289.0
2021-09-28 10:00:00,279.0
2021-09-28 11:00:00,270.0
2021-09-28 12:00:00,264.0
2021-09-28 13:00:00,259.0
2021-09-28 14:00:00,266.0
2021-09-28 15:00:00,290.0
2021-09-28 16:00:00,326.0
2021-09-28 17:00:00,329.0
2021-09-28 18:00:00,331.0
2021-09-28 19:00:00,352.0
2021-09-28 20:00:00,371.0
2021-09-28 21:00:00,369.0
2021-09-28 22:00:00,347.0
2021-09-28 23:00:00,310.0
2021-09-29 00:00:00,270.0
2021-09-29 01:00:00,246.0
2021-09-29 02:00:00,236.0
2021-09-29 03:00:00,233.0
2021-09-29 04:00:00,231.0
2021-09-29 05:00:00,238.0
2021-09-29 06:00:00,271.0
2021-09-29 07:00:00,313.0
2021-09-29 08:00:00,308.0
2021-09-29 09:00:00,298.0
2021-09-29 10:00:00,292.0
2021-09-29 11:00:00,287.0
2021-09-29 12:00:00,282.0
2021-09-29 13:00:00,280.0
2021-09-29 14:00:00,284.0
2021-09-29 15:00:00,304.0
2021-09-29 16:00:00,333.0
2021-09-29 17:00:00,338.0
2021-09-29 18:00:00,344.0
2021-09-29 19:00:00,365.0
2021-09-29 20:00:00,379.0
2021-09-29 21:00:00,374.0
2021-09-29 22:00:00,352.0
2021-09-29 23:00:00,314.0
2021-09-30 00:00:00,274.0
2021-09-30 01:00:00,250.0
2021-09-30 02:00:00,240.0
2021-09-30 03:00:00,235.0
2021-09-30 04:00:00,233.0
2021-09-30 05:00:00,239.0
2021-09-30 06:00:00,272.0
2021-09-30 07:00:00,318.0
2021-09-30 08:00:00,317.0
2021-09-30 09:00:00,306.0
2021-09-30 10:00:00,301.0
2021-09-30 11:00:00,295.0
2021-09-30 12:00:00,290.0
2021-09-30 13:00:00,288.0
2021-09-30 14:00:00,297.0
2021-09-30 15:00:00,324.0
2021-09-30 16:00:00,353.0
2021-09-30 17:00:00,361.0
2021-09-30 18:00:00,366.0
2021-09-30 19:00:00,382.0
2021-09-30 20:00:00,389.0
2021-09-30 21:00:00,384.0
2021-09-30 22:00:00,363.0
2021-09-30 23:00:00,325.0
2021-10-01 00:00:00,285.0
2021-10-01 01:00:00,260.0
2021-10-01 02:00:00,249.0
2021-10-01 03:00:00,243.0
2021-10-01 04:00:00,241.0
2021-10-01 05:00:00,250.0
2021-10-01 06:00:00,283.0
2021-10-01 07:00:00,328.0
2021-10-01 08:00:00,327.0
2021-10-01 09:00:00,323.0
2021-10-01 10:00:00,317.0
2021-10-01 11:00:00,314.0
2021-10-01 12:00:00,311.0
2021-10-01 13:00:00,309.0
2021-10-01 14:00:00,318.0
2021-10-01 15:00:00,341.0
2021-10-01 16:00:00,374.0
2021-10-01 17:00:00,384.0
2021-10-01 18:00:00,392.0
2021-10-01 19:00:00,397.0
2021-10-01 20:00:00,387.0
2021-10-01 21:00:00,367.0
2021-10-01 22:00:00,347.0
2021-10-01 23:00:00,325.0
2021-10-02 00:00:00,299.0
2021-10-02 01:00:00,277.0
2021-10-02 02:00:00,263.0
2021-10-02 03:00:00,258.0
2021-10-02 04:00:00,256.0
2021-10-02 05:00:00,258.0
2021-10-02 06:00:00,265.0
2021-10-02 07:00:00,284.0
2021-10-02 08:00:00,318.0
2021-10-02 09:00:00,354.0
2021-10-02 10:00:00,372.0
2021-10-02 11:00:00,369.0
2021-10-02 12:00:00,358.0
2021-10-02 13:00:00,360.0
2021-10-02 14:00:00,355.0
2021-10-02 15:00:00,356.0
2021-10-02 16:00:00,362.0
2021-10-02 17:00:00,375.0
2021-10-02 18:00:00,398.0
2021-10-02 19:00:00,410.0
2021-10-02 20:00:00,391.0
2021-10-02 21:00:00,369.0
2021-10-02 22:00:00,350.0
2021-10-02 23:00:00,335.0
2021-10-03 00:00:00,313.0
2021-10-03 01:00:00,290.0
2021-10-03 02:00:00,275.0
2021-10-03 03:00:00,268.0
2021-10-03 04:00:00,263.0
2021-10-03 05:00:00,260.0
2021-10-03 06:00:00,263.0
2021-10-03 07:00:00,280.0
2021-10-03 08:00:00,307.0
2021-10-03 09:00:00,342.0
2021-10-03 10:00:00,370.0
2021-10-03 11:00:00,385.0
2021-10-03 12:00:00,388.0
2021-10-03 13:00:00,388.0
2021-10-03 14:00:00,382.0
2021-10-03 15:00:00,379.0
2021-10-03 16:00:00,374.0
2021-10-03 17:00:00,372.0
2021-10-03 18:00:00,382.0
2021-10-03 19:00:00,404.0
2021-10-03 20:00:00,409.0
2021-10-03 21:00:00,396.0
2021-10-03 22:00:00,371.0
2021-10-03 23:00:00,335.0
2021-10-04 00:00:00,296.0
2021-10-04 01:00:00,273.0
2021-10-04 02:00:00,263.0
2021-10-04 03:00:00,257.0
2021-10-04 04:00:00,253.0
2021-10-04 05:00:00,261.0
2021-10-04 06:00:00,294.0
2021-10-04 07:00:00,336.0
2021-10-04 08:00:00,334.0
2021-10-04 09:00:00,323.0
2021-10-04 10:00:00,318.0
2021-10-04 11:00:00,315.0
2021-10-04 12:00:00,312.0
2021-10-04 13:00:00,309.0
2021-10-04 14:00:00,314.0
2021-10-04 15:00:00,339.0
2021-10-04 16:00:00,372.0
2021-10-04 17:00:00,381.0
2021-10-04 18:00:00,387.0
2021-10-04 19:00:00,404.0
2021-10-04 20:00:00,411.0
2021-10-04 21:00:00,408.0
2021-10-04 22:00:00,385.0
2021-10-04 23:00:00,344.0
2021-10-05 00:00:00,302.0
2021-10-05 01:00:00,276.0
2021-10-05 02:00:00,265.0
2021-10-05 03:00:00,261.0
2021-10-05 04:00:00,258.0
2021-10-05 05:00:00,266.0
2021-10-05 06:00:00,298.0
2021-10-05 07:00:00,342.0
2021-10-05 08:00:00,338.0
2021-10-05 09:00:00,328.0
2021-10-05 10:00:00,321.0
2021-10-05 11:00:00,315.0
2021-10-05 12:00:00,309.0
2021-10-05 13:00:00,311.0
2021-10-05 14:00:00,322.0
2021-10-05 15:00:00,351.0
2021-10-05 16:00:00,387.0
2021-10-05 17:00:00,397.0
2021-10-05 18:00:00,400.0
2021-10-05 19:00:00,414.0
2021-10-05 20:00:00,420.0
2021-10-05 21:00:00,417.0
2021-10-05 22:00:00,395.0
2021-10-05 23:00:00,355.0
2021-10-06 00:00:00,315.0
2021-10-06 01:00:00,291.0
2021-10-06 02:00:00,282.0
2021-10-06 03:00:00,279.0
2021-10-06 04:00:00,277.0
2021-10-06 05:00:00,285.0
2021-10-06 06:00:00,319.0
2021-10-06 07:00:00,362.0
2021-10-06 08:00:00,359.0
2021-10-06 09:00:00,344.0
2021-10-06 10:00:00,334.0
2021-10-06 11:00:00,323.0
2021-10-06 12:00:00,316.0
2021-10-06 13:00:00,314.0
2021-10-06 14:00:00,320.0
2021-10-06 15:00:00,343.0
2021-10-06 16:00:00,381.0
2021-10-06 17:00:00,392.0
2021-10-06 18:00:00,400.0
2021-10-06 19:00:00,416.0
2021-10-06 20:00:00,420.0
2021-10-06 21:00:00,416.0
2021-10-06 22:00:00,395.0
2021-10-06 23:00:00,355.0
2021-10-07 00:00:00,312.0
2021-10-07 01:00:00,287.0
2021-10-07 02:00:00,277.0
2021-10-07 03:00:00,273.0
2021-10-07 04:00:00,272.0
2021-10-07 05:00:00,280.0
2021-10-07 06:00:00,314.0
2021-10-07 07:00:00,357.0
2021-10-07 08:00:00,356.0
2021-10-07 09:00:00,347.0
2021-10-07 10:00:00,342.0
2021-10-07 11:00:00,340.0
2021-10-07 12:00:00,339.0
2021-10-07 13:00:00,338.0
2021-10-07 14:00:00,347.0
2021-10-07 15:00:00,374.0
2021-10-07 16:00:00,405.0
2021-10-07 17:00:00,414.0
2021-10-07 18:00:00,418.0
2021-10-07 19:00:00,427.0
2021-10-07 20:00:00,428.0
2021-10-07 21:00:00,420.0
2021-10-07 22:00:00,398.0
2021-10-07 23:00:00,358.0
2021-10-08 00:00:00,318.0
2021-10-08 01:00:00,291.0
2021-10-08 02:00:00,277.0
2021-10-08 03:00:00,269.0
2021-10-08 04:00:00,265.0
2021-10-08 05:00:00,269.0
2021-10-08 06:00:00,298.0
2021-10-08 07:00:00,338.0
2021-10-08 08:00:00,338.0
2021-10-08 09:00:00,333.0
2021-10-08 10:00:00,330.0
2021-10-08 11:00:00,327.0
2021-10-08 12:00:00,325.0
2021-10-08 13:00:00,323.0
2021-10-08 14:00:00,329.0
2021-10-08 15:00:00,348.0
2021-10-08 16:00:00,375.0
2021-10-08 17:00:00,387.0
2021-10-08 18:00:00,395.0
2021-10-08 19:00:00,398.0
2021-10-08 20:00:00,383.0
2021-10-08 21:00:00,362.0
2021-10-08 22:00:00,339.0
2021-10-08 23:00:00,316.0
2021-10-09 00:00:00,289.0
2021-10-09 01:00:00,267.0
2021-10-09 02:00:00,254.0
2021-10-09 03:00:00,247.0
2021-10-09 04:00:00,242.0
2021-10-09 05:00:00,242.0
2021-10-09 06:00:00,247.0
2021-10-09 07:00:00,261.0
2021-10-09 08:00:00,293.0
2021-10-09 09:00:00,331.0
2021-10-09 10:00:00,352.0
2021-10-09 11:00:00,356.0
2021-10-09 12:00:00,353.0
2021-10-09 13:00:00,348.0
2021-10-09 14:00:00,347.0
2021-10-09 15:00:00,352.0
2021-10-09 16:00:00,366.0
2021-10-09 17:00:00,381.0
2021-10-09 18:00:00,399.0
2021-10-09 19:00:00,401.0
2021-10-09 20:00:00,375.0
2021-10-09 21:00:00,351.0
2021-10-09 22:00:00,333.0
2021-10-09 23:00:00,313.0
2021-10-10 00:00:00,291.0
2021-10-10 01:00:00,271.0
2021-10-10 02:00:00,260.0
2021-10-10 03:00:00,254.0
2021-10-10 04:00:00,251.0
2021-10-10 05:00:00,249.0
2021-10-10 06:00:00,252.0
2021-10-10 07:00:00,263.0
2021-10-10 08:00:00,289.0
2021-10-10 09:00:00,326.0
2021-10-10 10:00:00,355.0
2021-10-10 11:00:00,364.0
2021-10-10 12:00:00,363.0
2021-10-10 13:00:00,360.0
2021-10-10 14:00:00,358.0
2021-10-10 15:00:00,364.0
2021-10-10 16:00:00,372.0
2021-10-10 17:00:00,384.0
2021-10-10 18:00:00,400.0
2021-10-10 19:00:00,408.0
2021-10-10 20:00:00,404.0
2021-10-10 21:00:00,392.0
2021-10-10 22:00:00,371.0
2021-10-10 23:00:00,338.0
2021-10-11 00:00:00,304.0
2021-10-11 01:00:00,284.0
2021-10-11 02:00:00,274.0
2021-10-11 03:00:00,271.0
2021-10-11 04:00:00,271.0
2021-10-11 05:00:00,280.0
2021-10-11 06:00:00,308.0
2021-10-11 07:00:00,339.0
2021-10-11 08:00:00,354.0
2021-10-11 09:00:00,363.0
2021-10-11 10:00:00,365.0
2021-10-11 11:00:00,368.0
2021-10-11 12:00:00,361.0
2021-10-11 13:00:00,359.0
2021-10-11 14:00:00,363.0
2021-10-11 15:00:00,391.0
2021-10-11 16:00:00,427.0
2021-10-11 17:00:00,437.0
2021-10-11 18:00:00,445.0
2021-10-11 19:00:00,459.0
2021-10-11 20:00:00,463.0
2021-10-11 21:00:00,454.0
2021-10-11 22:00:00,431.0
2021-10-11 23:00:00,397.0
2021-10-12 00:00:00,360.0
2021-10-12 01:00:00,336.0
2021-10-12 02:00:00,326.0
2021-10-12 03:00:00,323.0
2021-10-12 04:00:00,324.0
2021-10-12 05:00:00,334.0
2021-10-12 06:00:00,364.0
2021-10-12 07:00:00,395.0
2021-10-12 08:00:00,411.0
2021-10-12 09:00:00,405.0
2021-10-12 10:00:00,401.0
2021-10-12 11:00:00,385.0
2021-10-12 12:00:00,368.0
2021-10-12 13:00:00,358.0
2021-10-12 14:00:00,354.0
2021-10-12 15:00:00,374.0
2021-10-12 16:00:00,404.0
2021-10-12 17:00:00,419.0
2021-10-12 18:00:00,436.0
2021-10-12 19:00:00,457.0
2021-10-12 20:00:00,465.0
2021-10-12 21:00:00,461.0
2021-10-12 22:00:00,441.0
2021-10-12 23:00:00,410.0
2021-10-13 00:00:00,375.0
2021-10-13 01:00:00,353.0
2021-10-13 02:00:00,344.0
2021-10-13 03:00:00,342.0
2021-10-13 04:00:00,342.0
2021-10-13 05:00:00,352.0
2021-10-13 06:00:00,380.0
2021-10-13 07:00:00,408.0
2021-10-13 08:00:00,420.0
2021-10-13 09:00:00,423.0
2021-10-13 10:00:00,424.0
2021-10-13 11:00:00,426.0
2021-10-13 12:00:00,425.0
2021-10-13 13:00:00,424.0
2021-10-13 14:00:00,430.0
2021-10-13 15:00:00,451.0
2021-10-13 16:00:00,478.0
2021-10-13 17:00:00,486.0
2021-10-13 18:00:00,490.0
2021-10-13 19:00:00,490.0
2021-10-13 20:00:00,481.0
2021-10-13 21:00:00,467.0
2021-10-13 22:00:00,442.0
2021-10-13 23:00:00,405.0
2021-10-14 00:00:00,365.0
2021-10-14 01:00:00,337.0
2021-10-14 02:00:00,325.0
2021-10-14 03:00:00,318.0
2021-10-14 04:00:00,314.0
2021-10-14 05:00:00,318.0
2021-10-14 06:00:00,342.0
2021-10-14 07:00:00,367.0
2021-10-14 08:00:00,378.0
2021-10-14 09:00:00,385.0
2021-10-14 10:00:00,387.0
2021-10-14 11:00:00,390.0
2021-10-14 12:00:00,386.0
2021-10-14 13:00:00,387.0
2021-10-14 14:00:00,394.0
2021-10-14 15:00:00,414.0
2021-10-14 16:00:00,442.0
2021-10-14 17:00:00,449.0
2021-10-14 18:00:00,450.0
2021-10-14 19:00:00,453.0
2021-10-14 20:00:00,452.0
2021-10-14 21:00:00,443.0
2021-10-14 22:00:00,423.0
2021-10-14 23:00:00,393.0
2021-10-15 00:00:00,358.0
2021-10-15 01:00:00,337.0
2021-10-15 02:00:00,328.0
2021-10-15 03:00:00,323.0
2021-10-15 04:00:00,321.0
2021-10-15 05:00:00,329.0
2021-10-15 06:00:00,355.0
2021-10-15 07:00:00,386.0
2021-10-15 08:00:00,400.0
2021-10-15 09:00:00,408.0
2021-10-15 10:00:00,410.0
2021-10-15 11:00:00,407.0
2021-10-15 12:00:00,404.0
2021-10-15 13:00:00,403.0
2021-10-15 14:00:00,409.0
2021-10-15 15:00:00,429.0
2021-10-15 16:00:00,454.0
2021-10-15 17:00:00,469.0
2021-10-15 18:00:00,485.0
2021-10-15 19:00:00,486.0
2021-10-15 20:00:00,472.0
2021-10-15 21:00:00,453.0
2021-10-15 22:00:00,431.0
2021-10-15 23:00:00,407.0
2021-10-16 00:00:00,379.0
2021-10-16 01:00:00,356.0
2021-10-16 02:00:00,342.0
2021-10-16 03:00:00,334.0
2021-10-16 04:00:00,331.0
2021-10-16 05:00:00,332.0
2021-10-16 06:00:00,338.0
2021-10-16 07:00:00,354.0
2021-10-16 08:00:00,384.0
2021-10-16 09:00:00,421.0
2021-10-16 10:00:00,443.0
2021-10-16 11:00:00,449.0
2021-10-16 12:00:00,445.0
2021-10-16 13:00:00,438.0
2021-10-16 14:00:00,433.0
2021-10-16 15:00:00,436.0
2021-10-16 16:00:00,450.0
2021-10-16 17:00:00,467.0
2021-10-16 18:00:00,491.0
2021-10-16 19:00:00,497.0
2021-10-16 20:00:00,474.0
2021-10-16 21:00:00,450.0
2021-10-16 22:00:00,430.0
2021-10-16 23:00:00,410.0
2021-10-17 00:00:00,388.0
2021-10-17 01:00:00,371.0
2021-10-17 02:00:00,359.0
2021-10-17 03:00:00,354.0
2021-10-17 04:00:00,354.0
2021-10-17 05:00:00,357.0
2021-10-17 06:00:00,364.0
2021-10-17 07:00:00,378.0
2021-10-17 08:00:00,409.0
2021-10-17 09:00:00,447.0
2021-10-17 10:00:00,468.0
2021-10-17 11:00:00,468.0
2021-10-17 12:00:00,459.0
2021-10-17 13:00:00,452.0
2021-10-17 14:00:00,446.0
2021-10-17 15:00:00,449.0
2021-10-17 16:00:00,453.0
2021-10-17 17:00:00,464.0
2021-10-17 18:00:00,492.0
2021-10-17 19:00:00,520.0
2021-10-17 20:00:00,529.0
2021-10-17 21:00:00,521.0
2021-10-17 22:00:00,499.0
2021-10-17 23:00:00,461.0
2021-10-18 00:00:00,420.0
2021-10-18 01:00:00,398.0
2021-10-18 02:00:00,391.0
2021-10-18 03:00:00,389.0
2021-10-18 04:00:00,390.0
2021-10-18 05:00:00,403.0
2021-10-18 06:00:00,444.0
2021-10-18 07:00:00,492.0
2021-10-18 08:00:00,488.0
2021-10-18 09:00:00,476.0
2021-10-18 10:00:00,464.0
2021-10-18 11:00:00,455.0
2021-10-18 12:00:00,443.0
2021-10-18 13:00:00,433.0
2021-10-18 14:00:00,436.0
2021-10-18 15:00:00,460.0
2021-10-18 16:00:00,498.0
2021-10-18 17:00:00,510.0
2021-10-18 18:00:00,519.0
2021-10-18 19:00:00,529.0
2021-10-18 20:00:00,531.0
2021-10-18 21:00:00,523.0
2021-10-18 22:00:00,492.0
2021-10-18 23:00:00,450.0
2021-10-19 00:00:00,404.0
2021-10-19 01:00:00,374.0
2021-10-19 02:00:00,360.0
2021-10-19 03:00:00,354.0
2021-10-19 04:00:00,351.0
2021-10-19 05:00:00,358.0
2021-10-19 06:00:00,391.0
2021-10-19 07:00:00,427.0
2021-10-19 08:00:00,421.0
2021-10-19 09:00:00,407.0
2021-10-19 10:00:00,400.0
2021-10-19 11:00:00,396.0
2021-10-19 12:00:00,393.0
2021-10-19 13:00:00,393.0
2021-10-19 14:00:00,402.0
2021-10-19 15:00:00,428.0
2021-10-19 16:00:00,462.0
2021-10-19 17:00:00,468.0
2021-10-19 18:00:00,470.0
2021-10-19 19:00:00,473.0
2021-10-19 20:00:00,476.0
2021-10-19 21:00:00,467.0
2021-10-19 22:00:00,442.0
2021-10-19 23:00:00,402.0
2021-10-20 00:00:00,358.0
2021-10-20 01:00:00,332.0
2021-10-20 02:00:00,319.0
2021-10-20 03:00:00,313.0
2021-10-20 04:00:00,309.0
2021-10-20 05:00:00,314.0
2021-10-20 06:00:00,344.0
2021-10-20 07:00:00,382.0
2021-10-20 08:00:00,378.0
2021-10-20 09:00:00,367.0
2021-10-20 10:00:00,365.0
2021-10-20 11:00:00,363.0
2021-10-20 12:00:00,361.0
2021-10-20 13:00:00,361.0
2021-10-20 14:00:00,372.0
2021-10-20 15:00:00,402.0
2021-10-20 16:00:00,439.0
2021-10-20 17:00:00,450.0
2021-10-20 18:00:00,458.0
2021-10-20 19:00:00,464.0
2021-10-20 20:00:00,467.0
2021-10-20 21:00:00,463.0
2021-10-20 22:00:00,442.0
2021-10-20 23:00:00,406.0
2021-10-21 00:00:00,367.0
2021-10-21 01:00:00,343.0
2021-10-21 02:00:00,334.0
2021-10-21 03:00:00,335.0
2021-10-21 04:00:00,336.0
2021-10-21 05:00:00,344.0
2021-10-21 06:00:00,379.0
2021-10-21 07:00:00,422.0
2021-10-21 08:00:00,423.0
2021-10-21 09:00:00,420.0
2021-10-21 10:00:00,414.0
2021-10-21 11:00:00,412.0
2021-10-21 12:00:00,408.0
2021-10-21 13:00:00,410.0
2021-10-21 14:00:00,418.0
2021-10-21 15:00:00,450.0
2021-10-21 16:00:00,487.0
2021-10-21 17:00:00,502.0
2021-10-21 18:00:00,513.0
2021-10-21 19:00:00,523.0
2021-10-21 20:00:00,526.0
2021-10-21 21:00:00,520.0
2021-10-21 22:00:00,500.0
2021-10-21 23:00:00,462.0
2021-10-22 00:00:00,425.0
2021-10-22 01:00:00,400.0
2021-10-22 02:00:00,388.0
2021-10-22 03:00:00,384.0
2021-10-22 04:00:00,382.0
2021-10-22 05:00:00,391.0
2021-10-22 06:00:00,427.0
2021-10-22 07:00:00,473.0
2021-10-22 08:00:00,474.0
2021-10-22 09:00:00,471.0
2021-10-22 10:00:00,466.0
2021-10-22 11:00:00,462.0
2021-10-22 12:00:00,455.0
2021-10-22 13:00:00,451.0
2021-10-22 14:00:00,451.0
2021-10-22 15:00:00,470.0
2021-10-22 16:00:00,498.0
2021-10-22 17:00:00,515.0
2021-10-22 18:00:00,528.0
2021-10-22 19:00:00,531.0
2021-10-22 20:00:00,519.0
2021-10-22 21:00:00,499.0
2021-10-22 22:00:00,477.0
2021-10-22 23:00:00,456.0
2021-10-23 00:00:00,429.0
2021-10-23 01:00:00,405.0
2021-10-23 02:00:00,389.0
2021-10-23 03:00:00,380.0
2021-10-23 04:00:00,377.0
2021-10-23 05:00:00,378.0
2021-10-23 06:00:00,387.0
2021-10-23 07:00:00,407.0
2021-10-23 08:00:00,442.0
2021-10-23 09:00:00,479.0
2021-10-23 10:00:00,496.0
2021-10-23 11:00:00,494.0
2021-10-23 12:00:00,483.0
2021-10-23 13:00:00,468.0
2021-10-23 14:00:00,468.0
2021-10-23 15:00:00,476.0
2021-10-23 16:00:00,491.0
2021-10-23 17:00:00,508.0
2021-10-23 18:00:00,532.0
2021-10-23 19:00:00,531.0
2021-10-23 20:00:00,501.0
2021-10-23 21:00:00,473.0
2021-10-23 22:00:00,450.0
2021-10-23 23:00:00,424.0
2021-10-24 00:00:00,399.0
2021-10-24 01:00:00,377.0
2021-10-24 02:00:00,362.0
2021-10-24 03:00:00,353.0
2021-10-24 04:00:00,349.0
2021-10-24 05:00:00,346.0
2021-10-24 06:00:00,349.0
2021-10-24 07:00:00,359.0
2021-10-24 08:00:00,382.0
2021-10-24 09:00:00,421.0
2021-10-24 10:00:00,455.0
2021-10-24 11:00:00,470.0
2021-10-24 12:00:00,475.0
2021-10-24 13:00:00,482.0
2021-10-24 14:00:00,489.0
2021-10-24 15:00:00,496.0
2021-10-24 16:00:00,498.0
2021-10-24 17:00:00,497.0
2021-10-24 18:00:00,498.0
2021-10-24 19:00:00,498.0
2021-10-24 20:00:00,493.0
2021-10-24 21:00:00,477.0
2021-10-24 22:00:00,449.0
2021-10-24 23:00:00,410.0
2021-10-25 00:00:00,367.0
2021-10-25 01:00:00,338.0
2021-10-25 02:00:00,325.0
2021-10-25 03:00:00,319.0
2021-10-25 04:00:00,316.0
2021-10-25 05:00:00,325.0
2021-10-25 06:00:00,358.0
2021-10-25 07:00:00,398.0
2021-10-25 08:00:00,396.0
2021-10-25 09:00:00,386.0
2021-10-25 10:00:00,383.0
2021-10-25 11:00:00,383.0
2021-10-25 12:00:00,380.0
2021-10-25 13:00:00,378.0
2021-10-25 14:00:00,385.0
2021-10-25 15:00:00,411.0
2021-10-25 16:00:00,443.0
2021-10-25 17:00:00,451.0
2021-10-25 18:00:00,461.0
2021-10-25 19:00:00,470.0
2021-10-25 20:00:00,473.0
2021-10-25 21:00:00,468.0
2021-10-25 22:00:00,446.0
2021-10-25 23:00:00,406.0
2021-10-26 00:00:00,367.0
2021-10-26 01:00:00,341.0
2021-10-26 02:00:00,328.0
2021-10-26 03:00:00,324.0
2021-10-26 04:00:00,322.0
2021-10-26 05:00:00,329.0
2021-10-26 06:00:00,365.0
2021-10-26 07:00:00,407.0
2021-10-26 08:00:00,407.0
2021-10-26 09:00:00,399.0
2021-10-26 10:00:00,392.0
2021-10-26 11:00:00,383.0
2021-10-26 12:00:00,375.0
2021-10-26 13:00:00,369.0
2021-10-26 14:00:00,377.0
2021-10-26 15:00:00,407.0
2021-10-26 16:00:00,446.0
2021-10-26 17:00:00,463.0
2021-10-26 18:00:00,473.0
2021-10-26 19:00:00,478.0
2021-10-26 20:00:00,480.0
2021-10-26 21:00:00,475.0
2021-10-26 22:00:00,453.0
2021-10-26 23:00:00,417.0
2021-10-27 00:00:00,374.0
2021-10-27 01:00:00,348.0
2021-10-27 02:00:00,332.0
2021-10-27 03:00:00,325.0
2021-10-27 04:00:00,320.0
2021-10-27 05:00:00,322.0
2021-10-27 06:00:00,352.0
2021-10-27 07:00:00,391.0
2021-10-27 08:00:00,389.0
2021-10-27 09:00:00,381.0
2021-10-27 10:00:00,374.0
2021-10-27 11:00:00,367.0
2021-10-27 12:00:00,362.0
2021-10-27 13:00:00,362.0
2021-10-27 14:00:00,369.0
2021-10-27 15:00:00,397.0
2021-10-27 16:00:00,434.0
2021-10-27 17:00:00,444.0
2021-10-27 18:00:00,451.0
2021-10-27 19:00:00,454.0
2021-10-27 20:00:00,455.0
2021-10-27 21:00:00,448.0
2021-10-27 22:00:00,425.0
2021-10-27 23:00:00,383.0
2021-10-28 00:00:00,340.0
2021-10-28 01:00:00,313.0
2021-10-28 02:00:00,301.0
2021-10-28 03:00:00,295.0
2021-10-28 04:00:00,292.0
2021-10-28 05:00:00,298.0
2021-10-28 06:00:00,329.0
2021-10-28 07:00:00,370.0
2021-10-28 08:00:00,370.0
2021-10-28 09:00:00,363.0
2021-10-28 10:00:00,359.0
2021-10-28 11:00:00,359.0
2021-10-28 12:00:00,358.0
2021-10-28 13:00:00,359.0
2021-10-28 14:00:00,372.0
2021-10-28 15:00:00,402.0
2021-10-28 16:00:00,436.0
2021-10-28 17:00:00,446.0
2021-10-28 18:00:00,448.0
2021-10-28 19:00:00,447.0
2021-10-28 20:00:00,448.0
2021-10-28 21:00:00,443.0
2021-10-28 22:00:00,424.0
2021-10-28 23:00:00,390.0
2021-10-29 00:00:00,348.0
2021-10-29 01:00:00,320.0
2021-10-29 02:00:00,305.0
2021-10-29 03:00:00,298.0
2021-10-29 04:00:00,294.0
2021-10-29 05:00:00,299.0
2021-10-29 06:00:00,330.0
2021-10-29 07:00:00,371.0
2021-10-29 08:00:00,372.0
2021-10-29 09:00:00,366.0
2021-10-29 10:00:00,364.0
2021-10-29 11:00:00,362.0
2021-10-29 12:00:00,357.0
2021-10-29 13:00:00,351.0
2021-10-29 14:00:00,358.0
2021-10-29 15:00:00,380.0
2021-10-29 16:00:00,409.0
2021-10-29 17:00:00,426.0
2021-10-29 18:00:00,438.0
2021-10-29 19:00:00,435.0
2021-10-29 20:00:00,422.0
2021-10-29 21:00:00,402.0
2021-10-29 22:00:00,382.0
2021-10-29 23:00:00,361.0
2021-10-30 00:00:00,334.0
2021-10-30 01:00:00,310.0
2021-10-30 02:00:00,297.0
2021-10-30 03:00:00,293.0
2021-10-30 04:00:00,291.0
2021-10-30 05:00:00,291.0
2021-10-30 06:00:00,299.0
2021-10-30 07:00:00,316.0
2021-10-30 08:00:00,348.0
2021-10-30 09:00:00,387.0
2021-10-30 10:00:00,409.0
2021-10-30 11:00:00,411.0
2021-10-30 12:00:00,399.0
2021-10-30 13:00:00,388.0
2021-10-30 14:00:00,387.0
2021-10-30 15:00:00,396.0
2021-10-30 16:00:00,410.0
2021-10-30 17:00:00,432.0
2021-10-30 18:00:00,461.0
2021-10-30 19:00:00,454.0
2021-10-30 20:00:00,425.0
2021-10-30 21:00:00,401.0
2021-10-30 22:00:00,379.0
2021-10-30 23:00:00,361.0
2021-10-31 00:00:00,337.0
2021-10-31 01:00:00,308.0
2021-10-31 02:00:00,296.0
2021-10-31 03:00:00,294.0
2021-10-31 04:00:00,295.0
2021-10-31 05:00:00,297.0
2021-10-31 06:00:00,305.0
2021-10-31 07:00:00,327.0
2021-10-31 08:00:00,365.0
2021-10-31 09:00:00,401.0
2021-10-31 10:00:00,420.0
2021-10-31 11:00:00,422.0
2021-10-31 12:00:00,424.0
2021-10-31 13:00:00,422.0
2021-10-31 14:00:00,424.0
2021-10-31 15:00:00,435.0
2021-10-31 16:00:00,448.0
2021-10-31 17:00:00,457.0
2021-10-31 18:00:00,456.0
2021-10-31 19:00:00,456.0
2021-10-31 20:00:00,455.0
2021-10-31 21:00:00,443.0
2021-10-31 22:00:00,418.0
2021-10-31 23:00:00,380.0
2021-11-01 00:00:00,339.0
2021-11-01 01:00:00,318.0
2021-11-01 02:00:00,308.0
2021-11-01 03:00:00,305.0
2021-11-01 04:00:00,306.0
2021-11-01 05:00:00,315.0
2021-11-01 06:00:00,352.0
2021-11-01 07:00:00,395.0
2021-11-01 08:00:00,392.0
2021-11-01 09:00:00,379.0
2021-11-01 10:00:00,369.0
2021-11-01 11:00:00,363.0
2021-11-01 12:00:00,360.0
2021-11-01 13:00:00,363.0
2021-11-01 14:00:00,374.0
2021-11-01 15:00:00,407.0
2021-11-01 16:00:00,453.0
2021-11-01 17:00:00,468.0
2021-11-01 18:00:00,468.0
2021-11-01 19:00:00,467.0
2021-11-01 20:00:00,465.0
2021-11-01 21:00:00,456.0
2021-11-01 22:00:00,434.0
2021-11-01 23:00:00,393.0
2021-11-02 00:00:00,353.0
2021-11-02 01:00:00,328.0
2021-11-02 02:00:00,315.0
2021-11-02 03:00:00,310.0
2021-11-02 04:00:00,309.0
2021-11-02 05:00:00,320.0
2021-11-02 06:00:00,358.0
2021-11-02 07:00:00,400.0
2021-11-02 08:00:00,396.0
2021-11-02 09:00:00,385.0
2021-11-02 10:00:00,377.0
2021-11-02 11:00:00,371.0
2021-11-02 12:00:00,361.0
2021-11-02 13:00:00,354.0
2021-11-02 14:00:00,361.0
2021-11-02 15:00:00,393.0
2021-11-02 16:00:00,441.0
2021-11-02 17:00:00,462.0
2021-11-02 18:00:00,465.0
2021-11-02 19:00:00,468.0
2021-11-02 20:00:00,470.0
2021-11-02 21:00:00,465.0
2021-11-02 22:00:00,442.0
2021-11-02 23:00:00,401.0
2021-11-03 00:00:00,359.0
2021-11-03 01:00:00,334.0
2021-11-03 02:00:00,325.0
2021-11-03 03:00:00,320.0
2021-11-03 04:00:00,319.0
2021-11-03 05:00:00,329.0
2021-11-03 06:00:00,367.0
2021-11-03 07:00:00,411.0
2021-11-03 08:00:00,408.0
2021-11-03 09:00:00,399.0
2021-11-03 10:00:00,391.0
2021-11-03 11:00:00,386.0
2021-11-03 12:00:00,384.0
2021-11-03 13:00:00,387.0
2021-11-03 14:00:00,398.0
2021-11-03 15:00:00,429.0
2021-11-03 16:00:00,471.0
2021-11-03 17:00:00,488.0
2021-11-03 18:00:00,487.0
2021-11-03 19:00:00,487.0
2021-11-03 20:00:00,488.0
2021-11-03 21:00:00,482.0
2021-11-03 22:00:00,459.0
2021-11-03 23:00:00,422.0
2021-11-04 00:00:00,380.0
2021-11-04 01:00:00,356.0
2021-11-04 02:00:00,345.0
2021-11-04 03:00:00,340.0
2021-11-04 04:00:00,339.0
2021-11-04 05:00:00,350.0
2021-11-04 06:00:00,390.0
2021-11-04 07:00:00,434.0
2021-11-04 08:00:00,436.0
2021-11-04 09:00:00,426.0
2021-11-04 10:00:00,412.0
2021-11-04 11:00:00,397.0
2021-11-04 12:00:00,384.0
2021-11-04 13:00:00,377.0
2021-11-04 14:00:00,384.0
2021-11-04 15:00:00,417.0
2021-11-04 16:00:00,464.0
2021-11-04 17:00:00,489.0
2021-11-04 18:00:00,493.0
2021-11-04 19:00:00,496.0
2021-11-04 20:00:00,498.0
2021-11-04 21:00:00,491.0
2021-11-04 22:00:00,470.0
2021-11-04 23:00:00,434.0
2021-11-05 00:00:00,395.0
2021-11-05 01:00:00,370.0
2021-11-05 02:00:00,357.0
2021-11-05 03:00:00,352.0
2021-11-05 04:00:00,351.0
2021-11-05 05:00:00,357.0
2021-11-05 06:00:00,386.0
2021-11-05 07:00:00,421.0
2021-11-05 08:00:00,434.0
2021-11-05 09:00:00,435.0
2021-11-05 10:00:00,434.0
2021-11-05 11:00:00,427.0
2021-11-05 12:00:00,419.0
2021-11-05 13:00:00,415.0
2021-11-05 14:00:00,427.0
2021-11-05 15:00:00,457.0
2021-11-05 16:00:00,493.0
2021-11-05 17:00:00,509.0
2021-11-05 18:00:00,511.0
2021-11-05 19:00:00,501.0
2021-11-05 20:00:00,484.0
2021-11-05 21:00:00,464.0
2021-11-05 22:00:00,443.0
2021-11-05 23:00:00,418.0
2021-11-06 00:00:00,390.0
2021-11-06 01:00:00,370.0
2021-11-06 02:00:00,358.0
2021-11-06 03:00:00,352.0
2021-11-06 04:00:00,351.0
2021-11-06 05:00:00,354.0
2021-11-06 06:00:00,365.0
2021-11-06 07:00:00,388.0
2021-11-06 08:00:00,426.0
2021-11-06 09:00:00,463.0
2021-11-06 10:00:00,482.0
2021-11-06 11:00:00,484.0
2021-11-06 12:00:00,482.0
2021-11-06 13:00:00,484.0
2021-11-06 14:00:00,487.0
2021-11-06 15:00:00,496.0
2021-11-06 16:00:00,515.0
2021-11-06 17:00:00,531.0
2021-11-06 18:00:00,533.0
2021-11-06 19:00:00,519.0
2021-11-06 20:00:00,491.0
2021-11-06 21:00:00,469.0
2021-11-06 22:00:00,449.0
2021-11-06 23:00:00,427.0
2021-11-07 00:00:00,399.0
2021-11-07 01:00:00,377.0
2021-11-07 02:00:00,361.0
2021-11-07 03:00:00,353.0
2021-11-07 04:00:00,349.0
2021-11-07 05:00:00,348.0
2021-11-07 06:00:00,353.0
2021-11-07 07:00:00,365.0
2021-11-07 08:00:00,392.0
2021-11-07 09:00:00,431.0
2021-11-07 10:00:00,458.0
2021-11-07 11:00:00,469.0
2021-11-07 12:00:00,472.0
2021-11-07 13:00:00,474.0
2021-11-07 14:00:00,480.0
2021-11-07 15:00:00,492.0
2021-11-07 16:00:00,504.0
2021-11-07 17:00:00,514.0
2021-11-07 18:00:00,516.0
2021-11-07 19:00:00,516.0
2021-11-07 20:00:00,510.0
2021-11-07 21:00:00,493.0
2021-11-07 22:00:00,467.0
2021-11-07 23:00:00,429.0
2021-11-08 00:00:00,389.0
2021-11-08 01:00:00,365.0
2021-11-08 02:00:00,353.0
2021-11-08 03:00:00,347.0
2021-11-08 04:00:00,346.0
2021-11-08 05:00:00,356.0
2021-11-08 06:00:00,392.0
2021-11-08 07:00:00,434.0
2021-11-08 08:00:00,433.0
2021-11-08 09:00:00,423.0
2021-11-08 10:00:00,417.0
2021-11-08 11:00:00,413.0
2021-11-08 12:00:00,411.0
2021-11-08 13:00:00,413.0
2021-11-08 14:00:00,426.0
2021-11-08 15:00:00,456.0
2021-11-08 16:00:00,493.0
2021-11-08 17:00:00,496.0
2021-11-08 18:00:00,493.0
2021-11-08 19:00:00,496.0
2021-11-08 20:00:00,498.0
2021-11-08 21:00:00,495.0
2021-11-08 22:00:00,475.0
2021-11-08 23:00:00,436.0
2021-11-09 00:00:00,397.0
2021-11-09 01:00:00,373.0
2021-11-09 02:00:00,360.0
2021-11-09 03:00:00,356.0
2021-11-09 04:00:00,355.0
2021-11-09 05:00:00,361.0
2021-11-09 06:00:00,391.0
2021-11-09 07:00:00,427.0
2021-11-09 08:00:00,422.0
2021-11-09 09:00:00,411.0
2021-11-09 10:00:00,405.0
2021-11-09 11:00:00,399.0
2021-11-09 12:00:00,392.0
2021-11-09 13:00:00,385.0
2021-11-09 14:00:00,391.0
2021-11-09 15:00:00,423.0
2021-11-09 16:00:00,469.0
2021-11-09 17:00:00,486.0
2021-11-09 18:00:00,486.0
2021-11-09 19:00:00,486.0
2021-11-09 20:00:00,488.0
2021-11-09 21:00:00,483.0
2021-11-09 22:00:00,461.0
2021-11-09 23:00:00,421.0
2021-11-10 00:00:00,376.0
2021-11-10 01:00:00,348.0
2021-11-10 02:00:00,336.0
2021-11-10 03:00:00,331.0
2021-11-10 04:00:00,330.0
2021-11-10 05:00:00,339.0
2021-11-10 06:00:00,378.0
2021-11-10 07:00:00,419.0
2021-11-10 08:00:00,419.0
2021-11-10 09:00:00,411.0
2021-11-10 10:00:00,404.0
2021-11-10 11:00:00,398.0
2021-11-10 12:00:00,396.0
2021-11-10 13:00:00,397.0
2021-11-10 14:00:00,407.0
2021-11-10 15:00:00,439.0
2021-11-10 16:00:00,486.0
2021-11-10 17:00:00,499.0
2021-11-10 18:00:00,500.0
2021-11-10 19:00:00,501.0
2021-11-10 20:00:00,503.0
2021-11-10 21:00:00,498.0
2021-11-10 22:00:00,475.0
2021-11-10 23:00:00,438.0
2021-11-11 00:00:00,396.0
2021-11-11 01:00:00,371.0
2021-11-11 02:00:00,359.0
2021-11-11 03:00:00,355.0
2021-11-11 04:00:00,354.0
2021-11-11 05:00:00,363.0
2021-11-11 06:00:00,396.0
2021-11-11 07:00:00,438.0
2021-11-11 08:00:00,440.0
2021-11-11 09:00:00,434.0
2021-11-11 10:00:00,428.0
2021-11-11 11:00:00,425.0
2021-11-11 12:00:00,421.0
2021-11-11 13:00:00,418.0
2021-11-11 14:00:00,425.0
2021-11-11 15:00:00,456.0
2021-11-11 16:00:00,500.0
2021-11-11 17:00:00,515.0
2021-11-11 18:00:00,515.0
2021-11-11 19:00:00,515.0
2021-11-11 20:00:00,518.0
2021-11-11 21:00:00,512.0
2021-11-11 22:00:00,494.0
2021-11-11 23:00:00,456.0
2021-11-12 00:00:00,413.0
2021-11-12 01:00:00,388.0
2021-11-12 02:00:00,376.0
2021-11-12 03:00:00,371.0
2021-11-12 04:00:00,370.0
2021-11-12 05:00:00,379.0
2021-11-12 06:00:00,414.0
2021-11-12 07:00:00,457.0
2021-11-12 08:00:00,461.0
2021-11-12 09:00:00,457.0
2021-11-12 10:00:00,451.0
2021-11-12 11:00:00,446.0
2021-11-12 12:00:00,442.0
2021-11-12 13:00:00,444.0
2021-11-12 14:00:00,454.0
2021-11-12 15:00:00,482.0
2021-11-12 16:00:00,517.0
2021-11-12 17:00:00,530.0
2021-11-12 18:00:00,528.0
2021-11-12 19:00:00,515.0
2021-11-12 20:00:00,497.0
2021-11-12 21:00:00,476.0
2021-11-12 22:00:00,455.0
2021-11-12 23:00:00,432.0
2021-11-13 00:00:00,405.0
2021-11-13 01:00:00,383.0
2021-11-13 02:00:00,367.0
2021-11-13 03:00:00,359.0
2021-11-13 04:00:00,353.0
2021-11-13 05:00:00,353.0
2021-11-13 06:00:00,359.0
2021-11-13 07:00:00,376.0
2021-11-13 08:00:00,411.0
2021-11-13 09:00:00,448.0
2021-11-13 10:00:00,467.0
2021-11-13 11:00:00,467.0
2021-11-13 12:00:00,458.0
2021-11-13 13:00:00,450.0
2021-11-13 14:00:00,452.0
2021-11-13 15:00:00,465.0
2021-11-13 16:00:00,490.0
2021-11-13 17:00:00,516.0
2021-11-13 18:00:00,523.0
2021-11-13 19:00:00,514.0
2021-11-13 20:00:00,493.0
2021-11-13 21:00:00,473.0
2021-11-13 22:00:00,455.0
2021-11-13 23:00:00,439.0
2021-11-14 00:00:00,417.0
2021-11-14 01:00:00,400.0
2021-11-14 02:00:00,389.0
2021-11-14 03:00:00,386.0
2021-11-14 04:00:00,386.0
2021-11-14 05:00:00,388.0
2021-11-14 06:00:00,394.0
2021-11-14 07:00:00,410.0
2021-11-14 08:00:00,441.0
2021-11-14 09:00:00,482.0
2021-11-14 10:00:00,504.0
2021-11-14 11:00:00,506.0
2021-11-14 12:00:00,495.0
2021-11-14 13:00:00,488.0
2021-11-14 14:00:00,491.0
2021-11-14 15:00:00,507.0
2021-11-14 16:00:00,531.0
2021-11-14 17:00:00,540.0
2021-11-14 18:00:00,542.0
2021-11-14 19:00:00,544.0
2021-11-14 20:00:00,541.0
2021-11-14 21:00:00,526.0
2021-11-14 22:00:00,501.0
2021-11-14 23:00:00,462.0
2021-11-15 00:00:00,421.0
2021-11-15 01:00:00,398.0
2021-11-15 02:00:00,386.0
2021-11-15 03:00:00,380.0
2021-11-15 04:00:00,378.0
2021-11-15 05:00:00,386.0
2021-11-15 06:00:00,420.0
2021-11-15 07:00:00,462.0
2021-11-15 08:00:00,460.0
2021-11-15 09:00:00,452.0
2021-11-15 10:00:00,447.0
2021-11-15 11:00:00,447.0
2021-11-15 12:00:00,446.0
2021-11-15 13:00:00,446.0
2021-11-15 14:00:00,454.0
2021-11-15 15:00:00,486.0
2021-11-15 16:00:00,525.0
2021-11-15 17:00:00,531.0
2021-11-15 18:00:00,526.0
2021-11-15 19:00:00,522.0
2021-11-15 20:00:00,520.0
2021-11-15 21:00:00,512.0
2021-11-15 22:00:00,487.0
2021-11-15 23:00:00,446.0
2021-11-16 00:00:00,400.0
2021-11-16 01:00:00,371.0
2021-11-16 02:00:00,359.0
2021-11-16 03:00:00,354.0
2021-11-16 04:00:00,352.0
2021-11-16 05:00:00,360.0
2021-11-16 06:00:00,393.0
2021-11-16 07:00:00,434.0
2021-11-16 08:00:00,431.0
2021-11-16 09:00:00,422.0
2021-11-16 10:00:00,417.0
2021-11-16 11:00:00,417.0
2021-11-16 12:00:00,419.0
2021-11-16 13:00:00,421.0
2021-11-16 14:00:00,433.0
2021-11-16 15:00:00,466.0
2021-11-16 16:00:00,508.0
2021-11-16 17:00:00,514.0
2021-11-16 18:00:00,510.0
2021-11-16 19:00:00,509.0
2021-11-16 20:00:00,513.0
2021-11-16 21:00:00,502.0
2021-11-16 22:00:00,478.0
2021-11-16 23:00:00,438.0
2021-11-17 00:00:00,393.0
2021-11-17 01:00:00,365.0
2021-11-17 02:00:00,353.0
2021-11-17 03:00:00,349.0
2021-11-17 04:00:00,347.0
2021-11-17 05:00:00,357.0
2021-11-17 06:00:00,392.0
2021-11-17 07:00:00,437.0
2021-11-17 08:00:00,440.0
2021-11-17 09:00:00,432.0
2021-11-17 10:00:00,428.0
2021-11-17 11:00:00,426.0
2021-11-17 12:00:00,423.0
2021-11-17 13:00:00,426.0
2021-11-17 14:00:00,443.0
2021-11-17 15:00:00,481.0
2021-11-17 16:00:00,524.0
2021-11-17 17:00:00,535.0
2021-11-17 18:00:00,535.0
2021-11-17 19:00:00,535.0
2021-11-17 20:00:00,538.0
2021-11-17 21:00:00,535.0
2021-11-17 22:00:00,514.0
2021-11-17 23:00:00,478.0
2021-11-18 00:00:00,435.0
2021-11-18 01:00:00,409.0
2021-11-18 02:00:00,395.0
2021-11-18 03:00:00,388.0
2021-11-18 04:00:00,385.0
2021-11-18 05:00:00,393.0
2021-11-18 06:00:00,427.0
2021-11-18 07:00:00,468.0
2021-11-18 08:00:00,469.0
2021-11-18 09:00:00,461.0
2021-11-18 10:00:00,457.0
2021-11-18 11:00:00,453.0
2021-11-18 12:00:00,446.0
2021-11-18 13:00:00,442.0
2021-11-18 14:00:00,451.0
2021-11-18 15:00:00,481.0
2021-11-18 16:00:00,518.0
2021-11-18 17:00:00,522.0
2021-11-18 18:00:00,516.0
2021-11-18 19:00:00,514.0
2021-11-18 20:00:00,513.0
2021-11-18 21:00:00,504.0
2021-11-18 22:00:00,482.0
2021-11-18 23:00:00,447.0
2021-11-19 00:00:00,408.0
2021-11-19 01:00:00,379.0
2021-11-19 02:00:00,362.0
2021-11-19 03:00:00,353.0
2021-11-19 04:00:00,347.0
2021-11-19 05:00:00,351.0
2021-11-19 06:00:00,380.0
2021-11-19 07:00:00,419.0
2021-11-19 08:00:00,422.0
2021-11-19 09:00:00,417.0
2021-11-19 10:00:00,416.0
2021-11-19 11:00:00,416.0
2021-11-19 12:00:00,418.0
2021-11-19 13:00:00,422.0
2021-11-19 14:00:00,437.0
2021-11-19 15:00:00,466.0
2021-11-19 16:00:00,504.0
2021-11-19 17:00:00,516.0
2021-11-19 18:00:00,519.0
2021-11-19 19:00:00,511.0
2021-11-19 20:00:00,499.0
2021-11-19 21:00:00,482.0
2021-11-19 22:00:00,460.0
2021-11-19 23:00:00,435.0
2021-11-20 00:00:00,411.0
2021-11-20 01:00:00,387.0
2021-11-20 02:00:00,373.0
2021-11-20 03:00:00,365.0
2021-11-20 04:00:00,361.0
2021-11-20 05:00:00,362.0
2021-11-20 06:00:00,368.0
2021-11-20 07:00:00,384.0
2021-11-20 08:00:00,416.0
2021-11-20 09:00:00,456.0
2021-11-20 10:00:00,478.0
2021-11-20 11:00:00,489.0
2021-11-20 12:00:00,489.0
2021-11-20 13:00:00,489.0
2021-11-20 14:00:00,492.0
2021-11-20 15:00:00,503.0
2021-11-20 16:00:00,518.0
2021-11-20 17:00:00,531.0
2021-11-20 18:00:00,539.0
2021-11-20 19:00:00,532.0
2021-11-20 20:00:00,508.0
2021-11-20 21:00:00,485.0
2021-11-20 22:00:00,468.0
2021-11-20 23:00:00,447.0
2021-11-21 00:00:00,428.0
2021-11-21 01:00:00,412.0
2021-11-21 02:00:00,403.0
2021-11-21 03:00:00,398.0
2021-11-21 04:00:00,397.0
2021-11-21 05:00:00,400.0
2021-11-21 06:00:00,408.0
2021-11-21 07:00:00,424.0
2021-11-21 08:00:00,455.0
2021-11-21 09:00:00,499.0
2021-11-21 10:00:00,525.0
2021-11-21 11:00:00,527.0
2021-11-21 12:00:00,518.0
2021-11-21 13:00:00,515.0
2021-11-21 14:00:00,522.0
2021-11-21 15:00:00,547.0
2021-11-21 16:00:00,579.0
2021-11-21 17:00:00,589.0
2021-11-21 18:00:00,591.0
2021-11-21 19:00:00,593.0
2021-11-21 20:00:00,590.0
2021-11-21 21:00:00,577.0
2021-11-21 22:00:00,551.0
2021-11-21 23:00:00,512.0
2021-11-22 00:00:00,468.0
2021-11-22 01:00:00,442.0
2021-11-22 02:00:00,428.0
2021-11-22 03:00:00,423.0
2021-11-22 04:00:00,420.0
2021-11-22 05:00:00,429.0
2021-11-22 06:00:00,465.0
2021-11-22 07:00:00,505.0
2021-11-22 08:00:00,501.0
2021-11-22 09:00:00,491.0
2021-11-22 10:00:00,484.0
2021-11-22 11:00:00,482.0
2021-11-22 12:00:00,480.0
2021-11-22 13:00:00,476.0
2021-11-22 14:00:00,484.0
2021-11-22 15:00:00,512.0
2021-11-22 16:00:00,551.0
2021-11-22 17:00:00,557.0
2021-11-22 18:00:00,552.0
2021-11-22 19:00:00,549.0
2021-11-22 20:00:00,550.0
2021-11-22 21:00:00,544.0
2021-11-22 22:00:00,522.0
2021-11-22 23:00:00,482.0
2021-11-23 00:00:00,434.0
2021-11-23 01:00:00,407.0
2021-11-23 02:00:00,394.0
2021-11-23 03:00:00,386.0
2021-11-23 04:00:00,385.0
2021-11-23 05:00:00,393.0
2021-11-23 06:00:00,427.0
2021-11-23 07:00:00,468.0
2021-11-23 08:00:00,465.0
2021-11-23 09:00:00,457.0
2021-11-23 10:00:00,451.0
2021-11-23 11:00:00,449.0
2021-11-23 12:00:00,446.0
2021-11-23 13:00:00,446.0
2021-11-23 14:00:00,455.0
2021-11-23 15:00:00,486.0
2021-11-23 16:00:00,528.0
2021-11-23 17:00:00,535.0
2021-11-23 18:00:00,530.0
2021-11-23 19:00:00,527.0
2021-11-23 20:00:00,528.0
2021-11-23 21:00:00,522.0
2021-11-23 22:00:00,503.0
2021-11-23 23:00:00,464.0
2021-11-24 00:00:00,423.0
2021-11-24 01:00:00,396.0
2021-11-24 02:00:00,380.0
2021-11-24 03:00:00,373.0
2021-11-24 04:00:00,369.0
2021-11-24 05:00:00,376.0
2021-11-24 06:00:00,409.0
2021-11-24 07:00:00,446.0
2021-11-24 08:00:00,443.0
2021-11-24 09:00:00,437.0
2021-11-24 10:00:00,436.0
2021-11-24 11:00:00,436.0
2021-11-24 12:00:00,438.0
2021-11-24 13:00:00,441.0
2021-11-24 14:00:00,455.0
2021-11-24 15:00:00,488.0
2021-11-24 16:00:00,527.0
2021-11-24 17:00:00,534.0
2021-11-24 18:00:00,533.0
2021-11-24 19:00:00,538.0
2021-11-24 20:00:00,545.0
2021-11-24 21:00:00,545.0
2021-11-24 22:00:00,527.0
2021-11-24 23:00:00,494.0
2021-11-25 00:00:00,447.0
2021-11-25 01:00:00,421.0
2021-11-25 02:00:00,406.0
2021-11-25 03:00:00,401.0
2021-11-25 04:00:00,402.0
2021-11-25 05:00:00,415.0
2021-11-25 06:00:00,453.0
2021-11-25 07:00:00,500.0
2021-11-25 08:00:00,505.0
2021-11-25 09:00:00,498.0
2021-11-25 10:00:00,491.0
2021-11-25 11:00:00,481.0
2021-11-25 12:00:00,472.0
2021-11-25 13:00:00,473.0
2021-11-25 14:00:00,488.0
2021-11-25 15:00:00,529.0
2021-11-25 16:00:00,579.0
2021-11-25 17:00:00,591.0
2021-11-25 18:00:00,592.0
2021-11-25 19:00:00,595.0
2021-11-25 20:00:00,599.0
2021-11-25 21:00:00,597.0
2021-11-25 22:00:00,581.0
2021-11-25 23:00:00,547.0
2021-11-26 00:00:00,507.0
2021-11-26 01:00:00,476.0
2021-11-26 02:00:00,459.0
2021-11-26 03:00:00,453.0
2021-11-26 04:00:00,451.0
2021-11-26 05:00:00,460.0
2021-11-26 06:00:00,495.0
2021-11-26 07:00:00,539.0
2021-11-26 08:00:00,546.0
2021-11-26 09:00:00,539.0
2021-11-26 10:00:00,533.0
2021-11-26 11:00:00,530.0
2021-11-26 12:00:00,528.0
2021-11-26 13:00:00,529.0
2021-11-26 14:00:00,540.0
2021-11-26 15:00:00,567.0
2021-11-26 16:00:00,606.0
2021-11-26 17:00:00,622.0
2021-11-26 18:00:00,622.0
2021-11-26 19:00:00,615.0
2021-11-26 20:00:00,601.0
2021-11-26 21:00:00,586.0
2021-11-26 22:00:00,569.0
2021-11-26 23:00:00,546.0
2021-11-27 00:00:00,517.0
2021-11-27 01:00:00,491.0
2021-11-27 02:00:00,473.0
2021-11-27 03:00:00,465.0
2021-11-27 04:00:00,461.0
2021-11-27 05:00:00,462.0
2021-11-27 06:00:00,471.0
2021-11-27 07:00:00,491.0
2021-11-27 08:00:00,526.0
2021-11-27 09:00:00,569.0
2021-11-27 10:00:00,593.0
2021-11-27 11:00:00,599.0
2021-11-27 12:00:00,597.0
2021-11-27 13:00:00,593.0
2021-11-27 14:00:00,593.0
2021-11-27 15:00:00,603.0
2021-11-27 16:00:00,628.0
2021-11-27 17:00:00,645.0
2021-11-27 18:00:00,654.0
2021-11-27 19:00:00,649.0
2021-11-27 20:00:00,628.0
2021-11-27 21:00:00,607.0
2021-11-27 22:00:00,588.0
2021-11-27 23:00:00,569.0
2021-11-28 00:00:00,545.0
2021-11-28 01:00:00,527.0
2021-11-28 02:00:00,517.0
2021-11-28 03:00:00,513.0
2021-11-28 04:00:00,511.0
2021-11-28 05:00:00,512.0
2021-11-28 06:00:00,521.0
2021-11-28 07:00:00,537.0
2021-11-28 08:00:00,569.0
2021-11-28 09:00:00,609.0
2021-11-28 10:00:00,638.0
2021-11-28 11:00:00,641.0
2021-11-28 12:00:00,635.0
2021-11-28 13:00:00,631.0
2021-11-28 14:00:00,638.0
2021-11-28 15:00:00,660.0
2021-11-28 16:00:00,682.0
2021-11-28 17:00:00,686.0
2021-11-28 18:00:00,687.0
2021-11-28 19:00:00,691.0
2021-11-28 20:00:00,689.0
2021-11-28 21:00:00,681.0
2021-11-28 22:00:00,663.0
2021-11-28 23:00:00,629.0
2021-11-29 00:00:00,589.0
2021-11-29 01:00:00,566.0
2021-11-29 02:00:00,556.0
2021-11-29 03:00:00,553.0
2021-11-29 04:00:00,555.0
2021-11-29 05:00:00,566.0
2021-11-29 06:00:00,607.0
2021-11-29 07:00:00,649.0
2021-11-29 08:00:00,648.0
2021-11-29 09:00:00,634.0
2021-11-29 10:00:00,625.0
2021-11-29 11:00:00,619.0
2021-11-29 12:00:00,615.0
2021-11-29 13:00:00,611.0
2021-11-29 14:00:00,620.0
2021-11-29 15:00:00,649.0
2021-11-29 16:00:00,685.0
2021-11-29 17:00:00,684.0
2021-11-29 18:00:00,679.0
2021-11-29 19:00:00,680.0
2021-11-29 20:00:00,680.0
2021-11-29 21:00:00,675.0
2021-11-29 22:00:00,653.0
2021-11-29 23:00:00,613.0
2021-11-30 00:00:00,567.0
2021-11-30 01:00:00,538.0
2021-11-30 02:00:00,526.0
2021-11-30 03:00:00,520.0
2021-11-30 04:00:00,519.0
2021-11-30 05:00:00,527.0
2021-11-30 06:00:00,561.0
2021-11-30 07:00:00,600.0
2021-11-30 08:00:00,597.0
2021-11-30 09:00:00,586.0
2021-11-30 10:00:00,578.0
2021-11-30 11:00:00,572.0
2021-11-30 12:00:00,561.0
2021-11-30 13:00:00,556.0
2021-11-30 14:00:00,565.0
2021-11-30 15:00:00,598.0
2021-11-30 16:00:00,649.0
2021-11-30 17:00:00,662.0
2021-11-30 18:00:00,660.0
2021-11-30 19:00:00,662.0
2021-11-30 20:00:00,666.0
2021-11-30 21:00:00,666.0
2021-11-30 22:00:00,646.0
2021-11-30 23:00:00,613.0
2021-12-01 00:00:00,575.0
2021-12-01 01:00:00,552.0
2021-12-01 02:00:00,539.0
2021-12-01 03:00:00,535.0
2021-12-01 04:00:00,536.0
2021-12-01 05:00:00,546.0
2021-12-01 06:00:00,585.0
2021-12-01 07:00:00,630.0
2021-12-01 08:00:00,629.0
2021-12-01 09:00:00,620.0
2021-12-01 10:00:00,616.0
2021-12-01 11:00:00,611.0
2021-12-01 12:00:00,606.0
2021-12-01 13:00:00,604.0
2021-12-01 14:00:00,614.0
2021-12-01 15:00:00,645.0
2021-12-01 16:00:00,688.0
2021-12-01 17:00:00,698.0
2021-12-01 18:00:00,695.0
2021-12-01 19:00:00,696.0
2021-12-01 20:00:00,700.0
2021-12-01 21:00:00,698.0
2021-12-01 22:00:00,679.0
2021-12-01 23:00:00,646.0
2021-12-02 00:00:00,606.0
2021-12-02 01:00:00,579.0
2021-12-02 02:00:00,569.0
2021-12-02 03:00:00,563.0
2021-12-02 04:00:00,562.0
2021-12-02 05:00:00,569.0
2021-12-02 06:00:00,604.0
2021-12-02 07:00:00,642.0
2021-12-02 08:00:00,642.0
2021-12-02 09:00:00,633.0
2021-12-02 10:00:00,625.0
2021-12-02 11:00:00,615.0
2021-12-02 12:00:00,604.0
2021-12-02 13:00:00,599.0
2021-12-02 14:00:00,612.0
2021-12-02 15:00:00,641.0
2021-12-02 16:00:00,680.0
2021-12-02 17:00:00,688.0
2021-12-02 18:00:00,687.0
2021-12-02 19:00:00,689.0
2021-12-02 20:00:00,695.0
2021-12-02 21:00:00,692.0
2021-12-02 22:00:00,676.0
2021-12-02 23:00:00,644.0
2021-12-03 00:00:00,603.0
2021-12-03 01:00:00,576.0
2021-12-03 02:00:00,563.0
2021-12-03 03:00:00,557.0
2021-12-03 04:00:00,553.0
2021-12-03 05:00:00,557.0
2021-12-03 06:00:00,587.0
2021-12-03 07:00:00,628.0
2021-12-03 08:00:00,630.0
2021-12-03 09:00:00,622.0
2021-12-03 10:00:00,617.0
2021-12-03 11:00:00,614.0
2021-12-03 12:00:00,608.0
2021-12-03 13:00:00,607.0
2021-12-03 14:00:00,613.0
2021-12-03 15:00:00,638.0
2021-12-03 16:00:00,673.0
2021-12-03 17:00:00,683.0
2021-12-03 18:00:00,676.0
2021-12-03 19:00:00,667.0
2021-12-03 20:00:00,657.0
2021-12-03 21:00:00,641.0
2021-12-03 22:00:00,623.0
2021-12-03 23:00:00,602.0
2021-12-04 00:00:00,577.0
2021-12-04 01:00:00,549.0
2021-12-04 02:00:00,532.0
2021-12-04 03:00:00,522.0
2021-12-04 04:00:00,518.0
2021-12-04 05:00:00,517.0
2021-12-04 06:00:00,523.0
2021-12-04 07:00:00,539.0
2021-12-04 08:00:00,571.0
2021-12-04 09:00:00,609.0
2021-12-04 10:00:00,633.0
2021-12-04 11:00:00,641.0
2021-12-04 12:00:00,640.0
2021-12-04 13:00:00,638.0
2021-12-04 14:00:00,637.0
2021-12-04 15:00:00,644.0
2021-12-04 16:00:00,658.0
2021-12-04 17:00:00,666.0
2021-12-04 18:00:00,669.0
2021-12-04 19:00:00,655.0
2021-12-04 20:00:00,629.0
2021-12-04 21:00:00,604.0
2021-12-04 22:00:00,585.0
2021-12-04 23:00:00,564.0
2021-12-05 00:00:00,541.0
2021-12-05 01:00:00,525.0
2021-12-05 02:00:00,514.0
2021-12-05 03:00:00,507.0
2021-12-05 04:00:00,504.0
2021-12-05 05:00:00,504.0
2021-12-05 06:00:00,511.0
2021-12-05 07:00:00,525.0
2021-12-05 08:00:00,554.0
2021-12-05 09:00:00,595.0
2021-12-05 10:00:00,625.0
2021-12-05 11:00:00,639.0
2021-12-05 12:00:00,640.0
2021-12-05 13:00:00,641.0
2021-12-05 14:00:00,647.0
2021-12-05 15:00:00,656.0
2021-12-05 16:00:00,671.0
2021-12-05 17:00:00,670.0
2021-12-05 18:00:00,669.0
2021-12-05 19:00:00,669.0
2021-12-05 20:00:00,664.0
2021-12-05 21:00:00,651.0
2021-12-05 22:00:00,629.0
2021-12-05 23:00:00,595.0
2021-12-06 00:00:00,557.0
2021-12-06 01:00:00,531.0
2021-12-06 02:00:00,520.0
2021-12-06 03:00:00,514.0
2021-12-06 04:00:00,513.0
2021-12-06 05:00:00,524.0
2021-12-06 06:00:00,561.0
2021-12-06 07:00:00,604.0
2021-12-06 08:00:00,609.0
2021-12-06 09:00:00,601.0
2021-12-06 10:00:00,597.0
2021-12-06 11:00:00,601.0
2021-12-06 12:00:00,601.0
2021-12-06 13:00:00,604.0
2021-12-06 14:00:00,615.0
2021-12-06 15:00:00,643.0
2021-12-06 16:00:00,679.0
2021-12-06 17:00:00,680.0
2021-12-06 18:00:00,669.0
2021-12-06 19:00:00,664.0
2021-12-06 20:00:00,663.0
2021-12-06 21:00:00,656.0
2021-12-06 22:00:00,635.0
2021-12-06 23:00:00,599.0
2021-12-07 00:00:00,559.0
2021-12-07 01:00:00,532.0
2021-12-07 02:00:00,520.0
2021-12-07 03:00:00,511.0
2021-12-07 04:00:00,506.0
2021-12-07 05:00:00,513.0
2021-12-07 06:00:00,547.0
2021-12-07 07:00:00,585.0
2021-12-07 08:00:00,586.0
2021-12-07 09:00:00,577.0
2021-12-07 10:00:00,570.0
2021-12-07 11:00:00,570.0
2021-12-07 12:00:00,569.0
2021-12-07 13:00:00,569.0
2021-12-07 14:00:00,577.0
2021-12-07 15:00:00,607.0
2021-12-07 16:00:00,644.0
2021-12-07 17:00:00,644.0
2021-12-07 18:00:00,639.0
2021-12-07 19:00:00,631.0
2021-12-07 20:00:00,639.0
2021-12-07 21:00:00,634.0
2021-12-07 22:00:00,616.0
2021-12-07 23:00:00,583.0
2021-12-08 00:00:00,545.0
2021-12-08 01:00:00,519.0
2021-12-08 02:00:00,504.0
2021-12-08 03:00:00,498.0
2021-12-08 04:00:00,497.0
2021-12-08 05:00:00,504.0
2021-12-08 06:00:00,537.0
2021-12-08 07:00:00,578.0
2021-12-08 08:00:00,584.0
2021-12-08 09:00:00,577.0
2021-12-08 10:00:00,576.0
2021-12-08 11:00:00,576.0
2021-12-08 12:00:00,576.0
2021-12-08 13:00:00,578.0
2021-12-08 14:00:00,592.0
2021-12-08 15:00:00,621.0
2021-12-08 16:00:00,658.0
2021-12-08 17:00:00,660.0
2021-12-08 18:00:00,653.0
2021-12-08 19:00:00,649.0
2021-12-08 20:00:00,645.0
2021-12-08 21:00:00,637.0
2021-12-08 22:00:00,616.0
2021-12-08 23:00:00,580.0
2021-12-09 00:00:00,542.0
2021-12-09 01:00:00,517.0
2021-12-09 02:00:00,503.0
2021-12-09 03:00:00,494.0
2021-12-09 04:00:00,492.0
2021-12-09 05:00:00,500.0
2021-12-09 06:00:00,535.0
2021-12-09 07:00:00,575.0
2021-12-09 08:00:00,581.0
2021-12-09 09:00:00,574.0
2021-12-09 10:00:00,567.0
2021-12-09 11:00:00,562.0
2021-12-09 12:00:00,550.0
2021-12-09 13:00:00,542.0
2021-12-09 14:00:00,548.0
2021-12-09 15:00:00,581.0
2021-12-09 16:00:00,624.0
2021-12-09 17:00:00,632.0
2021-12-09 18:00:00,630.0
2021-12-09 19:00:00,628.0
2021-12-09 20:00:00,629.0
2021-12-09 21:00:00,622.0
2021-12-09 22:00:00,601.0
2021-12-09 23:00:00,569.0
2021-12-10 00:00:00,528.0
2021-12-10 01:00:00,500.0
2021-12-10 02:00:00,485.0
2021-12-10 03:00:00,475.0
2021-12-10 04:00:00,471.0
2021-12-10 05:00:00,476.0
2021-12-10 06:00:00,505.0
2021-12-10 07:00:00,545.0
2021-12-10 08:00:00,553.0
2021-12-10 09:00:00,552.0
2021-12-10 10:00:00,548.0
2021-12-10 11:00:00,542.0
2021-12-10 12:00:00,533.0
2021-12-10 13:00:00,530.0
2021-12-10 14:00:00,542.0
2021-12-10 15:00:00,573.0
2021-12-10 16:00:00,613.0
2021-12-10 17:00:00,629.0
2021-12-10 18:00:00,632.0
2021-12-10 19:00:00,627.0
2021-12-10 20:00:00,616.0
2021-12-10 21:00:00,602.0
2021-12-10 22:00:00,586.0
2021-12-10 23:00:00,567.0
2021-12-11 00:00:00,544.0
2021-12-11 01:00:00,525.0
2021-12-11 02:00:00,512.0
2021-12-11 03:00:00,507.0
2021-12-11 04:00:00,505.0
2021-12-11 05:00:00,506.0
2021-12-11 06:00:00,516.0
2021-12-11 07:00:00,537.0
2021-12-11 08:00:00,572.0
2021-12-11 09:00:00,612.0
2021-12-11 10:00:00,632.0
2021-12-11 11:00:00,631.0
2021-12-11 12:00:00,621.0
2021-12-11 13:00:00,611.0
2021-12-11 14:00:00,611.0
2021-12-11 15:00:00,622.0
2021-12-11 16:00:00,639.0
2021-12-11 17:00:00,645.0
2021-12-11 18:00:00,652.0
2021-12-11 19:00:00,644.0
2021-12-11 20:00:00,616.0
2021-12-11 21:00:00,588.0
2021-12-11 22:00:00,567.0
2021-12-11 23:00:00,543.0
2021-12-12 00:00:00,518.0
2021-12-12 01:00:00,493.0
2021-12-12 02:00:00,481.0
2021-12-12 03:00:00,474.0
2021-12-12 04:00:00,471.0
2021-12-12 05:00:00,470.0
2021-12-12 06:00:00,472.0
2021-12-12 07:00:00,483.0
2021-12-12 08:00:00,507.0
2021-12-12 09:00:00,546.0
2021-12-12 10:00:00,578.0
2021-12-12 11:00:00,594.0
2021-12-12 12:00:00,599.0
2021-12-12 13:00:00,600.0
2021-12-12 14:00:00,595.0
2021-12-12 15:00:00,597.0
2021-12-12 16:00:00,604.0
2021-12-12 17:00:00,599.0
2021-12-12 18:00:00,594.0
2021-12-12 19:00:00,595.0
2021-12-12 20:00:00,595.0
2021-12-12 21:00:00,580.0
2021-12-12 22:00:00,556.0
2021-12-12 23:00:00,517.0
2021-12-13 00:00:00,478.0
2021-12-13 01:00:00,452.0
2021-12-13 02:00:00,439.0
2021-12-13 03:00:00,432.0
2021-12-13 04:00:00,428.0
2021-12-13 05:00:00,436.0
2021-12-13 06:00:00,466.0
2021-12-13 07:00:00,505.0
2021-12-13 08:00:00,509.0
2021-12-13 09:00:00,503.0
2021-12-13 10:00:00,498.0
2021-12-13 11:00:00,494.0
2021-12-13 12:00:00,490.0
2021-12-13 13:00:00,490.0
2021-12-13 14:00:00,498.0
2021-12-13 15:00:00,530.0
2021-12-13 16:00:00,568.0
2021-12-13 17:00:00,570.0
2021-12-13 18:00:00,566.0
2021-12-13 19:00:00,566.0
2021-12-13 20:00:00,562.0
2021-12-13 21:00:00,558.0
2021-12-13 22:00:00,541.0
2021-12-13 23:00:00,507.0
2021-12-14 00:00:00,468.0
2021-12-14 01:00:00,442.0
2021-12-14 02:00:00,430.0
2021-12-14 03:00:00,422.0
2021-12-14 04:00:00,420.0
2021-12-14 05:00:00,428.0
2021-12-14 06:00:00,459.0
2021-12-14 07:00:00,498.0
2021-12-14 08:00:00,507.0
2021-12-14 09:00:00,501.0
2021-12-14 10:00:00,498.0
2021-12-14 11:00:00,498.0
2021-12-14 12:00:00,498.0
2021-12-14 13:00:00,499.0
2021-12-14 14:00:00,510.0
2021-12-14 15:00:00,542.0
2021-12-14 16:00:00,571.0
2021-12-14 17:00:00,572.0
2021-12-14 18:00:00,568.0
2021-12-14 19:00:00,563.0
2021-12-14 20:00:00,556.0
2021-12-14 21:00:00,545.0
2021-12-14 22:00:00,524.0
2021-12-14 23:00:00,489.0
2021-12-15 00:00:00,452.0
2021-12-15 01:00:00,422.0
2021-12-15 02:00:00,407.0
2021-12-15 03:00:00,399.0
2021-12-15 04:00:00,393.0
2021-12-15 05:00:00,397.0
2021-12-15 06:00:00,421.0
2021-12-15 07:00:00,455.0
2021-12-15 08:00:00,463.0
2021-12-15 09:00:00,460.0
2021-12-15 10:00:00,460.0
2021-12-15 11:00:00,461.0
2021-12-15 12:00:00,460.0
2021-12-15 13:00:00,461.0
2021-12-15 14:00:00,473.0
2021-12-15 15:00:00,499.0
2021-12-15 16:00:00,531.0
2021-12-15 17:00:00,536.0
2021-12-15 18:00:00,531.0
2021-12-15 19:00:00,530.0
2021-12-15 20:00:00,531.0
2021-12-15 21:00:00,523.0
2021-12-15 22:00:00,510.0
2021-12-15 23:00:00,482.0
2021-12-16 00:00:00,436.0
2021-12-16 01:00:00,409.0
2021-12-16 02:00:00,394.0
2021-12-16 03:00:00,385.0
2021-12-16 04:00:00,384.0
2021-12-16 05:00:00,389.0
2021-12-16 06:00:00,418.0
2021-12-16 07:00:00,457.0
2021-12-16 08:00:00,469.0
2021-12-16 09:00:00,470.0
2021-12-16 10:00:00,469.0
2021-12-16 11:00:00,469.0
2021-12-16 12:00:00,463.0
2021-12-16 13:00:00,461.0
2021-12-16 14:00:00,469.0
2021-12-16 15:00:00,496.0
2021-12-16 16:00:00,534.0
2021-12-16 17:00:00,538.0
2021-12-16 18:00:00,537.0
2021-12-16 19:00:00,538.0
2021-12-16 20:00:00,542.0
2021-12-16 21:00:00,535.0
2021-12-16 22:00:00,521.0
2021-12-16 23:00:00,489.0
2021-12-17 00:00:00,453.0
2021-12-17 01:00:00,424.0
2021-12-17 02:00:00,408.0
2021-12-17 03:00:00,400.0
2021-12-17 04:00:00,394.0
2021-12-17 05:00:00,397.0
2021-12-17 06:00:00,419.0
2021-12-17 07:00:00,452.0
2021-12-17 08:00:00,465.0
2021-12-17 09:00:00,467.0
2021-12-17 10:00:00,466.0
2021-12-17 11:00:00,466.0
2021-12-17 12:00:00,465.0
2021-12-17 13:00:00,466.0
2021-12-17 14:00:00,473.0
2021-12-17 15:00:00,493.0
2021-12-17 16:00:00,525.0
2021-12-17 17:00:00,533.0
2021-12-17 18:00:00,530.0
2021-12-17 19:00:00,523.0
2021-12-17 20:00:00,514.0
2021-12-17 21:00:00,492.0
2021-12-17 22:00:00,475.0
2021-12-17 23:00:00,455.0
2021-12-18 00:00:00,426.0
2021-12-18 01:00:00,399.0
2021-12-18 02:00:00,381.0
2021-12-18 03:00:00,371.0
2021-12-18 04:00:00,367.0
2021-12-18 05:00:00,368.0
2021-12-18 06:00:00,373.0
2021-12-18 07:00:00,388.0
2021-12-18 08:00:00,420.0
2021-12-18 09:00:00,456.0
2021-12-18 10:00:00,484.0
2021-12-18 11:00:00,494.0
2021-12-18 12:00:00,497.0
2021-12-18 13:00:00,498.0
2021-12-18 14:00:00,500.0
2021-12-18 15:00:00,506.0
2021-12-18 16:00:00,521.0
2021-12-18 17:00:00,531.0
2021-12-18 18:00:00,541.0
2021-12-18 19:00:00,531.0
2021-12-18 20:00:00,510.0
2021-12-18 21:00:00,489.0
2021-12-18 22:00:00,471.0
2021-12-18 23:00:00,454.0
2021-12-19 00:00:00,429.0
2021-12-19 01:00:00,407.0
2021-12-19 02:00:00,394.0
2021-12-19 03:00:00,389.0
2021-12-19 04:00:00,388.0
2021-12-19 05:00:00,391.0
2021-12-19 06:00:00,398.0
2021-12-19 07:00:00,415.0
2021-12-19 08:00:00,445.0
2021-12-19 09:00:00,487.0
2021-12-19 10:00:00,527.0
2021-12-19 11:00:00,539.0
2021-12-19 12:00:00,537.0
2021-12-19 13:00:00,533.0
2021-12-19 14:00:00,536.0
2021-12-19 15:00:00,556.0
2021-12-19 16:00:00,580.0
2021-12-19 17:00:00,587.0
2021-12-19 18:00:00,582.0
2021-12-19 19:00:00,582.0
2021-12-19 20:00:00,587.0
2021-12-19 21:00:00,578.0
2021-12-19 22:00:00,563.0
2021-12-19 23:00:00,537.0
2021-12-20 00:00:00,506.0
2021-12-20 01:00:00,482.0
2021-12-20 02:00:00,470.0
2021-12-20 03:00:00,464.0
2021-12-20 04:00:00,463.0
2021-12-20 05:00:00,472.0
2021-12-20 06:00:00,499.0
2021-12-20 07:00:00,530.0
2021-12-20 08:00:00,547.0
2021-12-20 09:00:00,553.0
2021-12-20 10:00:00,554.0
2021-12-20 11:00:00,550.0
2021-12-20 12:00:00,541.0
2021-12-20 13:00:00,534.0
2021-12-20 14:00:00,540.0
2021-12-20 15:00:00,567.0
2021-12-20 16:00:00,602.0
2021-12-20 17:00:00,606.0
2021-12-20 18:00:00,600.0
2021-12-20 19:00:00,600.0
2021-12-20 20:00:00,606.0
2021-12-20 21:00:00,605.0
2021-12-20 22:00:00,597.0
2021-12-20 23:00:00,581.0
2021-12-21 00:00:00,550.0
2021-12-21 01:00:00,527.0
2021-12-21 02:00:00,510.0
2021-12-21 03:00:00,502.0
2021-12-21 04:00:00,495.0
2021-12-21 05:00:00,500.0
2021-12-21 06:00:00,522.0
2021-12-21 07:00:00,546.0
2021-12-21 08:00:00,559.0
2021-12-21 09:00:00,563.0
2021-12-21 10:00:00,563.0
2021-12-21 11:00:00,562.0
2021-12-21 12:00:00,558.0
2021-12-21 13:00:00,555.0
2021-12-21 14:00:00,558.0
2021-12-21 15:00:00,576.0
2021-12-21 16:00:00,600.0
2021-12-21 17:00:00,595.0
2021-12-21 18:00:00,589.0
2021-12-21 19:00:00,584.0
2021-12-21 20:00:00,585.0
2021-12-21 21:00:00,581.0
2021-12-21 22:00:00,572.0
2021-12-21 23:00:00,552.0
2021-12-22 00:00:00,522.0
2021-12-22 01:00:00,496.0
2021-12-22 02:00:00,480.0
2021-12-22 03:00:00,470.0
2021-12-22 04:00:00,464.0
2021-12-22 05:00:00,467.0
2021-12-22 06:00:00,488.0
2021-12-22 07:00:00,513.0
2021-12-22 08:00:00,528.0
2021-12-22 09:00:00,540.0
2021-12-22 10:00:00,545.0
2021-12-22 11:00:00,548.0
2021-12-22 12:00:00,548.0
2021-12-22 13:00:00,546.0
2021-12-22 14:00:00,549.0
2021-12-22 15:00:00,567.0
2021-12-22 16:00:00,589.0
2021-12-22 17:00:00,589.0
2021-12-22 18:00:00,584.0
2021-12-22 19:00:00,580.0
2021-12-22 20:00:00,579.0
2021-12-22 21:00:00,575.0
2021-12-22 22:00:00,565.0
2021-12-22 23:00:00,549.0
2021-12-23 00:00:00,514.0
2021-12-23 01:00:00,484.0
2021-12-23 02:00:00,467.0
2021-12-23 03:00:00,460.0
2021-12-23 04:00:00,455.0
2021-12-23 05:00:00,460.0
2021-12-23 06:00:00,476.0
2021-12-23 07:00:00,500.0
2021-12-23 08:00:00,526.0
2021-12-23 09:00:00,554.0
2021-12-23 10:00:00,569.0
2021-12-23 11:00:00,570.0
2021-12-23 12:00:00,563.0
2021-12-23 13:00:00,557.0
2021-12-23 14:00:00,561.0
2021-12-23 15:00:00,582.0
2021-12-23 16:00:00,609.0
2021-12-23 17:00:00,616.0
2021-12-23 18:00:00,617.0
2021-12-23 19:00:00,618.0
2021-12-23 20:00:00,616.0
2021-12-23 21:00:00,601.0
2021-12-23 22:00:00,590.0
2021-12-23 23:00:00,577.0
2021-12-24 00:00:00,551.0
2021-12-24 01:00:00,525.0
2021-12-24 02:00:00,507.0
2021-12-24 03:00:00,498.0
2021-12-24 04:00:00,495.0
2021-12-24 05:00:00,499.0
2021-12-24 06:00:00,512.0
2021-12-24 07:00:00,535.0
2021-12-24 08:00:00,576.0
2021-12-24 09:00:00,626.0
2021-12-24 10:00:00,657.0
2021-12-24 11:00:00,664.0
2021-12-24 12:00:00,661.0
2021-12-24 13:00:00,673.0
2021-12-24 14:00:00,692.0
2021-12-24 15:00:00,718.0
2021-12-24 16:00:00,735.0
2021-12-24 17:00:00,702.0
2021-12-24 18:00:00,660.0
2021-12-24 19:00:00,630.0
2021-12-24 20:00:00,604.0
2021-12-24 21:00:00,587.0
2021-12-24 22:00:00,585.0
2021-12-24 23:00:00,586.0
2021-12-25 00:00:00,582.0
2021-12-25 01:00:00,562.0
2021-12-25 02:00:00,544.0
2021-12-25 03:00:00,531.0
2021-12-25 04:00:00,531.0
2021-12-25 05:00:00,533.0
2021-12-25 06:00:00,539.0
2021-12-25 07:00:00,550.0
2021-12-25 08:00:00,571.0
2021-12-25 09:00:00,608.0
2021-12-25 10:00:00,638.0
2021-12-25 11:00:00,647.0
2021-12-25 12:00:00,645.0
2021-12-25 13:00:00,640.0
2021-12-25 14:00:00,639.0
2021-12-25 15:00:00,653.0
2021-12-25 16:00:00,664.0
2021-12-25 17:00:00,654.0
2021-12-25 18:00:00,641.0
2021-12-25 19:00:00,634.0
2021-12-25 20:00:00,628.0
2021-12-25 21:00:00,619.0
2021-12-25 22:00:00,606.0
2021-12-25 23:00:00,591.0
2021-12-26 00:00:00,571.0
2021-12-26 01:00:00,549.0
2021-12-26 02:00:00,534.0
2021-12-26 03:00:00,524.0
2021-12-26 04:00:00,518.0
2021-12-26 05:00:00,517.0
2021-12-26 06:00:00,520.0
2021-12-26 07:00:00,529.0
2021-12-26 08:00:00,550.0
2021-12-26 09:00:00,585.0
2021-12-26 10:00:00,615.0
2021-12-26 11:00:00,626.0
2021-12-26 12:00:00,622.0
2021-12-26 13:00:00,618.0
2021-12-26 14:00:00,626.0
2021-12-26 15:00:00,645.0
2021-12-26 16:00:00,656.0
2021-12-26 17:00:00,648.0
2021-12-26 18:00:00,639.0
2021-12-26 19:00:00,636.0
2021-12-26 20:00:00,633.0
2021-12-26 21:00:00,629.0
2021-12-26 22:00:00,618.0
2021-12-26 23:00:00,598.0
2021-12-27 00:00:00,576.0
2021-12-27 01:00:00,556.0
2021-12-27 02:00:00,544.0
2021-12-27 03:00:00,538.0
2021-12-27 04:00:00,536.0
2021-12-27 05:00:00,543.0
2021-12-27 06:00:00,554.0
2021-12-27 07:00:00,569.0
2021-12-27 08:00:00,589.0
2021-12-27 09:00:00,614.0
2021-12-27 10:00:00,632.0
2021-12-27 11:00:00,637.0
2021-12-27 12:00:00,635.0
2021-12-27 13:00:00,631.0
2021-12-27 14:00:00,636.0
2021-12-27 15:00:00,656.0
2021-12-27 16:00:00,677.0
2021-12-27 17:00:00,677.0
2021-12-27 18:00:00,669.0
2021-12-27 19:00:00,659.0
2021-12-27 20:00:00,649.0
2021-12-27 21:00:00,632.0
2021-12-27 22:00:00,612.0
2021-12-27 23:00:00,588.0
2021-12-28 00:00:00,563.0
2021-12-28 01:00:00,539.0
2021-12-28 02:00:00,523.0
2021-12-28 03:00:00,512.0
2021-12-28 04:00:00,508.0
2021-12-28 05:00:00,512.0
2021-12-28 06:00:00,522.0
2021-12-28 07:00:00,537.0
2021-12-28 08:00:00,554.0
2021-12-28 09:00:00,578.0
2021-12-28 10:00:00,596.0
2021-12-28 11:00:00,602.0
2021-12-28 12:00:00,597.0
2021-12-28 13:00:00,592.0
2021-12-28 14:00:00,598.0
2021-12-28 15:00:00,616.0
2021-12-28 16:00:00,637.0
2021-12-28 17:00:00,638.0
2021-12-28 18:00:00,631.0
2021-12-28 19:00:00,625.0
2021-12-28 20:00:00,622.0
2021-12-28 21:00:00,612.0
2021-12-28 22:00:00,599.0
2021-12-28 23:00:00,576.0
2021-12-29 00:00:00,548.0
2021-12-29 01:00:00,521.0
2021-12-29 02:00:00,506.0
2021-12-29 03:00:00,498.0
2021-12-29 04:00:00,492.0
2021-12-29 05:00:00,493.0
2021-12-29 06:00:00,503.0
2021-12-29 07:00:00,518.0
2021-12-29 08:00:00,535.0
2021-12-29 09:00:00,558.0
2021-12-29 10:00:00,573.0
2021-12-29 11:00:00,578.0
2021-12-29 12:00:00,575.0
2021-12-29 13:00:00,570.0
2021-12-29 14:00:00,573.0
2021-12-29 15:00:00,598.0
2021-12-29 16:00:00,627.0
2021-12-29 17:00:00,633.0
2021-12-29 18:00:00,628.0
2021-12-29 19:00:00,614.0
2021-12-29 20:00:00,604.0
2021-12-29 21:00:00,590.0
2021-12-29 22:00:00,569.0
2021-12-29 23:00:00,542.0
2021-12-30 00:00:00,515.0
2021-12-30 01:00:00,496.0
2021-12-30 02:00:00,479.0
2021-12-30 03:00:00,466.0
2021-12-30 04:00:00,456.0
2021-12-30 05:00:00,453.0
2021-12-30 06:00:00,456.0
2021-12-30 07:00:00,464.0
2021-12-30 08:00:00,478.0
2021-12-30 09:00:00,499.0
2021-12-30 10:00:00,519.0
2021-12-30 11:00:00,528.0
2021-12-30 12:00:00,531.0
2021-12-30 13:00:00,532.0
2021-12-30 14:00:00,537.0
2021-12-30 15:00:00,547.0
2021-12-30 16:00:00,560.0
2021-12-30 17:00:00,560.0
2021-12-30 18:00:00,557.0
2021-12-30 19:00:00,550.0
2021-12-30 20:00:00,545.0
2021-12-30 21:00:00,534.0
2021-12-30 22:00:00,518.0
2021-12-30 23:00:00,495.0
2021-12-31 00:00:00,468.0
2021-12-31 01:00:00,443.0
2021-12-31 02:00:00,426.0
2021-12-31 03:00:00,416.0
2021-12-31 04:00:00,411.0
2021-12-31 05:00:00,409.0
2021-12-31 06:00:00,411.0
2021-12-31 07:00:00,418.0
2021-12-31 08:00:00,438.0
2021-12-31 09:00:00,470.0
2021-12-31 10:00:00,504.0
2021-12-31 11:00:00,524.0
2021-12-31 12:00:00,537.0
2021-12-31 13:00:00,551.0
2021-12-31 14:00:00,572.0
2021-12-31 15:00:00,599.0
2021-12-31 16:00:00,623.0
2021-12-31 17:00:00,620.0
2021-12-31 18:00:00,588.0
2021-12-31 19:00:00,545.0
2021-12-31 20:00:00,513.0
2021-12-31 21:00:00,491.0
2021-12-31 22:00:00,475.0
2021-12-31 23:00:00,466.0


==> NO5_weather_hourly.csv <==
time,temperature_2m,relative_humidity_2m,wind_speed_10m,surface_pressure,cloud_cover,precipitation
2021-01-01 00:00:00,-0.7,85.0,4.7,1001.0,27.0,0.0
2021-01-01 01:00:00,-0.8,85.0,5.1,1001.4,17.0,0.0
2021-01-01 02:00:00,-0.5,89.0,4.8,1001.4,18.0,0.0
2021-01-01 03:00:00,-1.3,89.0,4.3,1001.5,22.0,0.0
2021-01-01 04:00:00,-1.9,89.0,5.0,1001.9,19.0,0.0
2021-01-01 05:00:00,-2.3,90.0,4.8,1002.2,18.0,0.0
2021-01-01 06:00:00,-3.0,91.0,5.1,1002.4,8.0,0.0
2021-01-01 07:00:00,-2.7,91.0,4.3,1002.6,2.0,0.0
2021-01-01 08:00:00,-3.0,96.0,4.5,1003.1,3.0,0.0
2021-01-01 09:00:00,-3.2,96.0,4.2,1003.5,5.0,0.0
2021-01-01 10:00:00,-3.5,96.0,5.1,1003.9,5.0,0.0
2021-01-01 11:00:00,-3.7,96.0,4.3,1004.3,7.0,0.0
2021-01-01 12:00:00,-2.8,90.0,2.7,1004.8,3.0,0.0
2021-01-01 13:00:00,-1.1,83.0,1.8,1005.2,3.0,0.0
2021-01-01 14:00:00,0.1,88.0,2.6,1005.1,6.0,0.0
2021-01-01 15:00:00,0.1,90.0,3.4,1005.2,13.0,0.0
2021-01-01 16:00:00,1.0,86.0,2.3,1005.4,12.0,0.0
2021-01-01 17:00:00,-0.4,89.0,2.6,1005.8,11.0,0.0
2021-01-01 18:00:00,-2.7,94.0,4.2,1006.0,9.0,0.0
2021-01-01 19:00:00,-3.0,93.0,4.0,1006.6,7.0,0.0
2021-01-01 20:00:00,-3.3,91.0,3.6,1006.7,5.0,0.0
2021-01-01 21:00:00,-3.3,90.0,4.0,1007.2,4.0,0.0
2021-01-01 22:00:00,-3.2,95.0,4.7,1007.7,4.0,0.0
2021-01-01 23:00:00,-3.3,96.0,5.0,1008.0,13.0,0.0
2021-01-02 00:00:00,-3.4,89.0,4.7,1008.4,21.0,0.0
2021-01-02 01:00:00,-3.7,88.0,5.1,1008.9,20.0,0.0
2021-01-02 02:00:00,-2.5,88.0,4.3,1009.3,24.0,0.0
2021-01-02 03:00:00,-2.5,92.0,4.0,1009.7,47.0,0.0
2021-01-02 04:00:00,-2.4,92.0,4.0,1010.0,55.0,0.0
2021-01-02 05:00:00,-2.0,91.0,4.5,1010.0,64.0,0.0
2021-01-02 06:00:00,-1.5,88.0,4.4,1010.5,88.0,0.0
2021-01-02 07:00:00,-0.7,86.0,5.6,1010.8,90.0,0.0
2021-01-02 08:00:00,-0.4,85.0,7.3,1011.0,89.0,0.0
2021-01-02 09:00:00,-1.3,82.0,7.7,1011.7,68.0,0.0
2021-01-02 10:00:00,-1.4,82.0,8.4,1012.2,86.0,0.0
2021-01-02 11:00:00,-1.3,80.0,8.5,1012.9,95.0,0.0
2021-01-02 12:00:00,-0.2,76.0,9.4,1013.5,95.0,0.0
2021-01-02 13:00:00,0.6,72.0,9.3,1013.9,97.0,0.0
2021-01-02 14:00:00,1.1,75.0,10.6,1013.9,98.0,0.0
2021-01-02 15:00:00,1.0,73.0,10.0,1014.5,98.0,0.0
2021-01-02 16:00:00,0.9,70.0,9.7,1015.1,97.0,0.0
2021-01-02 17:00:00,0.5,70.0,9.1,1015.6,97.0,0.0
2021-01-02 18:00:00,-0.6,75.0,8.5,1016.4,96.0,0.0
2021-01-02 19:00:00,-1.2,78.0,8.4,1016.8,95.0,0.0
2021-01-02 20:00:00,-1.5,80.0,8.1,1017.9,92.0,0.0
2021-01-02 21:00:00,-2.1,83.0,7.4,1018.6,2.0,0.0
2021-01-02 22:00:00,-2.5,85.0,6.8,1019.5,0.0,0.0
2021-01-02 23:00:00,-2.6,84.0,6.9,1020.4,6.0,0.0
2021-01-03 00:00:00,-2.8,83.0,7.5,1021.3,10.0,0.0
2021-01-03 01:00:00,-2.9,79.0,8.4,1022.0,0.0,0.0
2021-01-03 02:00:00,-3.0,78.0,8.3,1022.9,0.0,0.0
2021-01-03 03:00:00,-2.3,75.0,8.8,1023.5,0.0,0.0
2021-01-03 04:00:00,-2.4,76.0,8.7,1024.3,0.0,0.0
2021-01-03 05:00:00,-2.6,77.0,7.6,1024.6,0.0,0.0
2021-01-03 06:00:00,-2.8,78.0,7.1,1025.2,0.0,0.0
2021-01-03 07:00:00,-2.9,79.0,6.5,1025.6,0.0,0.0
2021-01-03 08:00:00,-3.1,80.0,5.2,1026.0,0.0,0.0
2021-01-03 09:00:00,-3.4,82.0,4.3,1026.8,0.0,0.0
2021-01-03 10:00:00,-3.7,83.0,2.2,1027.5,0.0,0.0
2021-01-03 11:00:00,-3.9,83.0,1.1,1028.3,0.0,0.0
2021-01-03 12:00:00,-3.1,81.0,2.6,1029.0,0.0,0.0
2021-01-03 13:00:00,-1.8,77.0,3.3,1029.5,0.0,0.0
2021-01-03 14:00:00,-0.8,77.0,4.7,1029.8,0.0,0.0
2021-01-03 15:00:00,-0.9,86.0,4.7,1030.0,0.0,0.0
2021-01-03 16:00:00,-1.4,88.0,3.7,1029.9,0.0,0.0
2021-01-03 17:00:00,-2.6,89.0,1.8,1030.2,0.0,0.0
2021-01-03 18:00:00,-2.6,86.0,1.8,1030.7,0.0,0.0
2021-01-03 19:00:00,-2.5,82.0,2.2,1030.9,0.0,0.0
2021-01-03 20:00:00,-2.5,80.0,2.2,1031.0,0.0,0.0
2021-01-03 21:00:00,-3.0,81.0,1.8,1031.1,0.0,0.0
2021-01-03 22:00:00,-3.5,81.0,2.2,1031.3,0.0,0.0
2021-01-03 23:00:00,-3.4,78.0,3.0,1031.5,4.0,0.0
2021-01-04 00:00:00,-3.4,77.0,3.2,1031.3,6.0,0.0
2021-01-04 01:00:00,-3.6,76.0,3.5,1031.2,9.0,0.0
2021-01-04 02:00:00,-4.3,81.0,5.6,1031.5,32.0,0.0
2021-01-04 03:00:00,-3.2,75.0,3.6,1031.1,19.0,0.0
2021-01-04 04:00:00,-3.1,74.0,3.8,1030.9,0.0,0.0
2021-01-04 05:00:00,-3.1,72.0,3.4,1030.6,0.0,0.0
2021-01-04 06:00:00,-3.3,71.0,3.7,1030.6,0.0,0.0
2021-01-04 07:00:00,-3.9,75.0,4.3,1030.2,0.0,0.0
2021-01-04 08:00:00,-2.4,63.0,2.1,1029.9,0.0,0.0
2021-01-04 09:00:00,-2.5,64.0,1.5,1030.0,0.0,0.0
2021-01-04 10:00:00,-3.5,73.0,2.5,1030.2,0.0,0.0
2021-01-04 11:00:00,-3.5,76.0,3.9,1030.4,0.0,0.0
2021-01-04 12:00:00,-3.3,76.0,4.8,1030.5,0.0,0.0
2021-01-04 13:00:00,-2.3,77.0,1.8,1030.6,0.0,0.0
2021-01-04 14:00:00,-2.0,80.0,2.1,1030.5,1.0,0.0
2021-01-04 15:00:00,-1.8,76.0,2.3,1030.5,0.0,0.0
2021-01-04 16:00:00,-2.4,77.0,4.0,1030.6,0.0,0.0
2021-01-04 17:00:00,-3.0,81.0,4.7,1030.5,0.0,0.0
2021-01-04 18:00:00,-3.5,83.0,4.0,1030.7,0.0,0.0
2021-01-04 19:00:00,-3.8,80.0,3.9,1031.0,0.0,0.0
2021-01-04 20:00:00,-4.0,78.0,4.4,1031.2,0.0,0.0
2021-01-04 21:00:00,-4.1,75.0,4.2,1031.4,0.0,0.0
2021-01-04 22:00:00,-4.1,72.0,6.1,1031.5,0.0,0.0
2021-01-04 23:00:00,-4.5,72.0,5.6,1031.5,0.0,0.0
2021-01-05 00:00:00,-4.7,74.0,4.3,1031.5,1.0,0.0
2021-01-05 01:00:00,-4.8,75.0,2.9,1031.5,30.0,0.0
2021-01-05 02:00:00,-5.4,83.0,4.0,1030.8,60.0,0.0
2021-01-05 03:00:00,-3.4,80.0,2.2,1030.6,85.0,0.0
2021-01-05 04:00:00,-3.1,82.0,2.2,1030.5,84.0,0.0
2021-01-05 05:00:00,-3.0,82.0,2.5,1030.1,57.0,0.0
2021-01-05 06:00:00,-3.4,83.0,1.6,1030.0,26.0,0.0
2021-01-05 07:00:00,-4.0,85.0,1.8,1030.1,30.0,0.0
2021-01-05 08:00:00,-4.0,83.0,2.8,1030.1,37.0,0.0
2021-01-05 09:00:00,-3.6,77.0,2.8,1030.1,57.0,0.0
2021-01-05 10:00:00,-3.2,74.0,5.4,1030.4,39.0,0.0
2021-01-05 11:00:00,-3.4,73.0,4.8,1030.4,17.0,0.0
2021-01-05 12:00:00,-2.8,70.0,3.8,1030.4,0.0,0.0
2021-01-05 13:00:00,-1.8,67.0,3.6,1030.5,0.0,0.0
2021-01-05 14:00:00,-0.5,64.0,1.5,1029.9,0.0,0.0
2021-01-05 15:00:00,-0.9,80.0,2.2,1029.5,0.0,0.0
2021-01-05 16:00:00,-0.3,71.0,2.2,1029.3,0.0,0.0
2021-01-05 17:00:00,-1.0,74.0,3.4,1029.1,0.0,0.0
2021-01-05 18:00:00,-2.5,80.0,3.6,1029.1,0.0,0.0
2021-01-05 19:00:00,-2.7,80.0,3.3,1028.8,0.0,0.0
2021-01-05 20:00:00,-3.3,83.0,2.5,1028.5,0.0,0.0
2021-01-05 21:00:00,-3.7,82.0,2.5,1028.5,0.0,0.0
2021-01-05 22:00:00,-2.8,72.0,2.9,1028.3,0.0,0.0
2021-01-05 23:00:00,-2.5,70.0,5.0,1028.1,0.0,0.0
2021-01-06 00:00:00,-2.7,70.0,4.7,1027.7,0.0,0.0
2021-01-06 01:00:00,-3.2,74.0,3.3,1027.3,0.0,0.0
2021-01-06 02:00:00,-4.8,82.0,4.0,1026.8,0.0,0.0
2021-01-06 03:00:00,-4.0,80.0,1.5,1026.3,0.0,0.0
2021-01-06 04:00:00,-3.8,80.0,2.2,1025.8,0.0,0.0
2021-01-06 05:00:00,-3.8,81.0,2.6,1025.2,0.0,0.0
2021-01-06 06:00:00,-3.8,82.0,4.0,1024.7,0.0,0.0
2021-01-06 07:00:00,-4.3,83.0,2.8,1024.3,0.0,0.0
2021-01-06 08:00:00,-4.2,81.0,2.9,1023.9,1.0,0.0
2021-01-06 09:00:00,-4.1,80.0,4.1,1023.5,1.0,0.0
2021-01-06 10:00:00,-4.2,80.0,4.6,1023.5,1.0,0.0
2021-01-06 11:00:00,-4.1,76.0,6.4,1023.3,1.0,0.0
2021-01-06 12:00:00,-3.2,68.0,7.4,1023.0,1.0,0.0
2021-01-06 13:00:00,-2.2,58.0,6.8,1022.5,1.0,0.0
2021-01-06 14:00:00,-2.0,55.0,6.3,1021.7,1.0,0.0
2021-01-06 15:00:00,-2.1,54.0,6.7,1021.0,0.0,0.0
2021-01-06 16:00:00,-2.8,55.0,6.9,1020.4,0.0,0.0
2021-01-06 17:00:00,-3.7,55.0,7.4,1019.9,4.0,0.0
2021-01-06 18:00:00,-4.1,52.0,8.7,1019.5,13.0,0.0
2021-01-06 19:00:00,-4.2,52.0,8.7,1019.0,14.0,0.0
2021-01-06 20:00:00,-4.2,52.0,8.4,1018.5,21.0,0.0
2021-01-06 21:00:00,-4.2,52.0,9.7,1018.3,41.0,0.0
2021-01-06 22:00:00,-4.1,50.0,10.2,1018.0,36.0,0.0
2021-01-06 23:00:00,-3.9,48.0,9.7,1017.7,72.0,0.0
2021-01-07 00:00:00,-2.4,42.0,9.8,1017.4,94.0,0.0
2021-01-07 01:00:00,-1.6,41.0,10.2,1016.9,80.0,0.0
2021-01-07 02:00:00,-1.8,44.0,10.0,1016.3,85.0,0.0
2021-01-07 03:00:00,-2.9,48.0,8.9,1015.8,73.0,0.0
2021-01-07 04:00:00,-2.7,43.0,9.0,1015.5,93.0,0.0
2021-01-07 05:00:00,-1.9,38.0,8.9,1015.1,96.0,0.0
2021-01-07 06:00:00,-1.8,37.0,9.2,1014.8,96.0,0.0
2021-01-07 07:00:00,-1.6,38.0,8.4,1014.3,94.0,0.0
2021-01-07 08:00:00,-1.9,38.0,10.0,1013.9,90.0,0.0
2021-01-07 09:00:00,-1.8,35.0,10.0,1014.0,99.0,0.0
2021-01-07 10:00:00,-1.3,34.0,10.6,1014.1,100.0,0.0
2021-01-07 11:00:00,-1.1,36.0,11.6,1014.3,99.0,0.0
2021-01-07 12:00:00,-1.1,40.0,12.5,1014.2,99.0,0.0
2021-01-07 13:00:00,-0.8,49.0,12.2,1013.9,100.0,0.0
2021-01-07 14:00:00,-0.5,41.0,12.1,1013.1,100.0,0.0
2021-01-07 15:00:00,-0.6,47.0,10.6,1012.6,80.0,0.0
2021-01-07 16:00:00,-1.6,52.0,10.3,1012.3,62.0,0.0
2021-01-07 17:00:00,-2.9,56.0,10.7,1012.1,62.0,0.0
2021-01-07 18:00:00,-3.6,60.0,11.0,1012.2,51.0,0.0
2021-01-07 19:00:00,-3.7,60.0,10.7,1011.9,30.0,0.0
2021-01-07 20:00:00,-3.8,57.0,11.0,1012.0,26.0,0.0
2021-01-07 21:00:00,-3.9,56.0,11.4,1012.1,22.0,0.0
2021-01-07 22:00:00,-4.0,54.0,10.6,1012.1,29.0,0.0
2021-01-07 23:00:00,-4.2,52.0,9.2,1012.4,50.0,0.0
2021-01-08 00:00:00,-4.1,50.0,9.4,1012.6,63.0,0.0
2021-01-08 01:00:00,-3.7,48.0,10.5,1012.7,77.0,0.0
2021-01-08 02:00:00,-3.2,53.0,9.7,1012.5,81.0,0.0
2021-01-08 03:00:00,-2.9,55.0,9.8,1012.5,77.0,0.0
2021-01-08 04:00:00,-2.9,57.0,10.0,1012.5,62.0,0.0
2021-01-08 05:00:00,-3.4,60.0,8.4,1012.7,26.0,0.0
2021-01-08 06:00:00,-3.8,63.0,6.3,1013.2,24.0,0.0
2021-01-08 07:00:00,-4.0,65.0,6.3,1013.7,22.0,0.0
2021-01-08 08:00:00,-4.2,66.0,7.0,1014.2,10.0,0.0
2021-01-08 09:00:00,-4.4,68.0,5.5,1014.6,1.0,0.0
2021-01-08 10:00:00,-4.7,73.0,3.6,1015.3,0.0,0.0
2021-01-08 11:00:00,-4.8,76.0,2.9,1016.0,0.0,0.0
2021-01-08 12:00:00,-3.9,72.0,3.2,1016.5,0.0,0.0
2021-01-08 13:00:00,-2.2,65.0,2.6,1016.9,0.0,0.0
2021-01-08 14:00:00,-0.8,55.0,2.3,1016.6,1.0,0.0
2021-01-08 15:00:00,-1.0,65.0,1.9,1016.7,3.0,0.0
2021-01-08 16:00:00,-1.6,59.0,3.6,1016.9,6.0,0.0
2021-01-08 17:00:00,-2.5,61.0,4.0,1017.3,10.0,0.0
2021-01-08 18:00:00,-2.4,60.0,4.7,1017.9,28.0,0.0
2021-01-08 19:00:00,-2.8,62.0,7.7,1018.3,37.0,0.0
2021-01-08 20:00:00,-3.0,59.0,9.0,1018.5,40.0,0.0
2021-01-08 21:00:00,-2.7,54.0,9.1,1018.8,38.0,0.0
2021-01-08 22:00:00,-2.7,51.0,9.3,1018.9,40.0,0.0
2021-01-08 23:00:00,-2.9,50.0,9.2,1019.2,58.0,0.0
2021-01-09 00:00:00,-2.7,47.0,9.2,1019.6,90.0,0.0
2021-01-09 01:00:00,-2.2,44.0,10.0,1019.5,95.0,0.0
2021-01-09 02:00:00,-2.4,46.0,11.8,1019.2,97.0,0.0
2021-01-09 03:00:00,-1.7,45.0,11.1,1019.2,97.0,0.0
2021-01-09 04:00:00,-1.1,43.0,13.0,1019.0,96.0,0.0
2021-01-09 05:00:00,-0.8,43.0,14.5,1018.9,96.0,0.0
2021-01-09 06:00:00,-0.7,47.0,16.3,1018.6,98.0,0.0
2021-01-09 07:00:00,-0.6,51.0,16.3,1018.6,99.0,0.0
2021-01-09 08:00:00,-0.7,59.0,16.4,1018.3,100.0,0.0
2021-01-09 09:00:00,-0.5,65.0,17.1,1018.3,100.0,0.1
2021-01-09 10:00:00,-0.5,68.0,18.2,1017.8,100.0,0.0
2021-01-09 11:00:00,-0.4,71.0,19.2,1017.3,100.0,0.0
2021-01-09 12:00:00,-0.1,72.0,20.9,1016.9,100.0,0.0
2021-01-09 13:00:00,-0.1,72.0,20.9,1016.2,100.0,0.1
2021-01-09 14:00:00,0.4,76.0,22.3,1014.6,100.0,0.1
2021-01-09 15:00:00,0.5,77.0,21.4,1013.3,100.0,0.1
2021-01-09 16:00:00,0.8,80.0,26.8,1012.1,100.0,0.1
2021-01-09 17:00:00,0.9,82.0,28.9,1010.7,100.0,0.2
2021-01-09 18:00:00,1.1,83.0,29.5,1009.4,100.0,0.4
2021-01-09 19:00:00,1.3,84.0,30.5,1008.1,100.0,0.6
2021-01-09 20:00:00,1.3,93.0,25.7,1007.8,100.0,1.6
2021-01-09 21:00:00,1.6,99.0,23.9,1008.0,100.0,3.8
2021-01-09 22:00:00,0.7,100.0,8.7,1008.2,100.0,4.8
2021-01-09 23:00:00,0.3,98.0,12.4,1009.1,100.0,1.7
2021-01-10 00:00:00,0.7,88.0,7.5,1009.6,27.0,0.2
2021-01-10 01:00:00,0.0,77.0,9.2,1010.3,48.0,0.0
2021-01-10 02:00:00,-1.0,84.0,9.0,1009.9,69.0,0.1
2021-01-10 03:00:00,0.0,80.0,4.7,1009.9,79.0,0.0
2021-01-10 04:00:00,0.9,76.0,5.4,1009.9,51.0,0.0
2021-01-10 05:00:00,0.2,83.0,10.9,1010.3,86.0,0.6
2021-01-10 06:00:00,0.2,89.0,11.5,1010.5,90.0,0.5
2021-01-10 07:00:00,0.3,93.0,8.1,1010.5,66.0,0.3
2021-01-10 08:00:00,-0.7,93.0,4.0,1010.5,66.0,0.2
2021-01-10 09:00:00,-0.4,92.0,4.5,1010.7,97.0,1.3
2021-01-10 10:00:00,-0.2,86.0,6.2,1010.4,90.0,0.8
2021-01-10 11:00:00,-1.4,91.0,7.9,1010.4,96.0,0.7
2021-01-10 12:00:00,-1.0,92.0,9.0,1010.0,96.0,0.4
2021-01-10 13:00:00,-0.9,91.0,9.5,1009.5,99.0,0.8
2021-01-10 14:00:00,-0.3,94.0,6.4,1009.4,99.0,0.4
2021-01-10 15:00:00,-0.5,94.0,8.1,1008.1,78.0,0.2
2021-01-10 16:00:00,-1.1,94.0,8.4,1007.6,82.0,0.3
2021-01-10 17:00:00,-1.0,94.0,10.5,1006.7,92.0,0.3
2021-01-10 18:00:00,0.0,91.0,9.4,1006.1,93.0,0.4
2021-01-10 19:00:00,-0.1,90.0,9.7,1005.3,97.0,0.6
2021-01-10 20:00:00,0.2,90.0,12.2,1004.6,96.0,1.0
2021-01-10 21:00:00,0.3,92.0,11.8,1004.2,94.0,0.4
2021-01-10 22:00:00,0.4,93.0,11.6,1003.9,94.0,0.4
2021-01-10 23:00:00,0.2,96.0,7.6,1003.6,32.0,0.3
2021-01-11 00:00:00,-2.8,91.0,6.3,1003.4,36.0,0.3
2021-01-11 01:00:00,-1.9,88.0,5.2,1003.0,47.0,0.4
2021-01-11 02:00:00,-2.1,90.0,7.8,1002.8,48.0,0.0
2021-01-11 03:00:00,-2.4,84.0,4.7,1002.0,77.0,0.4
2021-01-11 04:00:00,-1.5,87.0,7.9,1001.3,57.0,0.1
2021-01-11 05:00:00,-2.0,89.0,9.5,1000.3,69.0,0.0
2021-01-11 06:00:00,-1.9,88.0,9.5,999.4,58.0,0.2
2021-01-11 07:00:00,-1.5,90.0,11.0,998.5,96.0,0.4
2021-01-11 08:00:00,-0.6,96.0,10.7,997.8,90.0,0.2
2021-01-11 09:00:00,-0.3,90.0,7.3,997.3,72.0,0.8
2021-01-11 10:00:00,0.1,90.0,4.5,996.9,53.0,0.5
2021-01-11 11:00:00,0.1,88.0,0.7,996.5,34.0,0.0
2021-01-11 12:00:00,-1.9,90.0,5.5,995.9,33.0,0.0
2021-01-11 13:00:00,-0.6,84.0,1.1,995.5,25.0,0.0
2021-01-11 14:00:00,-1.4,85.0,3.8,995.1,13.0,0.0
2021-01-11 15:00:00,-3.1,89.0,4.5,994.1,8.0,0.0
2021-01-11 16:00:00,-3.4,88.0,5.8,994.0,8.0,0.0
2021-01-11 17:00:00,-6.0,88.0,7.1,993.8,31.0,0.0
2021-01-11 18:00:00,-7.7,89.0,7.4,993.7,11.0,0.0
2021-01-11 19:00:00,-5.4,83.0,5.9,993.7,8.0,0.0
2021-01-11 20:00:00,-9.7,87.0,6.9,993.8,20.0,0.0
2021-01-11 21:00:00,-10.0,85.0,6.9,994.1,18.0,0.0
2021-01-11 22:00:00,-10.3,81.0,7.4,994.1,9.0,0.0
2021-01-11 23:00:00,-10.9,77.0,7.2,994.2,18.0,0.0
2021-01-12 00:00:00,-10.6,72.0,7.1,994.4,46.0,0.0
2021-01-12 01:00:00,-9.7,67.0,6.8,994.8,68.0,0.0
2021-01-12 02:00:00,-7.6,66.0,7.2,995.2,57.0,0.0
2021-01-12 03:00:00,-4.8,56.0,5.9,995.3,59.0,0.0
2021-01-12 04:00:00,-3.9,57.0,4.5,995.5,96.0,0.0
2021-01-12 05:00:00,-3.3,64.0,3.0,995.4,88.0,0.3
2021-01-12 06:00:00,-2.9,71.0,1.9,995.5,86.0,0.1
2021-01-12 07:00:00,-3.1,79.0,3.4,995.5,94.0,0.0
2021-01-12 08:00:00,-2.4,83.0,6.4,995.4,88.0,0.0
2021-01-12 09:00:00,-5.4,89.0,5.5,995.7,97.0,0.0
2021-01-12 10:00:00,-4.0,88.0,5.5,995.7,46.0,0.0
2021-01-12 11:00:00,-3.1,83.0,11.3,995.9,50.0,0.0
2021-01-12 12:00:00,-1.2,83.0,17.6,995.8,44.0,0.1
2021-01-12 13:00:00,0.5,78.0,24.1,995.6,25.0,0.1
2021-01-12 14:00:00,0.6,85.0,22.9,995.8,25.0,0.0
2021-01-12 15:00:00,0.6,87.0,22.3,995.3,62.0,0.0
2021-01-12 16:00:00,0.7,87.0,22.1,995.1,50.0,0.0
2021-01-12 17:00:00,0.5,88.0,21.1,995.5,54.0,0.0
2021-01-12 18:00:00,0.9,83.0,22.6,995.7,53.0,0.0
2021-01-12 19:00:00,0.8,81.0,22.2,995.8,46.0,0.0
2021-01-12 20:00:00,0.6,85.0,22.4,995.9,67.0,0.0
2021-01-12 21:00:00,0.8,82.0,23.2,996.0,40.0,0.0
2021-01-12 22:00:00,0.8,83.0,24.2,995.9,26.0,0.0
2021-01-12 23:00:00,0.6,90.0,22.6,995.9,99.0,0.1
2021-01-13 00:00:00,0.7,85.0,23.6,995.8,99.0,0.0
2021-01-13 01:00:00,0.5,85.0,22.1,995.9,98.0,0.0
2021-01-13 02:00:00,0.7,85.0,21.5,995.8,100.0,0.0
2021-01-13 03:00:00,0.2,88.0,18.9,995.9,100.0,0.2
2021-01-13 04:00:00,-0.1,89.0,17.7,996.5,12.0,0.1
2021-01-13 05:00:00,-1.1,90.0,15.9,997.5,3.0,0.0
2021-01-13 06:00:00,-1.9,88.0,14.4,999.1,3.0,0.0
2021-01-13 07:00:00,-2.6,88.0,12.4,1001.0,3.0,0.0
2021-01-13 08:00:00,-3.6,85.0,12.4,1003.0,0.0,0.0
2021-01-13 09:00:00,-4.2,78.0,11.8,1005.0,0.0,0.0
2021-01-13 10:00:00,-5.0,72.0,11.1,1006.8,0.0,0.0
2021-01-13 11:00:00,-5.8,69.0,10.9,1008.3,0.0,0.0
2021-01-13 12:00:00,-5.9,64.0,10.5,1009.8,0.0,0.0
2021-01-13 13:00:00,-5.7,62.0,8.2,1011.1,0.0,0.0
2021-01-13 14:00:00,-4.4,63.0,9.1,1012.1,0.0,0.0
2021-01-13 15:00:00,-5.1,68.0,6.8,1013.0,0.0,0.0
2021-01-13 16:00:00,-5.5,70.0,9.2,1013.8,0.0,0.0
2021-01-13 17:00:00,-6.0,69.0,10.0,1014.6,0.0,0.0
2021-01-13 18:00:00,-6.4,67.0,9.7,1015.2,0.0,0.0
2021-01-13 19:00:00,-7.1,66.0,7.5,1015.8,0.0,0.0
2021-01-13 20:00:00,-8.3,69.0,8.5,1016.6,0.0,0.0
2021-01-13 21:00:00,-8.8,70.0,9.0,1017.4,0.0,0.0
2021-01-13 22:00:00,-10.0,73.0,7.9,1018.0,4.0,0.0
2021-01-13 23:00:00,-10.9,75.0,6.2,1018.6,4.0,0.0
2021-01-14 00:00:00,-11.2,73.0,4.7,1019.3,3.0,0.0
2021-01-14 01:00:00,-13.5,76.0,2.9,1020.0,3.0,0.0
2021-01-14 02:00:00,-12.9,79.0,3.7,1020.5,3.0,0.0
2021-01-14 03:00:00,-10.6,73.0,5.7,1020.7,3.0,0.0
2021-01-14 04:00:00,-12.4,76.0,4.8,1021.0,3.0,0.0
2021-01-14 05:00:00,-12.9,75.0,3.4,1021.1,2.0,0.0
2021-01-14 06:00:00,-10.0,65.0,1.8,1021.6,1.0,0.0
2021-01-14 07:00:00,-7.8,56.0,3.3,1021.9,1.0,0.0
2021-01-14 08:00:00,-5.9,48.0,5.1,1022.2,1.0,0.0
2021-01-14 09:00:00,-5.2,46.0,3.2,1022.7,0.0,0.0
2021-01-14 10:00:00,-5.0,46.0,2.2,1023.2,0.0,0.0
2021-01-14 11:00:00,-4.9,46.0,3.2,1023.8,0.0,0.0
2021-01-14 12:00:00,-4.5,45.0,4.6,1024.3,0.0,0.0
2021-01-14 13:00:00,-3.7,44.0,6.1,1024.6,0.0,0.0
2021-01-14 14:00:00,-5.1,55.0,4.1,1025.0,0.0,0.0
2021-01-14 15:00:00,-3.9,54.0,3.6,1025.1,2.0,0.0
2021-01-14 16:00:00,-4.9,61.0,4.4,1025.2,30.0,0.0
2021-01-14 17:00:00,-5.3,63.0,5.0,1025.3,65.0,0.0
2021-01-14 18:00:00,-6.0,67.0,6.0,1025.5,53.0,0.0
2021-01-14 19:00:00,-7.7,74.0,6.2,1025.6,39.0,0.0
2021-01-14 20:00:00,-7.7,74.0,5.8,1025.5,25.0,0.0
2021-01-14 21:00:00,-8.4,73.0,6.2,1025.7,12.0,0.0
2021-01-14 22:00:00,-8.8,72.0,5.8,1025.9,14.0,0.0
2021-01-14 23:00:00,-9.1,70.0,5.8,1026.2,12.0,0.0
2021-01-15 00:00:00,-9.7,70.0,5.8,1026.2,11.0,0.0
2021-01-15 01:00:00,-9.9,68.0,5.1,1026.3,5.0,0.0
2021-01-15 02:00:00,-8.8,67.0,7.4,1026.2,5.0,0.0
2021-01-15 03:00:00,-9.7,68.0,5.9,1026.2,9.0,0.0
2021-01-15 04:00:00,-10.9,70.0,5.4,1026.4,8.0,0.0
2021-01-15 05:00:00,-11.5,72.0,4.0,1026.5,4.0,0.0
2021-01-15 06:00:00,-11.9,73.0,3.4,1026.6,2.0,0.0
2021-01-15 07:00:00,-12.0,72.0,4.4,1026.7,1.0,0.0
2021-01-15 08:00:00,-12.0,70.0,6.5,1026.8,1.0,0.0
2021-01-15 09:00:00,-11.1,65.0,6.9,1027.2,4.0,0.0
2021-01-15 10:00:00,-11.0,65.0,6.5,1027.4,3.0,0.0
2021-01-15 11:00:00,-10.8,66.0,5.8,1027.4,2.0,0.0
2021-01-15 12:00:00,-10.5,69.0,4.8,1027.5,2.0,0.0
2021-01-15 13:00:00,-4.9,58.0,4.0,1027.8,17.0,0.0
2021-01-15 14:00:00,-6.8,72.0,6.0,1027.8,39.0,0.0
2021-01-15 15:00:00,-6.3,69.0,6.4,1027.9,19.0,0.0
2021-01-15 16:00:00,-6.3,72.0,7.1,1027.6,19.0,0.0
2021-01-15 17:00:00,-7.2,75.0,7.1,1027.4,19.0,0.0
2021-01-15 18:00:00,-8.8,79.0,7.2,1027.1,22.0,0.0
2021-01-15 19:00:00,-9.5,80.0,7.3,1026.9,40.0,0.0
2021-01-15 20:00:00,-9.1,79.0,6.6,1026.8,66.0,0.0
2021-01-15 21:00:00,-7.3,77.0,4.8,1027.0,73.0,0.0
2021-01-15 22:00:00,-5.9,76.0,4.7,1026.6,57.0,0.0
2021-01-15 23:00:00,-6.3,77.0,5.2,1026.3,54.0,0.0
2021-01-16 00:00:00,-6.8,78.0,5.7,1025.8,40.0,0.0
2021-01-16 01:00:00,-7.3,79.0,6.0,1025.4,23.0,0.0
2021-01-16 02:00:00,-9.9,84.0,10.0,1025.1,33.0,0.0
2021-01-16 03:00:00,-8.2,77.0,8.9,1024.4,33.0,0.0
2021-01-16 04:00:00,-7.4,72.0,9.4,1023.6,56.0,0.0
2021-01-16 05:00:00,-6.4,71.0,10.2,1022.7,42.0,0.0
2021-01-16 06:00:00,-5.7,71.0,10.2,1021.6,33.0,0.0
2021-01-16 07:00:00,-5.3,72.0,9.8,1020.8,14.0,0.0
2021-01-16 08:00:00,-5.7,73.0,9.7,1019.9,7.0,0.0
2021-01-16 09:00:00,-6.2,73.0,10.2,1019.4,9.0,0.0
2021-01-16 10:00:00,-6.3,72.0,11.0,1019.0,88.0,0.0
2021-01-16 11:00:00,-6.0,69.0,12.8,1018.1,7.0,0.0
2021-01-16 12:00:00,-4.9,66.0,11.6,1017.5,2.0,0.0
2021-01-16 13:00:00,-3.2,62.0,13.6,1016.9,65.0,0.0
2021-01-16 14:00:00,-1.0,59.0,16.3,1015.3,100.0,0.0
2021-01-16 15:00:00,-1.3,56.0,15.8,1014.0,100.0,0.0
2021-01-16 16:00:00,-1.6,53.0,15.2,1012.9,100.0,0.0
2021-01-16 17:00:00,-1.0,52.0,15.8,1011.8,100.0,0.0
2021-01-16 18:00:00,-1.3,55.0,14.7,1010.8,100.0,0.0
2021-01-16 19:00:00,-1.3,57.0,12.4,1010.4,100.0,0.0
2021-01-16 20:00:00,-1.4,58.0,12.8,1010.0,100.0,0.0
2021-01-16 21:00:00,-1.2,55.0,13.9,1010.0,100.0,0.0
2021-01-16 22:00:00,-1.3,54.0,14.1,1009.4,100.0,0.0
2021-01-16 23:00:00,-1.4,56.0,13.7,1009.1,100.0,0.1
2021-01-17 00:00:00,-1.4,56.0,14.2,1008.3,100.0,0.1
2021-01-17 01:00:00,-1.5,59.0,12.6,1007.7,100.0,0.0
2021-01-17 02:00:00,0.9,59.0,18.1,1007.8,98.0,0.0
2021-01-17 03:00:00,1.1,61.0,18.8,1007.5,100.0,0.0
2021-01-17 04:00:00,1.3,63.0,20.0,1007.4,99.0,0.0
2021-01-17 05:00:00,1.5,66.0,21.5,1007.3,99.0,0.2
2021-01-17 06:00:00,1.6,66.0,21.8,1007.5,97.0,0.2
2021-01-17 07:00:00,1.2,71.0,21.7,1008.2,100.0,0.4
2021-01-17 08:00:00,1.1,73.0,21.3,1008.6,99.0,0.4
2021-01-17 09:00:00,1.0,74.0,21.4,1009.1,99.0,0.2
2021-01-17 10:00:00,1.0,74.0,22.1,1009.6,99.0,0.1
2021-01-17 11:00:00,1.0,72.0,22.3,1010.0,97.0,0.0
2021-01-17 12:00:00,1.2,70.0,22.8,1010.4,97.0,0.0
2021-01-17 13:00:00,1.3,69.0,23.3,1010.4,83.0,0.0
2021-01-17 14:00:00,1.7,74.0,22.2,1010.7,100.0,0.0
2021-01-17 15:00:00,1.3,77.0,22.3,1010.5,99.0,0.1
2021-01-17 16:00:00,1.2,79.0,21.2,1010.6,94.0,0.4
2021-01-17 17:00:00,0.9,82.0,20.0,1010.8,99.0,0.6
2021-01-17 18:00:00,1.0,84.0,18.8,1010.8,98.0,0.6
2021-01-17 19:00:00,0.8,84.0,19.6,1010.8,99.0,0.6
2021-01-17 20:00:00,0.8,86.0,18.7,1010.6,100.0,1.0
2021-01-17 21:00:00,0.8,88.0,16.7,1010.8,100.0,0.8
2021-01-17 22:00:00,0.9,88.0,15.6,1010.5,98.0,0.5
2021-01-17 23:00:00,1.0,88.0,14.8,1010.2,93.0,0.2
2021-01-18 00:00:00,1.1,89.0,15.9,1009.9,99.0,0.1
2021-01-18 01:00:00,1.3,90.0,15.9,1009.2,100.0,0.1
2021-01-18 02:00:00,1.4,90.0,16.2,1009.0,99.0,0.1
2021-01-18 03:00:00,1.4,90.0,16.6,1008.2,99.0,0.0
2021-01-18 04:00:00,1.5,90.0,17.4,1007.5,98.0,0.0
2021-01-18 05:00:00,1.6,90.0,17.2,1006.7,100.0,0.0
2021-01-18 06:00:00,1.5,90.0,17.7,1005.9,100.0,0.0
2021-01-18 07:00:00,1.5,88.0,17.0,1004.8,84.0,0.0
2021-01-18 08:00:00,1.6,87.0,16.6,1004.0,95.0,0.1
2021-01-18 09:00:00,1.8,86.0,17.9,1003.6,98.0,0.4
2021-01-18 10:00:00,1.7,88.0,18.8,1003.1,97.0,0.6
2021-01-18 11:00:00,1.4,89.0,18.2,1003.0,100.0,1.2
2021-01-18 12:00:00,1.4,88.0,18.5,1003.2,98.0,0.8
2021-01-18 13:00:00,1.5,89.0,16.8,1002.9,99.0,0.2
2021-01-18 14:00:00,1.7,89.0,17.6,1002.8,95.0,0.1
2021-01-18 15:00:00,1.4,92.0,17.0,1002.3,91.0,0.5
2021-01-18 16:00:00,1.3,93.0,15.5,1002.1,69.0,0.0
2021-01-18 17:00:00,1.1,93.0,16.1,1001.9,77.0,0.0
2021-01-18 18:00:00,1.2,91.0,17.4,1001.7,86.0,0.0
2021-01-18 19:00:00,1.2,91.0,17.1,1001.4,99.0,0.1
2021-01-18 20:00:00,1.3,90.0,18.1,1001.0,100.0,0.4
2021-01-18 21:00:00,1.2,91.0,17.6,1000.8,100.0,0.5
2021-01-18 22:00:00,1.2,92.0,18.0,1000.4,99.0,0.4
2021-01-18 23:00:00,1.3,92.0,17.4,1000.1,98.0,0.3
2021-01-19 00:00:00,1.5,91.0,17.2,999.9,97.0,0.5
2021-01-19 01:00:00,1.7,89.0,17.9,999.4,99.0,0.3
2021-01-19 02:00:00,1.4,88.0,16.6,998.7,98.0,0.3
2021-01-19 03:00:00,1.4,87.0,16.3,998.1,93.0,0.0
2021-01-19 04:00:00,1.5,83.0,15.0,997.3,89.0,0.0
2021-01-19 05:00:00,1.3,80.0,13.6,996.7,95.0,0.0
2021-01-19 06:00:00,0.9,79.0,11.7,996.3,98.0,0.1
2021-01-19 07:00:00,0.4,79.0,10.5,996.0,95.0,0.1
2021-01-19 08:00:00,0.6,78.0,10.2,995.6,99.0,0.3
2021-01-19 09:00:00,0.4,81.0,8.7,995.5,98.0,0.5
2021-01-19 10:00:00,-0.1,82.0,8.2,995.6,96.0,0.3
2021-01-19 11:00:00,-0.2,82.0,8.6,995.5,98.0,0.2
2021-01-19 12:00:00,0.1,81.0,8.4,995.4,99.0,0.1
2021-01-19 13:00:00,0.4,79.0,8.9,995.2,97.0,0.0
2021-01-19 14:00:00,1.4,75.0,9.4,994.9,95.0,0.0
2021-01-19 15:00:00,1.4,76.0,9.7,994.7,99.0,0.0
2021-01-19 16:00:00,1.3,76.0,10.5,994.5,100.0,0.0
2021-01-19 17:00:00,1.1,77.0,10.3,994.3,99.0,0.0
2021-01-19 18:00:00,0.4,80.0,10.0,994.3,99.0,0.0
2021-01-19 19:00:00,0.4,81.0,8.6,994.2,81.0,0.0
2021-01-19 20:00:00,-1.1,86.0,9.3,994.1,48.0,0.0
2021-01-19 21:00:00,-1.8,84.0,9.3,993.9,56.0,0.0
2021-01-19 22:00:00,-2.4,83.0,8.6,993.9,22.0,0.0
2021-01-19 23:00:00,-3.3,83.0,8.3,993.8,38.0,0.0
2021-01-20 00:00:00,-3.4,83.0,7.4,993.4,7.0,0.0
2021-01-20 01:00:00,-4.3,83.0,7.0,993.2,75.0,0.0
2021-01-20 02:00:00,-4.5,86.0,6.5,992.3,92.0,0.0
2021-01-20 03:00:00,-2.9,81.0,9.1,991.7,97.0,0.0
2021-01-20 04:00:00,-3.0,80.0,9.4,990.8,98.0,0.0
2021-01-20 05:00:00,-2.8,79.0,10.2,990.1,99.0,0.0
2021-01-20 06:00:00,-2.4,77.0,11.1,989.6,99.0,0.0
2021-01-20 07:00:00,-2.4,78.0,9.9,988.9,100.0,0.0
2021-01-20 08:00:00,-1.3,73.0,11.2,988.2,100.0,0.0
2021-01-20 09:00:00,0.1,69.0,12.2,987.4,100.0,0.0
2021-01-20 10:00:00,0.6,67.0,12.8,986.7,100.0,0.0
2021-01-20 11:00:00,0.8,67.0,11.4,985.8,100.0,0.0
2021-01-20 12:00:00,1.3,66.0,11.3,985.0,100.0,0.0
2021-01-20 13:00:00,1.9,64.0,10.7,984.2,100.0,0.0
2021-01-20 14:00:00,2.3,71.0,10.4,983.2,100.0,0.1
2021-01-20 15:00:00,1.9,75.0,7.7,981.9,100.0,0.1
2021-01-20 16:00:00,2.1,74.0,5.8,980.8,100.0,0.1
2021-01-20 17:00:00,1.6,78.0,11.6,980.0,100.0,0.8
2021-01-20 18:00:00,1.7,77.0,13.6,979.0,100.0,1.7
2021-01-20 19:00:00,1.9,75.0,8.7,978.8,100.0,0.1
2021-01-20 20:00:00,1.7,79.0,7.3,978.6,100.0,0.2
2021-01-20 21:00:00,2.1,78.0,10.1,978.0,100.0,0.1
2021-01-20 22:00:00,2.4,77.0,13.1,977.3,100.0,0.1
2021-01-20 23:00:00,2.3,80.0,14.1,976.6,100.0,0.3
2021-01-21 00:00:00,1.1,98.0,13.0,976.0,100.0,1.0
2021-01-21 01:00:00,1.1,98.0,13.7,975.0,100.0,1.1
2021-01-21 02:00:00,1.7,86.0,15.5,973.5,100.0,1.7
2021-01-21 03:00:00,1.9,97.0,14.3,972.3,100.0,1.3
2021-01-21 04:00:00,2.9,97.0,16.0,971.3,100.0,1.6
2021-01-21 05:00:00,2.8,98.0,15.0,970.5,100.0,1.7
2021-01-21 06:00:00,3.0,97.0,15.4,970.0,100.0,1.1
2021-01-21 07:00:00,3.5,97.0,20.1,969.4,100.0,0.9
2021-01-21 08:00:00,4.8,83.0,19.4,968.9,100.0,0.5
2021-01-21 09:00:00,5.1,82.0,19.4,968.7,100.0,0.2
2021-01-21 10:00:00,4.3,84.0,16.1,968.0,100.0,0.4
2021-01-21 11:00:00,3.3,85.0,14.3,966.5,100.0,0.0
2021-01-21 12:00:00,3.7,81.0,14.9,965.0,100.0,0.0
2021-01-21 13:00:00,4.4,75.0,15.8,963.4,100.0,0.1
2021-01-21 14:00:00,5.5,73.0,13.6,962.0,98.0,0.0
2021-01-21 15:00:00,5.9,72.0,9.4,961.9,85.0,0.2
2021-01-21 16:00:00,5.4,76.0,9.3,961.6,38.0,0.1
2021-01-21 17:00:00,4.0,77.0,11.4,961.7,92.0,0.0
2021-01-21 18:00:00,3.4,77.0,13.2,961.4,89.0,0.0
2021-01-21 19:00:00,2.6,77.0,11.2,961.1,63.0,0.0
2021-01-21 20:00:00,3.2,71.0,11.3,960.5,6.0,0.0
2021-01-21 21:00:00,1.9,75.0,14.0,959.7,52.0,0.0
2021-01-21 22:00:00,1.8,72.0,16.3,958.5,54.0,0.0
2021-01-21 23:00:00,2.5,65.0,16.9,957.7,81.0,0.0
2021-01-22 00:00:00,3.4,60.0,17.2,957.4,100.0,0.0
2021-01-22 01:00:00,3.7,63.0,15.1,957.5,100.0,0.1
2021-01-22 02:00:00,2.2,75.0,9.1,956.6,99.0,0.5
2021-01-22 03:00:00,2.4,84.0,7.4,956.8,79.0,0.5
2021-01-22 04:00:00,0.8,99.0,5.3,957.2,88.0,1.2
2021-01-22 05:00:00,0.5,99.0,4.0,957.9,98.0,2.0
2021-01-22 06:00:00,0.7,100.0,5.8,958.5,100.0,2.3
2021-01-22 07:00:00,0.8,100.0,6.1,959.0,100.0,1.1
2021-01-22 08:00:00,0.7,100.0,7.9,959.8,100.0,1.2
2021-01-22 09:00:00,0.7,100.0,7.9,960.8,100.0,1.4
2021-01-22 10:00:00,0.6,100.0,6.9,961.7,100.0,0.7
2021-01-22 11:00:00,0.8,100.0,4.5,962.7,100.0,0.3
2021-01-22 12:00:00,0.9,100.0,6.3,963.6,100.0,0.1
2021-01-22 13:00:00,1.3,99.0,5.4,964.5,100.0,0.0
2021-01-22 14:00:00,2.4,97.0,7.8,964.5,98.0,0.2
2021-01-22 15:00:00,3.1,96.0,7.9,964.9,100.0,0.1
2021-01-22 16:00:00,2.9,99.0,6.1,965.7,81.0,0.1
2021-01-22 17:00:00,2.3,99.0,5.0,966.7,86.0,0.4
2021-01-22 18:00:00,1.4,99.0,5.6,967.5,97.0,0.1
2021-01-22 19:00:00,2.5,99.0,6.4,968.3,100.0,0.3
2021-01-22 20:00:00,2.7,99.0,7.0,969.2,100.0,0.8
2021-01-22 21:00:00,2.8,99.0,10.2,970.1,100.0,1.2
2021-01-22 22:00:00,3.0,99.0,13.0,970.9,100.0,1.7
2021-01-22 23:00:00,3.1,99.0,13.8,971.7,100.0,1.4
2021-01-23 00:00:00,2.9,99.0,15.9,972.3,100.0,0.5
2021-01-23 01:00:00,3.0,99.0,21.9,972.6,100.0,1.5
2021-01-23 02:00:00,3.9,95.0,20.4,974.0,100.0,2.1
2021-01-23 03:00:00,3.5,99.0,15.5,974.9,100.0,1.8
2021-01-23 04:00:00,3.4,99.0,15.8,975.8,100.0,1.3
2021-01-23 05:00:00,3.3,99.0,19.8,976.9,100.0,0.8
2021-01-23 06:00:00,3.2,99.0,21.0,977.9,100.0,0.7
2021-01-23 07:00:00,2.8,99.0,20.7,979.1,100.0,1.2
2021-01-23 08:00:00,1.9,100.0,20.0,980.6,100.0,1.9
2021-01-23 09:00:00,1.9,99.0,12.9,981.5,100.0,1.2
2021-01-23 10:00:00,1.9,99.0,12.4,982.6,100.0,0.4
2021-01-23 11:00:00,2.1,94.0,12.3,983.3,100.0,0.4
2021-01-23 12:00:00,2.2,94.0,11.9,984.3,100.0,0.1
2021-01-23 13:00:00,2.3,93.0,12.4,984.9,99.0,0.3
2021-01-23 14:00:00,2.1,94.0,14.5,985.5,98.0,0.0
2021-01-23 15:00:00,2.0,95.0,16.1,986.1,99.0,0.0
2021-01-23 16:00:00,1.5,97.0,16.2,986.7,99.0,0.0
2021-01-23 17:00:00,1.4,93.0,15.0,987.0,99.0,0.1
2021-01-23 18:00:00,0.6,96.0,13.7,987.5,95.0,0.3
2021-01-23 19:00:00,0.2,97.0,13.1,987.8,58.0,0.2
2021-01-23 20:00:00,-0.2,96.0,12.7,988.2,48.0,0.2
2021-01-23 21:00:00,-0.3,96.0,13.5,988.7,43.0,0.1
2021-01-23 22:00:00,-0.4,94.0,13.0,989.2,46.0,0.1
2021-01-23 23:00:00,-0.4,93.0,11.7,989.5,34.0,0.0
2021-01-24 00:00:00,-0.5,93.0,11.5,989.7,61.0,0.1
2021-01-24 01:00:00,-0.6,95.0,10.7,990.0,82.0,0.1
2021-01-24 02:00:00,-0.4,91.0,12.0,990.2,78.0,0.2
2021-01-24 03:00:00,-0.3,90.0,11.1,990.5,49.0,0.1
2021-01-24 04:00:00,-0.3,91.0,10.8,990.6,49.0,0.0
2021-01-24 05:00:00,-0.5,90.0,11.1,991.0,62.0,0.0
2021-01-24 06:00:00,-0.3,89.0,10.3,991.3,79.0,0.0
2021-01-24 07:00:00,-0.4,87.0,9.9,991.5,84.0,0.0
2021-01-24 08:00:00,-0.1,85.0,8.8,991.6,98.0,0.0
2021-01-24 09:00:00,-0.6,86.0,9.2,992.0,99.0,0.0
2021-01-24 10:00:00,-0.5,82.0,9.7,992.6,99.0,0.0
2021-01-24 11:00:00,0.0,78.0,9.7,992.8,98.0,0.0
2021-01-24 12:00:00,0.4,76.0,9.0,993.1,98.0,0.0
2021-01-24 13:00:00,0.9,73.0,8.8,993.5,97.0,0.0
2021-01-24 14:00:00,1.5,72.0,9.0,994.0,97.0,0.0
2021-01-24 15:00:00,1.5,71.0,8.7,994.1,19.0,0.0
2021-01-24 16:00:00,1.1,73.0,8.6,994.4,13.0,0.0
2021-01-24 17:00:00,0.1,75.0,8.4,994.7,7.0,0.0
2021-01-24 18:00:00,-1.0,75.0,8.9,995.2,10.0,0.0
2021-01-24 19:00:00,-1.7,76.0,8.7,995.2,7.0,0.0
2021-01-24 20:00:00,-2.4,77.0,8.5,995.5,3.0,0.0
2021-01-24 21:00:00,-2.8,79.0,7.7,995.8,5.0,0.0
2021-01-24 22:00:00,-3.0,79.0,7.2,996.0,8.0,0.0
2021-01-24 23:00:00,-3.4,80.0,6.7,996.4,8.0,0.0
2021-01-25 00:00:00,-3.9,82.0,6.6,996.6,7.0,0.0
2021-01-25 01:00:00,-4.1,82.0,5.8,996.7,6.0,0.0
2021-01-25 02:00:00,-5.1,84.0,4.0,996.8,5.0,0.0
2021-01-25 03:00:00,-4.9,84.0,4.8,997.0,1.0,0.0
2021-01-25 04:00:00,-5.0,85.0,4.0,997.2,1.0,0.0
2021-01-25 05:00:00,-5.0,84.0,4.9,997.4,0.0,0.0
2021-01-25 06:00:00,-4.8,81.0,5.2,997.6,0.0,0.0
2021-01-25 07:00:00,-4.4,77.0,4.7,997.7,0.0,0.0
2021-01-25 08:00:00,-4.1,75.0,5.2,997.9,0.0,0.0
2021-01-25 09:00:00,-3.8,73.0,5.2,998.2,0.0,0.0
2021-01-25 10:00:00,-3.8,73.0,4.4,998.8,0.0,0.0
2021-01-25 11:00:00,-3.7,74.0,3.3,999.4,0.0,0.0
2021-01-25 12:00:00,-1.9,67.0,2.9,999.9,0.0,0.0
2021-01-25 13:00:00,-0.1,57.0,2.1,1000.3,1.0,0.0
2021-01-25 14:00:00,0.3,65.0,2.9,1000.7,3.0,0.0
2021-01-25 15:00:00,0.6,65.0,3.4,1001.0,0.0,0.0
2021-01-25 16:00:00,0.2,68.0,2.5,1001.2,0.0,0.0
2021-01-25 17:00:00,-1.6,76.0,3.6,1001.6,1.0,0.0
2021-01-25 18:00:00,-2.2,75.0,3.0,1002.2,4.0,0.0
2021-01-25 19:00:00,-2.5,73.0,4.3,1002.5,18.0,0.0
2021-01-25 20:00:00,-2.9,73.0,5.6,1002.9,53.0,0.0
2021-01-25 21:00:00,-3.1,76.0,5.2,1003.4,66.0,0.0
2021-01-25 22:00:00,-2.7,76.0,5.6,1003.7,49.0,0.0
2021-01-25 23:00:00,-3.1,78.0,6.3,1004.0,37.0,0.0
2021-01-26 00:00:00,-3.5,80.0,6.3,1004.3,70.0,0.0
2021-01-26 01:00:00,-3.5,81.0,7.2,1004.5,51.0,0.0
2021-01-26 02:00:00,-3.0,84.0,4.8,1004.9,89.0,0.0
2021-01-26 03:00:00,-2.8,83.0,5.6,1005.2,96.0,0.0
2021-01-26 04:00:00,-2.2,80.0,5.6,1005.4,99.0,0.0
2021-01-26 05:00:00,-1.7,78.0,5.0,1005.8,99.0,0.1
2021-01-26 06:00:00,-1.8,79.0,5.3,1006.2,99.0,0.2
2021-01-26 07:00:00,-1.9,79.0,4.6,1006.2,97.0,0.3
2021-01-26 08:00:00,-1.9,81.0,3.6,1006.5,100.0,0.5
2021-01-26 09:00:00,-1.6,82.0,5.2,1006.8,72.0,0.4
2021-01-26 10:00:00,-1.3,81.0,5.1,1007.1,77.0,0.1
2021-01-26 11:00:00,-1.2,82.0,4.5,1007.4,79.0,0.0
2021-01-26 12:00:00,-0.2,79.0,2.3,1007.4,77.0,0.0
2021-01-26 13:00:00,0.5,76.0,1.3,1007.9,73.0,0.0
2021-01-26 14:00:00,0.1,83.0,1.1,1008.0,67.0,0.0
2021-01-26 15:00:00,0.5,82.0,2.9,1008.2,31.0,0.0
2021-01-26 16:00:00,0.4,85.0,1.9,1008.5,90.0,0.0
2021-01-26 17:00:00,0.2,87.0,2.4,1008.5,87.0,0.0
2021-01-26 18:00:00,-0.2,87.0,4.7,1008.6,88.0,0.0
2021-01-26 19:00:00,-0.9,88.0,5.8,1008.7,91.0,0.0
2021-01-26 20:00:00,-1.9,90.0,6.2,1008.5,97.0,0.0
2021-01-26 21:00:00,-2.5,89.0,6.5,1008.5,27.0,0.0
2021-01-26 22:00:00,-3.6,89.0,6.5,1008.3,13.0,0.0
2021-01-26 23:00:00,-4.3,88.0,6.6,1008.1,16.0,0.0
2021-01-27 00:00:00,-4.7,86.0,6.6,1008.1,18.0,0.0
2021-01-27 01:00:00,-5.1,84.0,6.8,1008.0,19.0,0.0
2021-01-27 02:00:00,-7.2,88.0,4.3,1007.7,43.0,0.0
2021-01-27 03:00:00,-6.4,83.0,6.5,1007.4,24.0,0.0
2021-01-27 04:00:00,-6.2,79.0,7.2,1006.9,45.0,0.0
2021-01-27 05:00:00,-6.2,78.0,6.5,1006.5,70.0,0.0
2021-01-27 06:00:00,-5.9,76.0,6.2,1006.3,91.0,0.0
2021-01-27 07:00:00,-5.4,73.0,5.4,1006.1,93.0,0.0
2021-01-27 08:00:00,-5.3,73.0,4.6,1006.0,94.0,0.0
2021-01-27 09:00:00,-5.5,73.0,4.7,1006.0,95.0,0.0
2021-01-27 10:00:00,-6.2,74.0,5.6,1006.1,96.0,0.0
2021-01-27 11:00:00,-6.1,72.0,5.0,1006.3,92.0,0.0
2021-01-27 12:00:00,-4.2,65.0,5.4,1006.2,89.0,0.0
2021-01-27 13:00:00,-2.2,58.0,3.7,1006.5,82.0,0.0
2021-01-27 14:00:00,-1.6,62.0,2.3,1006.7,84.0,0.0
2021-01-27 15:00:00,-1.2,62.0,3.4,1006.7,32.0,0.0
2021-01-27 16:00:00,-1.5,65.0,3.9,1006.8,46.0,0.0
2021-01-27 17:00:00,-2.7,73.0,3.5,1007.0,14.0,0.0
2021-01-27 18:00:00,-4.1,76.0,3.8,1007.4,11.0,0.0
2021-01-27 19:00:00,-5.1,78.0,4.0,1007.6,71.0,0.0
2021-01-27 20:00:00,-5.6,80.0,3.6,1007.5,76.0,0.0
2021-01-27 21:00:00,-6.0,81.0,3.2,1007.4,0.0,0.0
2021-01-27 22:00:00,-6.1,81.0,2.2,1007.5,0.0,0.0
2021-01-27 23:00:00,-6.2,80.0,3.3,1007.5,0.0,0.0
2021-01-28 00:00:00,-6.3,79.0,3.9,1007.5,0.0,0.0
2021-01-28 01:00:00,-6.5,80.0,4.7,1007.3,0.0,0.0
2021-01-28 02:00:00,-8.6,81.0,7.9,1007.3,2.0,0.0
2021-01-28 03:00:00,-6.3,74.0,7.1,1007.0,0.0,0.0
2021-01-28 04:00:00,-6.5,75.0,6.9,1006.5,0.0,0.0
2021-01-28 05:00:00,-7.7,77.0,6.4,1006.1,1.0,0.0
2021-01-28 06:00:00,-11.5,82.0,8.3,1005.7,18.0,0.0
2021-01-28 07:00:00,-10.0,79.0,7.3,1004.9,27.0,0.0
2021-01-28 08:00:00,-7.9,76.0,6.7,1004.4,47.0,0.0
2021-01-28 09:00:00,-6.8,75.0,5.0,1004.0,63.0,0.0
2021-01-28 10:00:00,-6.9,76.0,5.8,1004.1,85.0,0.0
2021-01-28 11:00:00,-8.6,75.0,7.7,1003.8,71.0,0.0
2021-01-28 12:00:00,-7.5,70.0,7.9,1003.7,74.0,0.0
2021-01-28 13:00:00,-5.0,63.0,5.8,1003.6,71.0,0.1
2021-01-28 14:00:00,-2.6,63.0,7.7,1003.2,77.0,0.1
2021-01-28 15:00:00,-2.8,67.0,4.6,1002.9,92.0,0.2
2021-01-28 16:00:00,-2.9,70.0,4.7,1002.8,67.0,0.3
2021-01-28 17:00:00,-3.7,72.0,5.1,1002.5,69.0,0.2
2021-01-28 18:00:00,-4.3,73.0,6.9,1002.2,61.0,0.1
2021-01-28 19:00:00,-4.3,74.0,8.7,1002.1,65.0,0.0
2021-01-28 20:00:00,-4.4,74.0,9.0,1001.9,67.0,0.0
2021-01-28 21:00:00,-4.0,73.0,9.2,1001.6,82.0,0.0
2021-01-28 22:00:00,-3.5,73.0,9.4,1001.5,70.0,0.0
2021-01-28 23:00:00,-3.5,74.0,8.9,1001.4,72.0,0.0
2021-01-29 00:00:00,-3.1,74.0,8.7,1001.3,78.0,0.0
2021-01-29 01:00:00,-3.0,74.0,9.2,1001.1,75.0,0.0
2021-01-29 02:00:00,-4.1,77.0,9.7,1000.6,91.0,0.0
2021-01-29 03:00:00,-3.8,75.0,8.2,1000.3,56.0,0.0
2021-01-29 04:00:00,-4.8,76.0,6.5,1000.0,74.0,0.0
2021-01-29 05:00:00,-4.4,74.0,6.5,999.5,61.0,0.0
2021-01-29 06:00:00,-4.7,74.0,6.4,999.2,48.0,0.0
2021-01-29 07:00:00,-5.3,74.0,5.7,999.0,45.0,0.0
2021-01-29 08:00:00,-6.0,74.0,6.2,999.0,47.0,0.0
2021-01-29 09:00:00,-6.3,72.0,6.1,999.0,47.0,0.0
2021-01-29 10:00:00,-7.5,72.0,7.4,999.3,53.0,0.0
2021-01-29 11:00:00,-7.5,71.0,8.6,999.6,61.0,0.0
2021-01-29 12:00:00,-6.3,70.0,9.4,1000.0,76.0,0.0
2021-01-29 13:00:00,-2.9,65.0,5.8,1000.3,70.0,0.0
2021-01-29 14:00:00,-0.2,61.0,6.9,1000.9,39.0,0.0
2021-01-29 15:00:00,0.1,63.0,7.6,1000.9,39.0,0.0
2021-01-29 16:00:00,-0.2,64.0,6.6,1001.1,51.0,0.0
2021-01-29 17:00:00,-0.9,66.0,6.3,1001.4,66.0,0.0
2021-01-29 18:00:00,-1.7,68.0,7.3,1001.6,75.0,0.0
2021-01-29 19:00:00,-2.1,67.0,8.0,1001.9,84.0,0.0
2021-01-29 20:00:00,-2.5,67.0,9.2,1002.0,79.0,0.0
2021-01-29 21:00:00,-2.9,69.0,9.9,1002.2,90.0,0.0
2021-01-29 22:00:00,-2.6,69.0,9.9,1002.2,98.0,0.0
2021-01-29 23:00:00,-2.6,70.0,9.7,1002.3,99.0,0.0
2021-01-30 00:00:00,-2.5,73.0,9.3,1002.1,97.0,0.0
2021-01-30 01:00:00,-2.3,75.0,9.8,1001.9,92.0,0.0
2021-01-30 02:00:00,-1.8,82.0,9.6,1001.9,86.0,0.0
2021-01-30 03:00:00,-2.2,84.0,8.2,1001.8,91.0,0.0
2021-01-30 04:00:00,-1.7,81.0,8.5,1001.7,94.0,0.0
2021-01-30 05:00:00,-1.4,81.0,8.7,1001.6,90.0,0.0
2021-01-30 06:00:00,-1.3,82.0,9.5,1001.5,86.0,0.0
2021-01-30 07:00:00,-1.3,82.0,10.0,1001.0,79.0,0.0
2021-01-30 08:00:00,-1.6,84.0,10.5,1000.8,76.0,0.0
2021-01-30 09:00:00,-1.8,84.0,10.6,1000.3,89.0,0.0
2021-01-30 10:00:00,-1.5,82.0,10.5,1000.0,95.0,0.0
2021-01-30 11:00:00,-1.4,81.0,10.7,999.9,94.0,0.0
2021-01-30 12:00:00,-1.0,79.0,9.2,999.9,92.0,0.0
2021-01-30 13:00:00,-0.2,77.0,6.3,1000.2,96.0,0.0
2021-01-30 14:00:00,-1.0,79.0,2.4,1001.3,99.0,0.0
2021-01-30 15:00:00,-0.7,82.0,2.0,1001.4,99.0,0.0
2021-01-30 16:00:00,-0.5,84.0,3.1,1001.3,96.0,0.0
2021-01-30 17:00:00,-0.6,86.0,4.0,1001.3,89.0,0.0
2021-01-30 18:00:00,-1.6,90.0,3.5,1001.2,54.0,0.0
2021-01-30 19:00:00,-2.7,88.0,1.5,1001.0,52.0,0.0
2021-01-30 20:00:00,-1.8,87.0,0.8,1001.0,65.0,0.0
2021-01-30 21:00:00,-2.1,87.0,0.4,1001.2,63.0,0.0
2021-01-30 22:00:00,-3.2,89.0,0.8,1001.3,67.0,0.0
2021-01-30 23:00:00,-5.1,91.0,1.1,1001.3,65.0,0.0
2021-01-31 00:00:00,-6.2,91.0,4.6,1001.1,55.0,0.0
2021-01-31 01:00:00,-6.4,92.0,7.2,1001.0,72.0,0.0
2021-01-31 02:00:00,-4.0,87.0,4.5,1000.7,68.0,0.0
2021-01-31 03:00:00,-3.2,85.0,5.3,1000.4,88.0,0.7
2021-01-31 04:00:00,-3.3,88.0,4.6,999.9,80.0,0.3
2021-01-31 05:00:00,-4.5,85.0,6.5,999.7,87.0,1.4
2021-01-31 06:00:00,-4.0,83.0,6.9,999.3,72.0,1.6
2021-01-31 07:00:00,-4.8,83.0,6.0,998.9,86.0,0.7
2021-01-31 08:00:00,-3.9,81.0,5.1,998.6,64.0,1.1
2021-01-31 09:00:00,-2.8,73.0,3.6,998.5,90.0,1.1
2021-01-31 10:00:00,-6.6,82.0,6.1,998.3,81.0,0.7
2021-01-31 11:00:00,-3.8,85.0,7.9,997.9,50.0,0.0
2021-01-31 12:00:00,-3.1,87.0,7.2,997.8,67.0,0.1
2021-01-31 13:00:00,-1.8,87.0,7.7,997.5,84.0,0.0
2021-01-31 14:00:00,-1.1,90.0,9.1,997.0,97.0,0.0
2021-01-31 15:00:00,-0.9,91.0,9.8,996.3,100.0,0.2
2021-01-31 16:00:00,-0.9,91.0,8.8,995.6,100.0,0.5
2021-01-31 17:00:00,-1.1,90.0,10.0,995.0,100.0,0.5
2021-01-31 18:00:00,-1.2,90.0,7.3,994.5,100.0,0.7
2021-01-31 19:00:00,-1.6,91.0,7.2,994.0,100.0,0.8
2021-01-31 20:00:00,-1.8,91.0,7.4,993.8,100.0,1.3
2021-01-31 21:00:00,-1.9,90.0,6.3,993.9,94.0,0.9
2021-01-31 22:00:00,-3.0,89.0,4.9,994.1,93.0,0.2
2021-01-31 23:00:00,-3.3,87.0,5.2,994.5,75.0,0.0
2021-02-01 00:00:00,-6.9,87.0,6.3,994.6,37.0,0.0
2021-02-01 01:00:00,-8.2,86.0,5.5,994.6,2.0,0.0
2021-02-01 02:00:00,-8.5,84.0,6.1,994.9,2.0,0.0
2021-02-01 03:00:00,-9.6,82.0,4.0,995.0,0.0,0.0
2021-02-01 04:00:00,-10.0,80.0,3.6,995.1,0.0,0.0
2021-02-01 05:00:00,-11.6,81.0,5.6,995.1,1.0,0.0
2021-02-01 06:00:00,-9.0,74.0,4.8,995.4,4.0,0.0
2021-02-01 07:00:00,-12.4,80.0,5.9,995.6,75.0,0.0
2021-02-01 08:00:00,-11.9,79.0,6.2,995.8,76.0,0.0
2021-02-01 09:00:00,-11.4,80.0,5.5,996.1,80.0,0.0
2021-02-01 10:00:00,-12.1,82.0,6.4,996.5,87.0,0.0
2021-02-01 11:00:00,-10.6,81.0,4.0,996.9,89.0,0.0
2021-02-01 12:00:00,-9.7,80.0,1.8,997.5,92.0,0.0
2021-02-01 13:00:00,-5.3,71.0,3.7,998.1,73.0,0.0
2021-02-01 14:00:00,-4.9,74.0,3.7,998.3,63.0,0.0
2021-02-01 15:00:00,-3.9,68.0,2.6,998.4,53.0,0.0
2021-02-01 16:00:00,-3.7,70.0,4.1,998.5,16.0,0.0
2021-02-01 17:00:00,-4.0,72.0,3.1,998.8,1.0,0.0
2021-02-01 18:00:00,-5.9,76.0,1.1,999.1,1.0,0.0
2021-02-01 19:00:00,-9.7,81.0,3.6,999.4,2.0,0.0
2021-02-01 20:00:00,-11.8,80.0,4.4,999.9,2.0,0.0
2021-02-01 21:00:00,-12.4,77.0,5.4,1000.4,25.0,0.0
2021-02-01 22:00:00,-12.5,73.0,6.5,1000.5,65.0,0.0
2021-02-01 23:00:00,-11.3,69.0,5.2,1000.7,62.0,0.0
2021-02-02 00:00:00,-12.3,71.0,6.3,1000.8,58.0,0.0
2021-02-02 01:00:00,-12.5,71.0,7.1,1000.8,85.0,0.0
2021-02-02 02:00:00,-12.9,76.0,7.9,1001.2,91.0,0.0
2021-02-02 03:00:00,-11.1,72.0,4.7,1001.2,80.0,0.0
2021-02-02 04:00:00,-12.7,74.0,4.9,1001.4,64.0,0.0
2021-02-02 05:00:00,-13.3,73.0,5.3,1001.4,15.0,0.0
2021-02-02 06:00:00,-12.2,69.0,5.2,1001.4,15.0,0.0
2021-02-02 07:00:00,-11.7,65.0,6.0,1001.3,4.0,0.0
2021-02-02 08:00:00,-12.3,65.0,5.8,1001.6,19.0,0.0
2021-02-02 09:00:00,-12.3,66.0,5.4,1001.7,58.0,0.0
2021-02-02 10:00:00,-12.7,67.0,5.2,1002.0,84.0,0.0
2021-02-02 11:00:00,-12.7,68.0,5.1,1002.3,69.0,0.0
2021-02-02 12:00:00,-11.0,69.0,6.0,1002.8,28.0,0.0
2021-02-02 13:00:00,-5.3,53.0,4.0,1002.7,15.0,0.0
2021-02-02 14:00:00,-3.4,54.0,2.3,1002.4,12.0,0.0
2021-02-02 15:00:00,-2.3,55.0,0.4,1002.5,1.0,0.0
2021-02-02 16:00:00,-2.3,54.0,1.3,1002.6,1.0,0.0
2021-02-02 17:00:00,-2.8,57.0,1.1,1002.9,4.0,0.0
2021-02-02 18:00:00,-5.6,69.0,2.9,1003.3,2.0,0.0
2021-02-02 19:00:00,-10.6,82.0,3.0,1003.6,3.0,0.0
2021-02-02 20:00:00,-12.6,81.0,3.8,1004.0,3.0,0.0
2021-02-02 21:00:00,-13.4,79.0,4.5,1004.4,3.0,0.0
2021-02-02 22:00:00,-13.6,77.0,3.6,1004.7,11.0,0.0
2021-02-02 23:00:00,-13.4,75.0,4.0,1005.1,13.0,0.0
2021-02-03 00:00:00,-14.0,74.0,5.5,1005.5,9.0,0.0
2021-02-03 01:00:00,-14.6,74.0,5.0,1005.8,7.0,0.0
2021-02-03 02:00:00,-14.8,75.0,6.8,1006.1,4.0,0.0
2021-02-03 03:00:00,-14.3,75.0,5.7,1006.0,0.0,0.0
2021-02-03 04:00:00,-14.8,74.0,3.4,1006.1,0.0,0.0
2021-02-03 05:00:00,-16.0,74.0,1.8,1006.3,0.0,0.0
2021-02-03 06:00:00,-16.8,72.0,2.2,1006.6,0.0,0.0
2021-02-03 07:00:00,-17.1,71.0,2.5,1006.7,0.0,0.0
2021-02-03 08:00:00,-17.8,72.0,3.2,1006.9,0.0,0.0
2021-02-03 09:00:00,-18.2,72.0,2.9,1007.4,0.0,0.0
2021-02-03 10:00:00,-17.8,71.0,2.2,1007.8,0.0,0.0
2021-02-03 11:00:00,-16.4,69.0,3.3,1008.1,0.0,0.0
2021-02-03 12:00:00,-14.0,66.0,5.9,1008.4,0.0,0.0
2021-02-03 13:00:00,-11.2,66.0,7.1,1008.7,1.0,0.0
2021-02-03 14:00:00,-7.5,64.0,4.4,1008.8,1.0,0.0
2021-02-03 15:00:00,-8.2,67.0,6.8,1008.8,0.0,0.0
2021-02-03 16:00:00,-8.0,70.0,6.0,1008.7,0.0,0.0
2021-02-03 17:00:00,-8.6,72.0,6.3,1009.0,0.0,0.0
2021-02-03 18:00:00,-9.8,75.0,5.5,1009.6,0.0,0.0
2021-02-03 19:00:00,-10.6,76.0,5.6,1010.0,0.0,0.0
2021-02-03 20:00:00,-12.4,77.0,5.4,1010.5,0.0,0.0
2021-02-03 21:00:00,-13.8,75.0,4.4,1011.1,0.0,0.0
2021-02-03 22:00:00,-15.0,74.0,3.7,1011.6,0.0,0.0
2021-02-03 23:00:00,-16.1,73.0,3.6,1012.3,0.0,0.0
2021-02-04 00:00:00,-17.0,72.0,3.6,1012.7,0.0,0.0
2021-02-04 01:00:00,-17.8,71.0,3.3,1013.2,0.0,0.0
2021-02-04 02:00:00,-17.1,72.0,2.6,1013.8,0.0,0.0
2021-02-04 03:00:00,-15.9,71.0,3.0,1014.4,0.0,0.0
2021-02-04 04:00:00,-18.5,73.0,4.3,1014.9,0.0,0.0
2021-02-04 05:00:00,-18.8,72.0,5.8,1015.6,1.0,0.0
2021-02-04 06:00:00,-18.5,70.0,5.4,1016.1,2.0,0.0
2021-02-04 07:00:00,-18.6,68.0,5.4,1016.8,2.0,0.0
2021-02-04 08:00:00,-18.6,67.0,4.7,1017.4,1.0,0.0
2021-02-04 09:00:00,-18.0,66.0,4.0,1018.4,8.0,0.0
2021-02-04 10:00:00,-17.8,66.0,4.3,1019.1,23.0,0.0
2021-02-04 11:00:00,-16.5,67.0,4.0,1019.7,17.0,0.0
2021-02-04 12:00:00,-14.2,68.0,7.6,1020.3,23.0,0.0
2021-02-04 13:00:00,-8.6,52.0,6.5,1020.9,40.0,0.0
2021-02-04 14:00:00,-7.0,68.0,4.3,1020.8,67.0,0.0
2021-02-04 15:00:00,-6.5,68.0,3.4,1021.1,100.0,0.0
2021-02-04 16:00:00,-5.8,68.0,2.6,1021.2,100.0,0.0
2021-02-04 17:00:00,-5.8,68.0,3.7,1021.4,100.0,0.0
2021-02-04 18:00:00,-6.1,72.0,4.7,1021.7,100.0,0.0
2021-02-04 19:00:00,-6.8,77.0,5.1,1021.9,99.0,0.0
2021-02-04 20:00:00,-7.2,80.0,5.1,1022.4,100.0,0.0
2021-02-04 21:00:00,-7.5,82.0,4.8,1022.8,100.0,0.0
2021-02-04 22:00:00,-7.8,82.0,5.2,1023.2,99.0,0.0
2021-02-04 23:00:00,-8.2,81.0,5.8,1023.4,97.0,0.0
2021-02-05 00:00:00,-8.3,77.0,4.6,1023.9,99.0,0.0
2021-02-05 01:00:00,-8.9,79.0,4.5,1024.1,94.0,0.0
2021-02-05 02:00:00,-11.6,76.0,6.0,1024.1,63.0,0.0
2021-02-05 03:00:00,-12.2,80.0,7.1,1024.2,2.0,0.0
2021-02-05 04:00:00,-13.2,78.0,7.6,1024.3,0.0,0.0
2021-02-05 05:00:00,-13.9,77.0,8.0,1024.5,0.0,0.0
2021-02-05 06:00:00,-14.4,78.0,8.6,1024.7,0.0,0.0
2021-02-05 07:00:00,-14.9,77.0,7.8,1025.0,0.0,0.0
2021-02-05 08:00:00,-15.1,75.0,7.3,1025.4,0.0,0.0
2021-02-05 09:00:00,-15.1,73.0,7.3,1025.7,0.0,0.0
2021-02-05 10:00:00,-15.1,72.0,7.9,1026.1,0.0,0.0
2021-02-05 11:00:00,-14.1,74.0,7.5,1026.6,0.0,0.0
2021-02-05 12:00:00,-11.9,68.0,5.9,1027.0,0.0,0.0
2021-02-05 13:00:00,-10.2,66.0,5.2,1027.1,0.0,0.0
2021-02-05 14:00:00,-5.5,55.0,5.9,1027.2,0.0,0.0
2021-02-05 15:00:00,-5.6,55.0,5.2,1027.2,0.0,0.0
2021-02-05 16:00:00,-5.3,55.0,7.4,1027.0,0.0,0.0
2021-02-05 17:00:00,-6.2,61.0,8.1,1027.0,0.0,0.0
2021-02-05 18:00:00,-7.6,66.0,7.3,1026.9,0.0,0.0
2021-02-05 19:00:00,-9.5,69.0,5.6,1027.1,0.0,0.0
2021-02-05 20:00:00,-11.2,73.0,5.0,1027.4,0.0,0.0
2021-02-05 21:00:00,-12.6,74.0,4.1,1027.8,0.0,0.0
2021-02-05 22:00:00,-13.2,71.0,4.0,1028.0,0.0,0.0
2021-02-05 23:00:00,-14.7,72.0,4.0,1028.4,0.0,0.0
2021-02-06 00:00:00,-15.9,73.0,3.6,1028.6,0.0,0.0
2021-02-06 01:00:00,-16.6,73.0,4.0,1028.8,0.0,0.0
2021-02-06 02:00:00,-15.3,73.0,5.9,1028.6,0.0,0.0
2021-02-06 03:00:00,-14.6,72.0,6.0,1028.8,0.0,0.0
2021-02-06 04:00:00,-14.7,71.0,5.5,1028.7,0.0,0.0
2021-02-06 05:00:00,-15.1,70.0,4.7,1028.8,0.0,0.0
2021-02-06 06:00:00,-15.4,69.0,5.1,1029.0,0.0,0.0
2021-02-06 07:00:00,-15.5,70.0,6.3,1029.1,0.0,0.0
2021-02-06 08:00:00,-15.5,72.0,8.2,1029.1,0.0,0.0
2021-02-06 09:00:00,-15.1,72.0,7.9,1029.5,0.0,0.0
2021-02-06 10:00:00,-15.1,73.0,7.2,1029.7,0.0,0.0
2021-02-06 11:00:00,-14.1,73.0,6.3,1029.7,0.0,0.0
2021-02-06 12:00:00,-12.3,71.0,5.0,1030.0,0.0,0.0
2021-02-06 13:00:00,-8.6,58.0,5.5,1030.1,0.0,0.0
2021-02-06 14:00:00,-5.6,54.0,3.2,1029.9,0.0,0.0
2021-02-06 15:00:00,-4.2,46.0,0.5,1029.9,0.0,0.0
2021-02-06 16:00:00,-4.1,54.0,3.6,1029.9,0.0,0.0
2021-02-06 17:00:00,-8.2,72.0,6.3,1029.6,0.0,0.0
2021-02-06 18:00:00,-10.4,75.0,7.1,1029.5,0.0,0.0
2021-02-06 19:00:00,-12.6,74.0,6.5,1029.5,0.0,0.0
2021-02-06 20:00:00,-13.0,76.0,4.0,1029.7,0.0,0.0
2021-02-06 21:00:00,-13.9,75.0,4.0,1029.7,0.0,0.0
2021-02-06 22:00:00,-15.8,74.0,2.5,1029.5,0.0,0.0
2021-02-06 23:00:00,-16.2,71.0,2.5,1029.4,0.0,0.0
2021-02-07 00:00:00,-16.8,69.0,2.5,1029.4,0.0,0.0
2021-02-07 01:00:00,-17.3,68.0,2.9,1029.2,0.0,0.0
2021-02-07 02:00:00,-17.0,68.0,2.5,1029.2,0.0,0.0
2021-02-07 03:00:00,-16.4,67.0,2.5,1028.9,0.0,0.0
2021-02-07 04:00:00,-16.8,67.0,2.9,1028.7,0.0,0.0
2021-02-07 05:00:00,-17.4,67.0,2.9,1028.3,0.0,0.0
2021-02-07 06:00:00,-18.1,68.0,2.9,1028.0,0.0,0.0
2021-02-07 07:00:00,-18.6,68.0,3.7,1027.8,0.0,0.0
2021-02-07 08:00:00,-18.9,69.0,2.5,1027.6,0.0,0.0
2021-02-07 09:00:00,-18.6,69.0,2.2,1027.4,0.0,0.0
2021-02-07 10:00:00,-18.9,69.0,3.0,1027.5,0.0,0.0
2021-02-07 11:00:00,-17.7,67.0,3.7,1027.6,0.0,0.0
2021-02-07 12:00:00,-14.9,65.0,6.3,1027.6,0.0,0.0
2021-02-07 13:00:00,-10.8,59.0,6.4,1027.5,0.0,0.0
2021-02-07 14:00:00,-6.3,63.0,4.5,1027.1,0.0,0.0
2021-02-07 15:00:00,-5.2,48.0,3.6,1026.8,0.0,0.0
2021-02-07 16:00:00,-4.3,49.0,4.1,1026.7,0.0,0.0
2021-02-07 17:00:00,-8.3,63.0,6.1,1026.3,1.0,0.0
2021-02-07 18:00:00,-10.3,68.0,6.9,1026.5,0.0,0.0
2021-02-07 19:00:00,-10.7,71.0,6.0,1026.6,0.0,0.0
2021-02-07 20:00:00,-11.9,74.0,7.5,1026.6,0.0,0.0
2021-02-07 21:00:00,-12.7,74.0,8.0,1026.5,0.0,0.0
2021-02-07 22:00:00,-13.2,74.0,8.2,1026.2,0.0,0.0
2021-02-07 23:00:00,-13.7,74.0,8.3,1026.3,0.0,0.0
2021-02-08 00:00:00,-14.0,72.0,7.8,1026.1,0.0,0.0
2021-02-08 01:00:00,-14.2,71.0,7.4,1025.8,0.0,0.0
2021-02-08 02:00:00,-14.1,72.0,6.2,1026.1,0.0,0.0
2021-02-08 03:00:00,-13.5,72.0,6.3,1025.9,0.0,0.0
2021-02-08 04:00:00,-13.6,71.0,7.1,1025.8,0.0,0.0
2021-02-08 05:00:00,-13.8,71.0,7.5,1025.4,0.0,0.0
2021-02-08 06:00:00,-14.1,72.0,8.7,1025.0,0.0,0.0
2021-02-08 07:00:00,-14.4,73.0,9.4,1024.6,0.0,0.0
2021-02-08 08:00:00,-14.7,75.0,9.4,1024.0,0.0,0.0
2021-02-08 09:00:00,-15.0,74.0,8.7,1023.8,0.0,0.0
2021-02-08 10:00:00,-15.5,74.0,7.0,1023.8,0.0,0.0
2021-02-08 11:00:00,-15.0,73.0,5.4,1023.8,0.0,0.0
2021-02-08 12:00:00,-13.4,68.0,4.5,1023.6,0.0,0.0
2021-02-08 13:00:00,-11.1,65.0,6.4,1023.4,0.0,0.0
2021-02-08 14:00:00,-6.6,64.0,3.6,1023.3,0.0,0.0
2021-02-08 15:00:00,-6.5,59.0,4.6,1022.6,0.0,0.0
2021-02-08 16:00:00,-6.6,61.0,4.8,1021.9,3.0,0.0
2021-02-08 17:00:00,-6.7,65.0,7.1,1021.5,14.0,0.0
2021-02-08 18:00:00,-8.2,71.0,8.7,1021.6,19.0,0.0
2021-02-08 19:00:00,-9.5,72.0,10.3,1021.3,33.0,0.0
2021-02-08 20:00:00,-10.2,71.0,10.5,1021.1,43.0,0.0
2021-02-08 21:00:00,-11.0,72.0,10.5,1021.4,41.0,0.0
2021-02-08 22:00:00,-11.8,73.0,9.8,1021.5,29.0,0.0
2021-02-08 23:00:00,-12.7,74.0,9.7,1021.7,28.0,0.0
2021-02-09 00:00:00,-13.5,76.0,9.8,1021.7,31.0,0.0
2021-02-09 01:00:00,-14.0,75.0,10.2,1021.7,41.0,0.0
2021-02-09 02:00:00,-11.8,70.0,10.0,1021.6,54.0,0.0
2021-02-09 03:00:00,-11.0,71.0,9.1,1021.5,10.0,0.0
2021-02-09 04:00:00,-11.5,70.0,8.7,1021.3,32.0,0.0
2021-02-09 05:00:00,-12.0,69.0,9.1,1021.1,21.0,0.0
2021-02-09 06:00:00,-11.8,66.0,9.9,1021.1,27.0,0.0
2021-02-09 07:00:00,-11.8,65.0,9.9,1020.9,43.0,0.0
2021-02-09 08:00:00,-12.2,65.0,9.6,1020.8,48.0,0.0
2021-02-09 09:00:00,-12.6,66.0,10.1,1021.1,47.0,0.0
2021-02-09 10:00:00,-12.9,67.0,10.4,1021.1,70.0,0.0
2021-02-09 11:00:00,-12.1,66.0,9.2,1021.3,45.0,0.0
2021-02-09 12:00:00,-10.5,62.0,6.8,1021.3,37.0,0.0
2021-02-09 13:00:00,-8.6,58.0,5.0,1021.3,16.0,0.0
2021-02-09 14:00:00,-5.5,53.0,6.9,1021.6,4.0,0.0
2021-02-09 15:00:00,-5.3,52.0,5.9,1021.2,82.0,0.0
2021-02-09 16:00:00,-5.8,57.0,6.5,1021.0,71.0,0.0
2021-02-09 17:00:00,-6.9,63.0,8.1,1020.7,17.0,0.0
2021-02-09 18:00:00,-8.5,70.0,8.4,1020.7,1.0,0.0
2021-02-09 19:00:00,-9.5,66.0,7.2,1020.4,0.0,0.0
2021-02-09 20:00:00,-11.7,67.0,5.6,1020.4,0.0,0.0
2021-02-09 21:00:00,-13.9,71.0,4.5,1020.5,0.0,0.0
2021-02-09 22:00:00,-15.5,72.0,3.3,1020.3,0.0,0.0
2021-02-09 23:00:00,-16.7,71.0,2.2,1020.1,0.0,0.0
2021-02-10 00:00:00,-17.1,67.0,2.5,1020.2,0.0,0.0
2021-02-10 01:00:00,-17.4,63.0,3.4,1019.9,0.0,0.0
2021-02-10 02:00:00,-15.9,60.0,3.5,1020.6,0.0,0.0
2021-02-10 03:00:00,-12.3,51.0,4.4,1020.6,1.0,0.0
2021-02-10 04:00:00,-11.4,48.0,3.1,1020.4,1.0,0.0
2021-02-10 05:00:00,-14.1,54.0,4.7,1020.0,4.0,0.0
2021-02-10 06:00:00,-13.0,49.0,2.9,1019.7,15.0,0.0
2021-02-10 07:00:00,-14.7,52.0,4.7,1019.6,37.0,0.0
2021-02-10 08:00:00,-15.7,54.0,5.9,1019.4,37.0,0.0
2021-02-10 09:00:00,-14.8,54.0,5.9,1019.2,86.0,0.0
2021-02-10 10:00:00,-12.1,53.0,3.6,1019.1,97.0,0.0
2021-02-10 11:00:00,-10.5,54.0,3.6,1019.2,84.0,0.0
2021-02-10 12:00:00,-9.6,61.0,4.4,1019.3,100.0,0.0
2021-02-10 13:00:00,-4.5,44.0,2.8,1019.4,87.0,0.0
2021-02-10 14:00:00,-2.3,46.0,1.6,1019.6,11.0,0.0
2021-02-10 15:00:00,-1.6,49.0,1.8,1019.7,0.0,0.0
2021-02-10 16:00:00,-4.2,69.0,4.6,1020.0,0.0,0.0
2021-02-10 17:00:00,-3.7,63.0,4.4,1020.0,0.0,0.0
2021-02-10 18:00:00,-2.7,60.0,4.9,1020.4,0.0,0.0
2021-02-10 19:00:00,-5.0,62.0,4.0,1020.9,0.0,0.0
2021-02-10 20:00:00,-9.9,72.0,6.0,1021.2,0.0,0.0
2021-02-10 21:00:00,-10.0,73.0,6.0,1021.9,2.0,0.0
2021-02-10 22:00:00,-11.7,73.0,5.8,1022.6,33.0,0.0
2021-02-10 23:00:00,-10.3,70.0,8.3,1023.4,100.0,0.0
2021-02-11 00:00:00,-7.9,65.0,9.4,1024.5,100.0,0.0
2021-02-11 01:00:00,-7.0,65.0,9.8,1025.5,98.0,0.0
2021-02-11 02:00:00,-6.6,70.0,8.8,1026.3,97.0,0.0
2021-02-11 03:00:00,-6.8,74.0,8.7,1026.8,17.0,0.0
2021-02-11 04:00:00,-8.2,73.0,9.0,1027.5,0.0,0.0
2021-02-11 05:00:00,-9.0,71.0,8.6,1028.3,15.0,0.0
2021-02-11 06:00:00,-9.4,70.0,8.3,1029.0,37.0,0.0
2021-02-11 07:00:00,-9.7,70.0,8.0,1029.8,42.0,0.0
2021-02-11 08:00:00,-10.2,71.0,7.8,1030.4,15.0,0.0
2021-02-11 09:00:00,-11.1,71.0,8.8,1031.3,7.0,0.0
2021-02-11 10:00:00,-11.9,71.0,8.7,1032.1,8.0,0.0
2021-02-11 11:00:00,-11.3,68.0,8.0,1032.7,0.0,0.0
2021-02-11 12:00:00,-9.5,62.0,5.4,1033.2,0.0,0.0
2021-02-11 13:00:00,-8.0,58.0,4.3,1033.9,0.0,0.0
2021-02-11 14:00:00,-4.9,51.0,3.3,1034.8,0.0,0.0
2021-02-11 15:00:00,-5.7,50.0,4.4,1035.1,0.0,0.0
2021-02-11 16:00:00,-3.8,39.0,4.4,1035.7,0.0,0.0
2021-02-11 17:00:00,-7.2,54.0,6.0,1036.0,0.0,0.0
2021-02-11 18:00:00,-11.0,67.0,7.9,1036.5,0.0,0.0
2021-02-11 19:00:00,-11.5,68.0,5.8,1036.9,0.0,0.0
2021-02-11 20:00:00,-12.6,68.0,5.4,1037.4,0.0,0.0
2021-02-11 21:00:00,-14.6,69.0,4.3,1037.8,0.0,0.0
2021-02-11 22:00:00,-15.9,67.0,3.3,1037.9,0.0,0.0
2021-02-11 23:00:00,-16.8,65.0,2.5,1038.3,0.0,0.0
2021-02-12 00:00:00,-17.9,64.0,2.2,1038.5,0.0,0.0
2021-02-12 01:00:00,-19.2,63.0,1.8,1038.9,0.0,0.0
2021-02-12 02:00:00,-18.9,66.0,3.3,1039.3,0.0,0.0
2021-02-12 03:00:00,-18.2,64.0,2.2,1039.6,0.0,0.0
2021-02-12 04:00:00,-17.6,63.0,2.6,1039.8,0.0,0.0
2021-02-12 05:00:00,-17.2,63.0,3.7,1039.9,0.0,0.0
2021-02-12 06:00:00,-17.5,65.0,4.0,1039.9,0.0,0.0
2021-02-12 07:00:00,-17.7,65.0,2.9,1039.9,0.0,0.0
2021-02-12 08:00:00,-17.8,64.0,2.5,1039.9,0.0,0.0
2021-02-12 09:00:00,-18.0,64.0,2.5,1039.8,0.0,0.0
2021-02-12 10:00:00,-17.3,61.0,2.9,1040.3,0.0,0.0
2021-02-12 11:00:00,-16.2,63.0,3.2,1040.2,0.0,0.0
2021-02-12 12:00:00,-10.2,45.0,4.0,1040.5,0.0,0.0
2021-02-12 13:00:00,-5.5,40.0,1.5,1040.6,0.0,0.0
2021-02-12 14:00:00,-3.4,35.0,2.2,1041.3,0.0,0.0
2021-02-12 15:00:00,-2.4,34.0,0.8,1041.4,0.0,0.0
2021-02-12 16:00:00,-2.1,35.0,0.8,1041.2,0.0,0.0
2021-02-12 17:00:00,-2.6,38.0,2.8,1041.1,0.0,0.0
2021-02-12 18:00:00,-4.2,47.0,3.9,1041.0,0.0,0.0
2021-02-12 19:00:00,-11.8,72.0,4.3,1041.0,0.0,0.0
2021-02-12 20:00:00,-14.5,76.0,3.6,1041.1,0.0,0.0
2021-02-12 21:00:00,-15.5,76.0,3.6,1041.1,0.0,0.0
2021-02-12 22:00:00,-16.4,72.0,3.3,1041.0,0.0,0.0
2021-02-12 23:00:00,-16.4,65.0,2.5,1041.1,0.0,0.0
2021-02-13 00:00:00,-14.0,53.0,3.3,1041.2,0.0,0.0
2021-02-13 01:00:00,-13.7,49.0,4.3,1041.1,0.0,0.0
2021-02-13 02:00:00,-16.0,63.0,5.1,1041.2,0.0,0.0
2021-02-13 03:00:00,-14.7,64.0,4.4,1040.9,0.0,0.0
2021-02-13 04:00:00,-15.7,67.0,4.3,1040.6,0.0,0.0
2021-02-13 05:00:00,-16.3,67.0,4.0,1040.2,0.0,0.0
2021-02-13 06:00:00,-17.2,66.0,3.2,1039.9,0.0,0.0
2021-02-13 07:00:00,-18.1,65.0,3.6,1039.8,0.0,0.0
2021-02-13 08:00:00,-18.4,63.0,3.6,1039.7,0.0,0.0
2021-02-13 09:00:00,-17.8,59.0,3.7,1039.9,0.0,0.0
2021-02-13 10:00:00,-16.6,55.0,4.5,1039.9,0.0,0.0
2021-02-13 11:00:00,-14.6,54.0,5.7,1039.8,0.0,0.0
2021-02-13 12:00:00,-11.0,53.0,7.8,1039.9,0.0,0.0
2021-02-13 13:00:00,-3.4,30.0,6.7,1039.8,0.0,0.0
2021-02-13 14:00:00,-1.5,59.0,5.4,1039.5,0.0,0.0
2021-02-13 15:00:00,-2.0,48.0,4.5,1039.1,0.0,0.0
2021-02-13 16:00:00,-1.8,46.0,5.5,1038.7,0.0,0.0
2021-02-13 17:00:00,-3.1,55.0,6.2,1038.3,0.0,0.0
2021-02-13 18:00:00,-5.0,61.0,8.2,1037.8,0.0,0.0
2021-02-13 19:00:00,-6.9,63.0,8.9,1037.8,0.0,0.0
2021-02-13 20:00:00,-7.8,62.0,10.1,1037.9,0.0,0.0
2021-02-13 21:00:00,-8.2,62.0,10.8,1037.7,21.0,0.0
2021-02-13 22:00:00,-7.8,63.0,10.8,1037.5,0.0,0.0
2021-02-13 23:00:00,-7.9,64.0,11.1,1037.1,1.0,0.0
2021-02-14 00:00:00,-7.8,64.0,11.8,1036.6,1.0,0.0
2021-02-14 01:00:00,-7.7,64.0,11.1,1036.0,23.0,0.0
2021-02-14 02:00:00,-5.7,65.0,13.4,1035.4,11.0,0.0
2021-02-14 03:00:00,-6.1,66.0,13.0,1034.9,22.0,0.0
2021-02-14 04:00:00,-6.4,67.0,12.2,1035.2,40.0,0.0
2021-02-14 05:00:00,-6.4,68.0,13.8,1035.0,79.0,0.0
2021-02-14 06:00:00,-5.3,66.0,14.1,1033.5,89.0,0.0
2021-02-14 07:00:00,-5.6,67.0,13.6,1032.8,100.0,0.0
2021-02-14 08:00:00,-6.3,66.0,12.1,1032.2,100.0,0.0
2021-02-14 09:00:00,-7.0,66.0,12.4,1031.9,93.0,0.0
2021-02-14 10:00:00,-5.8,61.0,12.6,1031.6,91.0,0.0
2021-02-14 11:00:00,-3.4,54.0,13.5,1030.6,28.0,0.0
2021-02-14 12:00:00,-1.3,50.0,13.0,1030.2,100.0,0.0
2021-02-14 13:00:00,-0.1,46.0,14.3,1029.3,100.0,0.0
2021-02-14 14:00:00,1.8,45.0,18.7,1028.6,100.0,0.0
2021-02-14 15:00:00,1.3,43.0,17.8,1027.9,100.0,0.0
2021-02-14 16:00:00,1.2,42.0,18.8,1027.1,100.0,0.0
2021-02-14 17:00:00,0.9,44.0,18.4,1026.1,100.0,0.0
2021-02-14 18:00:00,0.7,45.0,18.4,1025.1,100.0,0.0
2021-02-14 19:00:00,0.4,45.0,18.5,1024.8,100.0,0.0
2021-02-14 20:00:00,0.9,43.0,19.3,1024.2,100.0,0.0
2021-02-14 21:00:00,1.4,41.0,21.0,1023.4,100.0,0.0
2021-02-14 22:00:00,1.8,41.0,22.2,1022.0,100.0,0.0
2021-02-14 23:00:00,2.3,43.0,24.2,1021.3,100.0,0.0
2021-02-15 00:00:00,2.4,46.0,26.3,1020.7,100.0,0.0
2021-02-15 01:00:00,2.2,49.0,27.9,1020.1,100.0,0.1
2021-02-15 02:00:00,3.9,44.0,26.2,1018.4,100.0,0.1
2021-02-15 03:00:00,2.7,46.0,25.0,1017.9,100.0,0.0
2021-02-15 04:00:00,2.5,48.0,24.1,1017.7,100.0,0.1
2021-02-15 05:00:00,2.1,54.0,25.6,1017.3,100.0,0.1
2021-02-15 06:00:00,1.6,59.0,25.9,1016.5,100.0,0.2
2021-02-15 07:00:00,1.2,62.0,23.9,1016.2,100.0,0.2
2021-02-15 08:00:00,1.0,65.0,21.4,1016.2,100.0,0.2
2021-02-15 09:00:00,1.1,66.0,18.9,1016.4,100.0,0.1
2021-02-15 10:00:00,1.2,65.0,18.7,1016.2,100.0,0.0
2021-02-15 11:00:00,1.2,66.0,18.4,1016.2,100.0,0.1
2021-02-15 12:00:00,1.1,67.0,17.3,1016.3,92.0,0.2
2021-02-15 13:00:00,1.3,66.0,16.5,1016.0,98.0,0.1
2021-02-15 14:00:00,2.7,69.0,17.1,1015.6,98.0,0.0
2021-02-15 15:00:00,2.3,67.0,14.6,1015.6,95.0,0.0
2021-02-15 16:00:00,2.2,66.0,14.0,1015.3,100.0,0.0
2021-02-15 17:00:00,2.0,67.0,13.2,1015.2,98.0,0.0
2021-02-15 18:00:00,1.6,69.0,12.5,1015.1,97.0,0.0
2021-02-15 19:00:00,1.1,72.0,10.9,1015.1,91.0,0.0
2021-02-15 20:00:00,0.8,75.0,9.3,1015.0,86.0,0.0
2021-02-15 21:00:00,0.2,80.0,8.9,1014.8,86.0,0.0
2021-02-15 22:00:00,0.2,80.0,8.0,1014.4,91.0,0.0
2021-02-15 23:00:00,0.2,81.0,7.3,1014.6,97.0,0.0
2021-02-16 00:00:00,0.2,80.0,7.0,1014.7,99.0,0.0
2021-02-16 01:00:00,0.3,78.0,8.1,1014.6,99.0,0.0
2021-02-16 02:00:00,2.3,71.0,11.3,1014.2,96.0,0.0
2021-02-16 03:00:00,2.0,71.0,10.8,1014.0,99.0,0.0
2021-02-16 04:00:00,1.9,71.0,10.6,1013.6,96.0,0.0
2021-02-16 05:00:00,1.7,73.0,9.9,1012.7,99.0,0.0
2021-02-16 06:00:00,1.6,75.0,8.1,1012.0,100.0,0.0
2021-02-16 07:00:00,1.5,76.0,8.3,1011.0,100.0,0.0
2021-02-16 08:00:00,1.4,77.0,7.6,1009.9,98.0,0.0
2021-02-16 09:00:00,1.2,79.0,7.5,1009.5,100.0,0.0
2021-02-16 10:00:00,0.2,83.0,7.7,1009.0,99.0,0.0
2021-02-16 11:00:00,0.9,79.0,7.4,1008.4,100.0,0.0
2021-02-16 12:00:00,1.9,74.0,8.4,1007.4,100.0,0.0
2021-02-16 13:00:00,3.3,68.0,8.9,1006.0,100.0,0.0
2021-02-16 14:00:00,5.4,65.0,10.6,1004.5,100.0,0.0
2021-02-16 15:00:00,4.7,64.0,9.8,1003.6,100.0,0.0
2021-02-16 16:00:00,4.1,66.0,12.7,1002.4,100.0,0.0
2021-02-16 17:00:00,3.2,71.0,10.0,1001.8,100.0,0.2
2021-02-16 18:00:00,2.7,75.0,9.1,1001.6,100.0,0.9
2021-02-16 19:00:00,1.7,83.0,8.0,1001.8,100.0,1.5
2021-02-16 20:00:00,1.2,88.0,8.6,1002.2,100.0,0.7
2021-02-16 21:00:00,1.3,85.0,10.1,1002.3,99.0,0.1
2021-02-16 22:00:00,1.5,80.0,9.8,1002.0,100.0,0.0
2021-02-16 23:00:00,1.5,77.0,8.9,1002.3,100.0,0.0
2021-02-17 00:00:00,1.1,76.0,9.4,1002.5,100.0,0.0
2021-02-17 01:00:00,1.2,73.0,9.7,1002.5,100.0,0.0
2021-02-17 02:00:00,1.3,71.0,10.8,1002.7,100.0,0.0
2021-02-17 03:00:00,1.1,70.0,10.1,1003.0,100.0,0.0
2021-02-17 04:00:00,1.0,71.0,10.5,1003.3,100.0,0.0
2021-02-17 05:00:00,0.9,71.0,9.7,1003.3,100.0,0.0
2021-02-17 06:00:00,0.8,72.0,8.4,1003.7,100.0,0.0
2021-02-17 07:00:00,0.5,73.0,8.4,1004.2,100.0,0.0
2021-02-17 08:00:00,0.4,74.0,8.5,1004.5,99.0,0.0
2021-02-17 09:00:00,0.4,72.0,10.2,1004.9,98.0,0.0
2021-02-17 10:00:00,0.5,70.0,10.7,1005.1,98.0,0.0
2021-02-17 11:00:00,1.0,67.0,9.8,1005.2,96.0,0.0
2021-02-17 12:00:00,1.7,64.0,9.2,1005.1,96.0,0.0
2021-02-17 13:00:00,2.1,60.0,9.1,1005.3,63.0,0.0
2021-02-17 14:00:00,3.7,55.0,11.1,1004.9,41.0,0.0
2021-02-17 15:00:00,3.8,57.0,12.4,1004.7,28.0,0.0
2021-02-17 16:00:00,3.5,57.0,11.8,1004.6,23.0,0.0
2021-02-17 17:00:00,2.0,64.0,12.1,1004.4,95.0,0.0
2021-02-17 18:00:00,0.9,66.0,13.3,1004.1,98.0,0.0
2021-02-17 19:00:00,0.4,67.0,15.3,1003.9,100.0,0.0
2021-02-17 20:00:00,1.0,67.0,15.1,1004.5,100.0,0.2
2021-02-17 21:00:00,0.4,76.0,14.8,1005.1,100.0,1.3
2021-02-17 22:00:00,0.3,79.0,14.3,1005.5,100.0,1.1
2021-02-17 23:00:00,0.5,79.0,14.8,1005.6,100.0,0.5
2021-02-18 00:00:00,0.8,76.0,12.8,1006.1,99.0,0.1
2021-02-18 01:00:00,1.3,72.0,12.6,1006.2,89.0,0.0
2021-02-18 02:00:00,2.3,69.0,16.3,1006.4,69.0,0.0
2021-02-18 03:00:00,2.1,66.0,15.3,1006.2,98.0,0.0
2021-02-18 04:00:00,2.1,65.0,16.3,1005.5,100.0,0.0
2021-02-18 05:00:00,1.6,64.0,17.4,1005.3,99.0,0.0
2021-02-18 06:00:00,1.6,65.0,16.4,1004.4,100.0,0.0
2021-02-18 07:00:00,0.8,68.0,14.7,1003.8,100.0,0.0
2021-02-18 08:00:00,0.8,67.0,14.8,1002.9,95.0,0.0
2021-02-18 09:00:00,1.2,66.0,15.8,1002.2,100.0,0.0
2021-02-18 10:00:00,1.9,65.0,15.0,1001.4,100.0,0.0
2021-02-18 11:00:00,2.9,64.0,17.9,1000.5,100.0,1.3
2021-02-18 12:00:00,3.9,67.0,19.9,1000.4,100.0,0.3
2021-02-18 13:00:00,4.2,70.0,21.5,1000.5,100.0,0.3
2021-02-18 14:00:00,5.6,64.0,24.8,1000.1,100.0,0.0
2021-02-18 15:00:00,6.6,60.0,24.9,999.8,97.0,0.0
2021-02-18 16:00:00,6.6,59.0,22.9,999.1,97.0,0.0
2021-02-18 17:00:00,6.1,59.0,20.4,998.4,98.0,0.0
2021-02-18 18:00:00,5.4,60.0,20.2,997.6,88.0,0.0
2021-02-18 19:00:00,4.8,60.0,20.5,997.0,93.0,0.0
2021-02-18 20:00:00,4.6,58.0,20.7,996.4,97.0,0.0
2021-02-18 21:00:00,4.5,60.0,18.4,995.7,100.0,0.0
2021-02-18 22:00:00,4.5,61.0,16.0,995.6,100.0,0.0
2021-02-18 23:00:00,4.4,62.0,15.4,995.2,100.0,0.0
2021-02-19 00:00:00,4.8,63.0,17.1,994.7,100.0,0.2
2021-02-19 01:00:00,4.5,69.0,14.5,994.3,100.0,0.3
2021-02-19 02:00:00,4.9,71.0,17.1,995.0,100.0,0.3
2021-02-19 03:00:00,3.1,98.0,17.5,996.1,100.0,1.1
2021-02-19 04:00:00,2.4,99.0,17.6,996.8,100.0,1.2
2021-02-19 05:00:00,2.4,94.0,17.7,997.0,57.0,0.5
2021-02-19 06:00:00,1.9,91.0,17.9,997.7,94.0,0.0
2021-02-19 07:00:00,2.7,85.0,17.1,998.4,99.0,0.0
2021-02-19 08:00:00,3.3,80.0,18.5,999.0,89.0,0.0
2021-02-19 09:00:00,3.5,78.0,18.7,999.6,100.0,0.0
2021-02-19 10:00:00,3.8,77.0,18.5,1000.2,100.0,0.0
2021-02-19 11:00:00,4.4,75.0,18.4,1000.6,100.0,0.0
2021-02-19 12:00:00,5.0,75.0,17.3,1001.0,100.0,0.0
2021-02-19 13:00:00,5.5,74.0,18.8,1001.6,100.0,0.0
2021-02-19 14:00:00,5.1,83.0,19.8,1001.8,100.0,0.0
2021-02-19 15:00:00,5.9,81.0,23.3,1001.6,100.0,0.0
2021-02-19 16:00:00,5.6,82.0,21.1,1001.4,100.0,0.0
2021-02-19 17:00:00,5.7,78.0,21.7,1000.9,97.0,0.0
2021-02-19 18:00:00,5.4,74.0,22.6,1000.5,98.0,0.0
2021-02-19 19:00:00,5.2,72.0,22.8,1001.1,96.0,0.0
2021-02-19 20:00:00,5.4,70.0,24.4,1000.8,100.0,0.0
2021-02-19 21:00:00,5.5,69.0,25.1,1000.3,99.0,0.0
2021-02-19 22:00:00,5.5,69.0,24.6,1000.0,100.0,0.0
2021-02-19 23:00:00,5.1,78.0,25.8,999.8,100.0,0.6
2021-02-20 00:00:00,4.4,88.0,25.6,999.5,100.0,0.9
2021-02-20 01:00:00,4.5,90.0,27.2,998.7,100.0,0.6
2021-02-20 02:00:00,4.9,91.0,28.7,998.0,100.0,0.7
2021-02-20 03:00:00,4.5,98.0,26.7,997.9,100.0,0.9
2021-02-20 04:00:00,4.5,98.0,25.1,997.9,100.0,1.4
2021-02-20 05:00:00,4.6,99.0,24.0,998.1,100.0,1.5
2021-02-20 06:00:00,4.8,99.0,23.5,998.4,100.0,1.7
2021-02-20 07:00:00,4.9,99.0,23.3,998.3,100.0,1.7
2021-02-20 08:00:00,5.1,99.0,22.3,998.6,100.0,1.8
2021-02-20 09:00:00,5.2,99.0,21.1,999.3,100.0,2.2
2021-02-20 10:00:00,5.4,99.0,20.5,1000.0,100.0,2.8
2021-02-20 11:00:00,5.5,99.0,19.3,1000.3,100.0,2.9
2021-02-20 12:00:00,5.6,99.0,18.7,1000.9,100.0,1.9
2021-02-20 13:00:00,5.9,99.0,18.2,1001.8,100.0,1.1
2021-02-20 14:00:00,6.0,99.0,17.3,1002.1,100.0,0.8
2021-02-20 15:00:00,6.7,95.0,17.3,1002.3,100.0,1.3
2021-02-20 16:00:00,7.0,94.0,16.1,1002.5,100.0,0.2
2021-02-20 17:00:00,6.8,93.0,17.6,1002.8,100.0,0.1
2021-02-20 18:00:00,6.9,92.0,18.0,1002.1,100.0,0.0
2021-02-20 19:00:00,7.0,89.0,18.1,1001.7,100.0,0.0
2021-02-20 20:00:00,7.4,86.0,18.5,1001.0,100.0,0.1
2021-02-20 21:00:00,7.5,88.0,18.4,1000.1,100.0,0.4
2021-02-20 22:00:00,7.6,90.0,18.2,999.5,100.0,0.4
2021-02-20 23:00:00,7.9,91.0,20.7,999.3,100.0,0.4
2021-02-21 00:00:00,8.0,90.0,24.8,998.8,100.0,0.5
2021-02-21 01:00:00,7.9,91.0,24.7,998.0,100.0,0.4
2021-02-21 02:00:00,7.5,98.0,25.9,997.9,100.0,0.7
2021-02-21 03:00:00,8.3,89.0,25.4,996.7,100.0,0.6
2021-02-21 04:00:00,8.5,88.0,26.6,996.8,100.0,0.5
2021-02-21 05:00:00,7.7,98.0,27.3,996.9,100.0,1.1
2021-02-21 06:00:00,7.5,99.0,28.1,997.2,100.0,1.2
2021-02-21 07:00:00,7.3,99.0,27.2,998.2,100.0,1.2
2021-02-21 08:00:00,7.6,94.0,26.4,999.2,100.0,0.6
2021-02-21 09:00:00,7.5,94.0,24.6,1000.4,100.0,0.3
2021-02-21 10:00:00,7.5,93.0,22.5,1001.4,100.0,0.1
2021-02-21 11:00:00,7.8,91.0,21.1,1002.2,100.0,0.0
2021-02-21 12:00:00,8.0,90.0,21.1,1003.2,100.0,0.0
2021-02-21 13:00:00,8.5,87.0,21.7,1004.1,96.0,0.1
2021-02-21 14:00:00,8.5,84.0,25.8,1004.9,98.0,0.1
2021-02-21 15:00:00,8.9,81.0,23.5,1005.5,98.0,0.0
2021-02-21 16:00:00,8.9,78.0,21.0,1006.1,96.0,0.0
2021-02-21 17:00:00,8.6,79.0,19.9,1006.6,99.0,0.0
2021-02-21 18:00:00,8.0,79.0,18.9,1007.0,96.0,0.0
2021-02-21 19:00:00,7.4,82.0,18.5,1007.6,91.0,0.0
2021-02-21 20:00:00,6.8,86.0,19.2,1008.6,89.0,0.0
2021-02-21 21:00:00,6.8,88.0,18.2,1009.2,100.0,0.0
2021-02-21 22:00:00,7.0,89.0,16.7,1009.8,100.0,0.0
2021-02-21 23:00:00,6.7,91.0,15.7,1010.3,97.0,0.0
2021-02-22 00:00:00,6.4,92.0,15.5,1010.9,100.0,0.0
2021-02-22 01:00:00,6.5,92.0,13.2,1011.2,99.0,0.0
2021-02-22 02:00:00,6.1,87.0,13.8,1011.7,97.0,0.0
2021-02-22 03:00:00,5.9,85.0,13.0,1012.0,99.0,0.0
2021-02-22 04:00:00,6.3,82.0,12.2,1011.6,100.0,0.0
2021-02-22 05:00:00,6.3,80.0,11.8,1011.3,100.0,0.0
2021-02-22 06:00:00,6.6,78.0,11.6,1011.3,100.0,0.0
2021-02-22 07:00:00,6.7,77.0,11.3,1011.3,100.0,0.0
2021-02-22 08:00:00,6.9,77.0,10.6,1011.1,100.0,0.0
2021-02-22 09:00:00,6.5,81.0,9.5,1011.1,100.0,0.0
2021-02-22 10:00:00,6.7,83.0,9.3,1010.9,100.0,0.2
2021-02-22 11:00:00,7.0,85.0,8.7,1010.1,100.0,0.2
2021-02-22 12:00:00,7.2,91.0,9.0,1010.1,100.0,0.8
2021-02-22 13:00:00,6.4,99.0,9.5,1010.1,100.0,0.9
2021-02-22 14:00:00,6.9,99.0,10.1,1009.5,100.0,0.3
2021-02-22 15:00:00,7.1,99.0,12.3,1009.3,100.0,0.7
2021-02-22 16:00:00,7.4,99.0,13.2,1008.8,100.0,0.7
2021-02-22 17:00:00,7.5,99.0,12.6,1008.5,100.0,0.6
2021-02-22 18:00:00,7.4,99.0,13.7,1008.4,100.0,0.8
2021-02-22 19:00:00,7.3,99.0,15.9,1007.8,100.0,0.9
2021-02-22 20:00:00,7.1,99.0,17.2,1008.2,100.0,1.4
2021-02-22 21:00:00,6.2,99.0,21.1,1009.0,100.0,3.0
2021-02-22 22:00:00,5.5,100.0,21.7,1009.8,100.0,3.0
2021-02-22 23:00:00,5.3,100.0,15.5,1011.2,100.0,2.4
2021-02-23 00:00:00,5.4,100.0,7.4,1012.5,99.0,1.7
2021-02-23 01:00:00,5.2,96.0,8.4,1013.7,100.0,0.2
2021-02-23 02:00:00,3.8,99.0,5.4,1014.2,100.0,0.1
2021-02-23 03:00:00,4.8,98.0,8.0,1014.6,100.0,0.1
2021-02-23 04:00:00,4.9,97.0,10.7,1014.7,99.0,0.0
2021-02-23 05:00:00,4.9,97.0,13.1,1015.5,100.0,0.1
2021-02-23 06:00:00,4.7,98.0,13.4,1016.3,100.0,0.1
2021-02-23 07:00:00,4.7,98.0,14.0,1016.8,100.0,0.0
2021-02-23 08:00:00,4.6,98.0,14.8,1016.9,100.0,0.0
2021-02-23 09:00:00,4.5,98.0,16.4,1017.2,100.0,0.0
2021-02-23 10:00:00,4.3,96.0,17.9,1017.3,100.0,0.0
2021-02-23 11:00:00,4.9,93.0,19.0,1017.3,100.0,0.0
2021-02-23 12:00:00,5.8,85.0,18.5,1017.1,100.0,0.0
2021-02-23 13:00:00,6.6,78.0,18.4,1016.9,100.0,0.0
2021-02-23 14:00:00,7.4,71.0,21.4,1016.4,100.0,0.0
2021-02-23 15:00:00,7.8,62.0,21.0,1015.1,99.0,0.0
2021-02-23 16:00:00,7.9,57.0,21.8,1014.4,100.0,0.0
2021-02-23 17:00:00,7.9,49.0,24.8,1012.3,100.0,0.0
2021-02-23 18:00:00,8.1,47.0,28.1,1011.0,98.0,0.0
2021-02-23 19:00:00,7.8,55.0,30.5,1009.4,100.0,0.1
2021-02-23 20:00:00,8.9,56.0,31.5,1008.6,100.0,0.0
2021-02-23 21:00:00,7.7,72.0,34.0,1009.4,100.0,0.6
2021-02-23 22:00:00,5.8,87.0,32.0,1009.1,100.0,1.3
2021-02-23 23:00:00,5.0,99.0,30.8,1008.6,100.0,2.2
2021-02-24 00:00:00,5.1,99.0,29.6,1007.8,100.0,2.6
2021-02-24 01:00:00,5.4,99.0,28.4,1007.7,100.0,2.5
2021-02-24 02:00:00,6.1,100.0,26.6,1006.9,100.0,3.2
2021-02-24 03:00:00,6.7,100.0,25.4,1005.9,100.0,3.5
2021-02-24 04:00:00,6.9,100.0,25.5,1005.5,100.0,2.1
2021-02-24 05:00:00,7.0,99.0,25.3,1005.5,100.0,2.4
2021-02-24 06:00:00,7.0,100.0,25.9,1005.5,100.0,3.0
2021-02-24 07:00:00,7.2,99.0,25.9,1006.0,100.0,2.8
2021-02-24 08:00:00,7.2,100.0,23.8,1005.8,100.0,1.8
2021-02-24 09:00:00,7.3,99.0,23.1,1006.5,100.0,1.2
2021-02-24 10:00:00,7.2,100.0,23.1,1007.2,100.0,1.2
2021-02-24 11:00:00,7.2,100.0,21.6,1007.9,100.0,0.8
2021-02-24 12:00:00,7.5,97.0,21.6,1008.3,100.0,0.5
2021-02-24 13:00:00,7.7,96.0,21.3,1008.5,100.0,0.1
2021-02-24 14:00:00,7.8,96.0,22.3,1008.6,100.0,0.0
2021-02-24 15:00:00,8.0,92.0,22.0,1008.5,100.0,0.1
2021-02-24 16:00:00,7.7,93.0,23.4,1008.7,100.0,0.3
2021-02-24 17:00:00,7.6,92.0,20.3,1008.4,100.0,0.1
2021-02-24 18:00:00,7.2,95.0,19.5,1008.2,100.0,0.3
2021-02-24 19:00:00,7.0,100.0,20.9,1007.8,100.0,0.9
2021-02-24 20:00:00,7.1,100.0,20.9,1008.2,100.0,0.7
2021-02-24 21:00:00,7.0,100.0,20.2,1008.4,100.0,0.4
2021-02-24 22:00:00,7.0,98.0,18.8,1008.4,100.0,0.2
2021-02-24 23:00:00,7.0,98.0,18.4,1008.4,100.0,0.1
2021-02-25 00:00:00,6.8,100.0,17.7,1008.3,100.0,0.1
2021-02-25 01:00:00,6.7,100.0,16.6,1008.6,100.0,0.3
2021-02-25 02:00:00,6.5,97.0,16.2,1008.4,100.0,0.5
2021-02-25 03:00:00,6.4,97.0,15.4,1008.2,100.0,0.2
2021-02-25 04:00:00,6.3,98.0,15.6,1007.8,100.0,0.1
2021-02-25 05:00:00,6.1,98.0,15.2,1007.6,100.0,0.1
2021-02-25 06:00:00,6.0,98.0,14.6,1007.5,100.0,0.5
2021-02-25 07:00:00,5.8,100.0,13.5,1007.5,100.0,0.1
2021-02-25 08:00:00,5.8,100.0,13.4,1007.1,100.0,0.0
2021-02-25 09:00:00,5.8,100.0,13.4,1007.2,100.0,0.1
2021-02-25 10:00:00,5.8,100.0,13.4,1007.3,100.0,0.1
2021-02-25 11:00:00,5.8,100.0,14.0,1007.7,100.0,0.6
2021-02-25 12:00:00,6.6,98.0,13.4,1008.1,82.0,0.1
2021-02-25 13:00:00,7.2,93.0,13.5,1008.4,31.0,0.1
2021-02-25 14:00:00,6.9,89.0,16.1,1008.7,31.0,1.2
2021-02-25 15:00:00,7.0,84.0,17.6,1008.6,97.0,0.2
2021-02-25 16:00:00,6.1,88.0,19.5,1008.5,98.0,0.2
2021-02-25 17:00:00,5.9,88.0,19.9,1008.3,99.0,0.1
2021-02-25 18:00:00,5.5,92.0,19.6,1007.9,100.0,0.5
2021-02-25 19:00:00,5.2,99.0,21.4,1007.4,100.0,1.6
2021-02-25 20:00:00,5.6,99.0,23.2,1007.6,100.0,1.2
2021-02-25 21:00:00,5.9,99.0,24.3,1008.4,100.0,0.9
2021-02-25 22:00:00,5.8,94.0,19.8,1009.4,100.0,0.3
2021-02-25 23:00:00,5.9,92.0,20.2,1010.8,100.0,0.2
2021-02-26 00:00:00,5.5,94.0,21.8,1012.2,100.0,0.4
2021-02-26 01:00:00,5.3,90.0,22.5,1013.8,99.0,0.2
2021-02-26 02:00:00,5.8,92.0,21.1,1014.8,89.0,0.2
2021-02-26 03:00:00,5.8,94.0,20.5,1015.8,100.0,0.3
2021-02-26 04:00:00,5.3,93.0,18.9,1016.8,100.0,0.5
2021-02-26 05:00:00,4.9,99.0,16.4,1017.4,100.0,0.3
2021-02-26 06:00:00,4.9,93.0,14.5,1018.3,79.0,0.4
2021-02-26 07:00:00,4.2,99.0,11.6,1019.2,98.0,0.3
2021-02-26 08:00:00,4.4,99.0,9.3,1019.9,94.0,0.4
2021-02-26 09:00:00,4.7,92.0,8.4,1020.7,100.0,0.2
2021-02-26 10:00:00,4.9,95.0,7.1,1021.9,84.0,0.2
2021-02-26 11:00:00,5.3,96.0,5.8,1022.4,60.0,0.8
2021-02-26 12:00:00,6.0,96.0,5.9,1023.1,90.0,0.0
2021-02-26 13:00:00,6.3,96.0,6.0,1023.9,42.0,0.1
2021-02-26 14:00:00,6.9,87.0,9.3,1024.9,55.0,0.1
2021-02-26 15:00:00,7.6,84.0,7.7,1025.4,36.0,0.0
2021-02-26 16:00:00,7.5,84.0,7.1,1025.7,46.0,0.0
2021-02-26 17:00:00,6.9,86.0,7.8,1026.4,66.0,0.1
2021-02-26 18:00:00,5.9,94.0,7.0,1027.0,99.0,0.4
2021-02-26 19:00:00,5.5,95.0,3.5,1027.4,99.0,0.0
2021-02-26 20:00:00,4.9,96.0,2.2,1028.1,99.0,0.0
2021-02-26 21:00:00,4.8,98.0,6.5,1028.9,98.0,0.0
2021-02-26 22:00:00,4.7,98.0,7.1,1029.1,99.0,0.0
2021-02-26 23:00:00,4.9,98.0,7.8,1029.5,98.0,0.0
2021-02-27 00:00:00,5.1,98.0,8.9,1029.9,100.0,0.0
2021-02-27 01:00:00,5.2,98.0,10.2,1030.5,100.0,0.1
2021-02-27 02:00:00,5.5,96.0,10.5,1031.2,100.0,0.2
2021-02-27 03:00:00,5.6,95.0,9.6,1031.3,100.0,0.1
2021-02-27 04:00:00,5.6,96.0,9.6,1031.3,100.0,0.0
2021-02-27 05:00:00,5.6,97.0,9.8,1031.0,100.0,0.0
2021-02-27 06:00:00,5.5,98.0,9.9,1031.2,100.0,0.0
2021-02-27 07:00:00,5.5,98.0,11.2,1031.3,100.0,0.0
2021-02-27 08:00:00,5.3,98.0,11.4,1031.5,92.0,0.0
2021-02-27 09:00:00,4.8,98.0,12.1,1031.9,82.0,0.0
2021-02-27 10:00:00,5.3,96.0,14.4,1031.8,80.0,0.0
2021-02-27 11:00:00,5.8,94.0,14.2,1031.9,100.0,0.0
2021-02-27 12:00:00,5.5,95.0,13.0,1032.2,99.0,0.2
2021-02-27 13:00:00,5.6,97.0,13.7,1032.6,100.0,1.2
2021-02-27 14:00:00,5.4,100.0,13.0,1032.9,100.0,0.3
2021-02-27 15:00:00,5.7,100.0,13.4,1033.1,100.0,0.5
2021-02-27 16:00:00,6.0,100.0,8.5,1033.2,100.0,0.3
2021-02-27 17:00:00,6.6,100.0,9.2,1033.4,100.0,0.2
2021-02-27 18:00:00,6.5,100.0,7.6,1033.6,100.0,0.1
2021-02-27 19:00:00,6.0,100.0,5.5,1033.6,78.0,0.1
2021-02-27 20:00:00,5.2,100.0,3.8,1034.0,80.0,0.0
2021-02-27 21:00:00,5.3,100.0,4.0,1034.3,100.0,0.0
2021-02-27 22:00:00,5.5,100.0,6.5,1034.4,100.0,0.1
2021-02-27 23:00:00,5.5,100.0,7.6,1034.4,99.0,0.1
2021-02-28 00:00:00,5.6,100.0,6.5,1034.8,100.0,0.0
2021-02-28 01:00:00,5.5,100.0,5.5,1034.9,100.0,0.0
2021-02-28 02:00:00,5.5,100.0,6.5,1035.4,100.0,0.0
2021-02-28 03:00:00,5.2,100.0,6.6,1035.4,88.0,0.0
2021-02-28 04:00:00,4.9,100.0,7.6,1035.4,100.0,0.0
2021-02-28 05:00:00,5.2,99.0,8.3,1035.2,97.0,0.0
2021-02-28 06:00:00,5.3,99.0,8.7,1035.0,99.0,0.0
2021-02-28 07:00:00,5.1,98.0,8.1,1034.6,100.0,0.0
2021-02-28 08:00:00,4.9,98.0,7.3,1034.5,100.0,0.0
2021-02-28 09:00:00,5.0,98.0,7.4,1034.6,100.0,0.0
2021-02-28 10:00:00,5.1,98.0,7.6,1034.6,100.0,0.0
2021-02-28 11:00:00,5.5,97.0,7.2,1034.7,100.0,0.0
2021-02-28 12:00:00,6.0,97.0,6.6,1034.9,100.0,0.0
2021-02-28 13:00:00,6.8,90.0,8.0,1034.9,45.0,0.0
2021-02-28 14:00:00,6.8,83.0,7.3,1035.2,79.0,0.0
2021-02-28 15:00:00,7.3,77.0,6.6,1034.6,90.0,0.0
2021-02-28 16:00:00,7.4,76.0,5.8,1034.2,88.0,0.0
2021-02-28 17:00:00,7.3,75.0,6.2,1033.6,78.0,0.0
2021-02-28 18:00:00,6.8,81.0,6.5,1033.1,82.0,0.0
2021-02-28 19:00:00,5.6,85.0,6.8,1032.9,27.0,0.0
2021-02-28 20:00:00,4.4,87.0,7.9,1033.0,70.0,0.0
2021-02-28 21:00:00,3.4,91.0,9.2,1033.0,85.0,0.0
2021-02-28 22:00:00,2.8,92.0,9.7,1032.9,59.0,0.0
2021-02-28 23:00:00,2.4,94.0,8.4,1032.8,30.0,0.0
2021-03-01 00:00:00,2.1,96.0,6.6,1033.2,61.0,0.0
2021-03-01 01:00:00,2.7,97.0,7.1,1033.2,100.0,0.0
2021-03-01 02:00:00,3.9,95.0,6.9,1032.6,100.0,0.0
2021-03-01 03:00:00,4.1,95.0,8.0,1032.6,100.0,0.0
2021-03-01 04:00:00,4.1,98.0,8.6,1032.1,100.0,0.0
2021-03-01 05:00:00,4.1,99.0,9.7,1031.7,100.0,0.0
2021-03-01 06:00:00,3.9,100.0,11.4,1031.5,100.0,0.0
2021-03-01 07:00:00,3.9,99.0,11.4,1031.4,99.0,0.0
2021-03-01 08:00:00,3.8,97.0,11.5,1031.3,100.0,0.0
2021-03-01 09:00:00,3.8,96.0,11.9,1031.4,100.0,0.1
2021-03-01 10:00:00,4.0,96.0,12.6,1031.5,100.0,0.2
2021-03-01 11:00:00,4.2,97.0,12.8,1031.6,100.0,0.1
2021-03-01 12:00:00,4.5,97.0,12.8,1031.5,100.0,0.2
2021-03-01 13:00:00,5.0,97.0,12.2,1031.4,100.0,0.3
2021-03-01 14:00:00,5.3,100.0,10.9,1031.5,100.0,0.2
2021-03-01 15:00:00,5.9,100.0,10.5,1031.4,100.0,0.6
2021-03-01 16:00:00,6.2,100.0,11.3,1031.3,100.0,0.2
2021-03-01 17:00:00,6.3,100.0,11.8,1031.0,100.0,0.1
2021-03-01 18:00:00,6.1,99.0,10.2,1030.9,100.0,0.1
2021-03-01 19:00:00,5.8,99.0,9.6,1031.0,93.0,0.0
2021-03-01 20:00:00,5.4,99.0,7.9,1031.2,35.0,0.0
2021-03-01 21:00:00,3.9,100.0,5.6,1031.2,24.0,0.0
2021-03-01 22:00:00,3.3,100.0,6.1,1031.4,37.0,0.0
2021-03-01 23:00:00,3.1,100.0,7.4,1031.5,100.0,0.0
2021-03-02 00:00:00,3.9,100.0,7.8,1031.4,100.0,0.0
2021-03-02 01:00:00,4.2,100.0,8.5,1031.4,100.0,0.0
2021-03-02 02:00:00,4.0,100.0,8.0,1031.8,100.0,0.1
2021-03-02 03:00:00,4.5,99.0,8.0,1032.0,100.0,0.0
2021-03-02 04:00:00,4.6,99.0,6.8,1032.1,100.0,0.0
2021-03-02 05:00:00,4.5,99.0,7.0,1031.9,95.0,0.0
2021-03-02 06:00:00,4.3,100.0,6.8,1031.7,91.0,0.0
2021-03-02 07:00:00,4.1,99.0,6.8,1031.6,100.0,0.0
2021-03-02 08:00:00,4.2,100.0,7.2,1031.5,100.0,0.0
2021-03-02 09:00:00,4.3,99.0,7.4,1031.7,100.0,0.0
2021-03-02 10:00:00,4.7,98.0,7.8,1032.0,100.0,0.0
2021-03-02 11:00:00,5.0,98.0,8.8,1032.3,100.0,0.0
2021-03-02 12:00:00,5.1,98.0,9.1,1032.5,100.0,0.1
2021-03-02 13:00:00,5.5,97.0,7.6,1032.7,100.0,0.1
2021-03-02 14:00:00,6.0,89.0,5.5,1032.9,100.0,0.1
2021-03-02 15:00:00,6.6,83.0,5.5,1032.5,100.0,0.0
2021-03-02 16:00:00,6.1,86.0,5.1,1032.1,100.0,0.0
2021-03-02 17:00:00,5.8,86.0,5.2,1031.6,98.0,0.0
2021-03-02 18:00:00,5.5,86.0,5.6,1031.2,90.0,0.0
2021-03-02 19:00:00,4.8,89.0,5.3,1031.1,93.0,0.0
2021-03-02 20:00:00,4.3,92.0,4.7,1031.2,95.0,0.0
2021-03-02 21:00:00,4.4,93.0,4.0,1030.9,92.0,0.0
2021-03-02 22:00:00,4.0,94.0,5.1,1030.7,71.0,0.0
2021-03-02 23:00:00,3.1,95.0,5.4,1030.3,50.0,0.0
2021-03-03 00:00:00,2.7,95.0,5.9,1030.1,53.0,0.0
2021-03-03 01:00:00,2.6,97.0,5.6,1029.7,68.0,0.0
2021-03-03 02:00:00,2.1,98.0,5.6,1029.5,78.0,0.0
2021-03-03 03:00:00,2.7,98.0,5.8,1029.1,57.0,0.0
2021-03-03 04:00:00,2.6,97.0,5.5,1028.6,78.0,0.0
2021-03-03 05:00:00,2.9,95.0,4.9,1028.0,97.0,0.0
2021-03-03 06:00:00,3.4,94.0,5.8,1027.7,99.0,0.0
2021-03-03 07:00:00,3.4,94.0,6.9,1027.2,99.0,0.0
2021-03-03 08:00:00,3.3,96.0,6.5,1026.5,96.0,0.0
2021-03-03 09:00:00,3.2,95.0,7.3,1026.6,84.0,0.0
2021-03-03 10:00:00,3.7,94.0,7.8,1026.5,34.0,0.0
2021-03-03 11:00:00,4.9,89.0,7.6,1026.3,88.0,0.0
2021-03-03 12:00:00,5.8,83.0,9.1,1026.0,99.0,0.0
2021-03-03 13:00:00,6.3,78.0,12.1,1025.7,100.0,0.0
2021-03-03 14:00:00,5.4,79.0,12.6,1025.4,100.0,0.0
2021-03-03 15:00:00,5.7,78.0,14.0,1024.7,95.0,0.0
2021-03-03 16:00:00,5.4,83.0,12.5,1024.1,57.0,0.0
2021-03-03 17:00:00,5.6,82.0,16.3,1023.5,76.0,0.2
2021-03-03 18:00:00,4.9,87.0,11.8,1022.9,90.0,0.0
2021-03-03 19:00:00,4.1,93.0,11.4,1022.3,97.0,0.0
2021-03-03 20:00:00,3.6,94.0,15.8,1022.4,54.0,0.0
2021-03-03 21:00:00,2.4,92.0,16.7,1022.7,15.0,0.0
2021-03-03 22:00:00,1.2,87.0,19.8,1022.9,26.0,0.0
2021-03-03 23:00:00,0.8,71.0,21.1,1023.1,8.0,0.0
2021-03-04 00:00:00,0.1,70.0,20.4,1023.1,2.0,0.0
2021-03-04 01:00:00,-0.4,73.0,19.0,1023.3,0.0,0.0
2021-03-04 02:00:00,-0.5,80.0,16.9,1023.3,0.0,0.0
2021-03-04 03:00:00,-0.9,82.0,15.6,1023.5,0.0,0.0
2021-03-04 04:00:00,-1.4,83.0,15.2,1023.8,0.0,0.0
2021-03-04 05:00:00,-1.8,84.0,13.3,1023.8,0.0,0.0
2021-03-04 06:00:00,-2.3,85.0,11.5,1023.9,0.0,0.0
2021-03-04 07:00:00,-2.6,85.0,11.2,1024.0,0.0,0.0
2021-03-04 08:00:00,-2.8,85.0,10.4,1024.3,0.0,0.0
2021-03-04 09:00:00,-2.8,85.0,10.1,1024.7,0.0,0.0
2021-03-04 10:00:00,-1.5,80.0,9.7,1025.3,0.0,0.0
2021-03-04 11:00:00,0.2,72.0,11.2,1025.4,0.0,0.0
2021-03-04 12:00:00,1.6,62.0,12.6,1025.5,0.0,0.0
2021-03-04 13:00:00,2.4,57.0,12.6,1025.3,0.0,0.0
2021-03-04 14:00:00,3.3,48.0,14.0,1026.0,5.0,0.0
2021-03-04 15:00:00,3.7,49.0,15.9,1025.7,44.0,0.0
2021-03-04 16:00:00,2.7,61.0,15.5,1025.4,26.0,0.0
2021-03-04 17:00:00,2.4,63.0,14.4,1025.0,21.0,0.0
2021-03-04 18:00:00,1.6,70.0,14.5,1025.0,35.0,0.0
2021-03-04 19:00:00,0.4,82.0,12.8,1024.9,16.0,0.0
2021-03-04 20:00:00,-0.4,86.0,12.6,1025.0,7.0,0.0
2021-03-04 21:00:00,-1.0,88.0,11.8,1025.2,10.0,0.0
2021-03-04 22:00:00,-1.4,91.0,11.5,1025.1,10.0,0.0
2021-03-04 23:00:00,-1.8,92.0,10.3,1025.2,8.0,0.0
2021-03-05 00:00:00,-2.0,91.0,9.4,1025.3,9.0,0.0
2021-03-05 01:00:00,-2.1,90.0,8.3,1025.4,23.0,0.0
2021-03-05 02:00:00,-2.1,90.0,5.8,1025.8,18.0,0.0
2021-03-05 03:00:00,-1.4,90.0,7.6,1026.1,43.0,0.0
2021-03-05 04:00:00,-1.5,89.0,6.9,1026.2,63.0,0.0
2021-03-05 05:00:00,-1.8,89.0,4.1,1026.1,39.0,0.0
2021-03-05 06:00:00,-1.9,87.0,3.2,1026.3,93.0,0.0
2021-03-05 07:00:00,-2.1,87.0,2.5,1026.1,82.0,0.0
2021-03-05 08:00:00,-1.4,85.0,3.3,1026.1,91.0,0.0
2021-03-05 09:00:00,-1.0,84.0,4.7,1026.0,98.0,0.0
2021-03-05 10:00:00,0.0,81.0,4.4,1026.1,100.0,0.0
2021-03-05 11:00:00,0.9,77.0,2.8,1026.2,96.0,0.0
2021-03-05 12:00:00,1.6,72.0,4.3,1026.3,97.0,0.0
2021-03-05 13:00:00,2.2,69.0,5.2,1026.3,96.0,0.0
2021-03-05 14:00:00,2.6,73.0,6.1,1026.9,78.0,0.0
2021-03-05 15:00:00,2.8,76.0,8.1,1026.8,100.0,0.0
2021-03-05 16:00:00,2.5,81.0,8.5,1026.8,100.0,0.1
2021-03-05 17:00:00,2.0,87.0,6.9,1026.6,100.0,0.2
2021-03-05 18:00:00,1.6,93.0,7.6,1026.4,100.0,0.4
2021-03-05 19:00:00,1.1,95.0,9.3,1026.0,100.0,0.5
2021-03-05 20:00:00,1.1,96.0,7.1,1026.2,100.0,0.7
2021-03-05 21:00:00,1.4,97.0,3.8,1026.2,100.0,0.4
2021-03-05 22:00:00,1.5,100.0,2.7,1025.7,100.0,0.4
2021-03-05 23:00:00,1.8,100.0,3.7,1025.6,100.0,1.0
2021-03-06 00:00:00,2.5,99.0,10.1,1025.5,99.0,0.5
2021-03-06 01:00:00,2.7,99.0,14.0,1025.3,92.0,0.2
2021-03-06 02:00:00,3.2,94.0,13.8,1025.7,97.0,0.2
2021-03-06 03:00:00,3.2,94.0,14.0,1025.5,90.0,0.1
2021-03-06 04:00:00,3.0,93.0,12.7,1025.1,98.0,0.1
2021-03-06 05:00:00,3.2,92.0,12.8,1024.6,64.0,0.1
2021-03-06 06:00:00,2.7,90.0,11.9,1024.1,55.0,0.2
2021-03-06 07:00:00,2.5,92.0,10.0,1023.6,66.0,0.1
2021-03-06 08:00:00,1.5,99.0,6.6,1023.2,99.0,0.0
2021-03-06 09:00:00,2.5,99.0,7.2,1022.8,100.0,0.0
2021-03-06 10:00:00,3.7,94.0,10.7,1022.4,100.0,0.1
2021-03-06 11:00:00,4.6,91.0,10.7,1021.9,100.0,0.0
2021-03-06 12:00:00,4.8,89.0,15.7,1021.4,100.0,0.3
2021-03-06 13:00:00,4.2,99.0,21.6,1021.2,100.0,1.0
2021-03-06 14:00:00,5.4,87.0,17.7,1020.7,100.0,1.0
2021-03-06 15:00:00,5.2,86.0,19.1,1020.1,86.0,0.5
2021-03-06 16:00:00,5.2,87.0,20.4,1019.5,98.0,0.1
2021-03-06 17:00:00,4.4,93.0,21.5,1018.6,99.0,0.9
2021-03-06 18:00:00,4.4,94.0,20.4,1017.8,99.0,0.7
2021-03-06 19:00:00,3.9,99.0,19.4,1017.2,99.0,0.6
2021-03-06 20:00:00,4.2,96.0,17.9,1016.6,100.0,0.4
2021-03-06 21:00:00,3.2,100.0,17.4,1016.6,100.0,0.6
2021-03-06 22:00:00,1.8,97.0,15.6,1017.0,87.0,0.3
2021-03-06 23:00:00,1.1,96.0,15.9,1017.4,97.0,0.0
2021-03-07 00:00:00,0.9,90.0,16.4,1017.7,85.0,0.0
2021-03-07 01:00:00,-0.1,83.0,15.9,1018.1,81.0,0.0
2021-03-07 02:00:00,0.1,86.0,15.8,1017.8,88.0,0.0
2021-03-07 03:00:00,0.0,84.0,15.3,1018.1,93.0,0.0
2021-03-07 04:00:00,0.7,79.0,15.6,1018.1,77.0,0.0
2021-03-07 05:00:00,0.9,73.0,16.5,1018.0,44.0,0.0
2021-03-07 06:00:00,0.1,77.0,15.4,1018.1,34.0,0.0
2021-03-07 07:00:00,-0.4,79.0,13.1,1018.3,49.0,0.0
2021-03-07 08:00:00,-0.5,77.0,11.7,1018.5,1.0,0.0
2021-03-07 09:00:00,-0.8,81.0,13.4,1018.8,18.0,0.0
2021-03-07 10:00:00,0.2,82.0,11.6,1019.0,96.0,0.0
2021-03-07 11:00:00,1.3,77.0,10.8,1019.1,96.0,0.0
2021-03-07 12:00:00,2.1,64.0,10.7,1019.3,98.0,0.0
2021-03-07 13:00:00,2.6,57.0,11.2,1019.7,99.0,0.0
2021-03-07 14:00:00,2.8,50.0,8.1,1021.4,99.0,0.0
2021-03-07 15:00:00,3.2,47.0,7.7,1021.2,99.0,0.0
2021-03-07 16:00:00,3.3,47.0,8.8,1021.2,99.0,0.0
2021-03-07 17:00:00,3.0,48.0,10.6,1021.0,90.0,0.0
2021-03-07 18:00:00,2.2,54.0,10.2,1021.1,93.0,0.0
2021-03-07 19:00:00,0.5,64.0,8.9,1021.1,92.0,0.0
2021-03-07 20:00:00,-0.7,68.0,9.2,1021.2,35.0,0.0
2021-03-07 21:00:00,-1.1,69.0,7.9,1021.2,3.0,0.0
2021-03-07 22:00:00,-1.2,68.0,6.6,1021.1,45.0,0.0
2021-03-07 23:00:00,-1.6,69.0,6.6,1021.2,86.0,0.0
2021-03-08 00:00:00,-2.2,71.0,5.6,1021.1,96.0,0.0
2021-03-08 01:00:00,-2.7,74.0,5.2,1021.0,95.0,0.0
2021-03-08 02:00:00,-3.8,80.0,4.7,1021.2,79.0,0.0
2021-03-08 03:00:00,-2.8,75.0,4.1,1021.1,67.0,0.0
2021-03-08 04:00:00,-3.1,78.0,3.8,1021.0,82.0,0.0
2021-03-08 05:00:00,-2.9,75.0,6.4,1020.7,69.0,0.0
2021-03-08 06:00:00,-2.5,67.0,7.4,1020.7,97.0,0.0
2021-03-08 07:00:00,-2.0,59.0,8.2,1020.6,98.0,0.0
2021-03-08 08:00:00,-1.7,53.0,8.2,1020.6,99.0,0.0
2021-03-08 09:00:00,-1.5,49.0,9.1,1020.8,99.0,0.0
2021-03-08 10:00:00,0.1,47.0,9.7,1020.8,98.0,0.0
2021-03-08 11:00:00,1.7,44.0,10.5,1020.7,91.0,0.0
2021-03-08 12:00:00,2.7,42.0,11.6,1020.7,82.0,0.0
2021-03-08 13:00:00,3.1,42.0,12.6,1020.9,70.0,0.0
2021-03-08 14:00:00,3.5,46.0,13.7,1021.4,94.0,0.0
2021-03-08 15:00:00,3.8,51.0,13.4,1021.0,99.0,0.0
2021-03-08 16:00:00,3.6,53.0,14.8,1020.8,97.0,0.0
2021-03-08 17:00:00,3.5,57.0,15.0,1020.4,99.0,0.0
2021-03-08 18:00:00,3.1,64.0,12.2,1020.2,98.0,0.0
2021-03-08 19:00:00,2.3,70.0,9.0,1019.9,94.0,0.0
2021-03-08 20:00:00,0.9,76.0,8.9,1020.0,96.0,0.0
2021-03-08 21:00:00,0.4,77.0,8.9,1020.1,94.0,0.0
2021-03-08 22:00:00,0.1,77.0,8.3,1020.0,83.0,0.0
2021-03-08 23:00:00,0.3,76.0,7.5,1019.7,57.0,0.0
2021-03-09 00:00:00,0.1,79.0,8.2,1019.6,42.0,0.0
2021-03-09 01:00:00,-0.1,84.0,9.3,1019.4,51.0,0.0
2021-03-09 02:00:00,0.3,80.0,9.2,1019.5,48.0,0.0
2021-03-09 03:00:00,0.1,82.0,8.9,1019.2,48.0,0.0
2021-03-09 04:00:00,-0.3,81.0,9.4,1019.0,60.0,0.0
2021-03-09 05:00:00,-0.2,78.0,9.0,1018.4,66.0,0.0
2021-03-09 06:00:00,-0.2,76.0,9.0,1018.0,80.0,0.0
2021-03-09 07:00:00,-0.5,76.0,8.9,1017.8,88.0,0.0
2021-03-09 08:00:00,-0.5,74.0,9.2,1017.9,91.0,0.0
2021-03-09 09:00:00,-0.2,73.0,9.2,1017.8,86.0,0.0
2021-03-09 10:00:00,0.9,70.0,8.6,1017.7,52.0,0.0
2021-03-09 11:00:00,2.4,63.0,8.0,1017.5,21.0,0.0
2021-03-09 12:00:00,3.2,59.0,6.0,1017.1,8.0,0.0
2021-03-09 13:00:00,3.9,53.0,3.4,1016.7,0.0,0.0
2021-03-09 14:00:00,4.2,57.0,5.8,1016.4,2.0,0.0
2021-03-09 15:00:00,4.7,57.0,7.0,1016.1,48.0,0.0
2021-03-09 16:00:00,4.7,57.0,7.3,1015.7,4.0,0.0
2021-03-09 17:00:00,4.4,59.0,9.1,1014.9,0.0,0.0
2021-03-09 18:00:00,3.6,64.0,9.1,1014.4,7.0,0.0
2021-03-09 19:00:00,1.7,71.0,8.7,1014.0,26.0,0.0
2021-03-09 20:00:00,0.5,75.0,8.0,1014.1,67.0,0.0
2021-03-09 21:00:00,-0.2,81.0,10.3,1013.5,54.0,0.0
2021-03-09 22:00:00,-0.8,85.0,10.9,1013.2,1.0,0.0
2021-03-09 23:00:00,-0.5,80.0,13.6,1012.8,86.0,0.0
2021-03-10 00:00:00,-0.2,78.0,15.6,1012.0,0.0,0.0
2021-03-10 01:00:00,-0.4,80.0,16.6,1011.3,56.0,0.0
2021-03-10 02:00:00,-0.4,78.0,16.1,1010.3,42.0,0.0
2021-03-10 03:00:00,0.5,68.0,17.7,1009.0,100.0,0.0
2021-03-10 04:00:00,2.0,54.0,20.8,1007.5,100.0,0.0
2021-03-10 05:00:00,2.5,51.0,21.7,1006.1,100.0,0.0
2021-03-10 06:00:00,2.5,51.0,21.8,1005.3,100.0,0.0
2021-03-10 07:00:00,2.6,47.0,24.2,1004.5,100.0,0.0
2021-03-10 08:00:00,2.6,44.0,25.2,1003.3,100.0,0.0
2021-03-10 09:00:00,2.6,43.0,25.9,1001.8,100.0,0.0
2021-03-10 10:00:00,2.7,45.0,25.1,1001.4,100.0,0.0
2021-03-10 11:00:00,2.5,49.0,26.9,1000.6,100.0,0.1
2021-03-10 12:00:00,2.1,58.0,18.4,1000.1,100.0,0.3
2021-03-10 13:00:00,2.0,61.0,25.0,999.2,100.0,0.6
2021-03-10 14:00:00,2.6,64.0,25.4,998.1,100.0,0.8
2021-03-10 15:00:00,2.6,65.0,27.2,996.9,100.0,0.5
2021-03-10 16:00:00,3.0,64.0,28.5,996.1,100.0,0.4
2021-03-10 17:00:00,2.9,67.0,26.4,995.3,100.0,0.3
2021-03-10 18:00:00,2.8,68.0,25.8,994.1,100.0,0.3
2021-03-10 19:00:00,2.9,67.0,25.3,992.9,100.0,0.2
2021-03-10 20:00:00,2.9,68.0,25.7,991.5,100.0,0.2
2021-03-10 21:00:00,3.1,64.0,24.8,990.0,100.0,0.1
2021-03-10 22:00:00,3.5,60.0,24.4,987.8,100.0,0.0
2021-03-10 23:00:00,3.3,62.0,25.8,985.6,97.0,0.1
2021-03-11 00:00:00,3.2,65.0,26.5,983.3,100.0,0.3
2021-03-11 01:00:00,3.2,66.0,28.4,980.9,99.0,0.3
2021-03-11 02:00:00,2.9,76.0,29.1,977.8,99.0,1.0
2021-03-11 03:00:00,2.7,81.0,28.9,975.9,96.0,1.4
2021-03-11 04:00:00,2.6,82.0,29.8,974.1,99.0,1.2
2021-03-11 05:00:00,2.6,83.0,28.1,972.8,99.0,1.3
2021-03-11 06:00:00,2.4,86.0,26.6,972.1,100.0,1.4
2021-03-11 07:00:00,1.7,98.0,22.8,971.2,99.0,1.6
2021-03-11 08:00:00,1.6,98.0,19.9,970.1,100.0,1.3
2021-03-11 09:00:00,1.6,98.0,18.9,969.2,100.0,1.1
2021-03-11 10:00:00,1.9,98.0,20.4,968.9,100.0,0.8
2021-03-11 11:00:00,2.0,98.0,18.9,968.5,100.0,0.8
2021-03-11 12:00:00,3.3,83.0,19.4,967.9,100.0,0.3
2021-03-11 13:00:00,4.5,75.0,18.9,967.5,100.0,0.1
2021-03-11 14:00:00,5.2,73.0,20.6,967.0,100.0,0.1
2021-03-11 15:00:00,4.7,81.0,20.4,967.2,100.0,0.8
2021-03-11 16:00:00,3.2,99.0,20.3,967.4,100.0,1.2
2021-03-11 17:00:00,3.2,99.0,21.0,967.9,100.0,1.5
2021-03-11 18:00:00,3.5,99.0,18.5,968.5,100.0,1.7
2021-03-11 19:00:00,4.4,100.0,17.7,969.8,100.0,2.1
2021-03-11 20:00:00,4.2,99.0,18.2,971.8,100.0,1.6
2021-03-11 21:00:00,4.1,99.0,15.0,973.4,100.0,1.1
2021-03-11 22:00:00,4.1,96.0,14.3,974.5,99.0,0.4
2021-03-11 23:00:00,3.8,92.0,14.6,975.4,99.0,0.3
2021-03-12 00:00:00,3.4,96.0,11.8,975.8,99.0,0.2
2021-03-12 01:00:00,3.3,96.0,12.3,976.2,92.0,0.1
2021-03-12 02:00:00,3.1,94.0,11.2,976.5,70.0,0.3
2021-03-12 03:00:00,2.8,94.0,11.6,976.7,67.0,0.1
2021-03-12 04:00:00,2.7,92.0,13.1,976.8,81.0,0.1
2021-03-12 05:00:00,2.6,94.0,14.1,976.7,89.0,0.0
2021-03-12 06:00:00,2.2,93.0,16.5,976.9,99.0,0.4
2021-03-12 07:00:00,2.6,94.0,17.1,977.2,100.0,0.3
2021-03-12 08:00:00,2.3,100.0,15.7,977.3,100.0,0.5
2021-03-12 09:00:00,2.5,100.0,15.0,977.7,100.0,0.6
2021-03-12 10:00:00,2.9,100.0,16.9,978.1,100.0,0.6
2021-03-12 11:00:00,3.2,100.0,16.9,978.7,100.0,0.2
2021-03-12 12:00:00,3.4,100.0,15.8,979.0,100.0,0.2
2021-03-12 13:00:00,3.4,100.0,14.7,979.6,100.0,0.4
2021-03-12 14:00:00,3.7,94.0,17.1,979.8,100.0,0.3
2021-03-12 15:00:00,4.0,90.0,17.9,980.2,100.0,0.6
2021-03-12 16:00:00,4.7,91.0,16.3,980.3,99.0,0.2
2021-03-12 17:00:00,4.2,90.0,17.1,980.8,100.0,0.8
2021-03-12 18:00:00,3.4,90.0,15.7,981.3,99.0,0.5
2021-03-12 19:00:00,3.2,92.0,14.9,981.3,100.0,0.2
2021-03-12 20:00:00,2.4,95.0,15.9,981.5,100.0,0.4
2021-03-12 21:00:00,2.6,92.0,15.9,981.9,100.0,0.1
2021-03-12 22:00:00,1.7,98.0,14.2,982.0,100.0,0.9
2021-03-12 23:00:00,1.7,99.0,14.5,981.9,100.0,0.7
2021-03-13 00:00:00,1.7,98.0,14.2,981.7,100.0,0.8
2021-03-13 01:00:00,1.7,98.0,15.1,981.5,96.0,0.0
2021-03-13 02:00:00,1.7,97.0,16.0,981.5,96.0,0.1
2021-03-13 03:00:00,1.7,95.0,15.6,981.2,96.0,0.0
2021-03-13 04:00:00,1.4,95.0,14.2,981.0,97.0,0.1
2021-03-13 05:00:00,1.4,95.0,14.5,981.0,97.0,0.1
2021-03-13 06:00:00,1.0,96.0,14.8,980.8,97.0,0.2
2021-03-13 07:00:00,1.2,96.0,15.1,980.7,99.0,0.2
2021-03-13 08:00:00,1.2,97.0,16.1,980.9,96.0,0.3
2021-03-13 09:00:00,1.5,95.0,15.2,981.2,79.0,0.2
2021-03-13 10:00:00,2.3,93.0,15.2,981.2,73.0,0.0
2021-03-13 11:00:00,3.2,91.0,14.2,981.4,97.0,0.1
2021-03-13 12:00:00,3.6,89.0,13.2,981.5,96.0,0.1
2021-03-13 13:00:00,4.8,82.0,13.3,981.7,99.0,0.1
2021-03-13 14:00:00,2.8,95.0,13.1,982.2,99.0,0.1
2021-03-13 15:00:00,3.0,100.0,13.4,982.6,100.0,0.4
2021-03-13 16:00:00,3.1,100.0,11.4,983.0,100.0,0.3
2021-03-13 17:00:00,3.3,100.0,11.5,983.4,100.0,0.5
2021-03-13 18:00:00,2.5,99.0,10.6,983.9,100.0,0.7
2021-03-13 19:00:00,2.5,100.0,9.6,984.2,100.0,0.5
2021-03-13 20:00:00,2.2,99.0,10.0,984.7,89.0,0.2
2021-03-13 21:00:00,1.7,99.0,9.1,985.6,74.0,0.1
2021-03-13 22:00:00,1.3,99.0,10.1,986.0,90.0,0.1
2021-03-13 23:00:00,1.4,95.0,11.9,986.3,95.0,0.2
2021-03-14 00:00:00,1.4,95.0,13.1,986.5,95.0,0.3
2021-03-14 01:00:00,1.5,96.0,14.5,986.8,97.0,0.1
2021-03-14 02:00:00,1.8,95.0,16.6,986.9,100.0,0.0
2021-03-14 03:00:00,1.9,95.0,16.4,987.1,97.0,0.3
2021-03-14 04:00:00,1.6,96.0,16.3,987.3,99.0,0.0
2021-03-14 05:00:00,1.7,96.0,17.6,987.2,100.0,0.4
2021-03-14 06:00:00,1.5,100.0,17.1,987.2,100.0,0.6
2021-03-14 07:00:00,1.5,100.0,18.2,987.0,100.0,0.6
2021-03-14 08:00:00,1.4,99.0,18.5,986.9,100.0,0.2
2021-03-14 09:00:00,1.5,100.0,19.9,986.7,100.0,0.4
2021-03-14 10:00:00,1.6,100.0,19.8,986.8,100.0,1.2
2021-03-14 11:00:00,1.5,100.0,21.1,986.9,100.0,1.8
2021-03-14 12:00:00,2.0,100.0,20.7,986.9,100.0,0.8
2021-03-14 13:00:00,2.6,100.0,18.8,987.0,100.0,0.6
2021-03-14 14:00:00,2.6,100.0,18.8,986.9,100.0,0.2
2021-03-14 15:00:00,3.8,100.0,16.3,986.9,100.0,0.8
2021-03-14 16:00:00,3.3,100.0,14.5,987.2,100.0,1.2
2021-03-14 17:00:00,2.7,98.0,14.3,987.5,100.0,1.2
2021-03-14 18:00:00,2.9,94.0,10.1,988.2,100.0,0.6
2021-03-14 19:00:00,2.7,99.0,6.6,989.0,97.0,0.3
2021-03-14 20:00:00,2.3,100.0,9.4,990.2,84.0,0.2
2021-03-14 21:00:00,2.1,96.0,8.6,991.4,54.0,0.1
2021-03-14 22:00:00,-0.4,99.0,6.3,992.3,16.0,0.0
2021-03-14 23:00:00,-1.1,98.0,5.5,993.0,0.0,0.0
2021-03-15 00:00:00,-0.9,98.0,6.9,994.2,0.0,0.0
2021-03-15 01:00:00,-1.5,97.0,6.5,995.3,0.0,0.0
2021-03-15 02:00:00,-0.8,87.0,6.3,996.1,0.0,0.0
2021-03-15 03:00:00,-0.7,83.0,6.2,997.0,15.0,0.0
2021-03-15 04:00:00,-1.1,82.0,5.7,998.0,11.0,0.0
2021-03-15 05:00:00,-1.6,82.0,5.3,998.8,0.0,0.0
2021-03-15 06:00:00,-1.8,82.0,5.6,999.9,0.0,0.0
2021-03-15 07:00:00,-1.6,82.0,6.2,1001.0,0.0,0.0
2021-03-15 08:00:00,-1.6,83.0,7.9,1002.3,0.0,0.0
2021-03-15 09:00:00,-0.8,84.0,9.7,1003.6,0.0,0.0
2021-03-15 10:00:00,0.9,86.0,9.7,1004.8,2.0,0.0
2021-03-15 11:00:00,2.9,83.0,9.5,1006.1,1.0,0.0
2021-03-15 12:00:00,4.9,74.0,10.7,1006.9,2.0,0.0
2021-03-15 13:00:00,6.5,63.0,12.6,1007.5,0.0,0.0
2021-03-15 14:00:00,7.2,57.0,12.9,1008.6,1.0,0.0
2021-03-15 15:00:00,7.3,56.0,15.9,1009.3,50.0,0.1
2021-03-15 16:00:00,6.2,72.0,15.8,1009.9,69.0,0.2
2021-03-15 17:00:00,5.3,82.0,16.9,1010.5,77.0,0.8
2021-03-15 18:00:00,4.2,89.0,17.6,1011.6,65.0,0.9
2021-03-15 19:00:00,3.4,91.0,16.5,1012.3,22.0,0.0
2021-03-15 20:00:00,2.1,93.0,15.3,1013.1,15.0,0.0
2021-03-15 21:00:00,1.2,95.0,13.2,1013.9,3.0,0.0
2021-03-15 22:00:00,0.5,95.0,12.5,1014.3,5.0,0.0
2021-03-15 23:00:00,0.1,95.0,11.1,1014.7,3.0,0.0
2021-03-16 00:00:00,-0.4,94.0,9.6,1015.0,1.0,0.0
2021-03-16 01:00:00,-0.8,94.0,9.7,1015.3,1.0,0.0
2021-03-16 02:00:00,-0.1,94.0,11.4,1015.9,1.0,0.0
2021-03-16 03:00:00,-0.1,93.0,10.5,1016.3,5.0,0.0
2021-03-16 04:00:00,-0.5,92.0,9.4,1016.5,1.0,0.0
2021-03-16 05:00:00,-1.0,91.0,9.1,1016.6,0.0,0.0
2021-03-16 06:00:00,-1.5,91.0,7.9,1016.9,0.0,0.0
2021-03-16 07:00:00,-1.8,91.0,6.8,1017.2,0.0,0.0
2021-03-16 08:00:00,-2.2,91.0,6.2,1017.5,0.0,0.0
2021-03-16 09:00:00,-1.1,91.0,7.0,1017.7,1.0,0.0
2021-03-16 10:00:00,0.8,85.0,6.1,1018.1,2.0,0.0
2021-03-16 11:00:00,2.2,73.0,8.3,1018.5,3.0,0.0
2021-03-16 12:00:00,3.3,60.0,9.7,1018.6,3.0,0.0
2021-03-16 13:00:00,4.2,48.0,12.1,1018.8,9.0,0.0
2021-03-16 14:00:00,4.0,49.0,11.3,1019.0,30.0,0.0
2021-03-16 15:00:00,4.1,48.0,12.4,1019.2,92.0,0.0
2021-03-16 16:00:00,4.1,47.0,13.0,1019.3,95.0,0.0
2021-03-16 17:00:00,3.9,45.0,13.6,1019.5,80.0,0.0
2021-03-16 18:00:00,3.5,47.0,13.2,1020.2,26.0,0.0
2021-03-16 19:00:00,2.4,54.0,12.2,1020.8,14.0,0.0
2021-03-16 20:00:00,0.7,65.0,11.8,1021.6,38.0,0.0
2021-03-16 21:00:00,-0.1,73.0,10.9,1022.2,32.0,0.0
2021-03-16 22:00:00,-0.6,77.0,9.1,1022.5,63.0,0.0
2021-03-16 23:00:00,-0.7,78.0,5.8,1022.8,95.0,0.0
2021-03-17 00:00:00,-0.1,77.0,4.0,1022.9,100.0,0.0
2021-03-17 01:00:00,0.2,78.0,2.6,1023.0,100.0,0.0
2021-03-17 02:00:00,0.2,78.0,1.5,1022.9,100.0,0.0
2021-03-17 03:00:00,0.3,81.0,2.2,1023.0,100.0,0.2
2021-03-17 04:00:00,0.2,82.0,4.2,1023.0,100.0,0.3
2021-03-17 05:00:00,0.2,80.0,5.3,1023.1,98.0,0.2
2021-03-17 06:00:00,0.2,78.0,4.4,1023.3,97.0,0.1
2021-03-17 07:00:00,0.2,78.0,3.8,1023.5,86.0,0.0
2021-03-17 08:00:00,-0.4,80.0,4.6,1023.5,0.0,0.0
2021-03-17 09:00:00,-0.7,82.0,4.7,1024.0,2.0,0.0
2021-03-17 10:00:00,1.5,69.0,3.0,1024.6,14.0,0.0
2021-03-17 11:00:00,3.1,63.0,3.2,1024.6,0.0,0.0
2021-03-17 12:00:00,4.5,62.0,1.0,1025.0,2.0,0.0
2021-03-17 13:00:00,5.6,61.0,1.0,1024.8,0.0,0.0
2021-03-17 14:00:00,5.5,63.0,6.2,1025.7,23.0,0.0
2021-03-17 15:00:00,6.1,63.0,6.9,1025.7,65.0,0.0
2021-03-17 16:00:00,5.8,66.0,8.3,1025.7,31.0,0.0
2021-03-17 17:00:00,5.3,70.0,8.2,1025.8,81.0,0.0
2021-03-17 18:00:00,4.3,77.0,8.1,1026.0,53.0,0.0
2021-03-17 19:00:00,3.4,84.0,7.1,1026.2,80.0,0.0
2021-03-17 20:00:00,2.5,91.0,7.3,1026.1,82.0,0.0
2021-03-17 21:00:00,1.8,94.0,8.9,1026.7,44.0,0.0
2021-03-17 22:00:00,1.1,95.0,7.6,1026.5,82.0,0.0
2021-03-17 23:00:00,0.6,94.0,7.1,1026.9,93.0,0.0
2021-03-18 00:00:00,0.6,92.0,4.0,1026.3,99.0,0.0
2021-03-18 01:00:00,1.0,91.0,5.5,1026.5,100.0,0.0
2021-03-18 02:00:00,1.1,92.0,4.7,1026.7,100.0,0.0
2021-03-18 03:00:00,1.2,90.0,5.9,1026.4,99.0,0.0
2021-03-18 04:00:00,0.9,90.0,5.1,1025.9,100.0,0.0
2021-03-18 05:00:00,0.9,88.0,4.8,1025.5,100.0,0.0
2021-03-18 06:00:00,1.0,86.0,4.5,1025.3,100.0,0.0
2021-03-18 07:00:00,1.0,84.0,3.6,1024.9,100.0,0.0
2021-03-18 08:00:00,0.9,82.0,4.9,1024.6,92.0,0.0
2021-03-18 09:00:00,1.5,82.0,5.5,1024.7,96.0,0.0
2021-03-18 10:00:00,2.3,81.0,4.0,1024.3,97.0,0.0
2021-03-18 11:00:00,3.3,80.0,4.7,1023.8,95.0,0.0
2021-03-18 12:00:00,4.7,73.0,6.8,1023.5,95.0,0.0
2021-03-18 13:00:00,5.0,71.0,8.2,1023.3,93.0,0.0
2021-03-18 14:00:00,5.2,73.0,7.0,1023.3,99.0,0.0
2021-03-18 15:00:00,5.3,74.0,7.9,1023.0,99.0,0.0
2021-03-18 16:00:00,6.0,71.0,9.1,1022.7,98.0,0.0
2021-03-18 17:00:00,6.3,68.0,10.8,1022.5,80.0,0.0
2021-03-18 18:00:00,6.0,69.0,10.6,1022.5,19.0,0.0
2021-03-18 19:00:00,4.8,77.0,7.6,1022.1,40.0,0.0
2021-03-18 20:00:00,3.6,82.0,9.0,1022.2,24.0,0.0
2021-03-18 21:00:00,2.7,86.0,9.6,1022.5,22.0,0.0
2021-03-18 22:00:00,2.2,89.0,8.0,1022.9,8.0,0.0
2021-03-18 23:00:00,1.5,90.0,6.8,1023.3,9.0,0.0
2021-03-19 00:00:00,0.8,91.0,5.6,1023.6,22.0,0.0
2021-03-19 01:00:00,0.2,90.0,5.9,1023.7,16.0,0.0
2021-03-19 02:00:00,-0.6,88.0,5.9,1024.3,2.0,0.0
2021-03-19 03:00:00,-0.2,88.0,7.7,1024.7,5.0,0.0
2021-03-19 04:00:00,-0.7,88.0,6.3,1024.7,2.0,0.0
2021-03-19 05:00:00,-1.4,89.0,4.0,1024.6,0.0,0.0
2021-03-19 06:00:00,-1.4,88.0,3.1,1025.1,47.0,0.0
2021-03-19 07:00:00,-0.4,83.0,3.8,1025.6,77.0,0.0
2021-03-19 08:00:00,0.5,81.0,4.9,1025.7,65.0,0.0
2021-03-19 09:00:00,2.2,78.0,3.5,1026.5,82.0,0.0
2021-03-19 10:00:00,4.5,70.0,4.9,1026.8,86.0,0.0
2021-03-19 11:00:00,6.2,62.0,7.9,1027.0,92.0,0.0
2021-03-19 12:00:00,6.7,62.0,10.6,1027.4,98.0,0.0
2021-03-19 13:00:00,6.6,65.0,11.3,1027.9,100.0,0.0
2021-03-19 14:00:00,5.5,68.0,14.4,1028.2,100.0,0.0
2021-03-19 15:00:00,5.6,80.0,16.6,1028.5,100.0,0.0
2021-03-19 16:00:00,5.1,84.0,17.1,1028.3,100.0,0.0
2021-03-19 17:00:00,4.3,87.0,15.1,1028.1,100.0,0.0
2021-03-19 18:00:00,4.1,89.0,14.1,1027.8,100.0,0.0
2021-03-19 19:00:00,3.8,91.0,13.4,1027.5,100.0,0.1
2021-03-19 20:00:00,3.4,93.0,14.0,1027.0,100.0,0.2
2021-03-19 21:00:00,3.2,93.0,13.4,1026.8,100.0,0.1
2021-03-19 22:00:00,2.9,94.0,13.0,1026.5,100.0,0.1
2021-03-19 23:00:00,3.0,93.0,13.3,1025.9,100.0,0.1
2021-03-20 00:00:00,3.1,92.0,11.1,1025.5,100.0,0.0
2021-03-20 01:00:00,3.2,92.0,9.4,1025.2,100.0,0.0
2021-03-20 02:00:00,3.3,92.0,7.6,1025.1,99.0,0.0
2021-03-20 03:00:00,3.6,92.0,7.7,1024.4,100.0,0.0
2021-03-20 04:00:00,3.7,93.0,7.2,1023.8,100.0,0.0
2021-03-20 05:00:00,3.6,94.0,6.8,1023.0,87.0,0.0
2021-03-20 06:00:00,3.4,95.0,6.6,1022.5,100.0,0.0
2021-03-20 07:00:00,3.5,96.0,8.0,1021.6,100.0,0.0
2021-03-20 08:00:00,3.4,96.0,8.7,1021.0,97.0,0.0
2021-03-20 09:00:00,3.9,96.0,8.7,1020.7,100.0,0.1
2021-03-20 10:00:00,4.5,96.0,12.1,1020.1,100.0,0.2
2021-03-20 11:00:00,5.0,97.0,8.6,1019.6,100.0,0.2
2021-03-20 12:00:00,5.9,97.0,8.9,1018.9,91.0,0.1
2021-03-20 13:00:00,6.8,88.0,14.1,1017.8,88.0,0.2
2021-03-20 14:00:00,6.4,96.0,13.9,1016.6,100.0,0.1
2021-03-20 15:00:00,6.6,94.0,15.3,1015.3,70.0,0.5
2021-03-20 16:00:00,6.7,92.0,15.2,1014.1,100.0,0.1
2021-03-20 17:00:00,6.2,96.0,13.4,1012.8,100.0,0.5
2021-03-20 18:00:00,5.5,100.0,16.9,1011.8,100.0,1.3
2021-03-20 19:00:00,5.6,99.0,18.8,1010.9,100.0,2.7
2021-03-20 20:00:00,4.7,99.0,19.7,1011.3,100.0,1.8
2021-03-20 21:00:00,4.5,94.0,22.6,1012.8,48.0,0.0
2021-03-20 22:00:00,3.0,92.0,23.1,1013.9,58.0,0.0
2021-03-20 23:00:00,2.4,85.0,21.7,1014.9,87.0,0.0
2021-03-21 00:00:00,2.2,84.0,20.1,1015.8,66.0,0.0
2021-03-21 01:00:00,2.0,83.0,17.9,1016.3,58.0,0.0
2021-03-21 02:00:00,2.9,74.0,19.3,1016.7,81.0,0.0
2021-03-21 03:00:00,2.4,78.0,20.3,1017.0,68.0,0.0
2021-03-21 04:00:00,2.1,80.0,18.3,1017.3,95.0,0.0
2021-03-21 05:00:00,2.3,79.0,18.2,1017.6,66.0,0.0
2021-03-21 06:00:00,1.9,79.0,18.0,1017.9,45.0,0.0
2021-03-21 07:00:00,1.5,80.0,17.0,1018.2,50.0,0.0
2021-03-21 08:00:00,1.3,81.0,15.4,1018.4,47.0,0.0
2021-03-21 09:00:00,1.9,80.0,14.3,1018.7,56.0,0.0
2021-03-21 10:00:00,2.8,74.0,18.4,1018.7,54.0,0.0
2021-03-21 11:00:00,3.8,64.0,19.2,1018.4,98.0,0.0
2021-03-21 12:00:00,4.3,58.0,20.5,1018.2,100.0,0.0
2021-03-21 13:00:00,4.7,55.0,21.0,1018.1,88.0,0.0
2021-03-21 14:00:00,4.6,61.0,16.5,1018.3,63.0,0.0
2021-03-21 15:00:00,5.0,61.0,13.9,1018.2,100.0,0.0
2021-03-21 16:00:00,4.5,65.0,10.4,1018.1,99.0,0.0
2021-03-21 17:00:00,3.9,71.0,8.5,1017.9,99.0,0.0
2021-03-21 18:00:00,3.3,78.0,6.6,1017.7,100.0,0.0
2021-03-21 19:00:00,3.0,82.0,5.1,1017.5,100.0,0.0
2021-03-21 20:00:00,2.7,87.0,3.3,1017.2,100.0,0.1
2021-03-21 21:00:00,2.6,89.0,4.0,1017.5,100.0,0.1
2021-03-21 22:00:00,2.5,90.0,6.8,1017.5,100.0,0.1
2021-03-21 23:00:00,2.6,92.0,7.9,1017.2,100.0,0.2
2021-03-22 00:00:00,2.7,94.0,4.8,1016.7,100.0,0.1
2021-03-22 01:00:00,2.9,94.0,4.4,1016.5,100.0,0.1
2021-03-22 02:00:00,3.5,96.0,6.2,1017.1,100.0,0.1
2021-03-22 03:00:00,3.3,97.0,6.7,1016.9,93.0,0.0
2021-03-22 04:00:00,3.4,98.0,7.3,1016.7,96.0,0.0
2021-03-22 05:00:00,3.5,98.0,9.0,1016.4,99.0,0.0
2021-03-22 06:00:00,3.8,98.0,10.5,1015.9,98.0,0.0
2021-03-22 07:00:00,3.8,99.0,10.1,1015.7,100.0,0.2
2021-03-22 08:00:00,3.9,98.0,10.8,1015.3,100.0,0.3
2021-03-22 09:00:00,4.1,99.0,11.7,1015.4,100.0,0.2
2021-03-22 10:00:00,4.5,98.0,12.1,1015.5,100.0,0.1
2021-03-22 11:00:00,5.2,98.0,10.2,1015.7,100.0,0.1
2021-03-22 12:00:00,5.9,97.0,8.8,1015.7,100.0,0.1
2021-03-22 13:00:00,7.1,97.0,8.6,1015.5,100.0,0.2
2021-03-22 14:00:00,6.9,91.0,11.0,1016.0,100.0,0.2
2021-03-22 15:00:00,6.4,99.0,11.2,1015.9,100.0,0.4
2021-03-22 16:00:00,6.3,100.0,10.4,1015.7,100.0,0.6
2021-03-22 17:00:00,6.2,100.0,10.2,1015.3,100.0,0.3
2021-03-22 18:00:00,6.2,100.0,10.2,1014.8,100.0,0.2
2021-03-22 19:00:00,6.1,100.0,9.7,1015.0,100.0,0.2
2021-03-22 20:00:00,5.7,100.0,10.4,1015.3,100.0,0.5
2021-03-22 21:00:00,5.5,100.0,9.6,1015.5,100.0,0.2
2021-03-22 22:00:00,5.4,100.0,8.0,1015.5,100.0,0.3
2021-03-22 23:00:00,5.3,100.0,8.3,1015.7,100.0,0.2
2021-03-23 00:00:00,5.2,100.0,9.4,1015.7,100.0,0.2
2021-03-23 01:00:00,5.2,100.0,10.1,1015.8,100.0,0.3
2021-03-23 02:00:00,5.4,98.0,10.0,1016.1,100.0,0.1
2021-03-23 03:00:00,5.5,100.0,10.4,1016.0,100.0,0.1
2021-03-23 04:00:00,5.5,100.0,10.0,1015.8,100.0,0.2
2021-03-23 05:00:00,5.4,100.0,10.4,1015.4,100.0,0.2
2021-03-23 06:00:00,5.4,100.0,10.8,1015.1,100.0,0.1
2021-03-23 07:00:00,5.3,100.0,10.1,1014.9,100.0,0.0
2021-03-23 08:00:00,5.3,100.0,10.2,1014.8,100.0,0.2
2021-03-23 09:00:00,5.7,100.0,11.0,1014.9,100.0,0.2
2021-03-23 10:00:00,5.9,100.0,12.5,1014.9,100.0,0.2
2021-03-23 11:00:00,6.4,97.0,14.0,1014.8,100.0,0.0
2021-03-23 12:00:00,6.8,96.0,13.7,1014.4,100.0,0.0
2021-03-23 13:00:00,7.5,92.0,15.0,1013.7,100.0,0.0
2021-03-23 14:00:00,7.6,88.0,15.2,1013.5,100.0,0.0
2021-03-23 15:00:00,8.4,82.0,16.6,1012.6,94.0,0.0
2021-03-23 16:00:00,8.9,76.0,19.8,1011.6,79.0,0.0
2021-03-23 17:00:00,9.0,72.0,21.2,1010.7,88.0,0.0
2021-03-23 18:00:00,7.9,79.0,19.8,1009.9,95.0,0.0
2021-03-23 19:00:00,6.9,87.0,21.7,1009.2,100.0,0.0
2021-03-23 20:00:00,6.2,90.0,22.8,1008.9,100.0,0.1
2021-03-23 21:00:00,5.9,89.0,24.5,1008.6,99.0,0.0
2021-03-23 22:00:00,5.6,86.0,24.2,1008.0,96.0,0.0
2021-03-23 23:00:00,5.1,93.0,23.8,1007.5,100.0,0.3
2021-03-24 00:00:00,4.9,92.0,24.3,1007.2,93.0,0.1
2021-03-24 01:00:00,4.7,94.0,22.6,1006.9,100.0,0.3
2021-03-24 02:00:00,4.6,94.0,23.1,1006.6,100.0,0.4
2021-03-24 03:00:00,4.9,94.0,21.8,1005.6,100.0,0.2
2021-03-24 04:00:00,4.8,100.0,20.0,1005.0,100.0,1.3
2021-03-24 05:00:00,5.2,96.0,18.8,1004.9,99.0,1.6
2021-03-24 06:00:00,5.7,97.0,13.6,1005.0,90.0,0.1
2021-03-24 07:00:00,5.1,95.0,12.2,1005.0,72.0,0.0
2021-03-24 08:00:00,4.5,93.0,12.6,1005.5,3.0,0.0
2021-03-24 09:00:00,5.2,88.0,13.8,1006.2,5.0,0.0
2021-03-24 10:00:00,6.5,83.0,16.3,1006.7,38.0,0.1
2021-03-24 11:00:00,7.2,69.0,18.1,1007.1,74.0,0.0
2021-03-24 12:00:00,7.2,69.0,17.5,1007.2,87.0,0.1
2021-03-24 13:00:00,7.5,68.0,17.8,1007.2,72.0,0.1
2021-03-24 14:00:00,7.1,74.0,15.0,1007.5,63.0,0.1
2021-03-24 15:00:00,7.5,71.0,14.6,1007.0,83.0,0.0
2021-03-24 16:00:00,6.7,78.0,12.9,1006.8,90.0,0.2
2021-03-24 17:00:00,5.4,88.0,12.1,1006.7,76.0,0.3
2021-03-24 18:00:00,4.7,93.0,12.6,1006.8,74.0,0.7
2021-03-24 19:00:00,4.2,96.0,13.8,1006.6,91.0,0.1
2021-03-24 20:00:00,3.3,97.0,10.6,1006.8,83.0,0.8
2021-03-24 21:00:00,3.4,97.0,10.4,1007.0,56.0,0.5
2021-03-24 22:00:00,2.9,97.0,11.8,1006.8,70.0,0.3
2021-03-24 23:00:00,3.0,98.0,13.1,1006.6,96.0,0.0
2021-03-25 00:00:00,2.7,98.0,14.5,1006.2,100.0,0.0
2021-03-25 01:00:00,3.0,97.0,17.0,1005.8,97.0,0.0
2021-03-25 02:00:00,3.4,96.0,17.3,1005.1,100.0,0.1
2021-03-25 03:00:00,3.6,95.0,19.3,1004.1,100.0,0.6
2021-03-25 04:00:00,3.2,100.0,17.5,1003.7,100.0,2.6
2021-03-25 05:00:00,3.7,100.0,17.8,1003.3,100.0,2.7
2021-03-25 06:00:00,3.9,99.0,15.1,1003.4,93.0,0.3
2021-03-25 07:00:00,3.8,94.0,14.0,1003.5,87.0,0.3
2021-03-25 08:00:00,4.0,96.0,15.9,1003.6,100.0,0.1
2021-03-25 09:00:00,4.4,97.0,16.3,1003.9,100.0,0.1
2021-03-25 10:00:00,4.7,96.0,16.1,1004.5,100.0,0.3
2021-03-25 11:00:00,4.7,96.0,15.3,1005.2,96.0,1.2
2021-03-25 12:00:00,5.1,99.0,14.5,1005.8,97.0,0.3
2021-03-25 13:00:00,6.4,96.0,12.9,1006.3,86.0,0.2
2021-03-25 14:00:00,5.7,96.0,12.6,1006.7,69.0,0.2
2021-03-25 15:00:00,6.9,96.0,12.7,1006.7,100.0,0.3
2021-03-25 16:00:00,5.5,94.0,13.7,1007.0,100.0,1.3
2021-03-25 17:00:00,5.8,96.0,12.0,1006.9,94.0,0.1
2021-03-25 18:00:00,5.7,91.0,15.9,1006.7,78.0,0.4
2021-03-25 19:00:00,5.2,94.0,17.3,1006.5,44.0,0.3
2021-03-25 20:00:00,4.3,96.0,16.2,1006.6,100.0,0.3
2021-03-25 21:00:00,4.3,96.0,15.8,1006.6,100.0,0.1
2021-03-25 22:00:00,4.3,95.0,15.9,1006.4,100.0,0.0
2021-03-25 23:00:00,4.4,95.0,17.1,1006.3,100.0,0.0
2021-03-26 00:00:00,4.6,94.0,18.5,1005.8,68.0,0.0
2021-03-26 01:00:00,4.4,94.0,19.0,1005.7,95.0,0.0
2021-03-26 02:00:00,4.8,89.0,20.3,1005.3,92.0,0.0
2021-03-26 03:00:00,4.5,87.0,20.9,1004.5,96.0,0.0
2021-03-26 04:00:00,4.8,83.0,19.7,1003.5,100.0,0.1
2021-03-26 05:00:00,4.8,87.0,21.7,1002.7,100.0,0.4
2021-03-26 06:00:00,4.7,91.0,23.0,1002.1,100.0,0.4
2021-03-26 07:00:00,4.8,93.0,23.3,1001.6,100.0,0.6
2021-03-26 08:00:00,4.6,99.0,21.4,1000.9,100.0,1.1
2021-03-26 09:00:00,5.0,94.0,23.0,1000.6,99.0,0.4
2021-03-26 10:00:00,5.5,93.0,22.2,1000.4,99.0,0.2
2021-03-26 11:00:00,6.2,91.0,22.8,999.9,99.0,0.3
2021-03-26 12:00:00,7.5,87.0,22.4,999.5,100.0,0.1
2021-03-26 13:00:00,7.1,87.0,26.6,999.0,100.0,0.5
2021-03-26 14:00:00,6.3,91.0,29.1,998.6,100.0,1.4
2021-03-26 15:00:00,6.5,90.0,26.4,998.0,100.0,0.3
2021-03-26 16:00:00,6.3,92.0,25.1,997.0,100.0,1.2
2021-03-26 17:00:00,6.6,93.0,26.1,996.3,100.0,1.7
2021-03-26 18:00:00,5.7,99.0,26.7,995.6,100.0,1.5
2021-03-26 19:00:00,5.8,99.0,26.3,994.9,100.0,1.7
2021-03-26 20:00:00,5.9,99.0,27.1,994.9,100.0,2.1
2021-03-26 21:00:00,5.8,100.0,29.7,995.7,100.0,3.4
2021-03-26 22:00:00,4.7,99.0,22.7,996.8,100.0,2.1
2021-03-26 23:00:00,4.2,99.0,17.9,997.4,100.0,0.8
2021-03-27 00:00:00,3.7,98.0,14.0,997.9,100.0,0.8
2021-03-27 01:00:00,3.5,99.0,13.0,998.5,100.0,0.7
2021-03-27 02:00:00,3.3,97.0,14.9,999.2,100.0,1.1
2021-03-27 03:00:00,3.0,97.0,12.9,999.2,92.0,0.6
2021-03-27 04:00:00,2.6,99.0,12.9,999.4,100.0,0.2
2021-03-27 05:00:00,2.4,98.0,13.2,999.6,97.0,0.0
2021-03-27 06:00:00,2.0,98.0,13.3,1000.2,97.0,0.1
2021-03-27 07:00:00,1.9,99.0,11.8,1000.8,88.0,0.2
2021-03-27 08:00:00,2.0,98.0,12.9,1001.2,91.0,0.0
2021-03-27 09:00:00,2.7,97.0,12.3,1001.7,70.0,0.0
2021-03-27 10:00:00,4.0,90.0,14.5,1002.4,55.0,0.0
2021-03-27 11:00:00,5.2,89.0,11.3,1003.3,85.0,0.1
2021-03-27 12:00:00,4.6,90.0,12.6,1004.0,97.0,0.2
2021-03-27 13:00:00,5.0,88.0,12.3,1004.5,89.0,0.1
2021-03-27 14:00:00,5.3,83.0,11.6,1005.2,100.0,0.1
2021-03-27 15:00:00,5.6,80.0,10.5,1005.7,70.0,0.1
2021-03-27 16:00:00,5.8,79.0,10.2,1006.2,100.0,0.1
2021-03-27 17:00:00,5.5,85.0,10.5,1006.7,100.0,0.1
2021-03-27 18:00:00,5.3,83.0,9.7,1007.1,72.0,0.1
2021-03-27 19:00:00,5.0,87.0,9.1,1007.5,86.0,0.1
2021-03-27 20:00:00,3.6,93.0,8.3,1008.1,52.0,0.3
2021-03-27 21:00:00,2.8,97.0,9.8,1008.6,39.0,0.1
2021-03-27 22:00:00,2.2,96.0,9.8,1009.0,39.0,0.2
2021-03-27 23:00:00,1.9,97.0,11.5,1009.4,100.0,0.0
2021-03-28 00:00:00,1.6,97.0,12.8,1009.6,100.0,0.0
2021-03-28 01:00:00,1.8,96.0,13.2,1009.3,100.0,0.0
2021-03-28 02:00:00,3.1,88.0,14.5,1009.1,93.0,0.0
2021-03-28 03:00:00,2.9,86.0,15.3,1008.5,99.0,0.0
2021-03-28 04:00:00,3.0,86.0,17.1,1008.0,97.0,0.0
2021-03-28 05:00:00,3.1,89.0,17.8,1007.2,80.0,0.0
2021-03-28 06:00:00,2.9,90.0,19.5,1006.6,79.0,0.0
2021-03-28 07:00:00,3.2,87.0,20.9,1005.9,19.0,0.0
2021-03-28 08:00:00,3.4,83.0,21.3,1005.1,56.0,0.0
2021-03-28 09:00:00,4.6,74.0,20.4,1003.9,100.0,0.0
2021-03-28 10:00:00,5.2,70.0,22.7,1002.5,100.0,0.0
2021-03-28 11:00:00,5.3,74.0,23.8,1001.7,100.0,0.3
2021-03-28 12:00:00,4.6,86.0,24.6,1001.0,100.0,0.7
2021-03-28 13:00:00,3.9,99.0,25.6,1000.9,100.0,1.7
2021-03-28 14:00:00,4.3,96.0,21.9,1000.9,100.0,2.2
2021-03-28 15:00:00,4.5,99.0,17.3,1001.2,100.0,1.3
2021-03-28 16:00:00,5.3,100.0,15.6,1001.8,100.0,1.4
2021-03-28 17:00:00,6.1,98.0,10.1,1002.3,82.0,0.2
2021-03-28 18:00:00,6.2,93.0,12.3,1002.8,34.0,0.3
2021-03-28 19:00:00,5.7,94.0,12.5,1003.6,16.0,0.0
2021-03-28 20:00:00,4.4,95.0,10.4,1004.1,97.0,0.1
2021-03-28 21:00:00,3.8,96.0,10.8,1004.5,99.0,0.1
2021-03-28 22:00:00,3.7,97.0,12.4,1004.6,92.0,0.0
2021-03-28 23:00:00,3.6,96.0,15.1,1004.1,58.0,0.0
2021-03-29 00:00:00,3.4,96.0,16.7,1003.4,100.0,0.0
2021-03-29 01:00:00,4.1,91.0,19.0,1002.3,100.0,0.0
2021-03-29 02:00:00,4.5,83.0,23.0,1000.6,100.0,0.1
2021-03-29 03:00:00,5.1,78.0,24.2,998.9,100.0,0.2
2021-03-29 04:00:00,5.3,90.0,26.6,998.4,100.0,1.1
2021-03-29 05:00:00,5.9,99.0,24.6,998.1,100.0,1.7
2021-03-29 06:00:00,6.8,100.0,19.9,998.4,100.0,2.7
2021-03-29 07:00:00,7.3,100.0,16.6,998.7,100.0,1.8
2021-03-29 08:00:00,7.4,100.0,16.2,998.9,100.0,1.0
2021-03-29 09:00:00,7.5,100.0,18.4,999.2,100.0,0.9
2021-03-29 10:00:00,7.6,100.0,19.6,999.4,100.0,0.3
2021-03-29 11:00:00,7.9,100.0,22.0,1000.0,100.0,1.0
2021-03-29 12:00:00,8.6,97.0,20.1,1001.3,100.0,0.9
2021-03-29 13:00:00,9.3,95.0,21.0,1003.1,100.0,0.4
2021-03-29 14:00:00,9.6,88.0,17.5,1005.2,90.0,0.2
2021-03-29 15:00:00,9.8,81.0,19.0,1007.1,96.0,0.1
2021-03-29 16:00:00,9.7,73.0,18.9,1008.0,100.0,0.2
2021-03-29 17:00:00,8.3,78.0,14.3,1009.2,100.0,0.0
2021-03-29 18:00:00,8.1,80.0,14.0,1009.9,100.0,0.0
2021-03-29 19:00:00,7.7,82.0,13.6,1010.3,100.0,0.0
2021-03-29 20:00:00,7.1,84.0,12.3,1011.0,100.0,0.0
2021-03-29 21:00:00,6.6,88.0,12.0,1011.4,100.0,0.1
2021-03-29 22:00:00,6.2,93.0,14.4,1012.3,100.0,0.8
2021-03-29 23:00:00,5.9,99.0,14.1,1012.2,100.0,1.3
2021-03-30 00:00:00,5.9,99.0,12.2,1012.0,100.0,1.2
2021-03-30 01:00:00,5.9,99.0,9.8,1011.7,100.0,1.0
2021-03-30 02:00:00,6.6,94.0,8.7,1010.8,100.0,0.9
2021-03-30 03:00:00,6.3,99.0,7.7,1010.3,100.0,1.0
2021-03-30 04:00:00,6.4,99.0,10.1,1009.9,100.0,1.5
2021-03-30 05:00:00,7.0,100.0,9.7,1010.1,100.0,1.4
2021-03-30 06:00:00,6.9,100.0,6.2,1010.8,100.0,0.2
2021-03-30 07:00:00,6.7,100.0,5.2,1011.5,100.0,0.2
2021-03-30 08:00:00,6.8,100.0,5.8,1012.1,100.0,0.4
2021-03-30 09:00:00,7.0,100.0,8.0,1012.7,100.0,0.3
2021-03-30 10:00:00,7.5,100.0,10.2,1013.3,100.0,0.3
2021-03-30 11:00:00,8.0,100.0,11.5,1014.1,100.0,0.3
2021-03-30 12:00:00,8.2,100.0,13.4,1014.5,100.0,0.5
2021-03-30 13:00:00,8.0,100.0,14.1,1015.0,100.0,0.8
2021-03-30 14:00:00,8.5,98.0,13.3,1015.1,100.0,0.8
2021-03-30 15:00:00,8.3,100.0,13.7,1015.1,100.0,1.6
2021-03-30 16:00:00,8.0,100.0,14.6,1014.9,100.0,2.8
2021-03-30 17:00:00,7.7,100.0,14.8,1015.0,100.0,3.6
2021-03-30 18:00:00,7.7,100.0,14.1,1014.7,100.0,3.1
2021-03-30 19:00:00,7.5,100.0,14.1,1014.6,100.0,2.6
2021-03-30 20:00:00,7.4,100.0,13.4,1014.7,100.0,3.2
2021-03-30 21:00:00,7.4,100.0,12.6,1015.0,100.0,2.5
2021-03-30 22:00:00,7.4,100.0,11.3,1015.2,100.0,1.1
2021-03-30 23:00:00,7.2,100.0,9.9,1015.5,100.0,0.3
2021-03-31 00:00:00,6.7,100.0,7.2,1016.0,100.0,0.1
2021-03-31 01:00:00,5.4,98.0,10.0,1016.8,100.0,0.1
2021-03-31 02:00:00,5.6,99.0,10.8,1016.3,100.0,0.0
2021-03-31 03:00:00,4.8,100.0,9.9,1016.5,100.0,0.2
2021-03-31 04:00:00,4.2,99.0,9.8,1016.8,100.0,0.2
2021-03-31 05:00:00,3.9,94.0,11.4,1017.0,100.0,0.1
2021-03-31 06:00:00,3.7,92.0,12.0,1017.3,100.0,0.0
2021-03-31 07:00:00,3.6,91.0,12.2,1017.6,99.0,0.0
2021-03-31 08:00:00,3.5,92.0,14.2,1018.1,97.0,0.0
2021-03-31 09:00:00,3.7,90.0,13.1,1018.4,100.0,0.0
2021-03-31 10:00:00,4.7,80.0,13.6,1018.7,99.0,0.0
2021-03-31 11:00:00,5.4,69.0,14.1,1018.8,99.0,0.0
2021-03-31 12:00:00,5.7,64.0,13.3,1019.1,99.0,0.0
2021-03-31 13:00:00,6.0,61.0,13.0,1019.1,97.0,0.0
2021-03-31 14:00:00,7.1,59.0,12.5,1019.0,74.0,0.0
2021-03-31 15:00:00,7.5,57.0,13.6,1018.7,63.0,0.0
2021-03-31 16:00:00,7.7,56.0,15.2,1018.4,54.0,0.0
2021-03-31 17:00:00,7.3,59.0,15.3,1018.4,40.0,0.0
2021-03-31 18:00:00,6.3,65.0,15.9,1018.3,9.0,0.0
2021-03-31 19:00:00,5.3,70.0,13.5,1018.4,3.0,0.0
2021-03-31 20:00:00,4.1,76.0,14.5,1018.8,11.0,0.0
2021-03-31 21:00:00,3.3,77.0,15.3,1019.4,11.0,0.0
2021-03-31 22:00:00,2.7,79.0,13.2,1019.8,1.0,0.0
2021-03-31 23:00:00,2.0,82.0,13.4,1020.5,1.0,0.0
2021-04-01 00:00:00,1.3,87.0,10.5,1020.7,1.0,0.0
2021-04-01 01:00:00,0.6,92.0,10.2,1021.0,0.0,0.0
2021-04-01 02:00:00,0.6,90.0,7.2,1021.7,0.0,0.0
2021-04-01 03:00:00,0.8,89.0,7.3,1021.8,0.0,0.0
2021-04-01 04:00:00,0.3,88.0,6.2,1021.9,38.0,0.0
2021-04-01 05:00:00,0.1,86.0,7.4,1022.2,76.0,0.0
2021-04-01 06:00:00,-0.1,84.0,8.5,1022.4,93.0,0.0
2021-04-01 07:00:00,-0.2,88.0,12.2,1023.1,98.0,0.0
2021-04-01 08:00:00,0.9,86.0,13.1,1023.6,96.0,0.0
2021-04-01 09:00:00,2.4,81.0,8.5,1023.5,72.0,0.0
2021-04-01 10:00:00,4.3,72.0,13.3,1024.0,1.0,0.0
2021-04-01 11:00:00,5.6,61.0,15.3,1024.0,1.0,0.0
2021-04-01 12:00:00,6.4,57.0,14.5,1024.2,58.0,0.0
2021-04-01 13:00:00,6.6,55.0,16.9,1024.6,80.0,0.0
2021-04-01 14:00:00,5.7,59.0,14.5,1025.4,72.0,0.0
2021-04-01 15:00:00,6.3,58.0,14.7,1025.1,100.0,0.0
2021-04-01 16:00:00,5.8,60.0,16.5,1025.4,91.0,0.0
2021-04-01 17:00:00,5.3,61.0,15.9,1025.4,99.0,0.0
2021-04-01 18:00:00,4.7,62.0,14.7,1025.2,89.0,0.0
2021-04-01 19:00:00,4.0,66.0,12.9,1025.0,80.0,0.0
2021-04-01 20:00:00,3.4,71.0,10.0,1025.2,88.0,0.0
2021-04-01 21:00:00,3.0,75.0,7.0,1025.3,99.0,0.0
2021-04-01 22:00:00,3.4,80.0,2.9,1024.8,96.0,0.0
2021-04-01 23:00:00,3.4,82.0,2.6,1024.5,99.0,0.0
2021-04-02 00:00:00,3.5,85.0,5.6,1023.9,100.0,0.2
2021-04-02 01:00:00,3.8,91.0,6.1,1023.4,100.0,0.6
2021-04-02 02:00:00,4.8,94.0,11.0,1022.9,96.0,0.2
2021-04-02 03:00:00,5.1,92.0,14.5,1022.3,92.0,0.3
2021-04-02 04:00:00,4.3,94.0,14.7,1021.9,94.0,0.5
2021-04-02 05:00:00,4.1,92.0,18.5,1021.7,100.0,0.2
2021-04-02 06:00:00,4.0,96.0,13.4,1021.4,90.0,0.1
2021-04-02 07:00:00,3.6,96.0,12.2,1021.3,58.0,0.0
2021-04-02 08:00:00,3.3,95.0,13.8,1021.5,23.0,0.0
2021-04-02 09:00:00,3.8,93.0,16.2,1021.9,20.0,0.0
2021-04-02 10:00:00,4.4,87.0,18.8,1022.5,46.0,0.0
2021-04-02 11:00:00,5.1,76.0,17.9,1022.7,62.0,0.0
2021-04-02 12:00:00,6.0,61.0,21.2,1022.8,57.0,0.0
2021-04-02 13:00:00,6.5,53.0,22.8,1022.9,97.0,0.0
2021-04-02 14:00:00,6.4,52.0,18.3,1023.2,97.0,0.0
2021-04-02 15:00:00,6.7,52.0,20.1,1023.5,95.0,0.0
2021-04-02 16:00:00,6.2,55.0,21.3,1023.6,99.0,0.0
2021-04-02 17:00:00,5.4,58.0,22.7,1024.0,86.0,0.0
2021-04-02 18:00:00,5.4,59.0,23.9,1024.3,52.0,0.0
2021-04-02 19:00:00,4.5,64.0,22.2,1024.7,62.0,0.0
2021-04-02 20:00:00,3.5,65.0,20.8,1025.2,70.0,0.0
2021-04-02 21:00:00,2.8,65.0,19.2,1025.6,46.0,0.0
2021-04-02 22:00:00,2.2,71.0,17.9,1026.5,2.0,0.0
2021-04-02 23:00:00,1.6,76.0,15.6,1026.4,1.0,0.0
2021-04-03 00:00:00,1.3,79.0,14.1,1026.6,10.0,0.0
2021-04-03 01:00:00,1.1,79.0,13.0,1026.8,6.0,0.0
2021-04-03 02:00:00,1.9,69.0,15.1,1027.3,27.0,0.0
2021-04-03 03:00:00,1.7,69.0,12.8,1027.3,21.0,0.0
2021-04-03 04:00:00,1.3,73.0,11.6,1027.2,34.0,0.0
2021-04-03 05:00:00,0.8,76.0,10.1,1027.1,44.0,0.0
2021-04-03 06:00:00,0.7,77.0,9.4,1027.2,54.0,0.0
2021-04-03 07:00:00,0.7,78.0,9.7,1027.3,55.0,0.0
2021-04-03 08:00:00,1.5,76.0,9.7,1027.5,72.0,0.0
2021-04-03 09:00:00,2.9,72.0,8.6,1027.8,85.0,0.0
2021-04-03 10:00:00,4.2,65.0,9.5,1027.5,87.0,0.0
2021-04-03 11:00:00,5.4,63.0,12.3,1027.1,100.0,0.0
2021-04-03 12:00:00,6.1,62.0,11.8,1026.6,100.0,0.0
2021-04-03 13:00:00,6.6,61.0,10.4,1026.1,100.0,0.0
2021-04-03 14:00:00,6.1,60.0,11.0,1026.3,100.0,0.0
2021-04-03 15:00:00,6.6,61.0,10.2,1026.0,88.0,0.0
2021-04-03 16:00:00,6.2,64.0,10.2,1025.7,98.0,0.0
2021-04-03 17:00:00,5.6,67.0,6.4,1025.2,91.0,0.0
2021-04-03 18:00:00,5.6,70.0,4.0,1024.6,90.0,0.0
2021-04-03 19:00:00,5.5,73.0,4.1,1023.7,80.0,0.0
2021-04-03 20:00:00,5.0,78.0,6.5,1022.8,84.0,0.0
2021-04-03 21:00:00,3.9,82.0,8.6,1022.5,75.0,0.0
2021-04-03 22:00:00,3.5,85.0,8.1,1022.1,100.0,0.0
2021-04-03 23:00:00,3.8,87.0,8.9,1021.5,100.0,0.1
2021-04-04 00:00:00,4.0,89.0,10.2,1020.7,100.0,0.1
2021-04-04 01:00:00,4.3,92.0,10.5,1019.8,100.0,0.1
2021-04-04 02:00:00,4.9,95.0,10.2,1018.9,100.0,0.3
2021-04-04 03:00:00,5.5,98.0,7.9,1017.9,100.0,0.1
2021-04-04 04:00:00,5.7,96.0,8.3,1016.9,92.0,0.0
2021-04-04 05:00:00,5.0,96.0,8.4,1015.9,43.0,0.0
2021-04-04 06:00:00,4.3,98.0,9.6,1014.6,100.0,0.0
2021-04-04 07:00:00,5.2,97.0,12.7,1013.1,100.0,0.0
2021-04-04 08:00:00,5.5,96.0,15.8,1011.5,100.0,0.1
2021-04-04 09:00:00,5.7,94.0,14.8,1010.2,100.0,0.2
2021-04-04 10:00:00,5.8,94.0,14.9,1008.1,100.0,0.3
2021-04-04 11:00:00,5.9,100.0,19.5,1005.9,100.0,1.3
2021-04-04 12:00:00,5.9,99.0,28.4,1003.9,100.0,1.6
2021-04-04 13:00:00,5.7,100.0,28.3,1001.9,100.0,1.3
2021-04-04 14:00:00,5.8,97.0,29.1,999.9,100.0,2.1
2021-04-04 15:00:00,5.6,99.0,26.0,997.2,100.0,2.4
2021-04-04 16:00:00,5.6,99.0,30.2,994.4,100.0,1.7
2021-04-04 17:00:00,5.1,99.0,32.4,991.8,100.0,1.8
2021-04-04 18:00:00,3.7,92.0,28.7,991.4,55.0,0.8
2021-04-04 19:00:00,1.7,94.0,21.9,990.8,100.0,0.9
2021-04-04 20:00:00,-0.3,91.0,32.0,992.3,100.0,1.2
2021-04-04 21:00:00,-0.9,83.0,32.4,993.4,100.0,0.6
2021-04-04 22:00:00,-1.3,77.0,29.1,994.1,83.0,0.5
2021-04-04 23:00:00,-2.1,59.0,27.1,994.1,32.0,0.0
2021-04-05 00:00:00,-2.9,63.0,25.2,993.4,69.0,0.0
2021-04-05 01:00:00,-3.1,69.0,20.0,992.6,82.0,0.0
2021-04-05 02:00:00,-1.8,61.0,19.9,991.2,85.0,0.2
2021-04-05 03:00:00,-2.6,82.0,15.0,990.6,95.0,0.1
2021-04-05 04:00:00,-1.8,80.0,11.9,989.9,98.0,0.0
2021-04-05 05:00:00,-1.6,82.0,19.8,989.8,99.0,0.2
2021-04-05 06:00:00,-1.2,79.0,24.3,990.0,99.0,0.1
2021-04-05 07:00:00,-1.1,82.0,30.0,990.3,98.0,0.2
2021-04-05 08:00:00,0.2,64.0,23.7,990.7,51.0,0.0
2021-04-05 09:00:00,0.8,63.0,21.3,991.4,56.0,0.0
2021-04-05 10:00:00,1.3,58.0,26.3,992.0,60.0,0.0
2021-04-05 11:00:00,1.5,72.0,24.5,992.7,56.0,0.4
2021-04-05 12:00:00,2.8,54.0,24.1,992.9,68.0,0.0
2021-04-05 13:00:00,3.0,61.0,26.1,993.6,98.0,0.3
2021-04-05 14:00:00,1.4,84.0,22.2,994.9,99.0,0.2
2021-04-05 15:00:00,1.7,84.0,20.0,995.4,99.0,0.2
2021-04-05 16:00:00,1.8,73.0,25.1,995.9,49.0,0.4
2021-04-05 17:00:00,1.6,77.0,25.9,996.2,51.0,0.3
2021-04-05 18:00:00,1.3,74.0,25.8,996.3,63.0,0.3
2021-04-05 19:00:00,0.3,81.0,25.0,996.7,78.0,0.1
2021-04-05 20:00:00,-0.2,90.0,22.3,996.9,92.0,0.3
2021-04-05 21:00:00,0.3,85.0,21.7,996.8,92.0,0.1
2021-04-05 22:00:00,0.1,84.0,26.8,996.9,82.0,0.9
2021-04-05 23:00:00,-0.3,84.0,28.5,997.3,86.0,0.5
2021-04-06 00:00:00,-0.1,84.0,26.0,997.3,59.0,0.3
2021-04-06 01:00:00,-0.3,81.0,22.0,997.2,72.0,0.2
2021-04-06 02:00:00,-0.1,84.0,24.1,997.4,82.0,0.1
2021-04-06 03:00:00,-0.3,86.0,23.7,997.3,91.0,0.5
2021-04-06 04:00:00,-0.3,84.0,18.3,997.2,92.0,0.2
2021-04-06 05:00:00,-0.1,83.0,20.3,997.1,85.0,0.4
2021-04-06 06:00:00,0.1,81.0,21.7,996.9,50.0,0.4
2021-04-06 07:00:00,-0.1,78.0,20.0,996.8,55.0,0.2
2021-04-06 08:00:00,-0.4,85.0,18.0,996.9,91.0,0.2
2021-04-06 09:00:00,0.5,83.0,16.6,996.9,93.0,0.2
2021-04-06 10:00:00,1.2,77.0,21.4,996.8,77.0,0.3
2021-04-06 11:00:00,1.4,72.0,23.3,996.6,44.0,0.7
2021-04-06 12:00:00,1.5,75.0,24.3,996.3,92.0,0.6
2021-04-06 13:00:00,1.6,82.0,19.5,995.7,93.0,0.6
2021-04-06 14:00:00,2.2,80.0,14.8,996.5,99.0,1.1
2021-04-06 15:00:00,2.0,76.0,13.6,996.2,89.0,0.1
2021-04-06 16:00:00,2.3,83.0,12.2,996.2,100.0,0.0
2021-04-06 17:00:00,2.4,89.0,9.0,996.2,100.0,0.1
2021-04-06 18:00:00,2.1,89.0,3.6,996.3,98.0,0.1
2021-04-06 19:00:00,2.4,85.0,4.3,996.8,79.0,0.0
2021-04-06 20:00:00,2.3,87.0,5.1,997.6,97.0,0.0
2021-04-06 21:00:00,2.4,87.0,5.8,998.2,84.0,0.0
2021-04-06 22:00:00,2.2,89.0,8.7,999.0,38.0,0.0
2021-04-06 23:00:00,1.5,94.0,9.9,999.5,26.0,0.0
2021-04-07 00:00:00,1.2,96.0,13.8,1000.2,48.0,0.0
2021-04-07 01:00:00,1.3,96.0,14.5,1000.6,59.0,0.0
2021-04-07 02:00:00,1.9,93.0,15.2,1000.7,98.0,0.0
2021-04-07 03:00:00,1.6,94.0,14.5,1000.8,99.0,0.0
2021-04-07 04:00:00,1.2,95.0,15.0,1000.7,98.0,0.1
2021-04-07 05:00:00,1.1,96.0,14.3,1000.6,100.0,0.3
2021-04-07 06:00:00,0.7,98.0,13.7,1000.7,96.0,0.4
2021-04-07 07:00:00,0.4,98.0,14.3,1001.1,92.0,0.4
2021-04-07 08:00:00,0.7,94.0,16.1,1001.5,91.0,0.4
2021-04-07 09:00:00,1.3,92.0,15.3,1002.1,87.0,0.2
2021-04-07 10:00:00,2.0,81.0,18.8,1002.9,87.0,0.0
2021-04-07 11:00:00,2.4,72.0,17.5,1003.4,26.0,0.0
2021-04-07 12:00:00,3.2,67.0,19.6,1003.8,49.0,0.0
2021-04-07 13:00:00,3.6,61.0,21.8,1004.5,31.0,0.1
2021-04-07 14:00:00,3.4,57.0,23.7,1005.6,40.0,0.2
2021-04-07 15:00:00,4.1,51.0,23.4,1005.9,25.0,0.0
2021-04-07 16:00:00,3.8,51.0,22.9,1006.4,24.0,0.0
2021-04-07 17:00:00,3.3,54.0,22.4,1007.1,30.0,0.0
2021-04-07 18:00:00,2.7,57.0,19.9,1007.5,30.0,0.0
2021-04-07 19:00:00,1.9,64.0,18.0,1007.9,17.0,0.0
2021-04-07 20:00:00,0.7,73.0,14.8,1008.5,28.0,0.0
2021-04-07 21:00:00,-0.3,79.0,11.2,1009.1,21.0,0.0
2021-04-07 22:00:00,-0.9,81.0,9.7,1009.4,33.0,0.0
2021-04-07 23:00:00,-1.2,84.0,8.4,1009.6,21.0,0.0
2021-04-08 00:00:00,-1.5,85.0,5.7,1009.7,22.0,0.0
2021-04-08 01:00:00,-2.5,89.0,4.0,1009.7,86.0,0.0
2021-04-08 02:00:00,-2.4,88.0,6.4,1009.4,34.0,0.0
2021-04-08 03:00:00,-1.2,89.0,3.0,1009.3,100.0,0.0
2021-04-08 04:00:00,-1.5,86.0,2.5,1009.1,100.0,0.1
2021-04-08 05:00:00,-1.4,89.0,7.2,1008.8,100.0,0.3
2021-04-08 06:00:00,-1.2,88.0,8.0,1008.1,100.0,0.3
2021-04-08 07:00:00,-1.3,89.0,8.8,1007.5,100.0,0.1
2021-04-08 08:00:00,-1.0,86.0,10.7,1006.7,100.0,0.0
2021-04-08 09:00:00,0.2,84.0,13.0,1005.7,100.0,0.1
2021-04-08 10:00:00,0.9,79.0,19.9,1004.6,100.0,0.3
2021-04-08 11:00:00,0.9,80.0,21.0,1003.5,100.0,0.7
2021-04-08 12:00:00,1.2,77.0,24.8,1001.8,100.0,1.0
2021-04-08 13:00:00,1.2,80.0,24.0,1000.1,100.0,1.6
2021-04-08 14:00:00,1.1,92.0,24.3,998.0,100.0,2.3
2021-04-08 15:00:00,0.8,96.0,24.3,996.7,100.0,3.2
2021-04-08 16:00:00,0.8,96.0,25.1,994.9,100.0,4.6
2021-04-08 17:00:00,1.2,94.0,24.6,993.6,100.0,3.3
2021-04-08 18:00:00,2.1,92.0,19.5,992.1,100.0,3.4
2021-04-08 19:00:00,3.8,97.0,15.2,990.6,100.0,3.1
2021-04-08 20:00:00,3.6,90.0,14.0,990.2,100.0,0.8
2021-04-08 21:00:00,2.9,89.0,17.0,989.6,100.0,0.5
2021-04-08 22:00:00,2.4,94.0,17.2,988.9,100.0,0.7
2021-04-08 23:00:00,2.3,93.0,16.7,988.0,98.0,0.3
2021-04-09 00:00:00,2.3,90.0,16.2,987.2,79.0,0.1
2021-04-09 01:00:00,1.6,93.0,16.6,986.3,100.0,0.5
2021-04-09 02:00:00,1.9,93.0,17.6,984.7,100.0,0.2
2021-04-09 03:00:00,1.8,95.0,18.0,983.2,91.0,0.9
2021-04-09 04:00:00,2.3,93.0,18.1,981.9,99.0,0.1
2021-04-09 05:00:00,1.6,97.0,13.8,981.0,100.0,0.5
2021-04-09 06:00:00,2.0,97.0,10.4,981.3,77.0,0.4
2021-04-09 07:00:00,2.1,97.0,18.0,983.1,84.0,0.0
2021-04-09 08:00:00,2.0,94.0,25.5,985.5,74.0,0.2
2021-04-09 09:00:00,2.2,90.0,27.8,987.5,93.0,0.1
2021-04-09 10:00:00,2.0,87.0,30.4,989.5,95.0,0.1
2021-04-09 11:00:00,2.5,84.0,28.8,991.8,97.0,0.1
2021-04-09 12:00:00,3.2,80.0,26.2,993.8,92.0,0.1
2021-04-09 13:00:00,2.6,77.0,20.9,995.4,81.0,0.3
2021-04-09 14:00:00,3.8,60.0,20.3,996.2,83.0,0.8
2021-04-09 15:00:00,3.6,60.0,20.1,996.9,58.0,0.5
2021-04-09 16:00:00,3.5,58.0,20.1,997.5,56.0,0.0
2021-04-09 17:00:00,2.6,62.0,22.1,998.1,59.0,0.5
2021-04-09 18:00:00,2.0,68.0,20.1,998.8,69.0,0.5
2021-04-09 19:00:00,1.8,73.0,14.2,999.2,51.0,0.2
2021-04-09 20:00:00,1.3,77.0,12.9,999.7,79.0,0.1
2021-04-09 21:00:00,1.3,77.0,11.7,1000.3,81.0,0.1
2021-04-09 22:00:00,1.3,74.0,11.2,1000.8,95.0,0.2
2021-04-09 23:00:00,1.0,81.0,13.9,1001.3,88.0,0.3
2021-04-10 00:00:00,0.2,90.0,13.2,1001.9,84.0,0.2
2021-04-10 01:00:00,-0.1,88.0,10.7,1002.6,78.0,0.1
2021-04-10 02:00:00,0.9,84.0,12.6,1002.6,85.0,0.2
2021-04-10 03:00:00,1.5,87.0,14.7,1003.2,93.0,0.2
2021-04-10 04:00:00,1.4,84.0,13.4,1003.7,84.0,1.0
2021-04-10 05:00:00,0.9,83.0,11.3,1004.1,87.0,0.7
2021-04-10 06:00:00,0.8,82.0,11.2,1004.6,64.0,0.5
2021-04-10 07:00:00,0.7,84.0,7.1,1005.2,92.0,0.6
2021-04-10 08:00:00,1.6,80.0,9.1,1006.1,95.0,0.2
2021-04-10 09:00:00,1.6,80.0,13.4,1007.0,81.0,0.8
2021-04-10 10:00:00,2.5,81.0,11.8,1007.7,88.0,0.1
2021-04-10 11:00:00,2.9,76.0,10.8,1008.1,77.0,0.2
2021-04-10 12:00:00,2.5,73.0,14.2,1008.8,52.0,1.1
2021-04-10 13:00:00,3.5,76.0,12.2,1009.7,63.0,0.1
2021-04-10 14:00:00,3.4,74.0,13.1,1010.2,52.0,0.2
2021-04-10 15:00:00,2.7,73.0,12.2,1010.6,46.0,0.1
2021-04-10 16:00:00,2.9,74.0,11.5,1011.0,77.0,0.0
2021-04-10 17:00:00,2.7,74.0,12.8,1011.3,90.0,0.1
2021-04-10 18:00:00,2.7,70.0,12.4,1011.5,26.0,0.1
2021-04-10 19:00:00,2.3,69.0,10.0,1011.7,18.0,0.0
2021-04-10 20:00:00,0.5,77.0,5.5,1012.2,16.0,0.0
2021-04-10 21:00:00,-2.5,79.0,7.5,1013.0,41.0,0.0
2021-04-10 22:00:00,1.2,70.0,4.3,1013.5,46.0,0.2
2021-04-10 23:00:00,-0.1,74.0,2.6,1013.8,32.0,0.1
2021-04-11 00:00:00,-4.7,87.0,5.6,1014.2,22.0,0.0
2021-04-11 01:00:00,-5.8,91.0,6.6,1014.5,18.0,0.0
2021-04-11 02:00:00,-4.4,92.0,3.9,1014.9,28.0,0.0
2021-04-11 03:00:00,-2.8,90.0,4.6,1014.8,11.0,0.0
2021-04-11 04:00:00,-3.2,90.0,4.3,1014.8,10.0,0.0
2021-04-11 05:00:00,-3.5,90.0,4.3,1014.9,5.0,0.0
2021-04-11 06:00:00,-3.9,89.0,5.1,1015.2,3.0,0.0
2021-04-11 07:00:00,-3.6,86.0,6.1,1015.6,3.0,0.0
2021-04-11 08:00:00,-1.3,82.0,6.4,1016.0,3.0,0.0
2021-04-11 09:00:00,1.5,73.0,4.4,1016.2,0.0,0.0
2021-04-11 10:00:00,2.8,62.0,5.7,1016.3,0.0,0.0
2021-04-11 11:00:00,3.8,53.0,8.1,1016.3,0.0,0.0
2021-04-11 12:00:00,4.7,45.0,10.0,1016.2,0.0,0.0
2021-04-11 13:00:00,5.5,40.0,11.0,1016.0,0.0,0.0
2021-04-11 14:00:00,5.4,42.0,9.2,1015.3,0.0,0.0
2021-04-11 15:00:00,6.4,39.0,8.7,1015.1,19.0,0.0
2021-04-11 16:00:00,6.5,37.0,7.9,1014.9,26.0,0.1
2021-04-11 17:00:00,6.5,35.0,8.3,1014.5,4.0,0.0
2021-04-11 18:00:00,6.1,35.0,9.9,1014.5,59.0,0.0
2021-04-11 19:00:00,5.1,43.0,9.9,1014.6,92.0,0.0
2021-04-11 20:00:00,3.3,56.0,9.2,1014.9,100.0,0.0
2021-04-11 21:00:00,1.5,61.0,8.9,1015.3,100.0,0.0
2021-04-11 22:00:00,0.6,65.0,8.2,1015.3,100.0,0.0
2021-04-11 23:00:00,-0.2,66.0,8.4,1015.0,100.0,0.0
2021-04-12 00:00:00,-0.8,65.0,8.7,1014.6,100.0,0.0
2021-04-12 01:00:00,-0.6,64.0,8.4,1014.4,100.0,0.0
2021-04-12 02:00:00,-0.1,62.0,8.1,1014.7,100.0,0.0
2021-04-12 03:00:00,1.3,58.0,8.1,1014.5,100.0,0.0
2021-04-12 04:00:00,1.1,59.0,6.6,1014.2,100.0,0.0
2021-04-12 05:00:00,0.8,61.0,6.4,1013.9,100.0,0.0
2021-04-12 06:00:00,0.3,63.0,6.6,1013.5,100.0,0.0
2021-04-12 07:00:00,-0.1,63.0,7.0,1013.5,100.0,0.0
2021-04-12 08:00:00,0.9,64.0,6.5,1013.6,88.0,0.0
2021-04-12 09:00:00,3.4,56.0,6.1,1013.8,60.0,0.0
2021-04-12 10:00:00,4.9,50.0,8.6,1014.0,66.0,0.0
2021-04-12 11:00:00,6.1,43.0,9.5,1014.1,38.0,0.0
2021-04-12 12:00:00,7.7,37.0,10.0,1013.9,52.0,0.0
2021-04-12 13:00:00,8.4,33.0,10.7,1013.9,66.0,0.0
2021-04-12 14:00:00,6.8,40.0,11.8,1014.2,70.0,0.0
2021-04-12 15:00:00,7.8,34.0,11.2,1014.1,56.0,0.0
2021-04-12 16:00:00,7.9,32.0,11.7,1014.1,45.0,0.0
2021-04-12 17:00:00,7.5,35.0,14.5,1014.4,62.0,0.0
2021-04-12 18:00:00,7.0,37.0,13.5,1014.7,58.0,0.0
2021-04-12 19:00:00,6.3,44.0,13.1,1015.0,60.0,0.0
2021-04-12 20:00:00,4.7,56.0,11.6,1015.3,40.0,0.0
2021-04-12 21:00:00,2.8,64.0,11.6,1015.9,30.0,0.0
2021-04-12 22:00:00,1.8,69.0,12.5,1016.5,76.0,0.0
2021-04-12 23:00:00,1.0,72.0,13.9,1016.8,28.0,0.0
2021-04-13 00:00:00,0.5,75.0,15.0,1017.3,14.0,0.0
2021-04-13 01:00:00,0.0,75.0,15.2,1017.8,9.0,0.0
2021-04-13 02:00:00,0.0,77.0,14.8,1018.6,18.0,0.0
2021-04-13 03:00:00,0.3,74.0,14.2,1019.0,5.0,0.0
2021-04-13 04:00:00,0.0,75.0,13.4,1019.4,30.0,0.0
2021-04-13 05:00:00,-0.3,80.0,12.6,1019.8,18.0,0.0
2021-04-13 06:00:00,-0.6,83.0,11.9,1020.1,1.0,0.0
2021-04-13 07:00:00,-0.7,85.0,11.9,1020.5,1.0,0.0
2021-04-13 08:00:00,0.6,81.0,10.9,1021.2,1.0,0.0
2021-04-13 09:00:00,2.1,72.0,12.0,1021.7,0.0,0.0
2021-04-13 10:00:00,3.4,63.0,13.3,1021.9,2.0,0.0
2021-04-13 11:00:00,4.6,52.0,16.6,1022.3,28.0,0.1
2021-04-13 12:00:00,5.2,47.0,17.8,1022.5,62.0,0.1
2021-04-13 13:00:00,5.4,48.0,19.1,1022.7,94.0,0.1
2021-04-13 14:00:00,5.0,49.0,15.6,1023.6,86.0,0.2
2021-04-13 15:00:00,5.7,47.0,19.0,1023.8,55.0,0.1
2021-04-13 16:00:00,5.1,51.0,19.4,1024.1,40.0,0.0
2021-04-13 17:00:00,4.9,54.0,19.9,1024.3,37.0,0.1
2021-04-13 18:00:00,4.1,57.0,18.4,1024.5,58.0,0.0
2021-04-13 19:00:00,3.3,64.0,15.3,1024.8,91.0,0.0
2021-04-13 20:00:00,2.6,69.0,11.8,1025.1,97.0,0.0
2021-04-13 21:00:00,1.8,71.0,9.0,1025.6,98.0,0.0
2021-04-13 22:00:00,1.4,73.0,7.3,1025.9,99.0,0.0
2021-04-13 23:00:00,1.2,75.0,4.3,1026.2,91.0,0.0
2021-04-14 00:00:00,-0.1,81.0,4.5,1026.3,60.0,0.0
2021-04-14 01:00:00,-0.8,80.0,3.0,1026.6,24.0,0.0
2021-04-14 02:00:00,1.3,74.0,0.8,1026.8,0.0,0.0
2021-04-14 03:00:00,-0.6,84.0,1.8,1026.7,1.0,0.0
2021-04-14 04:00:00,-1.1,83.0,2.3,1027.0,6.0,0.0
2021-04-14 05:00:00,-0.7,82.0,2.0,1027.0,40.0,0.0
2021-04-14 06:00:00,-0.9,82.0,2.8,1027.3,55.0,0.0
2021-04-14 07:00:00,-0.9,84.0,4.1,1027.4,98.0,0.0
2021-04-14 08:00:00,1.7,81.0,5.5,1027.9,100.0,0.0
2021-04-14 09:00:00,2.8,80.0,4.5,1028.2,100.0,0.2
2021-04-14 10:00:00,2.7,87.0,4.1,1028.6,100.0,1.1
2021-04-14 11:00:00,3.4,92.0,3.7,1029.0,99.0,0.2
2021-04-14 12:00:00,4.4,93.0,1.4,1029.3,97.0,0.1
2021-04-14 13:00:00,5.6,88.0,4.4,1029.3,73.0,0.1
2021-04-14 14:00:00,6.2,75.0,5.9,1029.7,54.0,0.2
2021-04-14 15:00:00,6.3,71.0,9.2,1030.0,57.0,0.3
2021-04-14 16:00:00,5.6,77.0,10.6,1030.2,48.0,0.3
2021-04-14 17:00:00,5.3,77.0,11.3,1030.1,71.0,0.1
2021-04-14 18:00:00,5.7,73.0,11.0,1030.0,53.0,0.0
2021-04-14 19:00:00,5.5,71.0,10.7,1030.0,65.0,0.0
2021-04-14 20:00:00,4.7,76.0,9.5,1030.3,33.0,0.0
2021-04-14 21:00:00,3.2,83.0,9.2,1030.9,27.0,0.0
2021-04-14 22:00:00,2.1,89.0,9.4,1031.3,37.0,0.0
2021-04-14 23:00:00,1.6,91.0,8.4,1031.5,33.0,0.0
2021-04-15 00:00:00,1.1,90.0,6.6,1031.7,5.0,0.0
2021-04-15 01:00:00,0.6,88.0,5.1,1031.9,2.0,0.0
2021-04-15 02:00:00,-1.2,87.0,8.2,1032.0,2.0,0.0
2021-04-15 03:00:00,0.3,82.0,5.7,1032.1,1.0,0.0
2021-04-15 04:00:00,-0.4,82.0,5.9,1032.1,1.0,0.0
2021-04-15 05:00:00,-1.0,81.0,7.1,1032.2,1.0,0.0
2021-04-15 06:00:00,-1.3,80.0,6.9,1032.5,1.0,0.0
2021-04-15 07:00:00,-1.2,79.0,6.8,1032.5,0.0,0.0
2021-04-15 08:00:00,1.1,74.0,6.6,1032.8,1.0,0.0
2021-04-15 09:00:00,3.7,70.0,3.2,1033.2,1.0,0.0
2021-04-15 10:00:00,5.7,56.0,1.1,1033.5,1.0,0.0
2021-04-15 11:00:00,7.3,48.0,1.6,1033.5,1.0,0.0
2021-04-15 12:00:00,8.4,46.0,4.5,1033.5,1.0,0.0
2021-04-15 13:00:00,8.9,46.0,7.4,1033.4,1.0,0.0
2021-04-15 14:00:00,8.7,44.0,7.4,1033.7,14.0,0.0
2021-04-15 15:00:00,9.2,45.0,8.4,1033.7,6.0,0.0
2021-04-15 16:00:00,9.0,47.0,8.0,1033.5,18.0,0.0
2021-04-15 17:00:00,8.4,50.0,9.4,1033.2,66.0,0.0
2021-04-15 18:00:00,7.3,53.0,9.1,1033.2,95.0,0.0
2021-04-15 19:00:00,6.5,55.0,5.4,1033.2,79.0,0.0
2021-04-15 20:00:00,5.7,65.0,2.6,1033.2,65.0,0.0
2021-04-15 21:00:00,3.8,73.0,4.5,1033.3,50.0,0.0
2021-04-15 22:00:00,2.7,72.0,4.0,1033.3,91.0,0.0
2021-04-15 23:00:00,2.7,71.0,4.3,1033.1,91.0,0.0
2021-04-16 00:00:00,2.4,72.0,5.0,1033.0,100.0,0.0
2021-04-16 01:00:00,1.7,76.0,5.8,1032.9,100.0,0.0
2021-04-16 02:00:00,0.1,83.0,6.1,1032.8,100.0,0.0
2021-04-16 03:00:00,1.6,77.0,5.1,1032.7,100.0,0.0
2021-04-16 04:00:00,1.6,78.0,3.6,1032.6,97.0,0.0
2021-04-16 05:00:00,1.1,82.0,1.8,1032.6,92.0,0.0
2021-04-16 06:00:00,-0.2,87.0,0.8,1032.4,91.0,0.0
2021-04-16 07:00:00,0.1,82.0,1.1,1032.1,90.0,0.0
2021-04-16 08:00:00,2.4,79.0,2.5,1032.2,87.0,0.0
2021-04-16 09:00:00,5.5,59.0,1.8,1032.3,88.0,0.0
2021-04-16 10:00:00,7.3,49.0,1.8,1032.3,88.0,0.0
2021-04-16 11:00:00,8.5,47.0,2.3,1032.3,90.0,0.0
2021-04-16 12:00:00,9.2,45.0,2.6,1032.2,93.0,0.0
2021-04-16 13:00:00,9.8,44.0,4.4,1031.9,95.0,0.0
2021-04-16 14:00:00,10.1,38.0,7.6,1031.6,64.0,0.0
2021-04-16 15:00:00,10.4,40.0,8.4,1031.4,0.0,0.0
2021-04-16 16:00:00,10.4,43.0,7.9,1031.0,1.0,0.0
2021-04-16 17:00:00,10.0,45.0,8.8,1030.6,4.0,0.0
2021-04-16 18:00:00,9.1,50.0,10.1,1030.6,5.0,0.0
2021-04-16 19:00:00,8.0,51.0,9.2,1030.5,10.0,0.0
2021-04-16 20:00:00,6.8,59.0,5.5,1030.4,11.0,0.0
2021-04-16 21:00:00,5.1,63.0,5.2,1030.7,0.0,0.0
2021-04-16 22:00:00,4.1,68.0,5.0,1031.0,0.0,0.0
2021-04-16 23:00:00,3.0,71.0,5.0,1031.1,0.0,0.0
2021-04-17 00:00:00,1.3,76.0,6.8,1030.9,0.0,0.0
2021-04-17 01:00:00,-0.4,81.0,8.4,1030.9,0.0,0.0
2021-04-17 02:00:00,-1.6,84.0,6.9,1031.1,0.0,0.0
2021-04-17 03:00:00,-1.0,80.0,5.8,1030.9,0.0,0.0
2021-04-17 04:00:00,-1.3,81.0,5.1,1030.9,0.0,0.0
2021-04-17 05:00:00,-1.6,80.0,4.8,1030.7,0.0,0.0
2021-04-17 06:00:00,-1.9,80.0,5.1,1030.6,0.0,0.0
2021-04-17 07:00:00,-1.7,80.0,5.4,1030.6,0.0,0.0
2021-04-17 08:00:00,1.9,75.0,4.9,1030.6,0.0,0.0
2021-04-17 09:00:00,6.4,63.0,3.6,1030.7,0.0,0.0
2021-04-17 10:00:00,9.3,48.0,3.0,1030.9,0.0,0.0
2021-04-17 11:00:00,10.8,37.0,3.6,1030.9,0.0,0.0
2021-04-17 12:00:00,11.7,36.0,2.9,1030.6,0.0,0.0
2021-04-17 13:00:00,12.4,37.0,2.1,1030.1,0.0,0.0
2021-04-17 14:00:00,12.9,36.0,5.8,1029.7,0.0,0.0
2021-04-17 15:00:00,12.8,39.0,9.7,1029.6,97.0,0.0
2021-04-17 16:00:00,11.9,42.0,11.4,1029.3,100.0,0.0
2021-04-17 17:00:00,11.5,43.0,11.5,1028.9,82.0,0.0
2021-04-17 18:00:00,11.1,44.0,10.2,1028.7,7.0,0.0
2021-04-17 19:00:00,10.4,48.0,8.9,1028.4,5.0,0.0
2021-04-17 20:00:00,8.8,55.0,8.1,1028.4,0.0,0.0
2021-04-17 21:00:00,7.0,58.0,7.0,1028.4,0.0,0.0
2021-04-17 22:00:00,5.9,66.0,5.2,1028.2,0.0,0.0
2021-04-17 23:00:00,5.1,70.0,5.0,1027.9,0.0,0.0
2021-04-18 00:00:00,3.8,76.0,5.9,1027.8,0.0,0.0
2021-04-18 01:00:00,2.1,82.0,7.2,1027.8,0.0,0.0
2021-04-18 02:00:00,1.3,85.0,4.3,1027.7,0.0,0.0
2021-04-18 03:00:00,1.9,83.0,4.0,1027.4,2.0,0.0
2021-04-18 04:00:00,1.5,83.0,5.1,1027.2,8.0,0.0
2021-04-18 05:00:00,1.1,83.0,5.8,1026.9,15.0,0.0
2021-04-18 06:00:00,0.9,82.0,6.2,1026.4,2.0,0.0
2021-04-18 07:00:00,1.4,80.0,6.6,1026.1,2.0,0.0
2021-04-18 08:00:00,4.9,74.0,5.7,1026.1,1.0,0.0
2021-04-18 09:00:00,9.6,62.0,3.3,1026.2,0.0,0.0
2021-04-18 10:00:00,12.6,46.0,2.5,1026.2,0.0,0.0
2021-04-18 11:00:00,13.8,39.0,6.6,1026.2,0.0,0.0
2021-04-18 12:00:00,14.4,38.0,7.1,1026.2,0.0,0.0
2021-04-18 13:00:00,14.9,37.0,6.9,1026.0,0.0,0.0
2021-04-18 14:00:00,15.4,37.0,6.2,1025.5,0.0,0.0
2021-04-18 15:00:00,15.1,40.0,9.7,1025.5,0.0,0.0
2021-04-18 16:00:00,13.6,44.0,11.4,1025.7,0.0,0.0
2021-04-18 17:00:00,12.4,45.0,9.8,1025.6,0.0,0.0
2021-04-18 18:00:00,11.2,48.0,8.1,1025.8,0.0,0.0
2021-04-18 19:00:00,10.2,53.0,5.7,1026.0,0.0,0.0
2021-04-18 20:00:00,8.8,67.0,3.6,1026.1,0.0,0.0
2021-04-18 21:00:00,6.0,80.0,5.4,1026.3,0.0,0.0
2021-04-18 22:00:00,6.1,71.0,4.8,1026.0,0.0,0.0
2021-04-18 23:00:00,5.4,72.0,4.6,1025.4,0.0,0.0
2021-04-19 00:00:00,3.4,82.0,3.1,1025.2,0.0,0.0
2021-04-19 01:00:00,2.6,85.0,1.8,1025.4,0.0,0.0
2021-04-19 02:00:00,1.5,88.0,2.2,1025.3,0.0,0.0
2021-04-19 03:00:00,3.1,82.0,1.8,1025.1,0.0,0.0
2021-04-19 04:00:00,2.9,80.0,2.9,1025.0,5.0,0.0
2021-04-19 05:00:00,2.6,79.0,2.9,1024.7,22.0,0.0
2021-04-19 06:00:00,2.7,77.0,2.5,1024.4,24.0,0.0
2021-04-19 07:00:00,2.9,77.0,2.6,1024.1,17.0,0.0
2021-04-19 08:00:00,5.6,78.0,4.2,1023.8,44.0,0.0
2021-04-19 09:00:00,10.7,63.0,4.0,1023.6,56.0,0.0
2021-04-19 10:00:00,14.4,46.0,3.8,1023.4,21.0,0.0
2021-04-19 11:00:00,15.6,39.0,7.6,1023.2,1.0,0.0
2021-04-19 12:00:00,16.3,37.0,9.1,1022.9,0.0,0.0
2021-04-19 13:00:00,16.8,35.0,10.2,1022.6,0.0,0.0
2021-04-19 14:00:00,16.7,33.0,12.0,1022.5,0.0,0.0
2021-04-19 15:00:00,17.2,35.0,11.2,1022.1,26.0,0.0
2021-04-19 16:00:00,16.5,38.0,11.5,1021.8,2.0,0.0
2021-04-19 17:00:00,15.0,46.0,11.6,1021.7,0.0,0.0
2021-04-19 18:00:00,13.4,49.0,12.0,1021.8,0.0,0.0
2021-04-19 19:00:00,11.7,55.0,11.9,1021.7,0.0,0.0
2021-04-19 20:00:00,9.9,62.0,10.8,1021.7,0.0,0.0
2021-04-19 21:00:00,7.9,70.0,10.1,1021.6,0.0,0.0
2021-04-19 22:00:00,7.3,70.0,10.6,1021.4,5.0,0.0
2021-04-19 23:00:00,7.0,69.0,10.0,1021.0,35.0,0.0
2021-04-20 00:00:00,7.1,69.0,10.2,1020.5,72.0,0.0
2021-04-20 01:00:00,7.5,66.0,11.3,1020.1,73.0,0.0
2021-04-20 02:00:00,7.7,59.0,13.2,1019.8,42.0,0.0
2021-04-20 03:00:00,7.1,58.0,13.0,1019.1,2.0,0.0
2021-04-20 04:00:00,6.9,59.0,12.4,1018.6,3.0,0.0
2021-04-20 05:00:00,6.6,63.0,11.2,1017.9,1.0,0.0
2021-04-20 06:00:00,5.9,64.0,10.6,1017.4,16.0,0.0
2021-04-20 07:00:00,6.3,60.0,12.4,1016.9,34.0,0.0
2021-04-20 08:00:00,8.4,59.0,13.2,1016.8,58.0,0.0
2021-04-20 09:00:00,9.5,57.0,13.8,1016.4,66.0,0.0
2021-04-20 10:00:00,10.1,51.0,15.5,1015.9,70.0,0.0
2021-04-20 11:00:00,10.6,49.0,18.0,1015.3,88.0,0.0
2021-04-20 12:00:00,11.1,51.0,19.2,1014.7,100.0,0.0
2021-04-20 13:00:00,11.2,54.0,20.2,1013.9,100.0,0.0
2021-04-20 14:00:00,11.4,53.0,20.6,1013.6,100.0,0.0
2021-04-20 15:00:00,10.7,63.0,20.3,1013.3,100.0,0.0
2021-04-20 16:00:00,9.3,77.0,17.7,1012.8,100.0,0.3
2021-04-20 17:00:00,7.8,86.0,16.6,1012.5,100.0,0.7
2021-04-20 18:00:00,6.4,99.0,17.1,1012.2,100.0,1.3
2021-04-20 19:00:00,5.8,99.0,14.3,1011.9,100.0,1.4
2021-04-20 20:00:00,5.2,97.0,10.9,1011.9,57.0,0.5
2021-04-20 21:00:00,4.6,95.0,10.7,1011.7,59.0,0.6
2021-04-20 22:00:00,3.9,91.0,14.3,1011.5,100.0,0.7
2021-04-20 23:00:00,3.5,92.0,14.4,1011.2,100.0,0.3
2021-04-21 00:00:00,3.3,95.0,12.4,1010.7,80.0,0.4
2021-04-21 01:00:00,2.6,93.0,10.1,1010.3,92.0,0.5
2021-04-21 02:00:00,2.5,99.0,9.7,1009.6,81.0,1.5
2021-04-21 03:00:00,2.9,100.0,7.6,1009.1,100.0,0.3
2021-04-21 04:00:00,2.2,99.0,8.4,1008.9,99.0,0.4
2021-04-21 05:00:00,1.7,100.0,7.1,1009.1,100.0,0.8
2021-04-21 06:00:00,2.1,99.0,13.2,1009.4,100.0,0.1
2021-04-21 07:00:00,2.4,99.0,19.3,1010.0,98.0,0.1
2021-04-21 08:00:00,2.4,98.0,19.6,1010.8,87.0,0.1
2021-04-21 09:00:00,2.8,99.0,25.6,1011.6,76.0,0.1
2021-04-21 10:00:00,3.4,86.0,22.9,1012.3,51.0,0.6
2021-04-21 11:00:00,4.6,78.0,22.7,1012.8,32.0,0.2
2021-04-21 12:00:00,5.4,67.0,25.3,1013.1,56.0,0.1
2021-04-21 13:00:00,5.1,73.0,26.1,1013.5,62.0,0.6
2021-04-21 14:00:00,5.3,59.0,25.3,1013.3,98.0,0.5
2021-04-21 15:00:00,6.0,63.0,21.4,1013.1,39.0,0.2
2021-04-21 16:00:00,6.5,50.0,23.5,1013.5,43.0,0.1
2021-04-21 17:00:00,7.0,46.0,23.8,1013.7,15.0,0.1
2021-04-21 18:00:00,6.1,57.0,25.9,1014.3,20.0,0.0
2021-04-21 19:00:00,5.0,69.0,25.1,1015.1,19.0,0.0
2021-04-21 20:00:00,4.1,72.0,24.1,1015.7,11.0,0.0
2021-04-21 21:00:00,2.8,79.0,21.5,1016.2,12.0,0.0
2021-04-21 22:00:00,2.2,81.0,19.5,1016.8,12.0,0.0
2021-04-21 23:00:00,1.8,80.0,16.7,1017.1,4.0,0.0
2021-04-22 00:00:00,1.5,79.0,15.4,1017.6,2.0,0.0
2021-04-22 01:00:00,1.3,79.0,12.9,1017.8,56.0,0.0
2021-04-22 02:00:00,2.6,84.0,9.7,1017.5,79.0,0.0
2021-04-22 03:00:00,3.0,84.0,7.4,1017.2,94.0,0.2
2021-04-22 04:00:00,3.2,90.0,13.0,1017.0,97.0,0.1
2021-04-22 05:00:00,3.5,86.0,16.5,1017.0,68.0,0.2
2021-04-22 06:00:00,2.4,86.0,13.9,1017.3,23.0,0.0
2021-04-22 07:00:00,2.6,83.0,14.0,1017.6,26.0,0.0
2021-04-22 08:00:00,3.5,78.0,15.6,1018.0,31.0,0.0
2021-04-22 09:00:00,3.9,72.0,16.3,1018.5,35.0,0.0
2021-04-22 10:00:00,4.6,66.0,18.5,1018.8,48.0,0.0
2021-04-22 11:00:00,5.1,61.0,20.2,1019.2,47.0,0.0
2021-04-22 12:00:00,5.6,57.0,21.5,1019.5,58.0,0.0
2021-04-22 13:00:00,5.8,55.0,21.1,1019.9,51.0,0.0
2021-04-22 14:00:00,5.8,51.0,21.7,1020.5,41.0,0.0
2021-04-22 15:00:00,6.3,50.0,21.1,1020.8,49.0,0.0
2021-04-22 16:00:00,6.3,48.0,21.4,1021.1,53.0,0.0
2021-04-22 17:00:00,6.0,49.0,20.6,1021.4,31.0,0.0
2021-04-22 18:00:00,5.8,51.0,19.5,1021.5,21.0,0.0
2021-04-22 19:00:00,5.0,56.0,18.4,1021.6,13.0,0.0
2021-04-22 20:00:00,4.3,60.0,17.1,1022.1,31.0,0.0
2021-04-22 21:00:00,3.3,65.0,14.9,1022.4,64.0,0.0
2021-04-22 22:00:00,2.8,69.0,12.3,1022.8,71.0,0.0
2021-04-22 23:00:00,2.5,73.0,9.6,1023.0,55.0,0.0
2021-04-23 00:00:00,1.8,78.0,6.5,1023.0,50.0,0.0
2021-04-23 01:00:00,1.7,79.0,5.1,1023.1,58.0,0.0
2021-04-23 02:00:00,3.1,82.0,9.5,1023.3,90.0,0.0
2021-04-23 03:00:00,2.8,87.0,8.9,1023.5,100.0,0.4
2021-04-23 04:00:00,2.6,92.0,8.2,1023.5,99.0,0.2
2021-04-23 05:00:00,2.2,95.0,7.3,1023.5,74.0,0.1
2021-04-23 06:00:00,2.0,96.0,7.3,1023.8,72.0,0.0
2021-04-23 07:00:00,2.1,95.0,8.8,1023.9,40.0,0.0
2021-04-23 08:00:00,2.7,90.0,9.7,1024.2,48.0,0.0
2021-04-23 09:00:00,3.5,76.0,11.4,1024.6,90.0,0.0
2021-04-23 10:00:00,4.0,64.0,13.1,1025.0,48.0,0.0
2021-04-23 11:00:00,5.2,53.0,15.6,1025.0,100.0,0.0
2021-04-23 12:00:00,5.2,51.0,17.4,1025.2,100.0,0.0
2021-04-23 13:00:00,5.5,45.0,18.4,1025.5,85.0,0.0
2021-04-23 14:00:00,5.5,45.0,16.0,1025.9,49.0,0.0
2021-04-23 15:00:00,7.1,38.0,20.3,1025.8,61.0,0.0
2021-04-23 16:00:00,6.8,41.0,20.5,1025.9,0.0,0.0
2021-04-23 17:00:00,6.5,45.0,21.4,1026.1,38.0,0.0
2021-04-23 18:00:00,5.8,50.0,20.6,1026.3,35.0,0.0
2021-04-23 19:00:00,5.1,53.0,18.7,1026.4,47.0,0.0
2021-04-23 20:00:00,4.2,61.0,15.8,1026.6,83.0,0.0
2021-04-23 21:00:00,3.0,72.0,14.0,1027.0,87.0,0.0
2021-04-23 22:00:00,2.0,82.0,12.8,1027.2,71.0,0.0
2021-04-23 23:00:00,1.6,84.0,11.5,1027.4,35.0,0.0
2021-04-24 00:00:00,1.2,86.0,11.7,1027.5,14.0,0.0
2021-04-24 01:00:00,0.7,87.0,10.7,1027.6,3.0,0.0
2021-04-24 02:00:00,1.2,85.0,11.9,1027.8,1.0,0.0
2021-04-24 03:00:00,0.8,86.0,10.1,1028.0,1.0,0.0
2021-04-24 04:00:00,0.4,87.0,8.6,1028.0,1.0,0.0
2021-04-24 05:00:00,0.3,85.0,8.3,1028.0,2.0,0.0
2021-04-24 06:00:00,-0.1,84.0,8.3,1028.1,3.0,0.0
2021-04-24 07:00:00,0.2,85.0,9.0,1028.3,23.0,0.0
2021-04-24 08:00:00,1.8,77.0,9.4,1028.3,20.0,0.0
2021-04-24 09:00:00,3.3,66.0,13.4,1028.3,60.0,0.0
2021-04-24 10:00:00,4.1,61.0,14.1,1028.3,83.0,0.0
2021-04-24 11:00:00,5.1,51.0,16.1,1027.9,75.0,0.0
2021-04-24 12:00:00,5.6,47.0,16.5,1027.7,89.0,0.0
2021-04-24 13:00:00,5.8,46.0,16.2,1027.6,93.0,0.0
2021-04-24 14:00:00,5.7,49.0,13.5,1027.9,100.0,0.0
2021-04-24 15:00:00,5.7,49.0,13.5,1027.8,100.0,0.0
2021-04-24 16:00:00,5.5,53.0,17.4,1027.7,100.0,0.0
2021-04-24 17:00:00,5.1,58.0,17.7,1027.6,78.0,0.0
2021-04-24 18:00:00,4.9,59.0,18.4,1027.6,69.0,0.0
2021-04-24 19:00:00,4.5,62.0,18.4,1027.5,60.0,0.0
2021-04-24 20:00:00,3.9,65.0,15.8,1027.5,46.0,0.0
2021-04-24 21:00:00,2.6,72.0,15.0,1027.6,1.0,0.0
2021-04-24 22:00:00,1.5,78.0,13.4,1027.7,0.0,0.0
2021-04-24 23:00:00,0.7,84.0,12.5,1027.7,0.0,0.0
2021-04-25 00:00:00,0.0,85.0,11.2,1027.9,2.0,0.0
2021-04-25 01:00:00,-0.6,82.0,11.5,1028.1,0.0,0.0
2021-04-25 02:00:00,-0.4,75.0,11.5,1028.8,0.0,0.0
2021-04-25 03:00:00,-0.6,71.0,10.1,1028.9,0.0,0.0
2021-04-25 04:00:00,-1.0,70.0,9.5,1029.0,0.0,0.0
2021-04-25 05:00:00,-1.3,71.0,7.8,1029.0,0.0,0.0
2021-04-25 06:00:00,-1.4,71.0,6.9,1028.9,0.0,0.0
2021-04-25 07:00:00,-1.0,71.0,8.3,1029.0,0.0,0.0
2021-04-25 08:00:00,0.8,67.0,8.7,1029.1,0.0,0.0
2021-04-25 09:00:00,2.8,59.0,10.8,1029.1,1.0,0.0
2021-04-25 10:00:00,4.4,50.0,13.3,1028.8,1.0,0.0
2021-04-25 11:00:00,5.6,45.0,13.7,1028.3,5.0,0.0
2021-04-25 12:00:00,6.5,43.0,14.1,1027.7,42.0,0.0
2021-04-25 13:00:00,7.2,41.0,14.5,1027.6,65.0,0.0
2021-04-25 14:00:00,7.8,39.0,13.7,1027.4,60.0,0.0
2021-04-25 15:00:00,8.4,40.0,15.7,1027.1,75.0,0.0
2021-04-25 16:00:00,8.4,40.0,16.9,1026.7,72.0,0.0
2021-04-25 17:00:00,7.9,43.0,19.0,1026.3,54.0,0.0
2021-04-25 18:00:00,6.6,55.0,20.8,1026.1,1.0,0.0
2021-04-25 19:00:00,5.5,63.0,19.5,1026.0,12.0,0.0
2021-04-25 20:00:00,4.5,67.0,16.3,1025.8,2.0,0.0
2021-04-25 21:00:00,3.2,73.0,13.4,1025.5,38.0,0.0
2021-04-25 22:00:00,2.4,77.0,11.8,1025.4,85.0,0.0
2021-04-25 23:00:00,2.5,77.0,9.9,1025.0,97.0,0.0
2021-04-26 00:00:00,1.9,82.0,7.6,1024.6,99.0,0.0
2021-04-26 01:00:00,2.3,81.0,4.5,1024.4,99.0,0.0
2021-04-26 02:00:00,0.0,87.0,6.9,1024.0,75.0,0.0
2021-04-26 03:00:00,1.2,84.0,3.1,1023.6,50.0,0.0
2021-04-26 04:00:00,1.3,84.0,2.2,1023.0,25.0,0.0
2021-04-26 05:00:00,0.3,86.0,1.8,1022.5,23.0,0.0
2021-04-26 06:00:00,-0.6,87.0,3.1,1022.2,21.0,0.0
2021-04-26 07:00:00,-0.2,85.0,4.4,1021.9,23.0,0.0
2021-04-26 08:00:00,3.0,72.0,2.8,1021.7,13.0,0.0
2021-04-26 09:00:00,5.2,57.0,3.5,1021.3,2.0,0.0
2021-04-26 10:00:00,6.6,48.0,4.0,1021.2,1.0,0.0
2021-04-26 11:00:00,7.6,45.0,5.2,1020.8,0.0,0.0
2021-04-26 12:00:00,8.5,43.0,5.3,1020.4,40.0,0.0
2021-04-26 13:00:00,9.1,43.0,6.0,1020.0,32.0,0.0
2021-04-26 14:00:00,8.1,47.0,5.4,1019.8,79.0,0.0
2021-04-26 15:00:00,8.4,46.0,5.4,1019.3,95.0,0.0
2021-04-26 16:00:00,8.0,52.0,7.6,1018.8,99.0,0.0
2021-04-26 17:00:00,7.7,59.0,9.0,1018.6,85.0,0.0
2021-04-26 18:00:00,7.3,62.0,8.3,1018.3,73.0,0.0
2021-04-26 19:00:00,6.6,67.0,6.5,1018.1,75.0,0.0
2021-04-26 20:00:00,6.0,73.0,3.7,1018.0,69.0,0.0
2021-04-26 21:00:00,5.1,82.0,2.2,1017.9,69.0,0.0
2021-04-26 22:00:00,5.0,77.0,1.9,1017.9,75.0,0.0
2021-04-26 23:00:00,3.3,86.0,2.8,1017.8,67.0,0.0
2021-04-27 00:00:00,2.9,85.0,3.6,1017.7,51.0,0.0
2021-04-27 01:00:00,2.3,86.0,3.8,1017.9,47.0,0.0
2021-04-27 02:00:00,0.9,87.0,3.5,1017.4,40.0,0.0
2021-04-27 03:00:00,1.5,87.0,1.8,1017.2,17.0,0.0
2021-04-27 04:00:00,0.8,88.0,2.3,1016.9,76.0,0.0
2021-04-27 05:00:00,0.3,88.0,2.3,1016.7,98.0,0.0
2021-04-27 06:00:00,0.1,88.0,2.9,1016.7,98.0,0.0
2021-04-27 07:00:00,2.1,83.0,2.7,1016.6,98.0,0.0
2021-04-27 08:00:00,4.4,77.0,2.6,1016.8,99.0,0.0
2021-04-27 09:00:00,5.7,72.0,4.0,1016.9,95.0,0.0
2021-04-27 10:00:00,6.6,63.0,6.0,1016.7,93.0,0.0
2021-04-27 11:00:00,7.9,50.0,6.2,1016.4,92.0,0.0
2021-04-27 12:00:00,8.8,43.0,7.3,1016.1,93.0,0.0
2021-04-27 13:00:00,9.1,42.0,7.8,1015.7,96.0,0.0
2021-04-27 14:00:00,6.8,66.0,11.7,1016.3,100.0,0.0
2021-04-27 15:00:00,7.8,62.0,11.3,1016.1,61.0,0.2
2021-04-27 16:00:00,7.0,66.0,13.7,1016.0,45.0,0.1
2021-04-27 17:00:00,7.3,56.0,12.0,1015.5,60.0,0.0
2021-04-27 18:00:00,7.4,53.0,10.5,1015.0,59.0,0.0
2021-04-27 19:00:00,7.2,56.0,10.1,1014.6,70.0,0.0
2021-04-27 20:00:00,6.5,64.0,8.4,1014.5,68.0,0.0
2021-04-27 21:00:00,5.1,72.0,6.5,1014.3,31.0,0.0
2021-04-27 22:00:00,3.2,79.0,4.7,1014.1,19.0,0.0
2021-04-27 23:00:00,2.0,81.0,3.1,1014.0,18.0,0.0
2021-04-28 00:00:00,0.9,82.0,2.7,1013.7,7.0,0.0
2021-04-28 01:00:00,0.2,82.0,4.3,1013.7,1.0,0.0
2021-04-28 02:00:00,-1.2,85.0,3.4,1013.5,0.0,0.0
2021-04-28 03:00:00,-0.4,84.0,4.7,1013.2,3.0,0.0
2021-04-28 04:00:00,-0.4,84.0,5.2,1012.8,1.0,0.0
2021-04-28 05:00:00,-0.1,82.0,4.1,1012.4,0.0,0.0
2021-04-28 06:00:00,-0.5,84.0,4.3,1012.2,0.0,0.0
2021-04-28 07:00:00,1.6,80.0,3.6,1011.9,11.0,0.0
2021-04-28 08:00:00,4.0,78.0,3.0,1012.1,52.0,0.0
2021-04-28 09:00:00,5.9,61.0,2.9,1011.9,13.0,0.0
2021-04-28 10:00:00,7.1,48.0,3.6,1011.6,0.0,0.0
2021-04-28 11:00:00,7.9,44.0,5.8,1011.3,7.0,0.0
2021-04-28 12:00:00,8.4,42.0,7.9,1011.1,76.0,0.0
2021-04-28 13:00:00,8.1,43.0,9.4,1010.9,94.0,0.0
2021-04-28 14:00:00,8.0,48.0,6.6,1010.8,82.0,0.0
2021-04-28 15:00:00,8.6,45.0,5.9,1010.7,89.0,0.0
2021-04-28 16:00:00,8.2,45.0,6.4,1010.5,84.0,0.0
2021-04-28 17:00:00,8.2,45.0,5.8,1010.3,84.0,0.0
2021-04-28 18:00:00,7.9,45.0,5.6,1010.0,69.0,0.0
2021-04-28 19:00:00,7.1,46.0,6.7,1010.0,75.0,0.0
2021-04-28 20:00:00,6.2,55.0,4.2,1010.0,77.0,0.0
2021-04-28 21:00:00,5.1,68.0,3.2,1010.2,68.0,0.0
2021-04-28 22:00:00,3.9,66.0,3.3,1010.2,27.0,0.0
2021-04-28 23:00:00,2.0,76.0,3.7,1010.1,9.0,0.0
2021-04-29 00:00:00,1.4,78.0,3.4,1010.2,12.0,0.0
2021-04-29 01:00:00,0.5,81.0,4.8,1010.3,8.0,0.0
2021-04-29 02:00:00,-1.6,87.0,3.6,1010.6,4.0,0.0
2021-04-29 03:00:00,0.0,83.0,5.2,1010.6,8.0,0.0
2021-04-29 04:00:00,-0.4,84.0,6.3,1010.7,11.0,0.0
2021-04-29 05:00:00,-0.8,84.0,6.2,1010.6,18.0,0.0
2021-04-29 06:00:00,-1.4,85.0,5.8,1010.6,17.0,0.0
2021-04-29 07:00:00,-0.2,84.0,4.7,1010.7,18.0,0.0
2021-04-29 08:00:00,4.2,72.0,3.2,1011.2,16.0,0.0
2021-04-29 09:00:00,7.3,53.0,1.0,1011.3,0.0,0.0
2021-04-29 10:00:00,8.6,44.0,1.5,1011.3,29.0,0.0
2021-04-29 11:00:00,9.0,42.0,3.9,1011.4,42.0,0.0
2021-04-29 12:00:00,9.1,42.0,6.6,1011.5,56.0,0.0
2021-04-29 13:00:00,9.5,41.0,7.4,1011.5,83.0,0.1
2021-04-29 14:00:00,9.3,40.0,7.6,1011.6,92.0,0.0
2021-04-29 15:00:00,9.4,40.0,8.9,1011.6,45.0,0.0
2021-04-29 16:00:00,9.8,39.0,8.9,1011.3,60.0,0.0
2021-04-29 17:00:00,9.5,42.0,9.2,1011.1,36.0,0.0
2021-04-29 18:00:00,9.4,43.0,7.4,1010.9,44.0,0.1
2021-04-29 19:00:00,8.9,47.0,5.9,1010.9,49.0,0.0
2021-04-29 20:00:00,8.1,64.0,5.5,1011.0,40.0,0.0
2021-04-29 21:00:00,5.9,79.0,3.8,1011.3,1.0,0.0
2021-04-29 22:00:00,4.4,80.0,3.8,1011.5,0.0,0.0
2021-04-29 23:00:00,3.1,82.0,3.3,1011.5,0.0,0.0
2021-04-30 00:00:00,2.4,80.0,2.5,1011.8,4.0,0.0
2021-04-30 01:00:00,1.4,80.0,4.3,1011.8,6.0,0.0
2021-04-30 02:00:00,-1.2,84.0,6.6,1012.5,3.0,0.0
2021-04-30 03:00:00,-0.2,80.0,6.2,1012.5,0.0,0.0
2021-04-30 04:00:00,-0.5,81.0,5.8,1012.4,0.0,0.0
2021-04-30 05:00:00,-0.8,82.0,5.1,1012.4,7.0,0.0
2021-04-30 06:00:00,-0.9,82.0,5.2,1012.4,18.0,0.0
2021-04-30 07:00:00,1.0,77.0,5.8,1012.4,30.0,0.0
2021-04-30 08:00:00,4.8,64.0,4.3,1012.8,37.0,0.0
2021-04-30 09:00:00,7.2,50.0,5.4,1013.0,38.0,0.0
2021-04-30 10:00:00,8.3,46.0,4.8,1013.0,26.0,0.0
2021-04-30 11:00:00,9.3,45.0,4.4,1013.0,25.0,0.0
2021-04-30 12:00:00,9.5,43.0,7.0,1012.8,84.0,0.0
2021-04-30 13:00:00,8.5,54.0,9.0,1013.0,47.0,0.1
2021-04-30 14:00:00,8.6,57.0,7.6,1013.1,85.0,0.3
2021-04-30 15:00:00,8.8,60.0,7.6,1013.2,76.0,0.5
2021-04-30 16:00:00,8.9,54.0,5.1,1013.0,68.0,0.1
2021-04-30 17:00:00,9.1,49.0,5.2,1012.7,50.0,0.0
2021-04-30 18:00:00,8.9,50.0,6.2,1012.5,62.0,0.0
2021-04-30 19:00:00,8.4,54.0,6.8,1012.3,70.0,0.0
2021-04-30 20:00:00,7.6,61.0,5.6,1012.4,34.0,0.0
2021-04-30 21:00:00,5.6,75.0,4.1,1012.7,7.0,0.0
2021-04-30 22:00:00,5.9,65.0,3.9,1012.9,1.0,0.0
2021-04-30 23:00:00,5.1,67.0,1.1,1013.0,3.0,0.0
2021-05-01 00:00:00,1.7,81.0,3.1,1013.0,6.0,0.0
2021-05-01 01:00:00,1.4,79.0,5.1,1013.2,5.0,0.0
2021-05-01 02:00:00,1.3,84.0,6.9,1013.6,3.0,0.0
2021-05-01 03:00:00,2.0,87.0,8.4,1013.5,4.0,0.0
2021-05-01 04:00:00,1.9,90.0,8.9,1013.4,8.0,0.0
2021-05-01 05:00:00,1.7,92.0,8.4,1013.3,12.0,0.0
2021-05-01 06:00:00,1.4,92.0,8.4,1013.1,17.0,0.0
2021-05-01 07:00:00,2.5,90.0,8.2,1013.0,28.0,0.0
2021-05-01 08:00:00,4.9,81.0,7.4,1013.3,30.0,0.0
2021-05-01 09:00:00,6.1,71.0,10.0,1013.3,40.0,0.0
2021-05-01 10:00:00,6.7,66.0,10.2,1013.4,50.0,0.0
2021-05-01 11:00:00,7.3,63.0,9.8,1013.5,64.0,0.2
2021-05-01 12:00:00,8.3,55.0,9.7,1013.3,75.0,0.3
2021-05-01 13:00:00,8.7,53.0,10.1,1013.2,72.0,0.3
2021-05-01 14:00:00,8.9,48.0,6.6,1013.3,59.0,0.2
2021-05-01 15:00:00,9.0,49.0,6.7,1013.3,69.0,0.1
2021-05-01 16:00:00,8.7,51.0,5.5,1013.1,59.0,0.1
2021-05-01 17:00:00,8.9,50.0,4.0,1012.6,55.0,0.0
2021-05-01 18:00:00,9.0,47.0,4.2,1012.3,60.0,0.0
2021-05-01 19:00:00,8.4,51.0,7.6,1012.3,34.0,0.0
2021-05-01 20:00:00,7.4,59.0,6.2,1012.4,17.0,0.0
2021-05-01 21:00:00,5.6,77.0,3.3,1012.8,13.0,0.0
2021-05-01 22:00:00,5.7,70.0,2.3,1013.1,12.0,0.0
2021-05-01 23:00:00,2.6,85.0,3.1,1013.2,6.0,0.0
2021-05-02 00:00:00,2.4,82.0,3.8,1013.2,3.0,0.0
2021-05-02 01:00:00,1.3,83.0,4.8,1013.2,1.0,0.0
2021-05-02 02:00:00,-0.3,88.0,4.0,1013.1,9.0,0.0
2021-05-02 03:00:00,1.1,84.0,5.9,1013.0,33.0,0.0
2021-05-02 04:00:00,1.1,84.0,5.4,1012.8,44.0,0.0
2021-05-02 05:00:00,1.2,85.0,4.9,1012.6,52.0,0.0
2021-05-02 06:00:00,1.5,84.0,4.2,1012.5,44.0,0.0
2021-05-02 07:00:00,2.7,83.0,5.4,1012.6,38.0,0.0
2021-05-02 08:00:00,5.3,76.0,4.3,1013.0,45.0,0.0
2021-05-02 09:00:00,6.8,71.0,5.1,1013.0,34.0,0.0
2021-05-02 10:00:00,7.4,62.0,5.6,1012.9,54.0,0.1
2021-05-02 11:00:00,7.7,58.0,6.8,1012.9,70.0,0.1
2021-05-02 12:00:00,8.2,54.0,7.9,1012.6,64.0,0.0
2021-05-02 13:00:00,8.4,53.0,7.7,1012.4,61.0,0.2
2021-05-02 14:00:00,8.3,54.0,8.7,1012.4,78.0,0.1
2021-05-02 15:00:00,8.4,54.0,6.3,1012.3,69.0,0.3
2021-05-02 16:00:00,7.9,60.0,6.2,1012.2,67.0,0.5
2021-05-02 17:00:00,7.6,62.0,5.8,1011.9,65.0,0.2
2021-05-02 18:00:00,7.3,63.0,5.4,1011.8,60.0,0.1
2021-05-02 19:00:00,7.1,64.0,6.0,1011.4,42.0,0.0
2021-05-02 20:00:00,6.4,69.0,5.8,1011.2,54.0,0.0
2021-05-02 21:00:00,5.6,76.0,2.8,1011.4,81.0,0.1
2021-05-02 22:00:00,5.3,77.0,1.1,1011.3,95.0,0.0
2021-05-02 23:00:00,4.8,80.0,0.8,1011.2,58.0,0.0
2021-05-03 00:00:00,2.5,93.0,4.1,1011.0,71.0,0.1
2021-05-03 01:00:00,2.2,94.0,4.2,1010.8,78.0,0.1
2021-05-03 02:00:00,3.5,82.0,4.1,1010.9,87.0,0.3
2021-05-03 03:00:00,3.3,95.0,2.5,1010.6,89.0,0.2
2021-05-03 04:00:00,2.3,95.0,3.9,1010.2,76.0,0.2
2021-05-03 05:00:00,1.6,99.0,3.7,1009.9,91.0,0.1
2021-05-03 06:00:00,1.9,99.0,3.6,1009.4,98.0,0.2
2021-05-03 07:00:00,2.6,96.0,1.0,1009.4,99.0,0.4
2021-05-03 08:00:00,3.1,94.0,1.6,1009.4,100.0,0.3
2021-05-03 09:00:00,3.5,95.0,1.8,1009.5,100.0,0.3
2021-05-03 10:00:00,3.9,94.0,3.4,1009.4,100.0,0.1
2021-05-03 11:00:00,4.0,92.0,3.8,1009.3,100.0,0.4
2021-05-03 12:00:00,5.2,88.0,4.2,1008.9,99.0,0.1
2021-05-03 13:00:00,5.7,84.0,4.4,1008.5,99.0,0.1
2021-05-03 14:00:00,6.3,67.0,7.6,1008.2,99.0,0.1
2021-05-03 15:00:00,7.3,54.0,11.9,1007.8,96.0,0.0
2021-05-03 16:00:00,6.9,52.0,11.7,1007.4,94.0,0.1
2021-05-03 17:00:00,6.7,53.0,9.2,1006.9,52.0,0.0
2021-05-03 18:00:00,6.5,54.0,9.5,1006.5,49.0,0.1
2021-05-03 19:00:00,5.7,61.0,8.9,1005.8,42.0,0.0
2021-05-03 20:00:00,5.3,65.0,7.3,1005.3,6.0,0.0
2021-05-03 21:00:00,4.1,75.0,3.6,1005.1,5.0,0.0
2021-05-03 22:00:00,3.0,75.0,6.1,1004.6,14.0,0.0
2021-05-03 23:00:00,2.2,78.0,6.6,1004.0,16.0,0.0
2021-05-04 00:00:00,0.9,82.0,4.6,1003.3,100.0,0.0
2021-05-04 01:00:00,0.2,84.0,3.8,1002.5,100.0,0.0
2021-05-04 02:00:00,-0.5,85.0,5.4,1001.5,100.0,0.0
2021-05-04 03:00:00,0.5,83.0,7.3,1000.5,100.0,0.0
2021-05-04 04:00:00,0.3,84.0,7.7,999.5,100.0,0.0
2021-05-04 05:00:00,0.3,83.0,9.2,998.2,100.0,0.0
2021-05-04 06:00:00,0.5,82.0,9.4,997.2,100.0,0.0
2021-05-04 07:00:00,1.2,79.0,8.7,996.5,100.0,0.0
2021-05-04 08:00:00,2.7,73.0,7.4,996.1,100.0,0.0
2021-05-04 09:00:00,4.6,64.0,6.4,995.6,100.0,0.0
2021-05-04 10:00:00,6.5,53.0,5.5,994.9,100.0,0.0
2021-05-04 11:00:00,8.2,45.0,5.2,994.4,100.0,0.0
2021-05-04 12:00:00,9.0,41.0,7.4,993.8,100.0,0.0
2021-05-04 13:00:00,10.2,40.0,9.7,993.2,100.0,0.0
2021-05-04 14:00:00,10.3,38.0,7.6,992.8,100.0,0.0
2021-05-04 15:00:00,10.8,38.0,8.1,992.3,96.0,0.0
2021-05-04 16:00:00,10.7,39.0,10.7,991.9,98.0,0.0
2021-05-04 17:00:00,10.8,39.0,13.6,991.8,98.0,0.0
2021-05-04 18:00:00,10.0,42.0,14.7,991.7,97.0,0.0
2021-05-04 19:00:00,9.4,44.0,13.7,991.5,98.0,0.0
2021-05-04 20:00:00,8.6,49.0,9.9,991.6,99.0,0.0
2021-05-04 21:00:00,6.9,57.0,9.1,991.6,99.0,0.0
2021-05-04 22:00:00,5.4,63.0,10.6,991.7,98.0,0.0
2021-05-04 23:00:00,4.9,63.0,10.6,991.7,98.0,0.0
2021-05-05 00:00:00,4.3,63.0,10.0,991.7,98.0,0.0
2021-05-05 01:00:00,3.7,66.0,9.8,991.7,98.0,0.0
2021-05-05 02:00:00,3.6,65.0,9.1,991.2,98.0,0.0
2021-05-05 03:00:00,3.6,65.0,9.1,991.1,96.0,0.0
2021-05-05 04:00:00,3.0,67.0,9.5,991.0,96.0,0.0
2021-05-05 05:00:00,2.4,69.0,9.7,990.8,53.0,0.0
2021-05-05 06:00:00,2.3,70.0,9.7,991.0,84.0,0.0
2021-05-05 07:00:00,3.9,67.0,9.2,991.2,97.0,0.0
2021-05-05 08:00:00,6.3,61.0,7.9,991.4,97.0,0.0
2021-05-05 09:00:00,7.7,52.0,8.7,991.7,99.0,0.0
2021-05-05 10:00:00,8.7,46.0,9.9,991.9,98.0,0.0
2021-05-05 11:00:00,9.3,43.0,9.5,992.1,98.0,0.0
2021-05-05 12:00:00,10.2,40.0,9.2,992.2,97.0,0.0
2021-05-05 13:00:00,11.7,36.0,9.3,992.2,98.0,0.0
2021-05-05 14:00:00,11.0,40.0,7.3,992.3,99.0,0.0
2021-05-05 15:00:00,11.2,40.0,7.2,992.8,97.0,0.0
2021-05-05 16:00:00,11.4,39.0,8.3,993.1,98.0,0.0
2021-05-05 17:00:00,11.0,39.0,9.0,993.4,98.0,0.0
2021-05-05 18:00:00,10.4,42.0,7.6,993.7,97.0,0.0
2021-05-05 19:00:00,10.1,46.0,7.3,993.9,98.0,0.0
2021-05-05 20:00:00,8.5,70.0,4.8,994.4,95.0,0.1
2021-05-05 21:00:00,7.6,84.0,3.2,994.7,96.0,0.0
2021-05-05 22:00:00,6.1,83.0,2.5,995.1,96.0,0.0
2021-05-05 23:00:00,5.4,77.0,4.3,995.5,93.0,0.0
2021-05-06 00:00:00,4.0,75.0,6.6,995.7,98.0,0.0
2021-05-06 01:00:00,3.1,74.0,7.4,996.0,99.0,0.0
2021-05-06 02:00:00,4.2,87.0,4.0,996.5,99.0,0.0
2021-05-06 03:00:00,4.9,84.0,4.6,996.6,100.0,0.0
2021-05-06 04:00:00,5.0,72.0,5.5,996.7,100.0,0.0
2021-05-06 05:00:00,5.2,71.0,7.1,996.8,99.0,0.4
2021-05-06 06:00:00,4.8,80.0,8.2,996.9,98.0,0.3
2021-05-06 07:00:00,5.2,82.0,9.2,997.2,98.0,0.4
2021-05-06 08:00:00,5.0,83.0,10.2,997.6,97.0,0.5
2021-05-06 09:00:00,4.2,98.0,10.7,997.9,98.0,0.7
2021-05-06 10:00:00,4.5,90.0,10.0,998.2,92.0,0.8
2021-05-06 11:00:00,4.5,89.0,9.2,998.6,87.0,0.5
2021-05-06 12:00:00,5.9,79.0,11.6,998.7,97.0,0.2
2021-05-06 13:00:00,5.9,76.0,11.9,998.7,72.0,0.3
2021-05-06 14:00:00,7.4,57.0,10.0,998.9,82.0,0.1
2021-05-06 15:00:00,7.6,61.0,8.4,999.0,93.0,0.0
2021-05-06 16:00:00,8.0,61.0,7.5,999.0,60.0,0.0
2021-05-06 17:00:00,8.9,62.0,6.4,998.8,47.0,0.1
2021-05-06 18:00:00,8.3,68.0,7.1,998.9,66.0,0.1
2021-05-06 19:00:00,5.6,88.0,3.5,999.5,91.0,1.6
2021-05-06 20:00:00,5.0,95.0,7.5,999.8,98.0,0.1
2021-05-06 21:00:00,4.6,96.0,6.2,1000.2,94.0,0.1
2021-05-06 22:00:00,3.5,95.0,4.0,1000.4,53.0,0.0
2021-05-06 23:00:00,1.7,94.0,4.6,1000.5,19.0,0.0
2021-05-07 00:00:00,0.9,93.0,3.9,1000.8,49.0,0.0
2021-05-07 01:00:00,1.2,92.0,2.2,1000.9,52.0,0.0
2021-05-07 02:00:00,0.2,93.0,3.5,1001.1,36.0,0.0
2021-05-07 03:00:00,-0.4,93.0,5.3,1001.2,10.0,0.0
2021-05-07 04:00:00,-0.8,97.0,5.6,1001.3,14.0,0.0
2021-05-07 05:00:00,-1.3,96.0,5.2,1001.4,8.0,0.0
2021-05-07 06:00:00,-0.9,97.0,4.9,1001.7,18.0,0.0
2021-05-07 07:00:00,2.2,85.0,4.3,1002.2,22.0,0.0
2021-05-07 08:00:00,4.7,92.0,1.9,1002.6,7.0,0.0
2021-05-07 09:00:00,6.2,81.0,3.2,1003.0,7.0,0.0
2021-05-07 10:00:00,7.5,74.0,5.5,1003.4,14.0,0.0
2021-05-07 11:00:00,8.3,70.0,7.2,1003.8,38.0,0.1
2021-05-07 12:00:00,8.4,69.0,9.7,1004.1,48.0,0.1
2021-05-07 13:00:00,8.7,67.0,11.2,1004.4,36.0,0.0
2021-05-07 14:00:00,9.0,62.0,12.7,1004.4,28.0,0.0
2021-05-07 15:00:00,9.6,50.0,13.2,1004.6,37.0,0.1
2021-05-07 16:00:00,9.9,45.0,15.2,1004.7,21.0,0.0
2021-05-07 17:00:00,9.5,45.0,16.6,1005.0,8.0,0.0
2021-05-07 18:00:00,8.9,46.0,18.4,1005.3,2.0,0.0
2021-05-07 19:00:00,7.9,51.0,18.2,1005.7,0.0,0.0
2021-05-07 20:00:00,6.8,60.0,15.8,1006.2,0.0,0.0
2021-05-07 21:00:00,5.4,69.0,12.2,1006.8,1.0,0.0
2021-05-07 22:00:00,3.8,79.0,10.0,1007.1,1.0,0.0
2021-05-07 23:00:00,3.0,86.0,9.2,1007.4,10.0,0.0
2021-05-08 00:00:00,2.7,87.0,7.4,1007.8,3.0,0.0
2021-05-08 01:00:00,2.3,88.0,5.7,1008.1,1.0,0.0
2021-05-08 02:00:00,0.7,87.0,7.6,1008.5,6.0,0.0
2021-05-08 03:00:00,1.0,87.0,5.0,1008.5,4.0,0.0
2021-05-08 04:00:00,1.0,86.0,3.1,1008.6,13.0,0.0
2021-05-08 05:00:00,1.0,86.0,3.3,1008.5,17.0,0.0
2021-05-08 06:00:00,0.9,86.0,4.8,1008.5,30.0,0.0
2021-05-08 07:00:00,2.5,84.0,4.7,1008.6,61.0,0.0
2021-05-08 08:00:00,4.5,75.0,3.0,1009.0,77.0,0.0
2021-05-08 09:00:00,5.4,69.0,4.3,1009.1,64.0,0.1
2021-05-08 10:00:00,6.2,68.0,4.3,1009.2,53.0,0.1
2021-05-08 11:00:00,7.2,68.0,5.4,1009.0,62.0,0.1
2021-05-08 12:00:00,7.8,68.0,7.9,1008.7,77.0,0.2
2021-05-08 13:00:00,8.1,66.0,8.5,1008.5,44.0,0.2
2021-05-08 14:00:00,7.9,66.0,8.8,1008.1,69.0,0.1
2021-05-08 15:00:00,8.8,63.0,8.2,1007.9,95.0,0.1
2021-05-08 16:00:00,8.8,62.0,7.1,1007.5,94.0,0.1
2021-05-08 17:00:00,8.6,60.0,6.4,1007.1,99.0,0.1
2021-05-08 18:00:00,7.9,53.0,5.8,1006.6,100.0,0.1
2021-05-08 19:00:00,7.8,51.0,6.3,1006.2,98.0,0.0
2021-05-08 20:00:00,7.1,58.0,4.3,1006.0,99.0,0.0
2021-05-08 21:00:00,6.2,74.0,2.2,1005.6,100.0,0.0
2021-05-08 22:00:00,4.7,76.0,2.2,1004.9,100.0,0.0
2021-05-08 23:00:00,4.3,76.0,4.5,1004.5,100.0,0.0
2021-05-09 00:00:00,3.6,79.0,7.2,1003.7,100.0,0.0
2021-05-09 01:00:00,3.4,78.0,6.9,1002.7,100.0,0.0
2021-05-09 02:00:00,3.1,80.0,4.3,1001.5,100.0,0.0
2021-05-09 03:00:00,4.0,75.0,6.4,1000.1,100.0,0.0
2021-05-09 04:00:00,4.3,70.0,8.4,999.2,100.0,0.1
2021-05-09 05:00:00,4.4,67.0,9.0,998.1,100.0,0.2
2021-05-09 06:00:00,4.3,74.0,11.1,996.9,100.0,0.5
2021-05-09 07:00:00,4.1,83.0,11.5,995.9,100.0,0.5
2021-05-09 08:00:00,4.3,87.0,9.5,995.4,100.0,0.2
2021-05-09 09:00:00,5.0,88.0,9.0,994.9,100.0,0.1
2021-05-09 10:00:00,5.5,87.0,7.3,994.7,100.0,0.1
2021-05-09 11:00:00,7.2,83.0,8.1,994.7,100.0,0.0
2021-05-09 12:00:00,9.0,73.0,9.4,994.7,100.0,0.0
2021-05-09 13:00:00,11.0,62.0,11.2,994.5,95.0,0.0
2021-05-09 14:00:00,12.9,56.0,14.6,994.1,100.0,0.0
2021-05-09 15:00:00,12.4,59.0,12.6,994.4,95.0,0.0
2021-05-09 16:00:00,12.6,61.0,12.8,994.3,99.0,0.1
2021-05-09 17:00:00,12.0,64.0,11.0,994.1,100.0,0.1
2021-05-09 18:00:00,12.6,60.0,12.5,994.1,99.0,0.0
2021-05-09 19:00:00,12.3,61.0,10.5,994.0,92.0,0.0
2021-05-09 20:00:00,12.0,61.0,11.6,994.3,100.0,0.0
2021-05-09 21:00:00,11.2,63.0,10.9,994.6,99.0,0.0
2021-05-09 22:00:00,9.5,75.0,10.3,995.1,100.0,0.6
2021-05-09 23:00:00,8.6,83.0,9.8,995.7,100.0,0.3
2021-05-10 00:00:00,7.8,88.0,12.6,996.0,100.0,0.8
2021-05-10 01:00:00,8.1,93.0,13.7,996.5,100.0,0.4
2021-05-10 02:00:00,8.1,93.0,9.2,997.2,100.0,0.3
2021-05-10 03:00:00,7.9,99.0,7.4,997.4,100.0,0.9
2021-05-10 04:00:00,7.7,99.0,7.1,997.7,100.0,0.9
2021-05-10 05:00:00,7.5,99.0,6.7,997.7,100.0,0.8
2021-05-10 06:00:00,7.5,99.0,5.4,997.9,100.0,0.2
2021-05-10 07:00:00,7.7,99.0,6.6,997.9,100.0,0.1
2021-05-10 08:00:00,8.7,94.0,7.9,997.9,100.0,0.1
2021-05-10 09:00:00,8.8,100.0,6.8,998.2,100.0,0.4
2021-05-10 10:00:00,8.9,100.0,8.2,998.1,100.0,1.0
2021-05-10 11:00:00,8.9,99.0,8.9,997.7,100.0,1.3
2021-05-10 12:00:00,9.5,99.0,7.9,997.6,100.0,1.9
2021-05-10 13:00:00,9.7,97.0,6.6,997.6,100.0,0.8
2021-05-10 14:00:00,11.3,93.0,8.4,995.6,100.0,0.2
2021-05-10 15:00:00,15.6,74.0,7.2,994.6,100.0,0.0
2021-05-10 16:00:00,16.5,69.0,8.6,993.3,99.0,0.2
2021-05-10 17:00:00,15.3,78.0,9.1,992.5,100.0,0.9
2021-05-10 18:00:00,12.5,99.0,9.0,991.8,100.0,2.3
2021-05-10 19:00:00,11.6,98.0,16.4,992.4,100.0,1.4
2021-05-10 20:00:00,10.9,92.0,33.0,994.0,100.0,0.5
2021-05-10 21:00:00,9.4,99.0,32.6,996.1,100.0,1.8
2021-05-10 22:00:00,9.3,96.0,29.4,997.9,100.0,0.7
2021-05-10 23:00:00,9.1,93.0,27.4,999.0,100.0,0.0
2021-05-11 00:00:00,8.9,92.0,25.4,1000.1,100.0,0.0
2021-05-11 01:00:00,9.0,91.0,23.6,1000.7,100.0,0.0
2021-05-11 02:00:00,9.0,88.0,21.3,1001.3,100.0,0.0
2021-05-11 03:00:00,9.1,88.0,20.9,1002.0,100.0,0.3
2021-05-11 04:00:00,9.2,91.0,21.5,1002.6,100.0,0.4
2021-05-11 05:00:00,9.1,92.0,20.5,1003.0,100.0,0.1
2021-05-11 06:00:00,9.3,90.0,20.8,1003.9,100.0,0.0
2021-05-11 07:00:00,9.6,87.0,19.9,1004.6,100.0,0.0
2021-05-11 08:00:00,10.0,85.0,18.5,1005.3,72.0,0.0
2021-05-11 09:00:00,11.0,80.0,19.1,1006.0,69.0,0.2
2021-05-11 10:00:00,12.1,73.0,25.1,1006.5,86.0,0.0
2021-05-11 11:00:00,12.9,68.0,25.6,1006.8,28.0,0.2
2021-05-11 12:00:00,14.0,62.0,25.9,1007.2,52.0,0.1
2021-05-11 13:00:00,14.5,59.0,24.5,1007.6,17.0,0.1
2021-05-11 14:00:00,14.5,58.0,25.7,1008.2,16.0,0.2
2021-05-11 15:00:00,14.8,57.0,24.0,1008.8,21.0,0.0
2021-05-11 16:00:00,14.4,60.0,21.5,1009.2,14.0,0.0
2021-05-11 17:00:00,13.7,64.0,17.5,1009.3,10.0,0.0
2021-05-11 18:00:00,12.9,67.0,14.4,1009.7,21.0,0.0
2021-05-11 19:00:00,12.0,70.0,11.7,1010.3,81.0,0.0
2021-05-11 20:00:00,10.8,77.0,7.9,1010.7,85.0,0.0
2021-05-11 21:00:00,9.9,83.0,6.5,1010.9,6.0,0.0
2021-05-11 22:00:00,8.2,90.0,9.0,1011.8,98.0,0.0
2021-05-11 23:00:00,7.4,91.0,4.1,1011.3,100.0,0.0
2021-05-12 00:00:00,7.0,91.0,3.1,1011.6,100.0,0.0
2021-05-12 01:00:00,6.5,92.0,2.9,1011.5,100.0,0.0
2021-05-12 02:00:00,5.4,92.0,6.2,1011.7,100.0,0.0
2021-05-12 03:00:00,6.5,89.0,3.5,1011.5,100.0,0.0
2021-05-12 04:00:00,6.1,90.0,4.1,1011.2,100.0,0.0
2021-05-12 05:00:00,5.9,91.0,6.3,1010.6,100.0,0.0
2021-05-12 06:00:00,6.4,92.0,9.4,1010.1,100.0,0.0
2021-05-12 07:00:00,7.5,88.0,9.0,1009.8,99.0,0.0
2021-05-12 08:00:00,9.3,78.0,8.7,1009.2,100.0,0.0
2021-05-12 09:00:00,11.2,70.0,8.1,1008.8,100.0,0.0
2021-05-12 10:00:00,12.7,66.0,9.1,1007.8,96.0,0.0
2021-05-12 11:00:00,14.7,59.0,9.8,1007.1,92.0,0.0
2021-05-12 12:00:00,16.4,52.0,8.9,1006.4,98.0,0.0
2021-05-12 13:00:00,17.1,49.0,8.7,1005.9,87.0,0.0
2021-05-12 14:00:00,17.1,45.0,7.0,1005.2,92.0,0.0
2021-05-12 15:00:00,17.8,43.0,6.1,1005.0,99.0,0.0
2021-05-12 16:00:00,17.1,51.0,9.6,1004.9,100.0,0.0
2021-05-12 17:00:00,15.3,64.0,10.6,1005.2,100.0,0.0
2021-05-12 18:00:00,14.8,67.0,7.6,1005.4,100.0,0.0
2021-05-12 19:00:00,14.0,68.0,5.4,1005.6,100.0,0.0
2021-05-12 20:00:00,13.4,73.0,6.6,1005.8,98.0,0.0
2021-05-12 21:00:00,11.9,83.0,8.0,1006.3,100.0,0.0
2021-05-12 22:00:00,11.2,84.0,8.8,1006.5,68.0,0.0
2021-05-12 23:00:00,10.3,84.0,10.2,1006.6,44.0,0.0
2021-05-13 00:00:00,9.1,88.0,10.9,1007.1,49.0,0.0
2021-05-13 01:00:00,8.5,92.0,10.7,1007.1,94.0,0.0
2021-05-13 02:00:00,7.2,96.0,10.7,1007.8,93.0,0.0
2021-05-13 03:00:00,7.2,95.0,10.2,1007.9,61.0,0.0
2021-05-13 04:00:00,7.0,96.0,10.1,1008.0,71.0,0.0
2021-05-13 05:00:00,6.6,98.0,9.7,1008.0,88.0,0.0
2021-05-13 06:00:00,6.8,98.0,9.8,1008.1,100.0,0.0
2021-05-13 07:00:00,7.5,95.0,9.5,1008.0,88.0,0.0
2021-05-13 08:00:00,8.6,88.0,9.3,1007.9,96.0,0.0
2021-05-13 09:00:00,10.0,81.0,8.4,1008.1,96.0,0.0
2021-05-13 10:00:00,11.4,74.0,6.8,1008.1,96.0,0.0
2021-05-13 11:00:00,12.7,68.0,5.8,1007.7,96.0,0.0
2021-05-13 12:00:00,13.1,64.0,6.0,1007.5,74.0,0.0
2021-05-13 13:00:00,14.7,60.0,7.6,1007.4,66.0,0.0
2021-05-13 14:00:00,12.9,70.0,10.2,1007.4,72.0,0.0
2021-05-13 15:00:00,13.0,70.0,10.2,1007.2,82.0,0.0
2021-05-13 16:00:00,12.6,69.0,10.8,1007.0,87.0,0.0
2021-05-13 17:00:00,12.3,73.0,9.8,1006.8,94.0,0.0
2021-05-13 18:00:00,11.8,78.0,9.0,1006.5,96.0,0.0
2021-05-13 19:00:00,11.9,78.0,8.0,1006.0,94.0,0.0
2021-05-13 20:00:00,11.9,79.0,6.3,1005.6,94.0,0.0
2021-05-13 21:00:00,11.3,83.0,5.5,1005.3,94.0,0.0
2021-05-13 22:00:00,9.9,89.0,3.8,1004.9,87.0,0.0
2021-05-13 23:00:00,9.1,91.0,3.4,1004.7,98.0,0.0
2021-05-14 00:00:00,9.5,91.0,3.3,1004.4,99.0,0.0
2021-05-14 01:00:00,10.4,85.0,3.2,1003.8,100.0,0.0
2021-05-14 02:00:00,9.6,92.0,2.7,1004.0,100.0,0.0
2021-05-14 03:00:00,9.7,92.0,1.3,1003.5,98.0,0.0
2021-05-14 04:00:00,9.4,90.0,2.9,1003.2,100.0,0.0
2021-05-14 05:00:00,8.8,93.0,3.6,1003.0,97.0,0.0
2021-05-14 06:00:00,8.7,94.0,2.6,1002.9,89.0,0.0
2021-05-14 07:00:00,9.9,91.0,2.5,1002.6,68.0,0.0
2021-05-14 08:00:00,12.1,83.0,0.8,1002.6,92.0,0.0
2021-05-14 09:00:00,13.1,84.0,0.8,1002.7,98.0,0.4
2021-05-14 10:00:00,12.7,89.0,2.6,1002.8,98.0,0.5
2021-05-14 11:00:00,13.1,88.0,3.1,1002.8,100.0,0.3
2021-05-14 12:00:00,14.2,81.0,4.0,1002.9,84.0,0.0
2021-05-14 13:00:00,14.3,81.0,5.1,1002.7,86.0,0.1
2021-05-14 14:00:00,15.1,84.0,2.2,1002.7,64.0,0.1
2021-05-14 15:00:00,15.0,87.0,2.2,1002.9,91.0,0.1
2021-05-14 16:00:00,16.4,80.0,1.8,1002.6,93.0,0.0
2021-05-14 17:00:00,16.3,81.0,1.3,1002.4,98.0,0.1
2021-05-14 18:00:00,15.2,85.0,2.1,1002.1,99.0,0.3
2021-05-14 19:00:00,14.8,88.0,3.2,1001.6,92.0,0.1
2021-05-14 20:00:00,14.2,90.0,3.1,1001.5,85.0,0.0
2021-05-14 21:00:00,13.5,95.0,2.4,1001.2,43.0,0.0
2021-05-14 22:00:00,11.9,97.0,3.8,1001.1,31.0,0.0
2021-05-14 23:00:00,10.2,98.0,4.3,1001.0,53.0,0.0
2021-05-15 00:00:00,10.3,99.0,2.9,1001.0,100.0,0.0
2021-05-15 01:00:00,10.2,99.0,0.8,1000.6,100.0,0.0
2021-05-15 02:00:00,10.9,98.0,2.4,1000.1,100.0,0.0
2021-05-15 03:00:00,10.4,100.0,3.3,999.6,100.0,0.1
2021-05-15 04:00:00,10.4,100.0,3.7,998.9,100.0,0.0
2021-05-15 05:00:00,10.4,100.0,3.0,998.4,100.0,0.0
2021-05-15 06:00:00,10.6,99.0,4.9,998.1,100.0,0.0
2021-05-15 07:00:00,11.1,98.0,3.1,998.0,100.0,0.0
2021-05-15 08:00:00,12.0,97.0,1.3,998.0,96.0,0.0
2021-05-15 09:00:00,13.7,90.0,1.5,998.1,78.0,0.0
2021-05-15 10:00:00,14.7,83.0,3.8,998.2,100.0,0.0
2021-05-15 11:00:00,14.5,78.0,6.6,998.4,97.0,0.0
2021-05-15 12:00:00,14.5,66.0,10.5,998.3,94.0,0.0
2021-05-15 13:00:00,15.3,59.0,10.8,998.0,69.0,0.0
2021-05-15 14:00:00,15.2,58.0,7.8,997.9,79.0,0.0
2021-05-15 15:00:00,15.9,53.0,6.4,997.4,73.0,0.0
2021-05-15 16:00:00,15.1,61.0,8.9,997.2,71.0,0.1
2021-05-15 17:00:00,13.8,74.0,9.0,997.3,58.0,0.3
2021-05-15 18:00:00,12.9,80.0,8.2,997.4,58.0,0.1
2021-05-15 19:00:00,12.4,81.0,7.1,997.2,57.0,0.2
2021-05-15 20:00:00,11.7,86.0,6.4,997.2,65.0,0.2
2021-05-15 21:00:00,10.9,90.0,4.8,997.3,67.0,0.1
2021-05-15 22:00:00,9.3,98.0,3.6,997.3,58.0,0.1
2021-05-15 23:00:00,9.7,95.0,0.7,997.2,81.0,0.1
2021-05-16 00:00:00,8.7,97.0,1.3,997.3,91.0,0.0
2021-05-16 01:00:00,8.1,99.0,2.5,997.0,92.0,0.0
2021-05-16 02:00:00,7.9,100.0,4.1,997.1,94.0,0.0
2021-05-16 03:00:00,8.4,100.0,5.4,997.1,100.0,0.0
2021-05-16 04:00:00,8.5,98.0,5.8,997.2,100.0,0.1
2021-05-16 05:00:00,8.5,98.0,7.5,997.4,100.0,0.2
2021-05-16 06:00:00,8.3,98.0,8.7,997.6,100.0,0.1
2021-05-16 07:00:00,8.0,97.0,9.7,998.0,100.0,0.1
2021-05-16 08:00:00,8.0,96.0,9.8,998.4,100.0,0.1
2021-05-16 09:00:00,8.2,94.0,10.2,998.8,100.0,0.1
2021-05-16 10:00:00,8.6,86.0,12.3,999.2,100.0,0.1
2021-05-16 11:00:00,9.3,81.0,12.3,999.6,100.0,0.2
2021-05-16 12:00:00,9.1,81.0,12.8,1000.0,100.0,0.2
2021-05-16 13:00:00,9.0,81.0,11.3,1000.3,100.0,0.2
2021-05-16 14:00:00,8.8,80.0,10.6,1000.8,100.0,0.3
2021-05-16 15:00:00,8.8,81.0,10.2,1001.2,100.0,0.3
2021-05-16 16:00:00,8.9,80.0,8.2,1001.3,100.0,0.2
2021-05-16 17:00:00,9.0,79.0,6.5,1001.5,100.0,0.1
2021-05-16 18:00:00,9.3,76.0,3.4,1001.4,100.0,0.0
2021-05-16 19:00:00,9.4,74.0,2.2,1001.3,100.0,0.0
2021-05-16 20:00:00,9.3,73.0,2.0,1001.3,98.0,0.0
2021-05-16 21:00:00,8.9,79.0,4.8,1001.7,84.0,0.0
2021-05-16 22:00:00,7.8,85.0,4.3,1001.7,53.0,0.0
2021-05-16 23:00:00,7.0,86.0,6.5,1001.7,40.0,0.0
2021-05-17 00:00:00,6.5,87.0,7.6,1001.8,57.0,0.0
2021-05-17 01:00:00,6.2,89.0,7.1,1001.6,70.0,0.0
2021-05-17 02:00:00,6.1,91.0,6.2,1002.0,70.0,0.0
2021-05-17 03:00:00,6.1,92.0,6.3,1001.9,42.0,0.0
2021-05-17 04:00:00,6.0,92.0,7.0,1001.8,35.0,0.0
2021-05-17 05:00:00,6.0,91.0,6.7,1001.7,29.0,0.0
2021-05-17 06:00:00,6.5,89.0,6.0,1001.5,21.0,0.0
2021-05-17 07:00:00,7.6,85.0,4.7,1001.4,14.0,0.0
2021-05-17 08:00:00,9.1,79.0,5.8,1001.5,7.0,0.0
2021-05-17 09:00:00,10.8,71.0,7.0,1001.1,0.0,0.0
2021-05-17 10:00:00,12.4,61.0,5.6,1000.9,36.0,0.1
2021-05-17 11:00:00,13.1,59.0,7.7,1000.8,44.0,0.0
2021-05-17 12:00:00,13.4,59.0,11.5,1000.5,27.0,0.0
2021-05-17 13:00:00,13.8,60.0,13.5,1000.2,26.0,0.0
2021-05-17 14:00:00,12.8,62.0,13.8,1000.1,55.0,0.0
2021-05-17 15:00:00,13.2,58.0,14.5,1000.1,31.0,0.0
2021-05-17 16:00:00,13.2,57.0,15.6,1000.0,89.0,0.0
2021-05-17 17:00:00,12.7,58.0,16.3,1000.1,99.0,0.0
2021-05-17 18:00:00,11.7,61.0,16.8,1000.3,100.0,0.0
2021-05-17 19:00:00,10.5,66.0,16.0,1000.4,89.0,0.0
2021-05-17 20:00:00,9.6,70.0,15.1,1000.8,76.0,0.0
2021-05-17 21:00:00,8.4,76.0,13.0,1001.0,67.0,0.0
2021-05-17 22:00:00,7.1,81.0,11.2,1001.2,75.0,0.0
2021-05-17 23:00:00,6.2,86.0,9.7,1001.6,68.0,0.0
2021-05-18 00:00:00,5.6,90.0,8.4,1001.7,69.0,0.0
2021-05-18 01:00:00,5.6,91.0,5.8,1002.0,62.0,0.0
2021-05-18 02:00:00,5.2,93.0,6.6,1002.4,76.0,0.0
2021-05-18 03:00:00,6.4,92.0,4.2,1002.6,84.0,0.0
2021-05-18 04:00:00,5.7,95.0,3.9,1002.8,92.0,0.0
2021-05-18 05:00:00,6.1,95.0,5.0,1003.1,95.0,0.1
2021-05-18 06:00:00,6.3,96.0,6.0,1003.4,99.0,0.2
2021-05-18 07:00:00,6.7,94.0,6.6,1003.5,99.0,0.2
2021-05-18 08:00:00,7.3,93.0,6.6,1003.9,100.0,0.3
2021-05-18 09:00:00,7.9,91.0,6.6,1004.3,95.0,0.1
2021-05-18 10:00:00,8.8,85.0,8.2,1004.8,84.0,0.1
2021-05-18 11:00:00,9.3,82.0,7.6,1005.1,92.0,0.0
2021-05-18 12:00:00,9.6,79.0,7.9,1005.3,95.0,0.1
2021-05-18 13:00:00,9.5,78.0,8.6,1005.6,94.0,0.1
2021-05-18 14:00:00,8.7,88.0,6.9,1006.5,92.0,0.1
2021-05-18 15:00:00,9.6,84.0,7.9,1006.7,92.0,0.2
2021-05-18 16:00:00,10.2,79.0,8.4,1006.8,97.0,0.1
2021-05-18 17:00:00,10.4,73.0,8.9,1007.0,94.0,0.0
2021-05-18 18:00:00,10.2,72.0,9.5,1007.0,95.0,0.0
2021-05-18 19:00:00,9.5,76.0,9.2,1007.2,82.0,0.0
2021-05-18 20:00:00,8.9,80.0,8.7,1007.3,51.0,0.1
2021-05-18 21:00:00,8.3,84.0,7.6,1007.6,49.0,0.0
2021-05-18 22:00:00,7.3,90.0,8.0,1007.7,51.0,0.0
2021-05-18 23:00:00,6.7,93.0,8.3,1008.0,74.0,0.0
2021-05-19 00:00:00,6.6,94.0,8.7,1008.1,62.0,0.1
2021-05-19 01:00:00,6.1,96.0,8.9,1008.2,100.0,0.0
2021-05-19 02:00:00,6.3,97.0,7.1,1008.1,96.0,0.0
2021-05-19 03:00:00,6.7,96.0,7.1,1008.1,100.0,0.0
2021-05-19 04:00:00,6.8,96.0,8.1,1008.1,81.0,0.2
2021-05-19 05:00:00,6.7,97.0,7.4,1008.1,100.0,0.1
2021-05-19 06:00:00,7.1,95.0,8.4,1008.1,100.0,0.1
2021-05-19 07:00:00,7.4,90.0,9.3,1008.2,100.0,0.1
2021-05-19 08:00:00,7.5,93.0,9.4,1008.3,100.0,0.4
2021-05-19 09:00:00,7.6,99.0,8.1,1008.5,100.0,0.7
2021-05-19 10:00:00,8.1,99.0,5.6,1008.8,99.0,0.5
2021-05-19 11:00:00,7.9,94.0,5.0,1008.9,100.0,1.4
2021-05-19 12:00:00,8.0,98.0,4.6,1009.0,99.0,0.4
2021-05-19 13:00:00,9.3,92.0,5.3,1009.1,85.0,0.3
2021-05-19 14:00:00,8.2,92.0,4.8,1009.6,53.0,0.2
2021-05-19 15:00:00,9.1,83.0,6.8,1009.8,66.0,0.0
2021-05-19 16:00:00,9.8,74.0,8.4,1009.9,58.0,0.0
2021-05-19 17:00:00,10.0,70.0,10.0,1010.0,78.0,0.0
2021-05-19 18:00:00,9.7,70.0,10.0,1009.9,79.0,0.0
2021-05-19 19:00:00,9.5,74.0,10.7,1009.9,100.0,0.0
2021-05-19 20:00:00,8.9,81.0,9.2,1009.9,89.0,0.0
2021-05-19 21:00:00,8.6,83.0,7.2,1010.1,98.0,0.0
2021-05-19 22:00:00,7.9,87.0,6.8,1010.1,98.0,0.3
2021-05-19 23:00:00,7.0,92.0,8.0,1010.6,98.0,0.0
2021-05-20 00:00:00,6.5,95.0,7.6,1010.6,96.0,0.0
2021-05-20 01:00:00,6.1,96.0,7.8,1010.6,75.0,0.0
2021-05-20 02:00:00,5.6,96.0,9.3,1010.9,50.0,0.0
2021-05-20 03:00:00,5.5,97.0,9.8,1011.0,51.0,0.0
2021-05-20 04:00:00,5.7,96.0,11.6,1011.1,100.0,0.0
2021-05-20 05:00:00,5.8,94.0,13.1,1011.0,91.0,0.0
2021-05-20 06:00:00,6.0,90.0,13.4,1011.0,59.0,0.0
2021-05-20 07:00:00,6.5,85.0,13.2,1011.1,53.0,0.0
2021-05-20 08:00:00,7.3,78.0,13.7,1011.1,27.0,0.0
2021-05-20 09:00:00,8.5,68.0,13.0,1011.0,37.0,0.0
2021-05-20 10:00:00,9.4,59.0,11.4,1010.9,28.0,0.0
2021-05-20 11:00:00,9.9,53.0,12.8,1010.6,28.0,0.0
2021-05-20 12:00:00,10.0,53.0,14.2,1010.6,29.0,0.0
2021-05-20 13:00:00,10.2,55.0,15.5,1010.2,40.0,0.0
2021-05-20 14:00:00,9.5,57.0,13.6,1010.0,24.0,0.0
2021-05-20 15:00:00,9.7,58.0,14.3,1009.8,19.0,0.0
2021-05-20 16:00:00,9.9,59.0,14.0,1009.6,30.0,0.0
2021-05-20 17:00:00,9.5,59.0,13.1,1009.2,25.0,0.0
2021-05-20 18:00:00,9.3,58.0,11.1,1008.7,51.0,0.0
2021-05-20 19:00:00,8.8,58.0,10.0,1008.0,69.0,0.0
2021-05-20 20:00:00,8.3,59.0,10.0,1007.3,44.0,0.0
2021-05-20 21:00:00,7.3,64.0,9.2,1007.0,33.0,0.0
2021-05-20 22:00:00,5.9,73.0,9.2,1006.8,11.0,0.0
2021-05-20 23:00:00,4.9,81.0,7.2,1006.6,12.0,0.0
2021-05-21 00:00:00,4.3,85.0,5.6,1006.0,26.0,0.0
2021-05-21 01:00:00,3.7,88.0,3.7,1005.3,23.0,0.0
2021-05-21 02:00:00,3.4,86.0,4.8,1005.0,11.0,0.0
2021-05-21 03:00:00,3.3,87.0,3.5,1004.2,8.0,0.0
2021-05-21 04:00:00,2.8,86.0,5.5,1003.3,24.0,0.0
2021-05-21 05:00:00,2.2,86.0,5.3,1002.5,46.0,0.0
2021-05-21 06:00:00,2.4,86.0,6.1,1001.7,84.0,0.0
2021-05-21 07:00:00,4.8,80.0,4.6,1000.9,95.0,0.0
2021-05-21 08:00:00,6.6,72.0,3.7,1000.2,94.0,0.0
2021-05-21 09:00:00,8.3,59.0,1.8,999.6,90.0,0.0
2021-05-21 10:00:00,9.7,51.0,1.5,999.1,96.0,0.0
2021-05-21 11:00:00,11.0,46.0,2.0,998.5,96.0,0.0
2021-05-21 12:00:00,12.0,45.0,4.7,997.9,95.0,0.0
2021-05-21 13:00:00,12.9,44.0,6.9,997.3,91.0,0.0
2021-05-21 14:00:00,12.7,46.0,8.0,997.1,84.0,0.0
2021-05-21 15:00:00,12.8,50.0,13.0,996.7,95.0,0.0
2021-05-21 16:00:00,11.8,55.0,15.8,996.5,79.0,0.0
2021-05-21 17:00:00,12.1,54.0,13.6,996.1,84.0,0.0
2021-05-21 18:00:00,12.1,54.0,12.0,995.5,84.0,0.0
2021-05-21 19:00:00,11.5,55.0,11.3,995.2,86.0,0.0
2021-05-21 20:00:00,10.9,58.0,10.1,994.7,94.0,0.0
2021-05-21 21:00:00,9.8,65.0,8.9,994.5,91.0,0.0
2021-05-21 22:00:00,8.4,71.0,8.0,994.1,80.0,0.0
2021-05-21 23:00:00,7.5,76.0,5.5,994.0,61.0,0.0
2021-05-22 00:00:00,6.3,82.0,3.9,993.6,46.0,0.0
2021-05-22 01:00:00,5.4,85.0,3.6,993.1,33.0,0.0
2021-05-22 02:00:00,3.9,90.0,7.1,993.4,19.0,0.0
2021-05-22 03:00:00,5.3,84.0,5.1,992.9,96.0,0.0
2021-05-22 04:00:00,5.5,82.0,5.2,992.7,100.0,0.0
2021-05-22 05:00:00,6.1,79.0,4.7,992.4,100.0,0.0
2021-05-22 06:00:00,6.4,80.0,5.5,992.4,74.0,0.0
2021-05-22 07:00:00,8.5,75.0,4.4,992.6,72.0,0.0
2021-05-22 08:00:00,11.2,63.0,0.8,992.8,82.0,0.0
2021-05-22 09:00:00,12.7,55.0,2.6,992.9,90.0,0.0
2021-05-22 10:00:00,13.7,50.0,2.4,993.0,89.0,0.0
2021-05-22 11:00:00,14.2,47.0,2.9,993.1,95.0,0.0
2021-05-22 12:00:00,14.3,47.0,2.5,993.1,98.0,0.0
2021-05-22 13:00:00,14.6,46.0,4.3,993.2,99.0,0.0
2021-05-22 14:00:00,12.5,61.0,6.8,994.1,100.0,0.0
2021-05-22 15:00:00,14.0,56.0,6.3,994.1,97.0,0.0
2021-05-22 16:00:00,13.7,61.0,8.6,994.1,96.0,0.2
2021-05-22 17:00:00,13.5,59.0,7.8,994.1,94.0,0.1
2021-05-22 18:00:00,13.7,57.0,5.9,994.1,96.0,0.0
2021-05-22 19:00:00,13.8,57.0,6.0,994.0,95.0,0.0
2021-05-22 20:00:00,13.3,60.0,6.0,994.1,81.0,0.0
2021-05-22 21:00:00,12.0,76.0,3.9,994.8,87.0,0.0
2021-05-22 22:00:00,10.8,81.0,5.1,995.2,95.0,0.0
2021-05-22 23:00:00,10.0,86.0,6.6,995.5,94.0,0.1
2021-05-23 00:00:00,9.0,90.0,9.3,995.9,90.0,0.0
2021-05-23 01:00:00,8.0,96.0,9.2,996.2,86.0,0.0
2021-05-23 02:00:00,7.9,92.0,5.4,996.8,85.0,0.0
2021-05-23 03:00:00,9.1,87.0,0.7,997.0,83.0,1.4
2021-05-23 04:00:00,8.9,86.0,1.8,997.1,100.0,1.3
2021-05-23 05:00:00,7.2,98.0,3.7,997.4,74.0,1.3
2021-05-23 06:00:00,8.5,88.0,3.2,997.6,81.0,1.5
2021-05-23 07:00:00,8.7,94.0,3.7,997.8,93.0,0.9
2021-05-23 08:00:00,9.4,95.0,3.1,998.0,96.0,0.0
2021-05-23 09:00:00,10.8,87.0,2.2,998.4,93.0,0.0
2021-05-23 10:00:00,12.3,78.0,1.8,998.8,88.0,0.1
2021-05-23 11:00:00,13.2,73.0,5.6,999.1,74.0,0.1
2021-05-23 12:00:00,13.8,68.0,10.5,999.2,72.0,0.1
2021-05-23 13:00:00,12.0,81.0,6.5,1000.1,91.0,3.1
2021-05-23 14:00:00,12.5,75.0,7.2,1000.8,97.0,0.6
2021-05-23 15:00:00,11.3,84.0,6.2,1001.5,99.0,2.2
2021-05-23 16:00:00,10.9,83.0,4.8,1001.7,94.0,0.2
2021-05-23 17:00:00,12.0,74.0,3.4,1002.1,98.0,0.1
2021-05-23 18:00:00,11.2,77.0,6.8,1002.4,85.0,0.0
2021-05-23 19:00:00,10.9,79.0,6.8,1002.5,88.0,0.0
2021-05-23 20:00:00,10.4,82.0,5.2,1002.8,96.0,0.0
2021-05-23 21:00:00,10.0,86.0,4.0,1003.1,100.0,0.1
2021-05-23 22:00:00,9.4,93.0,4.3,1003.6,99.0,0.4
2021-05-23 23:00:00,8.7,97.0,4.0,1004.0,96.0,0.3
2021-05-24 00:00:00,8.3,99.0,5.2,1004.4,100.0,0.3
2021-05-24 01:00:00,8.1,97.0,7.0,1004.9,100.0,0.3
2021-05-24 02:00:00,8.0,99.0,5.2,1005.9,100.0,0.4
2021-05-24 03:00:00,8.0,100.0,4.0,1006.0,100.0,0.4
2021-05-24 04:00:00,7.9,100.0,4.0,1006.1,100.0,0.3
2021-05-24 05:00:00,7.9,100.0,3.0,1006.2,100.0,0.1
2021-05-24 06:00:00,7.8,100.0,5.8,1006.5,100.0,0.1
2021-05-24 07:00:00,7.9,100.0,7.2,1006.7,100.0,0.1
2021-05-24 08:00:00,8.0,99.0,8.3,1007.2,100.0,0.0
2021-05-24 09:00:00,8.1,97.0,4.9,1007.4,100.0,0.0
2021-05-24 10:00:00,8.8,88.0,3.8,1007.2,99.0,0.0
2021-05-24 11:00:00,9.3,86.0,4.1,1007.2,89.0,0.0
2021-05-24 12:00:00,11.5,69.0,5.5,1007.1,98.0,0.1
2021-05-24 13:00:00,13.0,58.0,7.9,1006.4,99.0,0.4
2021-05-24 14:00:00,13.6,53.0,7.2,1006.2,92.0,0.4
2021-05-24 15:00:00,15.0,45.0,11.3,1006.1,98.0,0.2
2021-05-24 16:00:00,14.9,44.0,13.8,1006.1,100.0,0.0
2021-05-24 17:00:00,13.3,51.0,13.9,1006.7,100.0,0.1
2021-05-24 18:00:00,11.5,71.0,5.2,1007.3,100.0,0.4
2021-05-24 19:00:00,11.0,85.0,4.7,1007.1,100.0,0.5
2021-05-24 20:00:00,10.8,89.0,5.0,1007.4,100.0,0.2
2021-05-24 21:00:00,10.7,86.0,4.7,1007.6,100.0,0.2
2021-05-24 22:00:00,10.4,85.0,6.0,1008.0,100.0,0.3
2021-05-24 23:00:00,9.7,88.0,4.8,1008.3,100.0,0.3
2021-05-25 00:00:00,8.7,99.0,3.2,1008.7,100.0,0.1
2021-05-25 01:00:00,8.9,92.0,0.8,1008.9,100.0,0.1
2021-05-25 02:00:00,8.6,94.0,6.0,1009.3,100.0,0.2
2021-05-25 03:00:00,8.5,99.0,4.8,1009.4,100.0,0.4
2021-05-25 04:00:00,8.2,99.0,5.5,1009.2,100.0,0.4
2021-05-25 05:00:00,8.0,99.0,4.7,1009.2,100.0,0.3
2021-05-25 06:00:00,8.1,99.0,5.2,1009.3,100.0,0.3
2021-05-25 07:00:00,8.5,99.0,6.1,1009.3,100.0,0.3
2021-05-25 08:00:00,9.4,94.0,6.6,1009.6,100.0,0.1
2021-05-25 09:00:00,10.2,91.0,6.6,1009.9,100.0,0.1
2021-05-25 10:00:00,11.1,88.0,6.8,1010.2,98.0,0.0
2021-05-25 11:00:00,12.4,83.0,6.1,1010.6,97.0,0.0
2021-05-25 12:00:00,14.6,65.0,6.4,1010.7,100.0,0.0
2021-05-25 13:00:00,14.8,60.0,8.4,1010.9,100.0,0.0
2021-05-25 14:00:00,14.3,56.0,12.0,1011.8,100.0,0.0
2021-05-25 15:00:00,14.5,54.0,13.7,1011.9,100.0,0.1
2021-05-25 16:00:00,14.8,53.0,14.5,1011.6,100.0,0.0
2021-05-25 17:00:00,14.8,52.0,15.1,1011.2,100.0,0.0
2021-05-25 18:00:00,15.0,52.0,14.1,1011.2,100.0,0.0
2021-05-25 19:00:00,14.6,56.0,12.6,1011.0,100.0,0.0
2021-05-25 20:00:00,14.1,60.0,11.6,1011.0,100.0,0.0
2021-05-25 21:00:00,13.7,60.0,10.5,1011.1,100.0,0.0
2021-05-25 22:00:00,12.5,64.0,9.5,1011.1,100.0,0.0
2021-05-25 23:00:00,11.2,68.0,8.4,1011.1,100.0,0.0
2021-05-26 00:00:00,10.3,70.0,6.8,1011.2,100.0,0.0
2021-05-26 01:00:00,9.5,72.0,6.8,1011.0,99.0,0.0
2021-05-26 02:00:00,8.3,77.0,7.0,1011.2,98.0,0.0
2021-05-26 03:00:00,8.6,74.0,8.2,1010.9,37.0,0.0
2021-05-26 04:00:00,8.0,74.0,9.4,1010.8,67.0,0.0
2021-05-26 05:00:00,7.7,74.0,9.7,1010.5,97.0,0.0
2021-05-26 06:00:00,9.0,71.0,10.1,1010.2,100.0,0.0
2021-05-26 07:00:00,11.0,65.0,10.3,1009.9,100.0,0.0
2021-05-26 08:00:00,12.1,63.0,10.6,1009.5,91.0,0.0
2021-05-26 09:00:00,14.3,54.0,11.2,1009.3,27.0,0.0
2021-05-26 10:00:00,15.6,48.0,11.1,1009.1,24.0,0.0
2021-05-26 11:00:00,16.8,44.0,10.6,1008.6,28.0,0.0
2021-05-26 12:00:00,17.9,42.0,11.7,1008.2,88.0,0.0
2021-05-26 13:00:00,19.0,38.0,10.3,1007.8,94.0,0.0
2021-05-26 14:00:00,17.8,38.0,11.3,1008.6,96.0,0.0
2021-05-26 15:00:00,18.3,36.0,10.9,1008.5,88.0,0.0
2021-05-26 16:00:00,18.5,35.0,7.9,1008.2,100.0,0.0
2021-05-26 17:00:00,17.7,45.0,3.2,1008.0,93.0,0.0
2021-05-26 18:00:00,17.8,43.0,3.1,1008.0,77.0,0.0
2021-05-26 19:00:00,17.7,50.0,3.5,1008.0,37.0,0.0
2021-05-26 20:00:00,17.0,53.0,4.7,1008.3,33.0,0.0
2021-05-26 21:00:00,15.7,64.0,5.2,1008.6,45.0,0.0
2021-05-26 22:00:00,13.9,72.0,4.3,1009.1,39.0,0.0
2021-05-26 23:00:00,12.2,77.0,3.3,1009.6,44.0,0.0
2021-05-27 00:00:00,11.1,80.0,3.2,1009.8,35.0,0.0
2021-05-27 01:00:00,9.9,84.0,4.7,1010.0,7.0,0.0
2021-05-27 02:00:00,8.6,78.0,7.7,1011.2,30.0,0.0
2021-05-27 03:00:00,8.9,73.0,8.7,1011.5,38.0,0.0
2021-05-27 04:00:00,8.2,73.0,9.6,1011.7,36.0,0.0
2021-05-27 05:00:00,7.6,73.0,9.7,1011.9,35.0,0.0
2021-05-27 06:00:00,8.5,71.0,10.1,1012.0,18.0,0.0
2021-05-27 07:00:00,11.4,66.0,8.8,1012.0,0.0,0.0
2021-05-27 08:00:00,14.6,57.0,3.4,1012.4,0.0,0.0
2021-05-27 09:00:00,16.4,43.0,1.3,1012.5,0.0,0.0
2021-05-27 10:00:00,17.2,39.0,3.1,1012.6,0.0,0.0
2021-05-27 11:00:00,17.6,38.0,7.7,1012.7,35.0,0.0
2021-05-27 12:00:00,17.1,41.0,12.7,1012.7,60.0,0.0
2021-05-27 13:00:00,16.9,41.0,13.1,1012.6,26.0,0.0
2021-05-27 14:00:00,16.5,42.0,12.8,1013.1,50.0,0.0
2021-05-27 15:00:00,17.2,41.0,12.0,1013.1,46.0,0.0
2021-05-27 16:00:00,16.9,43.0,9.2,1013.3,70.0,0.0
2021-05-27 17:00:00,16.2,49.0,9.1,1013.4,44.0,0.0
2021-05-27 18:00:00,15.4,57.0,9.4,1013.4,28.0,0.0
2021-05-27 19:00:00,15.0,62.0,7.4,1013.5,15.0,0.0
2021-05-27 20:00:00,14.2,69.0,6.6,1013.7,13.0,0.0
2021-05-27 21:00:00,13.1,77.0,5.2,1013.9,9.0,0.0
2021-05-27 22:00:00,11.2,87.0,4.3,1014.4,2.0,0.0
2021-05-27 23:00:00,8.9,95.0,4.4,1014.7,0.0,0.0
2021-05-28 00:00:00,8.7,96.0,3.5,1015.2,0.0,0.0
2021-05-28 01:00:00,7.5,98.0,3.5,1015.6,0.0,0.0
2021-05-28 02:00:00,7.4,90.0,6.0,1016.4,0.0,0.0
2021-05-28 03:00:00,7.9,87.0,5.4,1016.9,3.0,0.0
2021-05-28 04:00:00,7.3,87.0,4.8,1017.3,2.0,0.0
2021-05-28 05:00:00,6.9,87.0,4.9,1017.8,2.0,0.0
2021-05-28 06:00:00,7.7,88.0,5.1,1018.4,10.0,0.0
2021-05-28 07:00:00,9.4,88.0,3.8,1018.7,10.0,0.0
2021-05-28 08:00:00,11.6,79.0,2.5,1019.3,0.0,0.0
2021-05-28 09:00:00,13.6,68.0,3.4,1019.4,0.0,0.0
2021-05-28 10:00:00,15.2,60.0,4.5,1019.6,7.0,0.0
2021-05-28 11:00:00,16.5,54.0,6.8,1019.8,33.0,0.0
2021-05-28 12:00:00,16.6,56.0,9.9,1019.9,74.0,0.0
2021-05-28 13:00:00,16.4,59.0,10.7,1020.1,28.0,0.0
2021-05-28 14:00:00,15.4,55.0,11.6,1020.8,2.0,0.0
2021-05-28 15:00:00,15.5,50.0,12.2,1020.9,4.0,0.0
2021-05-28 16:00:00,15.4,48.0,12.4,1021.0,0.0,0.0
2021-05-28 17:00:00,15.2,51.0,12.3,1020.9,0.0,0.0
2021-05-28 18:00:00,15.0,57.0,11.8,1020.8,0.0,0.0
2021-05-28 19:00:00,14.4,64.0,10.6,1020.6,10.0,0.0
2021-05-28 20:00:00,13.6,72.0,9.2,1020.7,22.0,0.0
2021-05-28 21:00:00,12.5,81.0,6.5,1020.8,54.0,0.0
2021-05-28 22:00:00,10.9,90.0,4.6,1021.0,64.0,0.0
2021-05-28 23:00:00,9.1,94.0,4.3,1021.2,60.0,0.0
2021-05-29 00:00:00,9.1,92.0,4.4,1021.4,47.0,0.0
2021-05-29 01:00:00,9.3,91.0,3.4,1021.3,49.0,0.0
2021-05-29 02:00:00,8.2,97.0,2.7,1021.4,47.0,0.0
2021-05-29 03:00:00,7.4,95.0,3.1,1021.8,0.0,0.0
2021-05-29 04:00:00,7.6,90.0,4.3,1022.1,0.0,0.0
2021-05-29 05:00:00,7.5,88.0,4.1,1022.4,0.0,0.0
2021-05-29 06:00:00,8.6,84.0,4.4,1022.6,0.0,0.0
2021-05-29 07:00:00,10.9,81.0,3.7,1022.9,1.0,0.0
2021-05-29 08:00:00,13.1,71.0,3.9,1023.5,20.0,0.0
2021-05-29 09:00:00,14.7,58.0,5.4,1023.8,37.0,0.0
2021-05-29 10:00:00,15.7,51.0,6.1,1024.1,1.0,0.0
2021-05-29 11:00:00,16.8,47.0,6.5,1024.5,0.0,0.0
2021-05-29 12:00:00,17.8,44.0,7.2,1024.5,51.0,0.0
2021-05-29 13:00:00,18.4,44.0,9.0,1024.6,62.0,0.0
2021-05-29 14:00:00,17.0,49.0,9.8,1025.0,51.0,0.0
2021-05-29 15:00:00,17.1,48.0,10.5,1025.4,52.0,0.0
2021-05-29 16:00:00,16.2,51.0,10.7,1025.8,42.0,0.0
2021-05-29 17:00:00,14.9,55.0,10.0,1026.1,18.0,0.0
2021-05-29 18:00:00,13.8,60.0,9.0,1026.3,23.0,0.0
2021-05-29 19:00:00,13.1,63.0,7.7,1026.6,2.0,0.0
2021-05-29 20:00:00,12.1,73.0,7.1,1026.8,3.0,0.0
2021-05-29 21:00:00,10.9,84.0,6.6,1027.3,1.0,0.0
2021-05-29 22:00:00,9.4,95.0,7.5,1027.6,3.0,0.0
2021-05-29 23:00:00,8.5,97.0,6.8,1027.9,0.0,0.0
2021-05-30 00:00:00,8.0,98.0,6.1,1027.8,5.0,0.0
2021-05-30 01:00:00,7.4,99.0,5.1,1027.5,6.0,0.0
2021-05-30 02:00:00,6.4,100.0,4.7,1027.6,96.0,0.0
2021-05-30 03:00:00,6.8,99.0,5.5,1027.6,100.0,0.0
2021-05-30 04:00:00,6.8,100.0,7.2,1027.7,100.0,0.0
2021-05-30 05:00:00,6.8,100.0,8.8,1028.0,100.0,0.0
2021-05-30 06:00:00,7.0,99.0,9.4,1028.1,100.0,0.0
2021-05-30 07:00:00,7.6,94.0,8.0,1027.7,100.0,0.0
2021-05-30 08:00:00,8.8,86.0,6.6,1027.3,73.0,0.0
2021-05-30 09:00:00,11.0,76.0,5.1,1027.2,47.0,0.0
2021-05-30 10:00:00,13.7,64.0,4.3,1026.7,21.0,0.0
2021-05-30 11:00:00,15.2,59.0,8.7,1026.8,0.0,0.0
2021-05-30 12:00:00,15.5,60.0,11.8,1027.0,0.0,0.0
2021-05-30 13:00:00,16.2,59.0,10.6,1026.9,0.0,0.0
2021-05-30 14:00:00,15.5,62.0,10.6,1027.0,0.0,0.0
2021-05-30 15:00:00,16.6,59.0,9.6,1026.7,0.0,0.0
2021-05-30 16:00:00,16.7,59.0,10.2,1026.2,0.0,0.0
2021-05-30 17:00:00,16.1,60.0,10.8,1025.8,0.0,0.0
2021-05-30 18:00:00,15.1,62.0,10.4,1025.6,4.0,0.0
2021-05-30 19:00:00,14.0,66.0,9.7,1025.5,14.0,0.0
2021-05-30 20:00:00,13.3,69.0,7.9,1025.3,0.0,0.0
2021-05-30 21:00:00,12.5,74.0,5.9,1025.0,0.0,0.0
2021-05-30 22:00:00,10.7,84.0,6.9,1024.9,6.0,0.0
2021-05-30 23:00:00,9.1,91.0,6.8,1025.0,20.0,0.0
2021-05-31 00:00:00,8.2,94.0,5.6,1025.1,21.0,0.0
2021-05-31 01:00:00,7.3,97.0,3.9,1025.1,0.0,0.0
2021-05-31 02:00:00,6.4,98.0,5.0,1024.7,1.0,0.0
2021-05-31 03:00:00,6.8,97.0,3.8,1024.6,0.0,0.0
2021-05-31 04:00:00,5.7,99.0,4.2,1024.4,18.0,0.0
2021-05-31 05:00:00,5.9,99.0,3.2,1024.4,91.0,0.0
2021-05-31 06:00:00,6.9,99.0,3.6,1024.3,100.0,0.0
2021-05-31 07:00:00,8.2,95.0,2.4,1024.0,100.0,0.0
2021-05-31 08:00:00,10.7,85.0,1.5,1023.5,0.0,0.0
2021-05-31 09:00:00,13.4,73.0,2.9,1023.2,0.0,0.0
2021-05-31 10:00:00,15.0,67.0,5.3,1022.9,0.0,0.0
2021-05-31 11:00:00,16.3,63.0,6.6,1022.7,0.0,0.0
2021-05-31 12:00:00,17.5,59.0,7.9,1022.4,0.0,0.0
2021-05-31 13:00:00,17.9,57.0,9.9,1022.0,0.0,0.0
2021-05-31 14:00:00,16.0,64.0,11.3,1022.3,0.0,0.0
2021-05-31 15:00:00,15.8,59.0,10.9,1022.4,0.0,0.0
2021-05-31 16:00:00,15.7,56.0,9.6,1022.2,0.0,0.0
2021-05-31 17:00:00,15.9,57.0,8.3,1021.7,0.0,0.0
2021-05-31 18:00:00,15.8,60.0,7.6,1021.3,0.0,0.0
2021-05-31 19:00:00,14.8,65.0,8.3,1020.9,7.0,0.0
2021-05-31 20:00:00,13.2,72.0,8.1,1020.8,31.0,0.0
2021-05-31 21:00:00,11.8,80.0,6.4,1020.8,42.0,0.0
2021-05-31 22:00:00,10.4,88.0,5.2,1020.8,63.0,0.0
2021-05-31 23:00:00,9.2,93.0,3.7,1020.8,30.0,0.0
2021-06-01 00:00:00,8.4,93.0,3.6,1020.6,15.0,0.0
2021-06-01 01:00:00,7.5,94.0,4.4,1020.7,3.0,0.0
2021-06-01 02:00:00,6.5,93.0,5.9,1020.5,1.0,0.0
2021-06-01 03:00:00,6.5,92.0,5.2,1020.3,0.0,0.0
2021-06-01 04:00:00,6.0,92.0,5.4,1020.1,8.0,0.0
2021-06-01 05:00:00,6.9,89.0,4.4,1019.8,11.0,0.0
2021-06-01 06:00:00,8.8,84.0,3.3,1019.4,0.0,0.0
2021-06-01 07:00:00,11.1,79.0,3.6,1019.4,0.0,0.0
2021-06-01 08:00:00,13.1,73.0,4.4,1019.5,0.0,0.0
2021-06-01 09:00:00,14.8,66.0,5.1,1019.4,0.0,0.0
2021-06-01 10:00:00,16.7,58.0,4.9,1019.3,0.0,0.0
2021-06-01 11:00:00,18.6,53.0,5.6,1019.3,41.0,0.0
2021-06-01 12:00:00,19.6,51.0,8.0,1019.2,44.0,0.0
2021-06-01 13:00:00,19.7,49.0,9.8,1019.3,56.0,0.0
2021-06-01 14:00:00,19.8,45.0,8.3,1019.3,73.0,0.0
2021-06-01 15:00:00,20.7,40.0,8.6,1019.1,60.0,0.0
2021-06-01 16:00:00,20.6,39.0,9.1,1019.2,72.0,0.0
2021-06-01 17:00:00,19.3,41.0,9.3,1019.1,65.0,0.0
2021-06-01 18:00:00,17.9,44.0,7.9,1019.3,82.0,0.0
2021-06-01 19:00:00,16.5,49.0,7.3,1019.6,78.0,0.0
2021-06-01 20:00:00,15.0,56.0,4.9,1019.8,53.0,0.0
2021-06-01 21:00:00,13.6,65.0,3.8,1020.1,1.0,0.0
2021-06-01 22:00:00,11.7,80.0,3.6,1020.6,2.0,0.0
2021-06-01 23:00:00,9.6,91.0,3.2,1020.9,2.0,0.0
2021-06-02 00:00:00,9.0,92.0,2.5,1021.5,10.0,0.0
2021-06-02 01:00:00,9.3,89.0,3.8,1021.6,25.0,0.0
2021-06-02 02:00:00,10.0,85.0,1.1,1022.0,35.0,0.0
2021-06-02 03:00:00,8.9,88.0,2.6,1022.4,63.0,0.0
2021-06-02 04:00:00,9.9,84.0,4.0,1022.6,54.0,0.0
2021-06-02 05:00:00,10.7,82.0,5.7,1023.1,49.0,0.0
2021-06-02 06:00:00,11.4,80.0,7.7,1023.5,36.0,0.0
2021-06-02 07:00:00,13.0,74.0,8.7,1023.7,48.0,0.0
2021-06-02 08:00:00,14.7,62.0,5.4,1024.1,65.0,0.0
2021-06-02 09:00:00,15.7,59.0,5.1,1024.4,67.0,0.0
2021-06-02 10:00:00,17.8,55.0,1.3,1024.3,71.0,0.0
2021-06-02 11:00:00,19.5,51.0,1.9,1024.0,56.0,0.0
2021-06-02 12:00:00,21.0,46.0,3.7,1023.6,41.0,0.0
2021-06-02 13:00:00,22.2,40.0,3.3,1023.1,35.0,0.0
2021-06-02 14:00:00,21.8,36.0,4.7,1023.2,15.0,0.0
2021-06-02 15:00:00,21.3,40.0,6.9,1023.6,9.0,0.0
2021-06-02 16:00:00,20.6,48.0,10.3,1023.6,35.0,0.0
2021-06-02 17:00:00,20.8,49.0,10.7,1023.2,65.0,0.0
2021-06-02 18:00:00,20.5,49.0,11.1,1023.0,76.0,0.0
2021-06-02 19:00:00,20.2,52.0,10.8,1022.8,18.0,0.0
2021-06-02 20:00:00,19.6,53.0,10.5,1022.8,9.0,0.0
2021-06-02 21:00:00,18.4,59.0,6.4,1023.1,7.0,0.0
2021-06-02 22:00:00,16.8,67.0,4.7,1023.4,2.0,0.0
2021-06-02 23:00:00,15.3,73.0,5.0,1023.6,1.0,0.0
2021-06-03 00:00:00,14.4,70.0,9.1,1023.9,0.0,0.0
2021-06-03 01:00:00,13.8,63.0,8.2,1024.0,4.0,0.0
2021-06-03 02:00:00,12.9,62.0,6.5,1024.1,13.0,0.0
2021-06-03 03:00:00,12.1,68.0,5.8,1023.9,10.0,0.0
2021-06-03 04:00:00,10.5,76.0,6.1,1023.6,1.0,0.0
2021-06-03 05:00:00,9.7,80.0,6.5,1023.5,0.0,0.0
2021-06-03 06:00:00,11.2,76.0,7.6,1023.6,0.0,0.0
2021-06-03 07:00:00,15.0,64.0,8.8,1023.3,0.0,0.0
2021-06-03 08:00:00,18.2,53.0,6.9,1023.2,0.0,0.0
2021-06-03 09:00:00,19.9,44.0,8.3,1023.2,0.0,0.0
2021-06-03 10:00:00,21.2,38.0,9.2,1022.8,0.0,0.0
2021-06-03 11:00:00,22.1,33.0,9.7,1022.4,0.0,0.0
2021-06-03 12:00:00,23.1,31.0,10.9,1022.0,0.0,0.0
2021-06-03 13:00:00,23.7,29.0,12.1,1021.9,26.0,0.0
2021-06-03 14:00:00,22.9,31.0,11.4,1021.8,53.0,0.0
2021-06-03 15:00:00,23.2,31.0,10.5,1021.6,44.0,0.0
2021-06-03 16:00:00,22.7,32.0,10.0,1021.6,82.0,0.0
2021-06-03 17:00:00,21.8,36.0,8.9,1021.5,90.0,0.0
2021-06-03 18:00:00,21.5,37.0,6.8,1021.3,61.0,0.0
2021-06-03 19:00:00,21.5,36.0,8.4,1021.0,41.0,0.0
2021-06-03 20:00:00,21.0,40.0,7.9,1020.9,27.0,0.0
2021-06-03 21:00:00,19.8,47.0,6.9,1021.0,37.0,0.0
2021-06-03 22:00:00,18.2,51.0,6.6,1021.1,23.0,0.0
2021-06-03 23:00:00,16.5,55.0,5.1,1021.2,11.0,0.0
2021-06-04 00:00:00,14.9,59.0,5.1,1021.3,11.0,0.0
2021-06-04 01:00:00,13.0,67.0,7.3,1021.2,15.0,0.0
2021-06-04 02:00:00,13.6,62.0,8.8,1021.3,26.0,0.0
2021-06-04 03:00:00,13.7,61.0,9.7,1021.1,34.0,0.0
2021-06-04 04:00:00,13.3,63.0,9.1,1020.9,33.0,0.0
2021-06-04 05:00:00,12.8,66.0,8.4,1020.8,45.0,0.0
2021-06-04 06:00:00,13.5,66.0,8.4,1020.8,49.0,0.0
2021-06-04 07:00:00,15.8,61.0,7.6,1020.7,99.0,0.0
2021-06-04 08:00:00,17.6,56.0,5.9,1020.8,98.0,0.0
2021-06-04 09:00:00,19.6,44.0,8.9,1020.9,47.0,0.0
2021-06-04 10:00:00,20.6,42.0,14.3,1021.1,37.0,0.0
2021-06-04 11:00:00,21.0,42.0,14.9,1021.3,100.0,0.0
2021-06-04 12:00:00,19.2,51.0,12.7,1021.8,100.0,0.0
2021-06-04 13:00:00,16.8,67.0,11.9,1022.4,64.0,0.0
2021-06-04 14:00:00,15.8,73.0,11.5,1023.1,82.0,0.0
2021-06-04 15:00:00,15.7,77.0,9.4,1023.3,89.0,0.2
2021-06-04 16:00:00,17.2,72.0,10.8,1023.0,90.0,0.1
2021-06-04 17:00:00,16.5,75.0,12.5,1023.0,99.0,0.1
2021-06-04 18:00:00,16.6,74.0,11.9,1022.9,95.0,0.0
2021-06-04 19:00:00,17.3,71.0,10.8,1022.6,84.0,0.0
2021-06-04 20:00:00,16.6,73.0,9.7,1022.7,65.0,0.0
2021-06-04 21:00:00,15.3,73.0,7.9,1023.1,50.0,0.0
2021-06-04 22:00:00,14.4,75.0,5.0,1023.2,41.0,0.0
2021-06-04 23:00:00,13.3,81.0,5.7,1023.4,28.0,0.0
2021-06-05 00:00:00,12.3,87.0,8.2,1023.6,54.0,0.0
2021-06-05 01:00:00,11.8,91.0,7.8,1023.4,92.0,0.0
2021-06-05 02:00:00,12.7,94.0,1.3,1023.4,90.0,0.0
2021-06-05 03:00:00,12.8,94.0,2.0,1023.4,99.0,0.0
2021-06-05 04:00:00,12.4,96.0,4.7,1023.1,99.0,0.0
2021-06-05 05:00:00,12.0,97.0,6.6,1022.8,98.0,0.0
2021-06-05 06:00:00,12.8,94.0,5.7,1022.4,100.0,0.0
2021-06-05 07:00:00,14.3,88.0,2.5,1022.2,100.0,0.0
2021-06-05 08:00:00,15.9,80.0,1.6,1022.1,100.0,0.0
2021-06-05 09:00:00,17.6,68.0,0.4,1021.9,100.0,0.0
2021-06-05 10:00:00,18.5,61.0,1.5,1021.8,99.0,0.0
2021-06-05 11:00:00,19.6,55.0,1.6,1021.5,99.0,0.0
2021-06-05 12:00:00,19.7,54.0,3.7,1021.3,98.0,0.1
2021-06-05 13:00:00,19.0,58.0,7.2,1021.3,99.0,0.0
2021-06-05 14:00:00,17.6,65.0,12.0,1021.8,100.0,0.0
2021-06-05 15:00:00,16.3,70.0,8.5,1021.9,100.0,0.0
2021-06-05 16:00:00,16.2,72.0,5.6,1021.7,100.0,0.1
2021-06-05 17:00:00,17.6,68.0,5.7,1021.0,100.0,0.0
2021-06-05 18:00:00,18.1,68.0,4.6,1020.4,98.0,0.0
2021-06-05 19:00:00,18.5,66.0,4.3,1019.9,92.0,0.0
2021-06-05 20:00:00,17.4,77.0,5.6,1019.7,65.0,0.7
2021-06-05 21:00:00,16.5,85.0,4.0,1019.7,99.0,0.0
2021-06-05 22:00:00,15.4,93.0,1.5,1019.7,91.0,0.0
2021-06-05 23:00:00,14.5,95.0,1.8,1019.8,83.0,0.0
2021-06-06 00:00:00,14.9,90.0,5.5,1019.9,94.0,0.0
2021-06-06 01:00:00,15.0,81.0,7.9,1019.9,85.0,0.0
2021-06-06 02:00:00,14.1,90.0,8.1,1020.2,96.0,0.0
2021-06-06 03:00:00,13.6,89.0,7.9,1020.3,98.0,0.0
2021-06-06 04:00:00,13.2,90.0,6.0,1020.2,83.0,0.0
2021-06-06 05:00:00,12.6,92.0,6.4,1019.9,70.0,0.0
2021-06-06 06:00:00,13.0,89.0,7.2,1020.0,100.0,0.0
2021-06-06 07:00:00,13.1,89.0,5.2,1020.1,87.0,0.3
2021-06-06 08:00:00,13.9,87.0,4.5,1020.1,100.0,0.3
2021-06-06 09:00:00,14.4,87.0,3.0,1020.3,80.0,0.1
2021-06-06 10:00:00,15.5,75.0,5.2,1020.4,100.0,0.0
2021-06-06 11:00:00,16.0,71.0,6.1,1020.2,100.0,0.0
2021-06-06 12:00:00,16.7,69.0,8.0,1020.4,65.0,0.1
2021-06-06 13:00:00,16.5,71.0,10.7,1020.5,50.0,0.3
2021-06-06 14:00:00,16.1,74.0,11.4,1021.3,38.0,0.0
2021-06-06 15:00:00,16.5,67.0,11.0,1021.5,5.0,0.0
2021-06-06 16:00:00,16.6,58.0,11.8,1021.6,1.0,0.0
2021-06-06 17:00:00,16.0,56.0,12.2,1021.8,0.0,0.0
2021-06-06 18:00:00,15.6,59.0,10.8,1021.7,0.0,0.0
2021-06-06 19:00:00,15.4,63.0,9.8,1021.3,0.0,0.0
2021-06-06 20:00:00,15.0,66.0,8.9,1021.3,0.0,0.0
2021-06-06 21:00:00,14.3,66.0,7.9,1021.3,0.0,0.0
2021-06-06 22:00:00,12.7,74.0,7.0,1021.3,0.0,0.0
2021-06-06 23:00:00,11.3,80.0,6.8,1021.4,0.0,0.0
2021-06-07 00:00:00,10.4,87.0,6.7,1021.5,0.0,0.0
2021-06-07 01:00:00,9.8,92.0,6.5,1021.5,0.0,0.0
2021-06-07 02:00:00,8.6,95.0,5.1,1021.7,14.0,0.0
2021-06-07 03:00:00,8.9,94.0,4.9,1021.3,16.0,0.0
2021-06-07 04:00:00,8.1,94.0,4.0,1021.1,24.0,0.0
2021-06-07 05:00:00,8.1,94.0,5.4,1021.0,35.0,0.0
2021-06-07 06:00:00,8.9,92.0,6.5,1020.9,15.0,0.0
2021-06-07 07:00:00,10.6,86.0,4.4,1020.7,12.0,0.0
2021-06-07 08:00:00,12.7,76.0,3.8,1020.6,26.0,0.0
2021-06-07 09:00:00,15.1,66.0,4.1,1020.3,44.0,0.0
2021-06-07 10:00:00,16.9,57.0,5.7,1020.0,54.0,0.0
2021-06-07 11:00:00,18.1,53.0,7.6,1019.6,49.0,0.0
2021-06-07 12:00:00,18.5,54.0,10.2,1019.5,40.0,0.0
2021-06-07 13:00:00,18.9,53.0,9.9,1019.5,0.0,0.0
2021-06-07 14:00:00,18.7,51.0,10.0,1019.7,0.0,0.0
2021-06-07 15:00:00,19.2,50.0,11.7,1019.4,0.0,0.0
2021-06-07 16:00:00,18.6,51.0,12.7,1019.3,0.0,0.0
2021-06-07 17:00:00,17.5,54.0,13.2,1019.3,11.0,0.0
2021-06-07 18:00:00,16.9,57.0,12.4,1019.2,76.0,0.0
2021-06-07 19:00:00,15.4,69.0,12.2,1019.3,92.0,0.0
2021-06-07 20:00:00,14.5,74.0,9.3,1019.6,98.0,0.0
2021-06-07 21:00:00,13.4,80.0,7.8,1019.7,99.0,0.0
2021-06-07 22:00:00,12.1,88.0,7.6,1020.0,100.0,0.0
2021-06-07 23:00:00,11.1,94.0,6.3,1020.2,100.0,0.0
2021-06-08 00:00:00,10.8,94.0,3.3,1020.6,100.0,0.0
2021-06-08 01:00:00,9.8,96.0,4.0,1020.4,99.0,0.0
2021-06-08 02:00:00,9.7,95.0,4.7,1020.7,98.0,0.0
2021-06-08 03:00:00,10.4,93.0,3.0,1020.6,98.0,0.0
2021-06-08 04:00:00,9.6,96.0,2.2,1020.7,95.0,0.0
2021-06-08 05:00:00,9.5,96.0,1.5,1020.9,95.0,0.0
2021-06-08 06:00:00,10.2,94.0,1.9,1020.8,97.0,0.0
2021-06-08 07:00:00,11.4,87.0,2.9,1020.8,96.0,0.0
2021-06-08 08:00:00,12.7,77.0,3.4,1020.4,95.0,0.0
2021-06-08 09:00:00,14.5,66.0,2.3,1020.3,94.0,0.0
2021-06-08 10:00:00,15.8,59.0,3.1,1020.1,96.0,0.0
2021-06-08 11:00:00,16.8,55.0,5.1,1019.7,98.0,0.0
2021-06-08 12:00:00,17.4,55.0,7.2,1019.5,96.0,0.0
2021-06-08 13:00:00,17.7,57.0,9.1,1019.2,42.0,0.0
2021-06-08 14:00:00,18.2,53.0,8.4,1019.2,1.0,0.0
2021-06-08 15:00:00,18.5,54.0,8.8,1019.0,71.0,0.0
2021-06-08 16:00:00,19.0,52.0,6.9,1018.5,0.0,0.0
2021-06-08 17:00:00,19.2,50.0,6.8,1018.0,1.0,0.0
2021-06-08 18:00:00,18.5,56.0,9.1,1017.8,17.0,0.0
2021-06-08 19:00:00,17.5,61.0,8.0,1017.6,48.0,0.0
2021-06-08 20:00:00,16.6,65.0,6.2,1017.4,32.0,0.0
2021-06-08 21:00:00,15.6,69.0,5.0,1017.5,24.0,0.0
2021-06-08 22:00:00,14.2,76.0,4.3,1017.6,35.0,0.0
2021-06-08 23:00:00,12.5,78.0,6.9,1017.6,3.0,0.0
2021-06-09 00:00:00,11.4,79.0,8.0,1017.6,35.0,0.0
2021-06-09 01:00:00,10.8,85.0,9.2,1017.4,39.0,0.0
2021-06-09 02:00:00,10.8,91.0,9.9,1017.4,29.0,0.0
2021-06-09 03:00:00,11.2,92.0,10.5,1017.4,77.0,0.0
2021-06-09 04:00:00,11.3,95.0,11.2,1017.5,98.0,0.0
2021-06-09 05:00:00,11.8,94.0,11.7,1017.4,85.0,0.0
2021-06-09 06:00:00,11.9,93.0,11.4,1017.1,53.0,0.0
2021-06-09 07:00:00,12.7,85.0,12.4,1016.8,44.0,0.0
2021-06-09 08:00:00,13.7,74.0,13.4,1016.8,51.0,0.0
2021-06-09 09:00:00,15.1,69.0,14.6,1016.5,40.0,0.0
2021-06-09 10:00:00,16.5,62.0,14.8,1016.3,44.0,0.0
2021-06-09 11:00:00,17.4,58.0,16.3,1016.3,90.0,0.0
2021-06-09 12:00:00,18.0,56.0,16.6,1016.1,80.0,0.1
2021-06-09 13:00:00,18.6,55.0,17.1,1016.1,88.0,0.1
2021-06-09 14:00:00,18.3,57.0,15.0,1016.0,81.0,0.1
2021-06-09 15:00:00,19.2,54.0,14.7,1015.7,41.0,0.0
2021-06-09 16:00:00,19.2,54.0,14.2,1015.5,64.0,0.0
2021-06-09 17:00:00,18.1,62.0,14.4,1015.4,98.0,0.0
2021-06-09 18:00:00,17.7,63.0,13.2,1015.2,98.0,0.0
2021-06-09 19:00:00,16.9,64.0,12.7,1014.9,100.0,0.0
2021-06-09 20:00:00,16.1,69.0,12.3,1014.4,100.0,0.0
2021-06-09 21:00:00,14.5,79.0,10.1,1014.9,100.0,0.1
2021-06-09 22:00:00,13.7,84.0,10.8,1015.0,100.0,0.0
2021-06-09 23:00:00,13.1,89.0,10.2,1014.9,93.0,0.5
2021-06-10 00:00:00,13.0,91.0,9.4,1014.5,100.0,0.0
2021-06-10 01:00:00,13.4,88.0,13.0,1014.1,100.0,0.2
2021-06-10 02:00:00,12.7,95.0,14.7,1013.8,100.0,0.9
2021-06-10 03:00:00,12.5,99.0,13.4,1013.5,100.0,1.3
2021-06-10 04:00:00,12.5,99.0,13.7,1013.1,100.0,1.4
2021-06-10 05:00:00,12.6,99.0,14.8,1012.8,100.0,1.2
2021-06-10 06:00:00,12.7,99.0,15.7,1013.0,100.0,0.9
2021-06-10 07:00:00,12.8,99.0,15.5,1013.2,100.0,0.9
2021-06-10 08:00:00,12.9,99.0,15.5,1013.3,100.0,0.5
2021-06-10 09:00:00,13.5,96.0,16.6,1012.9,100.0,0.1
2021-06-10 10:00:00,15.0,88.0,19.0,1012.8,100.0,0.0
2021-06-10 11:00:00,15.7,84.0,18.8,1012.8,100.0,0.0
2021-06-10 12:00:00,16.6,80.0,19.2,1012.9,100.0,0.0
2021-06-10 13:00:00,17.3,77.0,18.4,1013.1,100.0,0.0
2021-06-10 14:00:00,16.4,81.0,17.0,1013.3,100.0,0.1
2021-06-10 15:00:00,16.1,84.0,15.1,1013.4,100.0,0.2
2021-06-10 16:00:00,16.4,84.0,16.6,1013.3,100.0,0.2
2021-06-10 17:00:00,15.9,87.0,16.6,1013.1,100.0,0.1
2021-06-10 18:00:00,16.0,87.0,16.6,1012.8,96.0,0.0
2021-06-10 19:00:00,16.8,84.0,18.0,1012.1,100.0,0.0
2021-06-10 20:00:00,16.2,87.0,15.9,1011.8,71.0,0.0
2021-06-10 21:00:00,15.8,88.0,14.8,1011.8,73.0,0.0
2021-06-10 22:00:00,15.3,90.0,14.5,1011.4,87.0,0.0
2021-06-10 23:00:00,15.2,91.0,15.5,1011.1,100.0,0.0
2021-06-11 00:00:00,15.2,91.0,16.5,1010.3,100.0,0.0
2021-06-11 01:00:00,15.0,91.0,16.9,1009.6,100.0,0.0
2021-06-11 02:00:00,14.9,93.0,17.9,1009.4,100.0,0.0
2021-06-11 03:00:00,15.1,92.0,19.3,1009.2,100.0,0.2
2021-06-11 04:00:00,14.4,95.0,20.5,1008.5,100.0,0.7
2021-06-11 05:00:00,14.4,94.0,19.5,1007.5,100.0,0.2
2021-06-11 06:00:00,14.3,96.0,19.1,1007.2,100.0,0.9
2021-06-11 07:00:00,14.0,99.0,18.8,1006.8,100.0,1.7
2021-06-11 08:00:00,13.9,100.0,19.1,1006.2,100.0,1.7
2021-06-11 09:00:00,14.1,97.0,20.9,1006.0,100.0,1.0
2021-06-11 10:00:00,14.5,95.0,21.2,1006.2,100.0,0.2
2021-06-11 11:00:00,14.0,100.0,20.2,1005.9,100.0,0.9
2021-06-11 12:00:00,14.5,100.0,18.0,1005.5,100.0,0.6
2021-06-11 13:00:00,14.4,91.0,19.6,1005.3,96.0,0.5
2021-06-11 14:00:00,14.4,90.0,19.4,1005.7,100.0,0.4
2021-06-11 15:00:00,14.9,96.0,15.8,1005.8,100.0,0.3
2021-06-11 16:00:00,14.8,94.0,13.5,1005.8,92.0,0.3
2021-06-11 17:00:00,14.6,92.0,11.1,1005.6,79.0,0.3
2021-06-11 18:00:00,14.9,92.0,11.0,1005.3,99.0,0.3
2021-06-11 19:00:00,13.6,93.0,13.0,1005.3,69.0,2.7
2021-06-11 20:00:00,12.8,95.0,15.3,1005.6,94.0,3.0
2021-06-11 21:00:00,12.3,92.0,16.4,1005.7,100.0,1.6
2021-06-11 22:00:00,11.5,99.0,13.3,1005.9,100.0,0.8
2021-06-11 23:00:00,11.0,100.0,14.7,1006.4,100.0,0.6
2021-06-12 00:00:00,10.7,93.0,12.5,1007.0,100.0,0.3
2021-06-12 01:00:00,10.4,92.0,11.4,1007.5,57.0,0.1
2021-06-12 02:00:00,10.2,90.0,11.5,1007.7,46.0,0.2
2021-06-12 03:00:00,9.8,90.0,10.9,1007.8,51.0,0.1
2021-06-12 04:00:00,9.5,93.0,10.3,1007.7,56.0,0.4
2021-06-12 05:00:00,9.1,99.0,8.9,1007.7,98.0,0.7
2021-06-12 06:00:00,9.8,94.0,11.0,1007.8,87.0,0.2
2021-06-12 07:00:00,10.2,93.0,10.5,1007.7,86.0,0.2
2021-06-12 08:00:00,10.4,88.0,14.0,1007.8,73.0,1.1
2021-06-12 09:00:00,10.9,86.0,13.1,1008.1,66.0,1.0
2021-06-12 10:00:00,11.2,77.0,14.9,1008.3,97.0,0.1
2021-06-12 11:00:00,11.5,75.0,15.5,1008.7,86.0,0.1
2021-06-12 12:00:00,11.2,81.0,16.7,1008.9,100.0,0.1
2021-06-12 13:00:00,11.7,82.0,13.7,1009.5,80.0,0.2
2021-06-12 14:00:00,11.5,81.0,18.1,1009.9,99.0,0.2
2021-06-12 15:00:00,12.0,76.0,17.3,1010.5,76.0,0.1
2021-06-12 16:00:00,12.2,76.0,16.6,1010.8,83.0,0.1
2021-06-12 17:00:00,11.9,78.0,15.6,1011.1,85.0,0.1
2021-06-12 18:00:00,11.7,77.0,15.1,1011.7,62.0,0.1
2021-06-12 19:00:00,11.3,76.0,14.6,1012.1,87.0,0.0
2021-06-12 20:00:00,11.1,75.0,14.4,1012.7,90.0,0.0
2021-06-12 21:00:00,10.5,78.0,13.0,1013.4,62.0,0.0
2021-06-12 22:00:00,9.8,87.0,13.9,1014.1,57.0,0.6
2021-06-12 23:00:00,9.0,93.0,14.1,1014.9,52.0,0.5
2021-06-13 00:00:00,8.7,91.0,9.7,1015.8,61.0,0.1
2021-06-13 01:00:00,8.4,90.0,8.1,1016.3,97.0,0.1
2021-06-13 02:00:00,8.6,87.0,6.9,1016.9,91.0,0.3
2021-06-13 03:00:00,9.0,85.0,4.7,1017.1,64.0,0.1
2021-06-13 04:00:00,8.7,85.0,4.7,1017.6,92.0,0.1
2021-06-13 05:00:00,8.6,86.0,3.1,1017.5,54.0,0.1
2021-06-13 06:00:00,9.1,85.0,5.7,1017.8,80.0,0.0
2021-06-13 07:00:00,9.7,85.0,4.9,1017.9,100.0,0.0
2021-06-13 08:00:00,10.1,83.0,5.4,1017.9,100.0,0.0
2021-06-13 09:00:00,10.4,76.0,7.7,1018.1,100.0,0.1
2021-06-13 10:00:00,11.0,70.0,10.7,1018.3,100.0,0.0
2021-06-13 11:00:00,11.4,71.0,14.4,1018.3,100.0,0.0
2021-06-13 12:00:00,11.2,76.0,14.8,1018.2,100.0,0.2
2021-06-13 13:00:00,11.2,83.0,17.0,1018.3,100.0,0.6
2021-06-13 14:00:00,10.0,94.0,18.4,1017.7,100.0,0.3
2021-06-13 15:00:00,10.3,94.0,18.9,1017.6,100.0,0.5
2021-06-13 16:00:00,11.0,93.0,19.5,1017.1,100.0,0.4
2021-06-13 17:00:00,11.0,99.0,18.0,1016.7,100.0,0.9
2021-06-13 18:00:00,10.8,99.0,16.2,1016.4,100.0,2.0
2021-06-13 19:00:00,10.7,100.0,16.6,1015.6,100.0,2.0
2021-06-13 20:00:00,11.2,100.0,16.5,1014.8,100.0,1.6
2021-06-13 21:00:00,11.4,100.0,16.3,1014.3,100.0,2.8
2021-06-13 22:00:00,11.8,100.0,15.5,1013.8,100.0,1.9
2021-06-13 23:00:00,11.9,100.0,14.4,1013.1,100.0,1.4
2021-06-14 00:00:00,12.0,100.0,13.8,1012.7,100.0,1.8
2021-06-14 01:00:00,12.0,100.0,13.5,1012.2,100.0,2.4
2021-06-14 02:00:00,12.1,99.0,6.7,1012.1,100.0,2.2
2021-06-14 03:00:00,11.7,100.0,5.4,1011.5,100.0,2.4
2021-06-14 04:00:00,11.4,100.0,4.3,1011.0,100.0,2.8
2021-06-14 05:00:00,11.3,100.0,7.9,1010.9,100.0,2.9
2021-06-14 06:00:00,10.6,99.0,6.8,1010.3,100.0,1.9
2021-06-14 07:00:00,10.3,99.0,5.9,1009.8,100.0,0.6
2021-06-14 08:00:00,10.1,100.0,6.5,1009.1,100.0,0.5
2021-06-14 09:00:00,10.4,99.0,5.5,1008.7,100.0,0.3
2021-06-14 10:00:00,10.9,93.0,4.7,1007.7,100.0,0.3
2021-06-14 11:00:00,10.7,99.0,5.6,1007.0,100.0,0.6
2021-06-14 12:00:00,10.6,99.0,5.2,1005.9,100.0,1.4
2021-06-14 13:00:00,11.0,100.0,13.2,1005.8,100.0,1.7
2021-06-14 14:00:00,10.3,100.0,13.4,1007.1,100.0,3.5
2021-06-14 15:00:00,10.8,96.0,13.6,1007.4,88.0,0.4
2021-06-14 16:00:00,11.9,91.0,14.7,1007.7,100.0,0.3
2021-06-14 17:00:00,11.1,90.0,13.5,1007.8,100.0,1.1
2021-06-14 18:00:00,11.2,85.0,16.8,1008.1,91.0,0.2
2021-06-14 19:00:00,10.9,84.0,17.9,1007.9,92.0,0.1
2021-06-14 20:00:00,10.2,88.0,20.0,1007.8,51.0,0.8
2021-06-14 21:00:00,9.5,94.0,20.2,1008.0,63.0,1.7
2021-06-14 22:00:00,9.4,96.0,17.1,1008.4,91.0,0.9
2021-06-14 23:00:00,9.1,95.0,18.3,1008.8,58.0,2.0
2021-06-15 00:00:00,8.9,96.0,17.2,1009.2,95.0,1.1
2021-06-15 01:00:00,8.8,96.0,16.7,1009.5,90.0,1.1
2021-06-15 02:00:00,9.3,96.0,15.8,1009.8,72.0,1.8
2021-06-15 03:00:00,9.3,97.0,15.9,1009.8,80.0,1.2
2021-06-15 04:00:00,9.1,100.0,13.2,1010.1,99.0,0.3
2021-06-15 05:00:00,9.2,94.0,14.9,1010.4,55.0,0.4
2021-06-15 06:00:00,9.0,96.0,14.8,1011.2,49.0,0.5
2021-06-15 07:00:00,9.3,97.0,13.2,1011.9,95.0,0.1
2021-06-15 08:00:00,9.1,96.0,15.5,1012.7,97.0,0.2
2021-06-15 09:00:00,9.2,92.0,16.7,1013.8,92.0,0.1
2021-06-15 10:00:00,9.7,79.0,16.1,1014.7,86.0,0.1
2021-06-15 11:00:00,9.8,74.0,18.4,1015.5,85.0,0.1
2021-06-15 12:00:00,10.1,65.0,15.6,1016.0,76.0,0.0
2021-06-15 13:00:00,11.0,57.0,14.4,1016.5,100.0,0.0
2021-06-15 14:00:00,10.1,66.0,12.1,1017.6,94.0,0.0
2021-06-15 15:00:00,11.1,61.0,10.6,1017.5,98.0,0.0
2021-06-15 16:00:00,11.0,62.0,9.9,1017.5,81.0,0.0
2021-06-15 17:00:00,10.5,65.0,8.8,1017.3,98.0,0.0
2021-06-15 18:00:00,10.2,68.0,7.9,1017.2,100.0,0.0
2021-06-15 19:00:00,10.0,70.0,6.3,1016.8,100.0,0.0
2021-06-15 20:00:00,10.1,70.0,3.1,1016.1,100.0,0.0
2021-06-15 21:00:00,9.7,72.0,5.4,1015.9,100.0,0.0
2021-06-15 22:00:00,9.1,78.0,4.4,1015.6,100.0,0.0
2021-06-15 23:00:00,8.4,80.0,6.5,1015.5,100.0,0.0
2021-06-16 00:00:00,8.2,81.0,6.1,1015.3,100.0,0.0
2021-06-16 01:00:00,8.1,79.0,8.1,1014.9,100.0,0.0
2021-06-16 02:00:00,8.6,79.0,8.4,1014.2,100.0,0.0
2021-06-16 03:00:00,8.9,78.0,10.1,1013.7,100.0,0.0
2021-06-16 04:00:00,9.2,76.0,12.6,1013.2,100.0,0.0
2021-06-16 05:00:00,9.3,76.0,14.5,1012.5,100.0,0.0
2021-06-16 06:00:00,9.2,79.0,15.4,1011.8,100.0,0.5
2021-06-16 07:00:00,9.0,84.0,16.7,1011.0,100.0,0.4
2021-06-16 08:00:00,9.6,83.0,17.9,1010.6,100.0,0.1
2021-06-16 09:00:00,10.4,82.0,20.0,1010.5,100.0,0.1
2021-06-16 10:00:00,10.1,91.0,21.6,1010.1,100.0,1.3
2021-06-16 11:00:00,9.7,99.0,20.8,1009.7,100.0,1.1
2021-06-16 12:00:00,11.0,90.0,21.7,1009.4,100.0,0.4
2021-06-16 13:00:00,12.3,88.0,21.4,1009.5,100.0,0.8
2021-06-16 14:00:00,11.8,92.0,22.7,1009.6,100.0,0.7
2021-06-16 15:00:00,13.5,87.0,22.0,1009.5,99.0,0.1
2021-06-16 16:00:00,15.8,76.0,19.8,1009.3,99.0,0.0
2021-06-16 17:00:00,16.3,68.0,22.7,1009.3,96.0,0.0
2021-06-16 18:00:00,16.6,66.0,23.8,1009.3,80.0,0.0
2021-06-16 19:00:00,16.3,68.0,23.1,1009.1,87.0,0.0
2021-06-16 20:00:00,16.0,70.0,20.2,1009.1,100.0,0.0
2021-06-16 21:00:00,15.4,72.0,21.6,1009.4,100.0,0.0
2021-06-16 22:00:00,14.9,74.0,20.9,1009.9,100.0,0.0
2021-06-16 23:00:00,14.5,76.0,20.2,1010.3,100.0,0.0
2021-06-17 00:00:00,14.2,78.0,19.4,1010.6,100.0,0.0
2021-06-17 01:00:00,14.1,78.0,17.7,1010.6,100.0,0.1
2021-06-17 02:00:00,14.6,74.0,16.3,1010.6,100.0,0.2
2021-06-17 03:00:00,14.3,73.0,14.4,1010.6,58.0,0.0
2021-06-17 04:00:00,13.9,75.0,13.0,1010.5,60.0,0.0
2021-06-17 05:00:00,13.9,75.0,12.9,1010.3,67.0,0.0
2021-06-17 06:00:00,14.4,73.0,13.4,1010.2,100.0,0.0
2021-06-17 07:00:00,15.1,70.0,13.4,1009.9,100.0,0.0
2021-06-17 08:00:00,15.8,70.0,12.4,1009.9,100.0,0.0
2021-06-17 09:00:00,16.4,69.0,13.0,1010.2,100.0,0.1
2021-06-17 10:00:00,16.5,69.0,13.4,1010.6,100.0,0.4
2021-06-17 11:00:00,14.7,83.0,14.0,1010.9,100.0,1.0
2021-06-17 12:00:00,15.0,88.0,11.6,1010.9,100.0,0.6
2021-06-17 13:00:00,15.9,86.0,7.6,1011.1,100.0,0.4
2021-06-17 14:00:00,14.9,93.0,2.8,1011.4,100.0,1.2
2021-06-17 15:00:00,14.8,99.0,4.2,1011.5,100.0,0.7
2021-06-17 16:00:00,14.7,94.0,4.3,1011.6,100.0,0.4
2021-06-17 17:00:00,14.4,97.0,2.3,1011.3,100.0,0.2
2021-06-17 18:00:00,14.3,100.0,4.3,1011.0,100.0,0.3
2021-06-17 19:00:00,14.3,100.0,4.0,1010.5,100.0,0.7
2021-06-17 20:00:00,14.2,100.0,2.5,1010.0,100.0,0.8
2021-06-17 21:00:00,13.8,100.0,2.5,1009.6,100.0,1.0
2021-06-17 22:00:00,13.4,100.0,3.3,1009.5,100.0,0.7
2021-06-17 23:00:00,13.4,100.0,7.4,1009.4,100.0,0.4
2021-06-18 00:00:00,12.7,100.0,11.5,1009.4,100.0,0.4
2021-06-18 01:00:00,11.8,100.0,11.7,1009.9,100.0,0.4
2021-06-18 02:00:00,11.2,99.0,12.0,1011.2,100.0,0.6
2021-06-18 03:00:00,10.3,100.0,12.7,1011.6,100.0,0.6
2021-06-18 04:00:00,10.1,94.0,9.7,1011.9,100.0,0.1
2021-06-18 05:00:00,10.0,95.0,8.2,1012.5,100.0,0.0
2021-06-18 06:00:00,10.3,96.0,5.9,1013.0,100.0,0.0
2021-06-18 07:00:00,10.7,95.0,4.1,1013.7,98.0,0.0
2021-06-18 08:00:00,11.1,91.0,6.9,1014.4,43.0,0.0
2021-06-18 09:00:00,12.3,80.0,9.6,1015.0,74.0,0.0
2021-06-18 10:00:00,12.7,76.0,9.4,1015.6,46.0,0.0
2021-06-18 11:00:00,13.4,71.0,10.2,1016.1,33.0,0.0
2021-06-18 12:00:00,13.8,67.0,11.2,1016.7,98.0,0.0
2021-06-18 13:00:00,13.8,63.0,11.8,1017.3,86.0,0.0
2021-06-18 14:00:00,13.2,68.0,12.0,1017.7,38.0,0.0
2021-06-18 15:00:00,13.5,65.0,12.9,1018.0,38.0,0.0
2021-06-18 16:00:00,13.1,63.0,13.0,1018.1,60.0,0.0
2021-06-18 17:00:00,13.2,62.0,13.3,1017.7,30.0,0.0
2021-06-18 18:00:00,13.1,63.0,13.8,1017.5,73.0,0.0
2021-06-18 19:00:00,12.6,65.0,13.8,1017.0,97.0,0.0
2021-06-18 20:00:00,11.7,69.0,13.0,1017.0,89.0,0.0
2021-06-18 21:00:00,11.1,72.0,12.7,1016.8,100.0,0.0
2021-06-18 22:00:00,10.2,77.0,11.7,1016.9,100.0,0.0
2021-06-18 23:00:00,9.3,80.0,10.9,1017.0,100.0,0.0
2021-06-19 00:00:00,9.2,81.0,11.7,1016.2,100.0,0.0
2021-06-19 01:00:00,9.0,82.0,10.6,1015.2,100.0,0.0
2021-06-19 02:00:00,8.9,85.0,10.8,1015.2,100.0,0.0
2021-06-19 03:00:00,8.6,87.0,10.1,1014.4,97.0,0.0
2021-06-19 04:00:00,8.4,88.0,9.5,1013.3,98.0,0.0
2021-06-19 05:00:00,8.4,88.0,8.6,1012.7,100.0,0.0
2021-06-19 06:00:00,8.6,88.0,8.2,1012.2,100.0,0.0
2021-06-19 07:00:00,9.0,86.0,8.0,1011.3,100.0,0.0
2021-06-19 08:00:00,9.5,84.0,8.1,1010.8,100.0,0.0
2021-06-19 09:00:00,10.1,83.0,5.0,1010.6,100.0,0.2
2021-06-19 10:00:00,10.0,86.0,5.4,1010.2,100.0,0.5
2021-06-19 11:00:00,10.4,93.0,5.1,1009.9,100.0,1.1
2021-06-19 12:00:00,10.3,100.0,4.2,1009.6,100.0,1.3
2021-06-19 13:00:00,10.5,100.0,4.1,1009.5,100.0,1.1
2021-06-19 14:00:00,13.8,74.0,5.5,1009.9,100.0,0.7
2021-06-19 15:00:00,16.0,61.0,7.6,1009.5,34.0,0.0
2021-06-19 16:00:00,16.3,60.0,8.2,1009.2,42.0,0.0
2021-06-19 17:00:00,16.1,63.0,11.0,1009.0,39.0,0.0
2021-06-19 18:00:00,15.4,68.0,11.3,1009.2,26.0,0.0
2021-06-19 19:00:00,14.8,70.0,11.4,1009.1,88.0,0.0
2021-06-19 20:00:00,14.3,74.0,10.1,1009.0,45.0,0.0
2021-06-19 21:00:00,13.3,81.0,8.5,1009.5,83.0,0.0
2021-06-19 22:00:00,11.6,91.0,7.1,1010.1,40.0,0.0
2021-06-19 23:00:00,10.3,96.0,6.7,1010.2,10.0,0.0
2021-06-20 00:00:00,9.7,97.0,5.5,1010.7,33.0,0.0
2021-06-20 01:00:00,9.3,98.0,6.8,1010.7,100.0,0.0
2021-06-20 02:00:00,9.6,99.0,4.7,1010.7,100.0,0.0
2021-06-20 03:00:00,9.7,100.0,1.8,1011.0,100.0,0.0
2021-06-20 04:00:00,9.6,100.0,1.6,1010.9,100.0,0.0
2021-06-20 05:00:00,9.7,100.0,1.0,1010.0,100.0,0.0
2021-06-20 06:00:00,10.0,99.0,2.3,1010.2,100.0,0.0
2021-06-20 07:00:00,10.6,93.0,1.9,1009.9,100.0,0.0
2021-06-20 08:00:00,11.9,87.0,0.4,1009.3,68.0,0.0
2021-06-20 09:00:00,14.0,78.0,0.7,1008.9,89.0,0.0
2021-06-20 10:00:00,15.4,73.0,1.8,1008.6,100.0,0.0
2021-06-20 11:00:00,16.6,69.0,5.7,1007.3,100.0,0.0
2021-06-20 12:00:00,17.4,65.0,8.7,1006.5,100.0,0.0
2021-06-20 13:00:00,18.1,65.0,11.5,1005.2,100.0,0.0
2021-06-20 14:00:00,14.8,80.0,10.7,1006.6,100.0,0.0
2021-06-20 15:00:00,14.4,82.0,7.6,1006.2,100.0,0.0
2021-06-20 16:00:00,14.4,83.0,6.9,1005.5,100.0,0.4
2021-06-20 17:00:00,14.3,89.0,8.2,1004.7,100.0,0.9
2021-06-20 18:00:00,13.4,99.0,7.7,1004.4,100.0,1.4
2021-06-20 19:00:00,12.8,100.0,7.9,1003.8,100.0,1.5
2021-06-20 20:00:00,12.2,100.0,10.8,1003.9,100.0,1.1
2021-06-20 21:00:00,11.5,100.0,15.8,1003.6,100.0,0.9
2021-06-20 22:00:00,11.1,100.0,14.4,1003.5,100.0,0.5
2021-06-20 23:00:00,10.9,100.0,11.8,1003.6,97.0,0.7
2021-06-21 00:00:00,10.6,100.0,10.3,1003.8,100.0,0.5
2021-06-21 01:00:00,10.8,100.0,10.2,1004.1,100.0,0.4
2021-06-21 02:00:00,11.0,99.0,17.6,1004.8,100.0,0.3
2021-06-21 03:00:00,10.8,98.0,15.8,1005.2,100.0,0.0
2021-06-21 04:00:00,10.5,98.0,15.5,1005.8,99.0,0.1
2021-06-21 05:00:00,10.3,98.0,14.9,1006.1,77.0,0.2
2021-06-21 06:00:00,10.1,98.0,13.5,1006.6,63.0,0.2
2021-06-21 07:00:00,10.3,96.0,14.0,1007.2,60.0,0.1
2021-06-21 08:00:00,10.7,92.0,14.6,1007.6,54.0,0.1
2021-06-21 09:00:00,11.5,84.0,13.5,1008.3,75.0,0.2
2021-06-21 10:00:00,11.6,84.0,15.4,1008.9,94.0,0.2
2021-06-21 11:00:00,11.9,80.0,16.6,1009.3,85.0,0.2
2021-06-21 12:00:00,12.4,76.0,16.9,1009.5,94.0,0.2
2021-06-21 13:00:00,13.0,72.0,15.9,1009.8,73.0,0.1
2021-06-21 14:00:00,12.9,71.0,15.3,1010.5,62.0,0.1
2021-06-21 15:00:00,13.8,64.0,15.6,1010.5,85.0,0.0
2021-06-21 16:00:00,13.5,68.0,17.8,1011.0,89.0,0.0
2021-06-21 17:00:00,13.2,68.0,18.7,1011.4,97.0,0.0
2021-06-21 18:00:00,13.4,65.0,17.3,1011.5,99.0,0.0
2021-06-21 19:00:00,12.4,70.0,17.9,1011.7,100.0,0.0
2021-06-21 20:00:00,12.1,71.0,17.1,1012.0,100.0,0.0
2021-06-21 21:00:00,11.2,76.0,15.8,1012.3,100.0,0.0
2021-06-21 22:00:00,10.2,82.0,14.7,1012.6,100.0,0.0
2021-06-21 23:00:00,9.4,86.0,14.6,1012.8,95.0,0.0
2021-06-22 00:00:00,8.9,88.0,14.6,1013.0,96.0,0.0
2021-06-22 01:00:00,8.6,89.0,14.3,1013.0,87.0,0.0
2021-06-22 02:00:00,8.8,89.0,14.7,1013.4,95.0,0.0
2021-06-22 03:00:00,8.8,88.0,15.0,1013.5,97.0,0.0
2021-06-22 04:00:00,8.6,89.0,14.3,1013.6,95.0,0.0
2021-06-22 05:00:00,8.6,90.0,13.3,1013.6,91.0,0.0
2021-06-22 06:00:00,9.0,89.0,12.6,1013.6,54.0,0.0
2021-06-22 07:00:00,10.1,84.0,13.2,1013.7,76.0,0.0
2021-06-22 08:00:00,11.5,76.0,13.5,1013.8,82.0,0.0
2021-06-22 09:00:00,12.7,72.0,12.0,1013.8,61.0,0.0
2021-06-22 10:00:00,14.0,66.0,12.2,1013.9,44.0,0.0
2021-06-22 11:00:00,15.2,63.0,12.9,1013.9,19.0,0.0
2021-06-22 12:00:00,16.1,60.0,13.0,1013.7,5.0,0.0
2021-06-22 13:00:00,16.9,59.0,12.8,1013.6,0.0,0.0
2021-06-22 14:00:00,16.6,60.0,15.5,1013.6,0.0,0.0
2021-06-22 15:00:00,16.7,61.0,16.8,1013.9,0.0,0.0
2021-06-22 16:00:00,16.2,62.0,17.3,1014.3,0.0,0.0
2021-06-22 17:00:00,15.7,63.0,17.3,1014.7,0.0,0.0
2021-06-22 18:00:00,14.8,64.0,17.6,1015.1,0.0,0.0
2021-06-22 19:00:00,13.9,67.0,16.6,1015.5,0.0,0.0
2021-06-22 20:00:00,13.0,70.0,15.3,1015.7,0.0,0.0
2021-06-22 21:00:00,12.0,75.0,13.0,1016.0,0.0,0.0
2021-06-22 22:00:00,10.8,81.0,12.9,1016.4,1.0,0.0
2021-06-22 23:00:00,9.5,87.0,11.8,1017.0,0.0,0.0
2021-06-23 00:00:00,8.7,91.0,10.5,1017.6,4.0,0.0
2021-06-23 01:00:00,8.1,93.0,9.1,1017.7,10.0,0.0
2021-06-23 02:00:00,7.9,94.0,8.4,1017.8,12.0,0.0
2021-06-23 03:00:00,8.0,94.0,7.8,1018.0,6.0,0.0
2021-06-23 04:00:00,7.7,94.0,6.9,1018.0,8.0,0.0
2021-06-23 05:00:00,7.2,97.0,5.3,1018.1,14.0,0.0
2021-06-23 06:00:00,7.9,97.0,3.8,1018.3,14.0,0.0
2021-06-23 07:00:00,9.1,92.0,3.4,1018.5,20.0,0.0
2021-06-23 08:00:00,10.4,81.0,5.4,1018.6,44.0,0.0
2021-06-23 09:00:00,11.5,72.0,5.2,1018.7,44.0,0.0
2021-06-23 10:00:00,12.9,63.0,4.2,1018.6,29.0,0.0
2021-06-23 11:00:00,14.1,59.0,5.2,1018.6,34.0,0.0
2021-06-23 12:00:00,14.8,58.0,6.8,1018.6,39.0,0.0
2021-06-23 13:00:00,15.3,57.0,7.8,1018.6,68.0,0.0
2021-06-23 14:00:00,14.8,50.0,8.9,1018.7,52.0,0.0
2021-06-23 15:00:00,15.1,51.0,10.2,1018.7,93.0,0.0
2021-06-23 16:00:00,15.0,58.0,10.3,1018.7,98.0,0.0
2021-06-23 17:00:00,14.4,64.0,10.0,1018.8,97.0,0.0
2021-06-23 18:00:00,13.5,69.0,9.0,1019.0,100.0,0.0
2021-06-23 19:00:00,12.7,72.0,7.3,1019.0,100.0,0.0
2021-06-23 20:00:00,12.5,73.0,5.9,1018.9,96.0,0.0
2021-06-23 21:00:00,12.3,75.0,3.7,1019.0,89.0,0.0
2021-06-23 22:00:00,12.1,78.0,2.4,1018.9,64.0,0.0
2021-06-23 23:00:00,11.4,85.0,2.8,1018.8,33.0,0.0
2021-06-24 00:00:00,10.4,89.0,3.4,1018.8,51.0,0.0
2021-06-24 01:00:00,9.9,92.0,3.6,1018.6,93.0,0.0
2021-06-24 02:00:00,9.8,91.0,5.1,1018.3,91.0,0.0
2021-06-24 03:00:00,10.4,91.0,3.3,1018.2,71.0,0.0
2021-06-24 04:00:00,10.4,91.0,2.8,1018.0,100.0,0.0
2021-06-24 05:00:00,10.8,88.0,2.5,1017.6,100.0,0.0
2021-06-24 06:00:00,11.0,89.0,1.9,1017.4,100.0,0.0
2021-06-24 07:00:00,11.8,83.0,0.8,1017.1,100.0,0.0
2021-06-24 08:00:00,12.6,77.0,0.8,1016.9,100.0,0.0
2021-06-24 09:00:00,12.8,76.0,2.1,1016.8,100.0,0.0
2021-06-24 10:00:00,13.8,68.0,3.9,1016.6,100.0,0.0
2021-06-24 11:00:00,14.6,63.0,4.3,1016.2,89.0,0.0
2021-06-24 12:00:00,15.6,62.0,5.0,1016.1,80.0,0.0
2021-06-24 13:00:00,17.1,59.0,6.5,1015.8,61.0,0.0
2021-06-24 14:00:00,16.7,63.0,8.6,1015.2,64.0,0.0
2021-06-24 15:00:00,16.3,69.0,10.2,1015.0,99.0,0.0
2021-06-24 16:00:00,15.8,73.0,7.3,1014.8,63.0,0.0
2021-06-24 17:00:00,16.6,70.0,7.2,1014.5,75.0,0.0
2021-06-24 18:00:00,15.0,78.0,10.2,1014.3,100.0,0.0
2021-06-24 19:00:00,14.0,82.0,8.0,1014.1,98.0,0.0
2021-06-24 20:00:00,13.5,83.0,4.5,1014.0,100.0,0.0
2021-06-24 21:00:00,13.2,85.0,4.2,1013.9,96.0,0.0
2021-06-24 22:00:00,12.5,90.0,5.2,1013.8,96.0,0.0
2021-06-24 23:00:00,11.8,94.0,4.3,1013.8,100.0,0.0
2021-06-25 00:00:00,11.5,96.0,2.2,1013.5,100.0,0.2
2021-06-25 01:00:00,11.5,97.0,2.0,1013.4,100.0,0.4
2021-06-25 02:00:00,12.0,96.0,2.3,1013.1,100.0,0.6
2021-06-25 03:00:00,12.1,100.0,2.2,1012.8,100.0,0.8
2021-06-25 04:00:00,12.0,100.0,3.5,1012.5,100.0,0.9
2021-06-25 05:00:00,12.0,100.0,3.0,1012.3,100.0,0.8
2021-06-25 06:00:00,11.9,100.0,2.6,1012.5,100.0,0.8
2021-06-25 07:00:00,12.2,98.0,3.6,1012.6,99.0,0.2
2021-06-25 08:00:00,12.6,94.0,4.9,1012.5,100.0,0.0
2021-06-25 09:00:00,13.8,89.0,3.7,1012.8,100.0,0.0
2021-06-25 10:00:00,15.0,84.0,3.6,1012.8,100.0,0.0
2021-06-25 11:00:00,15.2,83.0,0.8,1013.2,100.0,0.0
2021-06-25 12:00:00,16.9,73.0,1.6,1013.1,91.0,0.0
2021-06-25 13:00:00,17.8,70.0,4.5,1013.3,100.0,0.0
2021-06-25 14:00:00,17.6,71.0,6.8,1013.4,93.0,0.0
2021-06-25 15:00:00,18.4,70.0,9.2,1013.5,48.0,0.0
2021-06-25 16:00:00,18.4,71.0,10.2,1013.6,13.0,0.0
2021-06-25 17:00:00,17.8,71.0,11.5,1014.0,16.0,0.0
2021-06-25 18:00:00,16.9,71.0,10.8,1014.4,42.0,0.0
2021-06-25 19:00:00,16.7,70.0,7.6,1014.5,50.0,0.0
2021-06-25 20:00:00,16.6,71.0,4.1,1014.7,39.0,0.0
2021-06-25 21:00:00,15.9,77.0,3.8,1014.9,62.0,0.0
2021-06-25 22:00:00,15.0,84.0,3.7,1015.2,48.0,0.0
2021-06-25 23:00:00,13.5,89.0,5.5,1015.2,6.0,0.0
2021-06-26 00:00:00,12.1,95.0,4.9,1015.9,11.0,0.0
2021-06-26 01:00:00,11.5,97.0,3.9,1016.4,15.0,0.0
2021-06-26 02:00:00,11.1,98.0,3.3,1016.5,90.0,0.0
2021-06-26 03:00:00,11.8,95.0,5.1,1016.3,88.0,0.0
2021-06-26 04:00:00,11.7,95.0,4.5,1016.5,77.0,0.0
2021-06-26 05:00:00,11.4,97.0,7.6,1016.6,76.0,0.0
2021-06-26 06:00:00,11.8,97.0,6.5,1016.8,100.0,0.0
2021-06-26 07:00:00,12.7,93.0,6.5,1016.9,93.0,0.0
2021-06-26 08:00:00,14.4,84.0,4.6,1017.0,62.0,0.0
2021-06-26 09:00:00,15.8,77.0,5.8,1017.0,51.0,0.0
2021-06-26 10:00:00,17.2,71.0,8.4,1016.9,90.0,0.0
2021-06-26 11:00:00,17.2,72.0,9.4,1017.0,95.0,0.0
2021-06-26 12:00:00,17.0,74.0,9.5,1017.0,67.0,0.0
2021-06-26 13:00:00,17.1,73.0,10.1,1016.9,48.0,0.0
2021-06-26 14:00:00,15.5,76.0,10.5,1017.6,61.0,0.0
2021-06-26 15:00:00,16.4,73.0,11.9,1017.4,94.0,0.0
2021-06-26 16:00:00,16.4,72.0,12.2,1017.2,98.0,0.0
2021-06-26 17:00:00,15.9,74.0,14.3,1017.2,89.0,0.0
2021-06-26 18:00:00,15.1,75.0,14.8,1017.2,99.0,0.0
2021-06-26 19:00:00,13.4,77.0,14.8,1017.6,100.0,0.0
2021-06-26 20:00:00,12.3,78.0,14.2,1017.9,100.0,0.0
2021-06-26 21:00:00,11.5,78.0,13.0,1018.1,100.0,0.0
2021-06-26 22:00:00,11.0,76.0,12.0,1018.1,100.0,0.0
2021-06-26 23:00:00,10.7,76.0,10.0,1017.9,100.0,0.0
2021-06-27 00:00:00,10.5,76.0,10.2,1017.9,100.0,0.0
2021-06-27 01:00:00,10.3,77.0,9.2,1017.7,85.0,0.0
2021-06-27 02:00:00,10.4,78.0,10.4,1017.8,95.0,0.0
2021-06-27 03:00:00,9.9,83.0,8.8,1017.8,82.0,0.0
2021-06-27 04:00:00,9.7,85.0,8.3,1017.7,100.0,0.0
2021-06-27 05:00:00,10.1,83.0,8.4,1017.6,98.0,0.0
2021-06-27 06:00:00,10.3,84.0,8.3,1017.5,96.0,0.0
2021-06-27 07:00:00,10.8,81.0,7.2,1017.0,55.0,0.0
2021-06-27 08:00:00,12.2,70.0,5.8,1016.9,1.0,0.0
2021-06-27 09:00:00,13.4,62.0,5.9,1016.7,1.0,0.0
2021-06-27 10:00:00,14.4,59.0,6.8,1016.5,1.0,0.0
2021-06-27 11:00:00,15.0,60.0,9.4,1016.4,0.0,0.0
2021-06-27 12:00:00,15.2,62.0,10.4,1016.3,5.0,0.0
2021-06-27 13:00:00,15.4,62.0,10.6,1016.2,20.0,0.0
2021-06-27 14:00:00,14.1,61.0,11.5,1016.4,24.0,0.0
2021-06-27 15:00:00,14.4,61.0,11.4,1016.3,61.0,0.0
2021-06-27 16:00:00,14.5,63.0,10.5,1016.1,94.0,0.0
2021-06-27 17:00:00,14.4,65.0,11.2,1016.0,80.0,0.0
2021-06-27 18:00:00,13.8,69.0,11.0,1015.9,59.0,0.0
2021-06-27 19:00:00,13.4,74.0,11.1,1015.8,90.0,0.0
2021-06-27 20:00:00,13.1,76.0,8.9,1015.7,98.0,0.0
2021-06-27 21:00:00,12.7,79.0,7.0,1015.5,98.0,0.0
2021-06-27 22:00:00,12.3,82.0,6.6,1015.5,100.0,0.0
2021-06-27 23:00:00,12.0,85.0,5.8,1015.4,100.0,0.0
2021-06-28 00:00:00,11.9,87.0,4.6,1015.3,99.0,0.0
2021-06-28 01:00:00,11.5,90.0,2.8,1015.3,97.0,0.0
2021-06-28 02:00:00,9.8,93.0,5.8,1015.3,76.0,0.0
2021-06-28 03:00:00,10.4,92.0,2.9,1015.2,92.0,0.0
2021-06-28 04:00:00,10.6,91.0,3.2,1015.0,100.0,0.0
2021-06-28 05:00:00,11.0,90.0,3.1,1015.0,100.0,0.0
2021-06-28 06:00:00,11.5,88.0,2.9,1015.0,100.0,0.0
2021-06-28 07:00:00,11.8,88.0,3.4,1014.7,100.0,0.0
2021-06-28 08:00:00,12.5,84.0,2.6,1014.8,100.0,0.0
2021-06-28 09:00:00,12.9,80.0,2.7,1014.7,100.0,0.0
2021-06-28 10:00:00,14.0,73.0,2.2,1014.5,100.0,0.0
2021-06-28 11:00:00,15.2,69.0,4.4,1014.5,97.0,0.0
2021-06-28 12:00:00,15.8,68.0,7.6,1014.5,83.0,0.0
2021-06-28 13:00:00,16.1,68.0,9.2,1014.4,55.0,0.0
2021-06-28 14:00:00,13.9,72.0,7.8,1014.7,0.0,0.0
2021-06-28 15:00:00,14.4,70.0,10.0,1014.7,5.0,0.0
2021-06-28 16:00:00,14.3,69.0,11.6,1014.7,0.0,0.0
2021-06-28 17:00:00,13.6,69.0,11.4,1014.9,2.0,0.0
2021-06-28 18:00:00,13.2,71.0,9.5,1014.7,3.0,0.0
2021-06-28 19:00:00,12.9,73.0,7.6,1014.1,30.0,0.0
2021-06-28 20:00:00,12.5,75.0,8.4,1013.8,20.0,0.0
2021-06-28 21:00:00,11.8,79.0,8.5,1013.4,12.0,0.0
2021-06-28 22:00:00,10.8,85.0,7.6,1013.7,9.0,0.0
2021-06-28 23:00:00,9.8,89.0,7.1,1013.9,43.0,0.0
2021-06-29 00:00:00,9.4,90.0,7.2,1014.2,86.0,0.0
2021-06-29 01:00:00,9.1,91.0,6.2,1014.2,96.0,0.0
2021-06-29 02:00:00,8.1,92.0,4.0,1014.2,88.0,0.0
2021-06-29 03:00:00,9.0,90.0,4.0,1013.7,73.0,0.0
2021-06-29 04:00:00,8.7,92.0,3.4,1013.6,60.0,0.0
2021-06-29 05:00:00,8.8,92.0,5.0,1013.5,98.0,0.0
2021-06-29 06:00:00,9.9,87.0,4.8,1013.4,96.0,0.0
2021-06-29 07:00:00,10.5,83.0,7.2,1013.2,100.0,0.0
2021-06-29 08:00:00,11.0,81.0,7.0,1013.0,100.0,0.0
2021-06-29 09:00:00,11.7,78.0,7.6,1013.0,100.0,0.0
2021-06-29 10:00:00,13.1,71.0,8.1,1012.8,90.0,0.0
2021-06-29 11:00:00,14.6,65.0,7.1,1012.5,37.0,0.0
2021-06-29 12:00:00,15.9,61.0,9.7,1012.1,0.0,0.0
2021-06-29 13:00:00,16.3,60.0,12.5,1012.0,0.0,0.0
2021-06-29 14:00:00,15.7,60.0,13.6,1012.3,0.0,0.0
2021-06-29 15:00:00,16.5,59.0,15.0,1011.8,0.0,0.0
2021-06-29 16:00:00,16.6,59.0,15.9,1011.8,0.0,0.0
2021-06-29 17:00:00,16.6,59.0,15.5,1011.4,0.0,0.0
2021-06-29 18:00:00,16.5,63.0,14.8,1010.9,0.0,0.0
2021-06-29 19:00:00,16.2,67.0,14.1,1010.5,0.0,0.0
2021-06-29 20:00:00,15.9,71.0,11.7,1010.3,0.0,0.0
2021-06-29 21:00:00,15.3,78.0,8.4,1010.2,0.0,0.0
2021-06-29 22:00:00,14.1,85.0,7.2,1010.2,0.0,0.0
2021-06-29 23:00:00,13.1,89.0,7.2,1010.1,0.0,0.0
2021-06-30 00:00:00,12.5,90.0,8.0,1010.2,3.0,0.0
2021-06-30 01:00:00,12.0,91.0,8.0,1009.9,62.0,0.0
2021-06-30 02:00:00,10.2,94.0,7.6,1009.9,79.0,0.0
2021-06-30 03:00:00,11.6,91.0,6.5,1009.7,92.0,0.0
2021-06-30 04:00:00,11.3,91.0,6.0,1009.5,97.0,0.0
2021-06-30 05:00:00,10.9,92.0,6.0,1009.5,98.0,0.0
2021-06-30 06:00:00,11.3,92.0,5.4,1009.5,98.0,0.0
2021-06-30 07:00:00,14.0,85.0,3.2,1009.9,64.0,0.0
2021-06-30 08:00:00,17.1,76.0,1.8,1010.3,76.0,0.0
2021-06-30 09:00:00,19.9,66.0,1.8,1010.7,57.0,0.0
2021-06-30 10:00:00,21.4,58.0,4.4,1011.0,55.0,0.0
2021-06-30 11:00:00,21.9,56.0,8.1,1011.5,70.0,0.0
2021-06-30 12:00:00,21.8,58.0,10.5,1011.9,88.0,0.0
2021-06-30 13:00:00,22.0,58.0,9.7,1012.1,88.0,0.0
2021-06-30 14:00:00,21.7,59.0,8.8,1011.9,78.0,0.0
2021-06-30 15:00:00,22.4,56.0,8.8,1012.0,68.0,0.0
2021-06-30 16:00:00,22.1,56.0,7.6,1012.2,77.0,0.0
2021-06-30 17:00:00,22.1,56.0,7.6,1012.4,80.0,0.0
2021-06-30 18:00:00,21.6,59.0,7.0,1012.7,85.0,0.0
2021-06-30 19:00:00,20.9,62.0,5.8,1012.7,82.0,0.0
2021-06-30 20:00:00,20.4,65.0,3.6,1012.8,68.0,0.0
2021-06-30 21:00:00,19.4,76.0,2.3,1013.0,62.0,0.0
2021-06-30 22:00:00,17.6,89.0,3.1,1013.2,47.0,0.0
2021-06-30 23:00:00,15.5,93.0,3.6,1013.8,40.0,0.0
2021-07-01 00:00:00,15.2,92.0,5.1,1014.2,32.0,0.0
2021-07-01 01:00:00,14.0,95.0,4.0,1014.5,26.0,0.0
2021-07-01 02:00:00,14.2,93.0,1.8,1014.6,40.0,0.0
2021-07-01 03:00:00,13.8,93.0,5.9,1014.9,43.0,0.0
2021-07-01 04:00:00,13.3,92.0,4.9,1015.0,25.0,0.0
2021-07-01 05:00:00,13.4,89.0,5.8,1015.0,33.0,0.0
2021-07-01 06:00:00,14.4,86.0,6.4,1015.2,22.0,0.0
2021-07-01 07:00:00,16.1,80.0,4.5,1015.3,21.0,0.0
2021-07-01 08:00:00,17.8,74.0,2.6,1015.5,21.0,0.0
2021-07-01 09:00:00,19.7,65.0,0.8,1015.5,16.0,0.0
2021-07-01 10:00:00,21.1,60.0,2.2,1015.4,17.0,0.0
2021-07-01 11:00:00,21.7,53.0,4.0,1015.4,30.0,0.0
2021-07-01 12:00:00,22.0,51.0,4.6,1015.3,41.0,0.0
2021-07-01 13:00:00,21.5,57.0,7.7,1015.2,30.0,0.1
2021-07-01 14:00:00,20.6,62.0,8.0,1015.2,39.0,0.0
2021-07-01 15:00:00,21.2,57.0,9.0,1015.2,37.0,0.0
2021-07-01 16:00:00,20.5,58.0,11.2,1015.2,42.0,0.0
2021-07-01 17:00:00,19.9,59.0,10.7,1014.9,28.0,0.0
2021-07-01 18:00:00,19.7,60.0,11.3,1014.7,18.0,0.0
2021-07-01 19:00:00,20.0,59.0,10.5,1014.5,4.0,0.0
2021-07-01 20:00:00,19.9,61.0,9.7,1014.4,0.0,0.0
2021-07-01 21:00:00,18.8,68.0,5.5,1014.7,0.0,0.0
2021-07-01 22:00:00,16.8,78.0,7.4,1014.8,0.0,0.0
2021-07-01 23:00:00,14.9,86.0,5.1,1015.2,21.0,0.0
2021-07-02 00:00:00,13.8,91.0,2.3,1015.4,1.0,0.0
2021-07-02 01:00:00,13.0,93.0,2.7,1015.2,19.0,0.0
2021-07-02 02:00:00,14.4,83.0,4.1,1014.9,9.0,0.0
2021-07-02 03:00:00,14.2,85.0,1.8,1014.7,21.0,0.0
2021-07-02 04:00:00,12.9,91.0,2.6,1014.6,63.0,0.0
2021-07-02 05:00:00,13.3,89.0,2.2,1014.3,68.0,0.0
2021-07-02 06:00:00,14.9,84.0,1.8,1014.0,67.0,0.0
2021-07-02 07:00:00,16.5,82.0,1.5,1014.1,86.0,0.0
2021-07-02 08:00:00,18.1,76.0,2.0,1013.8,62.0,0.0
2021-07-02 09:00:00,20.2,66.0,2.1,1013.7,36.0,0.0
2021-07-02 10:00:00,22.2,57.0,2.8,1013.7,55.0,0.0
2021-07-02 11:00:00,23.8,48.0,4.3,1013.4,62.0,0.0
2021-07-02 12:00:00,24.6,47.0,6.6,1013.2,0.0,0.0
2021-07-02 13:00:00,24.9,49.0,9.7,1013.1,0.0,0.0
2021-07-02 14:00:00,23.8,49.0,11.1,1013.6,49.0,0.0
2021-07-02 15:00:00,24.2,46.0,12.6,1013.3,51.0,0.0
2021-07-02 16:00:00,24.1,46.0,13.6,1013.1,49.0,0.0
2021-07-02 17:00:00,24.4,45.0,12.2,1012.9,52.0,0.0
2021-07-02 18:00:00,24.0,46.0,10.2,1012.9,60.0,0.0
2021-07-02 19:00:00,22.9,51.0,8.3,1012.8,80.0,0.0
2021-07-02 20:00:00,21.5,57.0,8.0,1012.7,89.0,0.0
2021-07-02 21:00:00,19.9,64.0,8.6,1012.7,95.0,0.0
2021-07-02 22:00:00,17.7,73.0,6.0,1012.8,100.0,0.0
2021-07-02 23:00:00,16.6,79.0,9.2,1013.5,100.0,0.0
2021-07-03 00:00:00,15.5,86.0,7.1,1013.4,99.0,0.2
2021-07-03 01:00:00,15.1,94.0,1.1,1013.6,100.0,0.2
2021-07-03 02:00:00,15.0,96.0,3.7,1014.2,100.0,0.4
2021-07-03 03:00:00,14.7,99.0,2.5,1014.2,100.0,6.4
2021-07-03 04:00:00,14.4,99.0,4.0,1013.9,100.0,2.6
2021-07-03 05:00:00,14.4,100.0,3.2,1013.8,100.0,0.6
2021-07-03 06:00:00,14.3,100.0,4.5,1013.9,100.0,0.5
2021-07-03 07:00:00,14.5,100.0,5.2,1013.9,100.0,0.4
2021-07-03 08:00:00,14.5,100.0,3.3,1014.2,100.0,0.3
2021-07-03 09:00:00,14.7,99.0,3.8,1014.2,100.0,0.8
2021-07-03 10:00:00,15.0,100.0,3.3,1014.5,100.0,0.7
2021-07-03 11:00:00,15.5,93.0,2.8,1014.6,100.0,0.2
2021-07-03 12:00:00,15.9,91.0,2.9,1014.7,100.0,0.2
2021-07-03 13:00:00,15.9,94.0,4.5,1014.7,100.0,0.5
2021-07-03 14:00:00,15.7,91.0,6.6,1014.7,100.0,0.4
2021-07-03 15:00:00,15.5,96.0,8.4,1014.6,100.0,0.7
2021-07-03 16:00:00,14.5,99.0,9.5,1014.2,100.0,1.2
2021-07-03 17:00:00,14.5,100.0,9.2,1014.1,100.0,2.3
2021-07-03 18:00:00,14.8,99.0,9.8,1013.7,100.0,1.3
2021-07-03 19:00:00,14.5,100.0,8.7,1013.3,100.0,0.9
2021-07-03 20:00:00,14.4,100.0,9.0,1013.1,100.0,0.5
2021-07-03 21:00:00,14.0,100.0,8.7,1012.9,100.0,0.2
2021-07-03 22:00:00,13.8,98.0,8.5,1012.5,100.0,0.1
2021-07-03 23:00:00,13.6,98.0,7.8,1012.1,100.0,0.0
2021-07-04 00:00:00,13.5,100.0,7.6,1011.7,100.0,0.0
2021-07-04 01:00:00,13.4,100.0,6.5,1011.2,100.0,0.0
2021-07-04 02:00:00,13.2,100.0,6.6,1011.2,100.0,0.0
2021-07-04 03:00:00,13.4,99.0,7.1,1010.5,100.0,0.0
2021-07-04 04:00:00,13.2,100.0,5.4,1009.8,100.0,0.0
2021-07-04 05:00:00,13.3,99.0,5.1,1009.4,100.0,0.0
2021-07-04 06:00:00,13.7,99.0,4.0,1009.0,100.0,0.0
2021-07-04 07:00:00,14.4,97.0,1.8,1008.8,100.0,0.0
2021-07-04 08:00:00,15.6,93.0,3.3,1008.5,99.0,0.0
2021-07-04 09:00:00,17.4,94.0,2.4,1008.5,87.0,0.0
2021-07-04 10:00:00,19.6,88.0,3.9,1008.3,95.0,0.0
2021-07-04 11:00:00,20.5,80.0,5.5,1008.4,95.0,0.0
2021-07-04 12:00:00,21.9,70.0,5.6,1008.2,92.0,0.0
2021-07-04 13:00:00,22.3,66.0,5.6,1008.3,93.0,0.0
2021-07-04 14:00:00,22.5,67.0,6.6,1007.8,81.0,0.0
2021-07-04 15:00:00,22.1,70.0,8.2,1008.1,75.0,0.0
2021-07-04 16:00:00,19.7,84.0,3.2,1008.7,98.0,1.7
2021-07-04 17:00:00,19.6,79.0,3.7,1008.6,98.0,0.2
2021-07-04 18:00:00,19.1,84.0,5.0,1008.5,98.0,0.0
2021-07-04 19:00:00,19.0,84.0,3.8,1008.3,99.0,0.0
2021-07-04 20:00:00,18.0,87.0,7.2,1008.6,97.0,0.0
2021-07-04 21:00:00,16.7,89.0,7.9,1008.8,100.0,0.1
2021-07-04 22:00:00,15.6,91.0,8.7,1009.1,100.0,0.0
2021-07-04 23:00:00,14.4,94.0,9.8,1009.5,100.0,0.0
2021-07-05 00:00:00,14.1,95.0,7.6,1009.6,98.0,0.0
2021-07-05 01:00:00,13.7,97.0,5.2,1009.5,87.0,0.4
2021-07-05 02:00:00,14.6,98.0,4.3,1009.9,100.0,0.4
2021-07-05 03:00:00,14.5,99.0,6.6,1009.2,80.0,0.9
2021-07-05 04:00:00,14.3,100.0,6.1,1008.5,99.0,0.0
2021-07-05 05:00:00,14.2,100.0,4.7,1008.1,100.0,0.0
2021-07-05 06:00:00,14.6,99.0,4.7,1008.0,100.0,0.1
2021-07-05 07:00:00,15.0,98.0,4.4,1007.8,100.0,0.2
2021-07-05 08:00:00,15.9,93.0,4.3,1007.4,93.0,0.0
2021-07-05 09:00:00,17.8,91.0,4.2,1007.1,83.0,0.0
2021-07-05 10:00:00,19.9,82.0,2.9,1006.7,54.0,0.0
2021-07-05 11:00:00,22.0,71.0,3.2,1005.9,42.0,0.0
2021-07-05 12:00:00,23.3,64.0,3.3,1005.2,83.0,0.1
2021-07-05 13:00:00,23.7,66.0,4.1,1004.7,98.0,0.2
2021-07-05 14:00:00,23.1,63.0,5.1,1004.7,98.0,3.2
2021-07-05 15:00:00,24.5,52.0,3.5,1004.3,97.0,0.1
2021-07-05 16:00:00,22.5,65.0,4.0,1004.4,95.0,0.4
2021-07-05 17:00:00,23.5,53.0,7.0,1003.9,98.0,0.0
2021-07-05 18:00:00,23.1,55.0,7.2,1003.3,93.0,0.0
2021-07-05 19:00:00,22.9,59.0,6.5,1003.0,81.0,0.0
2021-07-05 20:00:00,22.6,63.0,4.3,1002.8,91.0,0.0
2021-07-05 21:00:00,21.7,75.0,3.6,1002.6,93.0,0.0
2021-07-05 22:00:00,19.2,81.0,10.0,1002.8,84.0,0.1
2021-07-05 23:00:00,16.6,94.0,9.7,1003.1,96.0,0.1
2021-07-06 00:00:00,15.1,100.0,7.8,1003.1,100.0,0.1
2021-07-06 01:00:00,15.1,99.0,6.8,1002.8,100.0,0.1
2021-07-06 02:00:00,14.8,100.0,3.3,1003.0,100.0,0.5
2021-07-06 03:00:00,15.0,100.0,5.5,1002.8,100.0,3.6
2021-07-06 04:00:00,14.7,100.0,6.1,1002.5,100.0,3.8
2021-07-06 05:00:00,14.5,100.0,7.7,1002.2,100.0,1.3
2021-07-06 06:00:00,14.2,100.0,8.6,1002.4,100.0,1.5
2021-07-06 07:00:00,14.5,100.0,11.6,1002.6,98.0,1.0
2021-07-06 08:00:00,14.6,100.0,12.6,1002.9,100.0,0.4
2021-07-06 09:00:00,15.0,98.0,10.0,1003.1,100.0,0.1
2021-07-06 10:00:00,15.9,96.0,8.8,1003.2,99.0,0.1
2021-07-06 11:00:00,16.8,89.0,6.9,1003.2,99.0,0.1
2021-07-06 12:00:00,17.5,82.0,6.5,1003.0,100.0,0.1
2021-07-06 13:00:00,18.0,71.0,4.0,1003.0,100.0,0.1
2021-07-06 14:00:00,17.5,70.0,3.1,1002.5,100.0,0.0
2021-07-06 15:00:00,18.8,64.0,3.8,1002.2,95.0,0.0
2021-07-06 16:00:00,20.5,59.0,4.5,1001.4,85.0,0.0
2021-07-06 17:00:00,20.9,55.0,5.4,1000.7,99.0,0.0
2021-07-06 18:00:00,20.8,55.0,7.6,1000.6,86.0,0.0
2021-07-06 19:00:00,19.5,66.0,7.2,1000.3,100.0,0.0
2021-07-06 20:00:00,18.7,75.0,2.2,1000.0,100.0,0.0
2021-07-06 21:00:00,18.0,78.0,4.9,999.7,100.0,0.0
2021-07-06 22:00:00,17.9,79.0,4.0,999.9,100.0,0.0
2021-07-06 23:00:00,17.1,83.0,4.0,1000.3,100.0,0.7
2021-07-07 00:00:00,16.2,84.0,9.2,999.6,5.0,1.1
2021-07-07 01:00:00,13.7,90.0,5.7,999.9,27.0,0.0
2021-07-07 02:00:00,14.1,82.0,6.0,1001.3,48.0,0.0
2021-07-07 03:00:00,14.2,84.0,4.4,1001.1,43.0,0.0
2021-07-07 04:00:00,13.6,88.0,5.1,1001.1,34.0,0.0
2021-07-07 05:00:00,13.3,90.0,2.7,1001.5,84.0,0.1
2021-07-07 06:00:00,13.9,90.0,5.0,1001.9,54.0,0.2
2021-07-07 07:00:00,15.2,86.0,7.0,1002.1,48.0,0.0
2021-07-07 08:00:00,16.7,83.0,2.7,1002.6,50.0,0.0
2021-07-07 09:00:00,17.1,77.0,8.4,1003.4,70.0,1.2
2021-07-07 10:00:00,17.2,77.0,11.1,1004.0,40.0,0.4
2021-07-07 11:00:00,16.1,86.0,15.8,1005.0,78.0,1.3
2021-07-07 12:00:00,17.2,73.0,17.8,1005.3,52.0,0.1
2021-07-07 13:00:00,18.7,64.0,19.4,1006.0,61.0,0.1
2021-07-07 14:00:00,16.5,78.0,20.8,1006.8,61.0,0.1
2021-07-07 15:00:00,17.5,77.0,15.6,1007.2,61.0,0.6
2021-07-07 16:00:00,17.6,77.0,19.7,1007.7,77.0,1.1
2021-07-07 17:00:00,17.2,87.0,13.5,1007.9,97.0,2.2
2021-07-07 18:00:00,15.7,92.0,13.2,1008.5,97.0,1.6
2021-07-07 19:00:00,14.0,99.0,16.6,1009.0,100.0,1.4
2021-07-07 20:00:00,14.0,92.0,15.4,1009.5,99.0,1.0
2021-07-07 21:00:00,14.2,95.0,11.8,1009.9,100.0,0.1
2021-07-07 22:00:00,14.0,95.0,10.9,1010.4,99.0,0.2
2021-07-07 23:00:00,13.9,94.0,9.7,1010.8,99.0,0.2
2021-07-08 00:00:00,13.7,94.0,8.2,1011.0,96.0,0.2
2021-07-08 01:00:00,13.0,99.0,6.2,1011.3,76.0,0.1
2021-07-08 02:00:00,13.4,94.0,11.0,1012.0,96.0,0.4
2021-07-08 03:00:00,12.9,95.0,9.5,1012.3,44.0,0.0
2021-07-08 04:00:00,12.8,94.0,8.0,1012.4,54.0,0.0
2021-07-08 05:00:00,12.7,93.0,8.4,1012.6,64.0,0.0
2021-07-08 06:00:00,13.2,92.0,8.6,1012.7,77.0,0.0
2021-07-08 07:00:00,14.0,90.0,12.4,1013.0,69.0,0.1
2021-07-08 08:00:00,14.3,91.0,18.1,1013.5,64.0,0.2
2021-07-08 09:00:00,14.8,93.0,16.4,1014.3,100.0,0.6
2021-07-08 10:00:00,14.4,97.0,13.8,1014.9,98.0,1.5
2021-07-08 11:00:00,16.0,93.0,12.1,1015.3,82.0,0.3
2021-07-08 12:00:00,16.7,87.0,13.4,1015.7,68.0,0.3
2021-07-08 13:00:00,17.6,83.0,13.3,1015.7,65.0,0.3
2021-07-08 14:00:00,17.4,79.0,11.9,1016.4,55.0,0.4
2021-07-08 15:00:00,17.8,78.0,10.1,1016.5,75.0,0.2
2021-07-08 16:00:00,16.1,84.0,12.6,1016.7,79.0,3.4
2021-07-08 17:00:00,16.3,91.0,7.2,1016.7,94.0,1.4
2021-07-08 18:00:00,15.8,86.0,10.1,1017.0,93.0,4.3
2021-07-08 19:00:00,14.9,92.0,8.3,1017.2,94.0,1.4
2021-07-08 20:00:00,15.0,88.0,8.3,1017.3,88.0,1.2
2021-07-08 21:00:00,14.5,90.0,7.4,1017.6,65.0,0.1
2021-07-08 22:00:00,14.1,94.0,8.0,1018.0,73.0,0.1
2021-07-08 23:00:00,13.5,96.0,7.1,1018.4,74.0,0.2
2021-07-09 00:00:00,13.1,97.0,7.2,1018.7,100.0,0.1
2021-07-09 01:00:00,12.9,99.0,6.5,1018.8,100.0,0.4
2021-07-09 02:00:00,12.9,97.0,6.6,1018.9,74.0,1.1
2021-07-09 03:00:00,12.9,100.0,4.7,1018.6,100.0,2.5
2021-07-09 04:00:00,12.8,100.0,4.9,1018.5,100.0,2.3
2021-07-09 05:00:00,12.7,100.0,5.9,1018.6,100.0,1.4
2021-07-09 06:00:00,12.8,100.0,7.8,1018.7,100.0,0.7
2021-07-09 07:00:00,13.2,100.0,7.7,1018.8,74.0,0.5
2021-07-09 08:00:00,14.0,95.0,8.1,1019.0,98.0,0.2
2021-07-09 09:00:00,14.3,95.0,8.1,1019.1,98.0,0.2
2021-07-09 10:00:00,14.1,88.0,9.1,1019.2,99.0,0.4
2021-07-09 11:00:00,14.7,94.0,8.6,1019.3,77.0,0.1
2021-07-09 12:00:00,16.4,90.0,6.0,1019.2,63.0,0.3
2021-07-09 13:00:00,16.6,82.0,10.3,1019.0,71.0,2.3
2021-07-09 14:00:00,17.0,82.0,9.1,1019.6,80.0,3.1
2021-07-09 15:00:00,16.3,83.0,7.6,1019.4,50.0,2.4
2021-07-09 16:00:00,17.0,77.0,8.8,1019.3,55.0,0.1
2021-07-09 17:00:00,16.7,74.0,7.9,1019.3,35.0,0.1
2021-07-09 18:00:00,17.2,71.0,7.1,1019.1,27.0,0.1
2021-07-09 19:00:00,16.8,70.0,7.3,1018.8,39.0,0.1
2021-07-09 20:00:00,16.2,73.0,6.9,1018.7,57.0,0.0
2021-07-09 21:00:00,15.5,80.0,4.4,1018.7,49.0,0.0
2021-07-09 22:00:00,14.5,89.0,2.5,1018.9,38.0,0.0
2021-07-09 23:00:00,13.1,94.0,2.5,1018.8,26.0,0.0
2021-07-10 00:00:00,12.3,96.0,2.5,1018.7,19.0,0.0
2021-07-10 01:00:00,11.3,98.0,2.9,1018.4,11.0,0.0
2021-07-10 02:00:00,11.1,100.0,4.6,1018.1,100.0,0.0
2021-07-10 03:00:00,11.9,99.0,4.4,1017.9,100.0,0.0
2021-07-10 04:00:00,11.7,100.0,4.7,1017.4,100.0,0.0
2021-07-10 05:00:00,12.0,99.0,4.4,1016.7,100.0,0.0
2021-07-10 06:00:00,12.1,99.0,5.8,1016.2,100.0,0.0
2021-07-10 07:00:00,12.5,97.0,7.1,1016.1,97.0,0.0
2021-07-10 08:00:00,13.8,90.0,7.2,1015.8,75.0,0.0
2021-07-10 09:00:00,15.2,84.0,8.5,1015.1,70.0,0.0
2021-07-10 10:00:00,16.6,77.0,9.3,1014.3,73.0,0.0
2021-07-10 11:00:00,18.0,71.0,8.5,1013.3,71.0,0.0
2021-07-10 12:00:00,18.8,68.0,9.7,1012.6,100.0,0.0
2021-07-10 13:00:00,19.0,70.0,11.4,1012.0,8.0,0.0
2021-07-10 14:00:00,18.1,72.0,13.7,1011.8,37.0,0.0
2021-07-10 15:00:00,17.9,75.0,16.3,1011.3,100.0,0.0
2021-07-10 16:00:00,17.7,77.0,15.2,1011.0,99.0,0.0
2021-07-10 17:00:00,17.4,76.0,14.9,1010.5,95.0,0.0
2021-07-10 18:00:00,17.1,79.0,15.1,1010.2,97.0,0.0
2021-07-10 19:00:00,16.3,84.0,14.5,1009.9,100.0,0.0
2021-07-10 20:00:00,15.6,87.0,12.2,1010.0,100.0,0.0
2021-07-10 21:00:00,15.1,89.0,11.1,1010.2,100.0,0.0
2021-07-10 22:00:00,14.7,92.0,9.2,1010.3,100.0,0.0
2021-07-10 23:00:00,14.5,93.0,8.2,1010.4,100.0,0.0
2021-07-11 00:00:00,14.2,95.0,8.3,1010.3,100.0,0.1
2021-07-11 01:00:00,14.0,96.0,9.0,1010.6,100.0,0.1
2021-07-11 02:00:00,13.9,97.0,9.9,1011.0,100.0,0.2
2021-07-11 03:00:00,13.5,100.0,7.8,1011.0,52.0,0.5
2021-07-11 04:00:00,13.1,100.0,5.8,1011.2,36.0,0.1
2021-07-11 05:00:00,12.6,100.0,5.5,1011.4,58.0,0.1
2021-07-11 06:00:00,13.2,99.0,7.1,1011.8,77.0,0.0
2021-07-11 07:00:00,13.7,98.0,6.0,1012.2,73.0,0.0
2021-07-11 08:00:00,13.8,99.0,6.3,1012.6,73.0,0.1
2021-07-11 09:00:00,14.9,93.0,6.1,1013.2,68.0,0.1
2021-07-11 10:00:00,15.2,88.0,8.0,1013.6,62.0,0.1
2021-07-11 11:00:00,15.9,81.0,9.4,1013.8,95.0,0.1
2021-07-11 12:00:00,16.8,72.0,12.2,1014.1,92.0,0.1
2021-07-11 13:00:00,17.0,70.0,12.2,1014.6,75.0,0.2
2021-07-11 14:00:00,16.1,80.0,12.0,1015.4,73.0,0.4
2021-07-11 15:00:00,16.5,75.0,11.8,1015.9,73.0,0.1
2021-07-11 16:00:00,16.8,70.0,10.2,1016.1,59.0,0.1
2021-07-11 17:00:00,17.1,68.0,10.2,1016.1,46.0,0.0
2021-07-11 18:00:00,17.0,67.0,9.7,1016.1,53.0,0.0
2021-07-11 19:00:00,16.5,70.0,9.0,1016.2,64.0,0.0
2021-07-11 20:00:00,15.9,74.0,8.8,1016.3,67.0,0.0
2021-07-11 21:00:00,15.2,77.0,8.0,1016.6,61.0,0.0
2021-07-11 22:00:00,13.9,86.0,6.6,1017.2,94.0,0.0
2021-07-11 23:00:00,13.3,89.0,5.2,1017.4,70.0,0.0
2021-07-12 00:00:00,12.7,91.0,5.3,1017.2,6.0,0.0
2021-07-12 01:00:00,11.9,92.0,4.7,1017.1,2.0,0.0
2021-07-12 02:00:00,11.4,93.0,4.3,1017.0,11.0,0.0
2021-07-12 03:00:00,11.6,92.0,5.6,1016.9,1.0,0.0
2021-07-12 04:00:00,11.2,92.0,6.7,1017.1,30.0,0.0
2021-07-12 05:00:00,11.1,93.0,7.7,1017.2,93.0,0.0
2021-07-12 06:00:00,11.8,91.0,7.1,1017.1,69.0,0.0
2021-07-12 07:00:00,13.8,85.0,5.3,1016.8,14.0,0.0
2021-07-12 08:00:00,15.8,77.0,2.9,1016.5,67.0,0.0
2021-07-12 09:00:00,17.1,70.0,2.2,1016.2,50.0,0.0
2021-07-12 10:00:00,18.1,65.0,2.3,1016.2,14.0,0.0
2021-07-12 11:00:00,19.2,61.0,1.5,1016.1,8.0,0.0
2021-07-12 12:00:00,20.0,60.0,4.0,1015.9,36.0,0.0
2021-07-12 13:00:00,20.3,62.0,8.0,1015.8,32.0,0.0
2021-07-12 14:00:00,18.9,70.0,10.5,1015.9,70.0,0.0
2021-07-12 15:00:00,19.7,68.0,10.3,1015.6,98.0,0.0
2021-07-12 16:00:00,19.3,67.0,10.3,1015.4,100.0,0.0
2021-07-12 17:00:00,18.7,70.0,10.5,1015.4,99.0,0.0
2021-07-12 18:00:00,18.0,74.0,9.3,1015.2,100.0,0.0
2021-07-12 19:00:00,17.8,78.0,6.9,1015.2,98.0,0.0
2021-07-12 20:00:00,18.2,77.0,6.8,1014.9,99.0,0.0
2021-07-12 21:00:00,17.3,82.0,7.6,1015.0,93.0,0.0
2021-07-12 22:00:00,16.1,86.0,7.5,1015.2,65.0,0.0
2021-07-12 23:00:00,15.1,90.0,6.0,1015.4,99.0,0.0
2021-07-13 00:00:00,14.9,91.0,4.9,1015.4,100.0,0.0
2021-07-13 01:00:00,14.5,93.0,4.7,1015.3,100.0,0.0
2021-07-13 02:00:00,14.3,94.0,5.8,1015.5,100.0,0.0
2021-07-13 03:00:00,14.8,93.0,4.8,1015.4,100.0,0.3
2021-07-13 04:00:00,14.9,93.0,6.1,1015.3,100.0,0.0
2021-07-13 05:00:00,15.3,91.0,6.6,1015.1,100.0,0.0
2021-07-13 06:00:00,16.3,85.0,7.1,1015.0,100.0,0.0
2021-07-13 07:00:00,17.2,80.0,7.4,1014.7,100.0,0.0
2021-07-13 08:00:00,18.3,78.0,5.7,1014.6,97.0,0.0
2021-07-13 09:00:00,19.2,80.0,1.1,1014.7,96.0,0.0
2021-07-13 10:00:00,20.6,68.0,4.5,1014.9,93.0,0.0
2021-07-13 11:00:00,21.5,64.0,5.9,1015.0,98.0,0.0
2021-07-13 12:00:00,21.6,66.0,6.5,1014.9,48.0,0.0
2021-07-13 13:00:00,22.8,62.0,7.5,1014.7,27.0,0.0
2021-07-13 14:00:00,21.9,69.0,8.9,1014.6,44.0,0.0
2021-07-13 15:00:00,22.3,65.0,11.0,1014.4,42.0,0.0
2021-07-13 16:00:00,22.7,62.0,9.9,1014.2,80.0,0.0
2021-07-13 17:00:00,21.9,64.0,9.2,1014.3,95.0,0.0
2021-07-13 18:00:00,21.8,64.0,9.7,1014.1,79.0,0.0
2021-07-13 19:00:00,20.9,69.0,8.7,1014.1,98.0,0.0
2021-07-13 20:00:00,20.0,72.0,7.5,1014.2,100.0,0.0
2021-07-13 21:00:00,18.2,80.0,5.4,1014.2,99.0,0.1
2021-07-13 22:00:00,17.3,84.0,3.8,1014.2,100.0,0.0
2021-07-13 23:00:00,16.8,87.0,4.4,1014.2,100.0,0.0
2021-07-14 00:00:00,16.3,89.0,6.1,1014.2,100.0,0.0
2021-07-14 01:00:00,15.7,93.0,5.4,1014.1,99.0,0.0
2021-07-14 02:00:00,15.2,97.0,6.8,1014.9,100.0,0.0
2021-07-14 03:00:00,15.2,99.0,7.1,1014.4,100.0,2.2
2021-07-14 04:00:00,15.3,99.0,3.5,1014.1,100.0,1.4
2021-07-14 05:00:00,15.3,100.0,5.7,1013.8,100.0,0.9
2021-07-14 06:00:00,15.2,100.0,6.6,1013.7,100.0,0.6
2021-07-14 07:00:00,15.1,100.0,6.6,1013.4,100.0,0.8
2021-07-14 08:00:00,15.1,100.0,6.1,1013.3,100.0,0.4
2021-07-14 09:00:00,16.5,95.0,5.4,1013.1,100.0,0.1
2021-07-14 10:00:00,17.3,89.0,6.2,1012.9,99.0,0.0
2021-07-14 11:00:00,18.5,85.0,4.6,1012.7,100.0,0.0
2021-07-14 12:00:00,19.6,81.0,4.6,1012.6,100.0,0.0
2021-07-14 13:00:00,19.7,80.0,5.8,1012.5,41.0,0.0
2021-07-14 14:00:00,21.2,70.0,5.8,1012.8,86.0,0.0
2021-07-14 15:00:00,20.7,73.0,11.3,1012.2,13.0,0.0
2021-07-14 16:00:00,19.9,73.0,14.2,1011.9,4.0,0.0
2021-07-14 17:00:00,19.4,74.0,11.9,1012.0,3.0,0.0
2021-07-14 18:00:00,19.0,75.0,11.9,1011.9,20.0,0.0
2021-07-14 19:00:00,18.1,79.0,11.3,1011.9,6.0,0.0
2021-07-14 20:00:00,17.1,83.0,10.8,1012.2,4.0,0.0
2021-07-14 21:00:00,16.2,87.0,8.4,1012.2,5.0,0.0
2021-07-14 22:00:00,15.2,93.0,4.9,1012.1,16.0,0.0
2021-07-14 23:00:00,14.1,97.0,7.9,1012.5,49.0,0.0
2021-07-15 00:00:00,13.6,98.0,7.2,1012.9,96.0,0.0
2021-07-15 01:00:00,13.5,97.0,4.5,1013.1,99.0,0.0
2021-07-15 02:00:00,13.8,96.0,3.3,1013.2,98.0,0.0
2021-07-15 03:00:00,13.8,92.0,5.0,1013.6,100.0,0.0
2021-07-15 04:00:00,13.7,91.0,6.1,1014.0,100.0,0.0
2021-07-15 05:00:00,13.7,90.0,3.1,1014.2,100.0,0.0
2021-07-15 06:00:00,13.8,89.0,3.3,1014.3,100.0,0.0
2021-07-15 07:00:00,14.0,87.0,5.9,1014.7,100.0,0.1
2021-07-15 08:00:00,14.3,87.0,7.5,1015.4,100.0,0.2
2021-07-15 09:00:00,14.9,86.0,8.2,1015.9,100.0,0.2
2021-07-15 10:00:00,14.9,89.0,11.8,1016.4,100.0,0.4
2021-07-15 11:00:00,15.2,87.0,15.5,1017.1,85.0,0.5
2021-07-15 12:00:00,15.9,78.0,15.1,1017.5,100.0,0.1
2021-07-15 13:00:00,16.0,73.0,14.5,1017.8,52.0,0.0
2021-07-15 14:00:00,16.1,70.0,14.0,1018.2,24.0,0.0
2021-07-15 15:00:00,16.5,65.0,15.8,1018.5,27.0,0.0
2021-07-15 16:00:00,16.3,62.0,17.9,1018.9,25.0,0.0
2021-07-15 17:00:00,16.1,60.0,17.5,1019.3,48.0,0.0
2021-07-15 18:00:00,15.9,59.0,15.8,1019.4,0.0,0.0
2021-07-15 19:00:00,15.5,60.0,15.3,1019.4,0.0,0.0
2021-07-15 20:00:00,14.8,63.0,14.8,1019.7,0.0,0.0
2021-07-15 21:00:00,13.9,69.0,13.4,1020.0,0.0,0.0
2021-07-15 22:00:00,12.8,74.0,12.0,1020.4,0.0,0.0
2021-07-15 23:00:00,11.8,78.0,10.8,1020.6,0.0,0.0
2021-07-16 00:00:00,11.1,82.0,10.4,1021.0,0.0,0.0
2021-07-16 01:00:00,10.6,85.0,9.5,1021.0,0.0,0.0
2021-07-16 02:00:00,10.1,86.0,9.4,1021.3,0.0,0.0
2021-07-16 03:00:00,10.1,85.0,8.6,1021.1,0.0,0.0
2021-07-16 04:00:00,10.0,86.0,8.0,1021.1,0.0,0.0
2021-07-16 05:00:00,10.0,85.0,6.6,1021.2,0.0,0.0
2021-07-16 06:00:00,10.5,83.0,6.3,1021.4,1.0,0.0
2021-07-16 07:00:00,11.9,79.0,5.4,1021.4,5.0,0.0
2021-07-16 08:00:00,13.3,73.0,6.7,1021.7,4.0,0.0
2021-07-16 09:00:00,14.7,66.0,4.7,1021.7,14.0,0.0
2021-07-16 10:00:00,16.3,61.0,4.6,1021.4,9.0,0.0
2021-07-16 11:00:00,16.6,62.0,10.5,1021.7,22.0,0.0
2021-07-16 12:00:00,17.3,62.0,7.1,1021.7,26.0,0.0
2021-07-16 13:00:00,18.3,64.0,7.6,1021.8,56.0,0.0
2021-07-16 14:00:00,18.4,67.0,9.1,1021.9,54.0,0.0
2021-07-16 15:00:00,18.7,67.0,10.5,1022.1,18.0,0.0
2021-07-16 16:00:00,18.5,68.0,10.2,1022.2,14.0,0.0
2021-07-16 17:00:00,18.3,70.0,9.7,1022.3,57.0,0.0
2021-07-16 18:00:00,17.9,74.0,10.1,1022.3,47.0,0.0
2021-07-16 19:00:00,16.9,80.0,10.5,1022.2,71.0,0.0
2021-07-16 20:00:00,16.3,84.0,8.8,1022.4,100.0,0.0
2021-07-16 21:00:00,15.6,89.0,9.4,1022.7,100.0,0.1
2021-07-16 22:00:00,15.2,93.0,7.9,1023.0,82.0,0.1
2021-07-16 23:00:00,14.7,96.0,6.5,1023.0,37.0,0.0
2021-07-17 00:00:00,14.0,97.0,6.3,1022.9,46.0,0.0
2021-07-17 01:00:00,13.4,98.0,7.4,1022.4,100.0,0.0
2021-07-17 02:00:00,13.4,97.0,9.4,1022.6,100.0,0.1
2021-07-17 03:00:00,13.8,97.0,9.1,1022.6,77.0,0.1
2021-07-17 04:00:00,13.5,98.0,8.7,1022.3,71.0,0.0
2021-07-17 05:00:00,13.0,96.0,8.1,1022.1,63.0,0.0
2021-07-17 06:00:00,12.9,92.0,7.3,1021.9,61.0,0.0
2021-07-17 07:00:00,13.5,88.0,7.9,1021.4,54.0,0.0
2021-07-17 08:00:00,14.3,79.0,13.2,1021.3,100.0,0.0
2021-07-17 09:00:00,14.6,77.0,12.4,1021.2,100.0,0.0
2021-07-17 10:00:00,14.7,76.0,13.4,1021.2,100.0,0.0
2021-07-17 11:00:00,15.1,76.0,13.8,1020.7,100.0,0.1
2021-07-17 12:00:00,14.6,80.0,15.1,1020.2,100.0,0.3
2021-07-17 13:00:00,14.3,89.0,16.6,1019.8,100.0,1.9
2021-07-17 14:00:00,14.2,100.0,12.7,1019.3,100.0,2.4
2021-07-17 15:00:00,15.1,100.0,13.6,1018.8,100.0,1.9
2021-07-17 16:00:00,15.0,97.0,13.8,1018.3,100.0,0.5
2021-07-17 17:00:00,15.0,96.0,12.2,1018.0,100.0,0.3
2021-07-17 18:00:00,14.3,100.0,13.0,1017.6,100.0,1.3
2021-07-17 19:00:00,13.3,99.0,16.6,1016.8,100.0,2.5
2021-07-17 20:00:00,12.8,99.0,17.9,1016.2,100.0,1.3
2021-07-17 21:00:00,12.7,100.0,18.3,1015.5,100.0,1.5
2021-07-17 22:00:00,12.2,99.0,16.2,1015.5,67.0,0.8
2021-07-17 23:00:00,11.8,99.0,13.9,1015.5,53.0,0.7
2021-07-18 00:00:00,11.6,99.0,11.3,1015.4,43.0,0.6
2021-07-18 01:00:00,11.4,99.0,10.4,1015.2,87.0,0.4
2021-07-18 02:00:00,11.7,95.0,12.0,1016.1,92.0,0.5
2021-07-18 03:00:00,11.2,99.0,9.3,1016.1,45.0,0.2
2021-07-18 04:00:00,11.2,94.0,12.2,1016.0,63.0,0.3
2021-07-18 05:00:00,10.4,99.0,11.0,1015.8,100.0,0.2
2021-07-18 06:00:00,11.1,93.0,14.0,1015.8,99.0,0.5
2021-07-18 07:00:00,11.0,95.0,13.0,1015.8,66.0,0.6
2021-07-18 08:00:00,11.8,96.0,7.0,1016.0,62.0,0.1
2021-07-18 09:00:00,12.5,96.0,6.0,1016.3,74.0,0.1
2021-07-18 10:00:00,13.0,92.0,7.4,1016.6,65.0,0.2
2021-07-18 11:00:00,13.4,87.0,11.1,1016.9,62.0,0.2
2021-07-18 12:00:00,13.9,85.0,13.5,1017.3,67.0,0.2
2021-07-18 13:00:00,14.2,81.0,11.5,1017.5,62.0,0.1
2021-07-18 14:00:00,13.1,75.0,13.3,1018.6,80.0,0.1
2021-07-18 15:00:00,13.5,73.0,14.6,1018.8,99.0,0.0
2021-07-18 16:00:00,13.4,73.0,16.1,1019.0,100.0,0.1
2021-07-18 17:00:00,13.2,73.0,15.4,1019.0,100.0,0.3
2021-07-18 18:00:00,12.8,73.0,13.0,1018.8,87.0,0.0
2021-07-18 19:00:00,13.2,72.0,13.7,1018.4,83.0,0.1
2021-07-18 20:00:00,12.9,72.0,12.2,1018.4,95.0,0.0
2021-07-18 21:00:00,12.7,73.0,11.6,1018.5,47.0,0.0
2021-07-18 22:00:00,11.9,77.0,10.9,1018.7,21.0,0.0
2021-07-18 23:00:00,10.7,85.0,11.7,1019.1,25.0,0.0
2021-07-19 00:00:00,9.9,91.0,11.0,1019.2,27.0,0.0
2021-07-19 01:00:00,9.4,94.0,10.1,1019.2,0.0,0.0
2021-07-19 02:00:00,9.2,91.0,10.8,1019.9,0.0,0.0
2021-07-19 03:00:00,8.9,91.0,9.1,1020.0,0.0,0.0
2021-07-19 04:00:00,8.6,90.0,7.5,1020.0,10.0,0.0
2021-07-19 05:00:00,8.4,89.0,6.0,1019.7,3.0,0.0
2021-07-19 06:00:00,8.6,89.0,5.8,1019.5,42.0,0.0
2021-07-19 07:00:00,9.8,86.0,5.2,1019.6,1.0,0.0
2021-07-19 08:00:00,11.3,78.0,6.5,1019.6,28.0,0.0
2021-07-19 09:00:00,12.7,70.0,9.5,1019.6,13.0,0.0
2021-07-19 10:00:00,14.0,65.0,9.4,1019.3,100.0,0.0
2021-07-19 11:00:00,14.6,64.0,8.9,1019.1,100.0,0.0
2021-07-19 12:00:00,15.0,63.0,8.4,1018.8,100.0,0.0
2021-07-19 13:00:00,15.2,63.0,9.5,1018.5,100.0,0.0
2021-07-19 14:00:00,14.2,68.0,10.5,1018.8,100.0,0.0
2021-07-19 15:00:00,13.9,67.0,12.5,1018.8,100.0,0.0
2021-07-19 16:00:00,13.7,67.0,12.1,1018.9,100.0,0.0
2021-07-19 17:00:00,13.7,66.0,11.0,1018.7,94.0,0.0
2021-07-19 18:00:00,13.4,65.0,10.0,1018.4,100.0,0.0
2021-07-19 19:00:00,13.1,66.0,8.7,1017.9,100.0,0.0
2021-07-19 20:00:00,12.8,69.0,5.9,1017.4,100.0,0.0
2021-07-19 21:00:00,12.6,73.0,4.0,1017.0,100.0,0.0
2021-07-19 22:00:00,12.2,78.0,4.0,1016.6,100.0,0.0
2021-07-19 23:00:00,11.7,82.0,5.2,1016.4,100.0,0.0
2021-07-20 00:00:00,11.5,83.0,6.6,1016.1,100.0,0.0
2021-07-20 01:00:00,11.3,84.0,8.2,1015.6,100.0,0.1
2021-07-20 02:00:00,11.6,83.0,7.3,1015.8,100.0,0.2
2021-07-20 03:00:00,11.6,85.0,7.0,1015.3,100.0,0.4
2021-07-20 04:00:00,11.4,89.0,7.8,1014.9,100.0,0.5
2021-07-20 05:00:00,11.4,92.0,8.6,1014.5,100.0,0.4
2021-07-20 06:00:00,11.1,99.0,8.2,1014.3,100.0,0.5
2021-07-20 07:00:00,11.4,96.0,9.9,1014.0,100.0,0.2
2021-07-20 08:00:00,12.1,97.0,7.6,1014.3,100.0,0.1
2021-07-20 09:00:00,12.7,96.0,3.5,1014.5,100.0,0.1
2021-07-20 10:00:00,13.0,95.0,5.6,1015.0,94.0,0.3
2021-07-20 11:00:00,13.9,89.0,10.0,1015.3,100.0,0.3
2021-07-20 12:00:00,13.6,90.0,13.5,1015.5,100.0,0.1
2021-07-20 13:00:00,14.0,84.0,12.2,1015.8,100.0,0.0
2021-07-20 14:00:00,13.0,81.0,10.2,1016.5,100.0,0.0
2021-07-20 15:00:00,14.0,75.0,9.2,1016.5,100.0,0.0
2021-07-20 16:00:00,15.0,72.0,9.6,1016.4,100.0,0.0
2021-07-20 17:00:00,15.2,71.0,11.7,1016.5,100.0,0.0
2021-07-20 18:00:00,14.6,73.0,13.9,1016.8,100.0,0.0
2021-07-20 19:00:00,13.8,74.0,13.9,1016.8,100.0,0.0
2021-07-20 20:00:00,13.5,71.0,14.2,1017.1,57.0,0.0
2021-07-20 21:00:00,12.6,75.0,13.9,1017.4,19.0,0.0
2021-07-20 22:00:00,11.1,81.0,12.8,1017.7,1.0,0.0
2021-07-20 23:00:00,10.0,83.0,12.6,1017.9,0.0,0.0
2021-07-21 00:00:00,9.2,85.0,11.6,1018.3,0.0,0.0
2021-07-21 01:00:00,8.6,89.0,10.2,1018.5,0.0,0.0
2021-07-21 02:00:00,8.1,90.0,6.5,1018.9,0.0,0.0
2021-07-21 03:00:00,8.4,89.0,5.9,1018.9,0.0,0.0
2021-07-21 04:00:00,8.0,90.0,6.1,1019.0,0.0,0.0
2021-07-21 05:00:00,7.8,90.0,6.9,1019.0,0.0,0.0
2021-07-21 06:00:00,8.0,91.0,6.8,1019.1,1.0,0.0
2021-07-21 07:00:00,9.5,87.0,5.4,1019.3,7.0,0.0
2021-07-21 08:00:00,11.2,81.0,6.7,1019.7,40.0,0.0
2021-07-21 09:00:00,12.9,73.0,8.1,1019.8,15.0,0.0
2021-07-21 10:00:00,14.4,66.0,8.9,1019.8,27.0,0.0
2021-07-21 11:00:00,15.8,60.0,9.3,1019.8,43.0,0.0
2021-07-21 12:00:00,16.6,58.0,10.9,1019.9,45.0,0.0
2021-07-21 13:00:00,17.1,58.0,12.3,1020.1,39.0,0.0
2021-07-21 14:00:00,17.0,61.0,12.7,1020.2,17.0,0.0
2021-07-21 15:00:00,17.2,62.0,13.7,1020.3,31.0,0.0
2021-07-21 16:00:00,16.9,63.0,13.7,1020.5,33.0,0.0
2021-07-21 17:00:00,16.4,63.0,13.3,1020.7,33.0,0.0
2021-07-21 18:00:00,16.0,63.0,12.2,1020.7,26.0,0.0
2021-07-21 19:00:00,15.2,66.0,11.7,1020.6,21.0,0.0
2021-07-21 20:00:00,14.1,72.0,12.0,1020.6,6.0,0.0
2021-07-21 21:00:00,12.9,78.0,11.3,1020.8,4.0,0.0
2021-07-21 22:00:00,11.6,86.0,9.0,1020.7,0.0,0.0
2021-07-21 23:00:00,10.5,91.0,8.6,1021.0,0.0,0.0
2021-07-22 00:00:00,10.2,93.0,8.7,1020.9,1.0,0.0
2021-07-22 01:00:00,10.0,93.0,7.7,1021.0,6.0,0.0
2021-07-22 02:00:00,9.9,91.0,7.3,1021.2,5.0,0.0
2021-07-22 03:00:00,10.1,91.0,6.5,1021.3,5.0,0.0
2021-07-22 04:00:00,9.8,91.0,7.2,1021.4,17.0,0.0
2021-07-22 05:00:00,9.6,92.0,5.9,1021.2,41.0,0.0
2021-07-22 06:00:00,10.1,92.0,5.3,1020.8,52.0,0.0
2021-07-22 07:00:00,11.2,88.0,3.5,1020.6,68.0,0.0
2021-07-22 08:00:00,12.3,83.0,7.1,1020.7,62.0,0.0
2021-07-22 09:00:00,13.2,80.0,8.6,1020.8,100.0,0.0
2021-07-22 10:00:00,14.2,78.0,8.9,1020.4,100.0,0.0
2021-07-22 11:00:00,15.0,74.0,10.2,1020.4,100.0,0.0
2021-07-22 12:00:00,15.5,71.0,10.8,1020.3,100.0,0.0
2021-07-22 13:00:00,16.0,70.0,11.3,1020.3,100.0,0.0
2021-07-22 14:00:00,16.1,70.0,11.7,1020.1,100.0,0.0
2021-07-22 15:00:00,17.2,67.0,14.1,1019.6,72.0,0.0
2021-07-22 16:00:00,17.3,67.0,16.1,1019.2,11.0,0.0
2021-07-22 17:00:00,17.4,68.0,16.8,1018.6,2.0,0.0
2021-07-22 18:00:00,17.2,68.0,16.5,1018.2,0.0,0.0
2021-07-22 19:00:00,16.5,72.0,16.8,1017.6,0.0,0.0
2021-07-22 20:00:00,15.2,77.0,16.1,1017.4,0.0,0.0
2021-07-22 21:00:00,13.9,82.0,14.4,1017.4,0.0,0.0
2021-07-22 22:00:00,12.7,87.0,12.6,1017.2,0.0,0.0
2021-07-22 23:00:00,11.8,93.0,10.7,1017.0,0.0,0.0
2021-07-23 00:00:00,11.2,95.0,8.4,1016.8,0.0,0.0
2021-07-23 01:00:00,10.9,96.0,5.8,1016.5,0.0,0.0
2021-07-23 02:00:00,9.5,99.0,7.6,1016.9,0.0,0.0
2021-07-23 03:00:00,9.6,100.0,4.4,1016.5,26.0,0.0
2021-07-23 04:00:00,10.1,100.0,1.8,1016.1,100.0,0.0
2021-07-23 05:00:00,9.3,100.0,1.0,1015.6,100.0,0.0
2021-07-23 06:00:00,9.6,99.0,2.6,1015.3,99.0,0.0
2021-07-23 07:00:00,10.8,97.0,3.7,1015.0,100.0,0.0
2021-07-23 08:00:00,13.0,91.0,3.4,1015.0,31.0,0.0
2021-07-23 09:00:00,16.1,79.0,3.3,1014.8,0.0,0.0
2021-07-23 10:00:00,18.4,71.0,3.4,1014.6,0.0,0.0
2021-07-23 11:00:00,19.9,67.0,4.0,1014.7,0.0,0.0
2021-07-23 12:00:00,21.2,65.0,4.8,1014.7,1.0,0.0
2021-07-23 13:00:00,22.1,63.0,5.4,1014.7,1.0,0.0
2021-07-23 14:00:00,22.0,62.0,6.6,1015.1,1.0,0.0
2021-07-23 15:00:00,22.7,59.0,6.7,1015.1,0.0,0.0
2021-07-23 16:00:00,23.2,57.0,6.4,1015.0,19.0,0.0
2021-07-23 17:00:00,22.6,57.0,8.4,1015.0,16.0,0.0
2021-07-23 18:00:00,21.7,58.0,8.6,1015.0,3.0,0.0
2021-07-23 19:00:00,20.9,60.0,9.6,1014.7,1.0,0.0
2021-07-23 20:00:00,19.5,69.0,8.4,1014.8,1.0,0.0
2021-07-23 21:00:00,17.6,79.0,7.7,1014.7,3.0,0.0
2021-07-23 22:00:00,15.3,88.0,6.9,1015.0,7.0,0.0
2021-07-23 23:00:00,13.7,94.0,5.8,1015.3,7.0,0.0
2021-07-24 00:00:00,13.2,96.0,6.1,1015.4,5.0,0.0
2021-07-24 01:00:00,13.1,95.0,7.3,1015.4,3.0,0.0
2021-07-24 02:00:00,12.3,100.0,6.6,1015.9,4.0,0.0
2021-07-24 03:00:00,12.7,100.0,5.2,1016.0,100.0,0.0
2021-07-24 04:00:00,12.7,99.0,4.3,1015.7,99.0,0.0
2021-07-24 05:00:00,12.8,99.0,3.1,1015.5,100.0,0.0
2021-07-24 06:00:00,12.9,99.0,4.0,1015.3,100.0,0.0
2021-07-24 07:00:00,13.8,96.0,2.3,1015.0,63.0,0.0
2021-07-24 08:00:00,15.2,90.0,1.1,1015.0,48.0,0.0
2021-07-24 09:00:00,16.9,83.0,1.9,1015.1,57.0,0.0
2021-07-24 10:00:00,18.1,79.0,2.9,1014.9,65.0,0.0
2021-07-24 11:00:00,19.7,74.0,3.3,1014.6,73.0,0.0
2021-07-24 12:00:00,20.8,71.0,4.9,1014.3,83.0,0.0
2021-07-24 13:00:00,21.4,69.0,8.0,1014.5,86.0,0.0
2021-07-24 14:00:00,17.9,78.0,10.2,1015.3,82.0,0.0
2021-07-24 15:00:00,19.1,74.0,8.4,1015.4,69.0,0.0
2021-07-24 16:00:00,19.2,73.0,8.4,1015.0,59.0,0.0
2021-07-24 17:00:00,18.9,75.0,8.0,1014.9,46.0,0.0
2021-07-24 18:00:00,18.7,75.0,7.8,1014.5,36.0,0.0
2021-07-24 19:00:00,18.2,76.0,8.2,1014.2,3.0,0.0
2021-07-24 20:00:00,17.3,80.0,7.7,1014.1,1.0,0.0
2021-07-24 21:00:00,16.6,84.0,5.3,1014.3,2.0,0.0
2021-07-24 22:00:00,15.6,90.0,3.6,1014.5,13.0,0.0
2021-07-24 23:00:00,15.0,92.0,4.9,1014.5,14.0,0.0
2021-07-25 00:00:00,14.1,94.0,3.9,1014.6,14.0,0.0
2021-07-25 01:00:00,14.1,94.0,3.9,1014.3,25.0,0.0
2021-07-25 02:00:00,13.6,95.0,4.7,1014.2,36.0,0.0
2021-07-25 03:00:00,14.4,93.0,6.8,1013.9,35.0,0.0
2021-07-25 04:00:00,14.5,93.0,7.2,1013.5,27.0,0.0
2021-07-25 05:00:00,14.4,94.0,7.1,1013.4,22.0,0.0
2021-07-25 06:00:00,14.6,95.0,6.9,1013.2,15.0,0.0
2021-07-25 07:00:00,16.1,91.0,5.7,1013.0,8.0,0.0
2021-07-25 08:00:00,18.4,85.0,3.7,1013.0,4.0,0.0
2021-07-25 09:00:00,20.5,79.0,2.2,1013.1,1.0,0.0
2021-07-25 10:00:00,22.3,71.0,1.3,1013.1,1.0,0.0
2021-07-25 11:00:00,23.5,64.0,3.1,1013.0,5.0,0.0
2021-07-25 12:00:00,24.2,57.0,4.5,1012.8,3.0,0.0
2021-07-25 13:00:00,24.8,54.0,5.1,1012.6,0.0,0.0
2021-07-25 14:00:00,24.3,57.0,7.7,1012.8,7.0,0.0
2021-07-25 15:00:00,24.8,56.0,9.2,1012.7,4.0,0.0
2021-07-25 16:00:00,24.5,57.0,9.0,1012.4,27.0,0.0
2021-07-25 17:00:00,24.6,58.0,8.7,1012.0,30.0,0.0
2021-07-25 18:00:00,24.4,59.0,10.1,1011.7,56.0,0.0
2021-07-25 19:00:00,23.7,62.0,9.2,1011.4,41.0,0.0
2021-07-25 20:00:00,23.0,68.0,7.2,1011.7,84.0,0.0
2021-07-25 21:00:00,21.1,77.0,5.8,1011.9,99.0,0.0
2021-07-25 22:00:00,19.9,81.0,4.0,1011.9,100.0,0.0
2021-07-25 23:00:00,19.0,85.0,3.6,1012.1,99.0,0.0
2021-07-26 00:00:00,18.6,86.0,4.7,1011.8,95.0,0.0
2021-07-26 01:00:00,18.4,86.0,7.9,1011.8,97.0,0.0
2021-07-26 02:00:00,17.2,92.0,6.6,1011.8,97.0,0.0
2021-07-26 03:00:00,16.8,90.0,7.6,1011.7,95.0,0.0
2021-07-26 04:00:00,15.8,90.0,7.6,1011.5,83.0,0.0
2021-07-26 05:00:00,15.9,86.0,7.2,1011.6,92.0,0.0
2021-07-26 06:00:00,15.8,86.0,3.3,1011.7,79.0,0.0
2021-07-26 07:00:00,16.5,87.0,1.1,1011.4,85.0,0.0
2021-07-26 08:00:00,19.5,76.0,3.6,1011.3,57.0,0.0
2021-07-26 09:00:00,22.3,64.0,3.6,1011.2,40.0,0.0
2021-07-26 10:00:00,24.0,53.0,4.1,1011.0,34.0,0.0
2021-07-26 11:00:00,25.3,41.0,5.7,1010.9,71.0,0.0
2021-07-26 12:00:00,25.7,38.0,5.2,1010.6,50.0,0.0
2021-07-26 13:00:00,26.4,35.0,10.1,1010.3,65.0,0.0
2021-07-26 14:00:00,26.1,36.0,7.2,1010.3,93.0,0.0
2021-07-26 15:00:00,25.9,37.0,7.8,1010.0,96.0,0.0
2021-07-26 16:00:00,24.8,44.0,4.5,1010.1,98.0,0.0
2021-07-26 17:00:00,24.3,48.0,3.9,1009.6,85.0,0.0
2021-07-26 18:00:00,24.0,50.0,5.4,1009.6,86.0,0.0
2021-07-26 19:00:00,20.7,68.0,6.6,1009.5,92.0,0.1
2021-07-26 20:00:00,20.7,65.0,6.6,1009.1,97.0,0.0
2021-07-26 21:00:00,19.7,75.0,4.4,1008.9,99.0,0.0
2021-07-26 22:00:00,19.1,77.0,3.7,1008.7,100.0,0.9
2021-07-26 23:00:00,18.2,81.0,4.8,1008.3,100.0,0.4
2021-07-27 00:00:00,18.6,76.0,2.7,1008.0,100.0,0.0
2021-07-27 01:00:00,16.9,87.0,1.3,1007.8,99.0,0.0
2021-07-27 02:00:00,15.9,93.0,5.1,1008.5,100.0,0.0
2021-07-27 03:00:00,16.3,90.0,5.2,1008.1,100.0,0.1
2021-07-27 04:00:00,16.1,92.0,4.6,1007.6,100.0,0.9
2021-07-27 05:00:00,15.8,99.0,2.4,1007.4,100.0,1.2
2021-07-27 06:00:00,15.8,99.0,1.1,1007.3,100.0,1.6
2021-07-27 07:00:00,15.8,100.0,3.3,1007.2,100.0,1.8
2021-07-27 08:00:00,16.0,100.0,4.9,1007.3,100.0,2.7
2021-07-27 09:00:00,16.3,100.0,6.8,1007.7,100.0,5.3
2021-07-27 10:00:00,16.8,100.0,8.4,1007.9,100.0,4.9
2021-07-27 11:00:00,17.0,99.0,9.0,1008.1,100.0,1.4
2021-07-27 12:00:00,17.5,96.0,7.5,1008.1,98.0,0.8
2021-07-27 13:00:00,19.1,86.0,6.3,1007.8,99.0,0.0
2021-07-27 14:00:00,19.4,79.0,5.8,1008.2,99.0,0.1
2021-07-27 15:00:00,20.0,78.0,4.7,1007.7,95.0,0.1
2021-07-27 16:00:00,20.5,76.0,4.3,1007.2,98.0,0.1
2021-07-27 17:00:00,19.9,77.0,5.8,1007.0,98.0,0.0
2021-07-27 18:00:00,19.0,81.0,7.7,1006.8,97.0,0.1
2021-07-27 19:00:00,17.9,87.0,6.6,1006.5,94.0,0.1
2021-07-27 20:00:00,17.8,88.0,5.6,1006.3,99.0,0.1
2021-07-27 21:00:00,17.5,89.0,6.3,1006.0,98.0,0.0
2021-07-27 22:00:00,16.4,94.0,8.1,1005.8,100.0,0.0
2021-07-27 23:00:00,15.5,98.0,6.8,1005.6,100.0,0.1
2021-07-28 00:00:00,15.2,99.0,5.8,1005.3,100.0,0.0
2021-07-28 01:00:00,14.9,99.0,5.0,1004.7,100.0,0.0
2021-07-28 02:00:00,15.2,100.0,3.8,1004.1,100.0,0.0
2021-07-28 03:00:00,15.2,100.0,2.2,1003.4,100.0,0.0
2021-07-28 04:00:00,14.4,100.0,3.0,1003.1,100.0,0.0
2021-07-28 05:00:00,15.3,100.0,2.1,1002.6,100.0,0.0
2021-07-28 06:00:00,15.3,100.0,4.0,1002.3,100.0,0.0
2021-07-28 07:00:00,15.5,100.0,4.4,1001.8,100.0,0.0
2021-07-28 08:00:00,16.0,98.0,6.8,1001.9,100.0,0.2
2021-07-28 09:00:00,16.5,100.0,6.1,1001.6,100.0,1.2
2021-07-28 10:00:00,16.7,100.0,7.1,1001.3,100.0,1.5
2021-07-28 11:00:00,16.7,100.0,8.0,1001.3,100.0,0.6
2021-07-28 12:00:00,16.8,99.0,9.1,1001.4,99.0,1.6
2021-07-28 13:00:00,16.7,99.0,11.0,1001.4,100.0,1.3
2021-07-28 14:00:00,19.7,76.0,5.4,1001.2,100.0,1.1
2021-07-28 15:00:00,20.4,70.0,8.4,1000.9,91.0,0.0
2021-07-28 16:00:00,18.8,75.0,7.6,1001.1,97.0,0.3
2021-07-28 17:00:00,19.3,71.0,3.5,1001.0,94.0,0.0
2021-07-28 18:00:00,19.0,69.0,2.9,1000.6,95.0,0.0
2021-07-28 19:00:00,18.6,71.0,1.5,1000.5,98.0,0.0
2021-07-28 20:00:00,17.9,76.0,1.5,1000.2,93.0,0.0
2021-07-28 21:00:00,17.1,85.0,3.7,1000.1,87.0,0.0
2021-07-28 22:00:00,16.0,89.0,2.7,1000.1,98.0,0.3
2021-07-28 23:00:00,15.9,89.0,1.1,999.7,100.0,0.3
2021-07-29 00:00:00,15.3,94.0,2.3,999.3,99.0,0.5
2021-07-29 01:00:00,14.9,99.0,3.4,998.9,91.0,0.5
2021-07-29 02:00:00,14.1,100.0,3.8,998.2,98.0,0.7
2021-07-29 03:00:00,14.7,97.0,5.4,997.4,65.0,0.0
2021-07-29 04:00:00,14.0,100.0,6.2,996.7,57.0,0.0
2021-07-29 05:00:00,13.7,100.0,5.2,996.1,59.0,0.0
2021-07-29 06:00:00,13.6,100.0,4.3,995.7,84.0,0.0
2021-07-29 07:00:00,14.7,97.0,4.6,995.3,85.0,0.0
2021-07-29 08:00:00,15.5,97.0,3.3,995.1,78.0,0.0
2021-07-29 09:00:00,17.1,92.0,1.9,995.0,86.0,0.0
2021-07-29 10:00:00,18.7,83.0,3.3,995.1,94.0,0.0
2021-07-29 11:00:00,17.7,81.0,7.8,995.4,97.0,2.0
2021-07-29 12:00:00,17.6,78.0,9.4,995.4,92.0,0.6
2021-07-29 13:00:00,17.3,85.0,6.3,995.6,91.0,1.1
2021-07-29 14:00:00,16.4,88.0,6.1,995.6,97.0,0.0
2021-07-29 15:00:00,16.8,88.0,8.4,995.5,99.0,0.2
2021-07-29 16:00:00,16.5,87.0,7.9,995.5,98.0,0.1
2021-07-29 17:00:00,16.8,81.0,8.6,995.4,99.0,0.1
2021-07-29 18:00:00,17.1,80.0,9.0,995.3,99.0,0.1
2021-07-29 19:00:00,16.5,84.0,9.3,995.2,100.0,0.0
2021-07-29 20:00:00,15.9,89.0,6.9,995.2,99.0,0.2
2021-07-29 21:00:00,15.6,92.0,6.1,995.3,100.0,0.1
2021-07-29 22:00:00,15.0,98.0,4.4,995.5,88.0,0.1
2021-07-29 23:00:00,14.8,99.0,5.4,995.5,100.0,0.1
2021-07-30 00:00:00,14.9,99.0,6.8,995.6,100.0,0.1
2021-07-30 01:00:00,14.9,98.0,6.8,995.7,100.0,0.1
2021-07-30 02:00:00,15.1,98.0,10.4,995.1,100.0,0.1
2021-07-30 03:00:00,15.1,98.0,9.7,995.1,100.0,0.1
2021-07-30 04:00:00,14.8,98.0,9.4,995.2,100.0,0.1
2021-07-30 05:00:00,14.7,98.0,7.5,995.0,100.0,0.1
2021-07-30 06:00:00,14.8,98.0,4.8,995.1,100.0,0.0
2021-07-30 07:00:00,15.0,98.0,3.3,995.1,100.0,0.0
2021-07-30 08:00:00,15.2,95.0,4.9,995.2,100.0,0.1
2021-07-30 09:00:00,15.5,92.0,4.9,995.5,100.0,0.1
2021-07-30 10:00:00,16.0,91.0,3.4,995.8,100.0,0.0
2021-07-30 11:00:00,16.7,88.0,1.8,996.2,100.0,0.1
2021-07-30 12:00:00,18.2,80.0,3.4,996.2,69.0,0.1
2021-07-30 13:00:00,18.9,72.0,6.5,996.3,85.0,0.0
2021-07-30 14:00:00,19.2,75.0,9.5,996.3,73.0,0.0
2021-07-30 15:00:00,19.4,74.0,12.6,996.6,70.0,0.0
2021-07-30 16:00:00,18.6,74.0,13.6,996.7,29.0,0.0
2021-07-30 17:00:00,18.1,71.0,12.8,996.8,9.0,0.0
2021-07-30 18:00:00,17.7,71.0,13.0,997.0,1.0,0.0
2021-07-30 19:00:00,16.6,72.0,13.2,997.0,0.0,0.0
2021-07-30 20:00:00,15.5,76.0,12.2,997.2,0.0,0.0
2021-07-30 21:00:00,14.2,82.0,11.0,997.4,3.0,0.0
2021-07-30 22:00:00,12.6,88.0,10.7,997.5,2.0,0.0
2021-07-30 23:00:00,11.6,91.0,10.0,997.5,3.0,0.0
2021-07-31 00:00:00,11.2,92.0,10.0,997.6,2.0,0.0
2021-07-31 01:00:00,11.0,91.0,10.5,997.5,7.0,0.0
2021-07-31 02:00:00,11.8,86.0,11.3,997.7,19.0,0.0
2021-07-31 03:00:00,11.8,85.0,11.4,997.4,16.0,0.0
2021-07-31 04:00:00,11.5,85.0,11.2,997.2,16.0,0.0
2021-07-31 05:00:00,11.3,85.0,10.1,996.8,26.0,0.0
2021-07-31 06:00:00,11.3,85.0,9.6,996.5,35.0,0.0
2021-07-31 07:00:00,12.1,82.0,9.2,996.3,50.0,0.0
2021-07-31 08:00:00,12.9,74.0,12.9,996.2,30.0,0.0
2021-07-31 09:00:00,13.7,68.0,14.6,996.0,86.0,0.0
2021-07-31 10:00:00,14.6,64.0,13.8,995.7,100.0,0.0
2021-07-31 11:00:00,14.5,65.0,12.3,995.8,100.0,0.0
2021-07-31 12:00:00,14.5,66.0,11.4,995.8,99.0,0.0
2021-07-31 13:00:00,15.3,62.0,11.5,995.6,99.0,0.0
2021-07-31 14:00:00,16.0,58.0,12.9,995.7,100.0,0.0
2021-07-31 15:00:00,16.0,59.0,15.8,995.6,89.0,0.0
2021-07-31 16:00:00,16.1,61.0,17.5,995.5,100.0,0.0
2021-07-31 17:00:00,15.5,63.0,18.0,995.5,90.0,0.0
2021-07-31 18:00:00,15.3,63.0,17.6,995.5,71.0,0.0
2021-07-31 19:00:00,14.9,67.0,18.4,995.4,26.0,0.0
2021-07-31 20:00:00,14.1,72.0,18.2,995.3,2.0,0.0
2021-07-31 21:00:00,13.2,76.0,16.5,995.7,0.0,0.0
2021-07-31 22:00:00,12.2,81.0,16.3,995.8,4.0,0.0
2021-07-31 23:00:00,11.6,83.0,15.0,996.0,14.0,0.0
2021-08-01 00:00:00,11.4,84.0,13.7,996.0,23.0,0.0
2021-08-01 01:00:00,11.1,85.0,14.0,996.1,11.0,0.0
2021-08-01 02:00:00,11.4,85.0,11.7,996.5,9.0,0.0
2021-08-01 03:00:00,10.9,87.0,10.9,996.5,35.0,0.0
2021-08-01 04:00:00,10.8,88.0,11.2,996.6,24.0,0.0
2021-08-01 05:00:00,10.3,91.0,11.2,996.7,2.0,0.0
2021-08-01 06:00:00,10.2,91.0,10.9,997.0,4.0,0.0
2021-08-01 07:00:00,11.1,86.0,11.4,997.2,3.0,0.0
2021-08-01 08:00:00,12.4,79.0,12.8,997.6,7.0,0.0
2021-08-01 09:00:00,13.8,71.0,14.3,997.8,0.0,0.0
2021-08-01 10:00:00,15.1,65.0,15.3,998.2,0.0,0.0
2021-08-01 11:00:00,16.2,60.0,16.2,998.3,1.0,0.0
2021-08-01 12:00:00,17.5,53.0,16.2,998.6,32.0,0.0
2021-08-01 13:00:00,18.3,48.0,16.8,998.6,37.0,0.0
2021-08-01 14:00:00,18.6,49.0,16.4,998.7,4.0,0.0
2021-08-01 15:00:00,19.4,46.0,16.1,998.9,20.0,0.0
2021-08-01 16:00:00,19.3,45.0,18.1,999.1,6.0,0.0
2021-08-01 17:00:00,18.3,49.0,21.4,999.6,2.0,0.0
2021-08-01 18:00:00,17.1,56.0,22.8,1000.1,1.0,0.0
2021-08-01 19:00:00,15.7,64.0,22.9,1000.4,12.0,0.0
2021-08-01 20:00:00,14.4,70.0,20.9,1001.0,32.0,0.0
2021-08-01 21:00:00,13.3,74.0,20.3,1001.7,24.0,0.0
2021-08-01 22:00:00,12.1,78.0,18.8,1002.2,0.0,0.0
2021-08-01 23:00:00,11.3,79.0,17.9,1002.7,0.0,0.0
2021-08-02 00:00:00,10.9,79.0,16.7,1003.1,0.0,0.0
2021-08-02 01:00:00,10.5,81.0,16.3,1003.3,0.0,0.0
2021-08-02 02:00:00,10.9,81.0,14.3,1003.7,0.0,0.0
2021-08-02 03:00:00,10.6,81.0,14.1,1003.8,30.0,0.0
2021-08-02 04:00:00,10.6,81.0,14.1,1004.0,55.0,0.0
2021-08-02 05:00:00,10.7,80.0,14.6,1004.2,38.0,0.0
2021-08-02 06:00:00,10.5,80.0,14.1,1004.5,1.0,0.0
2021-08-02 07:00:00,10.9,80.0,13.4,1004.9,0.0,0.0
2021-08-02 08:00:00,11.9,73.0,14.2,1005.0,2.0,0.0
2021-08-02 09:00:00,13.0,62.0,15.0,1005.1,25.0,0.0
2021-08-02 10:00:00,13.8,56.0,15.5,1005.1,19.0,0.0
2021-08-02 11:00:00,14.5,53.0,15.1,1005.1,21.0,0.0
2021-08-02 12:00:00,15.5,48.0,13.8,1005.0,32.0,0.0
2021-08-02 13:00:00,16.3,45.0,13.6,1005.1,67.0,0.0
2021-08-02 14:00:00,16.2,52.0,15.1,1005.5,38.0,0.0
2021-08-02 15:00:00,16.5,53.0,18.4,1005.8,53.0,0.0
2021-08-02 16:00:00,15.7,58.0,20.1,1006.2,14.0,0.0
2021-08-02 17:00:00,15.6,57.0,18.1,1006.4,6.0,0.0
2021-08-02 18:00:00,15.0,58.0,17.3,1006.6,12.0,0.0
2021-08-02 19:00:00,14.4,60.0,16.3,1006.7,8.0,0.0
2021-08-02 20:00:00,13.7,64.0,14.8,1006.9,5.0,0.0
2021-08-02 21:00:00,12.6,71.0,12.2,1007.0,3.0,0.0
2021-08-02 22:00:00,11.4,77.0,11.2,1007.4,2.0,0.0
2021-08-02 23:00:00,10.9,81.0,10.7,1007.6,1.0,0.0
2021-08-03 00:00:00,10.6,82.0,9.0,1008.0,0.0,0.0
2021-08-03 01:00:00,10.3,82.0,7.6,1008.2,0.0,0.0
2021-08-03 02:00:00,10.4,83.0,7.9,1008.5,0.0,0.0
2021-08-03 03:00:00,10.4,83.0,7.6,1008.6,0.0,0.0
2021-08-03 04:00:00,9.9,85.0,5.0,1008.8,0.0,0.0
2021-08-03 05:00:00,8.5,90.0,6.3,1009.0,0.0,0.0
2021-08-03 06:00:00,9.8,85.0,5.6,1009.2,0.0,0.0
2021-08-03 07:00:00,10.5,85.0,3.6,1009.2,1.0,0.0
2021-08-03 08:00:00,12.0,79.0,4.8,1009.6,22.0,0.0
2021-08-03 09:00:00,13.1,70.0,8.3,1009.7,29.0,0.0
2021-08-03 10:00:00,14.1,63.0,7.7,1009.6,41.0,0.0
2021-08-03 11:00:00,15.0,55.0,6.9,1009.6,41.0,0.0
2021-08-03 12:00:00,15.7,53.0,8.2,1009.7,83.0,0.0
2021-08-03 13:00:00,16.1,54.0,10.5,1009.8,99.0,0.0
2021-08-03 14:00:00,14.2,61.0,13.7,1010.4,98.0,0.0
2021-08-03 15:00:00,14.4,57.0,13.3,1010.7,98.0,0.0
2021-08-03 16:00:00,14.5,57.0,12.9,1010.7,99.0,0.0
2021-08-03 17:00:00,14.4,58.0,11.4,1010.7,90.0,0.0
2021-08-03 18:00:00,14.4,61.0,10.8,1010.6,49.0,0.0
2021-08-03 19:00:00,14.1,65.0,10.3,1010.5,18.0,0.0
2021-08-03 20:00:00,13.3,70.0,9.2,1010.7,5.0,0.0
2021-08-03 21:00:00,12.2,78.0,7.8,1011.0,2.0,0.0
2021-08-03 22:00:00,11.0,84.0,6.3,1011.1,34.0,0.0
2021-08-03 23:00:00,10.5,85.0,5.6,1011.4,64.0,0.0
2021-08-04 00:00:00,10.0,85.0,4.3,1011.7,28.0,0.0
2021-08-04 01:00:00,9.1,87.0,3.9,1011.8,55.0,0.0
2021-08-04 02:00:00,9.6,82.0,4.1,1012.1,70.0,0.0
2021-08-04 03:00:00,8.4,88.0,4.0,1012.1,94.0,0.0
2021-08-04 04:00:00,8.3,88.0,2.9,1012.0,89.0,0.0
2021-08-04 05:00:00,8.2,88.0,4.1,1012.0,94.0,0.0
2021-08-04 06:00:00,8.1,88.0,4.2,1012.1,95.0,0.0
2021-08-04 07:00:00,9.2,86.0,5.1,1012.1,96.0,0.0
2021-08-04 08:00:00,11.8,76.0,4.5,1012.3,98.0,0.0
2021-08-04 09:00:00,13.1,68.0,5.0,1012.3,97.0,0.0
2021-08-04 10:00:00,14.4,63.0,5.1,1012.2,93.0,0.0
2021-08-04 11:00:00,15.2,60.0,4.8,1012.1,100.0,0.0
2021-08-04 12:00:00,15.2,62.0,5.9,1012.2,100.0,0.0
2021-08-04 13:00:00,15.1,66.0,6.6,1012.4,91.0,0.0
2021-08-04 14:00:00,15.1,63.0,3.6,1012.5,100.0,0.0
2021-08-04 15:00:00,16.6,55.0,5.5,1012.4,66.0,0.0
2021-08-04 16:00:00,16.6,58.0,7.6,1012.2,40.0,0.0
2021-08-04 17:00:00,16.1,66.0,7.6,1012.1,54.0,0.0
2021-08-04 18:00:00,16.2,68.0,8.6,1011.9,87.0,0.0
2021-08-04 19:00:00,15.2,76.0,8.3,1011.7,85.0,0.0
2021-08-04 20:00:00,14.7,80.0,6.1,1011.5,87.0,0.0
2021-08-04 21:00:00,13.8,88.0,1.9,1011.4,72.0,0.0
2021-08-04 22:00:00,12.0,93.0,3.4,1011.4,17.0,0.0
2021-08-04 23:00:00,11.1,94.0,2.5,1011.5,16.0,0.0
2021-08-05 00:00:00,10.8,94.0,4.2,1011.3,35.0,0.0
2021-08-05 01:00:00,10.2,94.0,5.3,1011.1,86.0,0.0
2021-08-05 02:00:00,9.3,93.0,5.8,1011.3,94.0,0.0
2021-08-05 03:00:00,9.8,91.0,7.4,1011.1,71.0,0.0
2021-08-05 04:00:00,9.7,93.0,8.7,1010.8,55.0,0.0
2021-08-05 05:00:00,9.5,93.0,9.2,1010.6,89.0,0.0
2021-08-05 06:00:00,9.6,93.0,10.4,1010.4,95.0,0.0
2021-08-05 07:00:00,11.1,90.0,10.0,1010.3,87.0,0.0
2021-08-05 08:00:00,13.4,84.0,9.6,1010.1,17.0,0.0
2021-08-05 09:00:00,15.0,74.0,11.6,1010.0,35.0,0.0
2021-08-05 10:00:00,16.2,63.0,12.2,1009.9,89.0,0.0
2021-08-05 11:00:00,17.2,60.0,13.7,1009.9,98.0,0.0
2021-08-05 12:00:00,17.6,58.0,14.5,1009.8,98.0,0.1
2021-08-05 13:00:00,17.6,60.0,16.0,1009.8,88.0,0.2
2021-08-05 14:00:00,17.1,65.0,10.9,1009.8,96.0,0.1
2021-08-05 15:00:00,18.3,56.0,10.1,1009.5,92.0,0.1
2021-08-05 16:00:00,18.4,54.0,9.7,1009.1,74.0,0.0
2021-08-05 17:00:00,18.3,54.0,8.7,1009.0,98.0,0.0
2021-08-05 18:00:00,17.9,57.0,7.6,1008.6,97.0,0.0
2021-08-05 19:00:00,17.3,61.0,6.5,1008.5,98.0,0.0
2021-08-05 20:00:00,16.4,68.0,7.2,1008.6,98.0,0.0
2021-08-05 21:00:00,15.2,78.0,7.3,1008.9,99.0,0.0
2021-08-05 22:00:00,13.8,86.0,7.1,1008.9,99.0,0.0
2021-08-05 23:00:00,13.4,86.0,7.7,1008.6,97.0,0.0
2021-08-06 00:00:00,13.0,88.0,8.2,1008.3,96.0,0.0
2021-08-06 01:00:00,12.8,89.0,7.9,1008.1,96.0,0.0
2021-08-06 02:00:00,12.8,84.0,11.4,1007.7,98.0,0.0
2021-08-06 03:00:00,13.3,80.0,9.5,1007.2,95.0,0.0
2021-08-06 04:00:00,12.1,86.0,9.8,1006.9,91.0,0.0
2021-08-06 05:00:00,11.4,89.0,9.4,1006.6,81.0,0.0
2021-08-06 06:00:00,11.3,88.0,9.4,1006.5,60.0,0.0
2021-08-06 07:00:00,12.2,84.0,9.0,1006.4,51.0,0.0
2021-08-06 08:00:00,14.4,77.0,7.2,1006.5,69.0,0.0
2021-08-06 09:00:00,16.2,69.0,4.7,1006.5,62.0,0.0
2021-08-06 10:00:00,17.6,60.0,5.8,1006.7,90.0,0.0
2021-08-06 11:00:00,18.2,55.0,6.3,1006.3,24.0,0.0
2021-08-06 12:00:00,20.7,43.0,9.0,1005.7,3.0,0.0
2021-08-06 13:00:00,22.1,38.0,8.4,1005.0,22.0,0.0
2021-08-06 14:00:00,22.1,40.0,6.9,1004.5,39.0,0.0
2021-08-06 15:00:00,23.1,37.0,5.0,1004.0,27.0,0.0
2021-08-06 16:00:00,23.4,34.0,4.5,1003.7,26.0,0.0
2021-08-06 17:00:00,23.3,34.0,6.0,1003.3,33.0,0.0
2021-08-06 18:00:00,23.0,36.0,7.6,1003.0,40.0,0.0
2021-08-06 19:00:00,22.1,40.0,9.7,1003.0,47.0,0.0
2021-08-06 20:00:00,20.3,54.0,6.5,1003.1,37.0,0.0
2021-08-06 21:00:00,19.0,61.0,7.6,1003.1,34.0,0.0
2021-08-06 22:00:00,17.2,62.0,9.7,1003.0,1.0,0.0
2021-08-06 23:00:00,16.0,60.0,10.9,1003.0,19.0,0.0
2021-08-07 00:00:00,15.0,63.0,10.3,1003.0,64.0,0.0
2021-08-07 01:00:00,14.5,66.0,8.0,1003.0,93.0,0.0
2021-08-07 02:00:00,15.2,64.0,9.9,1002.4,93.0,0.0
2021-08-07 03:00:00,16.0,62.0,9.3,1002.1,42.0,0.0
2021-08-07 04:00:00,15.4,64.0,9.6,1001.9,34.0,0.0
2021-08-07 05:00:00,14.7,66.0,9.8,1001.7,35.0,0.0
2021-08-07 06:00:00,14.5,68.0,11.1,1001.3,84.0,0.0
2021-08-07 07:00:00,15.7,65.0,11.8,1001.1,100.0,0.0
2021-08-07 08:00:00,17.1,59.0,11.5,1001.1,100.0,0.0
2021-08-07 09:00:00,17.4,54.0,12.2,1001.5,100.0,0.0
2021-08-07 10:00:00,18.2,50.0,10.7,1001.4,97.0,0.0
2021-08-07 11:00:00,20.2,41.0,14.2,1001.1,99.0,0.0
2021-08-07 12:00:00,21.0,38.0,13.9,1000.8,99.0,0.0
2021-08-07 13:00:00,22.0,35.0,15.0,1000.8,99.0,0.0
2021-08-07 14:00:00,20.5,41.0,3.6,1000.5,100.0,0.0
2021-08-07 15:00:00,21.8,36.0,10.6,1000.4,96.0,0.0
2021-08-07 16:00:00,21.3,37.0,10.8,1000.3,95.0,0.0
2021-08-07 17:00:00,19.8,48.0,9.2,1000.6,100.0,0.1
2021-08-07 18:00:00,17.1,81.0,2.9,1000.6,100.0,0.3
2021-08-07 19:00:00,16.8,76.0,6.8,1000.5,99.0,0.1
2021-08-07 20:00:00,16.4,74.0,8.1,1000.3,93.0,0.0
2021-08-07 21:00:00,16.3,75.0,3.6,1000.3,95.0,0.0
2021-08-07 22:00:00,15.5,81.0,6.5,1000.4,98.0,0.1
2021-08-07 23:00:00,14.8,82.0,4.2,1000.4,98.0,0.1
2021-08-08 00:00:00,14.3,85.0,2.9,1000.1,100.0,0.3
2021-08-08 01:00:00,14.3,87.0,7.3,999.6,92.0,0.1
2021-08-08 02:00:00,14.8,82.0,3.3,1000.1,71.0,0.0
2021-08-08 03:00:00,13.1,89.0,5.0,1000.0,91.0,0.1
2021-08-08 04:00:00,13.1,89.0,5.1,999.6,83.0,0.0
2021-08-08 05:00:00,12.9,86.0,4.9,999.5,63.0,0.0
2021-08-08 06:00:00,11.7,92.0,4.5,999.4,38.0,0.0
2021-08-08 07:00:00,13.3,86.0,3.3,999.4,64.0,0.0
2021-08-08 08:00:00,14.5,83.0,3.9,999.3,88.0,0.0
2021-08-08 09:00:00,16.2,71.0,3.6,999.5,92.0,0.0
2021-08-08 10:00:00,17.3,64.0,1.9,999.5,85.0,0.0
2021-08-08 11:00:00,18.4,56.0,2.9,999.3,50.0,0.1
2021-08-08 12:00:00,19.3,51.0,3.8,999.2,40.0,0.1
2021-08-08 13:00:00,19.7,48.0,5.7,999.5,41.0,0.1
2021-08-08 14:00:00,18.6,53.0,2.9,1000.2,46.0,0.1
2021-08-08 15:00:00,18.9,56.0,7.9,1000.3,29.0,0.1
2021-08-08 16:00:00,18.8,61.0,9.4,1000.5,29.0,0.1
2021-08-08 17:00:00,19.3,58.0,5.2,1000.6,87.0,0.0
2021-08-08 18:00:00,19.3,58.0,6.4,1000.6,97.0,0.0
2021-08-08 19:00:00,18.9,61.0,6.5,1000.6,97.0,0.0
2021-08-08 20:00:00,17.9,68.0,6.0,1000.9,90.0,0.0
2021-08-08 21:00:00,17.0,76.0,5.0,1001.2,36.0,0.0
2021-08-08 22:00:00,16.0,79.0,4.5,1001.5,42.0,0.0
2021-08-08 23:00:00,15.4,81.0,5.1,1001.7,42.0,0.0
2021-08-09 00:00:00,14.6,85.0,4.5,1001.5,93.0,0.0
2021-08-09 01:00:00,14.2,88.0,4.4,1001.5,95.0,0.0
2021-08-09 02:00:00,13.6,85.0,6.1,1002.3,90.0,0.0
2021-08-09 03:00:00,13.5,84.0,4.7,1002.5,38.0,0.0
2021-08-09 04:00:00,13.0,86.0,3.7,1002.5,25.0,0.0
2021-08-09 05:00:00,12.4,88.0,3.3,1002.5,19.0,0.0
2021-08-09 06:00:00,12.0,89.0,2.6,1002.6,79.0,0.0
2021-08-09 07:00:00,13.2,84.0,2.9,1002.9,95.0,0.0
2021-08-09 08:00:00,14.2,84.0,1.6,1003.1,99.0,0.1
2021-08-09 09:00:00,16.3,75.0,3.6,1003.1,81.0,0.0
2021-08-09 10:00:00,18.4,60.0,1.5,1003.3,54.0,0.0
2021-08-09 11:00:00,19.6,54.0,1.5,1003.5,60.0,0.0
2021-08-09 12:00:00,20.1,54.0,5.4,1003.7,95.0,0.0
2021-08-09 13:00:00,18.4,63.0,5.5,1004.1,79.0,0.0
2021-08-09 14:00:00,19.3,62.0,3.0,1004.3,78.0,0.3
2021-08-09 15:00:00,20.3,59.0,4.5,1004.5,93.0,0.0
2021-08-09 16:00:00,19.7,63.0,8.0,1004.7,99.0,0.0
2021-08-09 17:00:00,17.6,77.0,9.3,1005.2,99.0,0.4
2021-08-09 18:00:00,17.5,78.0,8.0,1005.4,99.0,0.1
2021-08-09 19:00:00,17.4,79.0,7.4,1005.4,99.0,0.0
2021-08-09 20:00:00,16.1,89.0,9.1,1005.6,99.0,1.3
2021-08-09 21:00:00,15.1,96.0,7.9,1005.9,98.0,0.4
2021-08-09 22:00:00,14.3,100.0,7.8,1006.3,99.0,0.5
2021-08-09 23:00:00,14.0,99.0,6.4,1006.7,100.0,1.2
2021-08-10 00:00:00,14.1,99.0,8.9,1006.9,100.0,0.2
2021-08-10 01:00:00,13.9,99.0,9.9,1007.2,100.0,0.8
2021-08-10 02:00:00,13.7,99.0,9.8,1007.8,100.0,0.5
2021-08-10 03:00:00,14.1,96.0,14.6,1008.1,100.0,0.2
2021-08-10 04:00:00,13.8,96.0,12.6,1008.4,100.0,0.1
2021-08-10 05:00:00,13.7,97.0,10.8,1008.5,97.0,0.0
2021-08-10 06:00:00,13.6,96.0,9.7,1008.6,50.0,0.0
2021-08-10 07:00:00,13.5,96.0,9.4,1008.9,51.0,0.0
2021-08-10 08:00:00,14.3,95.0,8.9,1009.0,63.0,0.1
2021-08-10 09:00:00,15.2,91.0,9.2,1009.2,32.0,0.0
2021-08-10 10:00:00,16.2,85.0,8.8,1009.4,30.0,0.1
2021-08-10 11:00:00,17.0,79.0,8.1,1009.4,45.0,0.0
2021-08-10 12:00:00,18.0,71.0,8.3,1009.5,55.0,0.0
2021-08-10 13:00:00,18.6,64.0,8.5,1009.2,38.0,0.1
2021-08-10 14:00:00,18.7,58.0,8.0,1009.3,44.0,0.1
2021-08-10 15:00:00,18.7,58.0,6.9,1009.4,46.0,0.2
2021-08-10 16:00:00,18.5,59.0,7.4,1009.5,61.0,0.2
2021-08-10 17:00:00,17.7,65.0,7.9,1009.6,64.0,0.2
2021-08-10 18:00:00,17.2,70.0,6.3,1009.6,60.0,0.1
2021-08-10 19:00:00,16.8,73.0,4.6,1009.7,55.0,0.1
2021-08-10 20:00:00,16.1,80.0,1.3,1009.9,51.0,0.0
2021-08-10 21:00:00,15.4,90.0,1.3,1010.0,38.0,0.0
2021-08-10 22:00:00,14.3,92.0,3.1,1010.4,26.0,0.0
2021-08-10 23:00:00,13.8,93.0,5.1,1010.8,23.0,0.0
2021-08-11 00:00:00,13.3,93.0,4.4,1010.8,36.0,0.0
2021-08-11 01:00:00,12.9,94.0,3.3,1010.8,40.0,0.0
2021-08-11 02:00:00,12.0,96.0,4.3,1011.2,30.0,0.0
2021-08-11 03:00:00,11.8,96.0,3.1,1011.4,42.0,0.0
2021-08-11 04:00:00,11.3,95.0,3.8,1011.4,43.0,0.0
2021-08-11 05:00:00,11.1,95.0,4.6,1011.6,27.0,0.0
2021-08-11 06:00:00,10.9,94.0,4.2,1011.5,21.0,0.0
2021-08-11 07:00:00,12.7,91.0,1.8,1011.7,18.0,0.0
2021-08-11 08:00:00,14.3,90.0,2.3,1011.9,31.0,0.0
2021-08-11 09:00:00,15.5,82.0,3.8,1012.1,48.0,0.0
2021-08-11 10:00:00,16.1,80.0,4.3,1012.4,42.0,0.1
2021-08-11 11:00:00,16.9,79.0,4.8,1012.6,41.0,0.1
2021-08-11 12:00:00,18.1,72.0,5.7,1012.4,41.0,0.0
2021-08-11 13:00:00,18.9,70.0,8.0,1012.5,52.0,0.0
2021-08-11 14:00:00,17.3,70.0,7.3,1012.8,69.0,0.0
2021-08-11 15:00:00,17.5,72.0,8.4,1013.0,77.0,0.3
2021-08-11 16:00:00,17.3,77.0,9.0,1013.1,42.0,0.1
2021-08-11 17:00:00,16.8,79.0,9.4,1013.2,69.0,0.2
2021-08-11 18:00:00,16.6,78.0,8.0,1013.3,47.0,0.1
2021-08-11 19:00:00,16.4,78.0,6.1,1013.1,52.0,0.0
2021-08-11 20:00:00,15.8,81.0,5.1,1013.2,59.0,0.0
2021-08-11 21:00:00,15.0,88.0,3.3,1013.4,98.0,0.0
2021-08-11 22:00:00,13.1,95.0,3.3,1013.9,98.0,0.0
2021-08-11 23:00:00,12.4,96.0,1.0,1014.1,99.0,0.0
2021-08-12 00:00:00,12.6,96.0,2.3,1014.2,99.0,0.0
2021-08-12 01:00:00,12.7,95.0,2.7,1014.2,99.0,0.0
2021-08-12 02:00:00,12.7,96.0,3.8,1014.1,99.0,0.0
2021-08-12 03:00:00,13.0,96.0,4.8,1014.0,100.0,0.0
2021-08-12 04:00:00,13.0,95.0,7.1,1013.7,99.0,0.0
2021-08-12 05:00:00,13.0,93.0,7.4,1013.2,100.0,0.0
2021-08-12 06:00:00,12.7,93.0,4.3,1012.9,100.0,0.5
2021-08-12 07:00:00,13.1,92.0,6.1,1012.9,100.0,0.0
2021-08-12 08:00:00,14.0,91.0,5.9,1012.9,83.0,0.6
2021-08-12 09:00:00,15.6,83.0,8.2,1012.9,85.0,0.0
2021-08-12 10:00:00,16.6,74.0,14.1,1012.7,97.0,0.0
2021-08-12 11:00:00,17.5,69.0,15.4,1012.4,95.0,0.0
2021-08-12 12:00:00,17.1,76.0,14.0,1012.4,95.0,0.8
2021-08-12 13:00:00,17.9,69.0,15.9,1012.2,97.0,0.3
2021-08-12 14:00:00,17.8,71.0,13.6,1012.3,100.0,0.0
2021-08-12 15:00:00,18.0,71.0,14.4,1011.8,96.0,0.3
2021-08-12 16:00:00,17.9,78.0,16.1,1011.6,99.0,0.8
2021-08-12 17:00:00,16.6,89.0,14.0,1011.6,100.0,1.0
2021-08-12 18:00:00,15.4,99.0,14.8,1011.7,99.0,1.3
2021-08-12 19:00:00,15.6,97.0,12.8,1011.7,99.0,0.3
2021-08-12 20:00:00,15.4,97.0,12.2,1011.9,99.0,0.1
2021-08-12 21:00:00,14.5,97.0,11.3,1012.4,99.0,0.0
2021-08-12 22:00:00,13.9,98.0,9.9,1012.6,99.0,0.0
2021-08-12 23:00:00,13.3,98.0,9.4,1012.8,99.0,0.0
2021-08-13 00:00:00,13.4,98.0,8.3,1012.8,99.0,0.0
2021-08-13 01:00:00,13.1,98.0,7.0,1012.9,89.0,0.0
2021-08-13 02:00:00,12.8,99.0,8.6,1012.7,51.0,0.0
2021-08-13 03:00:00,12.9,98.0,8.3,1012.4,48.0,0.0
2021-08-13 04:00:00,12.5,97.0,6.4,1012.1,45.0,0.0
2021-08-13 05:00:00,11.9,96.0,5.6,1011.6,83.0,0.0
2021-08-13 06:00:00,11.7,96.0,6.4,1011.2,83.0,0.0
2021-08-13 07:00:00,12.2,98.0,7.2,1010.9,87.0,0.0
2021-08-13 08:00:00,13.5,96.0,9.5,1010.7,93.0,0.0
2021-08-13 09:00:00,14.2,91.0,10.5,1010.5,99.0,0.0
2021-08-13 10:00:00,15.1,80.0,14.1,1010.3,99.0,0.0
2021-08-13 11:00:00,15.7,74.0,13.7,1010.3,94.0,0.0
2021-08-13 12:00:00,16.7,65.0,13.0,1010.2,98.0,0.0
2021-08-13 13:00:00,17.0,60.0,13.3,1009.9,98.0,0.0
2021-08-13 14:00:00,16.9,60.0,15.0,1009.3,97.0,0.0
2021-08-13 15:00:00,15.3,82.0,13.7,1009.5,98.0,0.5
2021-08-13 16:00:00,14.9,86.0,12.2,1008.9,100.0,0.3
2021-08-13 17:00:00,14.3,90.0,10.1,1008.8,100.0,0.5
2021-08-13 18:00:00,13.4,92.0,9.2,1008.5,100.0,1.1
2021-08-13 19:00:00,13.2,99.0,8.4,1008.3,100.0,1.1
2021-08-13 20:00:00,13.1,94.0,9.7,1008.2,100.0,0.2
2021-08-13 21:00:00,12.8,96.0,9.0,1008.1,98.0,0.1
2021-08-13 22:00:00,11.8,96.0,10.0,1008.3,87.0,0.2
2021-08-13 23:00:00,11.3,100.0,9.6,1008.2,75.0,0.1
2021-08-14 00:00:00,11.0,99.0,9.8,1008.1,90.0,0.2
2021-08-14 01:00:00,11.4,96.0,9.7,1007.8,61.0,0.1
2021-08-14 02:00:00,11.3,97.0,10.5,1007.4,98.0,0.3
2021-08-14 03:00:00,11.4,97.0,9.7,1006.9,95.0,0.0
2021-08-14 04:00:00,11.2,96.0,8.7,1006.1,96.0,0.0
2021-08-14 05:00:00,11.1,96.0,8.2,1005.5,87.0,0.0
2021-08-14 06:00:00,11.1,95.0,6.6,1005.3,100.0,0.1
2021-08-14 07:00:00,11.7,95.0,6.7,1005.1,100.0,0.0
2021-08-14 08:00:00,12.3,95.0,5.5,1004.9,100.0,0.0
2021-08-14 09:00:00,13.1,90.0,5.0,1004.6,89.0,0.1
2021-08-14 10:00:00,14.1,90.0,2.3,1004.7,96.0,0.0
2021-08-14 11:00:00,14.7,91.0,1.6,1004.7,99.0,0.2
2021-08-14 12:00:00,15.0,91.0,2.7,1004.8,99.0,0.2
2021-08-14 13:00:00,15.0,93.0,4.5,1004.9,100.0,0.5
2021-08-14 14:00:00,14.6,90.0,5.4,1004.6,99.0,0.5
2021-08-14 15:00:00,14.7,84.0,7.0,1004.6,76.0,0.2
2021-08-14 16:00:00,15.2,79.0,9.2,1004.8,56.0,0.1
2021-08-14 17:00:00,15.3,77.0,10.8,1004.7,97.0,0.1
2021-08-14 18:00:00,14.9,76.0,10.7,1004.9,100.0,0.0
2021-08-14 19:00:00,14.7,73.0,11.7,1004.9,99.0,0.1
2021-08-14 20:00:00,14.2,74.0,12.5,1005.2,100.0,0.2
2021-08-14 21:00:00,13.3,80.0,11.5,1005.3,30.0,0.1
2021-08-14 22:00:00,12.4,86.0,7.9,1005.5,56.0,0.0
2021-08-14 23:00:00,12.3,87.0,6.3,1005.3,87.0,0.1
2021-08-15 00:00:00,12.4,86.0,6.9,1005.2,95.0,0.1
2021-08-15 01:00:00,12.2,86.0,7.4,1005.1,88.0,0.2
2021-08-15 02:00:00,11.0,99.0,6.8,1004.9,66.0,0.2
2021-08-15 03:00:00,12.3,100.0,4.7,1004.5,71.0,0.2
2021-08-15 04:00:00,11.7,99.0,4.0,1004.2,65.0,0.2
2021-08-15 05:00:00,11.1,99.0,6.3,1004.0,100.0,0.4
2021-08-15 06:00:00,11.1,99.0,5.0,1003.7,99.0,0.5
2021-08-15 07:00:00,11.3,100.0,7.8,1003.4,100.0,0.5
2021-08-15 08:00:00,11.8,99.0,7.3,1003.2,100.0,0.3
2021-08-15 09:00:00,12.2,96.0,6.8,1003.1,100.0,0.5
2021-08-15 10:00:00,12.8,97.0,9.0,1003.4,100.0,0.3
2021-08-15 11:00:00,12.7,98.0,9.9,1003.5,100.0,0.3
2021-08-15 12:00:00,12.4,100.0,9.5,1003.5,100.0,0.5
2021-08-15 13:00:00,12.6,100.0,8.6,1003.2,100.0,0.5
2021-08-15 14:00:00,12.7,100.0,6.0,1003.0,100.0,0.6
2021-08-15 15:00:00,12.6,99.0,5.4,1002.9,100.0,0.8
2021-08-15 16:00:00,11.5,98.0,7.1,1002.9,100.0,2.9
2021-08-15 17:00:00,11.3,99.0,1.8,1002.5,100.0,1.4
2021-08-15 18:00:00,11.8,100.0,4.0,1002.4,100.0,0.5
2021-08-15 19:00:00,11.4,100.0,3.2,1002.3,100.0,0.5
2021-08-15 20:00:00,11.2,100.0,3.3,1002.4,100.0,0.3
2021-08-15 21:00:00,10.9,100.0,0.4,1002.2,98.0,0.7
2021-08-15 22:00:00,10.1,99.0,2.5,1002.1,97.0,0.1
2021-08-15 23:00:00,9.8,100.0,3.1,1002.0,98.0,0.0
2021-08-16 00:00:00,9.6,100.0,3.6,1001.9,59.0,0.0
2021-08-16 01:00:00,9.1,99.0,4.2,1001.7,63.0,0.0
2021-08-16 02:00:00,9.0,100.0,6.0,1001.5,62.0,0.0
2021-08-16 03:00:00,9.3,100.0,7.1,1001.0,85.0,0.0
2021-08-16 04:00:00,8.9,100.0,6.0,1000.8,95.0,0.0
2021-08-16 05:00:00,8.7,100.0,6.2,1000.6,97.0,0.0
2021-08-16 06:00:00,8.4,100.0,5.9,1000.4,95.0,0.0
2021-08-16 07:00:00,8.7,97.0,8.2,1000.7,96.0,0.0
2021-08-16 08:00:00,9.3,97.0,9.2,1000.9,100.0,0.0
2021-08-16 09:00:00,10.7,95.0,6.9,1001.1,68.0,0.0
2021-08-16 10:00:00,12.6,87.0,7.6,1001.3,96.0,0.0
2021-08-16 11:00:00,14.7,75.0,8.7,1001.5,100.0,0.0
2021-08-16 12:00:00,16.0,69.0,8.3,1001.6,93.0,0.0
2021-08-16 13:00:00,17.7,60.0,8.8,1001.7,23.0,0.0
2021-08-16 14:00:00,18.2,53.0,7.1,1001.7,20.0,0.0
2021-08-16 15:00:00,18.8,52.0,7.1,1001.8,30.0,0.0
2021-08-16 16:00:00,19.1,51.0,7.6,1001.9,34.0,0.0
2021-08-16 17:00:00,19.1,52.0,9.4,1002.3,3.0,0.0
2021-08-16 18:00:00,19.2,54.0,11.2,1002.6,0.0,0.0
2021-08-16 19:00:00,18.7,59.0,12.3,1002.7,4.0,0.0
2021-08-16 20:00:00,17.2,67.0,13.8,1003.0,1.0,0.0
2021-08-16 21:00:00,15.1,78.0,12.6,1003.6,0.0,0.0
2021-08-16 22:00:00,13.4,87.0,11.4,1004.0,0.0,0.0
2021-08-16 23:00:00,12.3,92.0,8.7,1004.4,0.0,0.0
2021-08-17 00:00:00,11.8,92.0,5.9,1004.5,0.0,0.0
2021-08-17 01:00:00,11.1,94.0,4.0,1004.2,0.0,0.0
2021-08-17 02:00:00,10.9,97.0,5.7,1005.0,1.0,0.0
2021-08-17 03:00:00,11.5,99.0,6.6,1005.0,100.0,0.0
2021-08-17 04:00:00,11.5,99.0,4.7,1005.0,100.0,0.0
2021-08-17 05:00:00,11.3,99.0,2.9,1004.9,100.0,0.0
2021-08-17 06:00:00,11.2,99.0,4.8,1004.8,100.0,0.0
2021-08-17 07:00:00,11.3,99.0,5.6,1004.9,100.0,0.0
2021-08-17 08:00:00,11.5,98.0,5.9,1005.1,100.0,0.0
2021-08-17 09:00:00,12.2,93.0,5.7,1005.3,97.0,0.0
2021-08-17 10:00:00,13.5,86.0,4.7,1005.3,88.0,0.0
2021-08-17 11:00:00,15.7,74.0,7.1,1005.4,54.0,0.0
2021-08-17 12:00:00,16.6,70.0,8.5,1005.1,5.0,0.0
2021-08-17 13:00:00,17.4,67.0,9.7,1005.1,1.0,0.0
2021-08-17 14:00:00,16.3,72.0,14.7,1005.6,1.0,0.0
2021-08-17 15:00:00,16.7,68.0,14.6,1005.7,55.0,0.0
2021-08-17 16:00:00,16.6,65.0,16.1,1005.7,3.0,0.0
2021-08-17 17:00:00,16.1,64.0,16.8,1005.6,0.0,0.0
2021-08-17 18:00:00,15.3,66.0,17.1,1005.5,6.0,0.0
2021-08-17 19:00:00,14.5,69.0,16.6,1005.5,92.0,0.0
2021-08-17 20:00:00,13.7,73.0,14.1,1005.4,98.0,0.0
2021-08-17 21:00:00,12.9,78.0,13.1,1005.7,99.0,0.0
2021-08-17 22:00:00,12.1,81.0,11.2,1005.7,82.0,0.0
2021-08-17 23:00:00,11.9,82.0,10.4,1005.5,49.0,0.0
2021-08-18 00:00:00,11.7,84.0,8.7,1005.1,49.0,0.0
2021-08-18 01:00:00,11.6,84.0,8.7,1004.8,62.0,0.0
2021-08-18 02:00:00,12.2,82.0,10.2,1004.7,97.0,0.0
2021-08-18 03:00:00,12.6,78.0,10.1,1004.2,100.0,0.0
2021-08-18 04:00:00,12.6,77.0,9.0,1003.7,96.0,0.0
2021-08-18 05:00:00,12.3,78.0,9.3,1003.2,55.0,0.0
2021-08-18 06:00:00,11.8,82.0,6.8,1002.7,79.0,0.0
2021-08-18 07:00:00,12.0,81.0,6.6,1002.2,100.0,0.1
2021-08-18 08:00:00,12.1,80.0,8.2,1001.7,93.0,0.1
2021-08-18 09:00:00,12.2,80.0,13.1,1001.1,99.0,0.3
2021-08-18 10:00:00,11.4,88.0,13.6,1000.8,98.0,0.5
2021-08-18 11:00:00,11.6,93.0,11.7,1000.6,100.0,0.3
2021-08-18 12:00:00,12.0,91.0,12.5,1000.2,100.0,0.1
2021-08-18 13:00:00,12.6,86.0,12.8,999.9,98.0,0.1
2021-08-18 14:00:00,12.6,90.0,13.9,999.7,68.0,0.0
2021-08-18 15:00:00,13.9,74.0,14.3,999.3,87.0,0.1
2021-08-18 16:00:00,14.6,65.0,17.9,999.0,92.0,0.0
2021-08-18 17:00:00,14.2,68.0,18.3,999.1,61.0,0.0
2021-08-18 18:00:00,14.3,69.0,20.1,999.1,66.0,0.0
2021-08-18 19:00:00,13.9,71.0,19.8,998.9,24.0,0.0
2021-08-18 20:00:00,13.3,76.0,19.0,999.3,15.0,0.0
2021-08-18 21:00:00,12.3,81.0,18.0,999.7,20.0,0.0
2021-08-18 22:00:00,11.7,80.0,18.5,1000.1,67.0,0.0
2021-08-18 23:00:00,11.7,78.0,17.3,1000.5,60.0,0.0
2021-08-19 00:00:00,11.2,82.0,16.3,1000.8,17.0,0.0
2021-08-19 01:00:00,10.7,84.0,15.6,1001.2,35.0,0.0
2021-08-19 02:00:00,11.4,74.0,16.4,1001.6,40.0,0.0
2021-08-19 03:00:00,11.4,75.0,15.6,1001.8,62.0,0.0
2021-08-19 04:00:00,11.1,78.0,15.9,1002.1,80.0,0.0
2021-08-19 05:00:00,11.4,77.0,15.0,1002.2,78.0,0.0
2021-08-19 06:00:00,11.3,77.0,15.8,1002.4,65.0,0.0
2021-08-19 07:00:00,10.9,81.0,14.8,1002.6,69.0,0.0
2021-08-19 08:00:00,11.2,82.0,13.9,1002.9,74.0,0.0
2021-08-19 09:00:00,11.6,79.0,13.4,1003.0,72.0,0.0
2021-08-19 10:00:00,12.4,73.0,14.7,1003.1,60.0,0.1
2021-08-19 11:00:00,13.0,69.0,15.5,1003.2,57.0,0.1
2021-08-19 12:00:00,13.5,66.0,16.3,1003.4,54.0,0.2
2021-08-19 13:00:00,14.1,62.0,18.2,1003.6,54.0,0.2
2021-08-19 14:00:00,14.5,63.0,16.1,1004.2,64.0,0.2
2021-08-19 15:00:00,14.7,62.0,16.6,1004.5,50.0,0.0
2021-08-19 16:00:00,14.4,64.0,16.9,1004.7,48.0,0.0
2021-08-19 17:00:00,14.1,66.0,16.1,1005.0,35.0,0.0
2021-08-19 18:00:00,13.8,67.0,15.9,1005.1,39.0,0.0
2021-08-19 19:00:00,13.1,70.0,14.6,1005.2,38.0,0.0
2021-08-19 20:00:00,12.5,74.0,12.5,1005.5,42.0,0.0
2021-08-19 21:00:00,11.5,80.0,11.4,1005.9,51.0,0.0
2021-08-19 22:00:00,10.8,85.0,11.0,1006.2,69.0,0.0
2021-08-19 23:00:00,10.5,89.0,9.0,1006.6,62.0,0.0
2021-08-20 00:00:00,10.1,92.0,8.6,1007.0,50.0,0.0
2021-08-20 01:00:00,9.9,93.0,6.8,1007.4,99.0,0.0
2021-08-20 02:00:00,10.4,94.0,8.2,1007.6,57.0,0.1
2021-08-20 03:00:00,10.2,93.0,8.6,1007.7,49.0,0.1
2021-08-20 04:00:00,9.8,96.0,9.2,1008.0,60.0,0.1
2021-08-20 05:00:00,9.6,96.0,8.6,1008.2,84.0,0.0
2021-08-20 06:00:00,9.5,96.0,6.0,1008.4,98.0,0.0
2021-08-20 07:00:00,9.6,94.0,9.3,1008.9,86.0,0.1
2021-08-20 08:00:00,10.3,90.0,6.5,1009.3,87.0,0.0
2021-08-20 09:00:00,10.9,85.0,7.4,1009.8,48.0,0.0
2021-08-20 10:00:00,11.8,76.0,9.3,1010.1,47.0,0.0
2021-08-20 11:00:00,12.7,70.0,9.0,1010.5,52.0,0.0
2021-08-20 12:00:00,13.8,62.0,11.4,1010.8,65.0,0.0
2021-08-20 13:00:00,13.9,61.0,12.5,1011.1,70.0,0.0
2021-08-20 14:00:00,14.2,59.0,12.2,1011.7,94.0,0.0
2021-08-20 15:00:00,14.8,57.0,12.0,1012.1,100.0,0.0
2021-08-20 16:00:00,14.3,63.0,14.6,1012.5,77.0,0.0
2021-08-20 17:00:00,14.3,64.0,13.4,1012.7,63.0,0.0
2021-08-20 18:00:00,14.2,66.0,13.8,1012.9,69.0,0.1
2021-08-20 19:00:00,13.6,66.0,12.5,1013.1,49.0,0.0
2021-08-20 20:00:00,13.2,69.0,11.4,1013.4,32.0,0.0
2021-08-20 21:00:00,11.8,78.0,10.6,1013.8,1.0,0.0
2021-08-20 22:00:00,10.7,85.0,8.9,1014.2,5.0,0.0
2021-08-20 23:00:00,10.2,87.0,8.2,1014.5,2.0,0.0
2021-08-21 00:00:00,9.8,88.0,6.6,1014.8,1.0,0.0
2021-08-21 01:00:00,9.3,89.0,4.5,1015.1,3.0,0.0
2021-08-21 02:00:00,8.8,89.0,5.6,1015.3,1.0,0.0
2021-08-21 03:00:00,7.9,92.0,4.6,1015.4,0.0,0.0
2021-08-21 04:00:00,9.3,87.0,3.1,1015.5,6.0,0.0
2021-08-21 05:00:00,9.5,87.0,2.5,1015.4,13.0,0.0
2021-08-21 06:00:00,9.0,89.0,1.8,1015.5,1.0,0.0
2021-08-21 07:00:00,7.8,93.0,1.8,1015.6,4.0,0.0
2021-08-21 08:00:00,10.1,88.0,3.1,1016.0,43.0,0.0
2021-08-21 09:00:00,12.2,79.0,2.3,1016.3,30.0,0.0
2021-08-21 10:00:00,13.7,70.0,2.2,1016.2,0.0,0.0
2021-08-21 11:00:00,15.1,63.0,3.2,1016.4,3.0,0.0
2021-08-21 12:00:00,16.3,55.0,4.6,1016.3,81.0,0.0
2021-08-21 13:00:00,16.4,56.0,6.9,1016.3,86.0,0.0
2021-08-21 14:00:00,15.6,63.0,9.4,1016.5,5.0,0.0
2021-08-21 15:00:00,16.3,63.0,10.6,1016.6,11.0,0.0
2021-08-21 16:00:00,16.2,62.0,11.4,1016.5,2.0,0.0
2021-08-21 17:00:00,16.2,60.0,11.4,1016.3,2.0,0.0
2021-08-21 18:00:00,16.0,60.0,10.7,1016.2,2.0,0.0
2021-08-21 19:00:00,15.4,61.0,9.7,1016.3,1.0,0.0
2021-08-21 20:00:00,14.2,69.0,8.6,1016.4,1.0,0.0
2021-08-21 21:00:00,12.6,77.0,8.4,1016.5,1.0,0.0
2021-08-21 22:00:00,11.5,82.0,6.2,1016.6,1.0,0.0
2021-08-21 23:00:00,10.2,87.0,3.7,1016.8,0.0,0.0
2021-08-22 00:00:00,9.0,89.0,4.9,1016.9,0.0,0.0
2021-08-22 01:00:00,8.7,89.0,4.4,1016.9,0.0,0.0
2021-08-22 02:00:00,8.7,88.0,5.6,1017.3,0.0,0.0
2021-08-22 03:00:00,7.9,91.0,4.0,1017.4,0.0,0.0
2021-08-22 04:00:00,7.5,91.0,3.6,1017.4,0.0,0.0
2021-08-22 05:00:00,9.8,82.0,1.8,1017.5,2.0,0.0
2021-08-22 06:00:00,10.2,79.0,2.7,1017.5,62.0,0.0
2021-08-22 07:00:00,8.4,87.0,4.2,1017.6,45.0,0.0
2021-08-22 08:00:00,11.3,79.0,3.7,1018.0,96.0,0.0
2021-08-22 09:00:00,13.0,76.0,2.9,1018.5,96.0,0.0
2021-08-22 10:00:00,14.7,68.0,3.0,1018.6,58.0,0.0
2021-08-22 11:00:00,16.3,60.0,3.6,1018.7,38.0,0.0
2021-08-22 12:00:00,17.4,56.0,5.5,1018.9,32.0,0.0
2021-08-22 13:00:00,17.8,54.0,7.9,1019.0,44.0,0.0
2021-08-22 14:00:00,18.0,55.0,9.4,1019.3,40.0,0.0
2021-08-22 15:00:00,17.9,55.0,12.1,1019.6,0.0,0.0
2021-08-22 16:00:00,17.2,53.0,12.0,1019.8,0.0,0.0
2021-08-22 17:00:00,16.8,54.0,10.0,1020.1,0.0,0.0
2021-08-22 18:00:00,16.6,55.0,8.5,1020.5,0.0,0.0
2021-08-22 19:00:00,16.0,60.0,7.1,1020.6,0.0,0.0
2021-08-22 20:00:00,14.8,73.0,5.7,1021.0,0.0,0.0
2021-08-22 21:00:00,13.1,82.0,5.6,1021.4,0.0,0.0
2021-08-22 22:00:00,12.0,85.0,5.0,1021.7,0.0,0.0
2021-08-22 23:00:00,11.2,87.0,5.0,1022.4,0.0,0.0
2021-08-23 00:00:00,10.5,89.0,4.6,1022.8,36.0,0.0
2021-08-23 01:00:00,9.4,92.0,4.7,1023.1,70.0,0.0
2021-08-23 02:00:00,10.4,87.0,5.6,1023.6,75.0,0.0
2021-08-23 03:00:00,10.3,88.0,3.5,1024.0,19.0,0.0
2021-08-23 04:00:00,10.2,89.0,3.5,1024.3,0.0,0.0
2021-08-23 05:00:00,10.4,90.0,2.5,1024.5,5.0,0.0
2021-08-23 06:00:00,10.5,91.0,2.6,1024.7,26.0,0.0
2021-08-23 07:00:00,10.8,89.0,1.3,1025.0,60.0,0.0
2021-08-23 08:00:00,11.5,88.0,2.7,1025.3,42.0,0.0
2021-08-23 09:00:00,13.2,77.0,1.1,1025.4,60.0,0.0
2021-08-23 10:00:00,14.7,66.0,2.2,1025.6,52.0,0.0
2021-08-23 11:00:00,16.0,59.0,4.3,1025.7,31.0,0.0
2021-08-23 12:00:00,16.8,58.0,6.5,1025.7,14.0,0.0
2021-08-23 13:00:00,17.1,60.0,8.3,1025.9,48.0,0.0
2021-08-23 14:00:00,17.2,59.0,9.1,1026.3,58.0,0.0
2021-08-23 15:00:00,16.6,62.0,12.6,1026.5,75.0,0.0
2021-08-23 16:00:00,16.1,61.0,10.4,1026.7,54.0,0.0
2021-08-23 17:00:00,16.1,62.0,8.9,1026.6,92.0,0.0
2021-08-23 18:00:00,15.9,67.0,8.0,1026.7,97.0,0.0
2021-08-23 19:00:00,15.3,73.0,6.4,1026.6,97.0,0.0
2021-08-23 20:00:00,14.1,83.0,8.0,1026.6,79.0,0.0
2021-08-23 21:00:00,12.7,90.0,8.9,1027.1,4.0,0.0
2021-08-23 22:00:00,11.6,92.0,7.8,1027.5,71.0,0.0
2021-08-23 23:00:00,11.0,91.0,4.4,1027.5,96.0,0.0
2021-08-24 00:00:00,9.6,94.0,4.7,1027.5,98.0,0.0
2021-08-24 01:00:00,9.9,92.0,4.0,1027.6,95.0,0.0
2021-08-24 02:00:00,10.1,91.0,5.8,1027.9,98.0,0.0
2021-08-24 03:00:00,9.9,93.0,4.0,1027.9,99.0,0.0
2021-08-24 04:00:00,8.9,94.0,5.4,1028.0,100.0,0.0
2021-08-24 05:00:00,9.3,93.0,4.3,1028.1,100.0,0.0
2021-08-24 06:00:00,8.5,94.0,5.9,1028.0,11.0,0.0
2021-08-24 07:00:00,9.0,95.0,5.4,1027.9,98.0,0.0
2021-08-24 08:00:00,11.2,90.0,5.6,1028.1,100.0,0.0
2021-08-24 09:00:00,11.9,88.0,6.3,1028.2,100.0,0.0
2021-08-24 10:00:00,12.4,85.0,5.4,1028.3,99.0,0.0
2021-08-24 11:00:00,13.2,80.0,7.3,1028.4,99.0,0.0
2021-08-24 12:00:00,14.1,73.0,7.0,1028.3,99.0,0.0
2021-08-24 13:00:00,15.2,68.0,7.5,1028.0,99.0,0.0
2021-08-24 14:00:00,15.6,69.0,9.7,1027.9,99.0,0.0
2021-08-24 15:00:00,15.9,70.0,11.3,1027.8,99.0,0.0
2021-08-24 16:00:00,15.2,73.0,10.9,1027.6,100.0,0.0
2021-08-24 17:00:00,14.3,79.0,9.1,1027.4,97.0,0.0
2021-08-24 18:00:00,14.6,81.0,9.0,1026.9,98.0,0.0
2021-08-24 19:00:00,14.7,83.0,8.1,1026.0,100.0,0.0
2021-08-24 20:00:00,14.2,87.0,8.0,1025.6,100.0,0.0
2021-08-24 21:00:00,13.7,92.0,7.2,1025.6,100.0,0.2
2021-08-24 22:00:00,13.5,95.0,8.4,1024.7,100.0,0.5
2021-08-24 23:00:00,13.7,98.0,10.4,1024.0,100.0,0.4
2021-08-25 00:00:00,13.8,99.0,11.3,1023.1,100.0,0.5
2021-08-25 01:00:00,13.4,100.0,13.1,1022.2,100.0,0.3
2021-08-25 02:00:00,14.0,100.0,17.7,1021.5,100.0,0.6
2021-08-25 03:00:00,13.6,100.0,16.6,1021.0,100.0,1.4
2021-08-25 04:00:00,13.3,100.0,16.3,1020.0,100.0,1.4
2021-08-25 05:00:00,13.2,100.0,17.6,1019.2,100.0,0.6
2021-08-25 06:00:00,13.3,99.0,17.7,1018.6,100.0,0.1
2021-08-25 07:00:00,13.1,97.0,18.0,1018.1,68.0,0.0
2021-08-25 08:00:00,12.6,95.0,19.6,1018.2,26.0,0.0
2021-08-25 09:00:00,12.4,89.0,22.1,1018.1,38.0,0.0
2021-08-25 10:00:00,13.2,79.0,23.0,1017.8,63.0,0.0
2021-08-25 11:00:00,14.7,67.0,22.7,1017.6,86.0,0.0
2021-08-25 12:00:00,15.3,64.0,22.5,1017.2,100.0,0.0
2021-08-25 13:00:00,15.6,63.0,24.7,1016.8,97.0,0.0
2021-08-25 14:00:00,17.2,58.0,23.2,1017.2,99.0,0.0
2021-08-25 15:00:00,16.5,63.0,24.2,1017.2,14.0,0.0
2021-08-25 16:00:00,16.9,60.0,25.3,1016.9,19.0,0.0
2021-08-25 17:00:00,16.0,66.0,23.8,1016.9,2.0,0.0
2021-08-25 18:00:00,15.7,68.0,22.3,1016.7,1.0,0.0
2021-08-25 19:00:00,14.8,72.0,20.9,1016.3,1.0,0.0
2021-08-25 20:00:00,13.8,77.0,19.6,1016.4,0.0,0.0
2021-08-25 21:00:00,12.6,80.0,19.5,1016.5,0.0,0.0
2021-08-25 22:00:00,12.1,79.0,19.8,1016.7,1.0,0.0
2021-08-25 23:00:00,11.6,79.0,18.4,1017.0,1.0,0.0
2021-08-26 00:00:00,11.1,81.0,15.3,1017.3,1.0,0.0
2021-08-26 01:00:00,10.4,83.0,13.0,1017.6,1.0,0.0
2021-08-26 02:00:00,11.2,81.0,17.3,1017.5,1.0,0.0
2021-08-26 03:00:00,10.9,84.0,14.8,1017.6,3.0,0.0
2021-08-26 04:00:00,10.5,87.0,13.7,1017.5,3.0,0.0
2021-08-26 05:00:00,10.1,88.0,13.4,1017.4,1.0,0.0
2021-08-26 06:00:00,9.8,86.0,13.7,1017.4,1.0,0.0
2021-08-26 07:00:00,9.8,82.0,13.3,1017.3,0.0,0.0
2021-08-26 08:00:00,11.0,76.0,12.0,1017.6,0.0,0.0
2021-08-26 09:00:00,12.8,69.0,10.9,1018.0,0.0,0.0
2021-08-26 10:00:00,14.9,60.0,10.5,1017.9,0.0,0.0
2021-08-26 11:00:00,16.7,53.0,9.6,1018.0,0.0,0.0
2021-08-26 12:00:00,18.3,47.0,7.7,1017.8,0.0,0.0
2021-08-26 13:00:00,19.5,44.0,7.2,1017.5,0.0,0.0
2021-08-26 14:00:00,20.2,41.0,5.8,1017.1,37.0,0.0
2021-08-26 15:00:00,21.0,39.0,6.5,1016.9,0.0,0.0
2021-08-26 16:00:00,21.2,40.0,8.5,1016.7,0.0,0.0
2021-08-26 17:00:00,21.2,41.0,9.5,1016.4,31.0,0.0
2021-08-26 18:00:00,20.7,45.0,10.6,1016.5,43.0,0.0
2021-08-26 19:00:00,19.4,54.0,11.5,1016.6,32.0,0.0
2021-08-26 20:00:00,17.6,61.0,10.8,1016.8,26.0,0.0
2021-08-26 21:00:00,15.8,68.0,8.7,1017.7,58.0,0.0
2021-08-26 22:00:00,14.5,74.0,5.8,1018.2,57.0,0.0
2021-08-26 23:00:00,14.6,66.0,12.9,1018.9,59.0,0.0
2021-08-27 00:00:00,15.0,50.0,12.0,1019.3,54.0,0.0
2021-08-27 01:00:00,14.0,53.0,10.4,1019.7,50.0,0.0
2021-08-27 02:00:00,11.4,70.0,9.0,1020.4,8.0,0.0
2021-08-27 03:00:00,12.7,63.0,5.5,1020.7,13.0,0.0
2021-08-27 04:00:00,11.4,71.0,3.8,1021.0,4.0,0.0
2021-08-27 05:00:00,10.3,77.0,3.6,1021.6,9.0,0.0
2021-08-27 06:00:00,10.1,76.0,3.7,1021.9,16.0,0.0
2021-08-27 07:00:00,10.3,77.0,6.2,1022.2,1.0,0.0
2021-08-27 08:00:00,11.8,77.0,6.6,1022.5,0.0,0.0
2021-08-27 09:00:00,14.9,67.0,4.0,1022.8,0.0,0.0
2021-08-27 10:00:00,17.1,53.0,0.8,1023.1,5.0,0.0
2021-08-27 11:00:00,18.3,47.0,2.3,1023.2,12.0,0.0
2021-08-27 12:00:00,19.1,46.0,3.3,1023.3,0.0,0.0
2021-08-27 13:00:00,19.7,45.0,5.2,1023.2,0.0,0.0
2021-08-27 14:00:00,18.9,48.0,12.1,1023.5,0.0,0.0
2021-08-27 15:00:00,18.3,49.0,14.8,1023.7,2.0,0.0
2021-08-27 16:00:00,17.7,50.0,13.7,1023.9,4.0,0.0
2021-08-27 17:00:00,17.8,49.0,11.8,1023.9,2.0,0.0
2021-08-27 18:00:00,17.7,51.0,11.2,1024.0,1.0,0.0
2021-08-27 19:00:00,16.8,56.0,10.0,1024.0,1.0,0.0
2021-08-27 20:00:00,15.2,66.0,7.9,1024.3,1.0,0.0
2021-08-27 21:00:00,13.4,73.0,7.7,1024.5,1.0,0.0
2021-08-27 22:00:00,12.6,77.0,6.7,1024.6,2.0,0.0
2021-08-27 23:00:00,11.9,80.0,5.9,1024.8,4.0,0.0
2021-08-28 00:00:00,11.0,85.0,3.8,1024.8,5.0,0.0
2021-08-28 01:00:00,11.9,78.0,3.4,1024.8,5.0,0.0
2021-08-28 02:00:00,12.0,78.0,1.8,1024.9,2.0,0.0
2021-08-28 03:00:00,11.9,79.0,3.2,1025.1,10.0,0.0
2021-08-28 04:00:00,11.9,79.0,0.7,1025.2,1.0,0.0
2021-08-28 05:00:00,11.7,79.0,1.9,1025.0,1.0,0.0
2021-08-28 06:00:00,11.6,78.0,2.2,1025.0,3.0,0.0
2021-08-28 07:00:00,9.4,88.0,2.6,1024.8,3.0,0.0
2021-08-28 08:00:00,11.7,81.0,1.8,1024.9,4.0,0.0
2021-08-28 09:00:00,14.0,75.0,1.0,1025.0,9.0,0.0
2021-08-28 10:00:00,16.2,66.0,1.3,1024.8,5.0,0.0
2021-08-28 11:00:00,17.9,57.0,2.5,1024.7,0.0,0.0
2021-08-28 12:00:00,18.5,55.0,6.7,1024.5,0.0,0.0
2021-08-28 13:00:00,18.6,57.0,8.6,1024.2,0.0,0.0
2021-08-28 14:00:00,18.3,56.0,7.9,1024.4,7.0,0.0
2021-08-28 15:00:00,18.8,56.0,9.5,1024.2,0.0,0.0
2021-08-28 16:00:00,18.5,58.0,11.5,1023.9,0.0,0.0
2021-08-28 17:00:00,17.8,59.0,13.0,1023.6,1.0,0.0
2021-08-28 18:00:00,17.2,60.0,11.5,1023.6,1.0,0.0
2021-08-28 19:00:00,16.4,62.0,10.4,1023.5,1.0,0.0
2021-08-28 20:00:00,14.8,71.0,10.2,1023.5,1.0,0.0
2021-08-28 21:00:00,13.0,80.0,10.3,1023.8,1.0,0.0
2021-08-28 22:00:00,11.9,88.0,8.9,1023.8,0.0,0.0
2021-08-28 23:00:00,11.5,91.0,8.6,1023.7,0.0,0.0
2021-08-29 00:00:00,11.0,94.0,8.6,1023.7,0.0,0.0
2021-08-29 01:00:00,10.6,95.0,7.5,1023.5,0.0,0.0
2021-08-29 02:00:00,10.0,97.0,6.1,1023.7,0.0,0.0
2021-08-29 03:00:00,9.8,98.0,5.8,1023.4,5.0,0.0
2021-08-29 04:00:00,9.4,98.0,9.1,1023.7,10.0,0.0
2021-08-29 05:00:00,9.3,99.0,6.9,1023.8,100.0,0.0
2021-08-29 06:00:00,9.3,99.0,5.2,1023.6,100.0,0.0
2021-08-29 07:00:00,9.3,99.0,6.1,1023.6,100.0,0.0
2021-08-29 08:00:00,10.0,98.0,5.8,1023.6,100.0,0.0
2021-08-29 09:00:00,11.5,90.0,4.8,1023.6,96.0,0.0
2021-08-29 10:00:00,13.3,83.0,7.3,1023.6,81.0,0.0
2021-08-29 11:00:00,15.6,74.0,7.0,1023.7,88.0,0.0
2021-08-29 12:00:00,17.7,67.0,7.3,1023.4,38.0,0.0
2021-08-29 13:00:00,19.1,62.0,7.9,1023.0,0.0,0.0
2021-08-29 14:00:00,19.1,64.0,10.8,1023.0,0.0,0.0
2021-08-29 15:00:00,19.3,64.0,12.3,1023.1,54.0,0.0
2021-08-29 16:00:00,19.1,64.0,12.0,1022.8,47.0,0.0
2021-08-29 17:00:00,18.6,66.0,11.8,1022.7,13.0,0.0
2021-08-29 18:00:00,18.4,66.0,8.2,1022.5,76.0,0.0
2021-08-29 19:00:00,17.0,73.0,10.7,1022.5,40.0,0.0
2021-08-29 20:00:00,14.5,84.0,11.3,1022.8,0.0,0.0
2021-08-29 21:00:00,12.6,92.0,9.0,1023.0,3.0,0.0
2021-08-29 22:00:00,11.7,96.0,8.9,1023.0,29.0,0.0
2021-08-29 23:00:00,11.1,98.0,9.8,1022.9,92.0,0.0
2021-08-30 00:00:00,10.7,99.0,8.9,1022.9,100.0,0.0
2021-08-30 01:00:00,10.7,99.0,7.2,1023.1,100.0,0.0
2021-08-30 02:00:00,10.5,99.0,4.8,1023.1,100.0,0.0
2021-08-30 03:00:00,10.6,99.0,5.0,1023.5,100.0,0.0
2021-08-30 04:00:00,10.5,100.0,6.7,1023.7,100.0,0.0
2021-08-30 05:00:00,10.5,99.0,6.4,1023.7,100.0,0.0
2021-08-30 06:00:00,10.5,99.0,6.3,1023.7,100.0,0.0
2021-08-30 07:00:00,10.5,99.0,8.5,1023.6,100.0,0.0
2021-08-30 08:00:00,10.8,98.0,7.2,1023.9,100.0,0.0
2021-08-30 09:00:00,11.3,97.0,6.9,1024.1,100.0,0.0
2021-08-30 10:00:00,12.5,91.0,7.2,1024.3,100.0,0.0
2021-08-30 11:00:00,13.6,85.0,8.2,1024.4,100.0,0.0
2021-08-30 12:00:00,15.2,77.0,7.9,1024.4,98.0,0.0
2021-08-30 13:00:00,17.0,69.0,8.4,1024.0,99.0,0.0
2021-08-30 14:00:00,16.9,70.0,10.2,1024.2,98.0,0.0
2021-08-30 15:00:00,17.8,65.0,13.0,1024.2,97.0,0.0
2021-08-30 16:00:00,17.5,66.0,14.1,1024.1,96.0,0.0
2021-08-30 17:00:00,16.6,68.0,14.3,1024.2,99.0,0.0
2021-08-30 18:00:00,15.5,71.0,15.1,1024.4,92.0,0.0
2021-08-30 19:00:00,14.6,73.0,14.0,1024.4,82.0,0.0
2021-08-30 20:00:00,13.2,78.0,13.2,1024.5,45.0,0.0
2021-08-30 21:00:00,11.7,84.0,14.3,1025.0,73.0,0.0
2021-08-30 22:00:00,11.1,86.0,13.8,1025.1,46.0,0.0
2021-08-30 23:00:00,10.5,88.0,12.8,1025.0,42.0,0.0
2021-08-31 00:00:00,10.1,89.0,12.1,1025.0,95.0,0.0
2021-08-31 01:00:00,9.6,91.0,10.5,1025.0,93.0,0.0
2021-08-31 02:00:00,9.4,93.0,9.9,1025.1,86.0,0.0
2021-08-31 03:00:00,9.3,94.0,9.1,1025.3,13.0,0.0
2021-08-31 04:00:00,9.1,94.0,9.8,1025.3,12.0,0.0
2021-08-31 05:00:00,8.9,94.0,10.1,1025.2,1.0,0.0
2021-08-31 06:00:00,8.7,95.0,11.3,1025.2,21.0,0.0
2021-08-31 07:00:00,8.6,93.0,11.7,1025.3,61.0,0.0
2021-08-31 08:00:00,9.9,84.0,12.1,1025.4,39.0,0.0
2021-08-31 09:00:00,12.1,73.0,12.7,1025.6,72.0,0.0
2021-08-31 10:00:00,14.1,67.0,16.1,1025.6,80.0,0.0
2021-08-31 11:00:00,15.6,64.0,18.3,1025.7,73.0,0.0
2021-08-31 12:00:00,16.9,60.0,18.4,1025.6,97.0,0.0
2021-08-31 13:00:00,17.7,58.0,19.4,1025.6,56.0,0.0
2021-08-31 14:00:00,18.1,58.0,18.7,1025.4,2.0,0.0
2021-08-31 15:00:00,18.5,58.0,19.8,1025.3,85.0,0.0
2021-08-31 16:00:00,17.5,63.0,21.0,1025.2,29.0,0.0
2021-08-31 17:00:00,16.9,66.0,19.7,1025.0,8.0,0.0
2021-08-31 18:00:00,15.9,71.0,19.0,1025.0,13.0,0.0
2021-08-31 19:00:00,14.9,75.0,17.7,1024.7,13.0,0.0
2021-08-31 20:00:00,13.8,81.0,16.1,1024.9,75.0,0.0
2021-08-31 21:00:00,12.5,88.0,14.8,1025.4,96.0,0.0
2021-08-31 22:00:00,11.9,91.0,14.1,1025.6,91.0,0.0
2021-08-31 23:00:00,11.4,93.0,14.3,1025.8,30.0,0.0
2021-09-01 00:00:00,10.9,95.0,13.8,1026.0,0.0,0.0
2021-09-01 01:00:00,10.5,96.0,13.0,1026.3,0.0,0.0
2021-09-01 02:00:00,10.7,93.0,11.6,1026.7,0.0,0.0
2021-09-01 03:00:00,10.5,91.0,11.3,1026.9,0.0,0.0
2021-09-01 04:00:00,10.3,91.0,11.9,1027.1,1.0,0.0
2021-09-01 05:00:00,10.2,92.0,12.3,1027.1,3.0,0.0
2021-09-01 06:00:00,10.1,95.0,14.2,1027.1,15.0,0.0
2021-09-01 07:00:00,10.3,98.0,14.7,1026.9,25.0,0.0
2021-09-01 08:00:00,11.6,93.0,16.9,1027.1,34.0,0.0
2021-09-01 09:00:00,13.0,83.0,18.0,1027.2,68.0,0.0
2021-09-01 10:00:00,14.2,75.0,16.8,1027.2,59.0,0.0
2021-09-01 11:00:00,15.5,67.0,16.9,1027.2,30.0,0.0
2021-09-01 12:00:00,16.7,60.0,17.6,1026.9,23.0,0.0
2021-09-01 13:00:00,18.1,55.0,17.7,1026.7,0.0,0.0
2021-09-01 14:00:00,18.1,55.0,16.8,1027.0,0.0,0.0
2021-09-01 15:00:00,19.0,53.0,17.7,1026.9,0.0,0.0
2021-09-01 16:00:00,19.2,54.0,19.0,1026.5,25.0,0.0
2021-09-01 17:00:00,18.5,58.0,20.6,1026.5,15.0,0.0
2021-09-01 18:00:00,17.3,65.0,20.9,1026.5,24.0,0.0
2021-09-01 19:00:00,15.7,73.0,20.3,1026.4,18.0,0.0
2021-09-01 20:00:00,14.1,80.0,19.7,1026.8,6.0,0.0
2021-09-01 21:00:00,12.7,86.0,18.4,1027.4,0.0,0.0
2021-09-01 22:00:00,11.9,90.0,17.5,1027.9,0.0,0.0
2021-09-01 23:00:00,11.4,94.0,16.5,1028.2,1.0,0.0
2021-09-02 00:00:00,10.9,96.0,14.9,1028.5,1.0,0.0
2021-09-02 01:00:00,10.6,98.0,14.1,1028.7,5.0,0.0
2021-09-02 02:00:00,11.0,99.0,15.8,1029.7,18.0,0.0
2021-09-02 03:00:00,11.3,98.0,14.8,1029.8,100.0,0.0
2021-09-02 04:00:00,11.3,96.0,15.0,1029.6,100.0,0.0
2021-09-02 05:00:00,11.3,94.0,14.2,1029.6,100.0,0.0
2021-09-02 06:00:00,11.4,94.0,11.9,1029.2,100.0,0.0
2021-09-02 07:00:00,11.4,91.0,10.9,1028.6,100.0,0.0
2021-09-02 08:00:00,11.8,86.0,13.3,1028.6,100.0,0.0
2021-09-02 09:00:00,12.3,79.0,13.7,1028.6,100.0,0.0
2021-09-02 10:00:00,12.7,77.0,12.6,1028.5,99.0,0.0
2021-09-02 11:00:00,13.1,74.0,12.2,1028.4,100.0,0.0
2021-09-02 12:00:00,13.8,72.0,11.9,1028.1,100.0,0.0
2021-09-02 13:00:00,14.2,72.0,12.9,1027.7,100.0,0.0
2021-09-02 14:00:00,14.2,70.0,12.0,1028.1,100.0,0.0
2021-09-02 15:00:00,14.5,69.0,13.8,1027.9,100.0,0.0
2021-09-02 16:00:00,14.1,70.0,13.2,1027.5,99.0,0.0
2021-09-02 17:00:00,14.3,68.0,14.2,1026.8,100.0,0.0
2021-09-02 18:00:00,13.7,72.0,14.5,1026.3,100.0,0.0
2021-09-02 19:00:00,13.0,77.0,15.0,1025.7,100.0,0.0
2021-09-02 20:00:00,12.4,82.0,12.9,1025.3,100.0,0.0
2021-09-02 21:00:00,11.9,86.0,11.6,1025.2,98.0,0.0
2021-09-02 22:00:00,11.8,88.0,10.7,1024.8,98.0,0.0
2021-09-02 23:00:00,11.6,90.0,10.1,1024.4,100.0,0.0
2021-09-03 00:00:00,11.6,91.0,10.7,1023.9,99.0,0.1
2021-09-03 01:00:00,11.6,92.0,10.8,1023.6,95.0,0.1
2021-09-03 02:00:00,11.7,95.0,13.8,1023.3,97.0,0.1
2021-09-03 03:00:00,11.6,95.0,13.5,1022.8,90.0,0.2
2021-09-03 04:00:00,11.5,96.0,12.0,1022.3,100.0,0.2
2021-09-03 05:00:00,11.5,96.0,12.3,1021.9,100.0,0.1
2021-09-03 06:00:00,11.3,96.0,12.6,1021.4,100.0,0.2
2021-09-03 07:00:00,11.2,95.0,11.9,1021.1,100.0,0.1
2021-09-03 08:00:00,11.5,92.0,13.0,1021.0,68.0,0.1
2021-09-03 09:00:00,12.1,88.0,10.2,1020.9,70.0,0.0
2021-09-03 10:00:00,12.8,84.0,9.9,1020.8,59.0,0.0
2021-09-03 11:00:00,14.0,73.0,13.8,1020.8,56.0,0.1
2021-09-03 12:00:00,14.9,65.0,14.1,1020.7,65.0,0.0
2021-09-03 13:00:00,15.2,62.0,14.2,1020.5,69.0,0.0
2021-09-03 14:00:00,14.4,65.0,15.5,1020.9,100.0,0.0
2021-09-03 15:00:00,14.9,63.0,16.2,1020.7,81.0,0.0
2021-09-03 16:00:00,15.1,61.0,15.8,1020.3,78.0,0.0
2021-09-03 17:00:00,14.8,62.0,15.1,1020.0,60.0,0.0
2021-09-03 18:00:00,14.3,65.0,13.5,1019.6,64.0,0.0
2021-09-03 19:00:00,13.5,71.0,13.4,1019.3,10.0,0.0
2021-09-03 20:00:00,12.1,81.0,11.3,1019.1,2.0,0.0
2021-09-03 21:00:00,10.6,87.0,10.8,1019.3,0.0,0.0
2021-09-03 22:00:00,9.7,89.0,9.6,1019.3,1.0,0.0
2021-09-03 23:00:00,9.2,90.0,8.2,1019.2,88.0,0.0
2021-09-04 00:00:00,9.1,89.0,6.1,1018.9,99.0,0.0
2021-09-04 01:00:00,8.4,91.0,3.4,1018.7,99.0,0.0
2021-09-04 02:00:00,7.9,91.0,5.9,1019.1,100.0,0.0
2021-09-04 03:00:00,8.2,91.0,3.6,1018.9,99.0,0.0
2021-09-04 04:00:00,8.4,91.0,3.8,1018.9,98.0,0.0
2021-09-04 05:00:00,8.8,91.0,4.8,1018.9,93.0,0.0
2021-09-04 06:00:00,8.5,91.0,4.3,1018.9,79.0,0.0
2021-09-04 07:00:00,7.8,92.0,4.4,1018.8,14.0,0.0
2021-09-04 08:00:00,9.3,89.0,2.8,1018.9,3.0,0.0
2021-09-04 09:00:00,10.8,81.0,1.5,1019.1,0.0,0.0
2021-09-04 10:00:00,12.3,65.0,4.3,1019.4,0.0,0.0
2021-09-04 11:00:00,13.6,58.0,5.9,1019.6,7.0,0.0
2021-09-04 12:00:00,14.7,54.0,7.7,1019.8,98.0,0.0
2021-09-04 13:00:00,15.5,51.0,9.2,1019.7,98.0,0.0
2021-09-04 14:00:00,14.8,54.0,8.9,1020.5,92.0,0.0
2021-09-04 15:00:00,15.1,53.0,9.2,1020.7,92.0,0.0
2021-09-04 16:00:00,14.7,55.0,8.4,1020.8,92.0,0.0
2021-09-04 17:00:00,14.0,60.0,8.0,1020.9,62.0,0.0
2021-09-04 18:00:00,13.0,68.0,7.2,1020.9,29.0,0.0
2021-09-04 19:00:00,12.1,72.0,7.2,1020.8,13.0,0.0
2021-09-04 20:00:00,10.7,78.0,7.0,1021.3,17.0,0.0
2021-09-04 21:00:00,9.8,81.0,4.3,1021.6,33.0,0.0
2021-09-04 22:00:00,9.5,84.0,2.9,1021.7,29.0,0.0
2021-09-04 23:00:00,8.9,86.0,3.8,1021.8,34.0,0.0
2021-09-05 00:00:00,8.4,88.0,3.6,1021.9,41.0,0.0
2021-09-05 01:00:00,8.7,86.0,2.1,1022.1,100.0,0.0
2021-09-05 02:00:00,7.6,89.0,4.4,1022.6,100.0,0.0
2021-09-05 03:00:00,9.2,85.0,2.3,1022.5,96.0,0.0
2021-09-05 04:00:00,10.2,82.0,2.2,1022.4,100.0,0.0
2021-09-05 05:00:00,10.6,82.0,2.2,1022.4,91.0,0.0
2021-09-05 06:00:00,10.6,83.0,2.5,1022.4,98.0,0.0
2021-09-05 07:00:00,11.1,83.0,3.3,1022.2,57.0,0.0
2021-09-05 08:00:00,11.7,84.0,5.0,1021.9,48.0,0.0
2021-09-05 09:00:00,13.5,77.0,3.9,1021.9,50.0,0.0
2021-09-05 10:00:00,15.1,67.0,4.8,1022.0,83.0,0.0
2021-09-05 11:00:00,16.2,59.0,12.6,1022.1,52.0,0.0
2021-09-05 12:00:00,16.8,57.0,17.4,1022.1,100.0,0.0
2021-09-05 13:00:00,16.1,62.0,15.4,1022.1,95.0,0.0
2021-09-05 14:00:00,16.1,64.0,16.6,1022.2,100.0,0.1
2021-09-05 15:00:00,16.0,66.0,15.2,1022.3,100.0,0.0
2021-09-05 16:00:00,16.1,65.0,13.4,1022.1,98.0,0.0
2021-09-05 17:00:00,15.9,65.0,12.7,1021.9,74.0,0.0
2021-09-05 18:00:00,15.0,70.0,12.8,1021.8,99.0,0.0
2021-09-05 19:00:00,14.3,76.0,11.0,1021.8,99.0,0.0
2021-09-05 20:00:00,13.6,83.0,8.0,1021.9,100.0,0.0
2021-09-05 21:00:00,12.2,93.0,7.6,1021.8,100.0,0.0
2021-09-05 22:00:00,11.6,97.0,7.9,1022.0,100.0,0.0
2021-09-05 23:00:00,11.9,96.0,7.6,1022.0,100.0,0.0
2021-09-06 00:00:00,12.1,95.0,7.3,1022.0,100.0,0.0
2021-09-06 01:00:00,12.1,95.0,9.2,1021.8,100.0,0.0
2021-09-06 02:00:00,12.0,91.0,9.2,1021.6,100.0,0.0
2021-09-06 03:00:00,12.2,88.0,8.8,1021.2,100.0,0.0
2021-09-06 04:00:00,12.1,88.0,8.4,1021.2,99.0,0.0
2021-09-06 05:00:00,11.8,91.0,8.8,1020.8,99.0,0.0
2021-09-06 06:00:00,11.8,93.0,9.5,1020.5,100.0,0.0
2021-09-06 07:00:00,11.8,94.0,9.4,1020.4,100.0,0.0
2021-09-06 08:00:00,12.0,93.0,10.0,1020.4,100.0,0.0
2021-09-06 09:00:00,12.4,92.0,11.6,1020.8,100.0,0.1
2021-09-06 10:00:00,12.5,92.0,13.6,1020.5,100.0,0.1
2021-09-06 11:00:00,13.3,84.0,13.3,1020.9,100.0,0.0
2021-09-06 12:00:00,13.6,80.0,13.0,1020.8,100.0,0.0
2021-09-06 13:00:00,13.6,82.0,13.8,1020.7,100.0,0.0
2021-09-06 14:00:00,14.8,71.0,13.4,1020.8,100.0,0.1
2021-09-06 15:00:00,15.6,64.0,14.8,1021.0,100.0,0.0
2021-09-06 16:00:00,15.9,63.0,14.9,1020.9,100.0,0.0
2021-09-06 17:00:00,15.4,67.0,13.7,1020.4,100.0,0.0
2021-09-06 18:00:00,14.8,73.0,12.7,1020.1,100.0,0.0
2021-09-06 19:00:00,14.3,82.0,11.9,1020.0,100.0,0.0
2021-09-06 20:00:00,13.9,86.0,11.3,1020.2,100.0,0.0
2021-09-06 21:00:00,13.6,88.0,11.4,1020.1,100.0,0.0
2021-09-06 22:00:00,13.6,89.0,12.4,1019.4,100.0,0.0
2021-09-06 23:00:00,13.5,89.0,12.1,1019.5,100.0,0.0
2021-09-07 00:00:00,13.6,88.0,13.3,1019.2,100.0,0.0
2021-09-07 01:00:00,13.6,87.0,13.4,1019.0,100.0,0.0
2021-09-07 02:00:00,13.4,88.0,14.6,1018.9,100.0,0.1
2021-09-07 03:00:00,13.3,89.0,16.1,1018.3,100.0,0.1
2021-09-07 04:00:00,13.3,88.0,14.8,1018.3,100.0,0.0
2021-09-07 05:00:00,13.2,89.0,15.9,1018.0,100.0,0.2
2021-09-07 06:00:00,13.1,93.0,15.9,1017.7,100.0,0.2
2021-09-07 07:00:00,13.1,95.0,15.4,1017.3,100.0,0.4
2021-09-07 08:00:00,13.1,96.0,14.2,1017.4,100.0,0.4
2021-09-07 09:00:00,13.2,100.0,12.4,1017.8,100.0,0.8
2021-09-07 10:00:00,13.6,100.0,12.6,1017.8,100.0,0.9
2021-09-07 11:00:00,14.0,100.0,14.4,1017.9,100.0,0.7
2021-09-07 12:00:00,14.3,100.0,14.1,1017.9,100.0,0.6
2021-09-07 13:00:00,14.3,100.0,13.3,1017.9,100.0,0.6
2021-09-07 14:00:00,14.5,100.0,12.3,1018.4,100.0,0.4
2021-09-07 15:00:00,14.8,98.0,11.0,1018.6,100.0,0.3
2021-09-07 16:00:00,15.2,96.0,10.6,1018.5,100.0,0.1
2021-09-07 17:00:00,15.2,97.0,10.0,1018.2,100.0,0.2
2021-09-07 18:00:00,15.1,98.0,8.3,1017.6,94.0,0.2
2021-09-07 19:00:00,15.1,98.0,7.3,1017.0,98.0,0.1
2021-09-07 20:00:00,14.6,99.0,7.3,1016.8,100.0,0.1
2021-09-07 21:00:00,14.3,100.0,8.1,1016.8,100.0,0.1
2021-09-07 22:00:00,14.2,99.0,8.8,1016.5,100.0,0.0
2021-09-07 23:00:00,14.1,99.0,10.0,1016.3,100.0,0.0
2021-09-08 00:00:00,14.3,99.0,11.4,1016.0,100.0,0.0
2021-09-08 01:00:00,14.2,100.0,11.9,1015.9,100.0,0.0
2021-09-08 02:00:00,14.0,100.0,10.9,1016.1,100.0,0.1
2021-09-08 03:00:00,14.1,99.0,10.9,1016.0,100.0,0.0
2021-09-08 04:00:00,14.1,100.0,9.7,1015.8,100.0,0.1
2021-09-08 05:00:00,14.0,100.0,8.6,1015.5,100.0,0.3
2021-09-08 06:00:00,14.0,100.0,9.0,1015.1,100.0,0.1
2021-09-08 07:00:00,13.9,100.0,8.3,1014.9,100.0,0.0
2021-09-08 08:00:00,13.9,100.0,10.0,1014.9,100.0,0.2
2021-09-08 09:00:00,14.0,100.0,11.2,1015.0,100.0,0.4
2021-09-08 10:00:00,14.2,99.0,11.5,1014.9,100.0,0.2
2021-09-08 11:00:00,14.5,97.0,12.1,1015.3,100.0,0.1
2021-09-08 12:00:00,14.7,95.0,13.0,1015.5,100.0,0.2
2021-09-08 13:00:00,14.8,93.0,13.4,1015.4,100.0,0.1
2021-09-08 14:00:00,15.3,95.0,13.0,1015.3,100.0,0.1
2021-09-08 15:00:00,17.0,87.0,13.8,1014.9,100.0,0.0
2021-09-08 16:00:00,18.1,80.0,13.3,1014.5,88.0,0.0
2021-09-08 17:00:00,18.3,79.0,11.2,1014.0,44.0,0.0
2021-09-08 18:00:00,17.8,79.0,11.9,1013.3,77.0,0.0
2021-09-08 19:00:00,16.6,85.0,9.0,1012.6,90.0,0.0
2021-09-08 20:00:00,15.1,92.0,8.7,1012.6,80.0,0.0
2021-09-08 21:00:00,14.3,95.0,10.0,1012.4,93.0,0.0
2021-09-08 22:00:00,15.0,92.0,12.1,1012.1,100.0,0.0
2021-09-08 23:00:00,16.1,86.0,12.4,1011.5,94.0,0.0
2021-09-09 00:00:00,16.0,84.0,12.2,1011.3,71.0,0.0
2021-09-09 01:00:00,15.7,82.0,11.3,1011.0,100.0,0.0
2021-09-09 02:00:00,16.0,80.0,10.5,1011.0,100.0,0.0
2021-09-09 03:00:00,15.7,80.0,11.9,1010.9,58.0,0.1
2021-09-09 04:00:00,14.8,85.0,12.2,1010.8,70.0,0.0
2021-09-09 05:00:00,14.4,90.0,11.2,1010.8,97.0,0.0
2021-09-09 06:00:00,14.5,92.0,10.6,1010.6,100.0,0.0
2021-09-09 07:00:00,14.6,93.0,10.2,1010.4,100.0,0.0
2021-09-09 08:00:00,14.8,93.0,9.5,1010.5,100.0,0.0
2021-09-09 09:00:00,15.1,93.0,10.2,1010.8,100.0,0.0
2021-09-09 10:00:00,15.4,92.0,8.7,1010.9,100.0,0.1
2021-09-09 11:00:00,15.8,90.0,9.0,1011.1,100.0,0.0
2021-09-09 12:00:00,16.6,87.0,9.4,1011.1,100.0,0.0
2021-09-09 13:00:00,17.3,84.0,8.3,1011.0,100.0,0.0
2021-09-09 14:00:00,19.1,74.0,5.9,1010.7,100.0,0.0
2021-09-09 15:00:00,19.7,70.0,5.2,1010.5,97.0,0.0
2021-09-09 16:00:00,19.7,71.0,6.9,1010.3,97.0,0.0
2021-09-09 17:00:00,18.4,81.0,7.4,1010.2,94.0,0.0
2021-09-09 18:00:00,17.8,84.0,5.4,1010.2,98.0,0.0
2021-09-09 19:00:00,17.1,88.0,3.9,1009.8,98.0,0.0
2021-09-09 20:00:00,15.8,95.0,3.0,1009.7,99.0,0.0
2021-09-09 21:00:00,15.0,97.0,3.1,1009.7,99.0,0.0
2021-09-09 22:00:00,15.2,96.0,2.3,1009.7,99.0,0.2
2021-09-09 23:00:00,13.9,99.0,2.2,1009.7,100.0,0.0
2021-09-10 00:00:00,14.0,100.0,1.3,1009.4,100.0,0.0
2021-09-10 01:00:00,14.0,100.0,1.9,1009.1,100.0,0.0
2021-09-10 02:00:00,13.5,100.0,3.2,1009.3,100.0,0.0
2021-09-10 03:00:00,13.9,99.0,4.3,1008.7,99.0,0.0
2021-09-10 04:00:00,13.6,99.0,3.3,1008.4,99.0,0.0
2021-09-10 05:00:00,14.2,97.0,1.3,1008.2,96.0,0.1
2021-09-10 06:00:00,13.9,98.0,1.8,1007.9,95.0,0.1
2021-09-10 07:00:00,13.2,99.0,2.6,1007.8,98.0,0.5
2021-09-10 08:00:00,13.4,99.0,4.2,1008.1,100.0,0.1
2021-09-10 09:00:00,14.4,98.0,3.1,1008.5,100.0,0.2
2021-09-10 10:00:00,15.6,90.0,1.9,1008.5,100.0,0.1
2021-09-10 11:00:00,16.3,94.0,3.3,1008.6,73.0,0.0
2021-09-10 12:00:00,18.5,86.0,3.8,1008.4,45.0,0.0
2021-09-10 13:00:00,19.7,73.0,5.2,1008.3,72.0,0.0
2021-09-10 14:00:00,18.9,84.0,2.5,1008.3,68.0,0.0
2021-09-10 15:00:00,20.0,75.0,1.3,1008.0,90.0,0.0
2021-09-10 16:00:00,20.3,71.0,1.6,1007.9,95.0,0.0
2021-09-10 17:00:00,19.8,72.0,4.9,1007.9,93.0,0.2
2021-09-10 18:00:00,18.4,83.0,3.9,1007.8,99.0,0.1
2021-09-10 19:00:00,17.8,87.0,5.2,1007.5,98.0,0.0
2021-09-10 20:00:00,16.8,91.0,5.4,1007.6,99.0,0.0
2021-09-10 21:00:00,16.3,93.0,5.9,1007.6,99.0,0.1
2021-09-10 22:00:00,16.1,92.0,5.9,1007.5,100.0,0.3
2021-09-10 23:00:00,15.7,94.0,4.0,1007.4,100.0,0.1
2021-09-11 00:00:00,15.6,94.0,3.6,1007.2,100.0,1.1
2021-09-11 01:00:00,15.2,100.0,5.4,1007.2,100.0,1.2
2021-09-11 02:00:00,15.0,100.0,6.1,1007.2,100.0,1.6
2021-09-11 03:00:00,15.3,100.0,3.4,1006.7,98.0,1.5
2021-09-11 04:00:00,15.3,96.0,5.5,1006.3,97.0,0.1
2021-09-11 05:00:00,14.0,99.0,4.3,1006.0,100.0,0.3
2021-09-11 06:00:00,14.5,100.0,3.6,1005.6,100.0,0.7
2021-09-11 07:00:00,14.5,99.0,3.6,1005.3,100.0,0.8
2021-09-11 08:00:00,14.6,99.0,5.0,1005.3,100.0,0.8
2021-09-11 09:00:00,14.9,100.0,6.8,1005.6,100.0,0.8
2021-09-11 10:00:00,15.1,100.0,7.4,1005.8,100.0,0.5
2021-09-11 11:00:00,15.9,100.0,8.4,1006.1,100.0,0.4
2021-09-11 12:00:00,16.2,95.0,9.7,1006.0,99.0,0.3
2021-09-11 13:00:00,16.3,98.0,8.3,1005.7,100.0,0.5
2021-09-11 14:00:00,15.9,100.0,12.0,1005.6,100.0,0.4
2021-09-11 15:00:00,16.3,97.0,11.7,1005.5,100.0,0.3
2021-09-11 16:00:00,16.1,97.0,9.2,1005.4,100.0,0.3
2021-09-11 17:00:00,15.8,97.0,7.6,1005.2,100.0,0.2
2021-09-11 18:00:00,15.6,98.0,7.2,1005.1,100.0,0.1
2021-09-11 19:00:00,15.1,100.0,6.8,1005.0,100.0,0.5
2021-09-11 20:00:00,14.8,100.0,7.1,1005.1,100.0,0.6
2021-09-11 21:00:00,14.6,100.0,6.5,1005.2,100.0,0.3
2021-09-11 22:00:00,14.5,100.0,6.2,1005.4,100.0,0.5
2021-09-11 23:00:00,14.4,100.0,5.1,1005.4,100.0,0.7
2021-09-12 00:00:00,14.4,100.0,4.8,1005.3,100.0,0.6
2021-09-12 01:00:00,14.2,100.0,4.6,1005.3,100.0,0.4
2021-09-12 02:00:00,14.1,100.0,2.5,1005.2,100.0,0.5
2021-09-12 03:00:00,13.6,100.0,3.1,1005.0,78.0,0.3
2021-09-12 04:00:00,13.3,100.0,5.0,1005.1,100.0,0.0
2021-09-12 05:00:00,12.8,100.0,6.9,1005.2,100.0,0.0
2021-09-12 06:00:00,12.6,100.0,9.3,1005.4,100.0,0.0
2021-09-12 07:00:00,12.4,100.0,9.4,1005.6,100.0,0.0
2021-09-12 08:00:00,12.3,99.0,10.5,1006.0,100.0,0.0
2021-09-12 09:00:00,12.3,98.0,13.3,1006.6,100.0,0.0
2021-09-12 10:00:00,12.3,98.0,15.6,1006.9,100.0,0.0
2021-09-12 11:00:00,12.5,96.0,15.0,1007.5,100.0,0.0
2021-09-12 12:00:00,13.0,90.0,15.0,1008.1,100.0,0.0
2021-09-12 13:00:00,14.1,81.0,16.0,1008.5,100.0,0.0
2021-09-12 14:00:00,14.6,77.0,16.4,1008.5,81.0,0.0
2021-09-12 15:00:00,15.0,71.0,18.6,1008.9,32.0,0.0
2021-09-12 16:00:00,14.8,69.0,18.6,1009.2,43.0,0.0
2021-09-12 17:00:00,13.7,69.0,20.3,1009.7,38.0,0.0
2021-09-12 18:00:00,12.7,70.0,20.0,1010.1,14.0,0.0
2021-09-12 19:00:00,11.7,72.0,19.0,1010.5,1.0,0.0
2021-09-12 20:00:00,10.5,75.0,19.2,1011.2,1.0,0.0
2021-09-12 21:00:00,9.8,76.0,18.6,1012.0,11.0,0.0
2021-09-12 22:00:00,9.4,77.0,17.4,1012.7,44.0,0.0
2021-09-12 23:00:00,9.1,77.0,16.2,1013.2,0.0,0.0
2021-09-13 00:00:00,8.8,77.0,14.8,1013.5,5.0,0.0
2021-09-13 01:00:00,8.3,79.0,12.4,1013.7,94.0,0.0
2021-09-13 02:00:00,8.5,79.0,14.2,1014.2,97.0,0.0
2021-09-13 03:00:00,8.3,80.0,12.6,1014.3,99.0,0.0
2021-09-13 04:00:00,8.2,79.0,11.9,1014.7,99.0,0.0
2021-09-13 05:00:00,8.0,80.0,10.9,1014.8,93.0,0.0
2021-09-13 06:00:00,7.6,83.0,10.8,1015.1,4.0,0.0
2021-09-13 07:00:00,7.2,85.0,10.8,1015.1,2.0,0.0
2021-09-13 08:00:00,7.7,84.0,9.4,1015.4,8.0,0.0
2021-09-13 09:00:00,9.1,77.0,8.4,1015.7,4.0,0.0
2021-09-13 10:00:00,10.8,70.0,9.2,1016.0,0.0,0.0
2021-09-13 11:00:00,12.5,64.0,10.0,1016.1,5.0,0.0
2021-09-13 12:00:00,13.8,59.0,10.4,1016.1,27.0,0.0
2021-09-13 13:00:00,14.7,56.0,11.8,1016.0,20.0,0.0
2021-09-13 14:00:00,14.9,58.0,10.0,1016.4,0.0,0.0
2021-09-13 15:00:00,15.2,60.0,11.0,1016.4,73.0,0.0
2021-09-13 16:00:00,14.7,64.0,12.0,1016.3,31.0,0.0
2021-09-13 17:00:00,14.2,66.0,11.3,1016.3,94.0,0.0
2021-09-13 18:00:00,13.3,67.0,11.0,1016.2,100.0,0.0
2021-09-13 19:00:00,12.2,73.0,9.4,1016.2,98.0,0.0
2021-09-13 20:00:00,10.7,81.0,9.5,1016.6,98.0,0.0
2021-09-13 21:00:00,9.9,86.0,9.3,1017.0,97.0,0.0
2021-09-13 22:00:00,9.3,89.0,7.2,1017.0,99.0,0.0
2021-09-13 23:00:00,9.1,88.0,4.2,1016.7,98.0,0.0
2021-09-14 00:00:00,7.9,91.0,4.5,1016.7,82.0,0.0
2021-09-14 01:00:00,7.7,90.0,3.6,1016.5,97.0,0.0
2021-09-14 02:00:00,8.8,88.0,4.7,1016.7,98.0,0.0
2021-09-14 03:00:00,7.4,92.0,5.1,1016.6,99.0,0.0
2021-09-14 04:00:00,7.7,91.0,3.8,1016.4,96.0,0.0
2021-09-14 05:00:00,7.7,90.0,3.9,1016.1,94.0,0.0
2021-09-14 06:00:00,8.2,87.0,4.1,1016.1,96.0,0.0
2021-09-14 07:00:00,6.6,91.0,4.3,1016.0,85.0,0.0
2021-09-14 08:00:00,7.9,88.0,3.6,1016.1,52.0,0.0
2021-09-14 09:00:00,9.9,84.0,4.4,1016.0,0.0,0.0
2021-09-14 10:00:00,11.6,75.0,2.5,1016.1,0.0,0.0
2021-09-14 11:00:00,13.0,66.0,3.4,1016.4,0.0,0.0
2021-09-14 12:00:00,14.0,61.0,4.3,1016.3,0.0,0.0
2021-09-14 13:00:00,14.9,59.0,5.1,1016.0,0.0,0.0
2021-09-14 14:00:00,14.5,58.0,5.4,1016.3,0.0,0.0
2021-09-14 15:00:00,14.8,59.0,6.3,1016.0,4.0,0.0
2021-09-14 16:00:00,14.5,62.0,8.1,1015.7,1.0,0.0
2021-09-14 17:00:00,13.4,67.0,10.8,1015.9,1.0,0.0
2021-09-14 18:00:00,12.2,74.0,10.1,1015.7,0.0,0.0
2021-09-14 19:00:00,11.6,80.0,7.1,1015.7,0.0,0.0
2021-09-14 20:00:00,10.5,86.0,7.0,1015.9,2.0,0.0
2021-09-14 21:00:00,9.8,87.0,7.2,1016.1,18.0,0.0
2021-09-14 22:00:00,9.3,89.0,6.1,1016.0,50.0,0.0
2021-09-14 23:00:00,8.5,90.0,3.9,1016.0,98.0,0.0
2021-09-15 00:00:00,7.8,91.0,3.9,1015.6,49.0,0.0
2021-09-15 01:00:00,7.8,90.0,4.4,1015.2,14.0,0.0
2021-09-15 02:00:00,8.1,89.0,5.7,1015.5,89.0,0.0
2021-09-15 03:00:00,8.3,91.0,3.9,1015.1,95.0,0.0
2021-09-15 04:00:00,8.1,92.0,4.7,1015.0,99.0,0.0
2021-09-15 05:00:00,8.6,92.0,4.9,1015.1,99.0,0.0
2021-09-15 06:00:00,9.1,89.0,4.8,1014.9,100.0,0.0
2021-09-15 07:00:00,10.1,84.0,4.3,1014.3,100.0,0.0
2021-09-15 08:00:00,10.1,87.0,3.1,1014.2,100.0,0.0
2021-09-15 09:00:00,11.1,88.0,0.4,1014.3,92.0,0.0
2021-09-15 10:00:00,12.3,80.0,2.1,1014.4,100.0,0.0
2021-09-15 11:00:00,12.5,79.0,1.1,1014.6,100.0,0.0
2021-09-15 12:00:00,13.5,74.0,0.8,1014.8,100.0,0.0
2021-09-15 13:00:00,14.2,70.0,0.8,1014.7,100.0,0.0
2021-09-15 14:00:00,15.3,70.0,4.4,1014.5,100.0,0.1
2021-09-15 15:00:00,15.8,68.0,3.2,1014.3,99.0,0.0
2021-09-15 16:00:00,16.5,65.0,3.0,1013.9,71.0,0.0
2021-09-15 17:00:00,16.7,64.0,5.2,1013.5,100.0,0.0
2021-09-15 18:00:00,14.9,75.0,5.6,1013.6,100.0,0.0
2021-09-15 19:00:00,13.8,81.0,5.6,1013.3,100.0,0.0
2021-09-15 20:00:00,13.0,84.0,5.8,1013.5,100.0,0.1
2021-09-15 21:00:00,12.5,86.0,5.4,1013.7,100.0,0.2
2021-09-15 22:00:00,12.3,87.0,4.7,1013.5,100.0,0.3
2021-09-15 23:00:00,12.2,88.0,5.2,1013.1,100.0,0.1
2021-09-16 00:00:00,12.1,90.0,4.6,1013.0,100.0,0.0
2021-09-16 01:00:00,12.1,90.0,4.2,1012.9,100.0,0.1
2021-09-16 02:00:00,11.6,94.0,4.8,1012.9,100.0,0.1
2021-09-16 03:00:00,12.1,92.0,3.9,1012.9,100.0,0.2
2021-09-16 04:00:00,11.4,99.0,4.4,1012.8,100.0,0.6
2021-09-16 05:00:00,11.3,99.0,4.3,1012.7,100.0,0.5
2021-09-16 06:00:00,11.2,99.0,4.3,1012.5,100.0,0.2
2021-09-16 07:00:00,11.2,99.0,4.1,1012.0,100.0,0.2
2021-09-16 08:00:00,11.3,99.0,4.1,1011.7,100.0,0.2
2021-09-16 09:00:00,11.9,99.0,2.9,1012.0,100.0,0.2
2021-09-16 10:00:00,12.2,95.0,1.3,1012.4,100.0,0.1
2021-09-16 11:00:00,12.6,97.0,1.9,1012.7,100.0,0.0
2021-09-16 12:00:00,13.1,97.0,2.4,1012.9,100.0,0.0
2021-09-16 13:00:00,13.6,95.0,3.1,1013.0,100.0,0.0
2021-09-16 14:00:00,13.5,96.0,0.4,1013.6,100.0,0.0
2021-09-16 15:00:00,13.4,97.0,1.5,1013.9,100.0,0.4
2021-09-16 16:00:00,13.2,100.0,3.7,1013.9,100.0,0.3
2021-09-16 17:00:00,12.9,99.0,4.2,1014.1,100.0,0.2
2021-09-16 18:00:00,12.7,94.0,5.1,1014.2,100.0,0.2
2021-09-16 19:00:00,12.4,94.0,6.9,1014.1,100.0,0.1
2021-09-16 20:00:00,12.1,94.0,7.7,1014.4,100.0,0.0
2021-09-16 21:00:00,11.9,95.0,8.2,1014.6,100.0,0.0
2021-09-16 22:00:00,11.9,94.0,8.9,1014.9,100.0,0.0
2021-09-16 23:00:00,11.7,95.0,8.9,1015.1,100.0,0.1
2021-09-17 00:00:00,11.6,95.0,7.9,1015.4,100.0,0.1
2021-09-17 01:00:00,11.7,94.0,7.9,1015.7,100.0,0.0
2021-09-17 02:00:00,11.6,92.0,4.3,1015.7,100.0,0.0
2021-09-17 03:00:00,11.9,91.0,6.1,1015.7,100.0,0.0
2021-09-17 04:00:00,11.8,90.0,6.3,1015.7,100.0,0.0
2021-09-17 05:00:00,11.8,88.0,5.6,1015.4,100.0,0.0
2021-09-17 06:00:00,11.7,87.0,6.9,1015.3,98.0,0.0
2021-09-17 07:00:00,11.4,88.0,8.2,1015.2,99.0,0.0
2021-09-17 08:00:00,11.3,87.0,8.1,1015.4,80.0,0.0
2021-09-17 09:00:00,12.0,88.0,9.0,1015.8,40.0,0.0
2021-09-17 10:00:00,12.7,78.0,7.6,1015.6,6.0,0.0
2021-09-17 11:00:00,14.0,69.0,6.8,1015.9,13.0,0.0
2021-09-17 12:00:00,14.8,63.0,6.8,1016.0,43.0,0.0
2021-09-17 13:00:00,15.4,60.0,9.1,1015.7,60.0,0.0
2021-09-17 14:00:00,15.6,60.0,11.0,1016.1,22.0,0.0
2021-09-17 15:00:00,16.0,53.0,11.7,1016.0,24.0,0.0
2021-09-17 16:00:00,16.0,50.0,11.6,1015.7,1.0,0.0
2021-09-17 17:00:00,15.5,53.0,10.6,1015.6,73.0,0.0
2021-09-17 18:00:00,14.6,57.0,8.2,1015.7,86.0,0.0
2021-09-17 19:00:00,13.1,67.0,7.2,1015.8,86.0,0.0
2021-09-17 20:00:00,10.9,77.0,10.0,1016.0,89.0,0.0
2021-09-17 21:00:00,10.1,87.0,10.5,1016.6,93.0,0.0
2021-09-17 22:00:00,10.0,92.0,10.0,1016.8,96.0,0.0
2021-09-17 23:00:00,10.1,90.0,10.5,1016.9,97.0,0.0
2021-09-18 00:00:00,9.9,88.0,9.3,1017.0,91.0,0.0
2021-09-18 01:00:00,9.7,87.0,9.4,1017.1,83.0,0.0
2021-09-18 02:00:00,10.0,71.0,12.5,1017.5,75.0,0.0
2021-09-18 03:00:00,9.7,70.0,11.5,1017.4,39.0,0.0
2021-09-18 04:00:00,9.3,71.0,10.7,1017.3,35.0,0.0
2021-09-18 05:00:00,9.0,72.0,10.6,1017.1,35.0,0.0
2021-09-18 06:00:00,8.7,74.0,10.3,1016.9,75.0,0.0
2021-09-18 07:00:00,9.1,72.0,10.7,1016.7,96.0,0.0
2021-09-18 08:00:00,10.3,68.0,11.0,1016.7,97.0,0.0
2021-09-18 09:00:00,11.5,67.0,8.5,1017.2,99.0,0.0
2021-09-18 10:00:00,12.9,63.0,8.3,1017.5,99.0,0.0
2021-09-18 11:00:00,14.0,59.0,9.7,1017.6,97.0,0.0
2021-09-18 12:00:00,14.9,56.0,11.0,1017.9,96.0,0.0
2021-09-18 13:00:00,15.3,56.0,13.0,1018.1,96.0,0.0
2021-09-18 14:00:00,15.0,60.0,15.5,1018.4,78.0,0.0
2021-09-18 15:00:00,15.4,59.0,15.8,1018.4,97.0,0.0
2021-09-18 16:00:00,15.5,60.0,13.5,1018.2,97.0,0.0
2021-09-18 17:00:00,15.4,61.0,11.3,1018.0,100.0,0.0
2021-09-18 18:00:00,14.8,65.0,8.1,1018.0,100.0,0.0
2021-09-18 19:00:00,14.4,67.0,7.3,1017.9,100.0,0.0
2021-09-18 20:00:00,13.8,68.0,7.3,1018.2,100.0,0.0
2021-09-18 21:00:00,13.5,71.0,8.4,1018.5,100.0,0.0
2021-09-18 22:00:00,13.0,76.0,8.6,1018.6,100.0,0.0
2021-09-18 23:00:00,12.8,77.0,7.5,1018.7,100.0,0.0
2021-09-19 00:00:00,12.6,76.0,8.3,1018.6,69.0,0.0
2021-09-19 01:00:00,11.6,78.0,7.7,1018.6,30.0,0.0
2021-09-19 02:00:00,12.1,73.0,9.2,1018.5,54.0,0.0
2021-09-19 03:00:00,11.8,73.0,9.7,1018.3,57.0,0.0
2021-09-19 04:00:00,11.4,74.0,9.4,1018.1,87.0,0.0
2021-09-19 05:00:00,11.3,75.0,8.6,1017.9,93.0,0.0
2021-09-19 06:00:00,10.7,78.0,7.9,1017.9,82.0,0.0
2021-09-19 07:00:00,10.0,81.0,7.9,1018.0,96.0,0.0
2021-09-19 08:00:00,10.1,81.0,6.4,1018.4,93.0,0.0
2021-09-19 09:00:00,11.5,77.0,6.9,1018.9,95.0,0.0
2021-09-19 10:00:00,13.1,70.0,6.6,1019.1,100.0,0.0
2021-09-19 11:00:00,13.2,71.0,6.6,1019.3,100.0,0.0
2021-09-19 12:00:00,13.6,69.0,7.1,1019.4,100.0,0.1
2021-09-19 13:00:00,13.1,74.0,8.2,1019.4,100.0,0.2
2021-09-19 14:00:00,14.7,64.0,12.4,1019.5,99.0,0.0
2021-09-19 15:00:00,15.3,60.0,11.9,1019.2,99.0,0.0
2021-09-19 16:00:00,15.4,59.0,12.2,1019.2,99.0,0.0
2021-09-19 17:00:00,14.7,63.0,11.2,1019.2,91.0,0.0
2021-09-19 18:00:00,14.1,65.0,10.8,1019.5,84.0,0.0
2021-09-19 19:00:00,13.1,69.0,9.4,1019.8,97.0,0.0
2021-09-19 20:00:00,12.6,71.0,9.1,1020.3,100.0,0.0
2021-09-19 21:00:00,12.2,71.0,9.7,1020.8,98.0,0.0
2021-09-19 22:00:00,11.7,73.0,9.5,1021.1,97.0,0.0
2021-09-19 23:00:00,11.5,73.0,9.5,1021.5,100.0,0.0
2021-09-20 00:00:00,11.2,74.0,9.7,1021.8,100.0,0.0
2021-09-20 01:00:00,11.0,75.0,9.9,1022.0,100.0,0.0
2021-09-20 02:00:00,11.2,72.0,12.8,1022.4,99.0,0.0
2021-09-20 03:00:00,10.9,71.0,12.3,1022.5,100.0,0.0
2021-09-20 04:00:00,10.8,70.0,12.1,1022.6,100.0,0.0
2021-09-20 05:00:00,10.6,70.0,12.3,1022.6,100.0,0.0
2021-09-20 06:00:00,10.4,71.0,12.6,1022.3,95.0,0.0
2021-09-20 07:00:00,10.2,72.0,11.6,1022.3,86.0,0.0
2021-09-20 08:00:00,10.2,72.0,11.0,1022.5,77.0,0.0
2021-09-20 09:00:00,10.9,69.0,11.3,1022.7,65.0,0.0
2021-09-20 10:00:00,11.8,64.0,12.2,1022.6,56.0,0.0
2021-09-20 11:00:00,12.4,58.0,15.9,1022.6,65.0,0.0
2021-09-20 12:00:00,12.6,58.0,16.9,1022.3,74.0,0.0
2021-09-20 13:00:00,12.9,57.0,18.4,1022.0,78.0,0.0
2021-09-20 14:00:00,13.2,58.0,16.6,1022.2,100.0,0.0
2021-09-20 15:00:00,13.4,58.0,18.2,1021.4,61.0,0.0
2021-09-20 16:00:00,13.6,59.0,18.8,1020.9,91.0,0.0
2021-09-20 17:00:00,13.2,61.0,18.0,1020.3,87.0,0.0
2021-09-20 18:00:00,13.0,68.0,15.5,1020.0,98.0,0.0
2021-09-20 19:00:00,12.4,73.0,15.5,1019.7,100.0,0.0
2021-09-20 20:00:00,11.9,74.0,17.8,1019.1,100.0,0.0
2021-09-20 21:00:00,11.9,74.0,20.1,1018.9,100.0,0.0
2021-09-20 22:00:00,11.3,81.0,21.7,1018.4,100.0,0.4
2021-09-20 23:00:00,10.5,89.0,21.8,1017.9,100.0,0.6
2021-09-21 00:00:00,9.9,93.0,20.8,1018.0,100.0,1.1
2021-09-21 01:00:00,9.3,99.0,20.3,1017.4,100.0,1.4
2021-09-21 02:00:00,9.8,99.0,15.5,1016.5,100.0,6.4
2021-09-21 03:00:00,11.2,100.0,7.9,1016.7,100.0,1.6
2021-09-21 04:00:00,11.3,91.0,11.3,1016.6,100.0,0.3
2021-09-21 05:00:00,11.0,93.0,10.2,1016.6,100.0,0.1
2021-09-21 06:00:00,10.7,92.0,8.6,1016.8,100.0,0.1
2021-09-21 07:00:00,10.9,91.0,9.1,1016.9,81.0,0.1
2021-09-21 08:00:00,10.3,94.0,11.1,1017.4,100.0,0.8
2021-09-21 09:00:00,11.1,94.0,9.0,1017.8,100.0,0.1
2021-09-21 10:00:00,11.5,92.0,10.6,1018.0,100.0,0.2
2021-09-21 11:00:00,12.0,89.0,8.3,1018.7,100.0,0.1
2021-09-21 12:00:00,12.3,86.0,9.0,1018.7,100.0,0.1
2021-09-21 13:00:00,12.9,79.0,11.2,1018.8,100.0,0.1
2021-09-21 14:00:00,12.5,82.0,9.0,1019.6,100.0,0.2
2021-09-21 15:00:00,12.7,83.0,7.2,1019.8,100.0,0.3
2021-09-21 16:00:00,12.5,87.0,8.5,1020.1,100.0,0.5
2021-09-21 17:00:00,12.0,92.0,9.8,1020.0,100.0,0.3
2021-09-21 18:00:00,12.0,92.0,11.9,1019.9,100.0,0.2
2021-09-21 19:00:00,11.1,99.0,13.4,1019.7,100.0,0.8
2021-09-21 20:00:00,11.1,97.0,15.5,1019.5,100.0,0.3
2021-09-21 21:00:00,11.4,98.0,16.2,1019.3,100.0,0.0
2021-09-21 22:00:00,11.3,98.0,16.9,1019.0,100.0,0.0
2021-09-21 23:00:00,11.4,98.0,17.6,1018.7,100.0,0.0
2021-09-22 00:00:00,11.4,96.0,19.2,1018.3,100.0,0.1
2021-09-22 01:00:00,11.3,95.0,19.5,1017.7,100.0,0.1
2021-09-22 02:00:00,11.6,95.0,19.0,1018.0,100.0,0.1
2021-09-22 03:00:00,12.0,93.0,19.6,1017.4,100.0,0.0
2021-09-22 04:00:00,12.1,92.0,19.5,1016.6,100.0,0.0
2021-09-22 05:00:00,12.2,91.0,20.3,1015.6,100.0,0.0
2021-09-22 06:00:00,12.5,91.0,19.5,1015.2,100.0,0.0
2021-09-22 07:00:00,12.6,92.0,19.4,1014.8,61.0,0.0
2021-09-22 08:00:00,12.4,94.0,18.9,1014.4,46.0,0.0
2021-09-22 09:00:00,13.1,93.0,18.6,1014.3,100.0,0.0
2021-09-22 10:00:00,13.4,93.0,22.8,1013.8,100.0,0.0
2021-09-22 11:00:00,13.8,92.0,21.6,1013.4,88.0,0.2
2021-09-22 12:00:00,14.5,90.0,22.1,1012.8,95.0,0.7
2021-09-22 13:00:00,13.6,99.0,20.6,1012.5,100.0,5.9
2021-09-22 14:00:00,12.8,99.0,21.5,1012.2,100.0,2.3
2021-09-22 15:00:00,12.6,99.0,19.5,1011.6,100.0,3.0
2021-09-22 16:00:00,12.5,100.0,17.1,1011.1,100.0,3.9
2021-09-22 17:00:00,12.6,100.0,14.8,1010.3,100.0,2.4
2021-09-22 18:00:00,11.8,100.0,10.2,1009.6,100.0,2.6
2021-09-22 19:00:00,11.2,99.0,7.7,1009.0,100.0,0.8
2021-09-22 20:00:00,10.9,100.0,10.7,1008.6,100.0,0.6
2021-09-22 21:00:00,10.4,100.0,7.5,1008.1,100.0,1.0
2021-09-22 22:00:00,10.1,99.0,7.1,1007.3,92.0,0.4
2021-09-22 23:00:00,10.0,94.0,7.6,1006.4,99.0,0.1
2021-09-23 00:00:00,9.8,98.0,8.8,1005.6,100.0,0.1
2021-09-23 01:00:00,9.8,98.0,9.7,1004.5,100.0,0.1
2021-09-23 02:00:00,9.4,100.0,10.1,1003.5,100.0,0.2
2021-09-23 03:00:00,9.6,99.0,12.6,1001.9,100.0,0.8
2021-09-23 04:00:00,9.1,99.0,14.7,1000.9,100.0,1.7
2021-09-23 05:00:00,8.9,99.0,17.6,999.3,100.0,2.3
2021-09-23 06:00:00,9.0,99.0,12.0,997.4,100.0,2.1
2021-09-23 07:00:00,8.8,99.0,14.9,995.9,100.0,1.8
2021-09-23 08:00:00,8.6,99.0,15.0,994.2,100.0,3.0
2021-09-23 09:00:00,8.9,99.0,17.4,992.3,100.0,3.0
2021-09-23 10:00:00,9.5,100.0,15.7,989.9,100.0,2.4
2021-09-23 11:00:00,6.8,99.0,33.9,990.3,100.0,4.2
2021-09-23 12:00:00,6.6,98.0,15.9,991.2,100.0,1.5
2021-09-23 13:00:00,7.9,98.0,10.7,992.2,100.0,1.1
2021-09-23 14:00:00,10.4,80.0,16.1,993.6,100.0,1.9
2021-09-23 15:00:00,11.2,84.0,12.7,995.1,94.0,0.3
2021-09-23 16:00:00,10.4,88.0,19.8,997.4,84.0,0.4
2021-09-23 17:00:00,10.5,83.0,22.1,999.1,69.0,0.0
2021-09-23 18:00:00,10.5,77.0,22.4,1000.7,35.0,0.0
2021-09-23 19:00:00,9.8,78.0,21.1,1002.1,96.0,0.0
2021-09-23 20:00:00,8.9,81.0,16.9,1003.0,93.0,0.0
2021-09-23 21:00:00,8.5,76.0,13.9,1003.7,100.0,0.0
2021-09-23 22:00:00,8.0,76.0,8.7,1004.3,100.0,0.0
2021-09-23 23:00:00,8.3,76.0,8.7,1004.7,100.0,0.0
2021-09-24 00:00:00,8.4,78.0,5.4,1004.4,100.0,0.0
2021-09-24 01:00:00,8.7,75.0,2.4,1003.9,100.0,0.1
2021-09-24 02:00:00,8.3,87.0,1.1,1003.5,100.0,0.1
2021-09-24 03:00:00,8.1,90.0,6.1,1003.1,100.0,0.1
2021-09-24 04:00:00,8.0,91.0,9.9,1002.3,100.0,0.0
2021-09-24 05:00:00,8.0,91.0,11.9,1001.4,100.0,0.1
2021-09-24 06:00:00,8.0,92.0,13.3,1000.6,100.0,0.6
2021-09-24 07:00:00,7.6,99.0,16.1,999.5,100.0,1.4
2021-09-24 08:00:00,7.7,100.0,20.6,998.1,100.0,2.1
2021-09-24 09:00:00,7.7,99.0,23.8,996.5,100.0,1.9
2021-09-24 10:00:00,8.1,99.0,22.7,995.4,100.0,2.5
2021-09-24 11:00:00,9.4,99.0,21.3,994.3,100.0,4.1
2021-09-24 12:00:00,11.2,100.0,19.5,993.6,100.0,12.6
2021-09-24 13:00:00,12.4,100.0,20.1,993.4,100.0,7.0
2021-09-24 14:00:00,12.5,100.0,20.8,993.5,100.0,2.4
2021-09-24 15:00:00,12.6,98.0,20.5,994.0,100.0,0.7
2021-09-24 16:00:00,12.3,96.0,20.7,994.6,99.0,0.5
2021-09-24 17:00:00,12.3,93.0,17.8,995.2,99.0,0.3
2021-09-24 18:00:00,11.4,99.0,16.3,995.6,100.0,0.7
2021-09-24 19:00:00,10.8,99.0,13.9,996.0,53.0,1.1
2021-09-24 20:00:00,10.6,94.0,13.3,996.9,50.0,0.7
2021-09-24 21:00:00,10.1,94.0,16.0,998.0,70.0,0.5
2021-09-24 22:00:00,9.8,99.0,13.8,998.8,65.0,0.5
2021-09-24 23:00:00,9.7,93.0,15.5,999.9,100.0,0.2
2021-09-25 00:00:00,9.5,90.0,13.4,1000.7,100.0,0.0
2021-09-25 01:00:00,9.5,88.0,10.7,1001.4,99.0,0.1
2021-09-25 02:00:00,9.7,92.0,13.2,1001.9,78.0,0.0
2021-09-25 03:00:00,10.0,90.0,12.7,1002.4,50.0,0.3
2021-09-25 04:00:00,9.7,89.0,10.5,1002.9,36.0,0.1
2021-09-25 05:00:00,9.4,90.0,12.5,1003.8,42.0,0.1
2021-09-25 06:00:00,9.1,92.0,11.8,1004.6,74.0,0.2
2021-09-25 07:00:00,9.0,93.0,8.9,1005.3,79.0,0.2
2021-09-25 08:00:00,9.3,92.0,6.7,1006.1,91.0,0.2
2021-09-25 09:00:00,9.6,94.0,3.1,1006.8,98.0,0.2
2021-09-25 10:00:00,10.1,93.0,0.4,1007.7,55.0,0.1
2021-09-25 11:00:00,10.7,87.0,2.9,1008.6,45.0,0.2
2021-09-25 12:00:00,11.6,85.0,3.6,1009.1,53.0,0.2
2021-09-25 13:00:00,12.4,70.0,6.6,1009.5,91.0,0.1
2021-09-25 14:00:00,11.6,73.0,7.2,1009.9,88.0,0.0
2021-09-25 15:00:00,12.0,71.0,10.6,1010.1,100.0,0.1
2021-09-25 16:00:00,11.9,69.0,11.2,1010.9,78.0,0.0
2021-09-25 17:00:00,12.2,67.0,13.3,1011.1,86.0,0.0
2021-09-25 18:00:00,12.0,69.0,11.4,1011.0,79.0,0.0
2021-09-25 19:00:00,11.3,75.0,11.1,1011.0,100.0,0.0
2021-09-25 20:00:00,11.2,75.0,10.6,1011.4,68.0,0.0
2021-09-25 21:00:00,10.5,78.0,12.1,1011.5,100.0,0.0
2021-09-25 22:00:00,11.0,76.0,13.4,1011.4,100.0,0.0
2021-09-25 23:00:00,11.2,74.0,12.9,1011.4,63.0,0.0
2021-09-26 00:00:00,10.4,77.0,12.8,1011.5,44.0,0.0
2021-09-26 01:00:00,9.9,77.0,13.0,1011.4,60.0,0.0
2021-09-26 02:00:00,11.4,70.0,15.6,1011.7,71.0,0.0
2021-09-26 03:00:00,11.6,68.0,14.5,1011.6,97.0,0.0
2021-09-26 04:00:00,12.4,66.0,14.0,1011.6,92.0,0.0
2021-09-26 05:00:00,12.6,66.0,14.0,1011.6,56.0,0.0
2021-09-26 06:00:00,12.5,68.0,13.2,1011.5,85.0,0.0
2021-09-26 07:00:00,12.2,69.0,12.7,1011.3,73.0,0.0
2021-09-26 08:00:00,12.3,70.0,14.2,1011.2,97.0,0.1
2021-09-26 09:00:00,13.2,68.0,14.2,1011.3,98.0,0.0
2021-09-26 10:00:00,13.9,67.0,14.1,1011.6,97.0,0.0
2021-09-26 11:00:00,14.9,64.0,13.1,1011.8,99.0,0.0
2021-09-26 12:00:00,14.6,66.0,12.4,1012.0,99.0,0.0
2021-09-26 13:00:00,15.6,64.0,18.2,1012.0,96.0,0.0
2021-09-26 14:00:00,16.4,62.0,19.0,1012.1,97.0,0.0
2021-09-26 15:00:00,17.0,60.0,18.3,1011.5,97.0,0.0
2021-09-26 16:00:00,17.4,60.0,16.3,1011.2,94.0,0.0
2021-09-26 17:00:00,17.2,65.0,12.7,1011.0,100.0,0.0
2021-09-26 18:00:00,16.1,69.0,15.6,1011.1,100.0,0.1
2021-09-26 19:00:00,15.8,72.0,16.0,1010.8,100.0,0.0
2021-09-26 20:00:00,15.9,70.0,15.1,1010.4,46.0,0.0
2021-09-26 21:00:00,15.4,71.0,14.3,1010.3,100.0,0.0
2021-09-26 22:00:00,16.1,66.0,14.1,1010.2,100.0,0.0
2021-09-26 23:00:00,15.6,66.0,11.8,1010.1,100.0,0.0
2021-09-27 00:00:00,15.6,66.0,11.0,1010.1,94.0,0.0
2021-09-27 01:00:00,14.4,74.0,11.8,1009.9,100.0,0.5
2021-09-27 02:00:00,14.9,73.0,14.8,1009.9,100.0,0.2
2021-09-27 03:00:00,15.2,74.0,16.0,1009.6,98.0,0.0
2021-09-27 04:00:00,15.2,73.0,16.3,1009.1,100.0,0.1
2021-09-27 05:00:00,14.9,76.0,16.5,1008.5,100.0,0.3
2021-09-27 06:00:00,15.2,71.0,16.2,1008.2,99.0,0.0
2021-09-27 07:00:00,15.2,70.0,15.5,1008.3,96.0,0.1
2021-09-27 08:00:00,14.4,76.0,14.8,1008.2,88.0,0.3
2021-09-27 09:00:00,14.8,75.0,15.9,1007.6,60.0,0.0
2021-09-27 10:00:00,16.4,69.0,17.1,1007.2,66.0,0.0
2021-09-27 11:00:00,17.9,64.0,15.6,1006.7,19.0,0.0
2021-09-27 12:00:00,19.0,59.0,16.1,1006.3,61.0,0.0
2021-09-27 13:00:00,19.2,58.0,14.8,1006.2,52.0,0.0
2021-09-27 14:00:00,20.4,54.0,15.8,1005.7,98.0,0.0
2021-09-27 15:00:00,19.2,57.0,16.1,1005.2,100.0,0.0
2021-09-27 16:00:00,18.6,61.0,15.9,1004.3,99.0,0.1
2021-09-27 17:00:00,17.7,64.0,16.3,1003.0,89.0,0.0
2021-09-27 18:00:00,17.5,63.0,17.4,1002.0,99.0,0.0
2021-09-27 19:00:00,16.9,62.0,16.1,1001.2,91.0,0.0
2021-09-27 20:00:00,16.7,61.0,16.1,1001.0,100.0,0.0
2021-09-27 21:00:00,16.7,64.0,19.9,1001.0,100.0,0.1
2021-09-27 22:00:00,16.2,70.0,21.4,1000.2,100.0,0.8
2021-09-27 23:00:00,13.4,99.0,27.9,1002.2,100.0,3.7
2021-09-28 00:00:00,11.7,99.0,17.4,1005.6,100.0,4.8
2021-09-28 01:00:00,10.8,99.0,18.5,1007.7,100.0,2.3
2021-09-28 02:00:00,10.4,99.0,15.8,1008.9,100.0,0.6
2021-09-28 03:00:00,10.3,100.0,13.7,1009.8,88.0,0.5
2021-09-28 04:00:00,10.6,95.0,13.7,1010.4,33.0,0.1
2021-09-28 05:00:00,10.0,97.0,13.6,1011.0,29.0,0.0
2021-09-28 06:00:00,9.7,96.0,14.3,1011.7,23.0,0.0
2021-09-28 07:00:00,9.6,94.0,14.1,1012.4,11.0,0.0
2021-09-28 08:00:00,9.5,93.0,14.5,1013.0,26.0,0.0
2021-09-28 09:00:00,10.4,89.0,14.5,1013.2,27.0,0.0
2021-09-28 10:00:00,11.8,84.0,13.6,1013.6,25.0,0.0
2021-09-28 11:00:00,13.0,74.0,16.3,1013.8,20.0,0.0
2021-09-28 12:00:00,13.8,66.0,20.1,1014.1,22.0,0.0
2021-09-28 13:00:00,14.2,61.0,20.7,1014.2,35.0,0.0
2021-09-28 14:00:00,14.7,55.0,20.9,1014.6,42.0,0.2
2021-09-28 15:00:00,14.3,62.0,19.8,1014.8,84.0,0.1
2021-09-28 16:00:00,14.1,64.0,17.2,1014.9,42.0,0.1
2021-09-28 17:00:00,14.1,64.0,16.9,1014.9,29.0,0.0
2021-09-28 18:00:00,13.6,67.0,15.5,1015.1,15.0,0.0
2021-09-28 19:00:00,12.6,69.0,13.2,1015.3,15.0,0.0
2021-09-28 20:00:00,11.9,71.0,12.0,1015.5,26.0,0.0
2021-09-28 21:00:00,11.6,71.0,11.2,1015.8,28.0,0.0
2021-09-28 22:00:00,11.3,71.0,10.7,1015.6,15.0,0.0
2021-09-28 23:00:00,10.6,72.0,10.5,1015.4,25.0,0.0
2021-09-29 00:00:00,10.3,70.0,10.9,1015.1,35.0,0.0
2021-09-29 01:00:00,10.5,68.0,10.9,1014.9,34.0,0.0
2021-09-29 02:00:00,11.0,66.0,11.8,1014.8,12.0,0.0
2021-09-29 03:00:00,11.4,64.0,12.2,1014.5,39.0,0.0
2021-09-29 04:00:00,10.9,69.0,11.2,1014.2,81.0,0.7
2021-09-29 05:00:00,10.5,73.0,12.6,1013.6,91.0,0.0
2021-09-29 06:00:00,10.7,70.0,13.5,1013.4,84.0,0.0
2021-09-29 07:00:00,11.2,66.0,13.5,1013.2,97.0,0.0
2021-09-29 08:00:00,12.0,63.0,13.0,1013.0,100.0,0.0
2021-09-29 09:00:00,12.3,66.0,11.0,1012.9,97.0,0.0
2021-09-29 10:00:00,13.5,66.0,10.8,1012.8,97.0,0.0
2021-09-29 11:00:00,14.6,62.0,10.5,1012.9,99.0,0.0
2021-09-29 12:00:00,14.8,61.0,10.4,1013.1,98.0,0.0
2021-09-29 13:00:00,14.9,61.0,9.8,1012.7,86.0,0.0
2021-09-29 14:00:00,16.8,52.0,13.2,1011.9,35.0,0.0
2021-09-29 15:00:00,16.8,51.0,11.8,1011.7,95.0,0.0
2021-09-29 16:00:00,16.8,50.0,8.7,1011.5,100.0,0.0
2021-09-29 17:00:00,16.3,58.0,4.7,1011.5,99.0,0.0
2021-09-29 18:00:00,15.3,68.0,3.1,1011.6,100.0,0.0
2021-09-29 19:00:00,13.5,74.0,3.1,1012.1,100.0,0.0
2021-09-29 20:00:00,12.8,76.0,2.3,1012.3,100.0,0.0
2021-09-29 21:00:00,12.4,75.0,1.1,1012.6,100.0,0.0
2021-09-29 22:00:00,11.6,74.0,5.1,1012.4,100.0,0.0
2021-09-29 23:00:00,11.2,71.0,8.4,1012.3,100.0,0.0
2021-09-30 00:00:00,11.4,66.0,9.5,1012.1,97.0,0.1
2021-09-30 01:00:00,11.1,69.0,10.1,1011.9,100.0,0.0
2021-09-30 02:00:00,10.7,83.0,10.4,1012.3,100.0,0.2
2021-09-30 03:00:00,10.5,85.0,8.6,1011.7,90.0,0.1
2021-09-30 04:00:00,10.3,85.0,9.2,1011.3,97.0,0.0
2021-09-30 05:00:00,10.1,85.0,6.8,1010.6,94.0,0.0
2021-09-30 06:00:00,9.5,89.0,5.6,1010.3,11.0,0.0
2021-09-30 07:00:00,8.5,90.0,5.4,1010.0,22.0,0.0
2021-09-30 08:00:00,8.1,92.0,4.8,1010.1,92.0,0.0
2021-09-30 09:00:00,10.1,86.0,8.7,1010.3,100.0,0.1
2021-09-30 10:00:00,11.2,87.0,9.9,1010.3,100.0,0.4
2021-09-30 11:00:00,12.1,89.0,7.9,1010.2,45.0,0.2
2021-09-30 12:00:00,14.2,80.0,6.0,1009.8,65.0,0.0
2021-09-30 13:00:00,14.8,74.0,6.0,1009.4,90.0,0.0
2021-09-30 14:00:00,14.4,76.0,5.4,1009.6,98.0,0.0
2021-09-30 15:00:00,14.5,72.0,7.6,1009.1,90.0,0.0
2021-09-30 16:00:00,14.7,68.0,9.3,1008.5,98.0,0.0
2021-09-30 17:00:00,14.6,71.0,9.4,1007.9,95.0,0.0
2021-09-30 18:00:00,13.5,77.0,8.6,1007.7,100.0,0.0
2021-09-30 19:00:00,12.8,81.0,9.7,1007.3,92.0,0.0
2021-09-30 20:00:00,12.0,87.0,9.8,1007.3,74.0,0.0
2021-09-30 21:00:00,11.3,91.0,11.6,1007.4,78.0,0.2
2021-09-30 22:00:00,11.1,91.0,11.5,1006.7,96.0,0.1
2021-09-30 23:00:00,10.3,95.0,10.1,1006.1,100.0,0.0
2021-10-01 00:00:00,10.3,96.0,6.9,1005.2,100.0,0.0
2021-10-01 01:00:00,9.5,96.0,6.5,1003.9,100.0,0.0
2021-10-01 02:00:00,9.5,93.0,9.8,1002.5,100.0,0.0
2021-10-01 03:00:00,10.3,84.0,7.9,1001.7,100.0,0.0
2021-10-01 04:00:00,10.4,84.0,9.2,1001.2,99.0,2.3
2021-10-01 05:00:00,9.2,98.0,10.9,1000.0,100.0,1.1
2021-10-01 06:00:00,9.0,98.0,12.6,999.4,100.0,1.7
2021-10-01 07:00:00,8.8,98.0,13.5,999.2,100.0,1.4
2021-10-01 08:00:00,9.2,89.0,16.1,998.9,100.0,0.6
2021-10-01 09:00:00,9.5,86.0,15.6,998.7,99.0,0.0
2021-10-01 10:00:00,10.4,80.0,16.3,998.5,91.0,0.0
2021-10-01 11:00:00,12.4,71.0,16.2,998.4,68.0,0.0
2021-10-01 12:00:00,13.5,67.0,15.7,998.2,99.0,0.0
2021-10-01 13:00:00,14.5,62.0,16.4,997.3,100.0,0.0
2021-10-01 14:00:00,13.5,72.0,14.5,996.9,100.0,0.3
2021-10-01 15:00:00,13.0,79.0,15.8,996.3,100.0,0.8
2021-10-01 16:00:00,11.5,98.0,14.5,994.8,100.0,1.2
2021-10-01 17:00:00,11.4,98.0,17.6,993.5,100.0,1.2
2021-10-01 18:00:00,11.0,99.0,20.0,994.6,100.0,3.0
2021-10-01 19:00:00,11.6,93.0,24.1,995.7,94.0,1.0
2021-10-01 20:00:00,10.8,99.0,23.4,996.8,100.0,0.7
2021-10-01 21:00:00,10.4,99.0,21.3,997.6,100.0,1.2
2021-10-01 22:00:00,10.6,97.0,23.9,998.2,77.0,0.8
2021-10-01 23:00:00,9.9,98.0,20.3,999.0,62.0,0.8
2021-10-02 00:00:00,9.6,96.0,20.3,999.7,49.0,0.3
2021-10-02 01:00:00,9.3,93.0,20.3,1000.2,34.0,0.0
2021-10-02 02:00:00,9.2,92.0,19.7,1000.5,34.0,0.0
2021-10-02 03:00:00,9.1,90.0,19.3,1000.5,20.0,0.0
2021-10-02 04:00:00,8.8,90.0,19.2,1000.7,58.0,0.1
2021-10-02 05:00:00,8.7,89.0,17.1,1000.6,35.0,0.1
2021-10-02 06:00:00,8.5,87.0,15.4,1000.9,56.0,0.0
2021-10-02 07:00:00,8.8,84.0,16.9,1000.8,30.0,0.0
2021-10-02 08:00:00,8.6,83.0,16.7,1001.4,93.0,0.1
2021-10-02 09:00:00,9.4,80.0,16.9,1001.3,37.0,0.1
2021-10-02 10:00:00,10.2,78.0,16.0,1001.6,81.0,0.0
2021-10-02 11:00:00,11.1,75.0,15.3,1002.0,51.0,0.3
2021-10-02 12:00:00,10.8,82.0,21.6,1002.1,96.0,0.9
2021-10-02 13:00:00,11.6,75.0,19.5,1002.0,99.0,0.1
2021-10-02 14:00:00,10.4,87.0,19.4,1001.8,98.0,0.0
2021-10-02 15:00:00,11.1,80.0,15.6,1001.5,96.0,0.0
2021-10-02 16:00:00,11.2,78.0,14.0,1001.3,78.0,0.2
2021-10-02 17:00:00,11.1,77.0,14.2,1001.0,73.0,0.2
2021-10-02 18:00:00,10.4,79.0,14.8,1001.0,58.0,0.1
2021-10-02 19:00:00,10.2,74.0,13.8,1000.6,19.0,0.0
2021-10-02 20:00:00,9.3,75.0,11.5,1000.6,57.0,0.0
2021-10-02 21:00:00,8.8,77.0,10.6,999.9,100.0,0.0
2021-10-02 22:00:00,8.4,77.0,11.1,998.8,99.0,0.0
2021-10-02 23:00:00,8.9,71.0,11.3,997.8,100.0,0.0
2021-10-03 00:00:00,9.1,67.0,11.5,996.6,100.0,0.0
2021-10-03 01:00:00,9.7,63.0,13.7,995.0,100.0,0.0
2021-10-03 02:00:00,11.2,62.0,15.6,993.3,100.0,0.0
2021-10-03 03:00:00,11.5,64.0,13.0,991.6,100.0,0.0
2021-10-03 04:00:00,11.8,63.0,15.1,989.3,100.0,0.3
2021-10-03 05:00:00,11.6,65.0,14.4,986.5,100.0,0.1
2021-10-03 06:00:00,12.1,65.0,13.0,984.7,100.0,0.3
2021-10-03 07:00:00,9.3,97.0,14.1,981.7,100.0,1.5
2021-10-03 08:00:00,11.0,85.0,19.2,978.0,100.0,1.8
2021-10-03 09:00:00,10.4,98.0,21.5,979.3,100.0,1.2
2021-10-03 10:00:00,11.3,98.0,21.7,981.0,100.0,3.2
2021-10-03 11:00:00,11.3,99.0,29.2,983.6,100.0,4.9
2021-10-03 12:00:00,10.9,96.0,23.8,985.4,100.0,0.6
2021-10-03 13:00:00,10.6,96.0,24.0,986.5,100.0,1.1
2021-10-03 14:00:00,11.6,89.0,22.0,986.7,100.0,0.1
2021-10-03 15:00:00,11.3,84.0,21.4,987.5,75.0,0.1
2021-10-03 16:00:00,11.6,81.0,20.1,987.5,60.0,0.1
2021-10-03 17:00:00,11.6,80.0,22.6,987.8,31.0,0.1
2021-10-03 18:00:00,11.1,79.0,21.7,987.8,52.0,0.0
2021-10-03 19:00:00,10.7,76.0,22.1,988.5,94.0,0.0
2021-10-03 20:00:00,11.1,70.0,22.6,988.3,99.0,0.0
2021-10-03 21:00:00,10.9,69.0,26.0,988.3,53.0,0.1
2021-10-03 22:00:00,10.8,70.0,25.3,988.4,82.0,0.1
2021-10-03 23:00:00,10.6,73.0,27.6,988.6,100.0,0.1
2021-10-04 00:00:00,9.8,87.0,29.9,989.3,99.0,0.8
2021-10-04 01:00:00,10.1,90.0,30.8,990.0,100.0,0.2
2021-10-04 02:00:00,9.9,96.0,24.7,990.8,100.0,1.3
2021-10-04 03:00:00,10.6,94.0,26.8,991.9,83.0,0.0
2021-10-04 04:00:00,10.0,93.0,26.8,993.5,100.0,0.9
2021-10-04 05:00:00,9.4,99.0,23.3,994.5,100.0,0.7
2021-10-04 06:00:00,9.5,99.0,21.3,995.9,100.0,0.8
2021-10-04 07:00:00,9.5,100.0,20.7,996.9,100.0,2.0
2021-10-04 08:00:00,9.4,99.0,20.9,997.6,100.0,1.3
2021-10-04 09:00:00,9.7,95.0,22.7,998.6,100.0,0.2
2021-10-04 10:00:00,10.0,94.0,23.2,999.3,100.0,0.1
2021-10-04 11:00:00,10.3,95.0,23.9,1000.0,100.0,0.7
2021-10-04 12:00:00,10.9,95.0,24.9,1000.7,100.0,0.3
2021-10-04 13:00:00,10.9,94.0,25.7,1001.1,86.0,0.6
2021-10-04 14:00:00,11.1,92.0,24.9,1002.2,69.0,1.0
2021-10-04 15:00:00,11.4,94.0,16.5,1002.5,82.0,1.0
2021-10-04 16:00:00,10.6,93.0,22.8,1002.9,100.0,1.9
2021-10-04 17:00:00,10.2,94.0,19.9,1003.1,95.0,2.3
2021-10-04 18:00:00,9.9,96.0,19.2,1003.6,99.0,0.8
2021-10-04 19:00:00,9.5,95.0,16.1,1003.6,100.0,0.2
2021-10-04 20:00:00,9.7,95.0,16.7,1003.4,89.0,0.3
2021-10-04 21:00:00,9.4,95.0,14.2,1003.2,96.0,0.1
2021-10-04 22:00:00,9.2,99.0,14.8,1003.4,99.0,1.4
2021-10-04 23:00:00,9.3,99.0,14.1,1003.2,99.0,0.8
2021-10-05 00:00:00,8.8,99.0,11.9,1003.2,100.0,1.8
2021-10-05 01:00:00,9.1,99.0,15.1,1003.5,100.0,1.1
2021-10-05 02:00:00,9.4,96.0,14.4,1003.8,100.0,0.4
2021-10-05 03:00:00,9.3,96.0,13.2,1003.9,82.0,0.1
2021-10-05 04:00:00,9.2,96.0,14.2,1004.1,96.0,0.1
2021-10-05 05:00:00,9.2,97.0,14.2,1004.4,100.0,0.2
2021-10-05 06:00:00,9.1,99.0,15.5,1004.5,100.0,0.7
2021-10-05 07:00:00,9.5,97.0,15.7,1004.9,100.0,0.4
2021-10-05 08:00:00,9.4,94.0,15.3,1005.5,100.0,0.1
2021-10-05 09:00:00,9.7,96.0,13.6,1006.1,100.0,0.1
2021-10-05 10:00:00,10.4,94.0,12.2,1006.1,100.0,0.1
2021-10-05 11:00:00,10.9,91.0,11.6,1006.4,98.0,0.1
2021-10-05 12:00:00,10.7,90.0,10.5,1006.6,100.0,0.3
2021-10-05 13:00:00,11.5,87.0,8.0,1006.4,100.0,0.1
2021-10-05 14:00:00,11.4,91.0,5.2,1006.7,100.0,0.2
2021-10-05 15:00:00,11.1,99.0,5.9,1006.8,100.0,1.0
2021-10-05 16:00:00,10.7,99.0,6.6,1006.6,100.0,2.1
2021-10-05 17:00:00,10.5,99.0,6.5,1006.5,100.0,1.4
2021-10-05 18:00:00,10.5,99.0,5.3,1006.7,100.0,0.8
2021-10-05 19:00:00,9.9,99.0,4.7,1006.7,98.0,0.2
2021-10-05 20:00:00,9.8,96.0,7.6,1006.7,97.0,0.0
2021-10-05 21:00:00,9.3,95.0,8.1,1006.9,92.0,0.0
2021-10-05 22:00:00,8.5,95.0,8.0,1007.0,74.0,0.0
2021-10-05 23:00:00,7.7,95.0,5.9,1006.8,36.0,0.0
2021-10-06 00:00:00,7.0,95.0,4.9,1006.8,72.0,0.0
2021-10-06 01:00:00,6.8,96.0,4.5,1007.1,82.0,0.0
2021-10-06 02:00:00,6.8,95.0,5.3,1007.4,97.0,0.0
2021-10-06 03:00:00,6.9,95.0,5.2,1007.4,95.0,0.0
2021-10-06 04:00:00,6.9,94.0,5.9,1007.4,95.0,0.0
2021-10-06 05:00:00,7.0,94.0,5.5,1007.2,96.0,0.0
2021-10-06 06:00:00,6.8,94.0,3.0,1007.4,93.0,0.0
2021-10-06 07:00:00,6.4,92.0,2.9,1007.6,97.0,0.0
2021-10-06 08:00:00,5.8,93.0,2.9,1008.1,98.0,0.0
2021-10-06 09:00:00,7.4,91.0,3.2,1008.5,95.0,0.0
2021-10-06 10:00:00,8.5,97.0,2.2,1009.0,91.0,0.0
2021-10-06 11:00:00,10.8,95.0,0.8,1009.5,97.0,0.0
2021-10-06 12:00:00,12.0,92.0,0.4,1009.8,94.0,0.0
2021-10-06 13:00:00,12.6,90.0,1.5,1010.1,96.0,0.0
2021-10-06 14:00:00,13.5,75.0,6.2,1010.6,96.0,0.0
2021-10-06 15:00:00,13.3,75.0,6.2,1011.2,100.0,0.0
2021-10-06 16:00:00,12.6,78.0,3.9,1011.8,100.0,0.2
2021-10-06 17:00:00,11.8,89.0,4.3,1012.2,99.0,0.3
2021-10-06 18:00:00,11.3,93.0,7.2,1012.6,94.0,0.3
2021-10-06 19:00:00,10.4,100.0,9.8,1013.2,98.0,0.9
2021-10-06 20:00:00,9.8,100.0,8.0,1014.2,100.0,0.9
2021-10-06 21:00:00,9.7,99.0,9.7,1014.9,100.0,1.1
2021-10-06 22:00:00,9.5,97.0,8.3,1015.7,45.0,0.2
2021-10-06 23:00:00,7.7,99.0,5.4,1016.3,43.0,0.0
2021-10-07 00:00:00,9.4,93.0,2.2,1016.7,74.0,0.0
2021-10-07 01:00:00,6.1,99.0,3.6,1017.5,95.0,0.0
2021-10-07 02:00:00,8.3,99.0,4.5,1018.2,100.0,0.0
2021-10-07 03:00:00,8.3,99.0,4.7,1018.5,100.0,0.0
2021-10-07 04:00:00,7.6,100.0,5.2,1018.8,100.0,0.0
2021-10-07 05:00:00,8.1,96.0,6.4,1019.0,100.0,0.0
2021-10-07 06:00:00,8.1,95.0,7.4,1019.3,100.0,0.0
2021-10-07 07:00:00,8.1,95.0,8.9,1019.7,100.0,0.0
2021-10-07 08:00:00,8.2,95.0,9.9,1020.2,100.0,0.0
2021-10-07 09:00:00,9.0,95.0,9.9,1020.2,100.0,0.0
2021-10-07 10:00:00,9.8,94.0,11.6,1020.3,99.0,0.0
2021-10-07 11:00:00,10.6,93.0,13.2,1020.3,100.0,0.0
2021-10-07 12:00:00,10.7,92.0,13.5,1020.4,100.0,0.1
2021-10-07 13:00:00,11.3,92.0,15.8,1020.3,100.0,0.1
2021-10-07 14:00:00,10.9,94.0,17.6,1020.9,100.0,0.2
2021-10-07 15:00:00,11.5,93.0,19.4,1020.9,100.0,0.2
2021-10-07 16:00:00,11.4,93.0,21.1,1021.1,100.0,0.4
2021-10-07 17:00:00,11.6,93.0,22.0,1020.8,100.0,0.4
2021-10-07 18:00:00,11.5,93.0,21.1,1021.0,99.0,0.3
2021-10-07 19:00:00,11.6,91.0,22.9,1021.1,100.0,0.2
2021-10-07 20:00:00,11.6,89.0,23.5,1021.3,100.0,0.2
2021-10-07 21:00:00,11.4,89.0,22.9,1021.5,100.0,0.3
2021-10-07 22:00:00,11.4,92.0,22.2,1021.6,100.0,1.0
2021-10-07 23:00:00,11.2,99.0,22.0,1021.6,100.0,0.7
2021-10-08 00:00:00,11.4,99.0,22.3,1021.4,100.0,0.9
2021-10-08 01:00:00,11.6,99.0,21.7,1021.3,100.0,1.6
2021-10-08 02:00:00,11.6,99.0,23.4,1021.7,100.0,4.3
2021-10-08 03:00:00,11.7,99.0,22.1,1022.2,100.0,3.5
2021-10-08 04:00:00,11.9,99.0,22.0,1022.6,100.0,4.5
2021-10-08 05:00:00,12.1,99.0,21.2,1022.8,100.0,3.2
2021-10-08 06:00:00,12.3,100.0,19.9,1023.0,100.0,2.6
2021-10-08 07:00:00,12.4,99.0,18.1,1023.3,100.0,3.5
2021-10-08 08:00:00,12.4,100.0,15.9,1023.7,100.0,2.9
2021-10-08 09:00:00,12.6,99.0,15.5,1024.1,100.0,1.8
2021-10-08 10:00:00,12.8,99.0,14.9,1024.7,100.0,1.3
2021-10-08 11:00:00,13.1,100.0,15.3,1025.1,100.0,0.6
2021-10-08 12:00:00,13.9,97.0,16.1,1025.6,100.0,0.2
2021-10-08 13:00:00,14.2,96.0,15.7,1026.1,100.0,0.1
2021-10-08 14:00:00,13.8,100.0,14.9,1027.0,100.0,0.2
2021-10-08 15:00:00,13.8,100.0,14.5,1027.3,100.0,0.4
2021-10-08 16:00:00,13.9,100.0,14.2,1027.3,100.0,0.5
2021-10-08 17:00:00,14.0,100.0,13.6,1027.2,100.0,0.3
2021-10-08 18:00:00,13.8,100.0,13.0,1027.3,100.0,0.4
2021-10-08 19:00:00,13.7,100.0,14.2,1027.3,100.0,0.6
2021-10-08 20:00:00,13.6,100.0,15.1,1027.4,100.0,0.8
2021-10-08 21:00:00,13.5,100.0,16.0,1027.5,100.0,1.1
2021-10-08 22:00:00,13.5,100.0,16.7,1027.6,100.0,0.9
2021-10-08 23:00:00,13.4,100.0,16.8,1027.7,100.0,0.9
2021-10-09 00:00:00,13.4,100.0,17.1,1027.9,100.0,0.7
2021-10-09 01:00:00,13.5,100.0,17.9,1027.9,100.0,0.5
2021-10-09 02:00:00,13.5,100.0,18.3,1028.1,100.0,0.4
2021-10-09 03:00:00,13.5,100.0,19.5,1028.2,100.0,0.8
2021-10-09 04:00:00,13.3,99.0,19.7,1028.3,100.0,0.4
2021-10-09 05:00:00,13.1,99.0,19.7,1028.0,100.0,0.3
2021-10-09 06:00:00,12.9,100.0,20.0,1027.7,100.0,0.2
2021-10-09 07:00:00,12.7,100.0,19.7,1027.5,100.0,0.2
2021-10-09 08:00:00,12.3,99.0,18.8,1027.7,100.0,0.2
2021-10-09 09:00:00,12.4,95.0,19.8,1027.8,100.0,0.3
2021-10-09 10:00:00,12.2,94.0,19.3,1027.9,100.0,0.2
2021-10-09 11:00:00,12.2,93.0,19.1,1028.1,100.0,0.1
2021-10-09 12:00:00,12.4,91.0,19.6,1028.1,99.0,0.1
2021-10-09 13:00:00,12.6,89.0,19.5,1027.7,93.0,0.0
2021-10-09 14:00:00,13.0,83.0,21.1,1027.5,93.0,0.0
2021-10-09 15:00:00,13.4,82.0,20.5,1027.4,100.0,0.5
2021-10-09 16:00:00,12.9,80.0,19.9,1027.1,100.0,0.1
2021-10-09 17:00:00,12.6,82.0,21.0,1026.6,100.0,0.2
2021-10-09 18:00:00,12.4,82.0,21.0,1026.3,100.0,0.1
2021-10-09 19:00:00,12.2,82.0,20.4,1026.0,100.0,0.2
2021-10-09 20:00:00,11.9,85.0,20.7,1025.6,100.0,0.3
2021-10-09 21:00:00,11.8,88.0,20.6,1025.2,100.0,0.2
2021-10-09 22:00:00,11.7,91.0,21.0,1024.6,100.0,0.2
2021-10-09 23:00:00,11.4,92.0,20.9,1024.0,100.0,0.5
2021-10-10 00:00:00,10.6,99.0,20.1,1023.4,100.0,0.9
2021-10-10 01:00:00,10.5,99.0,19.7,1022.8,100.0,0.9
2021-10-10 02:00:00,11.1,99.0,19.1,1022.6,100.0,0.9
2021-10-10 03:00:00,11.4,100.0,20.4,1022.0,100.0,2.1
2021-10-10 04:00:00,11.5,100.0,18.2,1021.4,100.0,3.0
2021-10-10 05:00:00,11.6,100.0,20.2,1020.5,100.0,3.2
2021-10-10 06:00:00,11.6,99.0,18.4,1019.6,100.0,3.1
2021-10-10 07:00:00,11.6,100.0,12.7,1018.9,100.0,3.6
2021-10-10 08:00:00,11.0,100.0,16.0,1018.8,100.0,2.0
2021-10-10 09:00:00,10.4,100.0,11.1,1019.4,100.0,1.3
2021-10-10 10:00:00,10.2,100.0,4.9,1019.5,45.0,0.9
2021-10-10 11:00:00,11.1,97.0,7.5,1019.5,91.0,0.1
2021-10-10 12:00:00,11.0,99.0,7.7,1019.2,100.0,0.1
2021-10-10 13:00:00,11.6,92.0,8.4,1018.8,36.0,0.1
2021-10-10 14:00:00,11.8,84.0,11.3,1018.4,57.0,0.0
2021-10-10 15:00:00,11.9,75.0,14.5,1017.6,37.0,0.1
2021-10-10 16:00:00,11.0,78.0,15.6,1016.8,52.0,0.3
2021-10-10 17:00:00,9.9,87.0,18.4,1016.2,71.0,1.2
2021-10-10 18:00:00,9.1,92.0,15.1,1015.4,99.0,1.2
2021-10-10 19:00:00,8.7,93.0,13.6,1014.6,91.0,1.1
2021-10-10 20:00:00,8.6,96.0,10.8,1014.0,71.0,0.5
2021-10-10 21:00:00,8.3,96.0,12.5,1013.4,97.0,1.6
2021-10-10 22:00:00,7.9,100.0,8.7,1012.9,99.0,0.7
2021-10-10 23:00:00,8.0,95.0,9.8,1012.2,98.0,1.0
2021-10-11 00:00:00,8.1,98.0,8.7,1012.1,98.0,1.4
2021-10-11 01:00:00,8.2,94.0,12.9,1012.2,100.0,2.0
2021-10-11 02:00:00,8.5,100.0,10.5,1012.9,56.0,1.4
2021-10-11 03:00:00,8.7,98.0,11.8,1012.9,97.0,0.7
2021-10-11 04:00:00,8.4,93.0,12.3,1013.2,76.0,1.3
2021-10-11 05:00:00,8.0,95.0,11.2,1013.2,84.0,0.9
2021-10-11 06:00:00,7.4,99.0,15.9,1013.6,94.0,1.3
2021-10-11 07:00:00,6.9,99.0,15.9,1014.2,97.0,0.9
2021-10-11 08:00:00,6.6,98.0,18.5,1014.8,94.0,0.8
2021-10-11 09:00:00,6.4,92.0,21.3,1015.5,55.0,0.7
2021-10-11 10:00:00,6.1,92.0,21.7,1016.2,55.0,0.8
2021-10-11 11:00:00,6.6,91.0,18.0,1016.4,63.0,0.3
2021-10-11 12:00:00,6.6,86.0,17.1,1016.5,50.0,0.3
2021-10-11 13:00:00,7.2,78.0,15.6,1016.2,76.0,0.1
2021-10-11 14:00:00,7.5,79.0,13.9,1016.3,52.0,1.5
2021-10-11 15:00:00,6.4,88.0,10.2,1016.3,80.0,2.6
2021-10-11 16:00:00,6.0,89.0,10.7,1016.1,86.0,1.3
2021-10-11 17:00:00,5.9,93.0,9.7,1015.7,65.0,0.6
2021-10-11 18:00:00,5.6,95.0,8.2,1015.4,80.0,0.8
2021-10-11 19:00:00,5.7,99.0,8.4,1015.2,100.0,0.2
2021-10-11 20:00:00,5.9,89.0,11.1,1015.3,73.0,1.2
2021-10-11 21:00:00,4.6,99.0,4.0,1015.0,93.0,0.3
2021-10-11 22:00:00,5.4,98.0,3.4,1015.1,100.0,0.6
2021-10-11 23:00:00,5.1,99.0,2.5,1014.8,100.0,0.2
2021-10-12 00:00:00,5.2,100.0,3.6,1014.5,76.0,0.5
2021-10-12 01:00:00,4.9,100.0,3.9,1014.4,81.0,0.5
2021-10-12 02:00:00,5.2,95.0,5.1,1014.8,48.0,0.1
2021-10-12 03:00:00,3.8,99.0,4.3,1014.8,40.0,0.0
2021-10-12 04:00:00,2.9,99.0,4.8,1015.0,42.0,0.0
2021-10-12 05:00:00,2.4,99.0,2.6,1015.1,30.0,0.0
2021-10-12 06:00:00,2.0,99.0,6.6,1015.4,39.0,0.0
2021-10-12 07:00:00,2.4,98.0,6.9,1015.7,31.0,0.0
2021-10-12 08:00:00,1.9,99.0,6.6,1016.3,12.0,0.0
2021-10-12 09:00:00,4.4,88.0,6.0,1016.5,1.0,0.0
2021-10-12 10:00:00,5.5,93.0,6.8,1017.1,14.0,0.0
2021-10-12 11:00:00,6.5,92.0,7.2,1017.3,17.0,0.0
2021-10-12 12:00:00,7.2,87.0,10.2,1017.7,22.0,0.0
2021-10-12 13:00:00,8.3,80.0,13.0,1017.8,62.0,0.0
2021-10-12 14:00:00,8.4,79.0,11.4,1018.4,43.0,0.0
2021-10-12 15:00:00,9.2,70.0,14.5,1018.3,96.0,0.0
2021-10-12 16:00:00,9.1,64.0,16.5,1018.3,100.0,0.0
2021-10-12 17:00:00,8.4,65.0,15.8,1018.5,68.0,0.0
2021-10-12 18:00:00,7.3,69.0,15.7,1018.5,23.0,0.0
2021-10-12 19:00:00,6.1,77.0,13.8,1018.7,37.0,0.0
2021-10-12 20:00:00,5.7,77.0,13.5,1019.2,20.0,0.0
2021-10-12 21:00:00,4.9,79.0,12.0,1019.2,25.0,0.0
2021-10-12 22:00:00,4.5,83.0,10.5,1019.1,98.0,0.0
2021-10-12 23:00:00,4.1,85.0,8.8,1019.3,99.0,0.0
2021-10-13 00:00:00,3.8,85.0,7.8,1018.9,100.0,0.0
2021-10-13 01:00:00,3.8,83.0,5.7,1018.8,100.0,0.0
2021-10-13 02:00:00,2.4,88.0,8.2,1018.4,100.0,0.0
2021-10-13 03:00:00,3.6,85.0,3.8,1018.0,100.0,0.0
2021-10-13 04:00:00,2.6,89.0,2.9,1018.0,100.0,0.0
2021-10-13 05:00:00,4.0,85.0,4.8,1017.9,100.0,0.0
2021-10-13 06:00:00,4.1,87.0,4.1,1017.6,100.0,0.0
2021-10-13 07:00:00,4.1,87.0,6.4,1017.1,100.0,0.0
2021-10-13 08:00:00,4.3,85.0,6.4,1016.7,100.0,0.0
2021-10-13 09:00:00,4.7,83.0,9.2,1016.5,100.0,0.2
2021-10-13 10:00:00,5.0,86.0,11.4,1016.2,100.0,0.4
2021-10-13 11:00:00,5.3,92.0,12.8,1015.3,100.0,0.5
2021-10-13 12:00:00,5.3,99.0,13.0,1014.8,100.0,0.7
2021-10-13 13:00:00,5.2,99.0,14.3,1014.1,100.0,0.5
2021-10-13 14:00:00,5.0,94.0,16.5,1012.7,100.0,0.2
2021-10-13 15:00:00,5.9,93.0,18.9,1012.2,100.0,0.2
2021-10-13 16:00:00,5.8,94.0,24.2,1011.4,100.0,0.1
2021-10-13 17:00:00,6.5,93.0,22.5,1010.6,100.0,0.1
2021-10-13 18:00:00,6.3,100.0,22.0,1010.6,100.0,1.2
2021-10-13 19:00:00,6.9,100.0,17.2,1010.2,100.0,2.4
2021-10-13 20:00:00,7.7,100.0,4.5,1010.1,100.0,2.0
2021-10-13 21:00:00,10.1,97.0,14.4,1010.5,100.0,0.8
2021-10-13 22:00:00,10.0,92.0,15.1,1010.4,97.0,0.1
2021-10-13 23:00:00,9.5,95.0,12.1,1010.0,100.0,0.2
2021-10-14 00:00:00,9.7,99.0,13.2,1009.5,100.0,0.4
2021-10-14 01:00:00,10.2,95.0,16.2,1009.1,100.0,0.2
2021-10-14 02:00:00,9.8,100.0,15.5,1009.1,100.0,0.3
2021-10-14 03:00:00,10.0,100.0,15.3,1008.7,100.0,0.7
2021-10-14 04:00:00,9.9,99.0,12.4,1008.1,100.0,0.4
2021-10-14 05:00:00,9.8,99.0,15.0,1007.3,100.0,0.7
2021-10-14 06:00:00,9.8,99.0,19.7,1006.8,100.0,1.4
2021-10-14 07:00:00,10.1,99.0,20.5,1006.1,100.0,2.5
2021-10-14 08:00:00,10.3,96.0,19.3,1005.5,100.0,1.0
2021-10-14 09:00:00,9.8,99.0,18.7,1004.9,100.0,0.6
2021-10-14 10:00:00,10.0,99.0,22.5,1003.7,100.0,2.2
2021-10-14 11:00:00,10.3,100.0,23.4,1002.9,100.0,2.2
2021-10-14 12:00:00,10.3,99.0,24.7,1002.0,100.0,1.3
2021-10-14 13:00:00,10.2,100.0,22.1,1001.0,100.0,1.9
2021-10-14 14:00:00,10.6,100.0,22.7,1000.0,100.0,3.3
2021-10-14 15:00:00,10.7,99.0,24.8,998.5,100.0,2.2
2021-10-14 16:00:00,10.5,100.0,25.1,997.1,100.0,1.6
2021-10-14 17:00:00,10.6,99.0,28.6,995.7,100.0,0.7
2021-10-14 18:00:00,10.7,100.0,26.0,995.0,100.0,1.5
2021-10-14 19:00:00,9.4,93.0,26.3,995.1,100.0,3.6
2021-10-14 20:00:00,7.9,92.0,22.0,995.4,99.0,0.5
2021-10-14 21:00:00,7.9,93.0,16.5,995.6,100.0,0.1
2021-10-14 22:00:00,7.2,93.0,17.4,995.6,100.0,1.2
2021-10-14 23:00:00,7.1,93.0,17.1,996.0,100.0,0.1
2021-10-15 00:00:00,7.0,92.0,16.8,996.2,100.0,0.5
2021-10-15 01:00:00,6.9,93.0,20.8,997.0,87.0,0.1
2021-10-15 02:00:00,8.2,86.0,22.3,996.7,79.0,0.3
2021-10-15 03:00:00,7.9,81.0,22.4,997.9,40.0,0.0
2021-10-15 04:00:00,7.9,75.0,22.2,999.0,23.0,0.0
2021-10-15 05:00:00,7.6,74.0,22.4,1000.3,7.0,0.0
2021-10-15 06:00:00,7.3,78.0,24.2,1001.8,22.0,0.0
2021-10-15 07:00:00,6.4,82.0,24.7,1003.1,62.0,0.0
2021-10-15 08:00:00,6.4,79.0,22.4,1004.3,71.0,0.0
2021-10-15 09:00:00,6.6,75.0,19.4,1005.2,70.0,0.0
2021-10-15 10:00:00,7.0,70.0,19.3,1006.1,86.0,0.0
2021-10-15 11:00:00,7.2,68.0,20.6,1006.9,94.0,0.0
2021-10-15 12:00:00,7.1,70.0,20.4,1007.7,80.0,0.0
2021-10-15 13:00:00,6.9,72.0,19.0,1008.4,93.0,0.1
2021-10-15 14:00:00,6.4,82.0,18.1,1008.6,99.0,0.2
2021-10-15 15:00:00,7.5,71.0,19.3,1008.8,100.0,0.0
2021-10-15 16:00:00,7.3,72.0,17.6,1008.9,100.0,0.2
2021-10-15 17:00:00,7.0,73.0,14.2,1008.9,100.0,0.0
2021-10-15 18:00:00,7.1,67.0,11.1,1008.7,100.0,0.1
2021-10-15 19:00:00,6.2,78.0,8.9,1008.3,100.0,0.9
2021-10-15 20:00:00,5.7,99.0,9.4,1007.7,100.0,1.5
2021-10-15 21:00:00,6.4,99.0,14.6,1007.3,100.0,1.9
2021-10-15 22:00:00,6.1,99.0,14.3,1007.4,100.0,1.8
2021-10-15 23:00:00,6.0,99.0,9.9,1007.7,100.0,1.4
2021-10-16 00:00:00,5.9,99.0,7.1,1007.7,100.0,1.1
2021-10-16 01:00:00,5.9,99.0,5.2,1007.6,100.0,1.3
2021-10-16 02:00:00,6.3,99.0,5.2,1006.7,100.0,1.3
2021-10-16 03:00:00,6.7,99.0,9.8,1006.5,100.0,1.3
2021-10-16 04:00:00,6.5,99.0,10.2,1006.5,100.0,1.5
2021-10-16 05:00:00,6.3,99.0,7.7,1006.7,100.0,0.8
2021-10-16 06:00:00,6.1,99.0,7.0,1006.8,100.0,0.9
2021-10-16 07:00:00,6.1,99.0,7.2,1006.9,100.0,1.2
2021-10-16 08:00:00,6.0,99.0,7.2,1007.2,100.0,1.1
2021-10-16 09:00:00,6.1,99.0,4.9,1007.4,100.0,0.9
2021-10-16 10:00:00,6.4,99.0,4.8,1007.7,100.0,0.2
2021-10-16 11:00:00,6.6,99.0,7.6,1008.3,100.0,0.3
2021-10-16 12:00:00,7.1,88.0,7.4,1008.4,96.0,0.1
2021-10-16 13:00:00,7.8,84.0,8.9,1008.7,100.0,0.0
2021-10-16 14:00:00,7.9,86.0,6.9,1008.5,100.0,0.1
2021-10-16 15:00:00,8.3,77.0,10.8,1008.5,100.0,0.0
2021-10-16 16:00:00,8.0,78.0,11.2,1008.8,100.0,0.0
2021-10-16 17:00:00,7.2,81.0,10.8,1009.1,100.0,0.1
2021-10-16 18:00:00,6.2,89.0,10.8,1009.4,100.0,0.5
2021-10-16 19:00:00,5.6,92.0,10.5,1009.9,100.0,0.7
2021-10-16 20:00:00,5.1,99.0,6.5,1010.1,100.0,0.6
2021-10-16 21:00:00,5.0,99.0,3.5,1010.2,100.0,0.1
2021-10-16 22:00:00,4.7,99.0,2.9,1010.5,100.0,0.4
2021-10-16 23:00:00,4.9,99.0,2.8,1010.9,77.0,0.1
2021-10-17 00:00:00,3.3,99.0,5.5,1011.0,50.0,0.3
2021-10-17 01:00:00,2.9,98.0,5.8,1011.0,35.0,0.1
2021-10-17 02:00:00,2.3,98.0,7.4,1011.4,39.0,0.0
2021-10-17 03:00:00,2.3,98.0,6.6,1011.6,36.0,0.0
2021-10-17 04:00:00,1.9,98.0,6.6,1011.7,36.0,0.0
2021-10-17 05:00:00,1.6,98.0,6.1,1011.8,27.0,0.0
2021-10-17 06:00:00,1.0,98.0,7.0,1012.1,26.0,0.0
2021-10-17 07:00:00,0.7,99.0,6.4,1012.4,19.0,0.0
2021-10-17 08:00:00,0.0,99.0,6.6,1012.8,43.0,0.0
2021-10-17 09:00:00,0.4,99.0,6.4,1013.4,63.0,0.0
2021-10-17 10:00:00,3.5,89.0,5.0,1013.8,36.0,0.0
2021-10-17 11:00:00,4.5,93.0,5.0,1014.2,35.0,0.0
2021-10-17 12:00:00,5.3,88.0,4.8,1014.6,56.0,0.0
2021-10-17 13:00:00,6.2,80.0,5.4,1015.0,25.0,0.0
2021-10-17 14:00:00,6.7,72.0,5.8,1015.6,7.0,0.0
2021-10-17 15:00:00,7.3,63.0,6.5,1015.9,3.0,0.0
2021-10-17 16:00:00,7.2,61.0,6.8,1015.9,45.0,0.0
2021-10-17 17:00:00,6.5,65.0,7.2,1016.1,36.0,0.0
2021-10-17 18:00:00,5.0,70.0,8.6,1016.2,100.0,0.0
2021-10-17 19:00:00,4.3,70.0,9.7,1016.5,100.0,0.0
2021-10-17 20:00:00,3.9,71.0,8.4,1016.9,35.0,0.0
2021-10-17 21:00:00,3.1,74.0,7.4,1017.3,75.0,0.0
2021-10-17 22:00:00,2.6,76.0,5.5,1017.1,2.0,0.0
2021-10-17 23:00:00,2.4,75.0,6.3,1017.3,41.0,0.0
2021-10-18 00:00:00,1.9,75.0,6.6,1017.8,0.0,0.0
2021-10-18 01:00:00,1.3,76.0,5.6,1018.1,77.0,0.0
2021-10-18 02:00:00,-0.1,79.0,5.8,1018.3,100.0,0.0
2021-10-18 03:00:00,0.2,78.0,5.8,1018.4,89.0,0.0
2021-10-18 04:00:00,-0.4,79.0,5.6,1018.3,100.0,0.0
2021-10-18 05:00:00,-1.1,83.0,5.9,1018.0,100.0,0.0
2021-10-18 06:00:00,-0.8,82.0,4.0,1017.9,100.0,0.0
2021-10-18 07:00:00,-0.5,80.0,2.5,1018.1,100.0,0.0
2021-10-18 08:00:00,-0.2,79.0,4.7,1018.1,100.0,0.0
2021-10-18 09:00:00,0.0,79.0,5.4,1017.7,100.0,0.0
2021-10-18 10:00:00,1.8,77.0,5.4,1017.7,100.0,0.0
2021-10-18 11:00:00,4.5,73.0,5.8,1017.8,100.0,0.0
2021-10-18 12:00:00,6.2,72.0,7.3,1018.0,100.0,0.0
2021-10-18 13:00:00,7.9,62.0,7.7,1017.8,100.0,0.0
2021-10-18 14:00:00,8.4,60.0,7.1,1017.7,100.0,0.0
2021-10-18 15:00:00,8.7,58.0,7.3,1017.0,100.0,0.0
2021-10-18 16:00:00,8.6,57.0,8.6,1016.5,100.0,0.0
2021-10-18 17:00:00,7.5,57.0,9.5,1015.7,100.0,0.0
2021-10-18 18:00:00,6.8,56.0,10.2,1014.9,100.0,0.0
2021-10-18 19:00:00,6.0,59.0,8.3,1014.1,100.0,0.0
2021-10-18 20:00:00,6.1,59.0,9.0,1013.4,100.0,0.1
2021-10-18 21:00:00,5.9,67.0,9.7,1012.5,100.0,0.7
2021-10-18 22:00:00,5.5,81.0,9.4,1011.8,100.0,0.3
2021-10-18 23:00:00,5.6,86.0,10.7,1011.2,100.0,0.2
2021-10-19 00:00:00,5.2,99.0,9.3,1010.2,100.0,0.5
2021-10-19 01:00:00,5.5,99.0,8.5,1009.9,100.0,0.5
2021-10-19 02:00:00,6.5,92.0,13.5,1009.4,100.0,1.9
2021-10-19 03:00:00,7.3,90.0,15.8,1008.8,100.0,0.3
2021-10-19 04:00:00,7.7,88.0,15.8,1007.5,100.0,0.2
2021-10-19 05:00:00,8.1,84.0,17.6,1006.8,100.0,0.0
2021-10-19 06:00:00,8.8,78.0,19.3,1006.1,100.0,0.0
2021-10-19 07:00:00,9.9,69.0,20.4,1005.4,100.0,0.0
2021-10-19 08:00:00,10.0,69.0,19.6,1004.9,100.0,0.2
2021-10-19 09:00:00,9.8,73.0,19.7,1004.7,100.0,0.0
2021-10-19 10:00:00,9.7,76.0,19.0,1004.3,100.0,0.1
2021-10-19 11:00:00,10.2,77.0,17.8,1004.3,100.0,0.2
2021-10-19 12:00:00,10.3,81.0,17.2,1004.2,100.0,0.2
2021-10-19 13:00:00,10.3,85.0,18.2,1003.6,100.0,0.4
2021-10-19 14:00:00,9.4,99.0,18.7,1002.3,100.0,0.3
2021-10-19 15:00:00,9.6,99.0,20.2,1001.4,100.0,0.4
2021-10-19 16:00:00,10.2,94.0,20.8,1000.5,100.0,0.2
2021-10-19 17:00:00,9.9,99.0,18.3,999.2,100.0,0.4
2021-10-19 18:00:00,9.6,99.0,19.3,998.0,100.0,0.7
2021-10-19 19:00:00,9.4,99.0,13.9,996.6,100.0,1.8
2021-10-19 20:00:00,9.5,99.0,13.6,995.5,100.0,2.5
2021-10-19 21:00:00,9.7,99.0,14.1,994.4,100.0,2.1
2021-10-19 22:00:00,9.7,99.0,12.8,993.2,100.0,3.0
2021-10-19 23:00:00,9.8,99.0,13.6,991.9,100.0,4.2
2021-10-20 00:00:00,9.9,100.0,13.5,990.0,100.0,4.9
2021-10-20 01:00:00,10.4,100.0,20.3,988.4,100.0,5.1
2021-10-20 02:00:00,11.4,100.0,19.2,986.9,100.0,3.8
2021-10-20 03:00:00,11.1,100.0,17.3,986.1,100.0,1.8
2021-10-20 04:00:00,10.9,100.0,15.6,985.1,100.0,6.3
2021-10-20 05:00:00,10.7,100.0,14.9,983.8,100.0,9.4
2021-10-20 06:00:00,10.8,100.0,14.8,983.1,100.0,5.4
2021-10-20 07:00:00,11.2,100.0,14.6,983.1,100.0,4.3
2021-10-20 08:00:00,11.3,100.0,16.3,982.7,100.0,0.3
2021-10-20 09:00:00,11.0,97.0,14.3,981.9,100.0,0.2
2021-10-20 10:00:00,11.0,97.0,19.6,981.4,100.0,0.7
2021-10-20 11:00:00,10.7,97.0,21.4,980.8,100.0,1.2
2021-10-20 12:00:00,10.8,98.0,22.2,980.3,100.0,0.2
2021-10-20 13:00:00,10.6,94.0,22.2,979.8,100.0,0.9
2021-10-20 14:00:00,10.6,97.0,24.5,978.8,100.0,0.7
2021-10-20 15:00:00,10.3,91.0,24.0,978.5,100.0,1.2
2021-10-20 16:00:00,10.3,96.0,20.1,977.9,100.0,0.6
2021-10-20 17:00:00,9.7,94.0,24.7,977.3,100.0,3.3
2021-10-20 18:00:00,9.3,95.0,22.6,976.7,100.0,1.1
2021-10-20 19:00:00,9.1,93.0,20.9,976.3,100.0,0.5
2021-10-20 20:00:00,8.3,99.0,13.8,976.4,100.0,0.9
2021-10-20 21:00:00,7.4,99.0,13.9,976.9,100.0,1.1
2021-10-20 22:00:00,6.8,99.0,12.8,977.4,100.0,1.0
2021-10-20 23:00:00,6.3,99.0,15.2,977.8,100.0,1.2
2021-10-21 00:00:00,6.1,90.0,14.8,978.1,100.0,1.1
2021-10-21 01:00:00,6.1,89.0,12.3,978.2,100.0,0.1
2021-10-21 02:00:00,5.2,90.0,10.2,978.1,47.0,0.1
2021-10-21 03:00:00,4.1,92.0,11.9,978.5,82.0,0.6
2021-10-21 04:00:00,4.4,85.0,1.6,978.1,84.0,0.3
2021-10-21 05:00:00,3.3,99.0,3.0,978.1,83.0,0.4
2021-10-21 06:00:00,3.2,99.0,6.6,978.5,100.0,0.2
2021-10-21 07:00:00,3.1,95.0,11.0,979.3,100.0,2.5
2021-10-21 08:00:00,3.3,96.0,13.9,980.0,89.0,0.0
2021-10-21 09:00:00,3.2,95.0,17.3,981.0,97.0,0.1
2021-10-21 10:00:00,3.3,93.0,17.3,982.2,100.0,0.2
2021-10-21 11:00:00,4.2,91.0,16.1,982.7,98.0,0.1
2021-10-21 12:00:00,4.3,91.0,17.8,983.7,74.0,0.1
2021-10-21 13:00:00,4.4,81.0,21.4,984.2,57.0,1.3
2021-10-21 14:00:00,5.7,77.0,22.7,985.1,79.0,0.5
2021-10-21 15:00:00,5.3,77.0,21.3,986.0,40.0,0.4
2021-10-21 16:00:00,4.5,82.0,19.5,986.7,92.0,0.7
2021-10-21 17:00:00,4.1,85.0,17.5,987.3,100.0,0.8
2021-10-21 18:00:00,4.3,79.0,20.3,988.0,99.0,0.1
2021-10-21 19:00:00,3.4,87.0,16.6,988.6,100.0,1.5
2021-10-21 20:00:00,3.5,88.0,17.9,988.8,99.0,1.0
2021-10-21 21:00:00,2.8,90.0,12.2,989.3,100.0,0.4
2021-10-21 22:00:00,2.7,89.0,14.7,989.4,100.0,0.2
2021-10-21 23:00:00,2.4,89.0,13.7,989.5,100.0,0.2
2021-10-22 00:00:00,2.0,91.0,13.5,989.4,98.0,0.8
2021-10-22 01:00:00,2.1,90.0,13.0,989.7,98.0,1.2
2021-10-22 02:00:00,2.8,91.0,9.2,989.4,92.0,0.5
2021-10-22 03:00:00,2.5,94.0,10.4,989.6,82.0,1.6
2021-10-22 04:00:00,2.7,91.0,9.6,989.7,85.0,0.8
2021-10-22 05:00:00,1.8,99.0,6.3,989.8,90.0,1.5
2021-10-22 06:00:00,2.0,99.0,3.8,990.3,41.0,0.2
2021-10-22 07:00:00,1.4,99.0,6.5,991.2,66.0,2.6
2021-10-22 08:00:00,1.0,98.0,5.7,992.1,74.0,0.3
2021-10-22 09:00:00,1.2,98.0,6.2,992.9,89.0,0.3
2021-10-22 10:00:00,3.2,91.0,16.2,993.8,96.0,2.1
2021-10-22 11:00:00,4.1,87.0,21.7,994.5,97.0,0.4
2021-10-22 12:00:00,4.7,87.0,20.2,995.1,100.0,0.2
2021-10-22 13:00:00,5.2,88.0,23.4,995.9,76.0,0.3
2021-10-22 14:00:00,6.3,82.0,18.7,997.2,60.0,0.1
2021-10-22 15:00:00,6.3,79.0,27.7,998.7,65.0,0.1
2021-10-22 16:00:00,6.3,80.0,26.4,1000.4,63.0,0.5
2021-10-22 17:00:00,5.4,84.0,23.3,1001.9,71.0,0.1
2021-10-22 18:00:00,4.9,84.0,22.5,1003.5,69.0,0.1
2021-10-22 19:00:00,4.5,87.0,18.2,1004.9,60.0,0.8
2021-10-22 20:00:00,4.2,87.0,15.9,1005.9,39.0,0.0
2021-10-22 21:00:00,4.1,86.0,17.1,1006.9,24.0,0.0
2021-10-22 22:00:00,3.8,88.0,15.6,1007.8,40.0,0.0
2021-10-22 23:00:00,3.9,86.0,16.1,1008.8,44.0,0.0
2021-10-23 00:00:00,4.0,85.0,15.0,1010.2,46.0,0.0
2021-10-23 01:00:00,3.8,84.0,12.0,1011.1,81.0,0.0
2021-10-23 02:00:00,3.7,86.0,8.3,1012.2,86.0,0.0
2021-10-23 03:00:00,4.9,79.0,8.0,1012.6,44.0,0.0
2021-10-23 04:00:00,4.6,77.0,6.9,1013.1,76.0,0.0
2021-10-23 05:00:00,3.7,79.0,4.9,1013.5,38.0,0.0
2021-10-23 06:00:00,2.6,83.0,5.6,1014.1,39.0,0.0
2021-10-23 07:00:00,2.9,78.0,4.9,1014.8,99.0,0.0
2021-10-23 08:00:00,1.9,85.0,2.1,1015.0,100.0,0.0
2021-10-23 09:00:00,0.7,87.0,2.8,1016.0,99.0,0.0
2021-10-23 10:00:00,2.6,83.0,3.6,1016.6,100.0,0.0
2021-10-23 11:00:00,4.6,82.0,6.6,1017.1,100.0,0.0
2021-10-23 12:00:00,5.9,80.0,7.6,1017.7,100.0,0.0
2021-10-23 13:00:00,6.6,77.0,9.4,1017.9,100.0,0.0
2021-10-23 14:00:00,6.9,77.0,11.0,1017.9,100.0,0.0
2021-10-23 15:00:00,6.9,77.0,11.5,1017.6,100.0,0.0
2021-10-23 16:00:00,6.8,78.0,12.5,1017.3,100.0,0.0
2021-10-23 17:00:00,6.7,78.0,13.2,1016.9,100.0,0.0
2021-10-23 18:00:00,6.5,79.0,16.3,1016.6,100.0,0.0
2021-10-23 19:00:00,6.6,77.0,17.4,1016.3,100.0,0.0
2021-10-23 20:00:00,6.9,73.0,19.2,1016.0,100.0,0.0
2021-10-23 21:00:00,7.1,72.0,20.8,1015.4,100.0,0.0
2021-10-23 22:00:00,7.4,71.0,21.4,1014.7,100.0,0.0
2021-10-23 23:00:00,7.6,73.0,22.1,1014.2,100.0,0.1
2021-10-24 00:00:00,7.7,78.0,22.4,1014.0,100.0,0.2
2021-10-24 01:00:00,8.2,81.0,23.3,1013.3,100.0,0.0
2021-10-24 02:00:00,8.1,84.0,22.1,1013.4,100.0,0.0
2021-10-24 03:00:00,8.6,83.0,23.0,1012.8,100.0,0.0
2021-10-24 04:00:00,8.8,84.0,21.5,1012.2,100.0,0.0
2021-10-24 05:00:00,8.9,88.0,21.9,1011.4,100.0,0.6
2021-10-24 06:00:00,8.4,94.0,20.9,1011.2,100.0,0.8
2021-10-24 07:00:00,8.1,100.0,20.8,1010.8,100.0,0.6
2021-10-24 08:00:00,8.4,99.0,21.3,1010.5,100.0,1.2
2021-10-24 09:00:00,8.7,100.0,21.8,1010.3,100.0,1.2
2021-10-24 10:00:00,8.9,100.0,21.9,1010.4,100.0,0.4
2021-10-24 11:00:00,9.1,97.0,24.0,1010.1,100.0,0.3
2021-10-24 12:00:00,9.0,95.0,23.8,1009.9,100.0,0.1
2021-10-24 13:00:00,9.2,94.0,22.1,1009.6,100.0,0.4
2021-10-24 14:00:00,9.3,94.0,25.9,1009.1,100.0,0.4
2021-10-24 15:00:00,9.7,94.0,25.7,1008.7,100.0,0.5
2021-10-24 16:00:00,9.4,99.0,23.1,1008.1,100.0,2.2
2021-10-24 17:00:00,9.4,100.0,24.7,1007.7,100.0,3.8
2021-10-24 18:00:00,9.5,100.0,22.0,1007.4,100.0,2.4
2021-10-24 19:00:00,9.5,99.0,22.3,1007.0,100.0,1.2
2021-10-24 20:00:00,9.6,99.0,23.9,1006.7,100.0,2.5
2021-10-24 21:00:00,9.5,100.0,22.5,1006.6,100.0,2.8
2021-10-24 22:00:00,9.4,100.0,22.3,1006.3,100.0,4.3
2021-10-24 23:00:00,9.3,100.0,21.7,1006.2,100.0,1.5
2021-10-25 00:00:00,9.2,100.0,22.5,1006.1,100.0,1.8
2021-10-25 01:00:00,9.3,100.0,20.6,1005.6,100.0,1.2
2021-10-25 02:00:00,9.1,100.0,20.0,1004.9,100.0,0.9
2021-10-25 03:00:00,9.3,100.0,20.5,1004.7,100.0,1.3
2021-10-25 04:00:00,9.1,100.0,17.7,1004.1,100.0,4.1
2021-10-25 05:00:00,9.2,100.0,19.5,1003.6,100.0,1.2
2021-10-25 06:00:00,9.0,100.0,17.5,1003.1,100.0,0.6
2021-10-25 07:00:00,8.9,100.0,19.0,1002.6,100.0,0.5
2021-10-25 08:00:00,8.5,97.0,18.4,1002.1,95.0,2.6
2021-10-25 09:00:00,9.1,100.0,20.1,1002.1,100.0,1.6
2021-10-25 10:00:00,9.1,100.0,18.0,1002.4,100.0,1.2
2021-10-25 11:00:00,9.1,100.0,19.1,1002.3,100.0,0.8
2021-10-25 12:00:00,9.2,100.0,20.2,1002.2,100.0,0.3
2021-10-25 13:00:00,9.7,100.0,19.5,1002.3,100.0,0.4
2021-10-25 14:00:00,9.9,95.0,16.6,1002.4,100.0,1.1
2021-10-25 15:00:00,9.9,97.0,15.8,1002.2,100.0,0.6
2021-10-25 16:00:00,10.0,99.0,15.8,1002.1,100.0,1.1
2021-10-25 17:00:00,8.9,94.0,16.2,1002.2,100.0,2.1
2021-10-25 18:00:00,8.5,97.0,15.8,1002.2,100.0,0.2
2021-10-25 19:00:00,8.0,96.0,16.8,1002.5,100.0,1.0
2021-10-25 20:00:00,7.9,97.0,18.4,1002.1,100.0,0.2
2021-10-25 21:00:00,7.9,96.0,17.4,1002.5,100.0,0.1
2021-10-25 22:00:00,7.6,95.0,20.7,1002.1,100.0,0.2
2021-10-25 23:00:00,7.1,96.0,18.1,1002.0,100.0,0.1
2021-10-26 00:00:00,7.5,95.0,21.0,1001.8,94.0,0.0
2021-10-26 01:00:00,7.2,95.0,19.8,1001.6,100.0,0.1
2021-10-26 02:00:00,7.6,96.0,17.5,1002.0,100.0,1.4
2021-10-26 03:00:00,7.1,99.0,15.6,1002.0,100.0,0.6
2021-10-26 04:00:00,7.8,96.0,15.4,1002.6,100.0,0.7
2021-10-26 05:00:00,7.5,97.0,11.2,1002.8,100.0,2.4
2021-10-26 06:00:00,6.8,100.0,6.5,1003.5,100.0,1.0
2021-10-26 07:00:00,7.2,97.0,8.6,1003.5,93.0,0.7
2021-10-26 08:00:00,6.3,99.0,7.6,1004.0,100.0,1.1
2021-10-26 09:00:00,6.4,98.0,10.4,1004.6,87.0,0.4
2021-10-26 10:00:00,6.1,95.0,11.0,1005.3,100.0,0.8
2021-10-26 11:00:00,6.4,97.0,13.3,1005.4,61.0,1.2
2021-10-26 12:00:00,7.1,93.0,16.3,1005.3,73.0,0.2
2021-10-26 13:00:00,7.6,96.0,14.4,1005.0,72.0,0.1
2021-10-26 14:00:00,8.6,86.0,15.6,1004.8,49.0,0.0
2021-10-26 15:00:00,9.2,84.0,15.3,1004.6,100.0,0.0
2021-10-26 16:00:00,8.9,85.0,15.2,1004.2,100.0,0.0
2021-10-26 17:00:00,8.5,82.0,16.3,1003.9,100.0,0.0
2021-10-26 18:00:00,8.1,82.0,15.8,1003.2,100.0,0.0
2021-10-26 19:00:00,8.3,82.0,16.1,1003.0,100.0,0.0
2021-10-26 20:00:00,8.4,83.0,17.6,1002.0,100.0,0.0
2021-10-26 21:00:00,8.5,85.0,18.5,1001.3,100.0,0.2
2021-10-26 22:00:00,8.5,88.0,20.6,1000.0,100.0,0.5
2021-10-26 23:00:00,7.7,99.0,22.9,998.7,100.0,1.1
2021-10-27 00:00:00,7.7,99.0,24.5,997.6,100.0,1.5
2021-10-27 01:00:00,7.7,99.0,23.5,996.2,100.0,2.9
2021-10-27 02:00:00,8.4,99.0,24.5,994.6,100.0,3.8
2021-10-27 03:00:00,9.3,99.0,22.9,994.4,100.0,5.3
2021-10-27 04:00:00,9.8,100.0,18.0,994.3,100.0,9.2
2021-10-27 05:00:00,11.0,100.0,17.1,994.8,100.0,4.0
2021-10-27 06:00:00,11.0,98.0,15.1,996.1,100.0,0.5
2021-10-27 07:00:00,10.5,97.0,13.3,997.2,79.0,0.3
2021-10-27 08:00:00,10.1,99.0,11.2,998.5,94.0,0.6
2021-10-27 09:00:00,9.1,100.0,7.7,999.3,49.0,0.0
2021-10-27 10:00:00,9.2,98.0,9.4,1000.1,17.0,0.0
2021-10-27 11:00:00,10.0,97.0,10.4,1000.8,38.0,0.0
2021-10-27 12:00:00,10.7,97.0,12.7,1001.1,32.0,0.0
2021-10-27 13:00:00,11.0,95.0,14.3,1001.3,17.0,0.0
2021-10-27 14:00:00,10.9,94.0,15.3,1001.8,43.0,0.0
2021-10-27 15:00:00,11.3,94.0,15.1,1001.7,45.0,0.1
2021-10-27 16:00:00,11.3,94.0,16.0,1001.5,48.0,0.0
2021-10-27 17:00:00,10.9,94.0,15.7,1001.5,100.0,0.0
2021-10-27 18:00:00,10.3,96.0,15.7,1001.7,100.0,0.0
2021-10-27 19:00:00,11.1,95.0,16.7,1001.3,100.0,0.0
2021-10-27 20:00:00,10.9,98.0,17.0,1001.3,100.0,0.0
2021-10-27 21:00:00,10.6,100.0,15.7,1001.5,100.0,0.2
2021-10-27 22:00:00,10.9,99.0,16.2,1001.4,100.0,0.4
2021-10-27 23:00:00,10.5,100.0,14.8,1001.6,100.0,1.3
2021-10-28 00:00:00,10.6,100.0,16.7,1001.6,100.0,0.7
2021-10-28 01:00:00,10.5,100.0,16.9,1001.0,100.0,1.4
2021-10-28 02:00:00,11.0,100.0,15.7,1000.4,100.0,1.6
2021-10-28 03:00:00,11.1,100.0,15.5,1000.0,100.0,3.6
2021-10-28 04:00:00,11.1,100.0,16.0,999.3,100.0,2.0
2021-10-28 05:00:00,11.3,100.0,14.1,998.9,100.0,3.2
2021-10-28 06:00:00,11.3,100.0,12.6,997.9,100.0,2.8
2021-10-28 07:00:00,11.3,100.0,16.2,997.7,100.0,3.5
2021-10-28 08:00:00,11.3,100.0,15.5,997.8,100.0,3.7
2021-10-28 09:00:00,11.2,100.0,16.6,998.4,100.0,3.2
2021-10-28 10:00:00,11.2,100.0,15.6,999.2,100.0,1.4
2021-10-28 11:00:00,11.3,100.0,14.8,1000.1,100.0,0.2
2021-10-28 12:00:00,11.2,100.0,13.7,1000.3,100.0,2.6
2021-10-28 13:00:00,11.3,100.0,14.4,1000.0,100.0,1.6
2021-10-28 14:00:00,11.1,100.0,14.5,999.5,100.0,2.8
2021-10-28 15:00:00,11.1,100.0,20.5,999.2,100.0,4.4
2021-10-28 16:00:00,10.9,100.0,21.3,999.1,100.0,2.5
2021-10-28 17:00:00,10.8,100.0,21.3,999.1,100.0,2.2
2021-10-28 18:00:00,10.9,100.0,21.3,998.9,100.0,2.2
2021-10-28 19:00:00,10.9,100.0,19.3,998.5,100.0,4.4
2021-10-28 20:00:00,11.0,100.0,21.0,998.1,100.0,4.9
2021-10-28 21:00:00,11.1,100.0,21.3,998.1,100.0,5.6
2021-10-28 22:00:00,11.0,100.0,23.4,997.8,100.0,5.0
2021-10-28 23:00:00,10.9,100.0,27.6,997.4,100.0,3.0
2021-10-29 00:00:00,10.7,100.0,27.3,998.0,100.0,3.8
2021-10-29 01:00:00,10.5,100.0,25.6,998.2,100.0,3.2
2021-10-29 02:00:00,11.0,100.0,23.1,998.0,100.0,3.0
2021-10-29 03:00:00,11.1,100.0,21.5,997.8,100.0,3.7
2021-10-29 04:00:00,10.9,99.0,21.2,997.4,100.0,2.6
2021-10-29 05:00:00,10.6,99.0,19.6,996.9,100.0,1.9
2021-10-29 06:00:00,10.4,99.0,19.4,996.8,100.0,2.3
2021-10-29 07:00:00,10.3,99.0,18.3,996.3,100.0,3.5
2021-10-29 08:00:00,10.4,99.0,21.1,996.1,100.0,2.3
2021-10-29 09:00:00,10.4,99.0,19.6,996.2,100.0,0.8
2021-10-29 10:00:00,11.0,93.0,23.3,996.3,100.0,0.6
2021-10-29 11:00:00,11.2,90.0,24.1,996.7,100.0,0.1
2021-10-29 12:00:00,11.5,87.0,22.7,996.7,100.0,0.1
2021-10-29 13:00:00,11.8,82.0,22.7,996.3,100.0,0.1
2021-10-29 14:00:00,13.3,70.0,24.1,996.0,100.0,0.0
2021-10-29 15:00:00,13.5,67.0,25.3,995.3,100.0,0.0
2021-10-29 16:00:00,13.5,68.0,25.2,994.9,100.0,0.0
2021-10-29 17:00:00,13.5,66.0,23.2,994.6,100.0,0.0
2021-10-29 18:00:00,13.2,65.0,20.5,994.6,100.0,0.1
2021-10-29 19:00:00,12.4,70.0,18.4,994.0,100.0,0.1
2021-10-29 20:00:00,12.6,68.0,18.0,993.5,72.0,0.0
2021-10-29 21:00:00,12.8,66.0,20.0,993.1,55.0,0.0
2021-10-29 22:00:00,12.6,68.0,21.7,992.7,100.0,0.0
2021-10-29 23:00:00,12.2,77.0,22.2,992.2,100.0,0.2
2021-10-30 00:00:00,12.6,73.0,22.5,991.3,100.0,0.0
2021-10-30 01:00:00,12.3,75.0,24.0,990.5,100.0,0.2
2021-10-30 02:00:00,10.6,98.0,24.3,990.2,99.0,0.3
2021-10-30 03:00:00,11.2,92.0,27.9,990.0,100.0,0.8
2021-10-30 04:00:00,10.5,93.0,31.5,991.1,100.0,0.1
2021-10-30 05:00:00,10.0,93.0,28.6,992.3,100.0,0.5
2021-10-30 06:00:00,9.2,99.0,26.4,993.9,100.0,1.7
2021-10-30 07:00:00,8.8,100.0,24.7,995.6,100.0,1.8
2021-10-30 08:00:00,8.8,98.0,19.4,996.8,100.0,0.7
2021-10-30 09:00:00,8.9,96.0,17.2,997.4,94.0,0.0
2021-10-30 10:00:00,8.5,96.0,17.3,998.3,44.0,0.0
2021-10-30 11:00:00,9.0,95.0,18.0,998.8,50.0,0.1
2021-10-30 12:00:00,9.6,91.0,18.9,999.0,100.0,0.0
2021-10-30 13:00:00,10.4,85.0,14.7,998.9,90.0,0.0
2021-10-30 14:00:00,10.6,75.0,15.3,999.1,100.0,0.0
2021-10-30 15:00:00,10.9,71.0,11.2,997.5,100.0,0.0
2021-10-30 16:00:00,10.8,68.0,9.9,996.9,100.0,0.0
2021-10-30 17:00:00,9.9,67.0,9.6,995.9,99.0,0.0
2021-10-30 18:00:00,8.5,74.0,11.2,994.7,100.0,0.0
2021-10-30 19:00:00,8.2,73.0,11.9,993.3,100.0,0.0
2021-10-30 20:00:00,9.2,65.0,10.4,992.6,100.0,0.0
2021-10-30 21:00:00,9.9,65.0,14.2,991.6,100.0,0.3
2021-10-30 22:00:00,10.0,70.0,15.3,989.9,100.0,0.1
2021-10-30 23:00:00,11.1,66.0,15.1,988.8,100.0,0.0
2021-10-31 00:00:00,10.8,67.0,19.0,988.0,100.0,0.2
2021-10-31 01:00:00,9.9,82.0,23.6,987.9,100.0,0.9
2021-10-31 02:00:00,9.3,98.0,17.6,987.9,100.0,0.1
2021-10-31 03:00:00,10.0,93.0,22.6,988.6,100.0,2.4
2021-10-31 04:00:00,9.5,93.0,21.6,989.3,100.0,0.1
2021-10-31 05:00:00,8.7,100.0,19.6,990.4,100.0,2.2
2021-10-31 06:00:00,8.7,95.0,18.7,991.9,100.0,0.1
2021-10-31 07:00:00,8.0,99.0,15.9,992.9,100.0,2.3
2021-10-31 08:00:00,8.4,97.0,11.9,993.7,100.0,0.3
2021-10-31 09:00:00,8.0,96.0,14.0,994.9,100.0,6.1
2021-10-31 10:00:00,7.8,95.0,16.6,996.0,100.0,0.9
2021-10-31 11:00:00,7.7,96.0,15.8,996.5,100.0,0.1
2021-10-31 12:00:00,8.0,95.0,16.9,996.8,100.0,0.0
2021-10-31 13:00:00,8.6,96.0,15.8,997.0,39.0,0.0
2021-10-31 14:00:00,8.7,91.0,14.6,997.5,58.0,0.9
2021-10-31 15:00:00,8.6,90.0,15.8,997.6,99.0,0.1
2021-10-31 16:00:00,8.7,88.0,13.6,996.9,97.0,0.0
2021-10-31 17:00:00,8.3,82.0,13.0,996.1,98.0,0.0
2021-10-31 18:00:00,7.1,84.0,10.7,995.5,100.0,0.0
2021-10-31 19:00:00,6.7,83.0,10.9,994.7,100.0,0.0
2021-10-31 20:00:00,6.7,81.0,12.6,993.6,100.0,0.0
2021-10-31 21:00:00,7.0,76.0,12.7,992.2,100.0,0.0
2021-10-31 22:00:00,7.2,72.0,11.2,991.5,100.0,0.0
2021-10-31 23:00:00,8.2,66.0,13.0,990.5,100.0,0.0
2021-11-01 00:00:00,8.6,66.0,12.6,988.9,100.0,0.1
2021-11-01 01:00:00,8.6,69.0,11.2,987.8,100.0,0.1
2021-11-01 02:00:00,7.6,97.0,7.1,986.5,100.0,0.4
2021-11-01 03:00:00,8.4,98.0,5.5,984.6,100.0,0.5
2021-11-01 04:00:00,8.1,97.0,5.2,983.7,100.0,0.9
2021-11-01 05:00:00,7.7,98.0,5.5,983.3,100.0,3.2
2021-11-01 06:00:00,7.7,98.0,4.6,983.2,100.0,2.6
2021-11-01 07:00:00,8.0,91.0,12.2,983.2,82.0,1.3
2021-11-01 08:00:00,7.4,91.0,14.0,983.0,32.0,0.0
2021-11-01 09:00:00,6.7,90.0,13.7,982.7,12.0,0.0
2021-11-01 10:00:00,6.9,87.0,15.4,982.5,98.0,0.0
2021-11-01 11:00:00,8.9,76.0,19.4,982.6,77.0,0.0
2021-11-01 12:00:00,10.7,65.0,21.5,982.4,81.0,0.0
2021-11-01 13:00:00,11.6,60.0,23.3,982.1,100.0,0.0
2021-11-01 14:00:00,12.1,61.0,20.8,982.3,91.0,0.0
2021-11-01 15:00:00,9.9,80.0,14.7,982.5,98.0,0.1
2021-11-01 16:00:00,10.5,73.0,16.1,981.9,99.0,0.0
2021-11-01 17:00:00,10.0,72.0,20.1,982.1,100.0,0.0
2021-11-01 18:00:00,10.0,68.0,16.3,981.6,100.0,0.0
2021-11-01 19:00:00,10.3,62.0,19.1,982.0,100.0,0.0
2021-11-01 20:00:00,9.4,70.0,18.4,982.1,99.0,0.0
2021-11-01 21:00:00,9.7,68.0,19.1,982.1,64.0,0.0
2021-11-01 22:00:00,9.9,64.0,19.2,982.0,100.0,0.0
2021-11-01 23:00:00,10.3,62.0,18.6,981.9,100.0,0.0
2021-11-02 00:00:00,8.0,85.0,21.1,982.6,79.0,1.2
2021-11-02 01:00:00,7.8,90.0,26.6,983.6,100.0,0.1
2021-11-02 02:00:00,8.8,85.0,25.0,984.2,100.0,0.5
2021-11-02 03:00:00,9.4,83.0,24.7,984.9,72.0,0.0
2021-11-02 04:00:00,8.7,84.0,22.9,985.8,98.0,0.0
2021-11-02 05:00:00,8.5,85.0,21.4,986.4,95.0,0.1
2021-11-02 06:00:00,8.3,86.0,21.9,987.4,100.0,0.2
2021-11-02 07:00:00,8.0,91.0,21.1,988.4,100.0,1.0
2021-11-02 08:00:00,7.7,92.0,20.3,989.6,100.0,0.4
2021-11-02 09:00:00,7.1,99.0,15.8,990.2,100.0,1.4
2021-11-02 10:00:00,7.6,93.0,18.5,990.9,94.0,0.3
2021-11-02 11:00:00,8.0,91.0,17.5,991.7,100.0,0.3
2021-11-02 12:00:00,7.9,91.0,15.7,992.1,100.0,0.6
2021-11-02 13:00:00,8.0,91.0,15.2,992.3,45.0,0.0
2021-11-02 14:00:00,9.0,85.0,15.0,992.7,31.0,0.0
2021-11-02 15:00:00,9.4,81.0,12.4,993.0,28.0,0.0
2021-11-02 16:00:00,8.8,83.0,11.6,993.5,55.0,0.0
2021-11-02 17:00:00,8.0,86.0,12.7,993.9,71.0,0.0
2021-11-02 18:00:00,7.5,89.0,12.2,994.3,96.0,0.1
2021-11-02 19:00:00,7.1,93.0,12.0,994.9,82.0,1.0
2021-11-02 20:00:00,6.9,93.0,12.1,995.2,65.0,0.1
2021-11-02 21:00:00,6.3,94.0,12.2,995.9,45.0,0.0
2021-11-02 22:00:00,6.2,92.0,11.0,996.2,26.0,0.0
2021-11-02 23:00:00,5.6,93.0,9.6,996.7,28.0,0.0
2021-11-03 00:00:00,5.4,93.0,8.9,997.1,66.0,0.0
2021-11-03 01:00:00,5.8,93.0,9.5,997.1,70.0,0.1
2021-11-03 02:00:00,6.5,91.0,8.4,997.3,51.0,0.1
2021-11-03 03:00:00,6.2,92.0,6.7,997.2,44.0,0.0
2021-11-03 04:00:00,5.5,91.0,6.1,997.2,62.0,0.0
2021-11-03 05:00:00,5.4,89.0,6.9,997.4,55.0,0.0
2021-11-03 06:00:00,5.2,91.0,8.2,997.7,100.0,0.1
2021-11-03 07:00:00,5.9,90.0,8.4,998.0,100.0,0.9
2021-11-03 08:00:00,5.9,93.0,7.7,998.3,100.0,0.7
2021-11-03 09:00:00,5.9,90.0,9.3,998.7,100.0,0.3
2021-11-03 10:00:00,6.1,90.0,9.8,999.0,81.0,0.1
2021-11-03 11:00:00,6.4,89.0,9.5,999.4,98.0,0.2
2021-11-03 12:00:00,7.0,87.0,8.9,999.5,100.0,0.3
2021-11-03 13:00:00,7.0,88.0,8.8,999.8,100.0,0.3
2021-11-03 14:00:00,6.6,92.0,8.8,999.9,100.0,0.1
2021-11-03 15:00:00,7.0,94.0,9.0,999.9,86.0,0.1
2021-11-03 16:00:00,6.8,94.0,9.8,1000.0,70.0,0.4
2021-11-03 17:00:00,6.1,96.0,8.4,1000.2,100.0,0.2
2021-11-03 18:00:00,5.8,94.0,7.3,1000.5,99.0,0.0
2021-11-03 19:00:00,6.0,93.0,8.1,1000.8,67.0,0.0
2021-11-03 20:00:00,5.5,94.0,7.9,1001.0,30.0,0.0
2021-11-03 21:00:00,4.8,94.0,8.9,1001.6,17.0,0.0
2021-11-03 22:00:00,4.4,94.0,8.4,1001.8,26.0,0.0
2021-11-03 23:00:00,4.3,94.0,9.2,1002.0,26.0,0.0
2021-11-04 00:00:00,4.5,94.0,9.2,1002.3,45.0,0.0
2021-11-04 01:00:00,4.6,94.0,8.4,1002.7,93.0,0.0
2021-11-04 02:00:00,5.6,93.0,7.8,1003.0,100.0,0.0
2021-11-04 03:00:00,6.3,92.0,7.3,1003.2,86.0,0.0
2021-11-04 04:00:00,6.3,91.0,6.5,1003.6,84.0,0.1
2021-11-04 05:00:00,5.6,92.0,5.4,1003.8,37.0,0.0
2021-11-04 06:00:00,4.9,93.0,5.0,1004.3,33.0,0.0
2021-11-04 07:00:00,4.1,93.0,4.5,1004.8,100.0,0.0
2021-11-04 08:00:00,4.2,93.0,3.3,1005.1,97.0,0.0
2021-11-04 09:00:00,3.7,93.0,3.4,1006.0,86.0,0.0
2021-11-04 10:00:00,4.3,89.0,4.8,1006.8,24.0,0.0
2021-11-04 11:00:00,5.3,86.0,4.9,1007.3,23.0,0.0
2021-11-04 12:00:00,6.9,82.0,4.0,1007.5,0.0,0.0
2021-11-04 13:00:00,7.5,88.0,1.9,1007.6,0.0,0.0
2021-11-04 14:00:00,7.6,84.0,3.4,1008.3,0.0,0.0
2021-11-04 15:00:00,7.9,81.0,4.1,1008.5,0.0,0.0
2021-11-04 16:00:00,7.4,87.0,1.4,1008.4,0.0,0.0
2021-11-04 17:00:00,7.4,82.0,1.1,1008.5,16.0,0.0
2021-11-04 18:00:00,4.4,91.0,3.6,1008.7,74.0,0.0
2021-11-04 19:00:00,3.2,93.0,4.2,1009.0,97.0,0.0
2021-11-04 20:00:00,2.5,94.0,4.7,1009.0,80.0,0.0
2021-11-04 21:00:00,2.8,92.0,3.1,1009.3,62.0,0.0
2021-11-04 22:00:00,3.7,88.0,4.8,1009.4,100.0,0.3
2021-11-04 23:00:00,3.6,94.0,4.9,1009.6,100.0,0.7
2021-11-05 00:00:00,4.3,99.0,3.7,1009.4,100.0,0.2
2021-11-05 01:00:00,4.6,99.0,5.1,1009.2,100.0,0.3
2021-11-05 02:00:00,5.1,99.0,4.9,1009.1,100.0,0.3
2021-11-05 03:00:00,6.1,91.0,5.1,1008.7,79.0,0.0
2021-11-05 04:00:00,4.3,99.0,5.1,1008.5,100.0,0.0
2021-11-05 05:00:00,5.0,99.0,6.5,1008.0,100.0,0.1
2021-11-05 06:00:00,5.2,99.0,9.3,1007.5,100.0,0.4
2021-11-05 07:00:00,5.3,100.0,7.6,1007.5,100.0,0.7
2021-11-05 08:00:00,5.4,98.0,5.4,1007.6,100.0,0.1
2021-11-05 09:00:00,4.7,99.0,6.8,1007.6,100.0,0.1
2021-11-05 10:00:00,6.6,89.0,7.9,1007.7,100.0,0.1
2021-11-05 11:00:00,6.4,91.0,12.8,1008.1,99.0,0.4
2021-11-05 12:00:00,6.2,93.0,12.2,1008.3,97.0,0.2
2021-11-05 13:00:00,6.5,92.0,9.7,1008.7,100.0,0.3
2021-11-05 14:00:00,7.4,91.0,6.8,1008.6,96.0,0.1
2021-11-05 15:00:00,7.5,85.0,11.4,1008.7,100.0,0.1
2021-11-05 16:00:00,7.3,82.0,11.5,1008.9,100.0,0.2
2021-11-05 17:00:00,6.9,84.0,10.1,1008.5,100.0,0.1
2021-11-05 18:00:00,6.5,87.0,11.2,1008.5,100.0,0.2
2021-11-05 19:00:00,5.7,99.0,9.2,1008.3,100.0,0.6
2021-11-05 20:00:00,5.6,99.0,13.2,1008.4,100.0,3.3
2021-11-05 21:00:00,5.8,99.0,8.6,1007.5,100.0,1.9
2021-11-05 22:00:00,6.0,99.0,7.6,1006.4,100.0,0.6
2021-11-05 23:00:00,7.7,98.0,18.9,1006.7,100.0,0.1
2021-11-06 00:00:00,6.9,90.0,17.2,1007.5,96.0,0.7
2021-11-06 01:00:00,5.9,95.0,13.4,1008.0,91.0,0.3
2021-11-06 02:00:00,5.9,99.0,6.2,1007.7,86.0,0.0
2021-11-06 03:00:00,6.6,94.0,13.5,1008.0,99.0,0.8
2021-11-06 04:00:00,5.8,95.0,4.9,1008.1,98.0,0.1
2021-11-06 05:00:00,5.5,95.0,7.1,1008.4,52.0,0.2
2021-11-06 06:00:00,3.7,99.0,6.3,1008.7,78.0,0.1
2021-11-06 07:00:00,3.8,98.0,5.1,1008.9,64.0,0.0
2021-11-06 08:00:00,2.6,98.0,2.9,1008.9,78.0,0.0
2021-11-06 09:00:00,1.8,99.0,7.4,1009.0,100.0,0.0
2021-11-06 10:00:00,2.7,99.0,5.1,1008.6,100.0,0.0
2021-11-06 11:00:00,4.1,96.0,7.4,1008.0,100.0,0.0
2021-11-06 12:00:00,5.0,96.0,8.4,1007.2,100.0,0.0
2021-11-06 13:00:00,5.9,95.0,10.0,1006.0,100.0,0.1
2021-11-06 14:00:00,6.2,94.0,11.5,1004.9,100.0,0.2
2021-11-06 15:00:00,6.0,99.0,10.7,1003.5,100.0,0.4
2021-11-06 16:00:00,5.6,99.0,11.8,1001.9,100.0,0.8
2021-11-06 17:00:00,5.4,99.0,12.2,1000.3,100.0,0.7
2021-11-06 18:00:00,5.3,99.0,14.3,998.8,100.0,1.0
2021-11-06 19:00:00,5.2,99.0,14.6,997.3,100.0,1.3
2021-11-06 20:00:00,5.5,99.0,16.4,995.6,100.0,1.4
2021-11-06 21:00:00,5.5,99.0,17.9,993.9,100.0,1.6
2021-11-06 22:00:00,5.2,99.0,15.5,992.0,100.0,0.9
2021-11-06 23:00:00,5.8,91.0,18.8,989.9,100.0,0.7
2021-11-07 00:00:00,5.4,99.0,16.9,988.4,100.0,1.0
2021-11-07 01:00:00,5.7,98.0,14.1,987.6,100.0,1.1
2021-11-07 02:00:00,6.8,100.0,18.7,988.2,100.0,2.7
2021-11-07 03:00:00,8.1,100.0,17.4,988.2,100.0,1.0
2021-11-07 04:00:00,8.3,99.0,16.3,988.2,100.0,0.4
2021-11-07 05:00:00,8.5,96.0,18.3,988.4,100.0,0.5
2021-11-07 06:00:00,7.9,99.0,16.7,988.9,100.0,0.5
2021-11-07 07:00:00,7.6,99.0,15.9,989.4,100.0,0.3
2021-11-07 08:00:00,7.4,100.0,14.8,989.9,100.0,0.7
2021-11-07 09:00:00,7.5,100.0,13.3,990.7,100.0,0.8
2021-11-07 10:00:00,7.5,100.0,12.5,991.5,100.0,0.5
2021-11-07 11:00:00,7.4,99.0,11.9,992.6,100.0,0.4
2021-11-07 12:00:00,7.4,100.0,11.6,993.4,100.0,0.3
2021-11-07 13:00:00,7.6,100.0,10.5,994.7,100.0,0.4
2021-11-07 14:00:00,7.5,96.0,10.9,995.3,100.0,0.3
2021-11-07 15:00:00,7.8,94.0,10.2,996.3,100.0,0.0
2021-11-07 16:00:00,7.8,91.0,9.2,997.5,100.0,0.0
2021-11-07 17:00:00,7.8,87.0,8.1,998.6,100.0,0.0
2021-11-07 18:00:00,7.6,86.0,6.7,999.5,100.0,0.0
2021-11-07 19:00:00,7.5,87.0,6.1,1000.6,100.0,0.0
2021-11-07 20:00:00,6.5,92.0,4.5,1001.7,100.0,0.0
2021-11-07 21:00:00,6.6,93.0,2.9,1003.4,100.0,0.0
2021-11-07 22:00:00,7.0,90.0,3.9,1004.6,100.0,0.0
2021-11-07 23:00:00,6.9,87.0,2.6,1005.6,91.0,0.0
2021-11-08 00:00:00,7.1,85.0,2.9,1006.1,85.0,0.0
2021-11-08 01:00:00,4.9,92.0,5.2,1006.7,100.0,0.0
2021-11-08 02:00:00,6.2,86.0,5.7,1008.1,85.0,0.0
2021-11-08 03:00:00,6.6,84.0,2.7,1008.8,99.0,0.0
2021-11-08 04:00:00,5.1,92.0,3.0,1009.6,93.0,0.0
2021-11-08 05:00:00,4.4,93.0,4.8,1010.1,19.0,0.0
2021-11-08 06:00:00,4.2,91.0,6.6,1010.7,29.0,0.0
2021-11-08 07:00:00,4.6,90.0,7.4,1011.3,62.0,0.0
2021-11-08 08:00:00,4.4,88.0,7.7,1011.8,88.0,0.0
2021-11-08 09:00:00,4.3,87.0,8.9,1012.5,100.0,0.0
2021-11-08 10:00:00,5.6,90.0,10.0,1013.2,100.0,0.0
2021-11-08 11:00:00,6.3,94.0,10.4,1013.7,100.0,0.0
2021-11-08 12:00:00,7.0,95.0,13.0,1014.3,100.0,0.0
2021-11-08 13:00:00,7.0,95.0,14.8,1014.5,100.0,0.0
2021-11-08 14:00:00,7.0,91.0,13.4,1014.5,100.0,0.0
2021-11-08 15:00:00,7.3,90.0,15.1,1014.5,100.0,0.0
2021-11-08 16:00:00,7.4,88.0,16.0,1014.6,100.0,0.0
2021-11-08 17:00:00,7.2,87.0,16.2,1014.7,100.0,0.1
2021-11-08 18:00:00,7.0,86.0,17.1,1014.4,100.0,0.1
2021-11-08 19:00:00,6.9,84.0,18.7,1013.6,100.0,0.0
2021-11-08 20:00:00,7.0,82.0,19.0,1013.9,100.0,0.0
2021-11-08 21:00:00,7.3,79.0,20.7,1013.4,100.0,0.3
2021-11-08 22:00:00,7.4,77.0,24.2,1012.4,100.0,0.2
2021-11-08 23:00:00,6.9,85.0,26.5,1011.4,100.0,0.7
2021-11-09 00:00:00,6.6,90.0,27.7,1010.6,100.0,0.9
2021-11-09 01:00:00,6.7,90.0,29.9,1009.6,100.0,0.5
2021-11-09 02:00:00,6.3,99.0,31.6,1008.3,100.0,1.1
2021-11-09 03:00:00,6.6,99.0,31.4,1007.5,100.0,2.3
2021-11-09 04:00:00,6.6,99.0,29.6,1006.9,100.0,4.2
2021-11-09 05:00:00,6.8,99.0,27.2,1006.5,100.0,4.1
2021-11-09 06:00:00,7.1,99.0,23.8,1006.2,100.0,4.2
2021-11-09 07:00:00,7.4,99.0,19.4,1006.3,100.0,3.8
2021-11-09 08:00:00,7.7,100.0,21.3,1006.1,100.0,2.1
2021-11-09 09:00:00,8.1,100.0,15.4,1006.8,100.0,0.4
2021-11-09 10:00:00,8.3,100.0,7.9,1007.7,100.0,0.2
2021-11-09 11:00:00,8.6,100.0,8.3,1008.3,100.0,0.0
2021-11-09 12:00:00,8.9,99.0,9.1,1008.9,99.0,0.0
2021-11-09 13:00:00,9.2,99.0,10.7,1009.0,47.0,0.0
2021-11-09 14:00:00,9.3,100.0,11.5,1009.4,30.0,0.0
2021-11-09 15:00:00,9.2,100.0,13.8,1009.3,29.0,0.1
2021-11-09 16:00:00,8.8,93.0,14.3,1009.3,39.0,0.4
2021-11-09 17:00:00,8.1,97.0,13.8,1009.3,10.0,0.1
2021-11-09 18:00:00,7.7,98.0,13.8,1009.4,14.0,0.0
2021-11-09 19:00:00,7.5,94.0,13.4,1009.1,52.0,0.6
2021-11-09 20:00:00,7.5,97.0,13.8,1009.3,32.0,0.4
2021-11-09 21:00:00,7.4,96.0,14.2,1009.2,21.0,0.0
2021-11-09 22:00:00,7.6,94.0,14.7,1008.8,100.0,0.1
2021-11-09 23:00:00,8.0,99.0,15.6,1008.8,100.0,0.4
2021-11-10 00:00:00,8.1,99.0,18.0,1008.8,100.0,0.9
2021-11-10 01:00:00,8.0,99.0,15.6,1008.5,100.0,0.7
2021-11-10 02:00:00,8.7,96.0,13.0,1008.4,88.0,0.4
2021-11-10 03:00:00,8.6,99.0,15.6,1008.2,100.0,0.8
2021-11-10 04:00:00,8.7,96.0,15.3,1007.7,59.0,0.2
2021-11-10 05:00:00,8.5,97.0,18.6,1007.6,97.0,0.7
2021-11-10 06:00:00,8.5,92.0,20.2,1007.7,90.0,0.5
2021-11-10 07:00:00,7.5,99.0,18.0,1008.0,100.0,1.3
2021-11-10 08:00:00,7.8,95.0,18.4,1008.8,100.0,0.4
2021-11-10 09:00:00,7.6,87.0,14.8,1009.7,14.0,0.1
2021-11-10 10:00:00,6.6,82.0,13.7,1011.0,54.0,0.0
2021-11-10 11:00:00,7.0,79.0,16.5,1012.0,79.0,0.0
2021-11-10 12:00:00,7.7,75.0,15.5,1012.5,57.0,0.1
2021-11-10 13:00:00,7.9,71.0,15.5,1012.9,50.0,0.0
2021-11-10 14:00:00,8.7,75.0,18.2,1013.1,76.0,0.0
2021-11-10 15:00:00,9.0,69.0,17.4,1013.2,16.0,0.0
2021-11-10 16:00:00,8.4,69.0,18.0,1013.8,87.0,0.2
2021-11-10 17:00:00,7.3,72.0,15.0,1014.4,100.0,0.0
2021-11-10 18:00:00,7.4,74.0,13.2,1014.4,99.0,0.1
2021-11-10 19:00:00,6.8,78.0,12.2,1014.6,84.0,0.1
2021-11-10 20:00:00,6.5,74.0,12.8,1014.5,86.0,0.2
2021-11-10 21:00:00,6.4,86.0,13.0,1014.5,61.0,0.3
2021-11-10 22:00:00,6.1,89.0,14.6,1014.2,100.0,0.0
2021-11-10 23:00:00,6.1,90.0,16.2,1013.8,97.0,0.4
2021-11-11 00:00:00,6.1,86.0,16.8,1013.3,100.0,0.1
2021-11-11 01:00:00,6.4,87.0,19.8,1012.8,100.0,0.4
2021-11-11 02:00:00,6.1,91.0,18.2,1011.8,100.0,0.3
2021-11-11 03:00:00,6.5,93.0,19.8,1010.7,100.0,0.3
2021-11-11 04:00:00,6.4,89.0,22.7,1009.4,100.0,0.2
2021-11-11 05:00:00,6.6,93.0,23.4,1007.4,100.0,0.4
2021-11-11 06:00:00,6.9,99.0,25.3,1006.2,100.0,1.8
2021-11-11 07:00:00,7.4,93.0,23.0,1005.3,100.0,2.4
2021-11-11 08:00:00,7.2,82.0,25.1,1005.5,28.0,0.0
2021-11-11 09:00:00,6.1,83.0,27.7,1005.6,86.0,0.4
2021-11-11 10:00:00,5.9,89.0,28.8,1007.7,93.0,0.4
2021-11-11 11:00:00,5.9,88.0,16.9,1008.9,88.0,0.1
2021-11-11 12:00:00,6.3,90.0,15.9,1009.8,100.0,1.8
2021-11-11 13:00:00,6.3,87.0,16.5,1010.6,43.0,1.4
2021-11-11 14:00:00,7.0,84.0,14.6,1011.3,71.0,0.2
2021-11-11 15:00:00,7.7,72.0,13.8,1011.8,37.0,0.3
2021-11-11 16:00:00,7.0,81.0,13.6,1012.3,44.0,0.0
2021-11-11 17:00:00,6.0,88.0,7.5,1012.8,65.0,0.1
2021-11-11 18:00:00,5.2,92.0,3.1,1013.4,80.0,0.3
2021-11-11 19:00:00,4.7,92.0,3.3,1014.0,92.0,0.0
2021-11-11 20:00:00,3.7,94.0,5.6,1014.7,71.0,0.1
2021-11-11 21:00:00,3.9,92.0,4.7,1015.4,53.0,0.5
2021-11-11 22:00:00,2.6,98.0,4.0,1015.6,74.0,0.1
2021-11-11 23:00:00,2.2,99.0,5.0,1015.8,100.0,0.0
2021-11-12 00:00:00,2.2,99.0,5.2,1016.0,100.0,0.0
2021-11-12 01:00:00,2.3,99.0,5.1,1015.7,100.0,0.0
2021-11-12 02:00:00,4.0,92.0,7.1,1016.2,100.0,0.0
2021-11-12 03:00:00,4.0,94.0,8.4,1015.7,100.0,0.0
2021-11-12 04:00:00,3.8,95.0,9.2,1015.2,34.0,0.0
2021-11-12 05:00:00,3.4,95.0,9.1,1014.4,37.0,0.0
2021-11-12 06:00:00,3.2,95.0,8.5,1014.1,64.0,0.0
2021-11-12 07:00:00,2.9,95.0,9.5,1013.6,97.0,0.0
2021-11-12 08:00:00,2.4,95.0,9.3,1012.8,100.0,0.0
2021-11-12 09:00:00,2.2,94.0,8.7,1012.9,100.0,0.0
2021-11-12 10:00:00,2.3,94.0,10.1,1012.7,100.0,0.0
2021-11-12 11:00:00,3.4,93.0,10.1,1011.7,100.0,0.0
2021-11-12 12:00:00,4.2,92.0,9.8,1011.0,100.0,0.0
2021-11-12 13:00:00,4.9,91.0,10.7,1010.1,100.0,0.0
2021-11-12 14:00:00,5.9,85.0,9.7,1009.2,100.0,0.0
2021-11-12 15:00:00,6.1,83.0,11.7,1008.3,100.0,0.0
2021-11-12 16:00:00,6.1,79.0,11.7,1007.9,100.0,0.0
2021-11-12 17:00:00,5.9,75.0,13.4,1007.2,100.0,0.0
2021-11-12 18:00:00,5.1,85.0,15.4,1006.8,100.0,0.9
2021-11-12 19:00:00,4.8,92.0,15.8,1006.8,100.0,0.4
2021-11-12 20:00:00,5.2,89.0,14.4,1006.9,100.0,0.1
2021-11-12 21:00:00,5.4,91.0,14.9,1006.9,100.0,0.4
2021-11-12 22:00:00,5.1,99.0,13.7,1007.2,100.0,0.4
2021-11-12 23:00:00,5.7,92.0,14.2,1007.7,100.0,0.2
2021-11-13 00:00:00,5.6,91.0,13.1,1008.2,100.0,0.0
2021-11-13 01:00:00,5.4,91.0,12.5,1008.7,100.0,0.0
2021-11-13 02:00:00,6.1,81.0,12.8,1009.1,100.0,0.0
2021-11-13 03:00:00,6.9,77.0,13.2,1009.4,100.0,0.1
2021-11-13 04:00:00,6.9,76.0,12.6,1009.8,100.0,0.0
2021-11-13 05:00:00,6.8,77.0,12.2,1010.5,100.0,0.0
2021-11-13 06:00:00,6.6,78.0,11.6,1011.0,100.0,0.1
2021-11-13 07:00:00,6.3,81.0,10.5,1011.5,100.0,0.1
2021-11-13 08:00:00,6.2,81.0,8.4,1012.5,100.0,0.0
2021-11-13 09:00:00,5.9,82.0,7.1,1013.4,100.0,0.0
2021-11-13 10:00:00,5.6,83.0,8.0,1014.5,100.0,0.0
2021-11-13 11:00:00,6.0,82.0,6.3,1014.8,99.0,0.0
2021-11-13 12:00:00,6.5,83.0,4.9,1015.6,99.0,0.0
2021-11-13 13:00:00,7.0,84.0,5.0,1016.4,100.0,0.0
2021-11-13 14:00:00,8.5,81.0,3.4,1016.7,100.0,0.0
2021-11-13 15:00:00,8.8,84.0,2.6,1017.3,19.0,0.0
2021-11-13 16:00:00,8.1,88.0,1.8,1018.0,98.0,0.0
2021-11-13 17:00:00,7.9,87.0,2.8,1018.8,98.0,0.0
2021-11-13 18:00:00,7.0,92.0,3.8,1019.6,59.0,0.0
2021-11-13 19:00:00,5.4,95.0,4.5,1020.2,35.0,0.0
2021-11-13 20:00:00,5.2,93.0,3.2,1020.9,23.0,0.0
2021-11-13 21:00:00,4.3,92.0,3.5,1021.4,0.0,0.0
2021-11-13 22:00:00,3.1,93.0,3.0,1022.0,0.0,0.0
2021-11-13 23:00:00,2.5,92.0,4.0,1022.6,1.0,0.0
2021-11-14 00:00:00,2.2,90.0,5.1,1023.2,0.0,0.0
2021-11-14 01:00:00,2.3,87.0,4.8,1023.7,6.0,0.0
2021-11-14 02:00:00,1.8,88.0,5.0,1024.2,8.0,0.0
2021-11-14 03:00:00,2.7,85.0,7.2,1024.5,40.0,0.0
2021-11-14 04:00:00,2.8,83.0,7.1,1024.7,0.0,0.0
2021-11-14 05:00:00,2.6,84.0,5.9,1025.1,8.0,0.0
2021-11-14 06:00:00,2.3,84.0,6.3,1025.3,37.0,0.0
2021-11-14 07:00:00,2.4,83.0,6.6,1025.8,8.0,0.0
2021-11-14 08:00:00,2.4,82.0,6.6,1026.1,14.0,0.0
2021-11-14 09:00:00,1.7,84.0,6.1,1026.8,19.0,0.0
2021-11-14 10:00:00,2.6,79.0,9.0,1027.3,12.0,0.0
2021-11-14 11:00:00,4.2,76.0,12.5,1027.5,22.0,0.0
2021-11-14 12:00:00,5.9,72.0,11.6,1027.7,87.0,0.0
2021-11-14 13:00:00,6.6,71.0,11.5,1027.8,100.0,0.0
2021-11-14 14:00:00,7.3,72.0,11.3,1028.2,100.0,0.0
2021-11-14 15:00:00,7.2,72.0,12.0,1028.3,100.0,0.0
2021-11-14 16:00:00,6.1,76.0,10.2,1028.4,100.0,0.0
2021-11-14 17:00:00,5.2,80.0,10.5,1028.4,100.0,0.0
2021-11-14 18:00:00,4.5,85.0,13.3,1028.4,100.0,0.0
2021-11-14 19:00:00,4.5,84.0,13.6,1028.2,100.0,0.0
2021-11-14 20:00:00,4.6,82.0,13.9,1028.0,100.0,0.0
2021-11-14 21:00:00,4.5,83.0,12.6,1028.2,100.0,0.0
2021-11-14 22:00:00,4.6,84.0,15.1,1028.3,100.0,0.0
2021-11-14 23:00:00,5.8,79.0,17.6,1028.1,100.0,0.0
2021-11-15 00:00:00,6.5,74.0,17.7,1027.3,100.0,0.0
2021-11-15 01:00:00,6.9,70.0,19.7,1026.5,100.0,0.0
2021-11-15 02:00:00,6.9,71.0,19.5,1026.5,100.0,0.0
2021-11-15 03:00:00,7.1,72.0,19.1,1025.8,100.0,0.0
2021-11-15 04:00:00,7.3,73.0,20.7,1025.3,100.0,0.0
2021-11-15 05:00:00,7.3,74.0,19.9,1024.6,100.0,0.0
2021-11-15 06:00:00,7.4,76.0,20.8,1024.3,100.0,0.0
2021-11-15 07:00:00,7.5,77.0,22.8,1023.7,100.0,0.0
2021-11-15 08:00:00,7.4,78.0,23.5,1023.5,100.0,0.0
2021-11-15 09:00:00,7.5,78.0,22.4,1023.2,100.0,0.1
2021-11-15 10:00:00,7.4,80.0,22.5,1023.3,100.0,0.1
2021-11-15 11:00:00,7.5,81.0,22.1,1023.2,100.0,0.3
2021-11-15 12:00:00,6.8,91.0,21.0,1023.6,100.0,1.1
2021-11-15 13:00:00,6.5,99.0,21.8,1023.3,100.0,1.1
2021-11-15 14:00:00,7.0,99.0,20.2,1023.0,100.0,1.9
2021-11-15 15:00:00,7.2,99.0,18.6,1022.7,100.0,2.6
2021-11-15 16:00:00,7.3,99.0,17.6,1022.6,100.0,1.8
2021-11-15 17:00:00,7.2,100.0,17.1,1022.0,100.0,1.2
2021-11-15 18:00:00,7.4,100.0,17.3,1021.9,100.0,0.8
2021-11-15 19:00:00,7.7,100.0,18.1,1021.5,100.0,0.9
2021-11-15 20:00:00,7.8,100.0,17.5,1021.3,100.0,1.0
2021-11-15 21:00:00,7.9,100.0,17.6,1021.0,100.0,1.2
2021-11-15 22:00:00,7.9,99.0,18.2,1020.7,100.0,1.2
2021-11-15 23:00:00,8.0,99.0,16.7,1020.4,100.0,2.1
2021-11-16 00:00:00,8.1,100.0,17.1,1020.0,100.0,2.4
2021-11-16 01:00:00,8.3,100.0,17.4,1019.6,100.0,2.3
2021-11-16 02:00:00,8.0,100.0,18.9,1019.1,100.0,2.0
2021-11-16 03:00:00,8.2,100.0,19.0,1018.6,100.0,2.2
2021-11-16 04:00:00,8.4,100.0,18.6,1018.1,100.0,2.1
2021-11-16 05:00:00,8.5,100.0,18.4,1017.4,100.0,2.0
2021-11-16 06:00:00,8.5,100.0,16.3,1016.9,100.0,2.0
2021-11-16 07:00:00,8.3,100.0,15.5,1016.2,100.0,1.4
2021-11-16 08:00:00,8.3,100.0,15.5,1015.5,100.0,0.8
2021-11-16 09:00:00,8.3,100.0,16.7,1015.0,100.0,0.4
2021-11-16 10:00:00,8.2,100.0,16.5,1014.9,100.0,0.5
2021-11-16 11:00:00,8.5,99.0,17.9,1014.1,100.0,0.1
2021-11-16 12:00:00,8.6,98.0,19.3,1013.5,100.0,0.1
2021-11-16 13:00:00,8.7,97.0,21.6,1012.8,100.0,0.1
2021-11-16 14:00:00,8.2,97.0,20.0,1012.4,100.0,0.4
2021-11-16 15:00:00,8.0,100.0,19.9,1011.2,100.0,1.1
2021-11-16 16:00:00,8.0,100.0,20.7,1010.1,100.0,0.9
2021-11-16 17:00:00,7.9,100.0,22.1,1009.3,100.0,1.3
2021-11-16 18:00:00,8.0,100.0,23.9,1008.5,100.0,1.4
2021-11-16 19:00:00,8.2,96.0,26.3,1007.2,100.0,0.3
2021-11-16 20:00:00,7.9,99.0,28.0,1006.3,100.0,0.6
2021-11-16 21:00:00,7.9,99.0,28.9,1005.5,100.0,1.6
2021-11-16 22:00:00,7.9,100.0,27.1,1004.6,100.0,1.7
2021-11-16 23:00:00,7.8,100.0,26.8,1003.6,100.0,1.6
2021-11-17 00:00:00,7.7,99.0,26.4,1002.5,100.0,2.3
2021-11-17 01:00:00,7.7,100.0,24.3,1001.7,100.0,4.7
2021-11-17 02:00:00,7.8,100.0,21.1,1001.3,100.0,6.2
2021-11-17 03:00:00,7.7,99.0,14.5,1001.4,100.0,5.0
2021-11-17 04:00:00,6.9,99.0,6.7,1001.8,100.0,0.9
2021-11-17 05:00:00,6.1,96.0,11.4,1002.4,98.0,1.9
2021-11-17 06:00:00,6.3,93.0,2.9,1002.5,54.0,0.1
2021-11-17 07:00:00,5.3,93.0,5.9,1002.8,100.0,1.9
2021-11-17 08:00:00,5.2,95.0,5.2,1002.7,97.0,0.4
2021-11-17 09:00:00,4.8,96.0,6.6,1003.2,96.0,1.4
2021-11-17 10:00:00,4.5,96.0,7.4,1003.6,94.0,0.2
2021-11-17 11:00:00,4.9,95.0,7.0,1003.9,100.0,0.5
2021-11-17 12:00:00,5.2,94.0,9.1,1003.9,68.0,2.0
2021-11-17 13:00:00,5.6,94.0,7.2,1003.9,100.0,0.1
2021-11-17 14:00:00,5.8,95.0,10.3,1004.2,99.0,2.4
2021-11-17 15:00:00,4.9,95.0,9.4,1004.2,100.0,2.4
2021-11-17 16:00:00,4.2,96.0,8.4,1004.8,100.0,1.2
2021-11-17 17:00:00,3.7,100.0,9.4,1004.6,100.0,2.0
2021-11-17 18:00:00,3.1,98.0,10.4,1004.3,100.0,1.6
2021-11-17 19:00:00,3.4,100.0,8.3,1004.8,100.0,0.6
2021-11-17 20:00:00,3.9,99.0,6.6,1005.0,100.0,0.4
2021-11-17 21:00:00,4.5,95.0,5.9,1005.4,100.0,0.3
2021-11-17 22:00:00,4.1,97.0,6.5,1005.6,81.0,0.1
2021-11-17 23:00:00,3.8,95.0,3.6,1006.6,88.0,0.4
2021-11-18 00:00:00,4.1,93.0,3.1,1007.1,100.0,0.1
2021-11-18 01:00:00,4.6,87.0,2.6,1007.8,100.0,0.1
2021-11-18 02:00:00,2.0,99.0,7.2,1007.6,100.0,0.0
2021-11-18 03:00:00,3.3,97.0,11.3,1007.7,100.0,0.0
2021-11-18 04:00:00,3.5,97.0,12.8,1007.5,100.0,0.1
2021-11-18 05:00:00,3.5,100.0,12.5,1007.4,100.0,0.2
2021-11-18 06:00:00,3.7,100.0,14.3,1006.8,100.0,0.6
2021-11-18 07:00:00,3.9,100.0,14.3,1006.7,100.0,0.9
2021-11-18 08:00:00,4.3,100.0,14.1,1005.5,100.0,0.9
2021-11-18 09:00:00,4.7,100.0,16.1,1004.6,100.0,1.0
2021-11-18 10:00:00,4.9,99.0,20.1,1003.1,100.0,1.6
2021-11-18 11:00:00,5.0,99.0,19.5,1002.0,100.0,0.7
2021-11-18 12:00:00,5.5,100.0,23.3,1001.6,100.0,0.6
2021-11-18 13:00:00,6.3,100.0,19.7,1001.6,100.0,1.1
2021-11-18 14:00:00,8.8,100.0,15.8,1001.9,100.0,1.3
2021-11-18 15:00:00,9.7,100.0,18.4,1002.5,100.0,0.2
2021-11-18 16:00:00,9.5,100.0,15.0,1002.8,100.0,0.2
2021-11-18 17:00:00,9.3,100.0,17.2,1003.8,100.0,0.4
2021-11-18 18:00:00,8.9,100.0,15.5,1004.1,100.0,0.6
2021-11-18 19:00:00,8.7,100.0,15.4,1004.6,100.0,0.4
2021-11-18 20:00:00,8.7,98.0,15.1,1005.3,100.0,0.3
2021-11-18 21:00:00,8.6,98.0,14.3,1005.9,100.0,0.2
2021-11-18 22:00:00,8.3,99.0,16.3,1005.8,100.0,0.6
2021-11-18 23:00:00,8.0,100.0,10.9,1005.9,100.0,1.2
2021-11-19 00:00:00,8.0,100.0,14.6,1005.2,100.0,1.1
2021-11-19 01:00:00,8.1,100.0,16.0,1004.7,100.0,2.9
2021-11-19 02:00:00,8.0,100.0,17.4,1004.1,100.0,4.7
2021-11-19 03:00:00,8.6,100.0,11.4,1003.8,100.0,2.8
2021-11-19 04:00:00,10.2,100.0,20.3,1003.5,100.0,3.9
2021-11-19 05:00:00,10.2,100.0,20.7,1003.2,100.0,2.3
2021-11-19 06:00:00,10.5,97.0,24.0,1003.2,100.0,3.2
2021-11-19 07:00:00,10.6,97.0,20.9,1003.6,100.0,0.2
2021-11-19 08:00:00,10.0,100.0,18.8,1004.6,100.0,0.8
2021-11-19 09:00:00,9.8,96.0,17.5,1005.6,100.0,0.8
2021-11-19 10:00:00,8.8,95.0,15.1,1006.9,100.0,1.1
2021-11-19 11:00:00,8.2,95.0,16.8,1007.6,100.0,0.6
2021-11-19 12:00:00,8.1,93.0,16.1,1008.0,100.0,0.1
2021-11-19 13:00:00,7.9,93.0,18.8,1008.6,100.0,0.2
2021-11-19 14:00:00,8.8,88.0,22.5,1008.4,100.0,0.3
2021-11-19 15:00:00,8.7,89.0,25.6,1009.1,100.0,1.0
2021-11-19 16:00:00,8.2,90.0,26.1,1009.7,100.0,0.8
2021-11-19 17:00:00,7.2,91.0,26.7,1010.9,100.0,1.1
2021-11-19 18:00:00,6.6,91.0,20.1,1011.7,100.0,0.3
2021-11-19 19:00:00,6.5,89.0,17.1,1011.9,100.0,0.2
2021-11-19 20:00:00,6.2,88.0,13.5,1012.4,100.0,0.1
2021-11-19 21:00:00,6.0,88.0,12.5,1013.4,100.0,0.2
2021-11-19 22:00:00,5.9,89.0,10.5,1013.9,100.0,0.1
2021-11-19 23:00:00,5.8,90.0,7.2,1014.0,100.0,0.2
2021-11-20 00:00:00,5.7,90.0,4.0,1014.1,100.0,0.0
2021-11-20 01:00:00,5.6,90.0,5.0,1014.2,100.0,0.1
2021-11-20 02:00:00,6.3,88.0,6.5,1013.0,100.0,0.5
2021-11-20 03:00:00,5.8,93.0,8.6,1012.5,100.0,0.3
2021-11-20 04:00:00,5.4,99.0,10.8,1011.5,100.0,0.6
2021-11-20 05:00:00,5.7,99.0,12.7,1010.5,100.0,1.3
2021-11-20 06:00:00,5.9,99.0,11.6,1009.8,100.0,1.1
2021-11-20 07:00:00,6.2,99.0,15.1,1008.8,100.0,0.5
2021-11-20 08:00:00,6.2,99.0,14.7,1007.9,100.0,1.5
2021-11-20 09:00:00,6.5,99.0,12.7,1007.3,100.0,0.9
2021-11-20 10:00:00,6.4,99.0,8.3,1007.3,100.0,0.3
2021-11-20 11:00:00,6.2,99.0,8.7,1006.7,100.0,0.3
2021-11-20 12:00:00,6.2,94.0,9.4,1006.5,100.0,0.6
2021-11-20 13:00:00,6.2,100.0,4.4,1005.9,100.0,0.1
2021-11-20 14:00:00,6.4,100.0,4.2,1005.3,100.0,0.0
2021-11-20 15:00:00,6.3,100.0,3.4,1004.3,100.0,0.5
2021-11-20 16:00:00,6.0,100.0,5.4,1003.6,100.0,0.1
2021-11-20 17:00:00,5.3,99.0,4.7,1002.9,100.0,0.5
2021-11-20 18:00:00,5.0,99.0,3.9,1002.4,100.0,0.9
2021-11-20 19:00:00,4.8,99.0,3.1,1002.1,100.0,1.6
2021-11-20 20:00:00,4.6,99.0,3.2,1001.8,100.0,1.2
2021-11-20 21:00:00,4.2,99.0,6.3,1001.9,100.0,0.9
2021-11-20 22:00:00,3.9,99.0,10.1,1002.1,100.0,0.4
2021-11-20 23:00:00,3.6,96.0,11.6,1002.5,100.0,0.3
2021-11-21 00:00:00,3.1,97.0,11.0,1003.0,100.0,0.1
2021-11-21 01:00:00,2.7,97.0,11.4,1003.6,100.0,0.0
2021-11-21 02:00:00,2.6,97.0,10.5,1004.3,100.0,0.0
2021-11-21 03:00:00,2.4,96.0,10.9,1005.0,100.0,0.0
2021-11-21 04:00:00,2.0,95.0,11.7,1005.8,100.0,0.0
2021-11-21 05:00:00,1.5,96.0,12.1,1006.4,32.0,0.0
2021-11-21 06:00:00,1.0,96.0,12.7,1007.2,0.0,0.0
2021-11-21 07:00:00,0.7,95.0,12.7,1008.2,0.0,0.0
2021-11-21 08:00:00,0.3,95.0,12.3,1009.0,0.0,0.0
2021-11-21 09:00:00,-0.1,94.0,12.2,1009.9,0.0,0.0
2021-11-21 10:00:00,-0.4,93.0,10.8,1011.1,0.0,0.0
2021-11-21 11:00:00,0.1,92.0,10.4,1012.2,0.0,0.0
2021-11-21 12:00:00,0.9,91.0,9.7,1013.1,0.0,0.0
2021-11-21 13:00:00,1.8,90.0,8.0,1013.7,0.0,0.0
2021-11-21 14:00:00,2.8,89.0,6.0,1014.4,0.0,0.0
2021-11-21 15:00:00,2.8,89.0,7.3,1015.1,0.0,0.0
2021-11-21 16:00:00,2.0,90.0,8.0,1015.8,13.0,0.0
2021-11-21 17:00:00,1.2,89.0,6.6,1016.4,90.0,0.0
2021-11-21 18:00:00,1.5,88.0,6.8,1017.0,98.0,0.0
2021-11-21 19:00:00,1.7,86.0,8.5,1017.6,99.0,0.0
2021-11-21 20:00:00,1.7,88.0,10.6,1018.3,97.0,0.0
2021-11-21 21:00:00,1.5,89.0,9.8,1019.0,98.0,0.0
2021-11-21 22:00:00,1.2,88.0,8.0,1019.4,100.0,0.0
2021-11-21 23:00:00,0.6,87.0,4.7,1019.7,100.0,0.0
2021-11-22 00:00:00,-0.5,86.0,5.1,1020.1,100.0,0.0
2021-11-22 01:00:00,2.2,77.0,2.6,1020.2,95.0,0.0
2021-11-22 02:00:00,1.8,84.0,3.0,1020.2,94.0,0.0
2021-11-22 03:00:00,1.0,89.0,8.0,1020.1,98.0,0.0
2021-11-22 04:00:00,0.7,93.0,10.2,1020.0,100.0,0.2
2021-11-22 05:00:00,1.2,93.0,9.7,1019.9,100.0,0.1
2021-11-22 06:00:00,1.3,96.0,11.8,1019.3,100.0,0.3
2021-11-22 07:00:00,1.3,97.0,12.5,1018.6,100.0,0.2
2021-11-22 08:00:00,2.1,99.0,8.8,1018.5,100.0,0.9
2021-11-22 09:00:00,2.6,99.0,9.7,1017.9,100.0,1.7
2021-11-22 10:00:00,3.1,99.0,13.0,1016.9,100.0,1.4
2021-11-22 11:00:00,3.8,99.0,13.3,1016.2,100.0,2.8
2021-11-22 12:00:00,4.0,99.0,6.8,1016.2,100.0,1.8
2021-11-22 13:00:00,4.4,99.0,4.2,1015.9,100.0,1.9
2021-11-22 14:00:00,4.2,99.0,10.3,1016.4,100.0,0.9
2021-11-22 15:00:00,6.6,99.0,14.0,1016.3,100.0,0.6
2021-11-22 16:00:00,6.5,99.0,12.3,1016.3,100.0,0.2
2021-11-22 17:00:00,6.2,99.0,9.2,1016.7,100.0,0.1
2021-11-22 18:00:00,6.3,96.0,9.7,1017.2,100.0,0.0
2021-11-22 19:00:00,6.4,95.0,11.4,1017.6,88.0,0.0
2021-11-22 20:00:00,6.1,94.0,14.4,1018.2,91.0,0.0
2021-11-22 21:00:00,5.6,96.0,12.1,1018.8,100.0,0.2
2021-11-22 22:00:00,5.2,100.0,8.5,1018.9,100.0,0.0
2021-11-22 23:00:00,5.4,99.0,7.7,1019.3,100.0,0.1
2021-11-23 00:00:00,5.4,99.0,5.1,1019.5,100.0,0.1
2021-11-23 01:00:00,5.3,99.0,4.7,1019.5,100.0,0.2
2021-11-23 02:00:00,5.1,99.0,7.2,1019.7,100.0,0.2
2021-11-23 03:00:00,6.4,89.0,6.5,1020.0,85.0,0.1
2021-11-23 04:00:00,6.5,85.0,6.6,1019.9,66.0,0.0
2021-11-23 05:00:00,4.1,98.0,6.0,1019.8,100.0,0.1
2021-11-23 06:00:00,6.0,90.0,7.4,1019.8,92.0,0.1
2021-11-23 07:00:00,3.5,99.0,6.2,1019.5,81.0,0.1
2021-11-23 08:00:00,4.3,98.0,5.1,1019.3,100.0,0.1
2021-11-23 09:00:00,5.1,99.0,6.1,1019.3,100.0,0.8
2021-11-23 10:00:00,5.6,99.0,6.5,1019.6,100.0,0.3
2021-11-23 11:00:00,6.2,99.0,8.6,1019.6,100.0,0.4
2021-11-23 12:00:00,6.4,99.0,5.4,1019.4,100.0,0.3
2021-11-23 13:00:00,6.8,99.0,11.3,1019.2,100.0,0.2
2021-11-23 14:00:00,7.0,100.0,8.4,1018.8,100.0,0.1
2021-11-23 15:00:00,7.3,100.0,12.6,1018.6,100.0,0.8
2021-11-23 16:00:00,7.4,100.0,12.6,1018.3,100.0,0.5
2021-11-23 17:00:00,7.7,95.0,11.3,1017.9,100.0,0.1
2021-11-23 18:00:00,7.2,99.0,11.9,1017.6,100.0,0.3
2021-11-23 19:00:00,7.3,100.0,14.9,1017.2,100.0,0.5
2021-11-23 20:00:00,7.7,99.0,14.6,1017.0,100.0,0.3
2021-11-23 21:00:00,7.4,93.0,14.0,1016.9,96.0,0.5
2021-11-23 22:00:00,7.3,95.0,13.1,1016.7,100.0,0.3
2021-11-23 23:00:00,7.4,95.0,12.8,1016.3,100.0,0.3
2021-11-24 00:00:00,7.0,99.0,10.8,1016.0,100.0,0.4
2021-11-24 01:00:00,7.3,96.0,9.7,1015.3,100.0,0.2
2021-11-24 02:00:00,7.4,100.0,11.3,1014.3,100.0,0.2
2021-11-24 03:00:00,7.5,100.0,10.4,1013.3,100.0,0.3
2021-11-24 04:00:00,7.7,99.0,15.5,1012.6,100.0,0.5
2021-11-24 05:00:00,7.8,99.0,16.7,1011.8,100.0,0.4
2021-11-24 06:00:00,7.5,99.0,14.8,1010.8,100.0,0.6
2021-11-24 07:00:00,7.3,99.0,14.3,1010.0,100.0,0.7
2021-11-24 08:00:00,7.3,99.0,15.9,1009.0,100.0,0.7
2021-11-24 09:00:00,7.4,99.0,17.1,1008.2,100.0,0.6
2021-11-24 10:00:00,7.2,99.0,16.5,1007.7,100.0,1.0
2021-11-24 11:00:00,7.0,99.0,18.7,1007.1,100.0,1.1
2021-11-24 12:00:00,6.9,99.0,16.9,1006.3,100.0,0.6
2021-11-24 13:00:00,6.7,99.0,12.4,1005.6,100.0,1.9
2021-11-24 14:00:00,6.3,96.0,15.0,1005.7,100.0,0.8
2021-11-24 15:00:00,5.6,99.0,11.4,1005.2,100.0,0.5
2021-11-24 16:00:00,5.9,94.0,11.2,1004.3,85.0,0.3
2021-11-24 17:00:00,4.8,95.0,10.4,1004.1,74.0,0.4
2021-11-24 18:00:00,4.1,91.0,8.8,1003.3,89.0,1.7
2021-11-24 19:00:00,3.9,93.0,14.6,1003.0,87.0,0.5
2021-11-24 20:00:00,3.7,96.0,15.0,1002.6,85.0,0.8
2021-11-24 21:00:00,3.7,96.0,12.7,1002.1,85.0,0.4
2021-11-24 22:00:00,3.0,95.0,9.3,1001.4,98.0,0.3
2021-11-24 23:00:00,2.4,95.0,9.0,1001.4,100.0,1.1
2021-11-25 00:00:00,2.7,98.0,10.2,1000.8,100.0,0.3
2021-11-25 01:00:00,2.5,100.0,9.9,1000.1,100.0,0.4
2021-11-25 02:00:00,1.6,91.0,7.9,1000.1,100.0,0.8
2021-11-25 03:00:00,2.1,99.0,4.7,999.8,100.0,1.2
2021-11-25 04:00:00,1.9,100.0,3.0,999.9,100.0,1.4
2021-11-25 05:00:00,1.6,100.0,6.3,1000.0,100.0,0.7
2021-11-25 06:00:00,1.7,100.0,9.1,1000.3,100.0,0.2
2021-11-25 07:00:00,1.3,97.0,9.8,1000.7,92.0,0.0
2021-11-25 08:00:00,0.8,97.0,12.6,1001.2,61.0,0.0
2021-11-25 09:00:00,0.7,96.0,14.0,1001.8,13.0,0.0
2021-11-25 10:00:00,0.1,96.0,12.1,1002.3,7.0,0.0
2021-11-25 11:00:00,0.2,97.0,12.7,1002.9,2.0,0.0
2021-11-25 12:00:00,0.7,96.0,12.5,1003.4,11.0,0.0
2021-11-25 13:00:00,1.3,92.0,14.4,1003.5,4.0,0.0
2021-11-25 14:00:00,1.7,87.0,15.0,1003.4,58.0,0.0
2021-11-25 15:00:00,1.7,83.0,13.4,1002.8,100.0,0.0
2021-11-25 16:00:00,1.2,83.0,13.2,1002.2,100.0,0.0
2021-11-25 17:00:00,0.8,82.0,11.9,1001.7,100.0,0.0
2021-11-25 18:00:00,0.3,84.0,10.6,1001.4,100.0,0.0
2021-11-25 19:00:00,0.4,83.0,8.2,1000.7,100.0,0.0
2021-11-25 20:00:00,0.7,82.0,6.0,999.9,100.0,0.0
2021-11-25 21:00:00,-0.2,87.0,4.3,999.2,100.0,0.0
2021-11-25 22:00:00,-0.4,87.0,2.7,998.3,100.0,0.0
2021-11-25 23:00:00,-0.4,90.0,7.2,997.2,100.0,0.1
2021-11-26 00:00:00,-0.8,91.0,9.5,996.0,100.0,0.0
2021-11-26 01:00:00,-1.5,91.0,10.5,994.9,91.0,0.0
2021-11-26 02:00:00,-1.5,92.0,9.4,993.7,100.0,0.0
2021-11-26 03:00:00,-0.6,89.0,12.0,992.6,96.0,0.0
2021-11-26 04:00:00,-0.5,87.0,13.0,991.5,100.0,0.0
2021-11-26 05:00:00,-0.7,89.0,12.3,990.3,100.0,0.0
2021-11-26 06:00:00,-0.8,86.0,10.6,989.4,100.0,0.0
2021-11-26 07:00:00,-0.9,85.0,9.5,988.7,100.0,0.0
2021-11-26 08:00:00,-0.6,83.0,10.8,988.1,100.0,0.0
2021-11-26 09:00:00,-0.6,82.0,9.8,987.5,100.0,0.0
2021-11-26 10:00:00,-0.6,81.0,10.5,987.2,100.0,0.0
2021-11-26 11:00:00,-0.5,77.0,11.0,987.0,100.0,0.0
2021-11-26 12:00:00,0.3,71.0,9.7,987.2,100.0,0.0
2021-11-26 13:00:00,0.6,67.0,10.4,987.7,100.0,0.0
2021-11-26 14:00:00,1.5,67.0,10.0,987.6,100.0,0.0
2021-11-26 15:00:00,2.0,64.0,11.2,987.7,100.0,0.0
2021-11-26 16:00:00,1.3,64.0,10.8,988.2,100.0,0.0
2021-11-26 17:00:00,0.6,65.0,11.2,988.6,100.0,0.0
2021-11-26 18:00:00,-0.4,67.0,11.7,989.4,100.0,0.0
2021-11-26 19:00:00,-0.6,67.0,11.5,990.1,100.0,0.0
2021-11-26 20:00:00,-0.9,68.0,10.2,991.4,100.0,0.0
2021-11-26 21:00:00,-1.0,66.0,11.3,992.1,100.0,0.0
2021-11-26 22:00:00,-1.0,66.0,9.5,993.3,100.0,0.0
2021-11-26 23:00:00,-1.2,66.0,9.9,994.1,100.0,0.0
2021-11-27 00:00:00,-1.3,65.0,9.8,994.5,100.0,0.0
2021-11-27 01:00:00,-1.3,65.0,9.1,994.8,100.0,0.0
2021-11-27 02:00:00,-1.0,69.0,8.0,995.0,100.0,0.0
2021-11-27 03:00:00,-0.7,70.0,6.0,995.2,100.0,0.0
2021-11-27 04:00:00,-0.8,73.0,4.1,995.6,100.0,0.0
2021-11-27 05:00:00,-0.9,72.0,4.7,995.9,100.0,0.0
2021-11-27 06:00:00,-0.8,72.0,6.2,996.1,100.0,0.0
2021-11-27 07:00:00,-0.6,72.0,5.0,996.7,100.0,0.0
2021-11-27 08:00:00,-0.7,74.0,4.0,997.2,100.0,0.0
2021-11-27 09:00:00,-0.9,75.0,3.3,998.0,100.0,0.0
2021-11-27 10:00:00,-0.8,75.0,4.2,998.6,100.0,0.0
2021-11-27 11:00:00,-0.5,75.0,4.5,999.1,100.0,0.0
2021-11-27 12:00:00,0.0,76.0,3.7,999.6,100.0,0.0
2021-11-27 13:00:00,0.4,76.0,3.2,999.8,100.0,0.0
2021-11-27 14:00:00,0.1,87.0,0.7,1000.2,100.0,0.0
2021-11-27 15:00:00,0.1,83.0,2.4,1000.5,93.0,0.0
2021-11-27 16:00:00,-0.7,85.0,3.6,1000.6,100.0,0.0
2021-11-27 17:00:00,-1.1,83.0,5.2,1000.7,84.0,0.0
2021-11-27 18:00:00,-1.5,82.0,5.2,1000.9,23.0,0.0
2021-11-27 19:00:00,-1.7,81.0,5.6,1000.9,1.0,0.0
2021-11-27 20:00:00,-1.8,77.0,5.8,1000.9,0.0,0.0
2021-11-27 21:00:00,-1.9,74.0,5.2,1000.9,0.0,0.0
2021-11-27 22:00:00,-2.1,74.0,4.4,1000.8,0.0,0.0
2021-11-27 23:00:00,-2.4,75.0,3.8,1000.8,0.0,0.0
2021-11-28 00:00:00,-2.4,75.0,3.7,1000.4,0.0,0.0
2021-11-28 01:00:00,-2.8,78.0,3.6,1000.2,8.0,0.0
2021-11-28 02:00:00,-4.5,83.0,7.4,1000.3,30.0,0.0
2021-11-28 03:00:00,-3.2,80.0,4.2,1000.2,51.0,0.0
2021-11-28 04:00:00,-3.5,81.0,4.5,1000.0,58.0,0.0
2021-11-28 05:00:00,-3.8,82.0,3.8,999.9,54.0,0.0
2021-11-28 06:00:00,-4.0,83.0,5.5,1000.0,46.0,0.0
2021-11-28 07:00:00,-4.0,82.0,6.8,999.9,0.0,0.0
2021-11-28 08:00:00,-3.6,79.0,6.9,1000.0,1.0,0.0
2021-11-28 09:00:00,-3.8,80.0,7.4,1000.3,1.0,0.0
2021-11-28 10:00:00,-3.8,82.0,6.9,1000.7,0.0,0.0
2021-11-28 11:00:00,-3.6,82.0,6.9,1001.2,0.0,0.0
2021-11-28 12:00:00,-2.7,79.0,6.6,1001.6,0.0,0.0
2021-11-28 13:00:00,-1.5,73.0,6.0,1001.8,0.0,0.0
2021-11-28 14:00:00,-0.9,71.0,4.5,1002.4,0.0,0.0
2021-11-28 15:00:00,-1.0,75.0,4.5,1002.7,0.0,0.0
2021-11-28 16:00:00,-1.7,74.0,5.4,1003.1,0.0,0.0
2021-11-28 17:00:00,-2.4,72.0,5.4,1003.6,0.0,0.0
2021-11-28 18:00:00,-2.9,72.0,6.0,1003.9,0.0,0.0
2021-11-28 19:00:00,-3.4,73.0,6.5,1004.4,0.0,0.0
2021-11-28 20:00:00,-3.8,73.0,6.7,1004.8,0.0,0.0
2021-11-28 21:00:00,-4.1,74.0,6.1,1005.2,0.0,0.0
2021-11-28 22:00:00,-4.3,76.0,6.6,1005.4,0.0,0.0
2021-11-28 23:00:00,-4.5,77.0,5.1,1005.8,0.0,0.0
2021-11-29 00:00:00,-4.8,81.0,2.5,1006.1,2.0,0.0
2021-11-29 01:00:00,-5.1,83.0,2.2,1006.3,15.0,0.0
2021-11-29 02:00:00,-5.8,82.0,4.7,1006.8,1.0,0.0
2021-11-29 03:00:00,-4.0,74.0,3.5,1007.0,64.0,0.0
2021-11-29 04:00:00,-4.0,72.0,4.8,1007.2,26.0,0.0
2021-11-29 05:00:00,-4.1,74.0,4.0,1007.0,41.0,0.0
2021-11-29 06:00:00,-4.1,75.0,3.5,1006.9,49.0,0.0
2021-11-29 07:00:00,-4.2,76.0,4.1,1006.7,82.0,0.0
2021-11-29 08:00:00,-4.1,72.0,4.3,1006.7,72.0,0.0
2021-11-29 09:00:00,-4.1,65.0,7.3,1006.6,99.0,0.0
2021-11-29 10:00:00,-4.0,54.0,10.0,1006.7,100.0,0.0
2021-11-29 11:00:00,-3.4,50.0,11.1,1006.3,100.0,0.0
2021-11-29 12:00:00,-2.2,50.0,12.1,1005.6,100.0,0.0
2021-11-29 13:00:00,-1.5,51.0,13.6,1005.1,100.0,0.0
2021-11-29 14:00:00,-1.7,52.0,12.1,1004.0,100.0,0.0
2021-11-29 15:00:00,-1.3,53.0,16.8,1002.4,100.0,0.0
2021-11-29 16:00:00,-1.2,58.0,18.2,1000.9,100.0,0.0
2021-11-29 17:00:00,-0.8,62.0,19.8,999.1,100.0,0.1
2021-11-29 18:00:00,-0.9,72.0,19.4,997.8,100.0,0.2
2021-11-29 19:00:00,-0.6,76.0,22.0,996.3,100.0,0.5
2021-11-29 20:00:00,-0.5,80.0,22.6,994.0,100.0,1.1
2021-11-29 21:00:00,-0.4,82.0,24.8,991.2,100.0,1.3
2021-11-29 22:00:00,-0.1,81.0,25.8,988.7,100.0,1.7
2021-11-29 23:00:00,0.4,82.0,27.2,986.6,100.0,1.9
2021-11-30 00:00:00,0.8,83.0,21.9,985.9,100.0,2.3
2021-11-30 01:00:00,0.7,83.0,21.1,984.4,100.0,1.3
2021-11-30 02:00:00,1.4,86.0,18.7,982.7,100.0,0.0
2021-11-30 03:00:00,0.3,85.0,8.5,984.5,100.0,0.3
2021-11-30 04:00:00,0.5,84.0,18.0,987.5,100.0,0.8
2021-11-30 05:00:00,0.6,78.0,17.1,988.8,83.0,0.0
2021-11-30 06:00:00,-0.5,83.0,12.7,990.2,100.0,0.0
2021-11-30 07:00:00,0.1,85.0,12.6,990.9,98.0,0.0
2021-11-30 08:00:00,0.7,86.0,15.8,991.1,100.0,0.0
2021-11-30 09:00:00,0.6,88.0,15.8,991.7,100.0,0.0
2021-11-30 10:00:00,1.1,85.0,15.0,992.1,100.0,0.0
2021-11-30 11:00:00,0.9,85.0,11.3,992.5,100.0,0.0
2021-11-30 12:00:00,0.3,88.0,11.0,993.4,75.0,0.0
2021-11-30 13:00:00,-0.2,89.0,8.3,993.9,99.0,0.0
2021-11-30 14:00:00,-0.1,90.0,6.6,994.8,90.0,0.0
2021-11-30 15:00:00,-1.2,92.0,4.9,994.9,65.0,0.0
2021-11-30 16:00:00,-2.9,91.0,4.9,995.2,47.0,0.0
2021-11-30 17:00:00,-4.1,90.0,5.2,995.6,14.0,0.0
2021-11-30 18:00:00,-6.6,90.0,7.0,995.8,35.0,0.0
2021-11-30 19:00:00,-7.8,89.0,6.8,995.6,60.0,0.0
2021-11-30 20:00:00,-8.1,90.0,5.1,995.6,72.0,0.0
2021-11-30 21:00:00,-8.2,86.0,4.7,995.4,88.0,0.0
2021-11-30 22:00:00,-9.1,86.0,5.1,995.4,99.0,0.0
2021-11-30 23:00:00,-8.9,84.0,2.6,995.3,50.0,0.0
2021-12-01 00:00:00,-9.0,82.0,4.4,994.8,89.0,0.0
2021-12-01 01:00:00,-10.6,84.0,5.5,994.5,70.0,0.0
2021-12-01 02:00:00,-8.6,82.0,6.6,993.7,83.0,0.0
2021-12-01 03:00:00,-7.3,80.0,4.6,993.3,69.0,0.0
2021-12-01 04:00:00,-6.4,79.0,6.0,992.5,49.0,0.0
2021-12-01 05:00:00,-6.7,78.0,6.1,992.1,99.0,0.0
2021-12-01 06:00:00,-5.9,77.0,7.2,991.6,99.0,0.0
2021-12-01 07:00:00,-6.2,75.0,8.4,991.0,83.0,0.0
2021-12-01 08:00:00,-6.8,73.0,8.2,990.7,61.0,0.0
2021-12-01 09:00:00,-8.2,73.0,5.6,990.8,88.0,0.0
2021-12-01 10:00:00,-7.8,72.0,5.6,990.8,98.0,0.0
2021-12-01 11:00:00,-7.3,69.0,7.0,990.7,98.0,0.0
2021-12-01 12:00:00,-6.4,67.0,6.9,990.6,32.0,0.0
2021-12-01 13:00:00,-6.7,70.0,5.2,990.6,96.0,0.0
2021-12-01 14:00:00,-3.7,78.0,2.6,990.4,100.0,0.0
2021-12-01 15:00:00,-2.9,69.0,3.8,990.5,32.0,0.0
2021-12-01 16:00:00,-6.0,77.0,5.9,990.6,98.0,0.0
2021-12-01 17:00:00,-7.7,78.0,7.5,990.7,100.0,0.0
2021-12-01 18:00:00,-5.8,71.0,5.6,990.8,100.0,0.0
2021-12-01 19:00:00,-6.9,69.0,6.8,991.0,100.0,0.0
2021-12-01 20:00:00,-6.8,66.0,6.1,991.4,100.0,0.0
2021-12-01 21:00:00,-8.1,67.0,7.2,991.6,47.0,0.0
2021-12-01 22:00:00,-7.8,64.0,6.6,992.0,36.0,0.0
2021-12-01 23:00:00,-6.7,61.0,7.9,992.4,13.0,0.0
2021-12-02 00:00:00,-6.4,60.0,8.1,992.8,11.0,0.0
2021-12-02 01:00:00,-6.3,61.0,7.3,993.2,21.0,0.0
2021-12-02 02:00:00,-7.6,69.0,7.6,994.4,10.0,0.0
2021-12-02 03:00:00,-6.2,63.0,6.3,994.8,80.0,0.0
2021-12-02 04:00:00,-6.4,63.0,7.2,995.6,28.0,0.0
2021-12-02 05:00:00,-7.0,64.0,6.1,996.2,35.0,0.0
2021-12-02 06:00:00,-6.6,63.0,7.1,997.0,99.0,0.0
2021-12-02 07:00:00,-6.3,65.0,6.8,997.4,100.0,0.0
2021-12-02 08:00:00,-7.4,70.0,6.8,997.6,100.0,0.0
2021-12-02 09:00:00,-7.8,74.0,8.6,997.8,99.0,0.0
2021-12-02 10:00:00,-6.4,74.0,8.1,997.6,90.0,0.0
2021-12-02 11:00:00,-5.9,77.0,8.0,997.3,56.0,0.0
2021-12-02 12:00:00,-3.8,78.0,7.3,997.0,83.0,0.0
2021-12-02 13:00:00,-4.2,84.0,6.7,996.9,89.0,0.0
2021-12-02 14:00:00,-1.6,91.0,6.8,997.5,45.0,0.0
2021-12-02 15:00:00,-4.1,91.0,7.8,997.2,50.0,0.0
2021-12-02 16:00:00,-3.2,86.0,7.1,997.0,38.0,0.0
2021-12-02 17:00:00,-0.3,80.0,5.1,997.0,4.0,0.0
2021-12-02 18:00:00,-0.4,80.0,4.9,997.2,1.0,0.0
2021-12-02 19:00:00,-1.3,82.0,4.6,997.1,64.0,0.0
2021-12-02 20:00:00,-1.5,82.0,3.6,997.0,97.0,0.0
2021-12-02 21:00:00,-1.5,82.0,4.2,996.7,99.0,0.0
2021-12-02 22:00:00,-7.8,90.0,6.8,996.3,100.0,0.0
2021-12-02 23:00:00,-7.3,91.0,6.6,996.5,100.0,0.0
2021-12-03 00:00:00,-7.1,91.0,5.1,996.6,99.0,0.0
2021-12-03 01:00:00,-7.3,90.0,5.1,996.2,100.0,0.0
2021-12-03 02:00:00,-6.4,88.0,5.8,995.7,100.0,0.0
2021-12-03 03:00:00,-7.1,90.0,8.2,995.3,100.0,0.0
2021-12-03 04:00:00,-7.3,89.0,9.2,995.0,99.0,0.0
2021-12-03 05:00:00,-6.7,90.0,7.9,994.4,100.0,0.0
2021-12-03 06:00:00,-5.1,89.0,6.9,993.8,89.0,0.0
2021-12-03 07:00:00,-4.0,88.0,7.7,993.3,100.0,0.0
2021-12-03 08:00:00,-3.4,85.0,8.0,992.9,100.0,0.0
2021-12-03 09:00:00,-3.0,83.0,8.3,992.7,100.0,0.0
2021-12-03 10:00:00,-2.6,82.0,8.9,992.3,100.0,0.0
2021-12-03 11:00:00,-2.4,81.0,8.7,992.0,100.0,0.0
2021-12-03 12:00:00,-1.7,78.0,9.5,991.6,100.0,0.1
2021-12-03 13:00:00,-1.3,77.0,9.7,990.8,100.0,0.1
2021-12-03 14:00:00,-0.2,78.0,9.7,990.0,100.0,0.1
2021-12-03 15:00:00,-0.4,79.0,8.4,989.6,100.0,0.0
2021-12-03 16:00:00,-0.4,81.0,8.0,989.2,100.0,0.1
2021-12-03 17:00:00,-0.8,83.0,8.0,989.1,100.0,0.2
2021-12-03 18:00:00,-1.0,83.0,7.6,988.9,100.0,0.2
2021-12-03 19:00:00,-1.0,82.0,7.4,988.9,100.0,0.1
2021-12-03 20:00:00,-1.1,81.0,6.8,989.0,100.0,0.1
2021-12-03 21:00:00,-1.4,81.0,7.2,989.3,100.0,0.2
2021-12-03 22:00:00,-1.7,82.0,8.8,989.7,100.0,0.3
2021-12-03 23:00:00,-1.9,81.0,10.4,989.9,100.0,0.4
2021-12-04 00:00:00,-1.9,82.0,11.0,990.0,100.0,0.5
2021-12-04 01:00:00,-1.6,80.0,13.0,990.2,100.0,0.3
2021-12-04 02:00:00,-0.1,72.0,16.2,990.1,100.0,0.0
2021-12-04 03:00:00,0.0,71.0,16.4,990.2,100.0,0.0
2021-12-04 04:00:00,0.2,68.0,15.9,990.6,100.0,0.0
2021-12-04 05:00:00,0.0,69.0,15.6,990.7,100.0,0.1
2021-12-04 06:00:00,0.2,68.0,14.5,990.6,100.0,0.0
2021-12-04 07:00:00,0.1,69.0,14.0,991.2,100.0,0.0
2021-12-04 08:00:00,0.1,69.0,13.2,991.6,100.0,0.0
2021-12-04 09:00:00,-0.3,70.0,12.2,992.1,100.0,0.0
2021-12-04 10:00:00,-0.5,69.0,11.1,992.6,100.0,0.0
2021-12-04 11:00:00,-0.9,71.0,10.7,993.4,100.0,0.0
2021-12-04 12:00:00,-1.3,76.0,12.0,994.1,100.0,1.0
2021-12-04 13:00:00,-1.3,76.0,11.3,994.4,100.0,0.6
2021-12-04 14:00:00,0.3,71.0,12.4,994.1,100.0,0.5
2021-12-04 15:00:00,-0.2,71.0,12.0,994.6,100.0,0.2
2021-12-04 16:00:00,-0.4,72.0,12.6,994.9,100.0,0.2
2021-12-04 17:00:00,-1.0,75.0,11.6,995.6,100.0,0.5
2021-12-04 18:00:00,-1.5,74.0,10.8,996.4,100.0,0.2
2021-12-04 19:00:00,-1.9,78.0,8.8,997.6,100.0,0.6
2021-12-04 20:00:00,-2.4,80.0,11.6,998.9,100.0,1.1
2021-12-04 21:00:00,-2.3,78.0,12.1,999.8,100.0,0.7
2021-12-04 22:00:00,-2.2,75.0,11.2,1000.7,100.0,0.3
2021-12-04 23:00:00,-2.2,73.0,9.3,1002.0,100.0,0.1
2021-12-05 00:00:00,-2.4,77.0,7.6,1003.3,100.0,0.1
2021-12-05 01:00:00,-2.9,80.0,5.8,1004.5,99.0,0.1
2021-12-05 02:00:00,-2.0,81.0,5.2,1005.2,96.0,0.0
2021-12-05 03:00:00,-2.0,74.0,4.5,1006.3,98.0,0.0
2021-12-05 04:00:00,-5.1,81.0,6.2,1007.5,100.0,0.0
2021-12-05 05:00:00,-3.9,77.0,9.8,1008.3,88.0,0.0
2021-12-05 06:00:00,-4.5,79.0,11.7,1009.0,94.0,0.0
2021-12-05 07:00:00,-4.2,78.0,10.0,1009.8,100.0,0.0
2021-12-05 08:00:00,-3.7,78.0,8.2,1010.6,100.0,0.0
2021-12-05 09:00:00,-4.2,82.0,6.2,1011.7,100.0,0.0
2021-12-05 10:00:00,-5.2,84.0,6.2,1012.6,100.0,0.0
2021-12-05 11:00:00,-5.2,85.0,7.0,1013.4,100.0,0.0
2021-12-05 12:00:00,-4.8,84.0,5.4,1014.4,100.0,0.0
2021-12-05 13:00:00,-4.0,82.0,4.6,1014.7,100.0,0.0
2021-12-05 14:00:00,-2.3,82.0,5.8,1015.0,100.0,0.0
2021-12-05 15:00:00,-2.1,82.0,4.7,1015.2,100.0,0.1
2021-12-05 16:00:00,-1.8,82.0,6.1,1015.2,100.0,0.1
2021-12-05 17:00:00,-2.2,85.0,6.2,1015.5,100.0,0.0
2021-12-05 18:00:00,-2.7,85.0,6.9,1015.7,100.0,0.0
2021-12-05 19:00:00,-3.3,82.0,6.4,1016.0,100.0,0.0
2021-12-05 20:00:00,-3.5,76.0,7.3,1016.5,100.0,0.0
2021-12-05 21:00:00,-3.3,74.0,9.8,1017.0,100.0,0.0
2021-12-05 22:00:00,-3.0,72.0,10.0,1017.0,100.0,0.0
2021-12-05 23:00:00,-2.8,72.0,10.4,1017.1,100.0,0.1
2021-12-06 00:00:00,-2.7,71.0,11.2,1017.1,100.0,0.1
2021-12-06 01:00:00,-2.7,69.0,11.8,1016.9,100.0,0.2
2021-12-06 02:00:00,-2.5,73.0,12.5,1016.6,100.0,0.1
2021-12-06 03:00:00,-2.1,74.0,12.4,1016.3,100.0,0.0
2021-12-06 04:00:00,-2.1,72.0,13.7,1015.9,100.0,0.0
2021-12-06 05:00:00,-2.5,70.0,13.2,1015.3,100.0,0.0
2021-12-06 06:00:00,-2.6,68.0,14.3,1014.4,100.0,0.0
2021-12-06 07:00:00,-2.5,64.0,15.3,1013.8,100.0,0.0
2021-12-06 08:00:00,-2.2,61.0,15.0,1012.9,88.0,0.0
2021-12-06 09:00:00,-2.8,60.0,15.0,1012.4,67.0,0.0
2021-12-06 10:00:00,-3.8,63.0,14.1,1011.7,96.0,0.0
2021-12-06 11:00:00,-4.2,63.0,13.5,1011.2,100.0,0.0
2021-12-06 12:00:00,-3.7,62.0,15.5,1010.7,100.0,0.0
2021-12-06 13:00:00,-2.6,58.0,19.1,1009.2,100.0,0.0
2021-12-06 14:00:00,-1.3,61.0,21.1,1008.5,100.0,0.0
2021-12-06 15:00:00,-1.5,62.0,21.1,1007.4,100.0,0.0
2021-12-06 16:00:00,-1.7,60.0,18.7,1005.9,100.0,0.0
2021-12-06 17:00:00,-2.0,60.0,15.2,1005.2,100.0,0.0
2021-12-06 18:00:00,-2.6,62.0,14.0,1004.6,100.0,0.0
2021-12-06 19:00:00,-3.1,64.0,13.1,1004.0,100.0,0.0
2021-12-06 20:00:00,-3.4,65.0,13.0,1003.5,100.0,0.0
2021-12-06 21:00:00,-3.5,66.0,12.9,1003.1,100.0,0.0
2021-12-06 22:00:00,-3.3,66.0,11.7,1002.4,100.0,0.0
2021-12-06 23:00:00,-3.8,67.0,10.8,1002.3,100.0,0.0
2021-12-07 00:00:00,-3.9,67.0,11.2,1002.1,100.0,0.0
2021-12-07 01:00:00,-3.6,66.0,10.6,1001.8,100.0,0.0
2021-12-07 02:00:00,-1.8,60.0,15.6,1001.0,100.0,0.0
2021-12-07 03:00:00,-1.3,62.0,15.0,1000.6,100.0,0.0
2021-12-07 04:00:00,-1.5,65.0,12.9,1000.4,100.0,0.5
2021-12-07 05:00:00,-0.9,62.0,10.8,1000.3,100.0,0.0
2021-12-07 06:00:00,-1.3,63.0,9.2,1000.5,100.0,0.0
2021-12-07 07:00:00,-1.8,63.0,10.7,1000.6,100.0,0.0
2021-12-07 08:00:00,-1.9,63.0,8.9,1000.9,100.0,0.0
2021-12-07 09:00:00,-1.6,61.0,13.4,1001.0,100.0,0.1
2021-12-07 10:00:00,-1.3,62.0,13.2,1001.2,100.0,0.1
2021-12-07 11:00:00,-1.3,63.0,13.9,1001.6,100.0,0.1
2021-12-07 12:00:00,-1.2,64.0,14.1,1001.7,100.0,0.2
2021-12-07 13:00:00,-0.9,66.0,12.6,1001.7,100.0,0.2
2021-12-07 14:00:00,0.4,66.0,10.5,1001.2,100.0,0.1
2021-12-07 15:00:00,-0.4,67.0,8.3,1001.2,100.0,0.1
2021-12-07 16:00:00,-0.6,71.0,5.7,1001.3,100.0,0.1
2021-12-07 17:00:00,-0.3,71.0,7.4,1001.2,100.0,0.0
2021-12-07 18:00:00,-0.4,71.0,9.7,1001.3,100.0,0.0
2021-12-07 19:00:00,-0.5,70.0,8.9,1001.0,96.0,0.0
2021-12-07 20:00:00,-0.9,71.0,7.6,1000.9,96.0,0.0
2021-12-07 21:00:00,-1.1,70.0,8.1,1001.0,79.0,0.0
2021-12-07 22:00:00,-1.6,70.0,9.2,1000.8,89.0,0.0
2021-12-07 23:00:00,-2.7,70.0,10.5,1000.4,93.0,0.0
2021-12-08 00:00:00,-2.9,69.0,12.2,999.4,100.0,0.0
2021-12-08 01:00:00,-2.5,67.0,11.3,998.9,100.0,0.0
2021-12-08 02:00:00,-2.3,65.0,11.9,998.3,100.0,0.0
2021-12-08 03:00:00,-0.8,66.0,11.6,997.5,100.0,0.0
2021-12-08 04:00:00,-0.7,65.0,12.0,997.1,100.0,0.0
2021-12-08 05:00:00,-0.7,64.0,9.7,996.9,100.0,0.0
2021-12-08 06:00:00,-0.9,63.0,9.7,997.3,100.0,0.0
2021-12-08 07:00:00,-1.5,63.0,11.7,997.2,100.0,0.0
2021-12-08 08:00:00,-1.8,63.0,12.4,997.2,100.0,0.0
2021-12-08 09:00:00,-1.7,62.0,10.8,997.6,100.0,0.0
2021-12-08 10:00:00,-2.1,62.0,9.4,998.7,99.0,0.0
2021-12-08 11:00:00,-2.5,62.0,11.0,998.4,100.0,0.0
2021-12-08 12:00:00,-2.5,63.0,8.0,998.6,100.0,0.0
2021-12-08 13:00:00,-2.5,63.0,7.9,998.2,100.0,0.0
2021-12-08 14:00:00,-0.3,67.0,13.2,998.1,100.0,0.1
2021-12-08 15:00:00,-0.5,67.0,15.0,997.7,100.0,0.2
2021-12-08 16:00:00,-0.7,63.0,13.0,997.8,100.0,0.1
2021-12-08 17:00:00,-0.9,64.0,7.7,998.2,100.0,0.0
2021-12-08 18:00:00,-1.2,64.0,5.7,998.4,100.0,0.0
2021-12-08 19:00:00,-1.4,63.0,6.0,998.2,100.0,0.0
2021-12-08 20:00:00,-2.6,64.0,5.9,998.3,98.0,0.0
2021-12-08 21:00:00,-2.2,63.0,6.3,998.4,52.0,0.0
2021-12-08 22:00:00,-3.5,65.0,6.2,999.0,69.0,0.0
2021-12-08 23:00:00,-2.8,63.0,6.6,999.3,15.0,0.0
2021-12-09 00:00:00,-1.6,62.0,10.6,999.5,12.0,0.0
2021-12-09 01:00:00,-1.4,63.0,10.5,999.8,23.0,0.0
2021-12-09 02:00:00,-0.8,62.0,8.4,999.7,9.0,0.0
2021-12-09 03:00:00,-0.1,62.0,11.4,999.9,6.0,0.0
2021-12-09 04:00:00,-0.3,64.0,12.5,999.9,10.0,0.0
2021-12-09 05:00:00,-0.7,67.0,12.0,999.9,34.0,0.0
2021-12-09 06:00:00,-1.2,68.0,10.6,1000.0,5.0,0.0
2021-12-09 07:00:00,-1.2,68.0,9.3,1000.1,28.0,0.0
2021-12-09 08:00:00,-2.1,69.0,7.1,1000.2,36.0,0.0
2021-12-09 09:00:00,-4.1,71.0,7.1,1000.4,5.0,0.0
2021-12-09 10:00:00,-5.7,72.0,8.3,1000.8,86.0,0.0
2021-12-09 11:00:00,-4.6,71.0,6.8,1000.7,87.0,0.0
2021-12-09 12:00:00,-4.3,73.0,7.1,1000.6,38.0,0.0
2021-12-09 13:00:00,-3.2,71.0,6.5,1000.3,17.0,0.0
2021-12-09 14:00:00,0.9,64.0,9.7,999.9,99.0,0.0
2021-12-09 15:00:00,0.9,66.0,8.8,999.3,99.0,0.0
2021-12-09 16:00:00,0.2,69.0,8.3,998.7,99.0,0.0
2021-12-09 17:00:00,-0.7,68.0,9.3,998.5,72.0,0.0
2021-12-09 18:00:00,-1.0,66.0,10.9,998.0,0.0,0.0
2021-12-09 19:00:00,-1.5,66.0,10.8,997.5,5.0,0.0
2021-12-09 20:00:00,-1.8,66.0,9.8,997.3,3.0,0.0
2021-12-09 21:00:00,-1.8,65.0,11.4,997.0,9.0,0.0
2021-12-09 22:00:00,-1.6,65.0,12.1,996.5,11.0,0.0
2021-12-09 23:00:00,-1.5,65.0,11.8,995.8,9.0,0.0
2021-12-10 00:00:00,-1.6,65.0,10.0,995.6,56.0,0.0
2021-12-10 01:00:00,-1.8,65.0,8.6,995.5,92.0,0.0
2021-12-10 02:00:00,0.2,62.0,13.9,994.7,80.0,0.0
2021-12-10 03:00:00,-0.3,64.0,12.1,994.2,32.0,0.0
2021-12-10 04:00:00,-0.5,66.0,9.4,994.3,26.0,0.0
2021-12-10 05:00:00,-0.6,66.0,10.2,994.1,15.0,0.0
2021-12-10 06:00:00,-0.9,67.0,9.1,994.0,5.0,0.0
2021-12-10 07:00:00,-1.4,68.0,7.8,994.2,31.0,0.0
2021-12-10 08:00:00,-2.1,71.0,7.2,994.6,38.0,0.0
2021-12-10 09:00:00,-3.2,74.0,6.2,995.2,15.0,0.0
2021-12-10 10:00:00,-4.3,76.0,6.1,995.8,3.0,0.0
2021-12-10 11:00:00,-4.3,76.0,6.2,996.5,30.0,0.0
2021-12-10 12:00:00,-5.1,79.0,7.3,997.3,28.0,0.0
2021-12-10 13:00:00,-3.9,77.0,6.9,997.7,100.0,0.0
2021-12-10 14:00:00,0.2,75.0,5.8,998.0,100.0,0.0
2021-12-10 15:00:00,-1.9,78.0,6.0,998.5,93.0,0.0
2021-12-10 16:00:00,-2.1,80.0,5.8,999.1,50.0,0.0
2021-12-10 17:00:00,-3.1,83.0,6.3,999.7,4.0,0.0
2021-12-10 18:00:00,-4.8,86.0,6.9,1000.4,14.0,0.0
2021-12-10 19:00:00,-7.5,90.0,8.3,1001.0,29.0,0.0
2021-12-10 20:00:00,-8.4,90.0,8.0,1001.6,54.0,0.0
2021-12-10 21:00:00,-8.8,89.0,8.7,1002.5,23.0,0.0
2021-12-10 22:00:00,-8.9,88.0,8.6,1003.1,19.0,0.0
2021-12-10 23:00:00,-8.8,87.0,8.4,1003.6,1.0,0.0
2021-12-11 00:00:00,-9.2,86.0,8.7,1004.0,10.0,0.0
2021-12-11 01:00:00,-8.9,85.0,8.3,1004.5,1.0,0.0
2021-12-11 02:00:00,-6.7,84.0,7.1,1004.7,1.0,0.0
2021-12-11 03:00:00,-7.3,83.0,6.9,1005.0,11.0,0.0
2021-12-11 04:00:00,-9.1,87.0,7.6,1005.4,6.0,0.0
2021-12-11 05:00:00,-9.1,87.0,7.2,1005.6,0.0,0.0
2021-12-11 06:00:00,-7.2,84.0,5.9,1005.8,0.0,0.0
2021-12-11 07:00:00,-8.9,86.0,6.3,1006.1,0.0,0.0
2021-12-11 08:00:00,-9.8,86.0,7.7,1006.3,0.0,0.0
2021-12-11 09:00:00,-9.7,85.0,8.1,1006.7,0.0,0.0
2021-12-11 10:00:00,-9.1,83.0,7.3,1007.1,22.0,0.0
2021-12-11 11:00:00,-8.5,82.0,7.6,1007.6,50.0,0.0
2021-12-11 12:00:00,-6.9,79.0,8.3,1007.8,0.0,0.0
2021-12-11 13:00:00,-3.4,72.0,6.9,1007.8,1.0,0.0
2021-12-11 14:00:00,-0.8,71.0,7.9,1007.9,2.0,0.0
2021-12-11 15:00:00,-0.3,71.0,11.0,1008.0,62.0,0.0
2021-12-11 16:00:00,0.5,70.0,12.8,1008.0,79.0,0.0
2021-12-11 17:00:00,0.6,72.0,14.4,1008.1,100.0,0.0
2021-12-11 18:00:00,1.5,71.0,15.4,1007.9,100.0,0.0
2021-12-11 19:00:00,1.9,71.0,17.2,1007.7,100.0,0.1
2021-12-11 20:00:00,1.9,73.0,17.9,1007.8,100.0,0.2
2021-12-11 21:00:00,2.0,74.0,18.4,1007.9,100.0,0.2
2021-12-11 22:00:00,2.1,75.0,19.2,1007.6,100.0,0.2
2021-12-11 23:00:00,2.2,77.0,18.2,1007.8,100.0,0.2
2021-12-12 00:00:00,2.4,76.0,18.0,1007.5,100.0,0.1
2021-12-12 01:00:00,2.4,77.0,18.2,1007.5,100.0,0.5
2021-12-12 02:00:00,3.2,77.0,20.0,1006.9,100.0,0.3
2021-12-12 03:00:00,3.3,75.0,20.7,1006.6,100.0,0.2
2021-12-12 04:00:00,2.9,83.0,22.3,1006.3,100.0,0.6
2021-12-12 05:00:00,2.8,86.0,23.4,1005.5,100.0,0.4
2021-12-12 06:00:00,3.2,85.0,23.0,1005.3,100.0,0.3
2021-12-12 07:00:00,2.5,98.0,20.4,1005.8,100.0,0.6
2021-12-12 08:00:00,2.5,98.0,20.0,1006.0,100.0,0.8
2021-12-12 09:00:00,2.5,98.0,21.1,1006.4,100.0,0.7
2021-12-12 10:00:00,3.0,91.0,20.0,1007.2,100.0,0.4
2021-12-12 11:00:00,3.3,89.0,18.7,1008.1,100.0,0.1
2021-12-12 12:00:00,3.6,88.0,17.3,1008.6,100.0,0.1
2021-12-12 13:00:00,3.9,87.0,15.1,1009.4,100.0,0.1
2021-12-12 14:00:00,4.1,87.0,15.0,1009.7,100.0,0.0
2021-12-12 15:00:00,4.5,86.0,14.8,1010.5,100.0,0.0
2021-12-12 16:00:00,4.3,87.0,14.5,1010.8,100.0,0.0
2021-12-12 17:00:00,4.3,87.0,14.1,1011.4,100.0,0.0
2021-12-12 18:00:00,4.3,87.0,13.5,1011.7,100.0,0.0
2021-12-12 19:00:00,4.4,87.0,13.2,1012.1,100.0,0.0
2021-12-12 20:00:00,4.6,87.0,12.9,1012.2,100.0,0.0
2021-12-12 21:00:00,4.8,87.0,13.9,1012.3,100.0,0.0
2021-12-12 22:00:00,4.8,87.0,14.5,1012.8,100.0,0.0
2021-12-12 23:00:00,4.9,87.0,15.0,1013.0,100.0,0.0
2021-12-13 00:00:00,4.8,87.0,14.5,1012.9,100.0,0.0
2021-12-13 01:00:00,5.0,84.0,14.6,1012.3,100.0,0.0
2021-12-13 02:00:00,4.4,84.0,14.5,1012.1,100.0,0.0
2021-12-13 03:00:00,5.0,78.0,15.8,1011.1,100.0,0.0
2021-12-13 04:00:00,5.6,73.0,17.1,1010.6,100.0,0.0
2021-12-13 05:00:00,6.1,69.0,19.2,1009.4,100.0,0.0
2021-12-13 06:00:00,6.6,68.0,20.8,1008.9,100.0,0.0
2021-12-13 07:00:00,6.8,70.0,21.1,1008.1,100.0,0.2
2021-12-13 08:00:00,7.2,69.0,22.3,1007.6,100.0,0.0
2021-12-13 09:00:00,6.1,89.0,24.5,1007.5,100.0,1.3
2021-12-13 10:00:00,6.0,99.0,22.7,1007.7,100.0,1.7
2021-12-13 11:00:00,6.4,99.0,22.3,1008.4,100.0,0.8
2021-12-13 12:00:00,6.6,100.0,19.5,1009.6,100.0,0.5
2021-12-13 13:00:00,6.9,95.0,14.4,1010.5,100.0,0.0
2021-12-13 14:00:00,6.4,91.0,13.0,1011.4,99.0,0.0
2021-12-13 15:00:00,6.4,90.0,13.2,1011.6,100.0,0.1
2021-12-13 16:00:00,5.8,91.0,12.7,1011.7,99.0,0.2
2021-12-13 17:00:00,5.1,93.0,13.0,1012.1,99.0,0.6
2021-12-13 18:00:00,5.2,94.0,13.8,1012.4,86.0,0.1
2021-12-13 19:00:00,4.7,92.0,12.6,1012.2,53.0,0.2
2021-12-13 20:00:00,4.2,95.0,11.8,1012.2,19.0,0.3
2021-12-13 21:00:00,3.7,95.0,10.8,1012.1,100.0,0.1
2021-12-13 22:00:00,4.0,94.0,11.9,1012.1,60.0,0.8
2021-12-13 23:00:00,3.3,95.0,11.6,1012.3,77.0,0.9
2021-12-14 00:00:00,3.8,96.0,10.1,1012.6,100.0,0.4
2021-12-14 01:00:00,3.9,96.0,9.7,1012.6,100.0,0.5
2021-12-14 02:00:00,4.1,93.0,9.8,1012.5,100.0,0.4
2021-12-14 03:00:00,4.0,93.0,9.4,1012.3,42.0,0.0
2021-12-14 04:00:00,3.7,88.0,9.4,1012.1,40.0,0.0
2021-12-14 05:00:00,3.6,87.0,10.6,1012.1,11.0,0.0
2021-12-14 06:00:00,3.2,84.0,10.8,1012.2,98.0,0.4
2021-12-14 07:00:00,3.2,92.0,12.0,1012.2,100.0,1.2
2021-12-14 08:00:00,3.1,94.0,12.1,1012.1,100.0,0.6
2021-12-14 09:00:00,2.7,95.0,13.6,1012.2,100.0,0.4
2021-12-14 10:00:00,2.4,95.0,14.5,1012.2,100.0,0.0
2021-12-14 11:00:00,2.5,98.0,16.8,1012.2,100.0,0.4
2021-12-14 12:00:00,2.8,100.0,17.0,1011.8,100.0,0.2
2021-12-14 13:00:00,3.3,99.0,18.7,1010.7,100.0,0.2
2021-12-14 14:00:00,4.1,94.0,19.8,1009.4,100.0,0.7
2021-12-14 15:00:00,4.3,99.0,21.4,1008.9,100.0,0.9
2021-12-14 16:00:00,4.8,99.0,21.4,1007.8,100.0,1.7
2021-12-14 17:00:00,5.2,100.0,21.4,1007.5,100.0,3.1
2021-12-14 18:00:00,5.5,100.0,22.1,1006.6,100.0,3.7
2021-12-14 19:00:00,6.3,100.0,23.1,1005.7,100.0,4.2
2021-12-14 20:00:00,6.7,100.0,21.1,1005.2,100.0,4.8
2021-12-14 21:00:00,7.5,100.0,17.5,1005.5,100.0,5.9
2021-12-14 22:00:00,8.1,100.0,18.6,1005.6,100.0,4.8
2021-12-14 23:00:00,8.3,100.0,18.1,1005.9,100.0,2.4
2021-12-15 00:00:00,8.4,100.0,17.1,1006.2,100.0,1.3
2021-12-15 01:00:00,8.3,100.0,19.6,1006.3,100.0,3.1
2021-12-15 02:00:00,8.4,100.0,18.7,1006.9,100.0,1.3
2021-12-15 03:00:00,8.6,100.0,19.1,1006.9,100.0,1.9
2021-12-15 04:00:00,8.6,100.0,17.1,1006.8,100.0,1.1
2021-12-15 05:00:00,8.5,100.0,14.5,1006.7,100.0,0.3
2021-12-15 06:00:00,8.5,100.0,14.8,1007.2,100.0,0.5
2021-12-15 07:00:00,8.8,98.0,20.1,1007.8,100.0,0.2
2021-12-15 08:00:00,8.6,98.0,17.7,1008.3,100.0,0.4
2021-12-15 09:00:00,8.4,97.0,15.6,1008.9,100.0,0.5
2021-12-15 10:00:00,8.2,95.0,13.3,1009.2,100.0,0.1
2021-12-15 11:00:00,7.9,97.0,15.1,1009.6,100.0,0.2
2021-12-15 12:00:00,8.2,98.0,16.9,1010.2,100.0,0.1
2021-12-15 13:00:00,7.8,100.0,17.8,1010.6,100.0,0.4
2021-12-15 14:00:00,8.2,97.0,15.8,1010.7,100.0,0.3
2021-12-15 15:00:00,7.7,99.0,14.8,1010.9,100.0,0.7
2021-12-15 16:00:00,8.2,95.0,20.5,1011.3,100.0,0.1
2021-12-15 17:00:00,8.2,96.0,22.7,1011.8,100.0,0.2
2021-12-15 18:00:00,7.8,96.0,23.0,1012.6,100.0,0.5
2021-12-15 19:00:00,7.4,95.0,20.9,1013.5,100.0,0.5
2021-12-15 20:00:00,7.1,90.0,21.6,1014.3,98.0,0.3
2021-12-15 21:00:00,6.9,89.0,22.0,1015.4,97.0,0.2
2021-12-15 22:00:00,6.6,88.0,23.1,1015.7,61.0,0.3
2021-12-15 23:00:00,5.2,93.0,22.1,1017.4,75.0,1.2
2021-12-16 00:00:00,6.4,86.0,19.5,1017.9,50.0,0.3
2021-12-16 01:00:00,5.8,90.0,20.7,1019.0,60.0,0.1
2021-12-16 02:00:00,6.3,90.0,18.4,1019.6,25.0,0.0
2021-12-16 03:00:00,6.7,89.0,21.3,1020.2,76.0,0.0
2021-12-16 04:00:00,6.9,84.0,21.5,1021.1,85.0,0.0
2021-12-16 05:00:00,6.9,84.0,21.5,1021.5,69.0,0.0
2021-12-16 06:00:00,6.5,81.0,21.6,1022.5,82.0,0.0
2021-12-16 07:00:00,7.1,80.0,18.5,1022.9,52.0,0.0
2021-12-16 08:00:00,6.6,83.0,17.8,1023.7,37.0,0.1
2021-12-16 09:00:00,6.1,89.0,13.8,1025.0,43.0,0.4
2021-12-16 10:00:00,5.9,90.0,11.8,1025.8,99.0,0.1
2021-12-16 11:00:00,6.0,90.0,12.6,1027.1,85.0,0.0
2021-12-16 12:00:00,6.5,89.0,12.0,1028.4,65.0,0.1
2021-12-16 13:00:00,6.7,89.0,10.1,1029.2,46.0,0.1
2021-12-16 14:00:00,7.2,92.0,9.8,1030.0,36.0,0.0
2021-12-16 15:00:00,7.2,92.0,7.6,1030.4,16.0,0.1
2021-12-16 16:00:00,6.1,95.0,5.2,1030.7,15.0,0.0
2021-12-16 17:00:00,4.7,98.0,4.7,1031.1,21.0,0.0
2021-12-16 18:00:00,3.8,99.0,5.9,1031.7,48.0,0.0
2021-12-16 19:00:00,4.9,98.0,5.2,1031.8,39.0,0.1
2021-12-16 20:00:00,3.0,99.0,2.8,1031.7,46.0,0.0
2021-12-16 21:00:00,3.8,98.0,3.6,1032.0,94.0,0.0
2021-12-16 22:00:00,2.3,100.0,4.9,1032.1,100.0,0.0
2021-12-16 23:00:00,3.8,98.0,6.1,1032.6,100.0,0.0
2021-12-17 00:00:00,4.3,99.0,7.6,1032.8,100.0,0.1
2021-12-17 01:00:00,4.5,99.0,8.9,1032.9,100.0,0.1
2021-12-17 02:00:00,5.1,96.0,12.1,1033.8,100.0,0.1
2021-12-17 03:00:00,5.5,97.0,12.4,1033.9,100.0,0.3
2021-12-17 04:00:00,5.4,100.0,12.2,1033.9,100.0,0.3
2021-12-17 05:00:00,5.5,100.0,12.8,1033.9,100.0,0.3
2021-12-17 06:00:00,5.6,100.0,12.2,1034.1,100.0,0.4
2021-12-17 07:00:00,5.7,100.0,10.5,1034.4,100.0,0.5
2021-12-17 08:00:00,5.8,100.0,9.0,1034.8,100.0,0.2
2021-12-17 09:00:00,6.0,100.0,8.9,1035.1,100.0,0.3
2021-12-17 10:00:00,6.1,100.0,8.6,1035.4,100.0,0.1
2021-12-17 11:00:00,6.2,100.0,9.4,1035.7,100.0,0.4
2021-12-17 12:00:00,6.4,100.0,9.5,1036.1,100.0,0.1
2021-12-17 13:00:00,6.7,100.0,10.1,1036.5,100.0,0.3
2021-12-17 14:00:00,6.5,100.0,8.3,1037.3,100.0,0.5
2021-12-17 15:00:00,6.8,100.0,6.5,1037.1,100.0,0.1
2021-12-17 16:00:00,6.8,100.0,6.2,1037.1,100.0,0.1
2021-12-17 17:00:00,6.7,100.0,5.8,1037.0,100.0,0.2
2021-12-17 18:00:00,6.6,100.0,6.3,1037.0,100.0,0.2
2021-12-17 19:00:00,6.6,100.0,4.9,1037.0,100.0,0.2
2021-12-17 20:00:00,6.6,100.0,4.4,1036.8,100.0,0.1
2021-12-17 21:00:00,6.5,100.0,2.9,1037.1,100.0,0.0
2021-12-17 22:00:00,6.5,100.0,2.9,1037.2,100.0,0.1
2021-12-17 23:00:00,6.7,100.0,2.9,1037.1,100.0,0.3
2021-12-18 00:00:00,6.9,100.0,3.3,1037.0,100.0,0.1
2021-12-18 01:00:00,7.3,100.0,5.5,1036.8,100.0,0.5
2021-12-18 02:00:00,6.6,100.0,4.7,1037.0,100.0,0.5
2021-12-18 03:00:00,6.8,100.0,3.1,1036.7,100.0,0.3
2021-12-18 04:00:00,7.2,100.0,5.1,1036.6,100.0,0.1
2021-12-18 05:00:00,7.4,100.0,6.5,1036.3,73.0,0.0
2021-12-18 06:00:00,6.3,100.0,5.1,1035.9,74.0,0.0
2021-12-18 07:00:00,6.1,100.0,5.2,1035.4,100.0,0.1
2021-12-18 08:00:00,7.0,100.0,7.6,1035.1,100.0,0.0
2021-12-18 09:00:00,6.9,98.0,8.4,1034.9,100.0,0.0
2021-12-18 10:00:00,6.7,97.0,6.3,1034.8,100.0,0.0
2021-12-18 11:00:00,6.0,100.0,3.7,1034.6,100.0,0.0
2021-12-18 12:00:00,6.4,99.0,4.0,1034.1,100.0,0.2
2021-12-18 13:00:00,6.9,100.0,8.0,1033.9,100.0,0.2
2021-12-18 14:00:00,7.6,97.0,8.3,1033.7,100.0,0.0
2021-12-18 15:00:00,7.7,98.0,7.8,1033.1,100.0,0.0
2021-12-18 16:00:00,7.2,100.0,10.1,1031.9,100.0,0.3
2021-12-18 17:00:00,7.1,100.0,14.0,1030.9,100.0,0.4
2021-12-18 18:00:00,7.2,100.0,13.4,1030.2,100.0,0.1
2021-12-18 19:00:00,7.2,100.0,15.6,1029.4,100.0,0.3
2021-12-18 20:00:00,7.0,97.0,19.9,1029.2,100.0,0.2
2021-12-18 21:00:00,6.7,100.0,17.9,1028.7,100.0,0.2
2021-12-18 22:00:00,7.0,98.0,20.5,1028.2,100.0,0.4
2021-12-18 23:00:00,7.0,98.0,18.8,1028.3,100.0,0.2
2021-12-19 00:00:00,6.9,97.0,18.7,1028.1,100.0,0.1
2021-12-19 01:00:00,6.7,99.0,22.0,1027.7,100.0,0.4
2021-12-19 02:00:00,7.1,100.0,21.6,1027.3,63.0,0.3
2021-12-19 03:00:00,6.5,97.0,19.7,1027.3,100.0,0.3
2021-12-19 04:00:00,5.6,95.0,19.5,1027.4,39.0,0.0
2021-12-19 05:00:00,4.2,93.0,18.1,1027.3,90.0,0.0
2021-12-19 06:00:00,4.0,88.0,18.7,1027.2,95.0,0.0
2021-12-19 07:00:00,3.9,80.0,20.2,1027.2,99.0,0.0
2021-12-19 08:00:00,3.8,71.0,21.6,1027.1,99.0,0.0
2021-12-19 09:00:00,3.3,70.0,22.7,1027.2,89.0,0.0
2021-12-19 10:00:00,2.6,71.0,21.8,1027.3,8.0,0.0
2021-12-19 11:00:00,1.9,73.0,20.6,1027.4,8.0,0.0
2021-12-19 12:00:00,1.7,71.0,20.1,1027.6,2.0,0.0
2021-12-19 13:00:00,1.8,68.0,19.7,1027.7,5.0,0.0
2021-12-19 14:00:00,2.8,65.0,15.9,1027.8,0.0,0.0
2021-12-19 15:00:00,2.6,63.0,15.7,1028.1,2.0,0.0
2021-12-19 16:00:00,1.8,65.0,14.6,1028.3,0.0,0.0
2021-12-19 17:00:00,1.0,67.0,14.2,1028.5,0.0,0.0
2021-12-19 18:00:00,0.5,70.0,13.7,1028.9,0.0,0.0
2021-12-19 19:00:00,-0.2,75.0,13.3,1029.0,0.0,0.0
2021-12-19 20:00:00,-0.7,77.0,12.3,1029.3,0.0,0.0
2021-12-19 21:00:00,-1.2,79.0,11.3,1029.5,3.0,0.0
2021-12-19 22:00:00,-1.3,79.0,10.7,1029.6,1.0,0.0
2021-12-19 23:00:00,-1.4,79.0,9.4,1029.6,4.0,0.0
2021-12-20 00:00:00,-1.3,77.0,8.4,1029.5,4.0,0.0
2021-12-20 01:00:00,-1.0,74.0,8.2,1029.4,0.0,0.0
2021-12-20 02:00:00,-1.0,71.0,6.7,1029.9,0.0,0.0
2021-12-20 03:00:00,-0.3,70.0,8.2,1029.8,0.0,0.0
2021-12-20 04:00:00,-0.1,72.0,8.1,1029.6,0.0,0.0
2021-12-20 05:00:00,0.2,74.0,8.9,1029.1,0.0,0.0
2021-12-20 06:00:00,0.2,77.0,9.9,1028.6,12.0,0.0
2021-12-20 07:00:00,-0.1,80.0,10.5,1028.3,94.0,0.0
2021-12-20 08:00:00,-0.4,81.0,9.8,1028.0,100.0,0.0
2021-12-20 09:00:00,-0.6,81.0,8.2,1027.7,100.0,0.0
2021-12-20 10:00:00,-0.7,81.0,6.4,1027.6,95.0,0.0
2021-12-20 11:00:00,-0.7,80.0,5.3,1027.6,93.0,0.0
2021-12-20 12:00:00,-0.2,78.0,6.2,1027.5,97.0,0.0
2021-12-20 13:00:00,0.3,79.0,6.5,1027.2,99.0,0.0
2021-12-20 14:00:00,0.1,78.0,5.9,1026.9,100.0,0.0
2021-12-20 15:00:00,-0.2,80.0,4.3,1026.6,99.0,0.0
2021-12-20 16:00:00,-1.5,85.0,4.5,1026.4,100.0,0.0
2021-12-20 17:00:00,-1.9,85.0,4.0,1026.1,100.0,0.0
2021-12-20 18:00:00,-1.9,86.0,2.6,1025.9,100.0,0.0
2021-12-20 19:00:00,-1.8,85.0,4.1,1025.6,100.0,0.0
2021-12-20 20:00:00,-1.1,78.0,4.6,1025.6,99.0,0.0
2021-12-20 21:00:00,-1.0,78.0,5.2,1025.4,100.0,0.0
2021-12-20 22:00:00,-1.3,81.0,4.7,1025.2,100.0,0.0
2021-12-20 23:00:00,-1.2,79.0,5.0,1024.9,100.0,0.0
2021-12-21 00:00:00,-1.0,77.0,5.3,1024.7,100.0,0.0
2021-12-21 01:00:00,-0.8,74.0,6.0,1024.3,92.0,0.0
2021-12-21 02:00:00,-0.9,68.0,7.7,1024.4,100.0,0.0
2021-12-21 03:00:00,-0.2,65.0,7.3,1024.0,100.0,0.0
2021-12-21 04:00:00,-0.1,65.0,7.3,1023.8,100.0,0.0
2021-12-21 05:00:00,0.1,66.0,6.1,1023.4,100.0,0.0
2021-12-21 06:00:00,0.1,67.0,6.9,1022.9,100.0,0.0
2021-12-21 07:00:00,0.1,67.0,6.5,1022.5,100.0,0.0
2021-12-21 08:00:00,0.1,69.0,7.2,1022.3,100.0,0.0
2021-12-21 09:00:00,0.2,69.0,8.0,1022.1,100.0,0.0
2021-12-21 10:00:00,0.4,68.0,8.4,1022.0,100.0,0.0
2021-12-21 11:00:00,0.5,67.0,9.1,1021.9,100.0,0.0
2021-12-21 12:00:00,0.4,68.0,9.4,1021.7,100.0,0.0
2021-12-21 13:00:00,0.6,69.0,9.5,1021.2,100.0,0.0
2021-12-21 14:00:00,0.4,74.0,8.0,1021.3,100.0,0.0
2021-12-21 15:00:00,0.8,74.0,7.7,1020.9,99.0,0.0
2021-12-21 16:00:00,0.5,77.0,7.7,1020.7,95.0,0.0
2021-12-21 17:00:00,-0.3,81.0,8.2,1020.5,100.0,0.0
2021-12-21 18:00:00,0.4,80.0,8.7,1020.2,100.0,0.0
2021-12-21 19:00:00,0.6,80.0,9.7,1020.0,100.0,0.0
2021-12-21 20:00:00,0.6,80.0,10.5,1019.9,100.0,0.0
2021-12-21 21:00:00,0.8,80.0,10.9,1019.7,100.0,0.0
2021-12-21 22:00:00,0.9,81.0,12.0,1019.5,100.0,0.0
2021-12-21 23:00:00,1.0,84.0,12.3,1019.3,100.0,0.1
2021-12-22 00:00:00,1.1,86.0,13.2,1019.2,100.0,0.1
2021-12-22 01:00:00,1.3,87.0,13.5,1018.8,100.0,0.1
2021-12-22 02:00:00,1.3,88.0,13.7,1019.1,100.0,0.6
2021-12-22 03:00:00,1.2,88.0,14.5,1019.0,100.0,0.2
2021-12-22 04:00:00,1.3,87.0,14.6,1018.8,100.0,0.1
2021-12-22 05:00:00,1.3,88.0,14.5,1018.6,100.0,0.3
2021-12-22 06:00:00,1.3,87.0,13.8,1018.3,100.0,0.3
2021-12-22 07:00:00,1.3,88.0,14.0,1017.9,100.0,0.4
2021-12-22 08:00:00,1.3,89.0,13.9,1017.7,100.0,0.3
2021-12-22 09:00:00,1.0,93.0,13.8,1017.6,100.0,0.6
2021-12-22 10:00:00,0.9,95.0,14.0,1017.7,100.0,1.0
2021-12-22 11:00:00,1.0,94.0,14.0,1017.7,100.0,1.0
2021-12-22 12:00:00,1.2,94.0,13.7,1017.6,100.0,1.1
2021-12-22 13:00:00,1.2,95.0,14.5,1017.4,100.0,1.0
2021-12-22 14:00:00,2.0,83.0,11.4,1017.1,100.0,1.1
2021-12-22 15:00:00,2.1,82.0,12.5,1016.6,100.0,0.0
2021-12-22 16:00:00,2.2,79.0,12.7,1016.1,100.0,0.0
2021-12-22 17:00:00,2.2,77.0,12.0,1015.6,100.0,0.0
2021-12-22 18:00:00,2.1,75.0,10.7,1014.9,100.0,0.0
2021-12-22 19:00:00,2.1,75.0,9.4,1014.4,100.0,0.0
2021-12-22 20:00:00,2.0,76.0,9.0,1014.2,100.0,0.0
2021-12-22 21:00:00,2.1,77.0,10.0,1013.8,100.0,0.1
2021-12-22 22:00:00,2.1,77.0,10.2,1013.2,100.0,0.1
2021-12-22 23:00:00,2.1,78.0,10.4,1012.7,100.0,0.1
2021-12-23 00:00:00,2.2,79.0,10.2,1012.1,100.0,0.0
2021-12-23 01:00:00,1.4,88.0,10.0,1011.6,100.0,0.5
2021-12-23 02:00:00,1.0,92.0,8.1,1011.1,100.0,1.0
2021-12-23 03:00:00,1.4,92.0,9.3,1010.5,100.0,0.5
2021-12-23 04:00:00,1.1,99.0,7.9,1009.6,100.0,0.4
2021-12-23 05:00:00,0.9,99.0,6.6,1008.9,9.0,0.1
2021-12-23 06:00:00,0.2,91.0,6.6,1008.3,96.0,0.0
2021-12-23 07:00:00,0.2,93.0,6.9,1007.7,100.0,0.0
2021-12-23 08:00:00,0.6,93.0,5.8,1007.1,100.0,0.0
2021-12-23 09:00:00,0.8,93.0,5.1,1007.0,100.0,0.0
2021-12-23 10:00:00,1.2,88.0,3.7,1006.8,100.0,0.0
2021-12-23 11:00:00,1.1,87.0,2.8,1006.4,85.0,0.0
2021-12-23 12:00:00,1.1,84.0,7.7,1006.1,45.0,0.0
2021-12-23 13:00:00,1.3,78.0,6.6,1005.7,6.0,0.0
2021-12-23 14:00:00,0.8,81.0,4.0,1004.7,1.0,0.0
2021-12-23 15:00:00,0.8,86.0,5.1,1004.1,0.0,0.0
2021-12-23 16:00:00,-0.3,89.0,6.3,1003.5,1.0,0.0
2021-12-23 17:00:00,-1.2,88.0,6.5,1002.8,5.0,0.0
2021-12-23 18:00:00,-1.1,85.0,7.4,1002.4,5.0,0.0
2021-12-23 19:00:00,-1.1,87.0,8.4,1001.7,2.0,0.0
2021-12-23 20:00:00,-1.5,89.0,9.6,1001.3,1.0,0.0
2021-12-23 21:00:00,-1.9,87.0,8.0,1000.6,7.0,0.0
2021-12-23 22:00:00,-2.3,84.0,5.1,999.8,16.0,0.0
2021-12-23 23:00:00,-2.5,83.0,5.2,999.3,76.0,0.0
2021-12-24 00:00:00,0.3,74.0,4.5,998.7,94.0,0.0
2021-12-24 01:00:00,-0.7,88.0,11.6,998.6,95.0,0.0
2021-12-24 02:00:00,-0.5,93.0,13.4,998.9,1.0,0.0
2021-12-24 03:00:00,-1.6,94.0,15.8,999.1,0.0,0.0
2021-12-24 04:00:00,-2.4,86.0,16.6,1000.0,0.0,0.0
2021-12-24 05:00:00,-3.0,77.0,15.2,1000.9,0.0,0.0
2021-12-24 06:00:00,-3.7,72.0,12.8,1001.7,0.0,0.0
2021-12-24 07:00:00,-4.2,69.0,9.8,1002.3,3.0,0.0
2021-12-24 08:00:00,-4.5,68.0,8.6,1002.9,1.0,0.0
2021-12-24 09:00:00,-4.5,65.0,8.1,1003.5,0.0,0.0
2021-12-24 10:00:00,-4.1,62.0,9.2,1004.2,0.0,0.0
2021-12-24 11:00:00,-4.0,59.0,10.6,1005.0,0.0,0.0
2021-12-24 12:00:00,-3.3,51.0,11.7,1006.1,0.0,0.0
2021-12-24 13:00:00,-2.3,44.0,9.8,1007.0,0.0,0.0
2021-12-24 14:00:00,-3.0,48.0,7.7,1008.6,0.0,0.0
2021-12-24 15:00:00,-3.5,59.0,6.1,1009.0,0.0,0.0
2021-12-24 16:00:00,-4.1,62.0,6.1,1009.2,0.0,0.0
2021-12-24 17:00:00,-4.5,62.0,3.6,1009.4,0.0,0.0
2021-12-24 18:00:00,-4.6,61.0,2.5,1009.4,22.0,0.0
2021-12-24 19:00:00,-4.3,54.0,0.8,1009.0,70.0,0.0
2021-12-24 20:00:00,-4.4,53.0,6.6,1009.0,98.0,0.0
2021-12-24 21:00:00,-3.2,46.0,8.1,1008.5,99.0,0.3
2021-12-24 22:00:00,-3.5,49.0,8.0,1008.5,50.0,0.1
2021-12-24 23:00:00,-4.0,54.0,9.1,1008.6,39.0,0.0
2021-12-25 00:00:00,-4.0,61.0,6.9,1008.8,0.0,0.0
2021-12-25 01:00:00,-3.9,65.0,7.4,1008.9,1.0,0.0
2021-12-25 02:00:00,-5.3,71.0,5.4,1009.7,0.0,0.0
2021-12-25 03:00:00,-4.5,69.0,5.8,1010.1,0.0,0.0
2021-12-25 04:00:00,-4.5,72.0,4.7,1010.3,0.0,0.0
2021-12-25 05:00:00,-4.3,73.0,3.7,1010.3,0.0,0.0
2021-12-25 06:00:00,-4.2,76.0,4.0,1010.4,0.0,0.0
2021-12-25 07:00:00,-4.3,79.0,4.7,1010.4,13.0,0.0
2021-12-25 08:00:00,-4.3,81.0,5.8,1010.3,36.0,0.0
2021-12-25 09:00:00,-4.2,80.0,6.1,1010.3,47.0,0.0
2021-12-25 10:00:00,-4.1,80.0,5.8,1010.5,32.0,0.0
2021-12-25 11:00:00,-3.8,78.0,5.4,1010.7,33.0,0.0
2021-12-25 12:00:00,-3.1,77.0,5.2,1010.7,45.0,0.0
2021-12-25 13:00:00,-2.2,75.0,4.1,1010.8,73.0,0.0
2021-12-25 14:00:00,-1.6,74.0,3.3,1011.3,72.0,0.0
2021-12-25 15:00:00,-1.6,76.0,2.3,1011.6,90.0,0.0
2021-12-25 16:00:00,-1.9,79.0,1.8,1011.6,76.0,0.0
2021-12-25 17:00:00,-2.6,81.0,3.1,1011.6,83.0,0.0
2021-12-25 18:00:00,-2.5,80.0,4.8,1011.5,73.0,0.0
2021-12-25 19:00:00,-2.2,80.0,6.8,1011.3,60.0,0.0
2021-12-25 20:00:00,-2.1,81.0,6.8,1011.1,97.0,0.0
2021-12-25 21:00:00,-1.8,80.0,6.4,1010.9,60.0,0.0
2021-12-25 22:00:00,-2.5,81.0,6.1,1011.0,46.0,0.0
2021-12-25 23:00:00,-2.5,83.0,5.0,1011.0,64.0,0.0
2021-12-26 00:00:00,-2.6,84.0,3.7,1011.0,98.0,0.0
2021-12-26 01:00:00,-1.7,81.0,5.0,1011.0,90.0,0.0
2021-12-26 02:00:00,-2.8,85.0,6.1,1011.3,34.0,0.0
2021-12-26 03:00:00,-2.8,86.0,6.7,1011.2,73.0,0.0
2021-12-26 04:00:00,-2.9,87.0,5.4,1011.2,39.0,0.0
2021-12-26 05:00:00,-2.8,86.0,5.6,1011.1,52.0,0.0
2021-12-26 06:00:00,-2.9,85.0,6.3,1011.1,72.0,0.0
2021-12-26 07:00:00,-3.0,85.0,6.8,1010.6,58.0,0.0
2021-12-26 08:00:00,-3.0,83.0,4.7,1010.4,81.0,0.0
2021-12-26 09:00:00,-3.1,83.0,4.4,1010.1,77.0,0.0
2021-12-26 10:00:00,-2.8,84.0,3.9,1010.2,92.0,0.0
2021-12-26 11:00:00,-3.0,87.0,4.3,1010.4,50.0,0.0
2021-12-26 12:00:00,-3.3,87.0,3.9,1010.3,90.0,0.0
2021-12-26 13:00:00,-2.2,83.0,3.2,1010.1,83.0,0.0
2021-12-26 14:00:00,-1.2,84.0,2.9,1009.8,92.0,0.0
2021-12-26 15:00:00,-0.9,83.0,3.3,1009.8,96.0,0.0
2021-12-26 16:00:00,-1.2,84.0,4.7,1009.6,77.0,0.0
2021-12-26 17:00:00,-1.8,84.0,5.8,1009.2,7.0,0.0
2021-12-26 18:00:00,-2.3,85.0,5.4,1008.8,0.0,0.0
2021-12-26 19:00:00,-2.8,86.0,4.9,1008.6,3.0,0.0
2021-12-26 20:00:00,-2.9,84.0,5.0,1008.3,0.0,0.0
2021-12-26 21:00:00,-2.9,82.0,4.2,1008.1,2.0,0.0
2021-12-26 22:00:00,-3.0,81.0,4.8,1007.9,0.0,0.0
2021-12-26 23:00:00,-2.8,78.0,7.7,1007.9,0.0,0.0
2021-12-27 00:00:00,-2.7,76.0,9.7,1007.7,0.0,0.0
2021-12-27 01:00:00,-2.7,73.0,10.6,1007.4,0.0,0.0
2021-12-27 02:00:00,-2.7,68.0,9.1,1007.0,0.0,0.0
2021-12-27 03:00:00,-2.7,69.0,9.0,1006.5,4.0,0.0
2021-12-27 04:00:00,-2.3,65.0,10.7,1006.2,47.0,0.0
2021-12-27 05:00:00,-1.9,64.0,11.0,1005.5,100.0,0.0
2021-12-27 06:00:00,-2.0,66.0,11.3,1004.9,99.0,0.0
2021-12-27 07:00:00,-1.9,66.0,10.6,1004.2,46.0,0.0
2021-12-27 08:00:00,-2.4,68.0,9.3,1003.9,21.0,0.0
2021-12-27 09:00:00,-3.0,71.0,9.4,1003.3,100.0,0.0
2021-12-27 10:00:00,-3.4,74.0,9.1,1002.9,99.0,0.0
2021-12-27 11:00:00,-3.8,75.0,8.3,1002.5,100.0,0.0
2021-12-27 12:00:00,-3.8,74.0,6.9,1002.1,100.0,0.0
2021-12-27 13:00:00,-2.8,70.0,6.8,1001.7,100.0,0.0
2021-12-27 14:00:00,-0.5,51.0,6.3,1000.7,100.0,0.0
2021-12-27 15:00:00,-1.0,55.0,6.9,1000.2,100.0,0.0
2021-12-27 16:00:00,-1.7,57.0,7.3,999.8,100.0,0.0
2021-12-27 17:00:00,-2.1,56.0,7.0,999.6,100.0,0.0
2021-12-27 18:00:00,-2.8,55.0,10.4,999.1,100.0,0.0
2021-12-27 19:00:00,-2.5,51.0,8.9,998.9,100.0,0.0
2021-12-27 20:00:00,-2.3,49.0,9.2,999.0,100.0,0.0
2021-12-27 21:00:00,-1.6,46.0,10.1,998.3,100.0,0.1
2021-12-27 22:00:00,-0.9,45.0,9.7,997.6,100.0,0.0
2021-12-27 23:00:00,-0.9,50.0,6.9,997.4,100.0,0.1
2021-12-28 00:00:00,-1.1,59.0,3.5,997.5,100.0,0.3
2021-12-28 01:00:00,-1.6,66.0,3.3,997.5,100.0,0.6
2021-12-28 02:00:00,-0.7,74.0,5.9,996.5,100.0,0.5
2021-12-28 03:00:00,-0.4,73.0,7.2,996.0,100.0,0.2
2021-12-28 04:00:00,-0.5,72.0,8.4,995.8,100.0,0.2
2021-12-28 05:00:00,-0.3,67.0,9.4,995.3,100.0,0.1
2021-12-28 06:00:00,-0.2,66.0,7.9,995.0,100.0,0.1
2021-12-28 07:00:00,0.1,67.0,6.8,995.1,100.0,0.1
2021-12-28 08:00:00,0.2,67.0,7.6,994.9,100.0,0.1
2021-12-28 09:00:00,0.3,68.0,7.9,994.5,100.0,0.1
2021-12-28 10:00:00,0.5,67.0,8.3,994.6,100.0,0.0
2021-12-28 11:00:00,0.6,66.0,8.4,994.9,100.0,0.0
2021-12-28 12:00:00,0.7,66.0,8.6,994.9,100.0,0.0
2021-12-28 13:00:00,1.0,66.0,8.1,994.9,100.0,0.0
2021-12-28 14:00:00,1.3,76.0,8.0,994.5,100.0,0.0
2021-12-28 15:00:00,1.8,75.0,5.6,994.5,100.0,0.0
2021-12-28 16:00:00,1.9,75.0,3.9,994.7,100.0,0.0
2021-12-28 17:00:00,2.0,74.0,4.5,995.0,100.0,0.0
2021-12-28 18:00:00,2.0,75.0,4.6,995.2,100.0,0.0
2021-12-28 19:00:00,1.8,79.0,2.5,995.6,100.0,0.0
2021-12-28 20:00:00,1.7,83.0,1.8,995.8,100.0,0.0
2021-12-28 21:00:00,2.0,80.0,2.2,996.3,100.0,0.0
2021-12-28 22:00:00,2.5,73.0,1.0,996.7,100.0,0.0
2021-12-28 23:00:00,2.1,77.0,2.7,997.2,100.0,0.0
2021-12-29 00:00:00,1.4,85.0,2.9,997.7,100.0,0.0
2021-12-29 01:00:00,2.1,77.0,4.7,998.3,100.0,0.0
2021-12-29 02:00:00,1.8,78.0,6.5,998.5,100.0,0.0
2021-12-29 03:00:00,2.1,77.0,7.8,998.8,100.0,0.0
2021-12-29 04:00:00,2.2,76.0,8.8,999.1,100.0,0.0
2021-12-29 05:00:00,1.9,75.0,9.1,999.3,100.0,0.0
2021-12-29 06:00:00,1.9,76.0,9.4,999.7,100.0,0.0
2021-12-29 07:00:00,2.0,76.0,10.0,1000.0,100.0,0.0
2021-12-29 08:00:00,1.9,77.0,9.7,1000.3,100.0,0.0
2021-12-29 09:00:00,1.9,77.0,9.8,1000.3,100.0,0.0
2021-12-29 10:00:00,2.2,76.0,9.5,1000.1,100.0,0.0
2021-12-29 11:00:00,2.4,75.0,10.4,1000.4,100.0,0.0
2021-12-29 12:00:00,2.5,76.0,9.7,1000.1,100.0,0.0
2021-12-29 13:00:00,2.7,77.0,10.2,1000.0,100.0,0.0
2021-12-29 14:00:00,2.7,78.0,7.3,999.3,92.0,0.0
2021-12-29 15:00:00,2.6,78.0,7.6,999.0,94.0,0.0
2021-12-29 16:00:00,1.7,81.0,7.0,998.8,97.0,0.0
2021-12-29 17:00:00,0.8,83.0,9.2,998.4,100.0,0.0
2021-12-29 18:00:00,-0.4,86.0,10.4,997.0,100.0,0.0
2021-12-29 19:00:00,-0.7,86.0,8.2,995.8,100.0,0.0
2021-12-29 20:00:00,-0.8,87.0,8.7,995.4,100.0,0.0
2021-12-29 21:00:00,1.4,76.0,10.5,994.5,100.0,0.0
2021-12-29 22:00:00,2.5,71.0,9.4,993.2,100.0,0.0
2021-12-29 23:00:00,2.8,72.0,10.8,992.2,100.0,0.2
2021-12-30 00:00:00,2.7,77.0,12.7,990.9,100.0,0.3
2021-12-30 01:00:00,1.3,98.0,10.5,989.5,100.0,0.8
2021-12-30 02:00:00,2.2,99.0,11.6,988.2,100.0,2.5
2021-12-30 03:00:00,2.5,99.0,11.7,987.3,100.0,2.2
2021-12-30 04:00:00,2.7,99.0,24.3,986.7,100.0,1.1
2021-12-30 05:00:00,3.9,99.0,20.5,986.9,100.0,0.9
2021-12-30 06:00:00,5.9,100.0,18.4,987.0,100.0,0.8
2021-12-30 07:00:00,7.0,99.0,23.5,987.1,100.0,1.9
2021-12-30 08:00:00,7.6,95.0,26.1,988.1,100.0,0.2
2021-12-30 09:00:00,7.1,98.0,22.8,988.8,100.0,1.0
2021-12-30 10:00:00,7.2,98.0,20.7,989.7,100.0,0.8
2021-12-30 11:00:00,7.0,96.0,18.1,990.3,100.0,0.3
2021-12-30 12:00:00,6.6,100.0,13.1,990.6,100.0,0.6
2021-12-30 13:00:00,6.7,100.0,14.0,990.2,100.0,2.0
2021-12-30 14:00:00,6.5,99.0,12.4,990.8,100.0,2.0
2021-12-30 15:00:00,6.9,100.0,13.0,990.5,100.0,3.0
2021-12-30 16:00:00,7.1,100.0,16.1,990.7,100.0,3.1
2021-12-30 17:00:00,7.1,100.0,13.5,991.4,100.0,0.7
2021-12-30 18:00:00,7.2,100.0,14.2,992.0,100.0,1.1
2021-12-30 19:00:00,7.0,100.0,12.6,992.8,100.0,3.1
2021-12-30 20:00:00,6.7,100.0,13.2,993.3,100.0,2.0
2021-12-30 21:00:00,7.5,98.0,16.9,994.3,100.0,0.0
2021-12-30 22:00:00,7.2,100.0,17.2,994.8,100.0,0.5
2021-12-30 23:00:00,7.4,95.0,19.3,996.0,100.0,0.2
2021-12-31 00:00:00,7.4,98.0,13.3,996.6,100.0,0.1
2021-12-31 01:00:00,6.6,97.0,13.3,996.8,100.0,0.3
2021-12-31 02:00:00,6.8,100.0,13.5,996.8,100.0,0.9
2021-12-31 03:00:00,6.6,100.0,14.0,997.0,100.0,1.1
2021-12-31 04:00:00,6.5,100.0,10.6,996.9,100.0,0.4
2021-12-31 05:00:00,5.7,100.0,10.4,996.9,100.0,3.5
2021-12-31 06:00:00,5.8,100.0,5.1,997.2,100.0,3.0
2021-12-31 07:00:00,5.7,100.0,9.5,996.5,100.0,0.7
2021-12-31 08:00:00,5.2,100.0,12.3,996.4,100.0,4.2
2021-12-31 09:00:00,4.9,100.0,12.1,996.7,100.0,0.5
2021-12-31 10:00:00,5.5,100.0,9.0,997.5,100.0,1.5
2021-12-31 11:00:00,6.3,100.0,9.4,998.2,100.0,0.1
2021-12-31 12:00:00,6.4,100.0,9.7,998.6,100.0,0.1
2021-12-31 13:00:00,6.4,99.0,11.5,999.1,100.0,0.3
2021-12-31 14:00:00,6.9,96.0,13.5,999.1,100.0,0.6
2021-12-31 15:00:00,7.2,95.0,12.3,999.1,100.0,0.4
2021-12-31 16:00:00,6.2,100.0,11.9,999.5,100.0,2.7
2021-12-31 17:00:00,6.3,99.0,10.9,1000.4,100.0,0.7
2021-12-31 18:00:00,6.5,95.0,10.2,1001.3,100.0,0.2
2021-12-31 19:00:00,6.2,99.0,8.3,1002.2,100.0,0.1
2021-12-31 20:00:00,6.1,100.0,7.7,1003.0,100.0,0.1
2021-12-31 21:00:00,5.6,98.0,8.9,1004.4,93.0,0.0
2021-12-31 22:00:00,4.4,98.0,7.9,1005.7,17.0,0.0
2021-12-31 23:00:00,2.5,100.0,5.6,1007.1,30.0,0.0


==> Synthetic-Redundancy_fidelity_delta_rank_summary.csv <==
ratio,method,mean_delta_rank,std_delta_rank,ci95_low,ci95_high,n
0.05,MCIR,0.5128205128205128,0.16588631431348103,0.42124542124542125,0.5971153846153844,12
0.05,MI,0.48973166734075435,0.1622149134134319,0.4015596193685577,0.5822974570853763,12
0.05,PCIR,0.86996336996337,0.19779294757665425,0.7673992673992673,0.9707417582417581,12
0.1,MCIR,0.5073260073260073,0.13168763315607168,0.4358516483516483,0.5751373626373625,12
0.1,MI,0.4936459148211963,0.15220542924817276,0.41535221938089745,0.5772138344517237,12
0.1,PCIR,0.9194139194139194,0.3098020057883254,0.7527472527472527,1.0934523809523808,12
0.3,MCIR,0.4945054945054945,0.10287285244240561,0.4413919413919414,0.5531135531135531,12
0.3,MI,0.3674600081838039,0.11170094571665952,0.3060872427055611,0.43257427879258625,12
0.3,PCIR,0.9542124542124543,0.3605830874946799,0.7581959706959706,1.1483516483516485,12
0.5,MCIR,0.3736263736263736,0.10393451990921043,0.32051282051282043,0.42678571428571405,12
0.5,MI,0.29564439415638094,0.09957667700408705,0.24226060602311103,0.34958872712514377,12
0.5,PCIR,0.738095238095238,0.37303335830275774,0.556730769230769,0.9579212454212453,12
0.8,MCIR,0.293040293040293,0.070337994845333,0.25641025641025633,0.3333333333333333,12
0.8,MI,0.15474829620795896,0.0493863858278687,0.12843221639823663,0.18208025152422713,12
0.8,PCIR,0.543956043956044,0.3185090305578535,0.4084249084249085,0.7472985347985347,12


==> Synthetic-Redundancy_paired_ttests.csv <==
ratio,comparison,n_pairs,t_stat,p_value,significant_p_lt_0_01
0.05,MCIR < MI (Delta_rank),12,0.32507348995623,0.6243878221320602,False
0.05,MCIR < PCIR (Delta_rank),12,-5.297071416040863,0.00012677384813757574,True
0.1,MCIR < MI (Delta_rank),12,0.23325625302397915,0.5900769173750964,False
0.1,MCIR < PCIR (Delta_rank),12,-4.107732470419787,0.0008682267016693419,True
0.3,MCIR < MI (Delta_rank),12,3.9434159626712844,0.9988507418006367,False
0.3,MCIR < PCIR (Delta_rank),12,-4.047669217024943,0.0009615877203432988,True
0.5,MCIR < MI (Delta_rank),12,1.7826159652546965,0.9488824719313661,False
0.5,MCIR < PCIR (Delta_rank),12,-3.167156359705129,0.004481955447873358,True
0.8,MCIR < MI (Delta_rank),12,5.736639844762883,0.9999345401014919,False
0.8,MCIR < PCIR (Delta_rank),12,-2.853547474411487,0.007848397816880825,True


==> Synthetic-Redundancy_redundancy_scores.csv <==
duplicates,repeat,method,original_feature,original_feature_score,runtime_sec
1,0,MCIR,f0,0.1448471350827735,0.4137156009674072
1,0,MI,f0,0.0,0.28718090057373047
1,0,PCIR,f0,0.00011949951980231266,0.0015447139739990234
1,1,MCIR,f0,0.018681453166616964,0.3674025535583496
1,1,MI,f0,0.0,0.2746860980987549
1,1,PCIR,f0,0.00011949951980231266,0.001397848129272461
1,2,MCIR,f0,0.2729770548321459,0.34380483627319336
1,2,MI,f0,0.0,0.2757735252380371
1,2,PCIR,f0,0.00011949951980231266,0.001399993896484375
1,3,MCIR,f0,0.0011269027930543036,0.35477471351623535
1,3,MI,f0,0.0,0.27539634704589844
1,3,PCIR,f0,0.00011949951980231266,0.001194000244140625
1,4,MCIR,f0,0.0009910441411095934,0.33695268630981445
1,4,MI,f0,0.0,0.28635358810424805
1,4,PCIR,f0,0.00011949951980231266,0.001161336898803711
1,5,MCIR,f0,0.03844616414180579,0.33535003662109375
1,5,MI,f0,0.0,0.27526307106018066
1,5,PCIR,f0,0.00011949951980231266,0.0012083053588867188
1,6,MCIR,f0,0.012876829527586288,0.3569364547729492
1,6,MI,f0,0.0,0.27841639518737793
1,6,PCIR,f0,0.00011949951980231266,0.0014362335205078125
1,7,MCIR,f0,0.08456973723630028,0.3388829231262207
1,7,MI,f0,0.0,0.3544952869415283
1,7,PCIR,f0,0.00011949951980231266,0.0022423267364501953
2,0,MCIR,f0,0.08774290959494985,0.39537644386291504
2,0,MI,f0,0.0,0.29757070541381836
2,0,PCIR,f0,0.00011949951980231266,0.0014491081237792969
2,1,MCIR,f0,0.28291581277700906,0.39620113372802734
2,1,MI,f0,0.0,0.2971796989440918
2,1,PCIR,f0,0.00011949951980231266,0.0020728111267089844
2,2,MCIR,f0,0.1980199462520978,0.36676478385925293
2,2,MI,f0,0.0,0.2933359146118164
2,2,PCIR,f0,0.00011949951980231266,0.0014178752899169922
2,3,MCIR,f0,0.3427773042450877,0.39508652687072754
2,3,MI,f0,0.0,0.37002086639404297
2,3,PCIR,f0,0.00011949951980231266,0.0018723011016845703
2,4,MCIR,f0,0.16817811172194883,0.5288519859313965
2,4,MI,f0,0.0,0.43857836723327637
2,4,PCIR,f0,0.00011949951980231266,0.0018625259399414062
2,5,MCIR,f0,0.004668029395144294,0.8508222103118896
2,5,MI,f0,0.0,0.41338324546813965
2,5,PCIR,f0,0.00011949951980231266,0.002080678939819336
2,6,MCIR,f0,0.0015204519218523069,0.6770741939544678
2,6,MI,f0,0.0,0.29277873039245605
2,6,PCIR,f0,0.00011949951980231266,0.0012259483337402344
2,7,MCIR,f0,0.44253244394829194,0.35169458389282227
2,7,MI,f0,0.0,0.3018181324005127
2,7,PCIR,f0,0.00011949951980231266,0.0013134479522705078
4,0,MCIR,f0,0.44795418214508015,0.5585858821868896
4,0,MI,f0,0.0,0.3510725498199463
4,0,PCIR,f0,0.00011949951980231266,0.0025949478149414062
4,1,MCIR,f0,0.5684257111594105,1.279799222946167
4,1,MI,f0,0.0,0.32665348052978516
4,1,PCIR,f0,0.00011949951980231266,0.0013043880462646484
4,2,MCIR,f0,0.25855043752760537,0.5987391471862793
4,2,MI,f0,0.0,0.34828805923461914
4,2,PCIR,f0,0.00011949951980231266,0.0013577938079833984
4,3,MCIR,f0,0.07916544758455037,1.1232845783233643
4,3,MI,f0,0.0,0.3335127830505371
4,3,PCIR,f0,0.00011949951980231266,0.001316070556640625
4,4,MCIR,f0,0.4001511894051814,0.9248490333557129
4,4,MI,f0,0.0,0.35773468017578125
4,4,PCIR,f0,0.00011949951980231266,0.0013895034790039062
4,5,MCIR,f0,0.3199273296751881,0.6754910945892334
4,5,MI,f0,0.0,0.37367820739746094
4,5,PCIR,f0,0.00011949951980231266,0.0013561248779296875
4,6,MCIR,f0,0.12296722915628336,0.7534799575805664
4,6,MI,f0,0.0,0.3714122772216797
4,6,PCIR,f0,0.00011949951980231266,0.0012898445129394531
4,7,MCIR,f0,0.3825893057014963,1.0036048889160156
4,7,MI,f0,0.0,0.49428868293762207
4,7,PCIR,f0,0.00011949951980231266,0.0020868778228759766
8,0,MCIR,f0,0.15380948917185777,2.293079376220703
8,0,MI,f0,0.0,0.42640137672424316
8,0,PCIR,f0,0.00011949951980231266,0.0016350746154785156
8,1,MCIR,f0,0.04343343583886331,1.0015840530395508
8,1,MI,f0,0.0,0.3834414482116699
8,1,PCIR,f0,0.00011949951980231266,0.0015482902526855469
8,2,MCIR,f0,0.026965389021264236,1.6916279792785645
8,2,MI,f0,0.0,1.1379921436309814
8,2,PCIR,f0,0.00011949951980231266,0.0015113353729248047
8,3,MCIR,f0,0.168779029096863,1.7947461605072021
8,3,MI,f0,0.0,0.4315483570098877
8,3,PCIR,f0,0.00011949951980231266,0.0015485286712646484
8,4,MCIR,f0,0.0012686847893693762,0.9568314552307129
8,4,MI,f0,0.0,0.3952805995941162
8,4,PCIR,f0,0.00011949951980231266,0.0015413761138916016
8,5,MCIR,f0,0.0029542966176895383,1.0373167991638184
8,5,MI,f0,0.0,0.4297609329223633
8,5,PCIR,f0,0.00011949951980231266,0.002213001251220703
8,6,MCIR,f0,0.002618240172262534,2.010385751724243
8,6,MI,f0,0.0,0.6061863899230957
8,6,PCIR,f0,0.00011949951980231266,0.0026166439056396484
8,7,MCIR,f0,0.3042260781173282,1.0904514789581299
8,7,MI,f0,0.0,0.4202413558959961
8,7,PCIR,f0,0.00011949951980231266,0.0015740394592285156


==> all_deletion_curves.csv <==
removed_count,removed_fraction,r2,mae,rmse,zone,method
0,0.0,0.9923859013407548,31.63016082274832,43.00587967222768,NO1,MCIR
3,0.10714285714285714,-0.13475089617521374,430.6078901836474,525.0115438901133,NO1,MCIR
6,0.21428571428571427,-0.7437692949554389,528.1930412798779,650.8233089359674,NO1,MCIR
8,0.2857142857142857,-0.7389110245165456,527.4766946962824,649.9160555997348,NO1,MCIR
11,0.39285714285714285,-0.7469570854280496,529.1117145878773,651.4179234383296,NO1,MCIR
14,0.5,-0.9490971479321779,561.0890569272249,688.0742865944245,NO1,MCIR
17,0.6071428571428571,-0.9026015784745187,552.1265669414598,679.8177689196885,NO1,MCIR
20,0.7142857142857143,-0.8855959428140441,549.6218897908994,676.7728113579639,NO1,MCIR
22,0.7857142857142857,-0.9968543095547093,568.4975517499911,696.4529390822722,NO1,MCIR
25,0.8928571428571429,-1.0416053226860136,574.8077997342946,704.2137169469127,NO1,MCIR
28,1.0,-0.9397880919544825,558.2706701073548,686.4291688872971,NO1,MCIR
0,0.0,0.9923859013407548,31.63016082274832,43.00587967222768,NO1,SHAP
3,0.10714285714285714,-0.6366786747275124,510.5790554718786,630.5220768763008,NO1,SHAP
6,0.21428571428571427,-0.911754935528146,557.1946805696466,681.4510978804807,NO1,SHAP
8,0.2857142857142857,-1.0085364116924969,571.5254057790377,698.4871810262778,NO1,SHAP
11,0.39285714285714285,-1.0091009302048422,570.293007857194,698.5853324065168,NO1,SHAP
14,0.5,-0.9185328656920382,555.2379017705503,682.658036388215,NO1,SHAP
17,0.6071428571428571,-0.8981865656269985,552.3899399257634,679.0285476132642,NO1,SHAP
20,0.7142857142857143,-0.9193226594863642,555.3169750501689,682.798535311519,NO1,SHAP
22,0.7857142857142857,-0.9306043825504466,556.6730007983455,684.8023300821161,NO1,SHAP
25,0.8928571428571429,-0.935782983947258,557.6207640623883,685.7201627002477,NO1,SHAP
28,1.0,-0.9397880919544825,558.2706701073548,686.4291688872971,NO1,SHAP
0,0.0,0.9923859013407548,31.63016082274832,43.00587967222768,NO1,MI
3,0.10714285714285714,-0.8046379769118654,540.43534463494,662.084821635246,NO1,MI
6,0.21428571428571427,-0.80708625633726,538.431284190861,662.5337812782199,NO1,MI
8,0.2857142857142857,-0.7755334736035435,531.7007850629514,656.7241962949457,NO1,MI
11,0.39285714285714285,-0.7837184247573981,532.9393508177873,658.2361573475073,NO1,MI
14,0.5,-0.9556715211333993,561.1809438884395,689.2337590612699,NO1,MI
17,0.6071428571428571,-0.950364842027746,560.3888377314029,688.2980122118422,NO1,MI
20,0.7142857142857143,-1.0073464958275307,569.2685074096959,698.2802482298674,NO1,MI
22,0.7857142857142857,-1.0116836334721508,569.8080590289572,699.0342046178844,NO1,MI
25,0.8928571428571429,-0.9441355068808286,558.8789941015178,687.1979441648053,NO1,MI
28,1.0,-0.9397880919544825,558.2706701073548,686.4291688872971,NO1,MI
0,0.0,0.9923859013407548,31.63016082274832,43.00587967222768,NO1,HSIC
3,0.10714285714285714,-0.8046379769118654,540.43534463494,662.084821635246,NO1,HSIC
6,0.21428571428571427,-0.8202921519706594,540.7598889523294,664.9502197204469,NO1,HSIC
8,0.2857142857142857,-0.7755334736035435,531.7007850629514,656.7241962949457,NO1,HSIC
11,0.39285714285714285,-0.7837184247573981,532.9393508177873,658.2361573475073,NO1,HSIC
14,0.5,-0.9475847531442776,559.8777734682271,687.807280428419,NO1,HSIC
17,0.6071428571428571,-0.9457142238327036,559.5627867395327,687.4769038580454,NO1,HSIC
20,0.7142857142857143,-1.0193128874352864,570.9554810687661,700.358484076052,NO1,HSIC
22,0.7857142857142857,-1.0116836334721508,569.8080590289572,699.0342046178844,NO1,HSIC
25,0.8928571428571429,-0.9441355068808286,558.8789941015178,687.1979441648053,NO1,HSIC
28,1.0,-0.9397880919544825,558.2706701073548,686.4291688872971,NO1,HSIC
0,0.0,0.991894160647436,17.78572728486574,23.587264974591598,NO2,MCIR
3,0.10714285714285714,0.13605996660137087,198.92939845593625,243.51201205578985,NO2,MCIR
6,0.21428571428571427,-0.31932840796677575,242.91937189516813,300.9227670524557,NO2,MCIR
8,0.2857142857142857,-0.33044922633000207,243.82421906425424,302.1883673856333,NO2,MCIR
11,0.39285714285714285,-0.4227540956310962,252.62280008067256,312.49531588711096,NO2,MCIR
14,0.5,-0.3992269740818237,249.32818030874571,309.90078339764796,NO2,MCIR
17,0.6071428571428571,-0.39550854393680845,248.87189586648134,309.48873051384464,NO2,MCIR
20,0.7142857142857143,-0.43689845032251085,252.64118507088457,314.04481532876247,NO2,MCIR
22,0.7857142857142857,-0.4424123254482213,253.0245879847616,314.64678754345437,NO2,MCIR
25,0.8928571428571429,-0.5341658630364896,261.4189124903908,324.5000343942506,NO2,MCIR
28,1.0,-0.5223751435016373,260.4348205985412,323.2506686464395,NO2,MCIR
0,0.0,0.991894160647436,17.78572728486574,23.587264974591598,NO2,SHAP
3,0.10714285714285714,-0.24180824119095967,235.25760935209436,291.94823802752455,NO2,SHAP
6,0.21428571428571427,-0.46400123128332327,257.29162395136854,316.99273625981607,NO2,SHAP
8,0.2857142857142857,-0.5147791724226496,261.5263107614059,322.44322205675724,NO2,SHAP
11,0.39285714285714285,-0.5065566221353355,259.5416572972348,321.56688528745434,NO2,SHAP
14,0.5,-0.492922124253208,258.04045160847886,320.10847080648415,NO2,SHAP
17,0.6071428571428571,-0.4881002163929693,257.723999651946,319.59110225558175,NO2,SHAP
20,0.7142857142857143,-0.5135320479888799,259.95113004426935,322.3104602554523,NO2,SHAP
22,0.7857142857142857,-0.5244369703841261,260.66228046897345,323.46949165139796,NO2,SHAP
25,0.8928571428571429,-0.5233502351357342,260.54767201857925,323.35417420104494,NO2,SHAP
28,1.0,-0.5223751435016373,260.4348205985412,323.2506686464395,NO2,SHAP
0,0.0,0.991894160647436,17.78572728486574,23.587264974591598,NO2,MI
3,0.10714285714285714,-0.426530828879198,253.00128470623793,312.9098039797011,NO2,MI
6,0.21428571428571427,-0.4344059294501714,252.27853316736986,313.7723176420372,NO2,MI
8,0.2857142857142857,-0.4173761014040456,250.30385664671454,311.90414233891124,NO2,MI
11,0.39285714285714285,-0.4399685976327261,252.3852410567434,314.3801380422267,NO2,MI
14,0.5,-0.5173242251046044,259.6164724668594,322.7139844867821,NO2,MI
17,0.6071428571428571,-0.5487972337891385,262.5617011308124,326.04374421393095,NO2,MI
20,0.7142857142857143,-0.5685047126017428,263.85335095577983,328.1115388030485,NO2,MI
22,0.7857142857142857,-0.5037469292191628,258.9184276310203,321.26688798459253,NO2,MI
25,0.8928571428571429,-0.5211111202123011,260.3841619076936,323.1164437727261,NO2,MI
28,1.0,-0.5223751435016373,260.4348205985412,323.2506686464395,NO2,MI
0,0.0,0.991894160647436,17.78572728486574,23.587264974591598,NO2,HSIC
3,0.10714285714285714,-0.426530828879198,253.00128470623793,312.9098039797011,NO2,HSIC
6,0.21428571428571427,-0.44266883377706856,252.89704392212752,314.6747635709548,NO2,HSIC
8,0.2857142857142857,-0.4173761014040456,250.30385664671454,311.90414233891124,NO2,HSIC
11,0.39285714285714285,-0.4399685976327261,252.3852410567434,314.3801380422267,NO2,HSIC
14,0.5,-0.5081367890307971,258.7758455254666,321.7354804036429,NO2,HSIC
17,0.6071428571428571,-0.5219131486003301,259.8285216586813,323.20161651458704,NO2,HSIC
20,0.7142857142857143,-0.5832398602336777,265.21172505603505,329.6491401934369,NO2,HSIC
22,0.7857142857142857,-0.5854816472800406,265.37528604118995,329.88244083795956,NO2,HSIC
25,0.8928571428571429,-0.5211111202123011,260.3841619076936,323.1164437727261,NO2,HSIC
28,1.0,-0.5223751435016373,260.4348205985412,323.2506686464395,NO2,HSIC
0,0.0,0.9924095262835904,10.477167142610528,14.179970181061291,NO3,MCIR
3,0.10714285714285714,-0.3515731032071523,155.54337563940263,189.21721563538438,NO3,MCIR
6,0.21428571428571427,-0.4201919897508719,160.0259819467226,193.96099644994243,NO3,MCIR
8,0.2857142857142857,-1.067119980706606,191.8058674548256,234.0042362386755,NO3,MCIR
11,0.39285714285714285,-1.0559778155833874,190.77678521546946,233.37272068971637,NO3,MCIR
14,0.5,-1.1286253776568556,194.2826229767614,237.4600172194067,NO3,MCIR
17,0.6071428571428571,-1.2030840712606738,198.17396507001305,241.57746096288292,NO3,MCIR
20,0.7142857142857143,-1.2032308080323082,198.09797277385093,241.58550598189592,NO3,MCIR
22,0.7857142857142857,-1.2370619789656696,200.36775993155123,243.43324341131841,NO3,MCIR
25,0.8928571428571429,-1.1771249291994916,197.00453632974515,240.14997875277388,NO3,MCIR
28,1.0,-1.1993835942551314,198.21852513363487,241.37448923907368,NO3,MCIR
0,0.0,0.9924095262835904,10.477167142610528,14.179970181061291,NO3,SHAP
3,0.10714285714285714,-0.8673668972132695,181.49269847738933,222.41071440125842,NO3,SHAP
6,0.21428571428571427,-1.1290032573505124,195.34769081796608,237.48109357636397,NO3,SHAP
8,0.2857142857142857,-1.1497550973094959,196.10338849170256,238.63567585049702,NO3,SHAP
11,0.39285714285714285,-1.1431261248865021,195.37529920495075,238.26746398027348,NO3,SHAP
14,0.5,-1.1422236815170344,195.43102433752412,238.21729298679915,NO3,SHAP
17,0.6071428571428571,-1.2059521351380447,198.51352822589655,241.7346574691167,NO3,SHAP
20,0.7142857142857143,-1.2154697746781347,198.92228712697323,242.25558151412275,NO3,SHAP
22,0.7857142857142857,-1.1927922578724686,197.7834212523576,241.01253004072504,NO3,SHAP
25,0.8928571428571429,-1.1935288196378995,197.95137690843106,241.0530048529496,NO3,SHAP
28,1.0,-1.1993835942551314,198.21852513363487,241.37448923907368,NO3,SHAP
0,0.0,0.9924095262835904,10.477167142610528,14.179970181061291,NO3,MI
3,0.10714285714285714,-1.0316237907841779,191.1673443268311,231.98639819633777,NO3,MI
6,0.21428571428571427,-0.9966214522721177,188.85062857132482,229.97929784285313,NO3,MI
8,0.2857142857142857,-1.0286887107201492,189.96744710193346,231.81876264383953,NO3,MI
11,0.39285714285714285,-1.0765644395744256,192.30602081089324,234.53819768980537,NO3,MI
14,0.5,-1.1686204955325326,196.94601531214244,239.68047470100677,NO3,MI
17,0.6071428571428571,-1.1570259867712616,196.40289352032903,239.0388913127502,NO3,MI
20,0.7142857142857143,-1.2879258501425515,203.0479307196506,246.18514844030355,NO3,MI
22,0.7857142857142857,-1.3014668930898043,203.82665533768503,246.91259459942643,NO3,MI
25,0.8928571428571429,-1.2967578111921996,203.6550463713552,246.65985861287948,NO3,MI
28,1.0,-1.1993835942551314,198.21852513363487,241.37448923907368,NO3,MI
0,0.0,0.9924095262835904,10.477167142610528,14.179970181061291,NO3,HSIC
3,0.10714285714285714,-1.0316237907841779,191.1673443268311,231.98639819633777,NO3,HSIC
6,0.21428571428571427,-1.1097679373524132,194.49982283044463,236.40585106703483,NO3,HSIC
8,0.2857142857142857,-1.0286887107201492,189.96744710193346,231.81876264383953,NO3,HSIC
11,0.39285714285714285,-1.0665914723150096,191.98164640029452,233.97431995184036,NO3,HSIC
14,0.5,-1.177303125903785,197.49866424490713,240.15980663599402,NO3,HSIC
17,0.6071428571428571,-1.1570259867712616,196.40289352032903,239.0388913127502,NO3,HSIC
20,0.7142857142857143,-1.2266159668938914,199.96671000116206,242.86421981819902,NO3,HSIC
22,0.7857142857142857,-1.3014668930898043,203.82665533768503,246.91259459942643,NO3,HSIC
25,0.8928571428571429,-1.2106982729405829,198.81082453607695,241.99456554449102,NO3,HSIC
28,1.0,-1.1993835942551314,198.21852513363487,241.37448923907368,NO3,HSIC
0,0.0,0.9936836345322551,6.914453135475141,8.911742758677926,NO4,MCIR
3,0.10714285714285714,-1.0040238832099075,135.25932559923393,158.73783880104187,NO4,MCIR
6,0.21428571428571427,-1.1504505161696117,140.39323261182423,164.4348033944887,NO4,MCIR
8,0.2857142857142857,-1.9698111524695552,165.09936212674978,193.23840028801888,NO4,MCIR
11,0.39285714285714285,-2.0107145103169617,166.27391932157957,194.56459056880541,NO4,MCIR
14,0.5,-2.0701930705302702,168.1282995298198,196.47706421070654,NO4,MCIR
17,0.6071428571428571,-2.070261407765158,168.1271864413124,196.47925081986526,NO4,MCIR
20,0.7142857142857143,-2.033931959383525,167.00116336918532,195.31335269426364,NO4,MCIR
22,0.7857142857142857,-2.11479460587191,169.62926889938947,197.89905646740252,NO4,MCIR
25,0.8928571428571429,-2.3971257755215767,177.2141935929008,206.67351695573987,NO4,MCIR
28,1.0,-2.5042121092292793,180.63853220645024,209.90568919044998,NO4,MCIR
0,0.0,0.9936836345322551,6.914453135475141,8.911742758677926,NO4,SHAP
3,0.10714285714285714,-2.21561067212677,172.76318949474623,201.076236167306,NO4,SHAP
6,0.21428571428571427,-2.2769948763300016,173.8484488341028,202.9863796550873,NO4,SHAP
8,0.2857142857142857,-2.3985589046733296,177.4827440903443,206.717106541489,NO4,SHAP
11,0.39285714285714285,-2.3027232593766653,174.34828151118018,203.7816663137911,NO4,SHAP
14,0.5,-2.2934534893822134,174.11512064988335,203.4954878538318,NO4,SHAP
17,0.6071428571428571,-2.4033432935511043,177.53823800163357,206.86256042672568,NO4,SHAP
20,0.7142857142857143,-2.4760057631591854,179.96756365533824,209.05918863752316,NO4,SHAP
22,0.7857142857142857,-2.490457932627956,180.35693474601553,209.49333994060953,NO4,SHAP
25,0.8928571428571429,-2.4768305575432565,179.91046729186033,209.08399018116182,NO4,SHAP
28,1.0,-2.5042121092292793,180.63853220645024,209.90568919044998,NO4,SHAP
0,0.0,0.9936836345322551,6.914453135475141,8.911742758677926,NO4,MI
3,0.10714285714285714,-2.21561067212677,172.76318949474623,201.076236167306,NO4,MI
6,0.21428571428571427,-2.244592433152084,173.40935745064672,201.98033684830762,NO4,MI
8,0.2857142857142857,-2.1938424697299768,171.68701521046376,200.3944836921636,NO4,MI
11,0.39285714285714285,-2.2935040684564014,174.61239068840953,203.49705043455347,NO4,MI
14,0.5,-2.393819713263493,177.70113713244825,206.57292576775416,NO4,MI
17,0.6071428571428571,-2.4209767749460696,178.5937249993296,207.39776861776508,NO4,MI
20,0.7142857142857143,-2.5803291250525686,183.43717478178186,212.17318332809296,NO4,MI
22,0.7857142857142857,-2.577957078503686,183.35198639404857,212.10288698987875,NO4,MI
25,0.8928571428571429,-2.622163468051936,184.75778365844448,213.40915180119725,NO4,MI
28,1.0,-2.5042121092292793,180.63853220645024,209.90568919044998,NO4,MI
0,0.0,0.9936836345322551,6.914453135475141,8.911742758677926,NO4,HSIC
3,0.10714285714285714,-1.4414783295414422,150.1133136181864,175.20861377932414,NO4,HSIC
6,0.21428571428571427,-2.244592433152084,173.40935745064672,201.98033684830762,NO4,HSIC
8,0.2857142857142857,-2.1938424697299768,171.68701521046376,200.3944836921636,NO4,HSIC
11,0.39285714285714285,-2.2935040684564014,174.61239068840953,203.49705043455347,NO4,HSIC
14,0.5,-2.405901275398082,178.1522975895443,206.9402856571192,NO4,HSIC
17,0.6071428571428571,-2.4589529850704746,179.74923095004783,208.54575118311186,NO4,HSIC
20,0.7142857142857143,-2.5803291250525686,183.43717478178186,212.17318332809296,NO4,HSIC
22,0.7857142857142857,-2.6259284706350075,184.82316076073548,213.5200354389031,NO4,HSIC
25,0.8928571428571429,-2.5158603972797864,180.98049535685874,210.25427160286392,NO4,HSIC
28,1.0,-2.5042121092292793,180.63853220645024,209.90568919044998,NO4,HSIC
0,0.0,0.9902898273405147,6.980963525837565,9.218455436416557,NO5,MCIR
3,0.10714285714285714,-0.002053782882436739,77.2131571475101,93.64620888754037,NO5,MCIR
6,0.21428571428571427,-0.4423188786693981,91.62327970247247,112.35058250820627,NO5,MCIR
8,0.2857142857142857,-0.46121016050932817,92.34888777743761,113.08396464088732,NO5,MCIR
11,0.39285714285714285,-0.4468316659864138,91.32218203337297,112.52620882727973,NO5,MCIR
14,0.5,-0.4589988550831836,91.69007388186945,112.99836509107936,NO5,MCIR
17,0.6071428571428571,-0.5946885548933152,95.92311857385002,118.13609825367728,NO5,MCIR
20,0.7142857142857143,-0.7423109473744645,100.65151663284826,123.48309811558362,NO5,MCIR
22,0.7857142857142857,-0.6607607825284008,98.03854038404381,120.55860798805688,NO5,MCIR
25,0.8928571428571429,-0.6863972390920448,98.80414733188375,121.48555041489571,NO5,MCIR
28,1.0,-0.7552846416563512,100.834194471416,123.9419888586853,NO5,MCIR
0,0.0,0.9902898273405147,6.980963525837565,9.218455436416557,NO5,SHAP
3,0.10714285714285714,-0.3808249258511145,89.65976557960772,109.9294343956511,NO5,SHAP
6,0.21428571428571427,-0.6825022819396496,99.09597755624173,121.34517585277868,NO5,SHAP
8,0.2857142857142857,-0.729672774294748,100.19142252138604,123.03442932147446,NO5,SHAP
11,0.39285714285714285,-0.7017612912534059,99.23613096538342,122.03769741197902,NO5,SHAP
14,0.5,-0.7375418543052668,100.26500399871058,123.31398193973673,NO5,SHAP
17,0.6071428571428571,-0.7427789521085473,100.42994904681801,123.49968149132827,NO5,SHAP
20,0.7142857142857143,-0.735997689844109,100.27310648553704,123.25917480141469,NO5,SHAP
22,0.7857142857142857,-0.747215305898119,100.5981724998771,123.65676970132843,NO5,SHAP
25,0.8928571428571429,-0.7437494730854861,100.51352368666869,123.53406403571795,NO5,SHAP
28,1.0,-0.7552846416563512,100.834194471416,123.9419888586853,NO5,SHAP
0,0.0,0.9902898273405147,6.980963525837565,9.218455436416557,NO5,MI
3,0.10714285714285714,-0.6136152509448036,97.45173887693636,118.83508451609343,NO5,MI
6,0.21428571428571427,-0.52562978532343,93.76809193067747,115.54981750693958,NO5,MI
8,0.2857142857142857,-0.5599844028723917,94.78632199355067,116.84356858029632,NO5,MI
11,0.39285714285714285,-0.5721310257665155,95.19437158789732,117.29758041334173,NO5,MI
14,0.5,-0.7023345663567444,99.08619916902799,122.05825120026975,NO5,MI
17,0.6071428571428571,-0.7804205541134122,101.49025162406589,124.82626735097745,NO5,MI
20,0.7142857142857143,-0.7929824256002833,101.92136887609277,125.265853202635,NO5,MI
22,0.7857142857142857,-0.7994088274872477,102.1831872970616,125.49014114497456,NO5,MI
25,0.8928571428571429,-0.7415792785148656,100.45107714480612,123.45716754762019,NO5,MI
28,1.0,-0.7552846416563512,100.834194471416,123.9419888586853,NO5,MI
0,0.0,0.9902898273405147,6.980963525837565,9.218455436416557,NO5,HSIC
3,0.10714285714285714,-0.6136152509448036,97.45173887693636,118.83508451609343,NO5,HSIC
6,0.21428571428571427,-0.6357930894162471,97.43451654010833,119.6489437328122,NO5,HSIC
8,0.2857142857142857,-0.5599844028723917,94.78632199355067,116.84356858029632,NO5,HSIC
11,0.39285714285714285,-0.5721310257665155,95.19437158789732,117.29758041334173,NO5,HSIC
14,0.5,-0.6967659025871471,98.87337588172755,121.85844966178973,NO5,HSIC
17,0.6071428571428571,-0.6955187118648751,98.84326454703813,121.81365601469255,NO5,HSIC
20,0.7142857142857143,-0.7430126861123054,100.42629439225186,123.50796283624565,NO5,HSIC
22,0.7857142857142857,-0.8324908072290862,103.12313615812045,126.63845012981277,NO5,HSIC
25,0.8928571428571429,-0.7415792785148656,100.45107714480612,123.45716754762019,NO5,HSIC
28,1.0,-0.7552846416563512,100.834194471416,123.9419888586853,NO5,HSIC


==> all_full_lw_repetitions.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,representation_wasserstein,zone,repetition,seed
0.6940339354132458,0.5343915343915343,0.7777777777777778,64.511488107333,NO1,0,42
0.655719759168035,0.49735449735449727,0.6,42.198675677207255,NO1,1,43
0.6819923371647509,0.5396825396825397,0.6,89.51800391701063,NO1,2,44
0.6666666666666666,0.5185185185185185,0.6,45.48132500930725,NO1,3,45
0.5566502463054187,0.4285714285714285,0.6,97.09027110719381,NO1,4,46
0.7991242474001095,0.6031746031746031,0.7777777777777778,45.09373643548677,NO1,5,47
0.6113847837985769,0.46031746031746035,0.6,77.90064932741842,NO1,6,48
0.7920087575259989,0.6137566137566137,0.7777777777777778,52.998289240644404,NO1,7,49
0.6464148877941982,0.48148148148148145,0.45454545454545453,63.62694371520961,NO1,8,50
0.5599343185550082,0.4074074074074074,0.6,67.24258344592404,NO1,9,51
0.7520525451559934,0.5925925925925926,1.0,37.46299099429239,NO2,0,42
0.6486042692939245,0.5079365079365079,0.7777777777777778,28.084039754534565,NO2,1,43
0.6967706622879036,0.5396825396825397,1.0,49.871738997286364,NO2,2,44
0.7991242474001095,0.6507936507936508,1.0,24.01370794461124,NO2,3,45
0.5632183908045977,0.4021164021164021,0.7777777777777778,51.19051392981579,NO2,4,46
0.7142857142857142,0.566137566137566,0.6,26.975736491001875,NO2,5,47
0.7361795292829775,0.582010582010582,0.7777777777777778,42.95748531802286,NO2,6,48
0.8275862068965517,0.656084656084656,1.0,34.77684071323022,NO2,7,49
0.8719211822660098,0.708994708994709,0.6,33.62636352242097,NO2,8,50
0.48330596606458676,0.37037037037037035,0.45454545454545453,41.40831016431349,NO2,9,51
0.6070060207991241,0.4708994708994709,0.7777777777777778,19.687005862851247,NO3,0,42
0.7350848385331145,0.5555555555555556,0.6,18.335978106196837,NO3,1,43
0.42145593869731796,0.2962962962962963,0.6,31.63345087506666,NO3,2,44
0.6518883415435139,0.455026455026455,0.7777777777777778,16.335145627192652,NO3,3,45
0.6759715380405036,0.5396825396825397,0.6,26.622812141021047,NO3,4,46
0.5199781061850027,0.38095238095238093,0.6,15.376809424065693,NO3,5,47
0.7723043240284619,0.6084656084656085,0.7777777777777778,25.453917435295043,NO3,6,48
0.840175150519978,0.7195767195767195,0.7777777777777778,20.499650539230057,NO3,7,49
0.7629994526546251,0.5925925925925926,0.6,24.400922066088604,NO3,8,50
0.6059113300492611,0.455026455026455,0.6,24.66411069890739,NO3,9,51
0.8078817733990148,0.6243386243386243,0.6,10.60924003631644,NO4,0,42
0.632183908045977,0.4497354497354497,0.45454545454545453,13.46875519855676,NO4,1,43
0.6524356869184454,0.5079365079365079,0.7777777777777778,16.0474271940025,NO4,2,44
0.6042692939244664,0.43915343915343913,0.45454545454545453,13.545228968742029,NO4,3,45
0.5041050903119868,0.3544973544973545,0.45454545454545453,20.12791908338402,NO4,4,46
0.6009852216748768,0.4497354497354497,0.45454545454545453,9.121663018648599,NO4,5,47
0.599343185550082,0.4497354497354497,0.6,13.982697501747554,NO4,6,48
0.6507936507936508,0.48677248677248675,0.6,12.545189234837846,NO4,7,49
0.7657361795292829,0.5873015873015872,0.6,16.78849449074739,NO4,8,50
0.582375478927203,0.43386243386243384,0.6,17.780157222125485,NO4,9,51
0.7597153804050356,0.5978835978835979,0.6,12.705754744251864,NO5,0,42
0.6015325670498085,0.4656084656084656,0.6,12.548906356427215,NO5,1,43
0.6102900930487137,0.48148148148148145,0.6,19.404666131013588,NO5,2,44
0.6798029556650246,0.5291005291005291,0.6,10.13958205128644,NO5,3,45
0.46360153256704983,0.3386243386243386,0.6,17.33826061657107,NO5,4,46
0.7060755336617406,0.5396825396825397,0.6,11.168725890763907,NO5,5,47
0.6376573617952929,0.4708994708994709,0.6,16.316036742482787,NO5,6,48
0.5922276956759714,0.46031746031746035,0.6,12.094818729210663,NO5,7,49
0.5675971538040504,0.4074074074074074,0.6,13.396187855328025,NO5,8,50
0.5566502463054187,0.4232804232804233,0.6,16.19158329728404,NO5,9,51


==> all_runtime_repetitions.csv <==
zone,repetition,method,seconds
NO1,0,MCIR,0.06671793300006357
NO1,0,TreeSHAP,0.2544520899999725
NO1,0,Marginal MI,0.05362143199999991
NO1,0,HSIC,0.10123647900002197
NO1,1,MCIR,0.07632660299998406
NO1,1,TreeSHAP,0.26807685000005677
NO1,1,Marginal MI,0.052008959999966464
NO1,1,HSIC,0.1138753129999941
NO1,2,MCIR,0.07427399700009119
NO1,2,TreeSHAP,0.14940872100009983
NO1,2,Marginal MI,0.054668018000029406
NO1,2,HSIC,0.104223587999968
NO1,3,MCIR,0.08425702800002455
NO1,3,TreeSHAP,0.2780676030000677
NO1,3,Marginal MI,0.05289858900005129
NO1,3,HSIC,0.10578593899992939
NO1,4,MCIR,0.08059639000009611
NO1,4,TreeSHAP,0.27470060099994953
NO1,4,Marginal MI,0.055281836999938605
NO1,4,HSIC,0.10907633500005431
NO1,5,MCIR,0.07258984999998574
NO1,5,TreeSHAP,0.1767500519999885
NO1,5,Marginal MI,0.05494217800003298
NO1,5,HSIC,0.10684822499990787
NO1,6,MCIR,0.07667967299994416
NO1,6,TreeSHAP,0.2718483669999614
NO1,6,Marginal MI,0.05318523899995853
NO1,6,HSIC,0.10855500799993933
NO1,7,MCIR,0.08658118799996828
NO1,7,TreeSHAP,0.1718642019999379
NO1,7,Marginal MI,0.06746775199997046
NO1,7,HSIC,0.10740718599993215
NO1,8,MCIR,0.07708970299995599
NO1,8,TreeSHAP,0.26838103799991586
NO1,8,Marginal MI,0.05682405699997162
NO1,8,HSIC,0.17975055600004453
NO1,9,MCIR,0.13374154199993882
NO1,9,TreeSHAP,0.3952264729999797
NO1,9,Marginal MI,0.07586646300001121
NO1,9,HSIC,0.593677441000068
NO2,0,MCIR,0.06435218100000384
NO2,0,TreeSHAP,0.23646887500001412
NO2,0,Marginal MI,0.054420305999997254
NO2,0,HSIC,0.10863412499998049
NO2,1,MCIR,0.10311978400000044
NO2,1,TreeSHAP,0.1442166609999731
NO2,1,Marginal MI,0.05700853900009406
NO2,1,HSIC,0.10813292299997102
NO2,2,MCIR,0.09096301499994297
NO2,2,TreeSHAP,0.24949156999991828
NO2,2,Marginal MI,0.053778600999976334
NO2,2,HSIC,0.10907452100002502
NO2,3,MCIR,0.07252780999999686
NO2,3,TreeSHAP,0.2882758130000411
NO2,3,Marginal MI,0.054372112999999445
NO2,3,HSIC,0.1691327649999721
NO2,4,MCIR,0.08869799399997191
NO2,4,TreeSHAP,0.18545135099998333
NO2,4,Marginal MI,0.054364170999974704
NO2,4,HSIC,0.1057018239999934
NO2,5,MCIR,0.07350781200000256
NO2,5,TreeSHAP,0.2924204749999717
NO2,5,Marginal MI,0.05433160199993381
NO2,5,HSIC,0.10900573900005384
NO2,6,MCIR,0.072819332999984
NO2,6,TreeSHAP,0.28519338700004937
NO2,6,Marginal MI,0.06133723200002805
NO2,6,HSIC,0.10849450000000616
NO2,7,MCIR,0.07851452900001732
NO2,7,TreeSHAP,0.18873435399996197
NO2,7,Marginal MI,0.05551577599999291
NO2,7,HSIC,0.1147334030000593
NO2,8,MCIR,0.07171574899996358
NO2,8,TreeSHAP,0.3580496329999505
NO2,8,Marginal MI,0.0898868389999734
NO2,8,HSIC,0.6648244130000194
NO2,9,MCIR,0.13124923500004115
NO2,9,TreeSHAP,0.4111633290000327
NO2,9,Marginal MI,0.08756909600003837
NO2,9,HSIC,0.2030981980000206
NO3,0,MCIR,0.08758681700010129
NO3,0,TreeSHAP,0.2287992359999862
NO3,0,Marginal MI,0.08510177000005115
NO3,0,HSIC,0.11802065899996705
NO3,1,MCIR,0.1400328400000035
NO3,1,TreeSHAP,0.3737390679999635
NO3,1,Marginal MI,0.08616680800002996
NO3,1,HSIC,0.44150819000003594
NO3,2,MCIR,0.14296076699997684
NO3,2,TreeSHAP,0.43076618299994607
NO3,2,Marginal MI,0.08518599100000301
NO3,2,HSIC,0.2943209799999522
NO3,3,MCIR,0.14772394799990707
NO3,3,TreeSHAP,0.302396677000047
NO3,3,Marginal MI,0.08470228999999563
NO3,3,HSIC,0.1718008950000467
NO3,4,MCIR,0.09172919699994964
NO3,4,TreeSHAP,0.2718240279999691
NO3,4,Marginal MI,0.05701156999998602
NO3,4,HSIC,0.14353812499996366
NO3,5,MCIR,0.08066084099993986
NO3,5,TreeSHAP,0.27048303599997325
NO3,5,Marginal MI,0.054355203000000074
NO3,5,HSIC,0.11076904000003651
NO3,6,MCIR,0.07226360100003149
NO3,6,TreeSHAP,0.21997679600008269
NO3,6,Marginal MI,0.05488308200006031
NO3,6,HSIC,0.14222264300008192
NO3,7,MCIR,0.07460217099992406
NO3,7,TreeSHAP,0.26304768399995737
NO3,7,Marginal MI,0.0564204580000478
NO3,7,HSIC,0.1061504709999781
NO3,8,MCIR,0.07418645799998558
NO3,8,TreeSHAP,0.2818583569999191
NO3,8,Marginal MI,0.056778999000016483
NO3,8,HSIC,0.13601887000004353
NO3,9,MCIR,0.07117229300001782
NO3,9,TreeSHAP,0.1736251679999441
NO3,9,Marginal MI,0.05450885599998401
NO3,9,HSIC,0.11091058400006659
NO4,0,MCIR,0.06453273500005707
NO4,0,TreeSHAP,0.2438335529999449
NO4,0,Marginal MI,0.05512577800004692
NO4,0,HSIC,0.13714038599994183
NO4,1,MCIR,0.07199499399996512
NO4,1,TreeSHAP,0.24482375899992803
NO4,1,Marginal MI,0.05389327000000321
NO4,1,HSIC,0.11059759900001609
NO4,2,MCIR,0.07526229300003706
NO4,2,TreeSHAP,0.14442998100003024
NO4,2,Marginal MI,0.06507223100004467
NO4,2,HSIC,0.10835374800001318
NO4,3,MCIR,0.18963017199996557
NO4,3,TreeSHAP,0.16137728499995774
NO4,3,Marginal MI,0.05452948800007107
NO4,3,HSIC,0.10725005999995574
NO4,4,MCIR,0.07260475600003247
NO4,4,TreeSHAP,0.2712273989999403
NO4,4,Marginal MI,0.0532528150000644
NO4,4,HSIC,0.1078172039999572
NO4,5,MCIR,0.07406725299995287
NO4,5,TreeSHAP,0.2832440450000604
NO4,5,Marginal MI,0.05577206800001022
NO4,5,HSIC,0.11120873499999107
NO4,6,MCIR,0.07605651500000477
NO4,6,TreeSHAP,0.18376636600009988
NO4,6,Marginal MI,0.055115556000032484
NO4,6,HSIC,0.10802858299996387
NO4,7,MCIR,0.07408673999998427
NO4,7,TreeSHAP,0.28181160400004046
NO4,7,Marginal MI,0.055503364000060174
NO4,7,HSIC,0.10637961500003712
NO4,8,MCIR,0.07161561600003097
NO4,8,TreeSHAP,0.28010640100001183
NO4,8,Marginal MI,0.05500278399995295
NO4,8,HSIC,0.1067762010000024
NO4,9,MCIR,0.07250564100002066
NO4,9,TreeSHAP,0.1857854639999914
NO4,9,Marginal MI,0.05617017899999155
NO4,9,HSIC,0.10459956400006831
NO5,0,MCIR,0.10743473699994865
NO5,0,TreeSHAP,0.39562113300007695
NO5,0,Marginal MI,0.08433550600000217
NO5,0,HSIC,0.3258788770000365
NO5,1,MCIR,0.07982453900001474
NO5,1,TreeSHAP,0.255643364999969
NO5,1,Marginal MI,0.054552655999941635
NO5,1,HSIC,0.10967314599997735
NO5,2,MCIR,0.07256222399996659
NO5,2,TreeSHAP,0.1676329800000076
NO5,2,Marginal MI,0.054378939999992326
NO5,2,HSIC,0.11556184400001257
NO5,3,MCIR,0.07360802199991667
NO5,3,TreeSHAP,0.26535180400003355
NO5,3,Marginal MI,0.06047209100006512
NO5,3,HSIC,0.11065676800001256
NO5,4,MCIR,0.07247861999996985
NO5,4,TreeSHAP,0.26674728900002265
NO5,4,Marginal MI,0.053704585999980736
NO5,4,HSIC,0.10757914399994206
NO5,5,MCIR,0.07693224199999804
NO5,5,TreeSHAP,0.163788865000015
NO5,5,Marginal MI,0.05334712399996988
NO5,5,HSIC,0.1374587079999401
NO5,6,MCIR,0.08524575000001278
NO5,6,TreeSHAP,0.2801007580000032
NO5,6,Marginal MI,0.0600811630000635
NO5,6,HSIC,0.10784134799996536
NO5,7,MCIR,0.09171014300000024
NO5,7,TreeSHAP,0.27467828799990457
NO5,7,Marginal MI,0.06833127200002309
NO5,7,HSIC,0.1121389890000728
NO5,8,MCIR,0.07441376999997829
NO5,8,TreeSHAP,0.1857795130000568
NO5,8,Marginal MI,0.05506225900001027
NO5,8,HSIC,0.10734284900001967
NO5,9,MCIR,0.07583470300005501
NO5,9,TreeSHAP,0.2741224809999494
NO5,9,Marginal MI,0.05352448700000423
NO5,9,HSIC,0.1324225790000355


==> config.json <==
{
  "start": "2021-01-01",
  "end": "2022-01-01",
  "zones": [
    "NO1",
    "NO2",
    "NO3",
    "NO4",
    "NO5"
  ],
  "phi_size": 5,
  "top_k": 8,
  "explanation_n": 200,
  "repetitions": 10,
  "train_fraction": 0.8,
  "base_seed": 42,
  "ridge": 1e-06,
  "deletion_steps": 10,
  "output_dir": "/content/norway_mcir_corrected",
  "n_estimators": 500,
  "max_depth": 6,
  "learning_rate": 0.05,
  "subsample": 0.8,
  "colsample_bytree": 0.8,
  "n_jobs": 4
}

==> environment.json <==
{
  "python": "3.12.13 (main, Mar  4 2026, 09:23:07) [GCC 11.4.0]",
  "platform": "Linux-6.6.122+-x86_64-with-glibc2.35",
  "numpy": "2.0.2",
  "pandas": "2.2.2",
  "scikit_learn": "1.6.1",
  "xgboost": "3.3.0",
  "shap": "0.52.0",
  "gpu_requested": "cuda"
}

==> master_comparison_table.csv <==
dataset,redundancy_delta_MCIR_r1_to_r8,redundancy_delta_MI_r1_to_r8,redundancy_delta_PCIR_r1_to_r8,delta_rank_MCIR_at_0.1,delta_rank_MI_at_0.1,delta_rank_PCIR_at_0.1,MCIR_better_than_MI_p_lt_0_01_at_0.1,MCIR_better_than_PCIR_p_lt_0_01_at_0.1
Synthetic-Redundancy,0.016192290238013163,0.0,0.0,0.5073260073260073,0.4936459148211963,0.9194139194139194,False,True
Diabetes,0.07188433215925621,0.0,0.0,0.7592592592592592,0.595320086596517,1.0,False,False


==> master_comparison_table_1.csv <==
dataset,redundancy_delta_MCIR_r1_to_r8,redundancy_delta_MI_r1_to_r8,redundancy_delta_PCIR_r1_to_r8,delta_rank_MCIR_at_0.1,delta_rank_MI_at_0.1,delta_rank_PCIR_at_0.1,MCIR_better_than_MI_p_lt_0_01_at_0.1,MCIR_better_than_PCIR_p_lt_0_01_at_0.1
HouseEnergy-Sim,0.00019958060727949593,0.001508327507676377,0.0,0.31140350877192985,0.25255309613601484,0.03859649122807013,False,False


==> summary_cross_method_agreement.csv <==
spearman_rho,kendall_tau_b,jaccard_at_8,zone,comparison
0.3771209633278598,0.25396825396825395,0.3333333333333333,NO1,MCIR vs SHAP
-0.20525451559934318,-0.14285714285714285,0.23076923076923078,NO1,MCIR vs MI
-0.21127531472359057,-0.14285714285714285,0.23076923076923078,NO1,MCIR vs HSIC
0.5517241379310345,0.3968253968253968,0.6,NO2,MCIR vs SHAP
0.03065134099616858,0.015873015873015872,0.23076923076923078,NO2,MCIR vs MI
-0.03229337712096333,-0.010582010582010581,0.23076923076923078,NO2,MCIR vs HSIC
0.25725232621784344,0.1693121693121693,0.3333333333333333,NO3,MCIR vs SHAP
-0.13738368910782706,-0.09523809523809523,0.23076923076923078,NO3,MCIR vs MI
-0.13793103448275862,-0.10582010582010583,0.23076923076923078,NO3,MCIR vs HSIC
0.27257799671592775,0.2275132275132275,0.45454545454545453,NO4,MCIR vs SHAP
0.021346469622331693,0.005291005291005291,0.23076923076923078,NO4,MCIR vs MI
0.026272577996715927,0.021164021164021163,0.23076923076923078,NO4,MCIR vs HSIC
0.2468527640941434,0.1693121693121693,0.3333333333333333,NO5,MCIR vs SHAP
-0.13355227148330595,-0.07407407407407407,0.23076923076923078,NO5,MCIR vs MI
-0.11494252873563218,-0.07936507936507936,0.23076923076923078,NO5,MCIR vs HSIC


==> summary_deletion_auc.csv <==
zone,method,deletion_auc_r2,final_r2,initial_r2
NO1,MCIR,-0.7021059217003699,-0.9397880919544825,0.9923859013407548
NO1,SHAP,-0.8050534042735777,-0.9397880919544825,0.9923859013407548
NO1,MI,-0.7943147410412685,-0.9397880919544825,0.9923859013407548
NO1,HSIC,-0.7951975467394969,-0.9397880919544825,0.9923859013407548
NO2,MCIR,-0.28447246534659354,-0.5223751435016373,0.991894160647436
NO2,SHAP,-0.39627883381440604,-0.5223751435016373,0.991894160647436
NO2,MI,-0.4095357740293933,-0.5223751435016373,0.991894160647436
NO2,HSIC,-0.4150221083601585,-0.5223751435016373,0.991894160647436
NO3,MCIR,-0.8885224602256655,-1.1993835942551314,0.9924095262835904
NO3,SHAP,-1.0244501801843604,-1.1993835942551314,0.9924095262835904
NO3,MI,-1.0371069978243808,-1.1993835942551314,0.9924095262835904
NO3,HSIC,-1.0323763506515147,-1.1993835942551314,0.9924095262835904
NO4,MCIR,-1.7534006871004881,-2.5042121092292793,0.9936836345322551
NO4,SHAP,-2.1945257221414907,-2.5042121092292793,0.9936836345322551
NO4,MI,-2.2177078417384046,-2.5042121092292793,0.9936836345322551
NO4,HSIC,-2.1330219687752923,-2.5042121092292793,0.9936836345322551
NO5,MCIR,-0.4278894442139256,-0.7552846416563512,0.9902898273405147
NO5,SHAP,-0.6002118514723851,-0.7552846416563512,0.9902898273405147
NO5,MI,-0.59188385184897,-0.7552846416563512,0.9902898273405147
NO5,HSIC,-0.590518756949409,-0.7552846416563512,0.9902898273405147


==> summary_full_lw_fidelity.csv <==
zone,spearman_rho_mean,spearman_rho_lo,spearman_rho_hi,kendall_tau_b_mean,kendall_tau_b_lo,kendall_tau_b_hi,jaccard_at_8_mean,jaccard_at_8_lo,jaccard_at_8_hi,representation_wasserstein_mean,representation_wasserstein_lo,representation_wasserstein_hi
NO1,0.6663929939792008,0.5573891625615763,0.7975232621784346,0.5084656084656085,0.41216931216931213,0.6113756613756614,0.6387878787878787,0.48727272727272725,0.7777777777777778,64.56619659827352,42.850064347820144,95.3865109894026
NO2,0.7093048713738369,0.5012862616310892,0.8619458128078817,0.5576719576719577,0.37751322751322747,0.6970899470899471,0.7987878787878787,0.48727272727272725,1.0,37.03677278295298,24.680164367549132,50.89378956999667
NO3,0.6592775041050905,0.44362342638204705,0.8249042145593869,0.5074074074074073,0.3153439153439153,0.6945767195767196,0.671111111111111,0.6,0.7777777777777778,22.300980277591524,15.592435069769259,30.506057159906398
NO4,0.6400109469074986,0.5217159277504104,0.7983990147783251,0.47830687830687824,0.3723544973544973,0.616005291005291,0.5595959595959595,0.45454545454545453,0.7377777777777779,14.401677194910864,9.456367847623863,19.59967266460085
NO5,0.6175150519978108,0.48453749315818284,0.7476464148877943,0.47142857142857136,0.3541005291005291,0.5847883597883599,0.5999999999999999,0.6,0.6,14.130452241461962,10.371139415168871,18.93972489026402


==> summary_predictive.csv <==
zone,n_total,n_train,n_test,n_features,test_r2,test_mae,test_rmse,model_fit_seconds
NO1,8736,6988,1748,28,0.9923859013407548,31.63016082274832,43.00587967222768,1.0343190280000272
NO2,8736,6988,1748,28,0.991894160647436,17.78572728486574,23.587264974591598,1.077603798000041
NO3,8736,6988,1748,28,0.9924095262835904,10.477167142610528,14.179970181061291,1.4022302770000579
NO4,8736,6988,1748,28,0.9936836345322551,6.914453135475141,8.911742758677926,1.7006261310000355
NO5,8736,6988,1748,28,0.9902898273405147,6.980963525837565,9.218455436416557,1.2307293970000046


==> summary_runtime.csv <==
zone,method,seconds_mean,seconds_lo,seconds_hi
NO1,HSIC,0.16304360699998596,0.10190857852500983,0.5005438918750629
NO1,MCIR,0.08288539070000525,0.06803911432504606,0.12313046234994546
NO1,Marginal MI,0.05767645249999305,0.05220912652498555,0.07397675302500205
NO1,TreeSHAP,0.25087759969999296,0.1544612042250634,0.36886572724999955
NO2,HSIC,0.18008324110001012,0.10624882127498836,0.5609360146250199
NO2,MCIR,0.08474674419999247,0.06600898379999479,0.124920108525032
NO2,Marginal MI,0.06225842750000084,0.05390302622496677,0.08936534682498802
NO2,TreeSHAP,0.26394654479998964,0.1534944662499754,0.3992127474000142
NO3,HSIC,0.17752604570001723,0.10718964902499124,0.40839106775001716
NO3,MCIR,0.09829189329998371,0.0714178373000209,0.14665223227492277
NO3,Marginal MI,0.06751150270001745,0.054389774924996456,0.0859461241750239
NO3,TreeSHAP,0.28165162329997884,0.18405428429997528,0.41793508212495
NO4,HSIC,0.11081516949999468,0.1050000754750613,0.1313057645249529
NO4,MCIR,0.08423567150000508,0.0661263832250512,0.16407609917497443
NO4,Marginal MI,0.055943753300027765,0.05339691737505063,0.06306926930003272
NO4,TreeSHAP,0.22804058570000052,0.14824312440001391,0.2829217457750559
NO5,HSIC,0.13665542520000146,0.10739601537500221,0.28348433897501485
NO5,MCIR,0.08100447499998609,0.07249743089996911,0.10389670334996026
NO5,Marginal MI,0.059779008400005294,0.05338703067497761,0.08073455335000689
NO5,TreeSHAP,0.25294664760000385,0.16465379087501333,0.3696290486250604


==> summary_top_features.csv <==
zone,method,rank,feature,score
NO1,MCIR,1,sin_hour,0.5028208311599459
NO1,MCIR,2,cos_hour,0.2876012748525956
NO1,MCIR,3,load_lag_1h,0.2281550744449167
NO1,MCIR,4,load_roll_mean_24h,0.13434617776792424
NO1,MCIR,5,load_lag_24h,0.1302850669311804
NO1,MCIR,6,wind_speed_10m,0.09979047219882572
NO1,MCIR,7,load_roll_std_6h,0.09975910832273585
NO1,MCIR,8,load_roll_std_12h,0.08683324039975698
NO1,SHAP,1,load_lag_1h,515.373046875
NO1,SHAP,2,load_lag_24h,125.13980865478516
NO1,SHAP,3,cos_hour,25.038028717041016
NO1,SHAP,4,sin_hour,11.947092056274414
NO1,SHAP,5,temperature_2m,11.32813549041748
NO1,SHAP,6,load_roll_mean_3h,10.818708419799805
NO1,SHAP,7,heating_degree,6.712375640869141
NO1,SHAP,8,load_roll_mean_12h,6.383227348327637
NO1,MI,1,load_lag_1h,2.2372883379514343
NO1,MI,2,load_lag_24h,1.989641866050727
NO1,MI,3,load_roll_mean_3h,1.6510342852095607
NO1,MI,4,load_lag_2h,1.6102099453241643
NO1,MI,5,load_roll_mean_12h,1.3888713264195343
NO1,MI,6,load_roll_mean_6h,1.350532886989368
NO1,MI,7,load_roll_mean_24h,1.3179246104788687
NO1,MI,8,load_lag_3h,1.2981114838487646
NO1,HSIC,1,load_lag_1h,0.08823169327376837
NO1,HSIC,2,load_lag_24h,0.08609622800117542
NO1,HSIC,3,load_roll_mean_3h,0.0855113891146912
NO1,HSIC,4,load_lag_2h,0.08493216302689602
NO1,HSIC,5,load_roll_mean_24h,0.08302129429642058
NO1,HSIC,6,load_roll_mean_6h,0.0818315075628108
NO1,HSIC,7,load_lag_3h,0.0808401706495506
NO1,HSIC,8,load_roll_mean_12h,0.08053370057237345
NO2,MCIR,1,sin_hour,0.4866408910132633
NO2,MCIR,2,cos_hour,0.2789422859673155
NO2,MCIR,3,load_lag_1h,0.2374762748702433
NO2,MCIR,4,relative_humidity_2m,0.20167965119433046
NO2,MCIR,5,load_lag_24h,0.143065159092036
NO2,MCIR,6,load_roll_mean_24h,0.13551366241132964
NO2,MCIR,7,load_roll_std_6h,0.1107597097545761
NO2,MCIR,8,cooling_degree,0.07419917662364786
NO2,SHAP,1,load_lag_1h,293.8802795410156
NO2,SHAP,2,load_lag_24h,72.90200805664062
NO2,SHAP,3,cos_hour,14.281854629516602
NO2,SHAP,4,sin_hour,5.512558937072754
NO2,SHAP,5,temperature_2m,4.892945289611816
NO2,SHAP,6,load_roll_mean_3h,4.454745292663574
NO2,SHAP,7,load_roll_std_6h,4.121320724487305
NO2,SHAP,8,load_roll_mean_24h,3.515918016433716
NO2,MI,1,load_lag_1h,2.1817298701208205
NO2,MI,2,load_lag_24h,1.9498835831193175
NO2,MI,3,load_roll_mean_3h,1.606777014019944
NO2,MI,4,load_lag_2h,1.5585676263392896
NO2,MI,5,load_roll_mean_12h,1.3184690102895218
NO2,MI,6,load_roll_mean_6h,1.312668743942199
NO2,MI,7,load_roll_mean_24h,1.2933709252127583
NO2,MI,8,load_lag_3h,1.2657234369130208
NO2,HSIC,1,load_lag_1h,0.09111715875320978
NO2,HSIC,2,load_lag_24h,0.08926158181360108
NO2,HSIC,3,load_roll_mean_3h,0.08831563988270659
NO2,HSIC,4,load_lag_2h,0.08761215215593252
NO2,HSIC,5,load_roll_mean_24h,0.08656500991468344
NO2,HSIC,6,load_roll_mean_6h,0.0848018541050036
NO2,HSIC,7,load_roll_mean_12h,0.08386882174787155
NO2,HSIC,8,load_lag_3h,0.0834010582696664
NO3,MCIR,1,relative_humidity_2m,0.3030324271902699
NO3,MCIR,2,load_lag_1h,0.2114693263086221
NO3,MCIR,3,cos_hour,0.20399328971687264
NO3,MCIR,4,load_roll_mean_24h,0.1274719468589803
NO3,MCIR,5,precipitation,0.11448870252692318
NO3,MCIR,6,load_roll_std_6h,0.11333585241888547
NO3,MCIR,7,load_lag_24h,0.10266474012115012
NO3,MCIR,8,sin_dow,0.06718697646554617
NO3,SHAP,1,load_lag_1h,173.1956329345703
NO3,SHAP,2,load_lag_24h,42.69963836669922
NO3,SHAP,3,cos_hour,10.019990921020508
NO3,SHAP,4,sin_hour,4.202536582946777
NO3,SHAP,5,temperature_2m,3.608489990234375
NO3,SHAP,6,load_roll_mean_3h,2.7762582302093506
NO3,SHAP,7,load_roll_std_6h,2.7562146186828613
NO3,SHAP,8,load_lag_2h,2.538330078125
NO3,MI,1,load_lag_1h,2.163704649413729
NO3,MI,2,load_lag_24h,1.8212527935130773
NO3,MI,3,load_roll_mean_3h,1.5900256203895355
NO3,MI,4,load_lag_2h,1.5383110165500928
NO3,MI,5,load_roll_mean_6h,1.2798894047548872
NO3,MI,6,load_roll_mean_12h,1.2591186489084454
NO3,MI,7,load_roll_mean_24h,1.239726107765641
NO3,MI,8,load_lag_3h,1.2395990037824167
NO3,HSIC,1,load_lag_1h,0.08996606894851153
NO3,HSIC,2,load_lag_24h,0.08745350248521365
NO3,HSIC,3,load_roll_mean_3h,0.08684318331248089
NO3,HSIC,4,load_lag_2h,0.08607190323985854
NO3,HSIC,5,load_roll_mean_24h,0.0836140178120754
NO3,HSIC,6,load_roll_mean_6h,0.08274004528262649
NO3,HSIC,7,load_lag_3h,0.08149756074274458
NO3,HSIC,8,load_roll_mean_12h,0.08091971320541914
NO4,MCIR,1,load_lag_1h,0.29310294493966743
NO4,MCIR,2,wind_speed_10m,0.24499572381885173
NO4,MCIR,3,cos_hour,0.22752997418672455
NO4,MCIR,4,load_roll_mean_24h,0.11692832615557817
NO4,MCIR,5,load_roll_std_6h,0.08972347131589317
NO4,MCIR,6,sin_dow,0.07547724768712294
NO4,MCIR,7,relative_humidity_2m,0.06546342033830747
NO4,MCIR,8,load_lag_24h,0.04558907725535728
NO4,SHAP,1,load_lag_1h,125.62117767333984
NO4,SHAP,2,load_lag_24h,19.95865249633789
NO4,SHAP,3,load_roll_mean_3h,12.025572776794434
NO4,SHAP,4,cos_hour,6.260030746459961
NO4,SHAP,5,sin_hour,2.9423623085021973
NO4,SHAP,6,load_roll_mean_24h,2.2006983757019043
NO4,SHAP,7,temperature_2m,1.8325979709625244
NO4,SHAP,8,load_roll_std_6h,1.8200113773345947
NO4,MI,1,load_lag_1h,2.3160805936433233
NO4,MI,2,load_lag_24h,1.7409109617443146
NO4,MI,3,load_roll_mean_3h,1.735679005313333
NO4,MI,4,load_lag_2h,1.6926041199759951
NO4,MI,5,load_roll_mean_24h,1.38462954659223
NO4,MI,6,load_roll_mean_6h,1.3845832030023077
NO4,MI,7,load_lag_3h,1.3792690122799451
NO4,MI,8,load_roll_mean_12h,1.3532753890051459
NO4,HSIC,1,load_lag_1h,0.09864441270503006
NO4,HSIC,2,load_roll_mean_3h,0.09671284321113363
NO4,HSIC,3,load_lag_2h,0.09606570676417411
NO4,HSIC,4,load_roll_mean_24h,0.0958665438484579
NO4,HSIC,5,load_lag_24h,0.09531271446238879
NO4,HSIC,6,load_roll_mean_6h,0.09419424553756628
NO4,HSIC,7,load_roll_mean_12h,0.09320616361352212
NO4,HSIC,8,load_lag_3h,0.09276229373160332
NO5,MCIR,1,cos_hour,0.28006206589990945
NO5,MCIR,2,load_lag_1h,0.2561327160607899
NO5,MCIR,3,relative_humidity_2m,0.20144028469502948
NO5,MCIR,4,load_roll_std_6h,0.14351588181344963
NO5,MCIR,5,load_roll_mean_24h,0.1384780411773604
NO5,MCIR,6,load_lag_24h,0.1128321176595765
NO5,MCIR,7,sin_dow,0.0788673498271321
NO5,MCIR,8,cos_dow,0.06063745552410797
NO5,SHAP,1,load_lag_1h,114.28486633300781
NO5,SHAP,2,load_lag_24h,27.61005210876465
NO5,SHAP,3,cos_hour,6.556412696838379
NO5,SHAP,4,temperature_2m,2.7487547397613525
NO5,SHAP,5,sin_hour,2.545764446258545
NO5,SHAP,6,load_roll_mean_3h,1.7791614532470703
NO5,SHAP,7,load_lag_2h,1.5517326593399048
NO5,SHAP,8,load_roll_std_6h,1.4810380935668945
NO5,MI,1,load_lag_1h,2.1604283054234275
NO5,MI,2,load_lag_24h,1.8636641264599618
NO5,MI,3,load_roll_mean_3h,1.5798011868668156
NO5,MI,4,load_lag_2h,1.5274405511790838
NO5,MI,5,load_roll_mean_6h,1.2471696036090614
NO5,MI,6,load_lag_3h,1.2238757071560074
NO5,MI,7,load_roll_mean_24h,1.2203065785783243
NO5,MI,8,load_roll_mean_12h,1.2182522939200253
NO5,HSIC,1,load_lag_1h,0.0911591177845125
NO5,HSIC,2,load_lag_24h,0.08863287518613377
NO5,HSIC,3,load_roll_mean_3h,0.08798761280896338
NO5,HSIC,4,load_lag_2h,0.0871394146065323
NO5,HSIC,5,load_roll_mean_24h,0.08499319506931105
NO5,HSIC,6,load_roll_mean_6h,0.08395947919950365
NO5,HSIC,7,load_lag_3h,0.08260602868293969
NO5,HSIC,8,load_roll_mean_12h,0.08185830994578729


==> zone_residential_demand_hourly.csv <==
time,NO1_residential_demand_mwh,NO2_residential_demand_mwh,NO3_residential_demand_mwh,NO4_residential_demand_mwh,NO5_residential_demand_mwh
2021-01-01 00:00:00,2356.0,1424.0,901.0,677.0,565.0
2021-01-01 01:00:00,2314.0,1410.0,892.0,671.0,561.0
2021-01-01 02:00:00,2263.0,1379.0,869.0,670.0,552.0
2021-01-01 03:00:00,2211.0,1339.0,848.0,656.0,540.0
2021-01-01 04:00:00,2179.0,1313.0,839.0,649.0,530.0
2021-01-01 05:00:00,2176.0,1308.0,841.0,650.0,529.0
2021-01-01 06:00:00,2198.0,1318.0,851.0,653.0,533.0
2021-01-01 07:00:00,2225.0,1332.0,866.0,659.0,540.0
2021-01-01 08:00:00,2283.0,1368.0,888.0,670.0,553.0
2021-01-01 09:00:00,2381.0,1440.0,932.0,694.0,581.0
2021-01-01 10:00:00,2510.0,1534.0,986.0,727.0,618.0
2021-01-01 11:00:00,2626.0,1604.0,1027.0,755.0,644.0
2021-01-01 12:00:00,2682.0,1635.0,1039.0,774.0,650.0
2021-01-01 13:00:00,2705.0,1642.0,1041.0,788.0,649.0
2021-01-01 14:00:00,2731.0,1654.0,1058.0,808.0,653.0
2021-01-01 15:00:00,2796.0,1690.0,1096.0,827.0,675.0
2021-01-01 16:00:00,2883.0,1752.0,1128.0,833.0,710.0
2021-01-01 17:00:00,2905.0,1777.0,1125.0,825.0,722.0
2021-01-01 18:00:00,2878.0,1771.0,1111.0,824.0,718.0
2021-01-01 19:00:00,2811.0,1740.0,1088.0,814.0,708.0
2021-01-01 20:00:00,2745.0,1701.0,1065.0,806.0,697.0
2021-01-01 21:00:00,2653.0,1649.0,1032.0,791.0,677.0
2021-01-01 22:00:00,2566.0,1600.0,1000.0,777.0,657.0
2021-01-01 23:00:00,2458.0,1534.0,959.0,756.0,629.0
2021-01-02 00:00:00,2335.0,1456.0,911.0,732.0,596.0
2021-01-02 01:00:00,2241.0,1396.0,870.0,707.0,567.0
2021-01-02 02:00:00,2181.0,1362.0,845.0,689.0,550.0
2021-01-02 03:00:00,2149.0,1344.0,832.0,679.0,541.0
2021-01-02 04:00:00,2144.0,1338.0,829.0,675.0,538.0
2021-01-02 05:00:00,2161.0,1346.0,833.0,676.0,538.0
2021-01-02 06:00:00,2196.0,1366.0,845.0,682.0,543.0
2021-01-02 07:00:00,2258.0,1407.0,869.0,696.0,556.0
2021-01-02 08:00:00,2364.0,1481.0,912.0,718.0,581.0
2021-01-02 09:00:00,2516.0,1581.0,974.0,752.0,619.0
2021-01-02 10:00:00,2653.0,1662.0,1027.0,783.0,653.0
2021-01-02 11:00:00,2730.0,1699.0,1052.0,802.0,673.0
2021-01-02 12:00:00,2755.0,1697.0,1052.0,808.0,677.0
2021-01-02 13:00:00,2757.0,1692.0,1052.0,812.0,675.0
2021-01-02 14:00:00,2772.0,1695.0,1066.0,822.0,676.0
2021-01-02 15:00:00,2843.0,1736.0,1108.0,835.0,690.0
2021-01-02 16:00:00,2943.0,1804.0,1150.0,841.0,715.0
2021-01-02 17:00:00,2996.0,1845.0,1166.0,837.0,730.0
2021-01-02 18:00:00,3000.0,1857.0,1166.0,832.0,736.0
2021-01-02 19:00:00,2946.0,1821.0,1150.0,824.0,727.0
2021-01-02 20:00:00,2838.0,1748.0,1114.0,805.0,700.0
2021-01-02 21:00:00,2737.0,1682.0,1084.0,784.0,678.0
2021-01-02 22:00:00,2645.0,1624.0,1054.0,763.0,656.0
2021-01-02 23:00:00,2528.0,1554.0,1018.0,739.0,630.0
2021-01-03 00:00:00,2402.0,1481.0,978.0,714.0,601.0
2021-01-03 01:00:00,2297.0,1417.0,940.0,690.0,576.0
2021-01-03 02:00:00,2231.0,1379.0,918.0,671.0,559.0
2021-01-03 03:00:00,2206.0,1361.0,909.0,661.0,553.0
2021-01-03 04:00:00,2206.0,1355.0,909.0,657.0,553.0
2021-01-03 05:00:00,2230.0,1360.0,917.0,658.0,556.0
2021-01-03 06:00:00,2279.0,1380.0,931.0,664.0,566.0
2021-01-03 07:00:00,2356.0,1419.0,957.0,675.0,582.0
2021-01-03 08:00:00,2477.0,1488.0,997.0,695.0,609.0
2021-01-03 09:00:00,2664.0,1597.0,1064.0,728.0,654.0
2021-01-03 10:00:00,2818.0,1688.0,1125.0,764.0,697.0
2021-01-03 11:00:00,2873.0,1715.0,1153.0,786.0,714.0
2021-01-03 12:00:00,2862.0,1703.0,1152.0,799.0,711.0
2021-01-03 13:00:00,2839.0,1682.0,1146.0,809.0,704.0
2021-01-03 14:00:00,2887.0,1695.0,1169.0,827.0,713.0
2021-01-03 15:00:00,3052.0,1767.0,1224.0,844.0,746.0
2021-01-03 16:00:00,3248.0,1872.0,1265.0,844.0,786.0
2021-01-03 17:00:00,3317.0,1916.0,1265.0,832.0,799.0
2021-01-03 18:00:00,3298.0,1915.0,1250.0,821.0,796.0
2021-01-03 19:00:00,3266.0,1905.0,1241.0,814.0,792.0
2021-01-03 20:00:00,3222.0,1880.0,1226.0,805.0,786.0
2021-01-03 21:00:00,3154.0,1838.0,1204.0,791.0,770.0
2021-01-03 22:00:00,3035.0,1768.0,1164.0,766.0,740.0
2021-01-03 23:00:00,2872.0,1667.0,1103.0,731.0,697.0
2021-01-04 00:00:00,2716.0,1565.0,1037.0,691.0,647.0
2021-01-04 01:00:00,2623.0,1509.0,996.0,660.0,620.0
2021-01-04 02:00:00,2572.0,1484.0,976.0,643.0,606.0
2021-01-04 03:00:00,2550.0,1479.0,972.0,635.0,602.0
2021-01-04 04:00:00,2554.0,1488.0,977.0,634.0,604.0
2021-01-04 05:00:00,2608.0,1523.0,995.0,643.0,617.0
2021-01-04 06:00:00,2778.0,1630.0,1053.0,675.0,656.0
2021-01-04 07:00:00,2993.0,1752.0,1131.0,720.0,708.0
2021-01-04 08:00:00,3095.0,1791.0,1151.0,723.0,728.0
2021-01-04 09:00:00,3106.0,1803.0,1155.0,721.0,735.0
2021-01-04 10:00:00,3101.0,1800.0,1159.0,723.0,739.0
2021-01-04 11:00:00,3075.0,1779.0,1156.0,725.0,734.0
2021-01-04 12:00:00,3027.0,1748.0,1145.0,726.0,722.0
2021-01-04 13:00:00,2995.0,1723.0,1138.0,729.0,709.0
2021-01-04 14:00:00,3026.0,1740.0,1158.0,745.0,716.0
2021-01-04 15:00:00,3167.0,1840.0,1221.0,776.0,752.0
2021-01-04 16:00:00,3410.0,1983.0,1297.0,800.0,808.0
2021-01-04 17:00:00,3500.0,2017.0,1298.0,789.0,822.0
2021-01-04 18:00:00,3488.0,2009.0,1281.0,777.0,819.0
2021-01-04 19:00:00,3449.0,1991.0,1267.0,772.0,813.0
2021-01-04 20:00:00,3402.0,1965.0,1258.0,769.0,812.0
2021-01-04 21:00:00,3312.0,1920.0,1238.0,759.0,798.0
2021-01-04 22:00:00,3154.0,1834.0,1190.0,734.0,769.0
2021-01-04 23:00:00,2969.0,1724.0,1127.0,701.0,723.0
2021-01-05 00:00:00,2780.0,1610.0,1054.0,660.0,674.0
2021-01-05 01:00:00,2670.0,1546.0,1010.0,630.0,644.0
2021-01-05 02:00:00,2621.0,1519.0,991.0,615.0,632.0
2021-01-05 03:00:00,2605.0,1506.0,983.0,608.0,624.0
2021-01-05 04:00:00,2618.0,1508.0,984.0,608.0,623.0
2021-01-05 05:00:00,2675.0,1538.0,997.0,617.0,632.0
2021-01-05 06:00:00,2861.0,1641.0,1044.0,647.0,668.0
2021-01-05 07:00:00,3105.0,1773.0,1114.0,695.0,716.0
2021-01-05 08:00:00,3197.0,1811.0,1129.0,700.0,733.0
2021-01-05 09:00:00,3190.0,1807.0,1124.0,698.0,734.0
2021-01-05 10:00:00,3178.0,1799.0,1120.0,698.0,733.0
2021-01-05 11:00:00,3165.0,1786.0,1118.0,701.0,727.0
2021-01-05 12:00:00,3130.0,1762.0,1110.0,704.0,716.0
2021-01-05 13:00:00,3106.0,1745.0,1105.0,710.0,708.0
2021-01-05 14:00:00,3145.0,1771.0,1125.0,729.0,715.0
2021-01-05 15:00:00,3286.0,1871.0,1187.0,762.0,754.0
2021-01-05 16:00:00,3538.0,2009.0,1260.0,787.0,813.0
2021-01-05 17:00:00,3630.0,2043.0,1254.0,776.0,828.0
2021-01-05 18:00:00,3629.0,2041.0,1235.0,766.0,826.0
2021-01-05 19:00:00,3588.0,2028.0,1223.0,760.0,822.0
2021-01-05 20:00:00,3564.0,2014.0,1218.0,760.0,820.0
2021-01-05 21:00:00,3487.0,1972.0,1200.0,751.0,810.0
2021-01-05 22:00:00,3368.0,1901.0,1152.0,727.0,782.0
2021-01-05 23:00:00,3187.0,1792.0,1081.0,689.0,733.0
2021-01-06 00:00:00,3014.0,1690.0,1010.0,647.0,686.0
2021-01-06 01:00:00,2921.0,1634.0,966.0,617.0,659.0
2021-01-06 02:00:00,2889.0,1616.0,948.0,600.0,648.0
2021-01-06 03:00:00,2885.0,1615.0,943.0,594.0,642.0
2021-01-06 04:00:00,2899.0,1622.0,948.0,594.0,643.0
2021-01-06 05:00:00,2957.0,1659.0,967.0,603.0,657.0
2021-01-06 06:00:00,3130.0,1766.0,1025.0,634.0,695.0
2021-01-06 07:00:00,3373.0,1912.0,1104.0,681.0,748.0
2021-01-06 08:00:00,3483.0,1952.0,1130.0,689.0,770.0
2021-01-06 09:00:00,3470.0,1956.0,1131.0,686.0,768.0
2021-01-06 10:00:00,3463.0,1947.0,1131.0,688.0,767.0
2021-01-06 11:00:00,3456.0,1932.0,1128.0,690.0,759.0
2021-01-06 12:00:00,3435.0,1906.0,1119.0,694.0,748.0
2021-01-06 13:00:00,3426.0,1890.0,1115.0,702.0,737.0
2021-01-06 14:00:00,3454.0,1909.0,1136.0,721.0,744.0
2021-01-06 15:00:00,3567.0,2002.0,1202.0,758.0,782.0
2021-01-06 16:00:00,3783.0,2134.0,1277.0,786.0,838.0
2021-01-06 17:00:00,3850.0,2168.0,1275.0,776.0,853.0
2021-01-06 18:00:00,3811.0,2156.0,1258.0,768.0,849.0
2021-01-06 19:00:00,3748.0,2142.0,1249.0,767.0,844.0
2021-01-06 20:00:00,3677.0,2122.0,1246.0,769.0,841.0
2021-01-06 21:00:00,3596.0,2077.0,1227.0,760.0,830.0
2021-01-06 22:00:00,3440.0,1992.0,1186.0,740.0,801.0
2021-01-06 23:00:00,3260.0,1886.0,1125.0,711.0,753.0
2021-01-07 00:00:00,3054.0,1769.0,1059.0,674.0,703.0
2021-01-07 01:00:00,2927.0,1698.0,1012.0,647.0,669.0
2021-01-07 02:00:00,2876.0,1670.0,996.0,635.0,653.0
2021-01-07 03:00:00,2853.0,1661.0,989.0,633.0,644.0
2021-01-07 04:00:00,2851.0,1662.0,993.0,637.0,641.0
2021-01-07 05:00:00,2887.0,1687.0,1012.0,650.0,650.0
2021-01-07 06:00:00,3046.0,1789.0,1069.0,686.0,684.0
2021-01-07 07:00:00,3271.0,1926.0,1146.0,740.0,732.0
2021-01-07 08:00:00,3342.0,1962.0,1167.0,754.0,749.0
2021-01-07 09:00:00,3324.0,1957.0,1165.0,757.0,748.0
2021-01-07 10:00:00,3304.0,1950.0,1159.0,761.0,745.0
2021-01-07 11:00:00,3302.0,1937.0,1153.0,766.0,740.0
2021-01-07 12:00:00,3293.0,1918.0,1141.0,770.0,732.0
2021-01-07 13:00:00,3280.0,1903.0,1136.0,780.0,724.0
2021-01-07 14:00:00,3307.0,1924.0,1157.0,805.0,727.0
2021-01-07 15:00:00,3415.0,2010.0,1221.0,843.0,760.0
2021-01-07 16:00:00,3611.0,2132.0,1293.0,871.0,811.0
2021-01-07 17:00:00,3660.0,2150.0,1288.0,864.0,827.0
2021-01-07 18:00:00,3625.0,2138.0,1273.0,856.0,821.0
2021-01-07 19:00:00,3570.0,2119.0,1263.0,855.0,816.0
2021-01-07 20:00:00,3512.0,2094.0,1256.0,855.0,814.0
2021-01-07 21:00:00,3439.0,2047.0,1237.0,849.0,801.0
2021-01-07 22:00:00,3298.0,1963.0,1194.0,830.0,773.0
2021-01-07 23:00:00,3112.0,1850.0,1130.0,800.0,726.0
2021-01-08 00:00:00,2928.0,1742.0,1064.0,762.0,682.0
2021-01-08 01:00:00,2812.0,1673.0,1022.0,736.0,651.0
2021-01-08 02:00:00,2761.0,1644.0,1005.0,723.0,638.0
2021-01-08 03:00:00,2746.0,1637.0,1002.0,720.0,632.0
2021-01-08 04:00:00,2753.0,1641.0,1004.0,722.0,633.0
2021-01-08 05:00:00,2806.0,1669.0,1019.0,734.0,641.0
2021-01-08 06:00:00,2961.0,1763.0,1071.0,767.0,675.0
2021-01-08 07:00:00,3195.0,1902.0,1148.0,815.0,727.0
2021-01-08 08:00:00,3292.0,1943.0,1173.0,830.0,746.0
2021-01-08 09:00:00,3280.0,1942.0,1176.0,828.0,751.0
2021-01-08 10:00:00,3265.0,1934.0,1173.0,828.0,749.0
2021-01-08 11:00:00,3263.0,1918.0,1166.0,829.0,741.0
2021-01-08 12:00:00,3246.0,1892.0,1154.0,828.0,730.0
2021-01-08 13:00:00,3241.0,1878.0,1152.0,836.0,724.0
2021-01-08 14:00:00,3263.0,1894.0,1166.0,852.0,730.0
2021-01-08 15:00:00,3346.0,1956.0,1213.0,879.0,760.0
2021-01-08 16:00:00,3510.0,2061.0,1275.0,901.0,808.0
2021-01-08 17:00:00,3591.0,2107.0,1286.0,900.0,829.0
2021-01-08 18:00:00,3598.0,2115.0,1277.0,898.0,833.0
2021-01-08 19:00:00,3529.0,2088.0,1254.0,892.0,826.0
2021-01-08 20:00:00,3422.0,2034.0,1219.0,877.0,809.0
2021-01-08 21:00:00,3314.0,1969.0,1182.0,864.0,785.0
2021-01-08 22:00:00,3191.0,1906.0,1144.0,843.0,759.0
2021-01-08 23:00:00,3072.0,1837.0,1101.0,823.0,727.0
2021-01-09 00:00:00,2947.0,1767.0,1053.0,798.0,693.0
2021-01-09 01:00:00,2845.0,1705.0,1013.0,776.0,663.0
2021-01-09 02:00:00,2785.0,1670.0,991.0,761.0,642.0
2021-01-09 03:00:00,2755.0,1654.0,981.0,754.0,632.0
2021-01-09 04:00:00,2753.0,1652.0,980.0,754.0,629.0
2021-01-09 05:00:00,2773.0,1660.0,986.0,757.0,629.0
2021-01-09 06:00:00,2812.0,1683.0,999.0,766.0,634.0
2021-01-09 07:00:00,2905.0,1734.0,1024.0,780.0,649.0
2021-01-09 08:00:00,3047.0,1830.0,1070.0,809.0,682.0
2021-01-09 09:00:00,3231.0,1940.0,1132.0,843.0,729.0
2021-01-09 10:00:00,3357.0,2012.0,1176.0,872.0,760.0
2021-01-09 11:00:00,3394.0,2021.0,1191.0,886.0,773.0
2021-01-09 12:00:00,3371.0,1995.0,1181.0,888.0,778.0
2021-01-09 13:00:00,3330.0,1955.0,1170.0,889.0,776.0
2021-01-09 14:00:00,3338.0,1955.0,1174.0,900.0,776.0
2021-01-09 15:00:00,3423.0,1988.0,1197.0,911.0,784.0
2021-01-09 16:00:00,3555.0,2063.0,1223.0,918.0,800.0
2021-01-09 17:00:00,3634.0,2117.0,1229.0,917.0,812.0
2021-01-09 18:00:00,3659.0,2137.0,1232.0,919.0,819.0
2021-01-09 19:00:00,3585.0,2087.0,1202.0,910.0,805.0
2021-01-09 20:00:00,3454.0,1997.0,1156.0,891.0,771.0
2021-01-09 21:00:00,3302.0,1903.0,1104.0,866.0,732.0
2021-01-09 22:00:00,3161.0,1815.0,1058.0,843.0,701.0
2021-01-09 23:00:00,3019.0,1730.0,1012.0,817.0,667.0
2021-01-10 00:00:00,2871.0,1641.0,968.0,790.0,635.0
2021-01-10 01:00:00,2746.0,1568.0,929.0,766.0,608.0
2021-01-10 02:00:00,2657.0,1519.0,902.0,749.0,590.0
2021-01-10 03:00:00,2614.0,1496.0,896.0,739.0,583.0
2021-01-10 04:00:00,2594.0,1490.0,896.0,735.0,581.0
2021-01-10 05:00:00,2601.0,1498.0,902.0,737.0,581.0
2021-01-10 06:00:00,2646.0,1525.0,912.0,744.0,589.0
2021-01-10 07:00:00,2721.0,1572.0,938.0,756.0,602.0
2021-01-10 08:00:00,2862.0,1655.0,977.0,776.0,632.0
2021-01-10 09:00:00,3063.0,1773.0,1042.0,809.0,679.0
2021-01-10 10:00:00,3209.0,1864.0,1098.0,841.0,721.0
2021-01-10 11:00:00,3245.0,1883.0,1121.0,859.0,741.0
2021-01-10 12:00:00,3193.0,1855.0,1123.0,864.0,743.0
2021-01-10 13:00:00,3159.0,1831.0,1123.0,872.0,744.0
2021-01-10 14:00:00,3193.0,1833.0,1137.0,893.0,753.0
2021-01-10 15:00:00,3318.0,1893.0,1173.0,914.0,770.0
2021-01-10 16:00:00,3502.0,1981.0,1208.0,912.0,789.0
2021-01-10 17:00:00,3566.0,2011.0,1206.0,899.0,793.0
2021-01-10 18:00:00,3554.0,2004.0,1198.0,888.0,788.0
2021-01-10 19:00:00,3500.0,1981.0,1185.0,880.0,781.0
2021-01-10 20:00:00,3425.0,1941.0,1169.0,874.0,770.0
2021-01-10 21:00:00,3322.0,1874.0,1143.0,858.0,749.0
2021-01-10 22:00:00,3179.0,1779.0,1100.0,833.0,716.0
2021-01-10 23:00:00,2988.0,1665.0,1041.0,802.0,671.0
2021-01-11 00:00:00,2812.0,1553.0,975.0,767.0,622.0
2021-01-11 01:00:00,2710.0,1491.0,933.0,740.0,595.0
2021-01-11 02:00:00,2672.0,1467.0,916.0,728.0,583.0
2021-01-11 03:00:00,2665.0,1462.0,915.0,725.0,578.0
2021-01-11 04:00:00,2678.0,1465.0,920.0,730.0,580.0
2021-01-11 05:00:00,2725.0,1491.0,938.0,744.0,591.0
2021-01-11 06:00:00,2889.0,1595.0,995.0,782.0,627.0
2021-01-11 07:00:00,3122.0,1728.0,1073.0,835.0,678.0
2021-01-11 08:00:00,3190.0,1753.0,1091.0,845.0,692.0
2021-01-11 09:00:00,3181.0,1744.0,1088.0,839.0,694.0
2021-01-11 10:00:00,3160.0,1734.0,1084.0,840.0,693.0
2021-01-11 11:00:00,3158.0,1733.0,1082.0,841.0,690.0
2021-01-11 12:00:00,3142.0,1726.0,1075.0,843.0,680.0
2021-01-11 13:00:00,3126.0,1722.0,1066.0,849.0,673.0
2021-01-11 14:00:00,3139.0,1743.0,1085.0,869.0,684.0
2021-01-11 15:00:00,3243.0,1823.0,1147.0,906.0,721.0
2021-01-11 16:00:00,3452.0,1937.0,1224.0,934.0,776.0
2021-01-11 17:00:00,3532.0,1965.0,1226.0,924.0,795.0
2021-01-11 18:00:00,3511.0,1953.0,1211.0,913.0,794.0
2021-01-11 19:00:00,3482.0,1938.0,1201.0,909.0,795.0
2021-01-11 20:00:00,3440.0,1917.0,1197.0,907.0,793.0
2021-01-11 21:00:00,3395.0,1879.0,1183.0,898.0,785.0
2021-01-11 22:00:00,3279.0,1812.0,1146.0,875.0,761.0
2021-01-11 23:00:00,3121.0,1714.0,1087.0,843.0,718.0
2021-01-12 00:00:00,2960.0,1617.0,1019.0,806.0,673.0
2021-01-12 01:00:00,2880.0,1569.0,975.0,778.0,647.0
2021-01-12 02:00:00,2856.0,1556.0,957.0,766.0,635.0
2021-01-12 03:00:00,2856.0,1560.0,949.0,763.0,629.0
2021-01-12 04:00:00,2873.0,1572.0,951.0,765.0,627.0
2021-01-12 05:00:00,2932.0,1613.0,963.0,775.0,633.0
2021-01-12 06:00:00,3097.0,1724.0,1011.0,806.0,672.0
2021-01-12 07:00:00,3336.0,1866.0,1083.0,855.0,719.0
2021-01-12 08:00:00,3417.0,1899.0,1096.0,861.0,733.0
2021-01-12 09:00:00,3392.0,1887.0,1093.0,856.0,729.0
2021-01-12 10:00:00,3349.0,1857.0,1088.0,853.0,722.0
2021-01-12 11:00:00,3317.0,1825.0,1087.0,853.0,717.0
2021-01-12 12:00:00,3273.0,1786.0,1083.0,851.0,710.0
2021-01-12 13:00:00,3236.0,1771.0,1079.0,856.0,702.0
2021-01-12 14:00:00,3250.0,1791.0,1094.0,874.0,705.0
2021-01-12 15:00:00,3344.0,1877.0,1145.0,908.0,733.0
2021-01-12 16:00:00,3542.0,1990.0,1207.0,936.0,779.0
2021-01-12 17:00:00,3608.0,2014.0,1208.0,926.0,793.0
2021-01-12 18:00:00,3581.0,2000.0,1189.0,916.0,784.0
2021-01-12 19:00:00,3521.0,1977.0,1176.0,912.0,777.0
2021-01-12 20:00:00,3479.0,1955.0,1172.0,912.0,772.0
2021-01-12 21:00:00,3409.0,1907.0,1154.0,905.0,761.0
2021-01-12 22:00:00,3267.0,1813.0,1108.0,882.0,728.0
2021-01-12 23:00:00,3082.0,1702.0,1049.0,850.0,676.0
2021-01-13 00:00:00,2903.0,1594.0,983.0,808.0,628.0
2021-01-13 01:00:00,2801.0,1528.0,945.0,781.0,594.0
2021-01-13 02:00:00,2759.0,1504.0,932.0,768.0,582.0
2021-01-13 03:00:00,2748.0,1497.0,932.0,765.0,580.0
2021-01-13 04:00:00,2755.0,1503.0,938.0,768.0,582.0
2021-01-13 05:00:00,2801.0,1538.0,958.0,778.0,596.0
2021-01-13 06:00:00,2975.0,1653.0,1018.0,813.0,638.0
2021-01-13 07:00:00,3210.0,1800.0,1100.0,865.0,695.0
2021-01-13 08:00:00,3274.0,1840.0,1129.0,875.0,715.0
2021-01-13 09:00:00,3254.0,1840.0,1133.0,871.0,718.0
2021-01-13 10:00:00,3218.0,1830.0,1132.0,868.0,716.0
2021-01-13 11:00:00,3194.0,1815.0,1124.0,868.0,707.0
2021-01-13 12:00:00,3159.0,1788.0,1109.0,867.0,694.0
2021-01-13 13:00:00,3146.0,1772.0,1102.0,873.0,683.0
2021-01-13 14:00:00,3166.0,1788.0,1127.0,893.0,691.0
2021-01-13 15:00:00,3256.0,1863.0,1195.0,927.0,723.0
2021-01-13 16:00:00,3466.0,1989.0,1285.0,956.0,783.0
2021-01-13 17:00:00,3542.0,2034.0,1296.0,946.0,804.0
2021-01-13 18:00:00,3544.0,2037.0,1289.0,935.0,803.0
2021-01-13 19:00:00,3500.0,2028.0,1284.0,930.0,805.0
2021-01-13 20:00:00,3463.0,2009.0,1283.0,926.0,809.0
2021-01-13 21:00:00,3405.0,1976.0,1271.0,916.0,800.0
2021-01-13 22:00:00,3279.0,1899.0,1233.0,890.0,775.0
2021-01-13 23:00:00,3110.0,1802.0,1177.0,855.0,734.0
2021-01-14 00:00:00,2947.0,1706.0,1117.0,814.0,687.0
2021-01-14 01:00:00,2843.0,1652.0,1078.0,785.0,660.0
2021-01-14 02:00:00,2800.0,1628.0,1064.0,770.0,648.0
2021-01-14 03:00:00,2789.0,1622.0,1063.0,764.0,645.0
2021-01-14 04:00:00,2798.0,1632.0,1070.0,765.0,648.0
2021-01-14 05:00:00,2856.0,1667.0,1090.0,774.0,661.0
2021-01-14 06:00:00,3033.0,1776.0,1149.0,806.0,703.0
2021-01-14 07:00:00,3270.0,1918.0,1229.0,853.0,759.0
2021-01-14 08:00:00,3343.0,1957.0,1252.0,859.0,778.0
2021-01-14 09:00:00,3322.0,1950.0,1252.0,853.0,782.0
2021-01-14 10:00:00,3276.0,1927.0,1247.0,849.0,774.0
2021-01-14 11:00:00,3261.0,1895.0,1235.0,845.0,764.0
2021-01-14 12:00:00,3236.0,1851.0,1215.0,840.0,752.0
2021-01-14 13:00:00,3225.0,1826.0,1202.0,840.0,745.0
2021-01-14 14:00:00,3247.0,1840.0,1220.0,853.0,753.0
2021-01-14 15:00:00,3345.0,1921.0,1282.0,882.0,785.0
2021-01-14 16:00:00,3553.0,2059.0,1364.0,905.0,831.0
2021-01-14 17:00:00,3637.0,2109.0,1375.0,893.0,844.0
2021-01-14 18:00:00,3621.0,2113.0,1363.0,881.0,840.0
2021-01-14 19:00:00,3587.0,2103.0,1354.0,873.0,835.0
2021-01-14 20:00:00,3559.0,2087.0,1349.0,869.0,833.0
2021-01-14 21:00:00,3494.0,2041.0,1327.0,854.0,819.0
2021-01-14 22:00:00,3373.0,1973.0,1286.0,827.0,789.0
2021-01-14 23:00:00,3208.0,1874.0,1227.0,789.0,745.0
2021-01-15 00:00:00,3062.0,1781.0,1153.0,748.0,701.0
2021-01-15 01:00:00,2991.0,1735.0,1111.0,716.0,676.0
2021-01-15 02:00:00,2950.0,1718.0,1093.0,700.0,665.0
2021-01-15 03:00:00,2960.0,1721.0,1088.0,693.0,663.0
2021-01-15 04:00:00,2984.0,1735.0,1091.0,692.0,664.0
2021-01-15 05:00:00,3045.0,1771.0,1107.0,699.0,676.0
2021-01-15 06:00:00,3221.0,1879.0,1160.0,728.0,716.0
2021-01-15 07:00:00,3470.0,2028.0,1236.0,773.0,772.0
2021-01-15 08:00:00,3570.0,2073.0,1259.0,781.0,794.0
2021-01-15 09:00:00,3568.0,2070.0,1259.0,778.0,799.0
2021-01-15 10:00:00,3543.0,2048.0,1253.0,774.0,789.0
2021-01-15 11:00:00,3484.0,2005.0,1243.0,771.0,786.0
2021-01-15 12:00:00,3403.0,1950.0,1225.0,767.0,770.0
2021-01-15 13:00:00,3343.0,1911.0,1212.0,769.0,756.0
2021-01-15 14:00:00,3353.0,1914.0,1222.0,784.0,758.0
2021-01-15 15:00:00,3443.0,1969.0,1262.0,806.0,781.0
2021-01-15 16:00:00,3664.0,2092.0,1327.0,828.0,829.0
2021-01-15 17:00:00,3804.0,2173.0,1344.0,825.0,859.0
2021-01-15 18:00:00,3836.0,2200.0,1339.0,820.0,866.0
2021-01-15 19:00:00,3776.0,2186.0,1320.0,811.0,860.0
2021-01-15 20:00:00,3690.0,2132.0,1281.0,792.0,841.0
2021-01-15 21:00:00,3593.0,2073.0,1238.0,769.0,818.0
2021-01-15 22:00:00,3496.0,2019.0,1197.0,747.0,793.0
2021-01-15 23:00:00,3383.0,1957.0,1151.0,722.0,765.0
2021-01-16 00:00:00,3262.0,1884.0,1101.0,693.0,736.0
2021-01-16 01:00:00,3161.0,1829.0,1058.0,669.0,709.0
2021-01-16 02:00:00,3112.0,1800.0,1033.0,650.0,687.0
2021-01-16 03:00:00,3095.0,1790.0,1022.0,642.0,679.0
2021-01-16 04:00:00,3099.0,1793.0,1020.0,639.0,676.0
2021-01-16 05:00:00,3122.0,1805.0,1026.0,638.0,677.0
2021-01-16 06:00:00,3174.0,1832.0,1040.0,648.0,686.0
2021-01-16 07:00:00,3272.0,1889.0,1073.0,665.0,706.0
2021-01-16 08:00:00,3434.0,1990.0,1132.0,694.0,744.0
2021-01-16 09:00:00,3622.0,2098.0,1202.0,733.0,790.0
2021-01-16 10:00:00,3725.0,2149.0,1245.0,762.0,819.0
2021-01-16 11:00:00,3720.0,2138.0,1242.0,776.0,822.0
2021-01-16 12:00:00,3633.0,2098.0,1212.0,775.0,809.0
2021-01-16 13:00:00,3549.0,2061.0,1192.0,776.0,800.0
2021-01-16 14:00:00,3510.0,2050.0,1201.0,787.0,799.0
2021-01-16 15:00:00,3586.0,2079.0,1237.0,798.0,808.0
2021-01-16 16:00:00,3770.0,2150.0,1292.0,809.0,831.0
2021-01-16 17:00:00,3887.0,2214.0,1322.0,812.0,853.0
2021-01-16 18:00:00,3935.0,2245.0,1337.0,816.0,865.0
2021-01-16 19:00:00,3871.0,2205.0,1318.0,811.0,850.0
2021-01-16 20:00:00,3736.0,2117.0,1271.0,790.0,811.0
2021-01-16 21:00:00,3607.0,2032.0,1221.0,763.0,774.0
2021-01-16 22:00:00,3506.0,1961.0,1181.0,739.0,741.0
2021-01-16 23:00:00,3387.0,1889.0,1141.0,718.0,706.0
2021-01-17 00:00:00,3256.0,1813.0,1094.0,695.0,674.0
2021-01-17 01:00:00,3146.0,1750.0,1058.0,674.0,642.0
2021-01-17 02:00:00,3071.0,1710.0,1034.0,659.0,625.0
2021-01-17 03:00:00,3037.0,1693.0,1022.0,654.0,618.0
2021-01-17 04:00:00,3031.0,1688.0,1019.0,654.0,615.0
2021-01-17 05:00:00,3035.0,1691.0,1022.0,658.0,617.0
2021-01-17 06:00:00,3061.0,1708.0,1034.0,668.0,624.0
2021-01-17 07:00:00,3120.0,1746.0,1054.0,684.0,637.0
2021-01-17 08:00:00,3242.0,1823.0,1098.0,711.0,667.0
2021-01-17 09:00:00,3428.0,1937.0,1163.0,752.0,712.0
2021-01-17 10:00:00,3571.0,2024.0,1215.0,787.0,747.0
2021-01-17 11:00:00,3622.0,2054.0,1222.0,806.0,767.0
2021-01-17 12:00:00,3605.0,2041.0,1205.0,811.0,772.0
2021-01-17 13:00:00,3575.0,2030.0,1194.0,820.0,775.0
2021-01-17 14:00:00,3568.0,2023.0,1210.0,842.0,783.0
2021-01-17 15:00:00,3627.0,2052.0,1256.0,871.0,799.0
2021-01-17 16:00:00,3754.0,2096.0,1296.0,877.0,809.0
2021-01-17 17:00:00,3799.0,2113.0,1295.0,866.0,810.0
2021-01-17 18:00:00,3770.0,2093.0,1277.0,854.0,800.0
2021-01-17 19:00:00,3697.0,2061.0,1257.0,847.0,787.0
2021-01-17 20:00:00,3626.0,2025.0,1237.0,844.0,776.0
2021-01-17 21:00:00,3510.0,1957.0,1202.0,830.0,751.0
2021-01-17 22:00:00,3341.0,1866.0,1152.0,808.0,715.0
2021-01-17 23:00:00,3152.0,1753.0,1085.0,776.0,669.0
2021-01-18 00:00:00,2971.0,1641.0,1016.0,739.0,621.0
2021-01-18 01:00:00,2859.0,1573.0,969.0,714.0,590.0
2021-01-18 02:00:00,2804.0,1542.0,948.0,701.0,575.0
2021-01-18 03:00:00,2786.0,1528.0,940.0,698.0,570.0
2021-01-18 04:00:00,2792.0,1529.0,942.0,701.0,569.0
2021-01-18 05:00:00,2834.0,1555.0,961.0,714.0,581.0
2021-01-18 06:00:00,3013.0,1656.0,1020.0,750.0,619.0
2021-01-18 07:00:00,3243.0,1785.0,1100.0,800.0,671.0
2021-01-18 08:00:00,3312.0,1807.0,1119.0,808.0,686.0
2021-01-18 09:00:00,3278.0,1790.0,1113.0,803.0,685.0
2021-01-18 10:00:00,3249.0,1781.0,1105.0,799.0,687.0
2021-01-18 11:00:00,3233.0,1772.0,1092.0,796.0,690.0
2021-01-18 12:00:00,3207.0,1754.0,1074.0,792.0,685.0
2021-01-18 13:00:00,3200.0,1737.0,1064.0,795.0,677.0
2021-01-18 14:00:00,3223.0,1746.0,1078.0,812.0,681.0
2021-01-18 15:00:00,3325.0,1825.0,1140.0,848.0,710.0
2021-01-18 16:00:00,3515.0,1936.0,1224.0,877.0,756.0
2021-01-18 17:00:00,3577.0,1961.0,1229.0,867.0,766.0
2021-01-18 18:00:00,3550.0,1943.0,1215.0,856.0,757.0
2021-01-18 19:00:00,3483.0,1921.0,1204.0,850.0,748.0
2021-01-18 20:00:00,3438.0,1899.0,1194.0,852.0,742.0
2021-01-18 21:00:00,3349.0,1848.0,1173.0,844.0,727.0
2021-01-18 22:00:00,3208.0,1767.0,1127.0,822.0,696.0
2021-01-18 23:00:00,3010.0,1656.0,1062.0,791.0,648.0
2021-01-19 00:00:00,2821.0,1549.0,994.0,753.0,599.0
2021-01-19 01:00:00,2717.0,1488.0,953.0,728.0,570.0
2021-01-19 02:00:00,2668.0,1462.0,939.0,717.0,558.0
2021-01-19 03:00:00,2639.0,1452.0,934.0,714.0,553.0
2021-01-19 04:00:00,2632.0,1454.0,939.0,719.0,553.0
2021-01-19 05:00:00,2672.0,1482.0,959.0,731.0,563.0
2021-01-19 06:00:00,2840.0,1585.0,1017.0,770.0,600.0
2021-01-19 07:00:00,3064.0,1715.0,1096.0,821.0,652.0
2021-01-19 08:00:00,3112.0,1741.0,1116.0,828.0,669.0
2021-01-19 09:00:00,3079.0,1726.0,1111.0,823.0,666.0
2021-01-19 10:00:00,3038.0,1715.0,1102.0,818.0,664.0
2021-01-19 11:00:00,3023.0,1710.0,1086.0,814.0,660.0
2021-01-19 12:00:00,2994.0,1697.0,1068.0,812.0,653.0
2021-01-19 13:00:00,2963.0,1683.0,1059.0,816.0,645.0
2021-01-19 14:00:00,2993.0,1703.0,1072.0,836.0,646.0
2021-01-19 15:00:00,3084.0,1780.0,1129.0,875.0,678.0
2021-01-19 16:00:00,3282.0,1891.0,1205.0,906.0,730.0
2021-01-19 17:00:00,3361.0,1923.0,1210.0,897.0,749.0
2021-01-19 18:00:00,3340.0,1913.0,1195.0,887.0,746.0
2021-01-19 19:00:00,3286.0,1896.0,1186.0,886.0,743.0
2021-01-19 20:00:00,3234.0,1877.0,1180.0,887.0,741.0
2021-01-19 21:00:00,3160.0,1836.0,1166.0,880.0,732.0
2021-01-19 22:00:00,3021.0,1749.0,1120.0,857.0,705.0
2021-01-19 23:00:00,2823.0,1637.0,1055.0,825.0,661.0
2021-01-20 00:00:00,2634.0,1526.0,989.0,785.0,614.0
2021-01-20 01:00:00,2514.0,1461.0,945.0,760.0,585.0
2021-01-20 02:00:00,2462.0,1433.0,926.0,750.0,573.0
2021-01-20 03:00:00,2443.0,1419.0,922.0,750.0,568.0
2021-01-20 04:00:00,2440.0,1416.0,925.0,753.0,566.0
2021-01-20 05:00:00,2486.0,1444.0,942.0,767.0,576.0
2021-01-20 06:00:00,2654.0,1545.0,997.0,806.0,613.0
2021-01-20 07:00:00,2880.0,1679.0,1075.0,859.0,663.0
2021-01-20 08:00:00,2929.0,1701.0,1091.0,868.0,674.0
2021-01-20 09:00:00,2893.0,1687.0,1082.0,863.0,670.0
2021-01-20 10:00:00,2861.0,1681.0,1070.0,858.0,663.0
2021-01-20 11:00:00,2852.0,1681.0,1061.0,855.0,656.0
2021-01-20 12:00:00,2824.0,1676.0,1050.0,854.0,649.0
2021-01-20 13:00:00,2812.0,1675.0,1042.0,858.0,644.0
2021-01-20 14:00:00,2834.0,1694.0,1057.0,875.0,655.0
2021-01-20 15:00:00,2934.0,1772.0,1115.0,913.0,695.0
2021-01-20 16:00:00,3130.0,1870.0,1182.0,942.0,741.0
2021-01-20 17:00:00,3189.0,1878.0,1174.0,931.0,745.0
2021-01-20 18:00:00,3165.0,1855.0,1153.0,921.0,733.0
2021-01-20 19:00:00,3147.0,1848.0,1150.0,924.0,731.0
2021-01-20 20:00:00,3094.0,1815.0,1138.0,922.0,722.0
2021-01-20 21:00:00,3005.0,1766.0,1113.0,911.0,705.0
2021-01-20 22:00:00,2864.0,1678.0,1065.0,888.0,671.0
2021-01-20 23:00:00,2672.0,1563.0,998.0,854.0,625.0
2021-01-21 00:00:00,2482.0,1453.0,929.0,816.0,578.0
2021-01-21 01:00:00,2367.0,1383.0,886.0,791.0,546.0
2021-01-21 02:00:00,2306.0,1350.0,868.0,779.0,531.0
2021-01-21 03:00:00,2283.0,1330.0,863.0,779.0,525.0
2021-01-21 04:00:00,2272.0,1323.0,862.0,784.0,523.0
2021-01-21 05:00:00,2301.0,1340.0,878.0,795.0,531.0
2021-01-21 06:00:00,2462.0,1433.0,934.0,831.0,567.0
2021-01-21 07:00:00,2676.0,1559.0,1013.0,885.0,615.0
2021-01-21 08:00:00,2730.0,1575.0,1026.0,896.0,624.0
2021-01-21 09:00:00,2696.0,1562.0,1017.0,893.0,617.0
2021-01-21 10:00:00,2665.0,1553.0,1008.0,891.0,611.0
2021-01-21 11:00:00,2663.0,1560.0,999.0,895.0,607.0
2021-01-21 12:00:00,2648.0,1554.0,991.0,895.0,602.0
2021-01-21 13:00:00,2646.0,1559.0,980.0,903.0,595.0
2021-01-21 14:00:00,2683.0,1594.0,994.0,924.0,599.0
2021-01-21 15:00:00,2763.0,1685.0,1045.0,961.0,615.0
2021-01-21 16:00:00,2968.0,1793.0,1108.0,988.0,660.0
2021-01-21 17:00:00,3056.0,1821.0,1106.0,979.0,684.0
2021-01-21 18:00:00,3048.0,1818.0,1091.0,972.0,685.0
2021-01-21 19:00:00,3011.0,1810.0,1080.0,966.0,682.0
2021-01-21 20:00:00,2952.0,1787.0,1073.0,963.0,680.0
2021-01-21 21:00:00,2879.0,1737.0,1051.0,951.0,667.0
2021-01-21 22:00:00,2744.0,1654.0,1006.0,928.0,638.0
2021-01-21 23:00:00,2566.0,1540.0,941.0,897.0,593.0
2021-01-22 00:00:00,2388.0,1432.0,875.0,863.0,544.0
2021-01-22 01:00:00,2283.0,1365.0,829.0,835.0,513.0
2021-01-22 02:00:00,2232.0,1331.0,812.0,825.0,500.0
2021-01-22 03:00:00,2209.0,1320.0,806.0,825.0,493.0
2021-01-22 04:00:00,2210.0,1317.0,807.0,827.0,493.0
2021-01-22 05:00:00,2249.0,1336.0,817.0,838.0,504.0
2021-01-22 06:00:00,2394.0,1430.0,869.0,873.0,540.0
2021-01-22 07:00:00,2614.0,1559.0,945.0,924.0,592.0
2021-01-22 08:00:00,2674.0,1586.0,959.0,935.0,606.0
2021-01-22 09:00:00,2661.0,1575.0,953.0,936.0,605.0
2021-01-22 10:00:00,2649.0,1567.0,944.0,932.0,601.0
2021-01-22 11:00:00,2642.0,1562.0,937.0,933.0,603.0
2021-01-22 12:00:00,2628.0,1555.0,925.0,931.0,602.0
2021-01-22 13:00:00,2620.0,1555.0,918.0,932.0,599.0
2021-01-22 14:00:00,2641.0,1574.0,932.0,943.0,598.0
2021-01-22 15:00:00,2729.0,1639.0,977.0,971.0,623.0
2021-01-22 16:00:00,2878.0,1726.0,1041.0,992.0,667.0
2021-01-22 17:00:00,2969.0,1768.0,1063.0,992.0,687.0
2021-01-22 18:00:00,2973.0,1776.0,1063.0,990.0,689.0
2021-01-22 19:00:00,2896.0,1741.0,1044.0,979.0,678.0
2021-01-22 20:00:00,2784.0,1680.0,1014.0,959.0,656.0
2021-01-22 21:00:00,2665.0,1616.0,973.0,935.0,632.0
2021-01-22 22:00:00,2563.0,1552.0,937.0,913.0,609.0
2021-01-22 23:00:00,2447.0,1485.0,898.0,889.0,579.0
2021-01-23 00:00:00,2319.0,1409.0,856.0,860.0,549.0
2021-01-23 01:00:00,2214.0,1347.0,820.0,836.0,522.0
2021-01-23 02:00:00,2148.0,1312.0,800.0,821.0,504.0
2021-01-23 03:00:00,2120.0,1299.0,793.0,814.0,497.0
2021-01-23 04:00:00,2115.0,1298.0,794.0,813.0,496.0
2021-01-23 05:00:00,2131.0,1310.0,802.0,816.0,500.0
2021-01-23 06:00:00,2178.0,1339.0,820.0,827.0,509.0
2021-01-23 07:00:00,2258.0,1398.0,853.0,847.0,529.0
2021-01-23 08:00:00,2417.0,1503.0,911.0,877.0,564.0
2021-01-23 09:00:00,2581.0,1615.0,981.0,918.0,611.0
2021-01-23 10:00:00,2674.0,1674.0,1027.0,951.0,646.0
2021-01-23 11:00:00,2674.0,1671.0,1035.0,961.0,661.0
2021-01-23 12:00:00,2635.0,1632.0,1031.0,961.0,667.0
2021-01-23 13:00:00,2588.0,1591.0,1022.0,958.0,661.0
2021-01-23 14:00:00,2570.0,1570.0,1025.0,963.0,663.0
2021-01-23 15:00:00,2628.0,1601.0,1044.0,977.0,669.0
2021-01-23 16:00:00,2795.0,1688.0,1074.0,985.0,683.0
2021-01-23 17:00:00,2950.0,1792.0,1101.0,989.0,714.0
2021-01-23 18:00:00,2999.0,1840.0,1108.0,988.0,729.0
2021-01-23 19:00:00,2943.0,1812.0,1087.0,977.0,719.0
2021-01-23 20:00:00,2832.0,1738.0,1040.0,953.0,687.0
2021-01-23 21:00:00,2721.0,1666.0,992.0,925.0,656.0
2021-01-23 22:00:00,2628.0,1606.0,949.0,899.0,631.0
2021-01-23 23:00:00,2533.0,1548.0,909.0,874.0,606.0
2021-01-24 00:00:00,2421.0,1485.0,866.0,850.0,577.0
2021-01-24 01:00:00,2328.0,1434.0,829.0,828.0,554.0
2021-01-24 02:00:00,2268.0,1400.0,806.0,813.0,540.0
2021-01-24 03:00:00,2245.0,1385.0,795.0,807.0,532.0
2021-01-24 04:00:00,2244.0,1385.0,793.0,805.0,528.0
2021-01-24 05:00:00,2257.0,1394.0,797.0,809.0,531.0
2021-01-24 06:00:00,2301.0,1421.0,810.0,818.0,540.0
2021-01-24 07:00:00,2374.0,1471.0,835.0,834.0,556.0
2021-01-24 08:00:00,2508.0,1563.0,887.0,860.0,590.0
2021-01-24 09:00:00,2700.0,1685.0,957.0,901.0,638.0
2021-01-24 10:00:00,2845.0,1762.0,1004.0,933.0,675.0
2021-01-24 11:00:00,2914.0,1782.0,1009.0,946.0,683.0
2021-01-24 12:00:00,2937.0,1772.0,995.0,950.0,675.0
2021-01-24 13:00:00,2928.0,1747.0,978.0,956.0,665.0
2021-01-24 14:00:00,2957.0,1746.0,997.0,976.0,671.0
2021-01-24 15:00:00,3013.0,1775.0,1042.0,995.0,693.0
2021-01-24 16:00:00,3135.0,1837.0,1098.0,994.0,723.0
2021-01-24 17:00:00,3195.0,1890.0,1121.0,984.0,741.0
2021-01-24 18:00:00,3170.0,1905.0,1122.0,972.0,744.0
2021-01-24 19:00:00,3092.0,1891.0,1112.0,962.0,740.0
2021-01-24 20:00:00,3041.0,1873.0,1106.0,956.0,740.0
2021-01-24 21:00:00,2945.0,1822.0,1083.0,940.0,725.0
2021-01-24 22:00:00,2838.0,1752.0,1047.0,916.0,700.0
2021-01-24 23:00:00,2680.0,1650.0,991.0,881.0,661.0
2021-01-25 00:00:00,2524.0,1549.0,929.0,840.0,614.0
2021-01-25 01:00:00,2429.0,1496.0,894.0,812.0,589.0
2021-01-25 02:00:00,2394.0,1473.0,884.0,798.0,578.0
2021-01-25 03:00:00,2396.0,1471.0,887.0,795.0,577.0
2021-01-25 04:00:00,2416.0,1479.0,897.0,797.0,582.0
2021-01-25 05:00:00,2481.0,1514.0,921.0,809.0,597.0
2021-01-25 06:00:00,2656.0,1629.0,989.0,845.0,644.0
2021-01-25 07:00:00,2891.0,1774.0,1075.0,896.0,700.0
2021-01-25 08:00:00,3005.0,1807.0,1094.0,901.0,718.0
2021-01-25 09:00:00,3012.0,1794.0,1089.0,893.0,718.0
2021-01-25 10:00:00,3011.0,1773.0,1077.0,888.0,711.0
2021-01-25 11:00:00,2998.0,1741.0,1056.0,880.0,696.0
2021-01-25 12:00:00,2972.0,1706.0,1032.0,874.0,674.0
2021-01-25 13:00:00,2940.0,1683.0,1016.0,875.0,660.0
2021-01-25 14:00:00,2957.0,1705.0,1034.0,890.0,661.0
2021-01-25 15:00:00,3064.0,1787.0,1101.0,926.0,694.0
2021-01-25 16:00:00,3316.0,1913.0,1190.0,958.0,749.0
2021-01-25 17:00:00,3450.0,1980.0,1207.0,948.0,779.0
2021-01-25 18:00:00,3465.0,1993.0,1195.0,937.0,782.0
2021-01-25 19:00:00,3439.0,1996.0,1191.0,931.0,780.0
2021-01-25 20:00:00,3403.0,1987.0,1184.0,928.0,778.0
2021-01-25 21:00:00,3337.0,1960.0,1165.0,919.0,766.0
2021-01-25 22:00:00,3232.0,1897.0,1120.0,895.0,739.0
2021-01-25 23:00:00,3074.0,1802.0,1055.0,861.0,694.0
2021-01-26 00:00:00,2921.0,1703.0,985.0,820.0,646.0
2021-01-26 01:00:00,2837.0,1645.0,942.0,792.0,614.0
2021-01-26 02:00:00,2807.0,1623.0,925.0,780.0,598.0
2021-01-26 03:00:00,2806.0,1620.0,920.0,776.0,591.0
2021-01-26 04:00:00,2823.0,1630.0,926.0,778.0,590.0
2021-01-26 05:00:00,2889.0,1667.0,946.0,789.0,599.0
2021-01-26 06:00:00,3064.0,1781.0,1010.0,823.0,641.0
2021-01-26 07:00:00,3313.0,1927.0,1089.0,873.0,695.0
2021-01-26 08:00:00,3419.0,1952.0,1100.0,877.0,705.0
2021-01-26 09:00:00,3394.0,1922.0,1091.0,865.0,701.0
2021-01-26 10:00:00,3331.0,1881.0,1081.0,861.0,694.0
2021-01-26 11:00:00,3252.0,1839.0,1063.0,853.0,686.0
2021-01-26 12:00:00,3161.0,1787.0,1046.0,846.0,677.0
2021-01-26 13:00:00,3086.0,1746.0,1036.0,846.0,670.0
2021-01-26 14:00:00,3076.0,1757.0,1053.0,864.0,675.0
2021-01-26 15:00:00,3190.0,1841.0,1112.0,905.0,708.0
2021-01-26 16:00:00,3459.0,1968.0,1185.0,938.0,759.0
2021-01-26 17:00:00,3608.0,2028.0,1193.0,929.0,785.0
2021-01-26 18:00:00,3621.0,2036.0,1178.0,921.0,788.0
2021-01-26 19:00:00,3588.0,2039.0,1171.0,917.0,789.0
2021-01-26 20:00:00,3543.0,2029.0,1166.0,918.0,791.0
2021-01-26 21:00:00,3481.0,1999.0,1150.0,912.0,782.0
2021-01-26 22:00:00,3362.0,1931.0,1108.0,888.0,758.0
2021-01-26 23:00:00,3197.0,1830.0,1045.0,853.0,717.0
2021-01-27 00:00:00,3036.0,1724.0,975.0,811.0,666.0
2021-01-27 01:00:00,2951.0,1670.0,932.0,783.0,639.0
2021-01-27 02:00:00,2925.0,1654.0,918.0,771.0,628.0
2021-01-27 03:00:00,2926.0,1657.0,918.0,768.0,627.0
2021-01-27 04:00:00,2938.0,1666.0,926.0,770.0,629.0
2021-01-27 05:00:00,2992.0,1703.0,948.0,783.0,642.0
2021-01-27 06:00:00,3161.0,1821.0,1012.0,820.0,684.0
2021-01-27 07:00:00,3403.0,1971.0,1098.0,870.0,740.0
2021-01-27 08:00:00,3508.0,1997.0,1115.0,876.0,754.0
2021-01-27 09:00:00,3494.0,1976.0,1112.0,868.0,750.0
2021-01-27 10:00:00,3430.0,1936.0,1098.0,861.0,742.0
2021-01-27 11:00:00,3351.0,1894.0,1075.0,853.0,724.0
2021-01-27 12:00:00,3261.0,1849.0,1052.0,848.0,704.0
2021-01-27 13:00:00,3197.0,1815.0,1037.0,851.0,688.0
2021-01-27 14:00:00,3193.0,1818.0,1056.0,867.0,692.0
2021-01-27 15:00:00,3295.0,1895.0,1122.0,905.0,725.0
2021-01-27 16:00:00,3538.0,2019.0,1208.0,935.0,776.0
2021-01-27 17:00:00,3672.0,2086.0,1226.0,925.0,808.0
2021-01-27 18:00:00,3680.0,2098.0,1217.0,915.0,818.0
2021-01-27 19:00:00,3637.0,2097.0,1212.0,912.0,821.0
2021-01-27 20:00:00,3605.0,2095.0,1210.0,912.0,826.0
2021-01-27 21:00:00,3524.0,2057.0,1183.0,901.0,819.0
2021-01-27 22:00:00,3398.0,1986.0,1137.0,877.0,791.0
2021-01-27 23:00:00,3236.0,1891.0,1072.0,842.0,750.0
2021-01-28 00:00:00,3060.0,1790.0,1001.0,801.0,703.0
2021-01-28 01:00:00,2978.0,1738.0,958.0,774.0,677.0
2021-01-28 02:00:00,2955.0,1723.0,939.0,761.0,666.0
2021-01-28 03:00:00,2954.0,1724.0,937.0,758.0,663.0
2021-01-28 04:00:00,2975.0,1739.0,943.0,761.0,664.0
2021-01-28 05:00:00,3044.0,1775.0,962.0,773.0,678.0
2021-01-28 06:00:00,3211.0,1889.0,1024.0,809.0,720.0
2021-01-28 07:00:00,3458.0,2042.0,1107.0,861.0,773.0
2021-01-28 08:00:00,3560.0,2069.0,1122.0,870.0,788.0
2021-01-28 09:00:00,3538.0,2042.0,1115.0,861.0,783.0
2021-01-28 10:00:00,3487.0,1997.0,1100.0,856.0,774.0
2021-01-28 11:00:00,3401.0,1936.0,1078.0,851.0,764.0
2021-01-28 12:00:00,3311.0,1871.0,1054.0,845.0,755.0
2021-01-28 13:00:00,3229.0,1819.0,1041.0,847.0,751.0
2021-01-28 14:00:00,3209.0,1821.0,1061.0,866.0,760.0
2021-01-28 15:00:00,3316.0,1903.0,1125.0,908.0,789.0
2021-01-28 16:00:00,3576.0,2039.0,1208.0,941.0,825.0
2021-01-28 17:00:00,3739.0,2117.0,1229.0,937.0,840.0
2021-01-28 18:00:00,3751.0,2138.0,1225.0,931.0,836.0
2021-01-28 19:00:00,3721.0,2146.0,1220.0,932.0,830.0
2021-01-28 20:00:00,3695.0,2151.0,1218.0,934.0,824.0
2021-01-28 21:00:00,3625.0,2114.0,1200.0,927.0,810.0
2021-01-28 22:00:00,3508.0,2045.0,1157.0,906.0,781.0
2021-01-28 23:00:00,3350.0,1942.0,1090.0,873.0,736.0
2021-01-29 00:00:00,3191.0,1844.0,1021.0,838.0,692.0
2021-01-29 01:00:00,3111.0,1786.0,979.0,812.0,660.0
2021-01-29 02:00:00,3076.0,1756.0,961.0,801.0,645.0
2021-01-29 03:00:00,3076.0,1752.0,956.0,800.0,638.0
2021-01-29 04:00:00,3097.0,1756.0,957.0,804.0,636.0
2021-01-29 05:00:00,3157.0,1785.0,969.0,816.0,650.0
2021-01-29 06:00:00,3316.0,1888.0,1025.0,853.0,689.0
2021-01-29 07:00:00,3560.0,2029.0,1100.0,908.0,740.0
2021-01-29 08:00:00,3674.0,2064.0,1123.0,917.0,763.0
2021-01-29 09:00:00,3676.0,2049.0,1121.0,913.0,764.0
2021-01-29 10:00:00,3632.0,2018.0,1112.0,907.0,755.0
2021-01-29 11:00:00,3574.0,1973.0,1102.0,901.0,740.0
2021-01-29 12:00:00,3490.0,1920.0,1088.0,894.0,724.0
2021-01-29 13:00:00,3415.0,1872.0,1081.0,897.0,710.0
2021-01-29 14:00:00,3404.0,1871.0,1094.0,913.0,716.0
2021-01-29 15:00:00,3479.0,1920.0,1135.0,945.0,742.0
2021-01-29 16:00:00,3673.0,2024.0,1191.0,974.0,780.0
2021-01-29 17:00:00,3854.0,2120.0,1220.0,977.0,807.0
2021-01-29 18:00:00,3892.0,2155.0,1220.0,974.0,814.0
2021-01-29 19:00:00,3845.0,2141.0,1208.0,967.0,809.0
2021-01-29 20:00:00,3737.0,2092.0,1174.0,951.0,788.0
2021-01-29 21:00:00,3624.0,2032.0,1134.0,930.0,761.0
2021-01-29 22:00:00,3538.0,1979.0,1093.0,909.0,734.0
2021-01-29 23:00:00,3427.0,1914.0,1047.0,884.0,704.0
2021-01-30 00:00:00,3309.0,1849.0,997.0,855.0,674.0
2021-01-30 01:00:00,3218.0,1795.0,955.0,832.0,646.0
2021-01-30 02:00:00,3168.0,1764.0,931.0,818.0,630.0
2021-01-30 03:00:00,3159.0,1755.0,920.0,813.0,618.0
2021-01-30 04:00:00,3165.0,1755.0,916.0,811.0,616.0
2021-01-30 05:00:00,3190.0,1769.0,918.0,815.0,619.0
2021-01-30 06:00:00,3239.0,1797.0,930.0,825.0,631.0
2021-01-30 07:00:00,3341.0,1857.0,958.0,844.0,652.0
2021-01-30 08:00:00,3512.0,1960.0,1014.0,874.0,689.0
2021-01-30 09:00:00,3705.0,2069.0,1080.0,914.0,736.0
2021-01-30 10:00:00,3788.0,2098.0,1115.0,938.0,761.0
2021-01-30 11:00:00,3772.0,2062.0,1119.0,938.0,766.0
2021-01-30 12:00:00,3685.0,1997.0,1111.0,929.0,757.0
2021-01-30 13:00:00,3582.0,1936.0,1096.0,924.0,744.0
2021-01-30 14:00:00,3526.0,1904.0,1095.0,931.0,736.0
2021-01-30 15:00:00,3557.0,1917.0,1112.0,947.0,742.0
2021-01-30 16:00:00,3704.0,1982.0,1148.0,962.0,761.0
2021-01-30 17:00:00,3874.0,2087.0,1180.0,969.0,793.0
2021-01-30 18:00:00,3934.0,2145.0,1196.0,971.0,809.0
2021-01-30 19:00:00,3864.0,2118.0,1172.0,959.0,793.0
2021-01-30 20:00:00,3725.0,2048.0,1125.0,936.0,762.0
2021-01-30 21:00:00,3602.0,1979.0,1079.0,913.0,732.0
2021-01-30 22:00:00,3494.0,1922.0,1040.0,887.0,703.0
2021-01-30 23:00:00,3372.0,1855.0,1001.0,865.0,675.0
2021-01-31 00:00:00,3263.0,1793.0,954.0,840.0,646.0
2021-01-31 01:00:00,3182.0,1748.0,922.0,819.0,623.0
2021-01-31 02:00:00,3135.0,1722.0,902.0,806.0,610.0
2021-01-31 03:00:00,3122.0,1715.0,895.0,801.0,603.0
2021-01-31 04:00:00,3124.0,1718.0,893.0,800.0,600.0
2021-01-31 05:00:00,3144.0,1730.0,898.0,802.0,602.0
2021-01-31 06:00:00,3187.0,1754.0,910.0,810.0,608.0
2021-01-31 07:00:00,3273.0,1806.0,936.0,825.0,625.0
2021-01-31 08:00:00,3417.0,1896.0,986.0,853.0,658.0
2021-01-31 09:00:00,3612.0,2000.0,1054.0,891.0,706.0
2021-01-31 10:00:00,3726.0,2050.0,1096.0,920.0,736.0
2021-01-31 11:00:00,3713.0,2028.0,1099.0,928.0,743.0
2021-01-31 12:00:00,3622.0,1971.0,1082.0,925.0,743.0
2021-01-31 13:00:00,3523.0,1926.0,1071.0,925.0,744.0
2021-01-31 14:00:00,3464.0,1914.0,1082.0,940.0,755.0
2021-01-31 15:00:00,3534.0,1945.0,1121.0,963.0,773.0
2021-01-31 16:00:00,3731.0,2010.0,1166.0,969.0,791.0
2021-01-31 17:00:00,3876.0,2075.0,1186.0,961.0,798.0
2021-01-31 18:00:00,3885.0,2095.0,1186.0,951.0,797.0
2021-01-31 19:00:00,3838.0,2086.0,1180.0,947.0,794.0
2021-01-31 20:00:00,3775.0,2061.0,1168.0,940.0,791.0
2021-01-31 21:00:00,3683.0,2005.0,1143.0,923.0,780.0
2021-01-31 22:00:00,3547.0,1923.0,1101.0,900.0,753.0
2021-01-31 23:00:00,3378.0,1810.0,1041.0,863.0,711.0
2021-02-01 00:00:00,3220.0,1702.0,975.0,820.0,667.0
2021-02-01 01:00:00,3134.0,1645.0,936.0,793.0,641.0
2021-02-01 02:00:00,3095.0,1619.0,923.0,782.0,634.0
2021-02-01 03:00:00,3087.0,1619.0,922.0,779.0,633.0
2021-02-01 04:00:00,3096.0,1630.0,931.0,781.0,636.0
2021-02-01 05:00:00,3165.0,1670.0,955.0,793.0,652.0
2021-02-01 06:00:00,3328.0,1786.0,1022.0,831.0,700.0
2021-02-01 07:00:00,3566.0,1929.0,1105.0,882.0,754.0
2021-02-01 08:00:00,3655.0,1947.0,1120.0,887.0,771.0
2021-02-01 09:00:00,3640.0,1926.0,1112.0,879.0,770.0
2021-02-01 10:00:00,3583.0,1897.0,1092.0,871.0,755.0
2021-02-01 11:00:00,3539.0,1867.0,1069.0,860.0,735.0
2021-02-01 12:00:00,3475.0,1836.0,1044.0,854.0,710.0
2021-02-01 13:00:00,3424.0,1814.0,1032.0,849.0,692.0
2021-02-01 14:00:00,3414.0,1820.0,1047.0,864.0,692.0
2021-02-01 15:00:00,3500.0,1888.0,1107.0,904.0,720.0
2021-02-01 16:00:00,3703.0,1995.0,1196.0,937.0,769.0
2021-02-01 17:00:00,3814.0,2053.0,1221.0,927.0,802.0
2021-02-01 18:00:00,3826.0,2066.0,1215.0,918.0,816.0
2021-02-01 19:00:00,3793.0,2065.0,1216.0,914.0,821.0
2021-02-01 20:00:00,3767.0,2054.0,1217.0,913.0,824.0
2021-02-01 21:00:00,3672.0,2015.0,1205.0,904.0,819.0
2021-02-01 22:00:00,3548.0,1945.0,1169.0,882.0,796.0
2021-02-01 23:00:00,3357.0,1837.0,1108.0,845.0,751.0
2021-02-02 00:00:00,3191.0,1740.0,1045.0,809.0,706.0
2021-02-02 01:00:00,3098.0,1686.0,1011.0,784.0,679.0
2021-02-02 02:00:00,3068.0,1671.0,1001.0,774.0,667.0
2021-02-02 03:00:00,3054.0,1671.0,1004.0,773.0,665.0
2021-02-02 04:00:00,3061.0,1682.0,1011.0,778.0,666.0
2021-02-02 05:00:00,3116.0,1716.0,1035.0,789.0,677.0
2021-02-02 06:00:00,3283.0,1832.0,1102.0,826.0,720.0
2021-02-02 07:00:00,3504.0,1977.0,1189.0,878.0,773.0
2021-02-02 08:00:00,3590.0,1998.0,1200.0,880.0,785.0
2021-02-02 09:00:00,3551.0,1966.0,1191.0,870.0,781.0
2021-02-02 10:00:00,3511.0,1927.0,1172.0,863.0,765.0
2021-02-02 11:00:00,3488.0,1885.0,1144.0,855.0,746.0
2021-02-02 12:00:00,3450.0,1846.0,1113.0,848.0,729.0
2021-02-02 13:00:00,3430.0,1826.0,1093.0,849.0,720.0
2021-02-02 14:00:00,3429.0,1846.0,1105.0,867.0,731.0
2021-02-02 15:00:00,3518.0,1932.0,1168.0,910.0,761.0
2021-02-02 16:00:00,3706.0,2046.0,1259.0,951.0,807.0
2021-02-02 17:00:00,3807.0,2100.0,1295.0,947.0,827.0
2021-02-02 18:00:00,3791.0,2112.0,1299.0,941.0,829.0
2021-02-02 19:00:00,3746.0,2112.0,1304.0,939.0,830.0
2021-02-02 20:00:00,3686.0,2106.0,1308.0,941.0,831.0
2021-02-02 21:00:00,3610.0,2076.0,1300.0,936.0,829.0
2021-02-02 22:00:00,3458.0,2001.0,1261.0,912.0,801.0
2021-02-02 23:00:00,3269.0,1892.0,1205.0,879.0,758.0
2021-02-03 00:00:00,3088.0,1789.0,1139.0,840.0,713.0
2021-02-03 01:00:00,2990.0,1731.0,1105.0,815.0,687.0
2021-02-03 02:00:00,2950.0,1711.0,1095.0,806.0,677.0
2021-02-03 03:00:00,2937.0,1709.0,1095.0,805.0,675.0
2021-02-03 04:00:00,2948.0,1714.0,1103.0,810.0,678.0
2021-02-03 05:00:00,3001.0,1747.0,1125.0,823.0,692.0
2021-02-03 06:00:00,3179.0,1864.0,1188.0,862.0,737.0
2021-02-03 07:00:00,3421.0,2012.0,1274.0,915.0,794.0
2021-02-03 08:00:00,3489.0,2031.0,1286.0,919.0,808.0
2021-02-03 09:00:00,3452.0,2000.0,1278.0,909.0,804.0
2021-02-03 10:00:00,3377.0,1954.0,1255.0,900.0,789.0
2021-02-03 11:00:00,3303.0,1897.0,1224.0,889.0,766.0
2021-02-03 12:00:00,3218.0,1840.0,1190.0,876.0,742.0
2021-02-03 13:00:00,3161.0,1803.0,1166.0,875.0,722.0
2021-02-03 14:00:00,3156.0,1810.0,1173.0,888.0,721.0
2021-02-03 15:00:00,3257.0,1884.0,1232.0,927.0,751.0
2021-02-03 16:00:00,3506.0,2010.0,1320.0,964.0,803.0
2021-02-03 17:00:00,3699.0,2091.0,1353.0,959.0,838.0
2021-02-03 18:00:00,3744.0,2130.0,1356.0,951.0,852.0
2021-02-03 19:00:00,3746.0,2147.0,1358.0,947.0,861.0
2021-02-03 20:00:00,3721.0,2149.0,1358.0,945.0,863.0
2021-02-03 21:00:00,3667.0,2124.0,1346.0,935.0,859.0
2021-02-03 22:00:00,3564.0,2056.0,1305.0,911.0,834.0
2021-02-03 23:00:00,3386.0,1954.0,1244.0,876.0,787.0
2021-02-04 00:00:00,3244.0,1865.0,1182.0,835.0,747.0
2021-02-04 01:00:00,3162.0,1816.0,1149.0,807.0,720.0
2021-02-04 02:00:00,3129.0,1798.0,1137.0,793.0,709.0
2021-02-04 03:00:00,3125.0,1798.0,1137.0,788.0,706.0
2021-02-04 04:00:00,3136.0,1808.0,1144.0,788.0,708.0
2021-02-04 05:00:00,3185.0,1844.0,1167.0,797.0,721.0
2021-02-04 06:00:00,3351.0,1963.0,1229.0,832.0,761.0
2021-02-04 07:00:00,3590.0,2113.0,1315.0,882.0,813.0
2021-02-04 08:00:00,3658.0,2131.0,1326.0,883.0,821.0
2021-02-04 09:00:00,3620.0,2105.0,1318.0,871.0,816.0
2021-02-04 10:00:00,3541.0,2051.0,1296.0,853.0,804.0
2021-02-04 11:00:00,3458.0,1989.0,1265.0,841.0,793.0
2021-02-04 12:00:00,3357.0,1921.0,1233.0,840.0,781.0
2021-02-04 13:00:00,3276.0,1869.0,1208.0,844.0,766.0
2021-02-04 14:00:00,3275.0,1866.0,1216.0,864.0,770.0
2021-02-04 15:00:00,3376.0,1939.0,1272.0,904.0,801.0
2021-02-04 16:00:00,3598.0,2063.0,1357.0,936.0,844.0
2021-02-04 17:00:00,3780.0,2149.0,1392.0,929.0,866.0
2021-02-04 18:00:00,3837.0,2192.0,1398.0,921.0,871.0
2021-02-04 19:00:00,3847.0,2214.0,1400.0,917.0,868.0
2021-02-04 20:00:00,3831.0,2216.0,1400.0,915.0,869.0
2021-02-04 21:00:00,3773.0,2188.0,1386.0,903.0,861.0
2021-02-04 22:00:00,3654.0,2124.0,1344.0,877.0,834.0
2021-02-04 23:00:00,3493.0,2028.0,1281.0,841.0,787.0
2021-02-05 00:00:00,3334.0,1933.0,1216.0,801.0,742.0
2021-02-05 01:00:00,3240.0,1878.0,1180.0,762.0,713.0
2021-02-05 02:00:00,3200.0,1862.0,1167.0,750.0,704.0
2021-02-05 03:00:00,3190.0,1858.0,1167.0,755.0,704.0
2021-02-05 04:00:00,3202.0,1867.0,1173.0,754.0,708.0
2021-02-05 05:00:00,3257.0,1901.0,1190.0,762.0,722.0
2021-02-05 06:00:00,3423.0,2009.0,1251.0,795.0,762.0
2021-02-05 07:00:00,3648.0,2153.0,1331.0,844.0,817.0
2021-02-05 08:00:00,3720.0,2180.0,1342.0,848.0,835.0
2021-02-05 09:00:00,3683.0,2148.0,1335.0,838.0,834.0
2021-02-05 10:00:00,3589.0,2093.0,1315.0,829.0,820.0
2021-02-05 11:00:00,3493.0,2033.0,1287.0,822.0,797.0
2021-02-05 12:00:00,3403.0,1977.0,1256.0,817.0,773.0
2021-02-05 13:00:00,3333.0,1939.0,1234.0,815.0,755.0
2021-02-05 14:00:00,3321.0,1935.0,1241.0,828.0,750.0
2021-02-05 15:00:00,3390.0,1987.0,1279.0,858.0,769.0
2021-02-05 16:00:00,3557.0,2080.0,1344.0,890.0,809.0
2021-02-05 17:00:00,3747.0,2170.0,1389.0,896.0,847.0
2021-02-05 18:00:00,3810.0,2217.0,1396.0,896.0,867.0
2021-02-05 19:00:00,3777.0,2211.0,1384.0,890.0,871.0
2021-02-05 20:00:00,3676.0,2155.0,1345.0,872.0,854.0
2021-02-05 21:00:00,3571.0,2095.0,1303.0,850.0,832.0
2021-02-05 22:00:00,3468.0,2039.0,1266.0,826.0,809.0
2021-02-05 23:00:00,3356.0,1973.0,1225.0,804.0,781.0
2021-02-06 00:00:00,3232.0,1908.0,1183.0,776.0,755.0
2021-02-06 01:00:00,3132.0,1853.0,1150.0,741.0,728.0
2021-02-06 02:00:00,3078.0,1823.0,1133.0,734.0,714.0
2021-02-06 03:00:00,3061.0,1809.0,1130.0,735.0,709.0
2021-02-06 04:00:00,3063.0,1807.0,1133.0,734.0,708.0
2021-02-06 05:00:00,3084.0,1816.0,1144.0,737.0,712.0
2021-02-06 06:00:00,3141.0,1842.0,1163.0,747.0,721.0
2021-02-06 07:00:00,3249.0,1899.0,1196.0,765.0,741.0
2021-02-06 08:00:00,3413.0,2001.0,1257.0,797.0,783.0
2021-02-06 09:00:00,3585.0,2102.0,1326.0,835.0,829.0
2021-02-06 10:00:00,3633.0,2133.0,1348.0,858.0,845.0
2021-02-06 11:00:00,3578.0,2107.0,1329.0,859.0,835.0
2021-02-06 12:00:00,3480.0,2050.0,1292.0,852.0,810.0
2021-02-06 13:00:00,3353.0,1989.0,1257.0,848.0,785.0
2021-02-06 14:00:00,3306.0,1954.0,1244.0,853.0,768.0
2021-02-06 15:00:00,3332.0,1958.0,1264.0,868.0,773.0
2021-02-06 16:00:00,3477.0,2020.0,1307.0,886.0,802.0
2021-02-06 17:00:00,3697.0,2137.0,1360.0,896.0,848.0
2021-02-06 18:00:00,3786.0,2220.0,1385.0,899.0,882.0
2021-02-06 19:00:00,3728.0,2201.0,1369.0,891.0,884.0
2021-02-06 20:00:00,3610.0,2133.0,1324.0,867.0,858.0
2021-02-06 21:00:00,3492.0,2068.0,1278.0,841.0,829.0
2021-02-06 22:00:00,3384.0,2011.0,1237.0,818.0,804.0
2021-02-06 23:00:00,3286.0,1958.0,1203.0,797.0,781.0
2021-02-07 00:00:00,3189.0,1897.0,1165.0,775.0,752.0
2021-02-07 01:00:00,3113.0,1852.0,1131.0,756.0,733.0
2021-02-07 02:00:00,3072.0,1827.0,1110.0,743.0,721.0
2021-02-07 03:00:00,3060.0,1820.0,1106.0,738.0,718.0
2021-02-07 04:00:00,3055.0,1822.0,1108.0,736.0,718.0
2021-02-07 05:00:00,3065.0,1832.0,1114.0,738.0,721.0
2021-02-07 06:00:00,3094.0,1852.0,1129.0,747.0,730.0
2021-02-07 07:00:00,3167.0,1896.0,1157.0,762.0,747.0
2021-02-07 08:00:00,3310.0,1986.0,1213.0,791.0,787.0
2021-02-07 09:00:00,3478.0,2094.0,1281.0,830.0,832.0
2021-02-07 10:00:00,3571.0,2150.0,1312.0,856.0,855.0
2021-02-07 11:00:00,3564.0,2146.0,1300.0,862.0,848.0
2021-02-07 12:00:00,3504.0,2109.0,1269.0,858.0,822.0
2021-02-07 13:00:00,3409.0,2065.0,1246.0,860.0,799.0
2021-02-07 14:00:00,3368.0,2042.0,1249.0,876.0,794.0
2021-02-07 15:00:00,3422.0,2054.0,1280.0,898.0,806.0
2021-02-07 16:00:00,3568.0,2096.0,1316.0,909.0,829.0
2021-02-07 17:00:00,3749.0,2177.0,1347.0,904.0,862.0
2021-02-07 18:00:00,3794.0,2222.0,1357.0,898.0,883.0
2021-02-07 19:00:00,3780.0,2231.0,1355.0,893.0,889.0
2021-02-07 20:00:00,3730.0,2213.0,1347.0,887.0,883.0
2021-02-07 21:00:00,3634.0,2161.0,1322.0,869.0,865.0
2021-02-07 22:00:00,3521.0,2091.0,1284.0,844.0,837.0
2021-02-07 23:00:00,3356.0,1992.0,1227.0,810.0,795.0
2021-02-08 00:00:00,3194.0,1894.0,1160.0,770.0,753.0
2021-02-08 01:00:00,3102.0,1842.0,1123.0,744.0,727.0
2021-02-08 02:00:00,3056.0,1824.0,1109.0,732.0,718.0
2021-02-08 03:00:00,3033.0,1819.0,1108.0,730.0,715.0
2021-02-08 04:00:00,3028.0,1826.0,1108.0,733.0,717.0
2021-02-08 05:00:00,3073.0,1865.0,1130.0,747.0,731.0
2021-02-08 06:00:00,3239.0,1975.0,1188.0,786.0,767.0
2021-02-08 07:00:00,3469.0,2119.0,1267.0,840.0,820.0
2021-02-08 08:00:00,3518.0,2131.0,1275.0,841.0,844.0
2021-02-08 09:00:00,3474.0,2095.0,1262.0,831.0,847.0
2021-02-08 10:00:00,3391.0,2038.0,1236.0,820.0,835.0
2021-02-08 11:00:00,3321.0,1975.0,1206.0,811.0,814.0
2021-02-08 12:00:00,3225.0,1914.0,1176.0,805.0,788.0
2021-02-08 13:00:00,3152.0,1871.0,1152.0,803.0,768.0
2021-02-08 14:00:00,3160.0,1883.0,1154.0,817.0,762.0
2021-02-08 15:00:00,3250.0,1962.0,1204.0,856.0,785.0
2021-02-08 16:00:00,3465.0,2075.0,1291.0,895.0,826.0
2021-02-08 17:00:00,3611.0,2135.0,1329.0,891.0,852.0
2021-02-08 18:00:00,3634.0,2163.0,1337.0,883.0,870.0
2021-02-08 19:00:00,3606.0,2168.0,1342.0,883.0,873.0
2021-02-08 20:00:00,3562.0,2152.0,1343.0,883.0,868.0
2021-02-08 21:00:00,3487.0,2124.0,1334.0,876.0,855.0
2021-02-08 22:00:00,3351.0,2057.0,1299.0,852.0,822.0
2021-02-08 23:00:00,3172.0,1944.0,1241.0,818.0,778.0
2021-02-09 00:00:00,3010.0,1840.0,1178.0,779.0,735.0
2021-02-09 01:00:00,2905.0,1779.0,1144.0,754.0,711.0
2021-02-09 02:00:00,2882.0,1761.0,1133.0,745.0,701.0
2021-02-09 03:00:00,2880.0,1758.0,1135.0,745.0,700.0
2021-02-09 04:00:00,2897.0,1768.0,1143.0,750.0,701.0
2021-02-09 05:00:00,2955.0,1802.0,1163.0,763.0,714.0
2021-02-09 06:00:00,3135.0,1914.0,1227.0,802.0,752.0
2021-02-09 07:00:00,3381.0,2053.0,1309.0,855.0,804.0
2021-02-09 08:00:00,3434.0,2068.0,1320.0,857.0,826.0
2021-02-09 09:00:00,3395.0,2038.0,1302.0,846.0,825.0
2021-02-09 10:00:00,3331.0,1996.0,1273.0,837.0,809.0
2021-02-09 11:00:00,3275.0,1946.0,1235.0,829.0,793.0
2021-02-09 12:00:00,3194.0,1894.0,1202.0,817.0,768.0
2021-02-09 13:00:00,3105.0,1860.0,1177.0,817.0,749.0
2021-02-09 14:00:00,3083.0,1867.0,1183.0,835.0,749.0
2021-02-09 15:00:00,3168.0,1939.0,1229.0,878.0,774.0
2021-02-09 16:00:00,3402.0,2050.0,1306.0,923.0,818.0
2021-02-09 17:00:00,3580.0,2125.0,1337.0,926.0,846.0
2021-02-09 18:00:00,3653.0,2171.0,1339.0,923.0,866.0
2021-02-09 19:00:00,3659.0,2185.0,1338.0,923.0,873.0
2021-02-09 20:00:00,3651.0,2190.0,1335.0,926.0,877.0
2021-02-09 21:00:00,3605.0,2162.0,1314.0,921.0,863.0
2021-02-09 22:00:00,3489.0,2089.0,1266.0,899.0,838.0
2021-02-09 23:00:00,3332.0,1994.0,1197.0,865.0,795.0
2021-02-10 00:00:00,3171.0,1896.0,1125.0,828.0,754.0
2021-02-10 01:00:00,3086.0,1843.0,1081.0,805.0,730.0
2021-02-10 02:00:00,3065.0,1828.0,1067.0,796.0,722.0
2021-02-10 03:00:00,3078.0,1833.0,1066.0,795.0,723.0
2021-02-10 04:00:00,3098.0,1845.0,1068.0,801.0,726.0
2021-02-10 05:00:00,3161.0,1883.0,1084.0,814.0,739.0
2021-02-10 06:00:00,3351.0,2001.0,1146.0,853.0,776.0
2021-02-10 07:00:00,3594.0,2149.0,1227.0,907.0,830.0
2021-02-10 08:00:00,3636.0,2167.0,1239.0,908.0,849.0
2021-02-10 09:00:00,3593.0,2133.0,1225.0,895.0,845.0
2021-02-10 10:00:00,3499.0,2066.0,1195.0,882.0,834.0
2021-02-10 11:00:00,3425.0,1994.0,1161.0,870.0,814.0
2021-02-10 12:00:00,3326.0,1927.0,1123.0,861.0,787.0
2021-02-10 13:00:00,3236.0,1884.0,1098.0,859.0,760.0
2021-02-10 14:00:00,3211.0,1884.0,1107.0,871.0,755.0
2021-02-10 15:00:00,3284.0,1947.0,1160.0,902.0,775.0
2021-02-10 16:00:00,3484.0,2051.0,1249.0,939.0,813.0
2021-02-10 17:00:00,3666.0,2127.0,1302.0,941.0,839.0
2021-02-10 18:00:00,3715.0,2164.0,1321.0,933.0,858.0
2021-02-10 19:00:00,3711.0,2173.0,1331.0,930.0,864.0
2021-02-10 20:00:00,3694.0,2166.0,1338.0,928.0,862.0
2021-02-10 21:00:00,3651.0,2133.0,1334.0,920.0,848.0
2021-02-10 22:00:00,3538.0,2071.0,1301.0,896.0,818.0
2021-02-10 23:00:00,3373.0,1969.0,1245.0,859.0,774.0
2021-02-11 00:00:00,3227.0,1874.0,1185.0,817.0,730.0
2021-02-11 01:00:00,3143.0,1820.0,1151.0,790.0,703.0
2021-02-11 02:00:00,3116.0,1800.0,1142.0,776.0,690.0
2021-02-11 03:00:00,3119.0,1800.0,1145.0,772.0,688.0
2021-02-11 04:00:00,3145.0,1815.0,1157.0,774.0,693.0
2021-02-11 05:00:00,3210.0,1851.0,1181.0,785.0,705.0
2021-02-11 06:00:00,3393.0,1971.0,1247.0,820.0,746.0
2021-02-11 07:00:00,3648.0,2118.0,1331.0,869.0,800.0
2021-02-11 08:00:00,3716.0,2135.0,1347.0,870.0,820.0
2021-02-11 09:00:00,3655.0,2091.0,1334.0,859.0,820.0
2021-02-11 10:00:00,3538.0,2022.0,1305.0,849.0,805.0
2021-02-11 11:00:00,3426.0,1951.0,1268.0,836.0,780.0
2021-02-11 12:00:00,3326.0,1885.0,1232.0,825.0,756.0
2021-02-11 13:00:00,3231.0,1835.0,1202.0,823.0,737.0
2021-02-11 14:00:00,3192.0,1833.0,1204.0,839.0,732.0
2021-02-11 15:00:00,3261.0,1897.0,1252.0,876.0,757.0
2021-02-11 16:00:00,3468.0,2004.0,1334.0,911.0,799.0
2021-02-11 17:00:00,3663.0,2093.0,1376.0,909.0,826.0
2021-02-11 18:00:00,3744.0,2162.0,1392.0,901.0,851.0
2021-02-11 19:00:00,3755.0,2191.0,1398.0,896.0,862.0
2021-02-11 20:00:00,3749.0,2199.0,1397.0,890.0,863.0
2021-02-11 21:00:00,3711.0,2179.0,1381.0,879.0,855.0
2021-02-11 22:00:00,3593.0,2116.0,1345.0,853.0,833.0
2021-02-11 23:00:00,3432.0,2025.0,1285.0,815.0,796.0
2021-02-12 00:00:00,3286.0,1939.0,1221.0,775.0,756.0
2021-02-12 01:00:00,3204.0,1891.0,1184.0,748.0,733.0
2021-02-12 02:00:00,3180.0,1876.0,1170.0,735.0,726.0
2021-02-12 03:00:00,3195.0,1876.0,1169.0,729.0,726.0
2021-02-12 04:00:00,3215.0,1886.0,1173.0,731.0,729.0
2021-02-12 05:00:00,3267.0,1919.0,1191.0,738.0,741.0
2021-02-12 06:00:00,3435.0,2031.0,1249.0,769.0,776.0
2021-02-12 07:00:00,3664.0,2174.0,1329.0,816.0,828.0
2021-02-12 08:00:00,3710.0,2189.0,1340.0,819.0,848.0
2021-02-12 09:00:00,3663.0,2153.0,1324.0,810.0,846.0
2021-02-12 10:00:00,3562.0,2090.0,1289.0,803.0,830.0
2021-02-12 11:00:00,3467.0,2011.0,1247.0,798.0,808.0
2021-02-12 12:00:00,3384.0,1936.0,1204.0,796.0,780.0
2021-02-12 13:00:00,3279.0,1883.0,1175.0,799.0,762.0
2021-02-12 14:00:00,3232.0,1867.0,1173.0,810.0,753.0
2021-02-12 15:00:00,3252.0,1890.0,1202.0,832.0,765.0
2021-02-12 16:00:00,3402.0,1976.0,1273.0,859.0,801.0
2021-02-12 17:00:00,3610.0,2075.0,1329.0,866.0,834.0
2021-02-12 18:00:00,3715.0,2156.0,1356.0,865.0,866.0
2021-02-12 19:00:00,3705.0,2165.0,1352.0,860.0,871.0
2021-02-12 20:00:00,3623.0,2128.0,1323.0,842.0,856.0
2021-02-12 21:00:00,3524.0,2076.0,1281.0,818.0,833.0
2021-02-12 22:00:00,3454.0,2029.0,1242.0,798.0,812.0
2021-02-12 23:00:00,3361.0,1972.0,1200.0,774.0,790.0
2021-02-13 00:00:00,3261.0,1913.0,1156.0,748.0,763.0
2021-02-13 01:00:00,3192.0,1870.0,1113.0,724.0,739.0
2021-02-13 02:00:00,3158.0,1851.0,1092.0,711.0,729.0
2021-02-13 03:00:00,3155.0,1849.0,1080.0,705.0,726.0
2021-02-13 04:00:00,3178.0,1859.0,1079.0,704.0,728.0
2021-02-13 05:00:00,3213.0,1876.0,1083.0,710.0,733.0
2021-02-13 06:00:00,3270.0,1912.0,1098.0,722.0,742.0
2021-02-13 07:00:00,3378.0,1983.0,1128.0,744.0,765.0
2021-02-13 08:00:00,3558.0,2093.0,1184.0,781.0,805.0
2021-02-13 09:00:00,3696.0,2169.0,1242.0,819.0,848.0
2021-02-13 10:00:00,3725.0,2164.0,1252.0,838.0,857.0
2021-02-13 11:00:00,3654.0,2104.0,1232.0,840.0,837.0
2021-02-13 12:00:00,3525.0,2016.0,1201.0,832.0,810.0
2021-02-13 13:00:00,3403.0,1932.0,1167.0,830.0,783.0
2021-02-13 14:00:00,3323.0,1877.0,1153.0,837.0,763.0
2021-02-13 15:00:00,3297.0,1859.0,1160.0,849.0,761.0
2021-02-13 16:00:00,3422.0,1919.0,1195.0,868.0,785.0
2021-02-13 17:00:00,3634.0,2040.0,1242.0,881.0,830.0
2021-02-13 18:00:00,3763.0,2149.0,1275.0,891.0,875.0
2021-02-13 19:00:00,3732.0,2144.0,1261.0,885.0,876.0
2021-02-13 20:00:00,3624.0,2080.0,1218.0,862.0,849.0
2021-02-13 21:00:00,3527.0,2015.0,1172.0,837.0,817.0
2021-02-13 22:00:00,3446.0,1962.0,1132.0,813.0,791.0
2021-02-13 23:00:00,3360.0,1907.0,1093.0,790.0,759.0
2021-02-14 00:00:00,3261.0,1855.0,1050.0,767.0,731.0
2021-02-14 01:00:00,3202.0,1816.0,1015.0,745.0,708.0
2021-02-14 02:00:00,3172.0,1794.0,995.0,731.0,695.0
2021-02-14 03:00:00,3173.0,1791.0,989.0,726.0,689.0
2021-02-14 04:00:00,3188.0,1796.0,991.0,725.0,687.0
2021-02-14 05:00:00,3219.0,1807.0,996.0,728.0,691.0
2021-02-14 06:00:00,3270.0,1834.0,1014.0,738.0,697.0
2021-02-14 07:00:00,3365.0,1887.0,1048.0,756.0,715.0
2021-02-14 08:00:00,3523.0,1983.0,1108.0,788.0,749.0
2021-02-14 09:00:00,3691.0,2079.0,1173.0,828.0,794.0
2021-02-14 10:00:00,3742.0,2115.0,1199.0,851.0,819.0
2021-02-14 11:00:00,3684.0,2098.0,1174.0,853.0,813.0
2021-02-14 12:00:00,3578.0,2056.0,1138.0,849.0,801.0
2021-02-14 13:00:00,3450.0,2022.0,1107.0,849.0,793.0
2021-02-14 14:00:00,3384.0,2004.0,1104.0,860.0,796.0
2021-02-14 15:00:00,3402.0,2000.0,1128.0,871.0,806.0
2021-02-14 16:00:00,3526.0,2010.0,1163.0,873.0,813.0
2021-02-14 17:00:00,3702.0,2052.0,1195.0,870.0,821.0
2021-02-14 18:00:00,3775.0,2089.0,1211.0,861.0,824.0
2021-02-14 19:00:00,3783.0,2102.0,1219.0,857.0,820.0
2021-02-14 20:00:00,3768.0,2083.0,1212.0,850.0,808.0
2021-02-14 21:00:00,3697.0,2025.0,1188.0,833.0,783.0
2021-02-14 22:00:00,3599.0,1938.0,1148.0,807.0,747.0
2021-02-14 23:00:00,3425.0,1828.0,1089.0,771.0,697.0
2021-02-15 00:00:00,3268.0,1725.0,1023.0,730.0,650.0
2021-02-15 01:00:00,3177.0,1666.0,985.0,702.0,623.0
2021-02-15 02:00:00,3135.0,1640.0,970.0,688.0,612.0
2021-02-15 03:00:00,3121.0,1632.0,965.0,684.0,607.0
2021-02-15 04:00:00,3122.0,1633.0,966.0,685.0,610.0
2021-02-15 05:00:00,3165.0,1661.0,983.0,697.0,621.0
2021-02-15 06:00:00,3322.0,1767.0,1041.0,735.0,654.0
2021-02-15 07:00:00,3538.0,1896.0,1116.0,785.0,704.0
2021-02-15 08:00:00,3584.0,1898.0,1119.0,771.0,717.0
2021-02-15 09:00:00,3547.0,1874.0,1103.0,758.0,710.0
2021-02-15 10:00:00,3510.0,1851.0,1081.0,743.0,703.0
2021-02-15 11:00:00,3496.0,1830.0,1068.0,726.0,700.0
2021-02-15 12:00:00,3480.0,1811.0,1053.0,714.0,695.0
2021-02-15 13:00:00,3420.0,1798.0,1041.0,710.0,690.0
2021-02-15 14:00:00,3418.0,1815.0,1047.0,725.0,695.0
2021-02-15 15:00:00,3492.0,1890.0,1092.0,765.0,722.0
2021-02-15 16:00:00,3632.0,1978.0,1159.0,811.0,756.0
2021-02-15 17:00:00,3723.0,2002.0,1181.0,819.0,763.0
2021-02-15 18:00:00,3738.0,2007.0,1181.0,819.0,765.0
2021-02-15 19:00:00,3680.0,1993.0,1176.0,820.0,760.0
2021-02-15 20:00:00,3622.0,1968.0,1168.0,825.0,751.0
2021-02-15 21:00:00,3527.0,1923.0,1145.0,820.0,735.0
2021-02-15 22:00:00,3378.0,1843.0,1103.0,802.0,702.0
2021-02-15 23:00:00,3172.0,1725.0,1037.0,770.0,653.0
2021-02-16 00:00:00,2987.0,1617.0,972.0,735.0,608.0
2021-02-16 01:00:00,2889.0,1559.0,933.0,714.0,579.0
2021-02-16 02:00:00,2834.0,1535.0,919.0,707.0,565.0
2021-02-16 03:00:00,2815.0,1527.0,915.0,708.0,562.0
2021-02-16 04:00:00,2809.0,1528.0,917.0,714.0,562.0
2021-02-16 05:00:00,2850.0,1556.0,934.0,727.0,571.0
2021-02-16 06:00:00,3014.0,1664.0,996.0,766.0,609.0
2021-02-16 07:00:00,3233.0,1793.0,1077.0,819.0,663.0
2021-02-16 08:00:00,3259.0,1795.0,1086.0,819.0,677.0
2021-02-16 09:00:00,3206.0,1766.0,1066.0,802.0,670.0
2021-02-16 10:00:00,3154.0,1746.0,1033.0,779.0,663.0
2021-02-16 11:00:00,3125.0,1733.0,996.0,759.0,657.0
2021-02-16 12:00:00,3098.0,1719.0,963.0,742.0,647.0
2021-02-16 13:00:00,3068.0,1712.0,942.0,744.0,638.0
2021-02-16 14:00:00,3094.0,1745.0,956.0,761.0,642.0
2021-02-16 15:00:00,3183.0,1823.0,1011.0,806.0,671.0
2021-02-16 16:00:00,3353.0,1914.0,1092.0,857.0,712.0
2021-02-16 17:00:00,3455.0,1938.0,1125.0,870.0,725.0
2021-02-16 18:00:00,3456.0,1946.0,1135.0,872.0,726.0
2021-02-16 19:00:00,3414.0,1941.0,1138.0,877.0,724.0
2021-02-16 20:00:00,3367.0,1929.0,1134.0,884.0,720.0
2021-02-16 21:00:00,3278.0,1890.0,1111.0,878.0,702.0
2021-02-16 22:00:00,3134.0,1813.0,1061.0,859.0,669.0
2021-02-16 23:00:00,2937.0,1702.0,997.0,828.0,623.0
2021-02-17 00:00:00,2771.0,1598.0,928.0,791.0,578.0
2021-02-17 01:00:00,2674.0,1536.0,889.0,769.0,548.0
2021-02-17 02:00:00,2633.0,1508.0,868.0,760.0,537.0
2021-02-17 03:00:00,2627.0,1505.0,862.0,760.0,534.0
2021-02-17 04:00:00,2636.0,1509.0,863.0,765.0,535.0
2021-02-17 05:00:00,2689.0,1537.0,880.0,780.0,545.0
2021-02-17 06:00:00,2865.0,1643.0,940.0,821.0,580.0
2021-02-17 07:00:00,3108.0,1774.0,1020.0,875.0,631.0
2021-02-17 08:00:00,3144.0,1778.0,1026.0,877.0,645.0
2021-02-17 09:00:00,3101.0,1748.0,1009.0,857.0,639.0
2021-02-17 10:00:00,3059.0,1724.0,994.0,835.0,634.0
2021-02-17 11:00:00,3026.0,1697.0,979.0,812.0,628.0
2021-02-17 12:00:00,2996.0,1663.0,961.0,797.0,614.0
2021-02-17 13:00:00,2953.0,1652.0,949.0,794.0,595.0
2021-02-17 14:00:00,2972.0,1682.0,960.0,813.0,590.0
2021-02-17 15:00:00,3033.0,1747.0,1001.0,851.0,621.0
2021-02-17 16:00:00,3211.0,1846.0,1073.0,902.0,667.0
2021-02-17 17:00:00,3332.0,1890.0,1100.0,912.0,683.0
2021-02-17 18:00:00,3364.0,1906.0,1111.0,912.0,694.0
2021-02-17 19:00:00,3330.0,1910.0,1114.0,915.0,702.0
2021-02-17 20:00:00,3284.0,1898.0,1108.0,915.0,706.0
2021-02-17 21:00:00,3214.0,1858.0,1096.0,909.0,696.0
2021-02-17 22:00:00,3090.0,1780.0,1053.0,888.0,666.0
2021-02-17 23:00:00,2898.0,1667.0,988.0,854.0,619.0
2021-02-18 00:00:00,2719.0,1559.0,918.0,817.0,572.0
2021-02-18 01:00:00,2623.0,1496.0,877.0,794.0,545.0
2021-02-18 02:00:00,2589.0,1469.0,858.0,784.0,533.0
2021-02-18 03:00:00,2571.0,1456.0,853.0,784.0,529.0
2021-02-18 04:00:00,2576.0,1459.0,856.0,789.0,530.0
2021-02-18 05:00:00,2619.0,1483.0,869.0,802.0,539.0
2021-02-18 06:00:00,2785.0,1584.0,928.0,840.0,574.0
2021-02-18 07:00:00,3014.0,1713.0,1009.0,890.0,624.0
2021-02-18 08:00:00,3071.0,1719.0,1013.0,891.0,635.0
2021-02-18 09:00:00,3035.0,1692.0,993.0,875.0,630.0
2021-02-18 10:00:00,2986.0,1666.0,967.0,857.0,628.0
2021-02-18 11:00:00,2960.0,1646.0,944.0,836.0,629.0
2021-02-18 12:00:00,2928.0,1625.0,929.0,817.0,620.0
2021-02-18 13:00:00,2890.0,1611.0,921.0,815.0,610.0
2021-02-18 14:00:00,2904.0,1614.0,934.0,830.0,607.0
2021-02-18 15:00:00,2980.0,1675.0,973.0,867.0,627.0
2021-02-18 16:00:00,3141.0,1766.0,1032.0,908.0,660.0
2021-02-18 17:00:00,3262.0,1806.0,1054.0,917.0,669.0
2021-02-18 18:00:00,3284.0,1826.0,1060.0,917.0,677.0
2021-02-18 19:00:00,3257.0,1823.0,1057.0,920.0,677.0
2021-02-18 20:00:00,3211.0,1799.0,1049.0,925.0,669.0
2021-02-18 21:00:00,3144.0,1757.0,1029.0,919.0,653.0
2021-02-18 22:00:00,3012.0,1676.0,988.0,900.0,623.0
2021-02-18 23:00:00,2832.0,1575.0,928.0,869.0,581.0
2021-02-19 00:00:00,2646.0,1468.0,860.0,831.0,537.0
2021-02-19 01:00:00,2536.0,1405.0,818.0,808.0,507.0
2021-02-19 02:00:00,2482.0,1374.0,799.0,799.0,497.0
2021-02-19 03:00:00,2454.0,1360.0,791.0,798.0,495.0
2021-02-19 04:00:00,2447.0,1356.0,789.0,802.0,496.0
2021-02-19 05:00:00,2487.0,1382.0,801.0,815.0,505.0
2021-02-19 06:00:00,2654.0,1480.0,855.0,851.0,536.0
2021-02-19 07:00:00,2865.0,1612.0,931.0,900.0,588.0
2021-02-19 08:00:00,2907.0,1622.0,936.0,904.0,603.0
2021-02-19 09:00:00,2869.0,1596.0,921.0,891.0,598.0
2021-02-19 10:00:00,2819.0,1569.0,902.0,871.0,593.0
2021-02-19 11:00:00,2785.0,1550.0,881.0,851.0,589.0
2021-02-19 12:00:00,2728.0,1522.0,858.0,838.0,583.0
2021-02-19 13:00:00,2692.0,1495.0,840.0,834.0,580.0
2021-02-19 14:00:00,2702.0,1494.0,842.0,851.0,588.0
2021-02-19 15:00:00,2754.0,1538.0,875.0,883.0,607.0
2021-02-19 16:00:00,2877.0,1622.0,935.0,916.0,636.0
2021-02-19 17:00:00,3017.0,1692.0,986.0,930.0,657.0
2021-02-19 18:00:00,3087.0,1745.0,1015.0,933.0,673.0
2021-02-19 19:00:00,3040.0,1736.0,1011.0,929.0,670.0
2021-02-19 20:00:00,2926.0,1673.0,979.0,908.0,645.0
2021-02-19 21:00:00,2808.0,1605.0,944.0,889.0,619.0
2021-02-19 22:00:00,2695.0,1542.0,912.0,866.0,591.0
2021-02-19 23:00:00,2578.0,1473.0,871.0,842.0,563.0
2021-02-20 00:00:00,2448.0,1398.0,828.0,818.0,533.0
2021-02-20 01:00:00,2338.0,1334.0,791.0,797.0,505.0
2021-02-20 02:00:00,2278.0,1297.0,772.0,784.0,490.0
2021-02-20 03:00:00,2242.0,1279.0,762.0,780.0,482.0
2021-02-20 04:00:00,2229.0,1271.0,758.0,781.0,478.0
2021-02-20 05:00:00,2234.0,1274.0,759.0,786.0,479.0
2021-02-20 06:00:00,2265.0,1293.0,768.0,797.0,485.0
2021-02-20 07:00:00,2348.0,1343.0,797.0,819.0,503.0
2021-02-20 08:00:00,2499.0,1442.0,851.0,853.0,537.0
2021-02-20 09:00:00,2680.0,1549.0,911.0,888.0,584.0
2021-02-20 10:00:00,2793.0,1614.0,941.0,902.0,613.0
2021-02-20 11:00:00,2817.0,1635.0,947.0,897.0,629.0
2021-02-20 12:00:00,2773.0,1613.0,929.0,883.0,625.0
2021-02-20 13:00:00,2752.0,1600.0,922.0,880.0,623.0
2021-02-20 14:00:00,2734.0,1588.0,918.0,885.0,620.0
2021-02-20 15:00:00,2726.0,1581.0,915.0,896.0,615.0
2021-02-20 16:00:00,2765.0,1597.0,928.0,912.0,618.0
2021-02-20 17:00:00,2863.0,1656.0,968.0,930.0,636.0
2021-02-20 18:00:00,2921.0,1709.0,1002.0,939.0,656.0
2021-02-20 19:00:00,2849.0,1672.0,990.0,931.0,645.0
2021-02-20 20:00:00,2704.0,1583.0,942.0,905.0,607.0
2021-02-20 21:00:00,2575.0,1500.0,892.0,876.0,566.0
2021-02-20 22:00:00,2482.0,1440.0,852.0,855.0,540.0
2021-02-20 23:00:00,2390.0,1388.0,819.0,837.0,515.0
2021-02-21 00:00:00,2280.0,1323.0,780.0,814.0,488.0
2021-02-21 01:00:00,2186.0,1265.0,742.0,794.0,462.0
2021-02-21 02:00:00,2130.0,1232.0,719.0,781.0,446.0
2021-02-21 03:00:00,2098.0,1214.0,705.0,776.0,437.0
2021-02-21 04:00:00,2085.0,1206.0,697.0,776.0,434.0
2021-02-21 05:00:00,2089.0,1207.0,695.0,780.0,434.0
2021-02-21 06:00:00,2120.0,1225.0,701.0,791.0,439.0
2021-02-21 07:00:00,2182.0,1265.0,720.0,810.0,452.0
2021-02-21 08:00:00,2298.0,1344.0,767.0,841.0,483.0
2021-02-21 09:00:00,2472.0,1455.0,829.0,878.0,528.0
2021-02-21 10:00:00,2597.0,1524.0,859.0,903.0,564.0
2021-02-21 11:00:00,2647.0,1545.0,852.0,911.0,576.0
2021-02-21 12:00:00,2659.0,1537.0,833.0,915.0,571.0
2021-02-21 13:00:00,2630.0,1523.0,812.0,922.0,562.0
2021-02-21 14:00:00,2629.0,1523.0,810.0,938.0,563.0
2021-02-21 15:00:00,2647.0,1532.0,827.0,949.0,575.0
2021-02-21 16:00:00,2704.0,1547.0,854.0,955.0,584.0
2021-02-21 17:00:00,2780.0,1578.0,889.0,957.0,597.0
2021-02-21 18:00:00,2812.0,1623.0,917.0,954.0,614.0
2021-02-21 19:00:00,2769.0,1623.0,922.0,951.0,623.0
2021-02-21 20:00:00,2688.0,1585.0,906.0,943.0,614.0
2021-02-21 21:00:00,2600.0,1530.0,885.0,927.0,594.0
2021-02-21 22:00:00,2479.0,1457.0,851.0,903.0,564.0
2021-02-21 23:00:00,2325.0,1362.0,804.0,870.0,523.0
2021-02-22 00:00:00,2174.0,1265.0,743.0,831.0,478.0
2021-02-22 01:00:00,2081.0,1208.0,709.0,805.0,451.0
2021-02-22 02:00:00,2041.0,1184.0,696.0,792.0,438.0
2021-02-22 03:00:00,2030.0,1176.0,696.0,789.0,432.0
2021-02-22 04:00:00,2035.0,1176.0,701.0,791.0,430.0
2021-02-22 05:00:00,2082.0,1200.0,718.0,802.0,438.0
2021-02-22 06:00:00,2225.0,1289.0,769.0,835.0,473.0
2021-02-22 07:00:00,2387.0,1393.0,825.0,879.0,519.0
2021-02-22 08:00:00,2464.0,1419.0,849.0,881.0,533.0
2021-02-22 09:00:00,2462.0,1413.0,855.0,873.0,529.0
2021-02-22 10:00:00,2443.0,1402.0,850.0,863.0,526.0
2021-02-22 11:00:00,2431.0,1388.0,842.0,853.0,526.0
2021-02-22 12:00:00,2413.0,1368.0,833.0,843.0,524.0
2021-02-22 13:00:00,2391.0,1354.0,828.0,838.0,522.0
2021-02-22 14:00:00,2400.0,1371.0,836.0,848.0,532.0
2021-02-22 15:00:00,2466.0,1434.0,880.0,876.0,561.0
2021-02-22 16:00:00,2619.0,1518.0,944.0,906.0,596.0
2021-02-22 17:00:00,2706.0,1552.0,965.0,911.0,602.0
2021-02-22 18:00:00,2738.0,1578.0,966.0,904.0,603.0
2021-02-22 19:00:00,2700.0,1575.0,957.0,900.0,607.0
2021-02-22 20:00:00,2647.0,1560.0,944.0,898.0,610.0
2021-02-22 21:00:00,2575.0,1526.0,923.0,888.0,601.0
2021-02-22 22:00:00,2453.0,1463.0,882.0,863.0,571.0
2021-02-22 23:00:00,2298.0,1365.0,822.0,827.0,525.0
2021-02-23 00:00:00,2144.0,1268.0,759.0,787.0,480.0
2021-02-23 01:00:00,2055.0,1210.0,721.0,762.0,452.0
2021-02-23 02:00:00,2011.0,1189.0,705.0,751.0,439.0
2021-02-23 03:00:00,1990.0,1180.0,701.0,748.0,432.0
2021-02-23 04:00:00,1996.0,1189.0,705.0,750.0,433.0
2021-02-23 05:00:00,2045.0,1220.0,718.0,763.0,446.0
2021-02-23 06:00:00,2187.0,1316.0,765.0,799.0,487.0
2021-02-23 07:00:00,2364.0,1428.0,822.0,845.0,540.0
2021-02-23 08:00:00,2428.0,1449.0,844.0,850.0,550.0
2021-02-23 09:00:00,2420.0,1434.0,838.0,843.0,541.0
2021-02-23 10:00:00,2389.0,1415.0,819.0,834.0,533.0
2021-02-23 11:00:00,2369.0,1395.0,803.0,825.0,526.0
2021-02-23 12:00:00,2336.0,1367.0,789.0,817.0,519.0
2021-02-23 13:00:00,2316.0,1353.0,779.0,815.0,516.0
2021-02-23 14:00:00,2317.0,1371.0,785.0,826.0,524.0
2021-02-23 15:00:00,2393.0,1438.0,822.0,856.0,556.0
2021-02-23 16:00:00,2555.0,1539.0,882.0,886.0,599.0
2021-02-23 17:00:00,2700.0,1588.0,913.0,886.0,610.0
2021-02-23 18:00:00,2762.0,1627.0,926.0,878.0,618.0
2021-02-23 19:00:00,2748.0,1629.0,923.0,871.0,622.0
2021-02-23 20:00:00,2708.0,1615.0,914.0,865.0,625.0
2021-02-23 21:00:00,2639.0,1578.0,890.0,849.0,614.0
2021-02-23 22:00:00,2527.0,1507.0,851.0,824.0,587.0
2021-02-23 23:00:00,2366.0,1404.0,792.0,784.0,540.0
2021-02-24 00:00:00,2203.0,1302.0,730.0,739.0,492.0
2021-02-24 01:00:00,2098.0,1234.0,687.0,710.0,461.0
2021-02-24 02:00:00,2045.0,1202.0,670.0,695.0,446.0
2021-02-24 03:00:00,2020.0,1187.0,661.0,689.0,439.0
2021-02-24 04:00:00,2009.0,1183.0,659.0,689.0,436.0
2021-02-24 05:00:00,2044.0,1201.0,669.0,696.0,444.0
2021-02-24 06:00:00,2171.0,1284.0,714.0,726.0,477.0
2021-02-24 07:00:00,2328.0,1381.0,762.0,767.0,526.0
2021-02-24 08:00:00,2388.0,1404.0,786.0,769.0,535.0
2021-02-24 09:00:00,2389.0,1401.0,788.0,762.0,527.0
2021-02-24 10:00:00,2365.0,1394.0,783.0,755.0,523.0
2021-02-24 11:00:00,2339.0,1383.0,767.0,749.0,521.0
2021-02-24 12:00:00,2296.0,1369.0,751.0,748.0,516.0
2021-02-24 13:00:00,2251.0,1356.0,734.0,748.0,513.0
2021-02-24 14:00:00,2247.0,1370.0,739.0,763.0,521.0
2021-02-24 15:00:00,2308.0,1436.0,776.0,790.0,552.0
2021-02-24 16:00:00,2451.0,1516.0,832.0,817.0,588.0
2021-02-24 17:00:00,2563.0,1548.0,856.0,815.0,596.0
2021-02-24 18:00:00,2616.0,1568.0,874.0,808.0,600.0
2021-02-24 19:00:00,2594.0,1563.0,873.0,800.0,599.0
2021-02-24 20:00:00,2550.0,1537.0,866.0,792.0,598.0
2021-02-24 21:00:00,2478.0,1494.0,851.0,778.0,589.0
2021-02-24 22:00:00,2374.0,1426.0,819.0,750.0,561.0
2021-02-24 23:00:00,2219.0,1327.0,764.0,712.0,516.0
2021-02-25 00:00:00,2070.0,1230.0,707.0,669.0,471.0
2021-02-25 01:00:00,1977.0,1171.0,669.0,641.0,441.0
2021-02-25 02:00:00,1931.0,1141.0,654.0,628.0,427.0
2021-02-25 03:00:00,1907.0,1128.0,645.0,621.0,420.0
2021-02-25 04:00:00,1906.0,1126.0,646.0,620.0,419.0
2021-02-25 05:00:00,1949.0,1149.0,661.0,628.0,428.0
2021-02-25 06:00:00,2075.0,1232.0,707.0,659.0,463.0
2021-02-25 07:00:00,2237.0,1337.0,759.0,698.0,512.0
2021-02-25 08:00:00,2314.0,1366.0,786.0,705.0,528.0
2021-02-25 09:00:00,2325.0,1365.0,788.0,700.0,522.0
2021-02-25 10:00:00,2307.0,1353.0,779.0,696.0,513.0
2021-02-25 11:00:00,2296.0,1336.0,763.0,692.0,504.0
2021-02-25 12:00:00,2255.0,1299.0,738.0,683.0,491.0
2021-02-25 13:00:00,2221.0,1265.0,730.0,682.0,492.0
2021-02-25 14:00:00,2219.0,1272.0,747.0,694.0,509.0
2021-02-25 15:00:00,2270.0,1326.0,787.0,721.0,541.0
2021-02-25 16:00:00,2390.0,1402.0,847.0,751.0,581.0
2021-02-25 17:00:00,2489.0,1452.0,875.0,754.0,596.0
2021-02-25 18:00:00,2571.0,1511.0,890.0,752.0,607.0
2021-02-25 19:00:00,2572.0,1527.0,889.0,748.0,610.0
2021-02-25 20:00:00,2545.0,1517.0,879.0,744.0,608.0
2021-02-25 21:00:00,2494.0,1480.0,864.0,733.0,597.0
2021-02-25 22:00:00,2398.0,1422.0,828.0,711.0,570.0
2021-02-25 23:00:00,2264.0,1329.0,778.0,677.0,529.0
2021-02-26 00:00:00,2124.0,1239.0,720.0,639.0,486.0
2021-02-26 01:00:00,2043.0,1182.0,686.0,615.0,456.0
2021-02-26 02:00:00,2008.0,1154.0,669.0,604.0,441.0
2021-02-26 03:00:00,1993.0,1140.0,660.0,601.0,434.0
2021-02-26 04:00:00,2000.0,1140.0,659.0,602.0,432.0
2021-02-26 05:00:00,2046.0,1163.0,671.0,613.0,440.0
2021-02-26 06:00:00,2177.0,1242.0,712.0,645.0,473.0
2021-02-26 07:00:00,2324.0,1340.0,759.0,688.0,523.0
2021-02-26 08:00:00,2378.0,1371.0,789.0,699.0,538.0
2021-02-26 09:00:00,2351.0,1368.0,808.0,698.0,533.0
2021-02-26 10:00:00,2265.0,1343.0,815.0,695.0,522.0
2021-02-26 11:00:00,2159.0,1302.0,804.0,687.0,514.0
2021-02-26 12:00:00,2065.0,1257.0,791.0,676.0,506.0
2021-02-26 13:00:00,1998.0,1221.0,780.0,675.0,500.0
2021-02-26 14:00:00,1971.0,1213.0,785.0,684.0,504.0
2021-02-26 15:00:00,2005.0,1247.0,813.0,707.0,524.0
2021-02-26 16:00:00,2101.0,1305.0,857.0,735.0,552.0
2021-02-26 17:00:00,2248.0,1371.0,893.0,754.0,572.0
2021-02-26 18:00:00,2391.0,1450.0,918.0,758.0,591.0
2021-02-26 19:00:00,2406.0,1464.0,917.0,755.0,595.0
2021-02-26 20:00:00,2360.0,1425.0,890.0,743.0,579.0
2021-02-26 21:00:00,2287.0,1367.0,848.0,718.0,552.0
2021-02-26 22:00:00,2239.0,1321.0,817.0,699.0,532.0
2021-02-26 23:00:00,2170.0,1269.0,781.0,679.0,503.0
2021-02-27 00:00:00,2079.0,1207.0,736.0,650.0,471.0
2021-02-27 01:00:00,2017.0,1161.0,700.0,627.0,445.0
2021-02-27 02:00:00,1984.0,1137.0,676.0,613.0,428.0
2021-02-27 03:00:00,1976.0,1130.0,665.0,609.0,420.0
2021-02-27 04:00:00,1987.0,1133.0,662.0,609.0,416.0
2021-02-27 05:00:00,2017.0,1148.0,664.0,612.0,419.0
2021-02-27 06:00:00,2081.0,1179.0,679.0,623.0,426.0
2021-02-27 07:00:00,2169.0,1237.0,706.0,643.0,447.0
2021-02-27 08:00:00,2290.0,1326.0,759.0,675.0,489.0
2021-02-27 09:00:00,2398.0,1404.0,819.0,709.0,532.0
2021-02-27 10:00:00,2419.0,1432.0,853.0,725.0,555.0
2021-02-27 11:00:00,2408.0,1426.0,865.0,733.0,564.0
2021-02-27 12:00:00,2374.0,1393.0,846.0,725.0,563.0
2021-02-27 13:00:00,2338.0,1374.0,837.0,728.0,560.0
2021-02-27 14:00:00,2250.0,1330.0,820.0,722.0,552.0
2021-02-27 15:00:00,2223.0,1321.0,840.0,735.0,557.0
2021-02-27 16:00:00,2255.0,1347.0,863.0,747.0,564.0
2021-02-27 17:00:00,2400.0,1420.0,896.0,759.0,578.0
2021-02-27 18:00:00,2569.0,1516.0,927.0,767.0,602.0
2021-02-27 19:00:00,2568.0,1516.0,915.0,755.0,600.0
2021-02-27 20:00:00,2475.0,1443.0,870.0,726.0,570.0
2021-02-27 21:00:00,2387.0,1382.0,827.0,698.0,539.0
2021-02-27 22:00:00,2315.0,1335.0,791.0,676.0,515.0
2021-02-27 23:00:00,2219.0,1281.0,753.0,650.0,489.0
2021-02-28 00:00:00,2120.0,1225.0,712.0,623.0,462.0
2021-02-28 01:00:00,2040.0,1181.0,677.0,601.0,438.0
2021-02-28 02:00:00,1995.0,1155.0,656.0,587.0,425.0
2021-02-28 03:00:00,1975.0,1142.0,645.0,579.0,416.0
2021-02-28 04:00:00,1973.0,1138.0,641.0,577.0,414.0
2021-02-28 05:00:00,1998.0,1147.0,644.0,578.0,416.0
2021-02-28 06:00:00,2045.0,1174.0,655.0,585.0,425.0
2021-02-28 07:00:00,2114.0,1226.0,679.0,598.0,441.0
2021-02-28 08:00:00,2223.0,1305.0,726.0,626.0,474.0
2021-02-28 09:00:00,2309.0,1378.0,786.0,663.0,515.0
2021-02-28 10:00:00,2338.0,1401.0,818.0,692.0,539.0
2021-02-28 11:00:00,2284.0,1364.0,813.0,702.0,541.0
2021-02-28 12:00:00,2194.0,1312.0,801.0,707.0,532.0
2021-02-28 13:00:00,2112.0,1266.0,790.0,710.0,521.0
2021-02-28 14:00:00,2077.0,1245.0,795.0,725.0,524.0
2021-02-28 15:00:00,2089.0,1249.0,806.0,735.0,529.0
2021-02-28 16:00:00,2184.0,1293.0,837.0,741.0,542.0
2021-02-28 17:00:00,2318.0,1359.0,867.0,740.0,559.0
2021-02-28 18:00:00,2464.0,1452.0,898.0,735.0,577.0
2021-02-28 19:00:00,2507.0,1495.0,912.0,730.0,584.0
2021-02-28 20:00:00,2497.0,1491.0,908.0,723.0,581.0
2021-02-28 21:00:00,2442.0,1452.0,881.0,703.0,566.0
2021-02-28 22:00:00,2354.0,1397.0,840.0,683.0,541.0
2021-02-28 23:00:00,2218.0,1314.0,780.0,652.0,504.0
2021-03-01 00:00:00,2082.0,1224.0,717.0,617.0,464.0
2021-03-01 01:00:00,2004.0,1174.0,678.0,593.0,437.0
2021-03-01 02:00:00,1984.0,1157.0,658.0,584.0,427.0
2021-03-01 03:00:00,1986.0,1152.0,651.0,581.0,423.0
2021-03-01 04:00:00,2007.0,1163.0,653.0,583.0,423.0
2021-03-01 05:00:00,2068.0,1200.0,669.0,595.0,433.0
2021-03-01 06:00:00,2242.0,1306.0,727.0,631.0,464.0
2021-03-01 07:00:00,2460.0,1421.0,804.0,677.0,501.0
2021-03-01 08:00:00,2513.0,1429.0,808.0,685.0,521.0
2021-03-01 09:00:00,2456.0,1387.0,796.0,685.0,527.0
2021-03-01 10:00:00,2354.0,1339.0,789.0,684.0,528.0
2021-03-01 11:00:00,2270.0,1293.0,783.0,681.0,529.0
2021-03-01 12:00:00,2228.0,1249.0,778.0,678.0,527.0
2021-03-01 13:00:00,2199.0,1218.0,778.0,680.0,523.0
2021-03-01 14:00:00,2213.0,1217.0,798.0,695.0,527.0
2021-03-01 15:00:00,2300.0,1271.0,853.0,726.0,548.0
2021-03-01 16:00:00,2468.0,1353.0,924.0,758.0,576.0
2021-03-01 17:00:00,2567.0,1395.0,932.0,761.0,582.0
2021-03-01 18:00:00,2621.0,1448.0,932.0,762.0,588.0
2021-03-01 19:00:00,2613.0,1473.0,931.0,760.0,592.0
2021-03-01 20:00:00,2580.0,1467.0,931.0,757.0,588.0
2021-03-01 21:00:00,2522.0,1439.0,914.0,748.0,577.0
2021-03-01 22:00:00,2401.0,1374.0,871.0,725.0,552.0
2021-03-01 23:00:00,2224.0,1272.0,804.0,692.0,511.0
2021-03-02 00:00:00,2058.0,1178.0,734.0,656.0,470.0
2021-03-02 01:00:00,1961.0,1126.0,691.0,632.0,442.0
2021-03-02 02:00:00,1920.0,1107.0,672.0,622.0,429.0
2021-03-02 03:00:00,1908.0,1106.0,665.0,616.0,425.0
2021-03-02 04:00:00,1916.0,1116.0,668.0,618.0,425.0
2021-03-02 05:00:00,1974.0,1153.0,683.0,629.0,435.0
2021-03-02 06:00:00,2146.0,1257.0,739.0,661.0,464.0
2021-03-02 07:00:00,2361.0,1370.0,816.0,703.0,500.0
2021-03-02 08:00:00,2383.0,1381.0,819.0,708.0,516.0
2021-03-02 09:00:00,2276.0,1339.0,796.0,703.0,518.0
2021-03-02 10:00:00,2159.0,1286.0,777.0,699.0,514.0
2021-03-02 11:00:00,2076.0,1232.0,763.0,694.0,511.0
2021-03-02 12:00:00,1998.0,1186.0,757.0,692.0,504.0
2021-03-02 13:00:00,1928.0,1150.0,756.0,693.0,498.0
2021-03-02 14:00:00,1891.0,1142.0,767.0,702.0,497.0
2021-03-02 15:00:00,1936.0,1190.0,823.0,735.0,520.0
2021-03-02 16:00:00,2088.0,1268.0,892.0,768.0,552.0
2021-03-02 17:00:00,2236.0,1318.0,907.0,773.0,564.0
2021-03-02 18:00:00,2390.0,1405.0,914.0,771.0,575.0
2021-03-02 19:00:00,2439.0,1464.0,920.0,769.0,585.0
2021-03-02 20:00:00,2442.0,1480.0,919.0,767.0,585.0
2021-03-02 21:00:00,2409.0,1463.0,900.0,759.0,574.0
2021-03-02 22:00:00,2321.0,1411.0,858.0,738.0,552.0
2021-03-02 23:00:00,2175.0,1328.0,793.0,702.0,514.0
2021-03-03 00:00:00,2037.0,1241.0,722.0,664.0,473.0
2021-03-03 01:00:00,1966.0,1198.0,679.0,643.0,448.0
2021-03-03 02:00:00,1948.0,1189.0,661.0,633.0,438.0
2021-03-03 03:00:00,1953.0,1193.0,654.0,632.0,436.0
2021-03-03 04:00:00,1973.0,1204.0,654.0,636.0,438.0
2021-03-03 05:00:00,2037.0,1239.0,671.0,648.0,448.0
2021-03-03 06:00:00,2222.0,1343.0,731.0,683.0,479.0
2021-03-03 07:00:00,2444.0,1464.0,808.0,728.0,517.0
2021-03-03 08:00:00,2510.0,1484.0,815.0,735.0,535.0
2021-03-03 09:00:00,2469.0,1449.0,806.0,729.0,533.0
2021-03-03 10:00:00,2412.0,1407.0,801.0,721.0,522.0
2021-03-03 11:00:00,2373.0,1365.0,801.0,710.0,506.0
2021-03-03 12:00:00,2337.0,1328.0,805.0,704.0,496.0
2021-03-03 13:00:00,2293.0,1307.0,811.0,702.0,492.0
2021-03-03 14:00:00,2267.0,1299.0,826.0,711.0,499.0
2021-03-03 15:00:00,2346.0,1352.0,884.0,745.0,523.0
2021-03-03 16:00:00,2507.0,1425.0,950.0,781.0,555.0
2021-03-03 17:00:00,2643.0,1473.0,973.0,793.0,569.0
2021-03-03 18:00:00,2732.0,1540.0,988.0,798.0,582.0
2021-03-03 19:00:00,2753.0,1586.0,1002.0,802.0,596.0
2021-03-03 20:00:00,2731.0,1586.0,1008.0,803.0,604.0
2021-03-03 21:00:00,2667.0,1559.0,997.0,795.0,602.0
2021-03-03 22:00:00,2545.0,1496.0,961.0,775.0,585.0
2021-03-03 23:00:00,2361.0,1403.0,900.0,743.0,551.0
2021-03-04 00:00:00,2192.0,1317.0,838.0,708.0,516.0
2021-03-04 01:00:00,2104.0,1266.0,801.0,686.0,497.0
2021-03-04 02:00:00,2065.0,1241.0,786.0,675.0,489.0
2021-03-04 03:00:00,2063.0,1236.0,784.0,673.0,488.0
2021-03-04 04:00:00,2098.0,1248.0,787.0,675.0,493.0
2021-03-04 05:00:00,2165.0,1281.0,807.0,687.0,505.0
2021-03-04 06:00:00,2343.0,1384.0,867.0,721.0,537.0
2021-03-04 07:00:00,2568.0,1498.0,942.0,763.0,576.0
2021-03-04 08:00:00,2581.0,1506.0,946.0,769.0,596.0
2021-03-04 09:00:00,2485.0,1453.0,926.0,759.0,587.0
2021-03-04 10:00:00,2380.0,1399.0,909.0,747.0,568.0
2021-03-04 11:00:00,2294.0,1346.0,894.0,736.0,547.0
2021-03-04 12:00:00,2226.0,1304.0,873.0,726.0,530.0
2021-03-04 13:00:00,2160.0,1269.0,860.0,721.0,516.0
2021-03-04 14:00:00,2123.0,1256.0,862.0,730.0,512.0
2021-03-04 15:00:00,2185.0,1305.0,916.0,765.0,533.0
2021-03-04 16:00:00,2327.0,1374.0,982.0,797.0,564.0
2021-03-04 17:00:00,2474.0,1430.0,1011.0,813.0,584.0
2021-03-04 18:00:00,2629.0,1529.0,1036.0,823.0,613.0
2021-03-04 19:00:00,2677.0,1589.0,1045.0,825.0,634.0
2021-03-04 20:00:00,2673.0,1600.0,1046.0,826.0,641.0
2021-03-04 21:00:00,2640.0,1578.0,1033.0,818.0,634.0
2021-03-04 22:00:00,2549.0,1527.0,990.0,797.0,612.0
2021-03-04 23:00:00,2410.0,1450.0,927.0,765.0,581.0
2021-03-05 00:00:00,2267.0,1363.0,862.0,732.0,543.0
2021-03-05 01:00:00,2186.0,1317.0,820.0,708.0,520.0
2021-03-05 02:00:00,2167.0,1302.0,802.0,699.0,509.0
2021-03-05 03:00:00,2167.0,1301.0,795.0,696.0,506.0
2021-03-05 04:00:00,2188.0,1315.0,800.0,700.0,509.0
2021-03-05 05:00:00,2243.0,1351.0,816.0,712.0,521.0
2021-03-05 06:00:00,2408.0,1451.0,874.0,744.0,548.0
2021-03-05 07:00:00,2620.0,1565.0,948.0,782.0,582.0
2021-03-05 08:00:00,2653.0,1572.0,956.0,787.0,605.0
2021-03-05 09:00:00,2569.0,1524.0,938.0,782.0,609.0
2021-03-05 10:00:00,2466.0,1469.0,917.0,773.0,603.0
2021-03-05 11:00:00,2372.0,1418.0,896.0,764.0,594.0
2021-03-05 12:00:00,2287.0,1368.0,884.0,760.0,581.0
2021-03-05 13:00:00,2221.0,1329.0,884.0,760.0,572.0
2021-03-05 14:00:00,2165.0,1307.0,885.0,763.0,570.0
2021-03-05 15:00:00,2194.0,1337.0,929.0,786.0,591.0
2021-03-05 16:00:00,2309.0,1406.0,992.0,816.0,624.0
2021-03-05 17:00:00,2476.0,1484.0,1026.0,830.0,645.0
2021-03-05 18:00:00,2658.0,1580.0,1049.0,835.0,657.0
2021-03-05 19:00:00,2695.0,1610.0,1043.0,828.0,657.0
2021-03-05 20:00:00,2634.0,1575.0,1010.0,810.0,639.0
2021-03-05 21:00:00,2546.0,1517.0,965.0,784.0,613.0
2021-03-05 22:00:00,2464.0,1464.0,922.0,759.0,588.0
2021-03-05 23:00:00,2365.0,1402.0,878.0,734.0,558.0
2021-03-06 00:00:00,2262.0,1341.0,828.0,706.0,529.0
2021-03-06 01:00:00,2181.0,1293.0,789.0,684.0,505.0
2021-03-06 02:00:00,2139.0,1267.0,765.0,670.0,490.0
2021-03-06 03:00:00,2120.0,1258.0,755.0,665.0,482.0
2021-03-06 04:00:00,2125.0,1258.0,752.0,665.0,480.0
2021-03-06 05:00:00,2152.0,1272.0,754.0,670.0,483.0
2021-03-06 06:00:00,2198.0,1301.0,767.0,683.0,491.0
2021-03-06 07:00:00,2282.0,1359.0,802.0,712.0,509.0
2021-03-06 08:00:00,2422.0,1440.0,865.0,754.0,546.0
2021-03-06 09:00:00,2570.0,1511.0,934.0,791.0,582.0
2021-03-06 10:00:00,2644.0,1534.0,977.0,811.0,600.0
2021-03-06 11:00:00,2648.0,1517.0,994.0,814.0,601.0
2021-03-06 12:00:00,2626.0,1497.0,1001.0,814.0,597.0
2021-03-06 13:00:00,2557.0,1467.0,988.0,803.0,585.0
2021-03-06 14:00:00,2522.0,1458.0,995.0,809.0,582.0
2021-03-06 15:00:00,2534.0,1477.0,1015.0,824.0,591.0
2021-03-06 16:00:00,2581.0,1515.0,1038.0,837.0,605.0
2021-03-06 17:00:00,2658.0,1571.0,1066.0,853.0,624.0
2021-03-06 18:00:00,2742.0,1635.0,1103.0,869.0,645.0
2021-03-06 19:00:00,2709.0,1624.0,1103.0,869.0,645.0
2021-03-06 20:00:00,2573.0,1540.0,1057.0,846.0,618.0
2021-03-06 21:00:00,2441.0,1457.0,1008.0,819.0,587.0
2021-03-06 22:00:00,2349.0,1400.0,973.0,800.0,570.0
2021-03-06 23:00:00,2251.0,1335.0,938.0,777.0,549.0
2021-03-07 00:00:00,2156.0,1274.0,896.0,752.0,528.0
2021-03-07 01:00:00,2087.0,1226.0,869.0,732.0,510.0
2021-03-07 02:00:00,2056.0,1200.0,854.0,719.0,500.0
2021-03-07 03:00:00,2055.0,1194.0,842.0,712.0,494.0
2021-03-07 04:00:00,2071.0,1202.0,838.0,711.0,493.0
2021-03-07 05:00:00,2107.0,1221.0,841.0,713.0,498.0
2021-03-07 06:00:00,2164.0,1258.0,856.0,721.0,508.0
2021-03-07 07:00:00,2238.0,1313.0,885.0,738.0,526.0
2021-03-07 08:00:00,2356.0,1394.0,936.0,763.0,560.0
2021-03-07 09:00:00,2476.0,1462.0,980.0,783.0,592.0
2021-03-07 10:00:00,2543.0,1486.0,989.0,795.0,614.0
2021-03-07 11:00:00,2522.0,1473.0,969.0,790.0,610.0
2021-03-07 12:00:00,2475.0,1453.0,956.0,776.0,595.0
2021-03-07 13:00:00,2406.0,1426.0,943.0,765.0,582.0
2021-03-07 14:00:00,2341.0,1400.0,937.0,766.0,577.0
2021-03-07 15:00:00,2329.0,1392.0,946.0,780.0,576.0
2021-03-07 16:00:00,2412.0,1421.0,974.0,802.0,588.0
2021-03-07 17:00:00,2568.0,1482.0,1007.0,828.0,611.0
2021-03-07 18:00:00,2735.0,1582.0,1040.0,844.0,642.0
2021-03-07 19:00:00,2786.0,1648.0,1057.0,848.0,673.0
2021-03-07 20:00:00,2770.0,1651.0,1054.0,845.0,681.0
2021-03-07 21:00:00,2708.0,1620.0,1033.0,830.0,669.0
2021-03-07 22:00:00,2605.0,1561.0,996.0,806.0,644.0
2021-03-07 23:00:00,2451.0,1472.0,937.0,769.0,603.0
2021-03-08 00:00:00,2311.0,1386.0,879.0,734.0,562.0
2021-03-08 01:00:00,2238.0,1343.0,847.0,713.0,539.0
2021-03-08 02:00:00,2216.0,1330.0,834.0,702.0,528.0
2021-03-08 03:00:00,2222.0,1333.0,834.0,701.0,527.0
2021-03-08 04:00:00,2251.0,1349.0,843.0,703.0,531.0
2021-03-08 05:00:00,2333.0,1393.0,864.0,717.0,546.0
2021-03-08 06:00:00,2532.0,1514.0,930.0,754.0,591.0
2021-03-08 07:00:00,2776.0,1653.0,1009.0,802.0,647.0
2021-03-08 08:00:00,2777.0,1638.0,1009.0,799.0,651.0
2021-03-08 09:00:00,2648.0,1553.0,979.0,781.0,623.0
2021-03-08 10:00:00,2513.0,1470.0,947.0,760.0,597.0
2021-03-08 11:00:00,2407.0,1405.0,924.0,745.0,569.0
2021-03-08 12:00:00,2314.0,1351.0,908.0,729.0,560.0
2021-03-08 13:00:00,2237.0,1310.0,905.0,724.0,542.0
2021-03-08 14:00:00,2238.0,1309.0,931.0,735.0,541.0
2021-03-08 15:00:00,2319.0,1374.0,992.0,765.0,567.0
2021-03-08 16:00:00,2480.0,1463.0,1059.0,803.0,607.0
2021-03-08 17:00:00,2615.0,1502.0,1071.0,818.0,620.0
2021-03-08 18:00:00,2764.0,1584.0,1077.0,834.0,640.0
2021-03-08 19:00:00,2810.0,1652.0,1078.0,843.0,662.0
2021-03-08 20:00:00,2802.0,1668.0,1074.0,850.0,671.0
2021-03-08 21:00:00,2748.0,1648.0,1051.0,846.0,665.0
2021-03-08 22:00:00,2633.0,1588.0,1003.0,825.0,636.0
2021-03-08 23:00:00,2459.0,1496.0,933.0,794.0,590.0
2021-03-09 00:00:00,2304.0,1410.0,860.0,760.0,547.0
2021-03-09 01:00:00,2223.0,1366.0,814.0,740.0,521.0
2021-03-09 02:00:00,2189.0,1355.0,796.0,733.0,509.0
2021-03-09 03:00:00,2176.0,1352.0,789.0,734.0,507.0
2021-03-09 04:00:00,2186.0,1360.0,791.0,741.0,511.0
2021-03-09 05:00:00,2243.0,1396.0,808.0,756.0,524.0
2021-03-09 06:00:00,2419.0,1512.0,867.0,794.0,568.0
2021-03-09 07:00:00,2640.0,1650.0,939.0,841.0,623.0
2021-03-09 08:00:00,2641.0,1643.0,936.0,829.0,628.0
2021-03-09 09:00:00,2511.0,1559.0,908.0,797.0,600.0
2021-03-09 10:00:00,2367.0,1470.0,877.0,765.0,568.0
2021-03-09 11:00:00,2263.0,1397.0,850.0,740.0,543.0
2021-03-09 12:00:00,2175.0,1335.0,827.0,719.0,523.0
2021-03-09 13:00:00,2107.0,1291.0,806.0,710.0,507.0
2021-03-09 14:00:00,2113.0,1280.0,810.0,722.0,505.0
2021-03-09 15:00:00,2203.0,1332.0,853.0,757.0,525.0
2021-03-09 16:00:00,2388.0,1407.0,918.0,804.0,558.0
2021-03-09 17:00:00,2508.0,1446.0,941.0,827.0,573.0
2021-03-09 18:00:00,2617.0,1535.0,973.0,851.0,601.0
2021-03-09 19:00:00,2644.0,1613.0,1002.0,866.0,634.0
2021-03-09 20:00:00,2630.0,1639.0,1017.0,874.0,651.0
2021-03-09 21:00:00,2581.0,1618.0,1009.0,872.0,649.0
2021-03-09 22:00:00,2468.0,1562.0,973.0,853.0,626.0
2021-03-09 23:00:00,2312.0,1458.0,915.0,820.0,582.0
2021-03-10 00:00:00,2165.0,1365.0,853.0,784.0,544.0
2021-03-10 01:00:00,2100.0,1315.0,820.0,764.0,519.0
2021-03-10 02:00:00,2096.0,1300.0,809.0,758.0,508.0
2021-03-10 03:00:00,2107.0,1298.0,809.0,762.0,502.0
2021-03-10 04:00:00,2136.0,1306.0,817.0,768.0,502.0
2021-03-10 05:00:00,2210.0,1341.0,836.0,781.0,512.0
2021-03-10 06:00:00,2402.0,1452.0,899.0,820.0,553.0
2021-03-10 07:00:00,2645.0,1592.0,976.0,868.0,608.0
2021-03-10 08:00:00,2728.0,1616.0,970.0,861.0,617.0
2021-03-10 09:00:00,2702.0,1597.0,939.0,831.0,613.0
2021-03-10 10:00:00,2683.0,1590.0,910.0,797.0,613.0
2021-03-10 11:00:00,2675.0,1594.0,890.0,770.0,617.0
2021-03-10 12:00:00,2661.0,1591.0,876.0,748.0,617.0
2021-03-10 13:00:00,2646.0,1597.0,873.0,739.0,622.0
2021-03-10 14:00:00,2664.0,1624.0,898.0,748.0,633.0
2021-03-10 15:00:00,2765.0,1698.0,961.0,782.0,662.0
2021-03-10 16:00:00,2940.0,1779.0,1033.0,826.0,697.0
2021-03-10 17:00:00,3019.0,1791.0,1054.0,846.0,703.0
2021-03-10 18:00:00,3061.0,1803.0,1069.0,868.0,702.0
2021-03-10 19:00:00,3043.0,1806.0,1081.0,879.0,703.0
2021-03-10 20:00:00,2996.0,1789.0,1082.0,885.0,696.0
2021-03-10 21:00:00,2921.0,1740.0,1063.0,879.0,683.0
2021-03-10 22:00:00,2794.0,1662.0,1019.0,857.0,651.0
2021-03-10 23:00:00,2605.0,1556.0,951.0,823.0,603.0
2021-03-11 00:00:00,2446.0,1458.0,883.0,789.0,551.0
2021-03-11 01:00:00,2355.0,1407.0,841.0,768.0,521.0
2021-03-11 02:00:00,2319.0,1386.0,824.0,759.0,509.0
2021-03-11 03:00:00,2310.0,1378.0,816.0,758.0,504.0
2021-03-11 04:00:00,2319.0,1374.0,814.0,762.0,500.0
2021-03-11 05:00:00,2368.0,1390.0,828.0,776.0,508.0
2021-03-11 06:00:00,2529.0,1481.0,886.0,812.0,545.0
2021-03-11 07:00:00,2726.0,1596.0,961.0,856.0,596.0
2021-03-11 08:00:00,2766.0,1603.0,960.0,847.0,602.0
2021-03-11 09:00:00,2733.0,1574.0,940.0,823.0,591.0
2021-03-11 10:00:00,2688.0,1548.0,915.0,799.0,583.0
2021-03-11 11:00:00,2661.0,1530.0,899.0,783.0,575.0
2021-03-11 12:00:00,2625.0,1509.0,885.0,768.0,567.0
2021-03-11 13:00:00,2595.0,1495.0,873.0,763.0,562.0
2021-03-11 14:00:00,2598.0,1512.0,885.0,774.0,571.0
2021-03-11 15:00:00,2664.0,1575.0,934.0,806.0,600.0
2021-03-11 16:00:00,2804.0,1641.0,990.0,840.0,636.0
2021-03-11 17:00:00,2882.0,1650.0,997.0,850.0,642.0
2021-03-11 18:00:00,2941.0,1661.0,1009.0,860.0,646.0
2021-03-11 19:00:00,2919.0,1667.0,1018.0,865.0,652.0
2021-03-11 20:00:00,2868.0,1648.0,1014.0,862.0,645.0
2021-03-11 21:00:00,2778.0,1602.0,993.0,849.0,632.0
2021-03-11 22:00:00,2632.0,1522.0,946.0,824.0,603.0
2021-03-11 23:00:00,2455.0,1421.0,880.0,785.0,562.0
2021-03-12 00:00:00,2286.0,1322.0,810.0,745.0,517.0
2021-03-12 01:00:00,2182.0,1262.0,771.0,719.0,486.0
2021-03-12 02:00:00,2136.0,1240.0,749.0,706.0,473.0
2021-03-12 03:00:00,2122.0,1233.0,741.0,700.0,468.0
2021-03-12 04:00:00,2136.0,1236.0,741.0,701.0,469.0
2021-03-12 05:00:00,2193.0,1263.0,757.0,710.0,480.0
2021-03-12 06:00:00,2362.0,1366.0,815.0,744.0,517.0
2021-03-12 07:00:00,2576.0,1494.0,889.0,788.0,571.0
2021-03-12 08:00:00,2611.0,1498.0,889.0,786.0,583.0
2021-03-12 09:00:00,2512.0,1451.0,854.0,766.0,574.0
2021-03-12 10:00:00,2404.0,1404.0,814.0,746.0,564.0
2021-03-12 11:00:00,2308.0,1365.0,780.0,730.0,559.0
2021-03-12 12:00:00,2212.0,1330.0,759.0,719.0,549.0
2021-03-12 13:00:00,2159.0,1303.0,745.0,714.0,546.0
2021-03-12 14:00:00,2152.0,1307.0,752.0,726.0,555.0
2021-03-12 15:00:00,2207.0,1342.0,790.0,751.0,579.0
2021-03-12 16:00:00,2355.0,1399.0,842.0,778.0,608.0
2021-03-12 17:00:00,2487.0,1459.0,881.0,795.0,621.0
2021-03-12 18:00:00,2607.0,1530.0,916.0,810.0,637.0
2021-03-12 19:00:00,2635.0,1568.0,935.0,811.0,645.0
2021-03-12 20:00:00,2563.0,1528.0,914.0,797.0,633.0
2021-03-12 21:00:00,2470.0,1471.0,883.0,776.0,609.0
2021-03-12 22:00:00,2386.0,1417.0,851.0,753.0,582.0
2021-03-12 23:00:00,2292.0,1356.0,814.0,729.0,555.0
2021-03-13 00:00:00,2187.0,1292.0,770.0,702.0,523.0
2021-03-13 01:00:00,2110.0,1244.0,739.0,680.0,497.0
2021-03-13 02:00:00,2082.0,1223.0,721.0,668.0,483.0
2021-03-13 03:00:00,2078.0,1213.0,715.0,661.0,476.0
2021-03-13 04:00:00,2090.0,1214.0,718.0,660.0,474.0
2021-03-13 05:00:00,2123.0,1225.0,726.0,665.0,478.0
2021-03-13 06:00:00,2177.0,1257.0,746.0,678.0,487.0
2021-03-13 07:00:00,2274.0,1317.0,784.0,697.0,510.0
2021-03-13 08:00:00,2420.0,1409.0,834.0,728.0,551.0
2021-03-13 09:00:00,2545.0,1485.0,865.0,752.0,589.0
2021-03-13 10:00:00,2583.0,1512.0,864.0,758.0,613.0
2021-03-13 11:00:00,2555.0,1496.0,833.0,746.0,617.0
2021-03-13 12:00:00,2481.0,1461.0,795.0,728.0,610.0
2021-03-13 13:00:00,2428.0,1440.0,771.0,718.0,610.0
2021-03-13 14:00:00,2401.0,1422.0,758.0,717.0,613.0
2021-03-13 15:00:00,2407.0,1412.0,765.0,726.0,627.0
2021-03-13 16:00:00,2470.0,1436.0,792.0,741.0,639.0
2021-03-13 17:00:00,2588.0,1496.0,838.0,761.0,651.0
2021-03-13 18:00:00,2713.0,1597.0,903.0,784.0,671.0
2021-03-13 19:00:00,2704.0,1618.0,931.0,786.0,675.0
2021-03-13 20:00:00,2577.0,1542.0,899.0,760.0,643.0
2021-03-13 21:00:00,2458.0,1467.0,866.0,734.0,614.0
2021-03-13 22:00:00,2370.0,1412.0,839.0,714.0,589.0
2021-03-13 23:00:00,2276.0,1359.0,813.0,692.0,560.0
2021-03-14 00:00:00,2171.0,1300.0,777.0,667.0,531.0
2021-03-14 01:00:00,2090.0,1254.0,753.0,646.0,506.0
2021-03-14 02:00:00,2046.0,1232.0,741.0,634.0,491.0
2021-03-14 03:00:00,2030.0,1224.0,740.0,629.0,484.0
2021-03-14 04:00:00,2032.0,1226.0,745.0,627.0,482.0
2021-03-14 05:00:00,2055.0,1237.0,755.0,629.0,486.0
2021-03-14 06:00:00,2100.0,1265.0,776.0,639.0,495.0
2021-03-14 07:00:00,2183.0,1316.0,807.0,656.0,512.0
2021-03-14 08:00:00,2319.0,1399.0,851.0,684.0,548.0
2021-03-14 09:00:00,2431.0,1477.0,881.0,710.0,587.0
2021-03-14 10:00:00,2487.0,1520.0,886.0,725.0,621.0
2021-03-14 11:00:00,2426.0,1503.0,858.0,722.0,630.0
2021-03-14 12:00:00,2333.0,1476.0,823.0,715.0,633.0
2021-03-14 13:00:00,2267.0,1473.0,804.0,719.0,635.0
2021-03-14 14:00:00,2228.0,1469.0,796.0,729.0,632.0
2021-03-14 15:00:00,2268.0,1492.0,813.0,746.0,642.0
2021-03-14 16:00:00,2369.0,1515.0,838.0,755.0,647.0
2021-03-14 17:00:00,2494.0,1536.0,868.0,758.0,644.0
2021-03-14 18:00:00,2605.0,1574.0,915.0,769.0,646.0
2021-03-14 19:00:00,2626.0,1596.0,955.0,774.0,663.0
2021-03-14 20:00:00,2584.0,1572.0,954.0,767.0,664.0
2021-03-14 21:00:00,2495.0,1514.0,930.0,747.0,647.0
2021-03-14 22:00:00,2380.0,1439.0,891.0,722.0,618.0
2021-03-14 23:00:00,2221.0,1338.0,833.0,688.0,577.0
2021-03-15 00:00:00,2081.0,1248.0,771.0,651.0,543.0
2021-03-15 01:00:00,2008.0,1198.0,738.0,628.0,520.0
2021-03-15 02:00:00,1991.0,1179.0,727.0,618.0,509.0
2021-03-15 03:00:00,2001.0,1178.0,724.0,616.0,508.0
2021-03-15 04:00:00,2028.0,1190.0,731.0,620.0,512.0
2021-03-15 05:00:00,2100.0,1228.0,748.0,631.0,528.0
2021-03-15 06:00:00,2281.0,1342.0,810.0,667.0,572.0
2021-03-15 07:00:00,2485.0,1465.0,888.0,715.0,626.0
2021-03-15 08:00:00,2479.0,1442.0,887.0,711.0,619.0
2021-03-15 09:00:00,2352.0,1364.0,863.0,693.0,582.0
2021-03-15 10:00:00,2230.0,1295.0,840.0,674.0,553.0
2021-03-15 11:00:00,2141.0,1243.0,818.0,658.0,527.0
2021-03-15 12:00:00,2066.0,1198.0,801.0,648.0,505.0
2021-03-15 13:00:00,2010.0,1163.0,795.0,600.0,484.0
2021-03-15 14:00:00,1997.0,1159.0,808.0,608.0,481.0
2021-03-15 15:00:00,2073.0,1210.0,860.0,647.0,505.0
2021-03-15 16:00:00,2242.0,1279.0,921.0,685.0,541.0
2021-03-15 17:00:00,2356.0,1310.0,933.0,693.0,555.0
2021-03-15 18:00:00,2447.0,1382.0,947.0,706.0,572.0
2021-03-15 19:00:00,2498.0,1461.0,968.0,717.0,609.0
2021-03-15 20:00:00,2508.0,1484.0,974.0,721.0,626.0
2021-03-15 21:00:00,2450.0,1459.0,960.0,713.0,623.0
2021-03-15 22:00:00,2349.0,1401.0,918.0,692.0,599.0
2021-03-15 23:00:00,2201.0,1307.0,856.0,659.0,556.0
2021-03-16 00:00:00,2065.0,1222.0,789.0,626.0,509.0
2021-03-16 01:00:00,1991.0,1178.0,753.0,607.0,486.0
2021-03-16 02:00:00,1968.0,1161.0,742.0,598.0,477.0
2021-03-16 03:00:00,1971.0,1163.0,742.0,617.0,474.0
2021-03-16 04:00:00,1995.0,1177.0,750.0,629.0,478.0
2021-03-16 05:00:00,2059.0,1216.0,771.0,642.0,498.0
2021-03-16 06:00:00,2233.0,1331.0,837.0,684.0,539.0
2021-03-16 07:00:00,2439.0,1453.0,911.0,732.0,591.0
2021-03-16 08:00:00,2457.0,1436.0,904.0,725.0,586.0
2021-03-16 09:00:00,2368.0,1362.0,868.0,707.0,558.0
2021-03-16 10:00:00,2283.0,1303.0,829.0,672.0,532.0
2021-03-16 11:00:00,2216.0,1257.0,799.0,662.0,511.0
2021-03-16 12:00:00,2141.0,1223.0,781.0,654.0,495.0
2021-03-16 13:00:00,2085.0,1202.0,771.0,652.0,485.0
2021-03-16 14:00:00,2084.0,1210.0,789.0,665.0,491.0
2021-03-16 15:00:00,2158.0,1274.0,845.0,700.0,516.0
2021-03-16 16:00:00,2330.0,1352.0,911.0,735.0,552.0
2021-03-16 17:00:00,2436.0,1385.0,926.0,747.0,563.0
2021-03-16 18:00:00,2540.0,1451.0,947.0,767.0,585.0
2021-03-16 19:00:00,2603.0,1525.0,976.0,783.0,615.0
2021-03-16 20:00:00,2588.0,1545.0,984.0,790.0,634.0
2021-03-16 21:00:00,2526.0,1523.0,973.0,787.0,635.0
2021-03-16 22:00:00,2415.0,1457.0,934.0,768.0,612.0
2021-03-16 23:00:00,2258.0,1356.0,870.0,735.0,567.0
2021-03-17 00:00:00,2124.0,1265.0,810.0,697.0,524.0
2021-03-17 01:00:00,2062.0,1218.0,775.0,676.0,498.0
2021-03-17 02:00:00,2055.0,1203.0,764.0,668.0,488.0
2021-03-17 03:00:00,2071.0,1203.0,761.0,669.0,485.0
2021-03-17 04:00:00,2108.0,1217.0,773.0,675.0,489.0
2021-03-17 05:00:00,2191.0,1256.0,795.0,689.0,501.0
2021-03-17 06:00:00,2381.0,1368.0,860.0,727.0,544.0
2021-03-17 07:00:00,2586.0,1489.0,936.0,775.0,599.0
2021-03-17 08:00:00,2575.0,1466.0,924.0,774.0,593.0
2021-03-17 09:00:00,2449.0,1389.0,895.0,756.0,567.0
2021-03-17 10:00:00,2326.0,1322.0,867.0,741.0,541.0
2021-03-17 11:00:00,2245.0,1273.0,844.0,732.0,518.0
2021-03-17 12:00:00,2173.0,1229.0,818.0,721.0,499.0
2021-03-17 13:00:00,2136.0,1206.0,801.0,715.0,485.0
2021-03-17 14:00:00,2104.0,1205.0,811.0,723.0,488.0
2021-03-17 15:00:00,2146.0,1252.0,854.0,753.0,519.0
2021-03-17 16:00:00,2282.0,1323.0,916.0,788.0,560.0
2021-03-17 17:00:00,2395.0,1365.0,932.0,795.0,570.0
2021-03-17 18:00:00,2516.0,1439.0,949.0,808.0,582.0
2021-03-17 19:00:00,2632.0,1515.0,973.0,821.0,606.0
2021-03-17 20:00:00,2642.0,1533.0,975.0,827.0,620.0
2021-03-17 21:00:00,2594.0,1508.0,960.0,820.0,617.0
2021-03-17 22:00:00,2492.0,1449.0,916.0,800.0,597.0
2021-03-17 23:00:00,2338.0,1357.0,847.0,766.0,551.0
2021-03-18 00:00:00,2186.0,1265.0,779.0,732.0,508.0
2021-03-18 01:00:00,2098.0,1212.0,738.0,711.0,481.0
2021-03-18 02:00:00,2070.0,1191.0,720.0,704.0,468.0
2021-03-18 03:00:00,2069.0,1186.0,714.0,704.0,464.0
2021-03-18 04:00:00,2086.0,1196.0,715.0,709.0,464.0
2021-03-18 05:00:00,2156.0,1232.0,731.0,722.0,475.0
2021-03-18 06:00:00,2328.0,1338.0,792.0,760.0,515.0
2021-03-18 07:00:00,2529.0,1459.0,868.0,802.0,568.0
2021-03-18 08:00:00,2530.0,1449.0,870.0,787.0,571.0
2021-03-18 09:00:00,2410.0,1380.0,851.0,753.0,555.0
2021-03-18 10:00:00,2312.0,1321.0,834.0,719.0,539.0
2021-03-18 11:00:00,2244.0,1278.0,819.0,693.0,521.0
2021-03-18 12:00:00,2201.0,1233.0,803.0,672.0,511.0
2021-03-18 13:00:00,2144.0,1205.0,790.0,661.0,497.0
2021-03-18 14:00:00,2137.0,1210.0,798.0,669.0,498.0
2021-03-18 15:00:00,2195.0,1259.0,835.0,698.0,519.0
2021-03-18 16:00:00,2329.0,1317.0,893.0,737.0,551.0
2021-03-18 17:00:00,2393.0,1335.0,905.0,762.0,557.0
2021-03-18 18:00:00,2491.0,1394.0,921.0,793.0,569.0
2021-03-18 19:00:00,2556.0,1477.0,947.0,815.0,596.0
2021-03-18 20:00:00,2534.0,1497.0,953.0,824.0,610.0
2021-03-18 21:00:00,2466.0,1468.0,940.0,821.0,604.0
2021-03-18 22:00:00,2347.0,1403.0,903.0,806.0,578.0
2021-03-18 23:00:00,2195.0,1309.0,843.0,776.0,537.0
2021-03-19 00:00:00,2047.0,1217.0,785.0,741.0,494.0
2021-03-19 01:00:00,1974.0,1169.0,751.0,719.0,471.0
2021-03-19 02:00:00,1951.0,1155.0,733.0,710.0,462.0
2021-03-19 03:00:00,1954.0,1155.0,729.0,709.0,462.0
2021-03-19 04:00:00,1978.0,1166.0,733.0,713.0,466.0
2021-03-19 05:00:00,2046.0,1203.0,751.0,726.0,482.0
2021-03-19 06:00:00,2225.0,1311.0,808.0,767.0,521.0
2021-03-19 07:00:00,2433.0,1437.0,880.0,816.0,573.0
2021-03-19 08:00:00,2467.0,1433.0,886.0,819.0,570.0
2021-03-19 09:00:00,2394.0,1374.0,871.0,809.0,544.0
2021-03-19 10:00:00,2327.0,1321.0,848.0,795.0,522.0
2021-03-19 11:00:00,2298.0,1288.0,822.0,781.0,509.0
2021-03-19 12:00:00,2254.0,1260.0,808.0,769.0,495.0
2021-03-19 13:00:00,2205.0,1238.0,799.0,760.0,491.0
2021-03-19 14:00:00,2200.0,1252.0,812.0,761.0,508.0
2021-03-19 15:00:00,2268.0,1310.0,850.0,774.0,542.0
2021-03-19 16:00:00,2408.0,1394.0,900.0,792.0,582.0
2021-03-19 17:00:00,2532.0,1459.0,924.0,799.0,603.0
2021-03-19 18:00:00,2635.0,1523.0,938.0,807.0,615.0
2021-03-19 19:00:00,2667.0,1563.0,945.0,804.0,622.0
2021-03-19 20:00:00,2578.0,1526.0,916.0,783.0,607.0
2021-03-19 21:00:00,2477.0,1464.0,873.0,756.0,581.0
2021-03-19 22:00:00,2379.0,1400.0,831.0,728.0,553.0
2021-03-19 23:00:00,2281.0,1338.0,788.0,698.0,525.0
2021-03-20 00:00:00,2171.0,1271.0,737.0,669.0,489.0
2021-03-20 01:00:00,2096.0,1223.0,699.0,646.0,464.0
2021-03-20 02:00:00,2062.0,1199.0,678.0,634.0,449.0
2021-03-20 03:00:00,2055.0,1191.0,667.0,627.0,442.0
2021-03-20 04:00:00,2067.0,1194.0,662.0,625.0,440.0
2021-03-20 05:00:00,2096.0,1205.0,665.0,627.0,441.0
2021-03-20 06:00:00,2145.0,1234.0,680.0,635.0,450.0
2021-03-20 07:00:00,2237.0,1293.0,716.0,654.0,474.0
2021-03-20 08:00:00,2360.0,1373.0,777.0,686.0,516.0
2021-03-20 09:00:00,2447.0,1420.0,835.0,717.0,553.0
2021-03-20 10:00:00,2445.0,1424.0,862.0,733.0,568.0
2021-03-20 11:00:00,2387.0,1390.0,864.0,735.0,568.0
2021-03-20 12:00:00,2307.0,1344.0,859.0,731.0,562.0
2021-03-20 13:00:00,2278.0,1318.0,855.0,727.0,556.0
2021-03-20 14:00:00,2274.0,1308.0,866.0,727.0,555.0
2021-03-20 15:00:00,2278.0,1317.0,883.0,734.0,562.0
2021-03-20 16:00:00,2352.0,1355.0,904.0,747.0,575.0
2021-03-20 17:00:00,2464.0,1425.0,927.0,763.0,592.0
2021-03-20 18:00:00,2543.0,1492.0,967.0,785.0,613.0
2021-03-20 19:00:00,2551.0,1509.0,983.0,791.0,618.0
2021-03-20 20:00:00,2421.0,1430.0,942.0,765.0,594.0
2021-03-20 21:00:00,2309.0,1364.0,900.0,744.0,570.0
2021-03-20 22:00:00,2216.0,1314.0,869.0,727.0,548.0
2021-03-20 23:00:00,2117.0,1260.0,837.0,708.0,521.0
2021-03-21 00:00:00,2005.0,1198.0,799.0,687.0,495.0
2021-03-21 01:00:00,1927.0,1151.0,770.0,670.0,474.0
2021-03-21 02:00:00,1891.0,1128.0,755.0,662.0,463.0
2021-03-21 03:00:00,1888.0,1124.0,750.0,660.0,457.0
2021-03-21 04:00:00,1901.0,1132.0,748.0,661.0,457.0
2021-03-21 05:00:00,1933.0,1147.0,754.0,666.0,461.0
2021-03-21 06:00:00,1975.0,1176.0,771.0,677.0,469.0
2021-03-21 07:00:00,2041.0,1229.0,802.0,695.0,489.0
2021-03-21 08:00:00,2119.0,1312.0,859.0,721.0,520.0
2021-03-21 09:00:00,2229.0,1387.0,918.0,750.0,557.0
2021-03-21 10:00:00,2282.0,1423.0,951.0,764.0,576.0
2021-03-21 11:00:00,2264.0,1410.0,959.0,763.0,574.0
2021-03-21 12:00:00,2219.0,1381.0,949.0,756.0,557.0
2021-03-21 13:00:00,2200.0,1369.0,944.0,755.0,543.0
2021-03-21 14:00:00,2194.0,1379.0,950.0,767.0,552.0
2021-03-21 15:00:00,2236.0,1407.0,967.0,781.0,577.0
2021-03-21 16:00:00,2308.0,1432.0,980.0,791.0,595.0
2021-03-21 17:00:00,2363.0,1459.0,984.0,794.0,605.0
2021-03-21 18:00:00,2473.0,1509.0,1000.0,806.0,615.0
2021-03-21 19:00:00,2540.0,1551.0,1014.0,815.0,630.0
2021-03-21 20:00:00,2507.0,1538.0,1003.0,811.0,629.0
2021-03-21 21:00:00,2420.0,1480.0,966.0,794.0,608.0
2021-03-21 22:00:00,2304.0,1407.0,921.0,768.0,577.0
2021-03-21 23:00:00,2136.0,1304.0,852.0,731.0,529.0
2021-03-22 00:00:00,1984.0,1211.0,781.0,693.0,483.0
2021-03-22 01:00:00,1900.0,1160.0,739.0,668.0,456.0
2021-03-22 02:00:00,1867.0,1142.0,717.0,657.0,443.0
2021-03-22 03:00:00,1864.0,1140.0,709.0,654.0,437.0
2021-03-22 04:00:00,1885.0,1151.0,709.0,655.0,437.0
2021-03-22 05:00:00,1953.0,1184.0,723.0,665.0,447.0
2021-03-22 06:00:00,2126.0,1286.0,779.0,700.0,484.0
2021-03-22 07:00:00,2321.0,1396.0,850.0,743.0,533.0
2021-03-22 08:00:00,2296.0,1382.0,851.0,736.0,539.0
2021-03-22 09:00:00,2169.0,1321.0,830.0,710.0,525.0
2021-03-22 10:00:00,2057.0,1267.0,811.0,689.0,512.0
2021-03-22 11:00:00,1976.0,1227.0,794.0,677.0,501.0
2021-03-22 12:00:00,1908.0,1192.0,778.0,670.0,494.0
2021-03-22 13:00:00,1844.0,1167.0,767.0,667.0,490.0
2021-03-22 14:00:00,1823.0,1176.0,780.0,682.0,497.0
2021-03-22 15:00:00,1876.0,1239.0,823.0,715.0,527.0
2021-03-22 16:00:00,2009.0,1315.0,877.0,748.0,564.0
2021-03-22 17:00:00,2107.0,1344.0,884.0,751.0,572.0
2021-03-22 18:00:00,2199.0,1378.0,888.0,757.0,573.0
2021-03-22 19:00:00,2280.0,1425.0,903.0,763.0,586.0
2021-03-22 20:00:00,2272.0,1429.0,907.0,764.0,592.0
2021-03-22 21:00:00,2204.0,1388.0,890.0,751.0,579.0
2021-03-22 22:00:00,2096.0,1314.0,846.0,721.0,550.0
2021-03-22 23:00:00,1954.0,1215.0,780.0,682.0,504.0
2021-03-23 00:00:00,1816.0,1119.0,709.0,640.0,457.0
2021-03-23 01:00:00,1749.0,1072.0,667.0,614.0,429.0
2021-03-23 02:00:00,1734.0,1054.0,649.0,601.0,416.0
2021-03-23 03:00:00,1746.0,1052.0,640.0,593.0,409.0
2021-03-23 04:00:00,1778.0,1064.0,639.0,594.0,409.0
2021-03-23 05:00:00,1853.0,1100.0,652.0,604.0,423.0
2021-03-23 06:00:00,2019.0,1201.0,708.0,638.0,458.0
2021-03-23 07:00:00,2205.0,1317.0,779.0,687.0,506.0
2021-03-23 08:00:00,2183.0,1302.0,783.0,692.0,510.0
2021-03-23 09:00:00,2055.0,1232.0,765.0,680.0,497.0
2021-03-23 10:00:00,1947.0,1172.0,749.0,666.0,487.0
2021-03-23 11:00:00,1879.0,1128.0,735.0,619.0,477.0
2021-03-23 12:00:00,1808.0,1094.0,719.0,626.0,471.0
2021-03-23 13:00:00,1748.0,1067.0,711.0,629.0,466.0
2021-03-23 14:00:00,1731.0,1074.0,716.0,642.0,472.0
2021-03-23 15:00:00,1787.0,1141.0,752.0,675.0,504.0
2021-03-23 16:00:00,1924.0,1225.0,803.0,706.0,542.0
2021-03-23 17:00:00,2013.0,1261.0,810.0,708.0,552.0
2021-03-23 18:00:00,2108.0,1312.0,819.0,713.0,558.0
2021-03-23 19:00:00,2226.0,1381.0,849.0,718.0,577.0
2021-03-23 20:00:00,2232.0,1393.0,863.0,717.0,587.0
2021-03-23 21:00:00,2179.0,1362.0,853.0,706.0,579.0
2021-03-23 22:00:00,2068.0,1294.0,818.0,678.0,553.0
2021-03-23 23:00:00,1904.0,1190.0,754.0,639.0,508.0
2021-03-24 00:00:00,1756.0,1099.0,690.0,599.0,466.0
2021-03-24 01:00:00,1682.0,1048.0,653.0,573.0,439.0
2021-03-24 02:00:00,1661.0,1027.0,634.0,562.0,426.0
2021-03-24 03:00:00,1663.0,1020.0,629.0,558.0,420.0
2021-03-24 04:00:00,1682.0,1022.0,632.0,559.0,416.0
2021-03-24 05:00:00,1745.0,1050.0,651.0,567.0,424.0
2021-03-24 06:00:00,1898.0,1145.0,708.0,604.0,460.0
2021-03-24 07:00:00,2087.0,1258.0,787.0,650.0,511.0
2021-03-24 08:00:00,2095.0,1256.0,785.0,648.0,513.0
2021-03-24 09:00:00,1998.0,1200.0,754.0,636.0,493.0
2021-03-24 10:00:00,1908.0,1150.0,737.0,625.0,478.0
2021-03-24 11:00:00,1854.0,1115.0,722.0,609.0,465.0
2021-03-24 12:00:00,1796.0,1082.0,713.0,603.0,457.0
2021-03-24 13:00:00,1744.0,1057.0,706.0,604.0,454.0
2021-03-24 14:00:00,1729.0,1060.0,714.0,619.0,462.0
2021-03-24 15:00:00,1787.0,1115.0,756.0,665.0,489.0
2021-03-24 16:00:00,1925.0,1190.0,808.0,701.0,526.0
2021-03-24 17:00:00,2011.0,1229.0,824.0,706.0,534.0
2021-03-24 18:00:00,2102.0,1282.0,842.0,737.0,550.0
2021-03-24 19:00:00,2206.0,1357.0,877.0,743.0,574.0
2021-03-24 20:00:00,2225.0,1382.0,895.0,748.0,586.0
2021-03-24 21:00:00,2171.0,1348.0,879.0,734.0,577.0
2021-03-24 22:00:00,2070.0,1283.0,841.0,708.0,549.0
2021-03-24 23:00:00,1920.0,1185.0,780.0,673.0,505.0
2021-03-25 00:00:00,1781.0,1090.0,715.0,633.0,461.0
2021-03-25 01:00:00,1713.0,1042.0,675.0,608.0,435.0
2021-03-25 02:00:00,1696.0,1027.0,660.0,597.0,427.0
2021-03-25 03:00:00,1705.0,1027.0,657.0,595.0,422.0
2021-03-25 04:00:00,1734.0,1033.0,664.0,597.0,420.0
2021-03-25 05:00:00,1802.0,1063.0,683.0,608.0,430.0
2021-03-25 06:00:00,1952.0,1158.0,740.0,642.0,467.0
2021-03-25 07:00:00,2152.0,1281.0,813.0,688.0,518.0
2021-03-25 08:00:00,2194.0,1290.0,807.0,686.0,530.0
2021-03-25 09:00:00,2135.0,1246.0,781.0,670.0,518.0
2021-03-25 10:00:00,2055.0,1198.0,759.0,656.0,505.0
2021-03-25 11:00:00,1981.0,1161.0,744.0,649.0,500.0
2021-03-25 12:00:00,1896.0,1125.0,724.0,640.0,491.0
2021-03-25 13:00:00,1828.0,1100.0,705.0,635.0,483.0
2021-03-25 14:00:00,1828.0,1105.0,715.0,644.0,487.0
2021-03-25 15:00:00,1899.0,1161.0,759.0,672.0,504.0
2021-03-25 16:00:00,2049.0,1233.0,813.0,699.0,533.0
2021-03-25 17:00:00,2140.0,1259.0,824.0,703.0,541.0
2021-03-25 18:00:00,2220.0,1308.0,842.0,718.0,551.0
2021-03-25 19:00:00,2298.0,1376.0,875.0,740.0,572.0
2021-03-25 20:00:00,2299.0,1395.0,894.0,749.0,586.0
2021-03-25 21:00:00,2242.0,1362.0,884.0,743.0,580.0
2021-03-25 22:00:00,2140.0,1296.0,848.0,720.0,554.0
2021-03-25 23:00:00,1995.0,1197.0,787.0,687.0,510.0
2021-03-26 00:00:00,1856.0,1100.0,724.0,650.0,466.0
2021-03-26 01:00:00,1782.0,1045.0,688.0,627.0,439.0
2021-03-26 02:00:00,1759.0,1025.0,673.0,617.0,426.0
2021-03-26 03:00:00,1760.0,1020.0,669.0,614.0,420.0
2021-03-26 04:00:00,1772.0,1025.0,673.0,616.0,421.0
2021-03-26 05:00:00,1820.0,1053.0,692.0,625.0,431.0
2021-03-26 06:00:00,1962.0,1145.0,742.0,659.0,466.0
2021-03-26 07:00:00,2172.0,1274.0,807.0,693.0,517.0
2021-03-26 08:00:00,2238.0,1303.0,805.0,684.0,527.0
2021-03-26 09:00:00,2206.0,1285.0,776.0,656.0,520.0
2021-03-26 10:00:00,2175.0,1278.0,745.0,630.0,514.0
2021-03-26 11:00:00,2165.0,1280.0,733.0,610.0,513.0
2021-03-26 12:00:00,2157.0,1288.0,725.0,595.0,509.0
2021-03-26 13:00:00,2159.0,1287.0,720.0,590.0,506.0
2021-03-26 14:00:00,2191.0,1316.0,733.0,601.0,513.0
2021-03-26 15:00:00,2265.0,1378.0,761.0,622.0,531.0
2021-03-26 16:00:00,2374.0,1441.0,802.0,647.0,566.0
2021-03-26 17:00:00,2453.0,1477.0,824.0,662.0,583.0
2021-03-26 18:00:00,2487.0,1501.0,845.0,681.0,592.0
2021-03-26 19:00:00,2460.0,1498.0,863.0,698.0,594.0
2021-03-26 20:00:00,2345.0,1438.0,845.0,691.0,583.0
2021-03-26 21:00:00,2229.0,1364.0,809.0,673.0,556.0
2021-03-26 22:00:00,2117.0,1297.0,773.0,650.0,530.0
2021-03-26 23:00:00,1995.0,1227.0,732.0,626.0,502.0
2021-03-27 00:00:00,1864.0,1151.0,683.0,600.0,468.0
2021-03-27 01:00:00,1761.0,1093.0,645.0,579.0,442.0
2021-03-27 02:00:00,1703.0,1060.0,625.0,569.0,427.0
2021-03-27 03:00:00,1672.0,1046.0,617.0,564.0,421.0
2021-03-27 04:00:00,1667.0,1046.0,616.0,563.0,421.0
2021-03-27 05:00:00,1678.0,1054.0,622.0,566.0,426.0
2021-03-27 06:00:00,1711.0,1079.0,642.0,571.0,437.0
2021-03-27 07:00:00,1805.0,1145.0,681.0,588.0,461.0
2021-03-27 08:00:00,1967.0,1231.0,741.0,614.0,500.0
2021-03-27 09:00:00,2139.0,1306.0,792.0,638.0,527.0
2021-03-27 10:00:00,2248.0,1331.0,808.0,647.0,532.0
2021-03-27 11:00:00,2293.0,1316.0,799.0,644.0,525.0
2021-03-27 12:00:00,2301.0,1277.0,778.0,634.0,511.0
2021-03-27 13:00:00,2278.0,1234.0,760.0,629.0,496.0
2021-03-27 14:00:00,2241.0,1204.0,754.0,632.0,492.0
2021-03-27 15:00:00,2217.0,1192.0,761.0,641.0,506.0
2021-03-27 16:00:00,2209.0,1208.0,781.0,654.0,514.0
2021-03-27 17:00:00,2232.0,1255.0,808.0,670.0,529.0
2021-03-27 18:00:00,2306.0,1330.0,841.0,685.0,552.0
2021-03-27 19:00:00,2373.0,1390.0,867.0,692.0,568.0
2021-03-27 20:00:00,2306.0,1353.0,843.0,675.0,556.0
2021-03-27 21:00:00,2224.0,1292.0,809.0,654.0,530.0
2021-03-27 22:00:00,2154.0,1249.0,781.0,636.0,508.0
2021-03-27 23:00:00,2093.0,1206.0,755.0,616.0,487.0
2021-03-28 00:00:00,2003.0,1151.0,720.0,593.0,464.0
2021-03-28 01:00:00,1938.0,1108.0,689.0,575.0,443.0
2021-03-28 02:00:00,1923.5,1096.5,680.5,569.5,436.5
2021-03-28 03:00:00,1909.0,1085.0,672.0,564.0,430.0
2021-03-28 04:00:00,1914.0,1082.0,669.0,562.0,425.0
2021-03-28 05:00:00,1937.0,1089.0,673.0,563.0,426.0
2021-03-28 06:00:00,1970.0,1106.0,684.0,569.0,431.0
2021-03-28 07:00:00,2007.0,1128.0,697.0,579.0,441.0
2021-03-28 08:00:00,2057.0,1182.0,723.0,596.0,462.0
2021-03-28 09:00:00,2130.0,1272.0,761.0,616.0,497.0
2021-03-28 10:00:00,2193.0,1352.0,785.0,634.0,534.0
2021-03-28 11:00:00,2187.0,1392.0,783.0,633.0,557.0
2021-03-28 12:00:00,2136.0,1414.0,768.0,623.0,569.0
2021-03-28 13:00:00,2098.0,1429.0,754.0,611.0,575.0
2021-03-28 14:00:00,2111.0,1437.0,752.0,608.0,579.0
2021-03-28 15:00:00,2185.0,1440.0,762.0,613.0,582.0
2021-03-28 16:00:00,2279.0,1426.0,772.0,620.0,577.0
2021-03-28 17:00:00,2331.0,1406.0,779.0,626.0,560.0
2021-03-28 18:00:00,2343.0,1399.0,794.0,638.0,546.0
2021-03-28 19:00:00,2327.0,1404.0,808.0,655.0,550.0
2021-03-28 20:00:00,2301.0,1415.0,824.0,676.0,561.0
2021-03-28 21:00:00,2224.0,1386.0,815.0,672.0,556.0
2021-03-28 22:00:00,2127.0,1327.0,783.0,658.0,535.0
2021-03-28 23:00:00,1999.0,1244.0,737.0,632.0,502.0
2021-03-29 00:00:00,1862.0,1154.0,685.0,600.0,465.0
2021-03-29 01:00:00,1763.0,1092.0,647.0,575.0,438.0
2021-03-29 02:00:00,1713.0,1059.0,630.0,561.0,425.0
2021-03-29 03:00:00,1693.0,1043.0,623.0,556.0,418.0
2021-03-29 04:00:00,1694.0,1036.0,623.0,555.0,416.0
2021-03-29 05:00:00,1719.0,1047.0,631.0,559.0,418.0
2021-03-29 06:00:00,1791.0,1093.0,659.0,576.0,431.0
2021-03-29 07:00:00,1889.0,1151.0,695.0,601.0,451.0
2021-03-29 08:00:00,1995.0,1203.0,729.0,618.0,473.0
2021-03-29 09:00:00,2064.0,1246.0,753.0,626.0,489.0
2021-03-29 10:00:00,2094.0,1264.0,761.0,620.0,502.0
2021-03-29 11:00:00,2082.0,1263.0,759.0,582.0,505.0
2021-03-29 12:00:00,2042.0,1241.0,746.0,576.0,502.0
2021-03-29 13:00:00,1993.0,1209.0,731.0,570.0,491.0
2021-03-29 14:00:00,1952.0,1190.0,730.0,572.0,481.0
2021-03-29 15:00:00,1927.0,1203.0,748.0,588.0,482.0
2021-03-29 16:00:00,1940.0,1232.0,779.0,608.0,500.0
2021-03-29 17:00:00,1937.0,1240.0,790.0,625.0,510.0
2021-03-29 18:00:00,1942.0,1252.0,791.0,646.0,516.0
2021-03-29 19:00:00,1982.0,1273.0,799.0,659.0,524.0
2021-03-29 20:00:00,2046.0,1306.0,824.0,672.0,534.0
2021-03-29 21:00:00,2018.0,1287.0,822.0,666.0,532.0
2021-03-29 22:00:00,1940.0,1226.0,791.0,649.0,512.0
2021-03-29 23:00:00,1834.0,1151.0,747.0,626.0,482.0
2021-03-30 00:00:00,1709.0,1060.0,696.0,595.0,444.0
2021-03-30 01:00:00,1612.0,995.0,658.0,572.0,417.0
2021-03-30 02:00:00,1559.0,962.0,640.0,562.0,401.0
2021-03-30 03:00:00,1540.0,944.0,633.0,556.0,393.0
2021-03-30 04:00:00,1546.0,941.0,631.0,558.0,391.0
2021-03-30 05:00:00,1573.0,954.0,639.0,566.0,394.0
2021-03-30 06:00:00,1643.0,1000.0,666.0,585.0,408.0
2021-03-30 07:00:00,1730.0,1056.0,703.0,611.0,429.0
2021-03-30 08:00:00,1813.0,1104.0,736.0,628.0,452.0
2021-03-30 09:00:00,1838.0,1125.0,759.0,639.0,472.0
2021-03-30 10:00:00,1813.0,1123.0,767.0,637.0,483.0
2021-03-30 11:00:00,1763.0,1109.0,763.0,634.0,490.0
2021-03-30 12:00:00,1692.0,1087.0,751.0,627.0,490.0
2021-03-30 13:00:00,1628.0,1064.0,740.0,623.0,489.0
2021-03-30 14:00:00,1589.0,1058.0,738.0,628.0,492.0
2021-03-30 15:00:00,1606.0,1079.0,760.0,643.0,510.0
2021-03-30 16:00:00,1676.0,1112.0,795.0,655.0,527.0
2021-03-30 17:00:00,1733.0,1129.0,812.0,655.0,530.0
2021-03-30 18:00:00,1776.0,1159.0,821.0,660.0,531.0
2021-03-30 19:00:00,1806.0,1187.0,830.0,669.0,534.0
2021-03-30 20:00:00,1861.0,1225.0,842.0,681.0,536.0
2021-03-30 21:00:00,1830.0,1206.0,830.0,674.0,526.0
2021-03-30 22:00:00,1747.0,1146.0,797.0,654.0,502.0
2021-03-30 23:00:00,1646.0,1075.0,759.0,631.0,472.0
2021-03-31 00:00:00,1522.0,992.0,708.0,600.0,437.0
2021-03-31 01:00:00,1433.0,932.0,672.0,579.0,412.0
2021-03-31 02:00:00,1389.0,900.0,652.0,565.0,399.0
2021-03-31 03:00:00,1372.0,887.0,644.0,559.0,393.0
2021-03-31 04:00:00,1374.0,886.0,645.0,559.0,393.0
2021-03-31 05:00:00,1408.0,901.0,654.0,564.0,400.0
2021-03-31 06:00:00,1476.0,946.0,680.0,577.0,417.0
2021-03-31 07:00:00,1565.0,1005.0,713.0,601.0,440.0
2021-03-31 08:00:00,1688.0,1076.0,755.0,622.0,469.0
2021-03-31 09:00:00,1801.0,1131.0,786.0,641.0,491.0
2021-03-31 10:00:00,1872.0,1154.0,790.0,646.0,494.0
2021-03-31 11:00:00,1903.0,1152.0,778.0,642.0,487.0
2021-03-31 12:00:00,1901.0,1134.0,763.0,639.0,477.0
2021-03-31 13:00:00,1888.0,1122.0,750.0,637.0,471.0
2021-03-31 14:00:00,1890.0,1128.0,746.0,640.0,464.0
2021-03-31 15:00:00,1918.0,1151.0,754.0,647.0,461.0
2021-03-31 16:00:00,1970.0,1183.0,764.0,652.0,458.0
2021-03-31 17:00:00,2012.0,1213.0,770.0,653.0,457.0
2021-03-31 18:00:00,2040.0,1241.0,782.0,660.0,461.0
2021-03-31 19:00:00,2044.0,1259.0,798.0,666.0,470.0
2021-03-31 20:00:00,2065.0,1273.0,817.0,673.0,493.0
2021-03-31 21:00:00,2043.0,1256.0,812.0,664.0,503.0
2021-03-31 22:00:00,1985.0,1211.0,785.0,646.0,492.0
2021-03-31 23:00:00,1920.0,1160.0,755.0,627.0,477.0
2021-04-01 00:00:00,1830.0,1093.0,717.0,601.0,456.0
2021-04-01 01:00:00,1760.0,1045.0,683.0,580.0,435.0
2021-04-01 02:00:00,1729.0,1022.0,664.0,567.0,425.0
2021-04-01 03:00:00,1728.0,1018.0,656.0,561.0,424.0
2021-04-01 04:00:00,1741.0,1027.0,655.0,561.0,427.0
2021-04-01 05:00:00,1775.0,1047.0,662.0,563.0,433.0
2021-04-01 06:00:00,1827.0,1078.0,677.0,571.0,442.0
2021-04-01 07:00:00,1886.0,1119.0,698.0,585.0,458.0
2021-04-01 08:00:00,1960.0,1178.0,736.0,607.0,485.0
2021-04-01 09:00:00,2057.0,1239.0,782.0,634.0,506.0
2021-04-01 10:00:00,2111.0,1270.0,809.0,651.0,509.0
2021-04-01 11:00:00,2074.0,1257.0,821.0,658.0,501.0
2021-04-01 12:00:00,1984.0,1206.0,815.0,657.0,486.0
2021-04-01 13:00:00,1899.0,1155.0,810.0,654.0,473.0
2021-04-01 14:00:00,1840.0,1129.0,819.0,661.0,470.0
2021-04-01 15:00:00,1814.0,1115.0,842.0,662.0,473.0
2021-04-01 16:00:00,1814.0,1114.0,861.0,666.0,482.0
2021-04-01 17:00:00,1838.0,1126.0,864.0,663.0,492.0
2021-04-01 18:00:00,1878.0,1154.0,870.0,665.0,504.0
2021-04-01 19:00:00,1922.0,1187.0,867.0,668.0,512.0
2021-04-01 20:00:00,1976.0,1227.0,860.0,670.0,518.0
2021-04-01 21:00:00,1955.0,1226.0,835.0,661.0,512.0
2021-04-01 22:00:00,1900.0,1189.0,803.0,645.0,493.0
2021-04-01 23:00:00,1830.0,1140.0,768.0,627.0,471.0
2021-04-02 00:00:00,1751.0,1085.0,729.0,608.0,446.0
2021-04-02 01:00:00,1683.0,1036.0,696.0,590.0,425.0
2021-04-02 02:00:00,1648.0,1010.0,675.0,578.0,410.0
2021-04-02 03:00:00,1642.0,1000.0,668.0,573.0,404.0
2021-04-02 04:00:00,1650.0,1002.0,668.0,574.0,403.0
2021-04-02 05:00:00,1671.0,1012.0,673.0,579.0,405.0
2021-04-02 06:00:00,1709.0,1033.0,686.0,587.0,413.0
2021-04-02 07:00:00,1761.0,1065.0,703.0,600.0,428.0
2021-04-02 08:00:00,1849.0,1124.0,739.0,621.0,453.0
2021-04-02 09:00:00,1937.0,1184.0,790.0,641.0,480.0
2021-04-02 10:00:00,1973.0,1213.0,827.0,648.0,491.0
2021-04-02 11:00:00,1954.0,1200.0,838.0,650.0,488.0
2021-04-02 12:00:00,1909.0,1166.0,821.0,647.0,477.0
2021-04-02 13:00:00,1867.0,1134.0,815.0,642.0,467.0
2021-04-02 14:00:00,1850.0,1114.0,818.0,644.0,465.0
2021-04-02 15:00:00,1852.0,1107.0,820.0,652.0,470.0
2021-04-02 16:00:00,1869.0,1109.0,834.0,658.0,473.0
2021-04-02 17:00:00,1898.0,1122.0,843.0,665.0,474.0
2021-04-02 18:00:00,1950.0,1152.0,854.0,673.0,480.0
2021-04-02 19:00:00,1994.0,1188.0,859.0,683.0,490.0
2021-04-02 20:00:00,2035.0,1218.0,865.0,688.0,501.0
2021-04-02 21:00:00,2013.0,1215.0,854.0,680.0,506.0
2021-04-02 22:00:00,1956.0,1181.0,820.0,663.0,494.0
2021-04-02 23:00:00,1896.0,1140.0,790.0,645.0,477.0
2021-04-03 00:00:00,1819.0,1091.0,749.0,624.0,456.0
2021-04-03 01:00:00,1763.0,1053.0,716.0,605.0,438.0
2021-04-03 02:00:00,1732.0,1038.0,696.0,593.0,430.0
2021-04-03 03:00:00,1735.0,1040.0,688.0,589.0,428.0
2021-04-03 04:00:00,1748.0,1051.0,685.0,590.0,430.0
2021-04-03 05:00:00,1779.0,1072.0,690.0,593.0,436.0
2021-04-03 06:00:00,1822.0,1103.0,701.0,598.0,444.0
2021-04-03 07:00:00,1875.0,1149.0,723.0,611.0,459.0
2021-04-03 08:00:00,1959.0,1214.0,767.0,629.0,481.0
2021-04-03 09:00:00,2074.0,1274.0,823.0,652.0,503.0
2021-04-03 10:00:00,2121.0,1283.0,852.0,663.0,510.0
2021-04-03 11:00:00,2096.0,1251.0,859.0,667.0,501.0
2021-04-03 12:00:00,2028.0,1204.0,855.0,665.0,485.0
2021-04-03 13:00:00,1961.0,1162.0,848.0,664.0,479.0
2021-04-03 14:00:00,1911.0,1137.0,846.0,668.0,481.0
2021-04-03 15:00:00,1891.0,1132.0,852.0,678.0,494.0
2021-04-03 16:00:00,1910.0,1154.0,867.0,688.0,515.0
2021-04-03 17:00:00,1936.0,1185.0,871.0,692.0,527.0
2021-04-03 18:00:00,1963.0,1223.0,879.0,699.0,536.0
2021-04-03 19:00:00,1977.0,1245.0,876.0,700.0,535.0
2021-04-03 20:00:00,1998.0,1252.0,856.0,692.0,525.0
2021-04-03 21:00:00,1975.0,1236.0,831.0,678.0,511.0
2021-04-03 22:00:00,1925.0,1200.0,798.0,659.0,490.0
2021-04-03 23:00:00,1865.0,1155.0,762.0,638.0,468.0
2021-04-04 00:00:00,1789.0,1098.0,724.0,618.0,442.0
2021-04-04 01:00:00,1722.0,1051.0,688.0,599.0,420.0
2021-04-04 02:00:00,1685.0,1024.0,668.0,586.0,405.0
2021-04-04 03:00:00,1677.0,1014.0,656.0,576.0,398.0
2021-04-04 04:00:00,1686.0,1016.0,652.0,578.0,395.0
2021-04-04 05:00:00,1706.0,1027.0,653.0,579.0,396.0
2021-04-04 06:00:00,1735.0,1048.0,659.0,584.0,402.0
2021-04-04 07:00:00,1781.0,1078.0,676.0,597.0,415.0
2021-04-04 08:00:00,1846.0,1135.0,718.0,621.0,442.0
2021-04-04 09:00:00,1923.0,1201.0,774.0,651.0,479.0
2021-04-04 10:00:00,1969.0,1245.0,819.0,672.0,510.0
2021-04-04 11:00:00,1965.0,1257.0,841.0,680.0,531.0
2021-04-04 12:00:00,1954.0,1259.0,846.0,682.0,545.0
2021-04-04 13:00:00,1948.0,1276.0,847.0,680.0,557.0
2021-04-04 14:00:00,1985.0,1304.0,858.0,684.0,568.0
2021-04-04 15:00:00,2047.0,1345.0,876.0,693.0,580.0
2021-04-04 16:00:00,2089.0,1362.0,884.0,699.0,582.0
2021-04-04 17:00:00,2113.0,1368.0,900.0,703.0,578.0
2021-04-04 18:00:00,2123.0,1379.0,916.0,704.0,577.0
2021-04-04 19:00:00,2129.0,1385.0,944.0,713.0,592.0
2021-04-04 20:00:00,2162.0,1392.0,948.0,723.0,603.0
2021-04-04 21:00:00,2131.0,1375.0,935.0,719.0,601.0
2021-04-04 22:00:00,2055.0,1334.0,907.0,702.0,587.0
2021-04-04 23:00:00,1962.0,1288.0,875.0,678.0,571.0
2021-04-05 00:00:00,1875.0,1235.0,837.0,652.0,544.0
2021-04-05 01:00:00,1803.0,1202.0,804.0,630.0,522.0
2021-04-05 02:00:00,1773.0,1189.0,783.0,617.0,508.0
2021-04-05 03:00:00,1793.0,1195.0,778.0,610.0,502.0
2021-04-05 04:00:00,1819.0,1207.0,778.0,608.0,500.0
2021-04-05 05:00:00,1857.0,1223.0,776.0,610.0,508.0
2021-04-05 06:00:00,1903.0,1266.0,780.0,616.0,521.0
2021-04-05 07:00:00,1971.0,1313.0,799.0,630.0,532.0
2021-04-05 08:00:00,2067.0,1376.0,840.0,646.0,555.0
2021-04-05 09:00:00,2202.0,1448.0,895.0,666.0,592.0
2021-04-05 10:00:00,2298.0,1496.0,939.0,676.0,611.0
2021-04-05 11:00:00,2295.0,1505.0,959.0,676.0,610.0
2021-04-05 12:00:00,2259.0,1468.0,952.0,668.0,597.0
2021-04-05 13:00:00,2226.0,1430.0,950.0,667.0,595.0
2021-04-05 14:00:00,2191.0,1418.0,949.0,677.0,620.0
2021-04-05 15:00:00,2196.0,1424.0,965.0,692.0,631.0
2021-04-05 16:00:00,2224.0,1447.0,988.0,701.0,634.0
2021-04-05 17:00:00,2239.0,1460.0,998.0,702.0,625.0
2021-04-05 18:00:00,2258.0,1467.0,1006.0,711.0,635.0
2021-04-05 19:00:00,2289.0,1494.0,1012.0,721.0,647.0
2021-04-05 20:00:00,2354.0,1533.0,1011.0,730.0,655.0
2021-04-05 21:00:00,2344.0,1528.0,997.0,722.0,654.0
2021-04-05 22:00:00,2258.0,1472.0,958.0,701.0,631.0
2021-04-05 23:00:00,2111.0,1379.0,901.0,669.0,590.0
2021-04-06 00:00:00,1964.0,1286.0,833.0,628.0,548.0
2021-04-06 01:00:00,1879.0,1229.0,791.0,601.0,520.0
2021-04-06 02:00:00,1844.0,1206.0,774.0,587.0,508.0
2021-04-06 03:00:00,1833.0,1202.0,768.0,584.0,504.0
2021-04-06 04:00:00,1839.0,1210.0,769.0,584.0,505.0
2021-04-06 05:00:00,1892.0,1240.0,781.0,594.0,515.0
2021-04-06 06:00:00,2034.0,1334.0,838.0,625.0,555.0
2021-04-06 07:00:00,2244.0,1458.0,911.0,671.0,608.0
2021-04-06 08:00:00,2295.0,1481.0,914.0,678.0,612.0
2021-04-06 09:00:00,2230.0,1443.0,900.0,669.0,598.0
2021-04-06 10:00:00,2154.0,1393.0,886.0,662.0,588.0
2021-04-06 11:00:00,2125.0,1351.0,878.0,661.0,579.0
2021-04-06 12:00:00,2081.0,1319.0,873.0,656.0,572.0
2021-04-06 13:00:00,2030.0,1294.0,866.0,656.0,569.0
2021-04-06 14:00:00,1990.0,1289.0,859.0,668.0,561.0
2021-04-06 15:00:00,2019.0,1327.0,885.0,699.0,577.0
2021-04-06 16:00:00,2151.0,1377.0,936.0,727.0,613.0
2021-04-06 17:00:00,2216.0,1380.0,935.0,724.0,609.0
2021-04-06 18:00:00,2305.0,1392.0,931.0,725.0,597.0
2021-04-06 19:00:00,2372.0,1422.0,937.0,732.0,598.0
2021-04-06 20:00:00,2408.0,1477.0,961.0,748.0,617.0
2021-04-06 21:00:00,2373.0,1487.0,961.0,748.0,626.0
2021-04-06 22:00:00,2262.0,1431.0,924.0,726.0,604.0
2021-04-06 23:00:00,2103.0,1329.0,862.0,691.0,561.0
2021-04-07 00:00:00,1948.0,1234.0,794.0,654.0,517.0
2021-04-07 01:00:00,1865.0,1177.0,755.0,629.0,489.0
2021-04-07 02:00:00,1834.0,1154.0,740.0,620.0,474.0
2021-04-07 03:00:00,1834.0,1148.0,737.0,617.0,471.0
2021-04-07 04:00:00,1853.0,1156.0,740.0,619.0,476.0
2021-04-07 05:00:00,1910.0,1187.0,759.0,628.0,486.0
2021-04-07 06:00:00,2059.0,1286.0,813.0,660.0,523.0
2021-04-07 07:00:00,2266.0,1415.0,884.0,708.0,575.0
2021-04-07 08:00:00,2307.0,1428.0,890.0,709.0,584.0
2021-04-07 09:00:00,2223.0,1381.0,866.0,694.0,572.0
2021-04-07 10:00:00,2137.0,1336.0,841.0,682.0,561.0
2021-04-07 11:00:00,2082.0,1303.0,824.0,670.0,547.0
2021-04-07 12:00:00,2019.0,1274.0,819.0,658.0,532.0
2021-04-07 13:00:00,1958.0,1256.0,806.0,651.0,521.0
2021-04-07 14:00:00,1920.0,1253.0,812.0,654.0,520.0
2021-04-07 15:00:00,1965.0,1301.0,853.0,680.0,539.0
2021-04-07 16:00:00,2093.0,1363.0,900.0,704.0,564.0
2021-04-07 17:00:00,2145.0,1361.0,902.0,698.0,561.0
2021-04-07 18:00:00,2193.0,1378.0,908.0,701.0,567.0
2021-04-07 19:00:00,2253.0,1417.0,938.0,717.0,585.0
2021-04-07 20:00:00,2320.0,1472.0,970.0,738.0,611.0
2021-04-07 21:00:00,2323.0,1491.0,985.0,747.0,629.0
2021-04-07 22:00:00,2232.0,1440.0,955.0,732.0,612.0
2021-04-07 23:00:00,2080.0,1348.0,896.0,699.0,574.0
2021-04-08 00:00:00,1934.0,1250.0,831.0,659.0,529.0
2021-04-08 01:00:00,1859.0,1196.0,793.0,635.0,503.0
2021-04-08 02:00:00,1831.0,1175.0,778.0,625.0,492.0
2021-04-08 03:00:00,1830.0,1175.0,776.0,623.0,490.0
2021-04-08 04:00:00,1856.0,1187.0,781.0,626.0,491.0
2021-04-08 05:00:00,1923.0,1223.0,799.0,636.0,503.0
2021-04-08 06:00:00,2085.0,1324.0,853.0,670.0,539.0
2021-04-08 07:00:00,2292.0,1451.0,928.0,712.0,591.0
2021-04-08 08:00:00,2310.0,1452.0,929.0,706.0,601.0
2021-04-08 09:00:00,2198.0,1401.0,892.0,677.0,589.0
2021-04-08 10:00:00,2094.0,1356.0,856.0,644.0,585.0
2021-04-08 11:00:00,2023.0,1333.0,825.0,628.0,587.0
2021-04-08 12:00:00,1959.0,1322.0,801.0,610.0,592.0
2021-04-08 13:00:00,1906.0,1324.0,784.0,600.0,600.0
2021-04-08 14:00:00,1928.0,1362.0,793.0,606.0,615.0
2021-04-08 15:00:00,2045.0,1453.0,835.0,631.0,644.0
2021-04-08 16:00:00,2251.0,1541.0,889.0,651.0,677.0
2021-04-08 17:00:00,2366.0,1550.0,894.0,645.0,675.0
2021-04-08 18:00:00,2431.0,1553.0,903.0,653.0,664.0
2021-04-08 19:00:00,2453.0,1558.0,926.0,674.0,662.0
2021-04-08 20:00:00,2479.0,1565.0,951.0,707.0,665.0
2021-04-08 21:00:00,2435.0,1536.0,960.0,727.0,656.0
2021-04-08 22:00:00,2304.0,1458.0,927.0,719.0,625.0
2021-04-08 23:00:00,2124.0,1353.0,868.0,695.0,579.0
2021-04-09 00:00:00,1939.0,1243.0,799.0,662.0,531.0
2021-04-09 01:00:00,1822.0,1180.0,755.0,643.0,504.0
2021-04-09 02:00:00,1761.0,1151.0,735.0,636.0,492.0
2021-04-09 03:00:00,1740.0,1144.0,729.0,637.0,485.0
2021-04-09 04:00:00,1754.0,1151.0,732.0,643.0,483.0
2021-04-09 05:00:00,1815.0,1179.0,748.0,655.0,489.0
2021-04-09 06:00:00,1960.0,1275.0,802.0,687.0,522.0
2021-04-09 07:00:00,2173.0,1402.0,879.0,726.0,576.0
2021-04-09 08:00:00,2240.0,1415.0,894.0,717.0,595.0
2021-04-09 09:00:00,2158.0,1375.0,875.0,691.0,591.0
2021-04-09 10:00:00,2070.0,1339.0,862.0,664.0,580.0
2021-04-09 11:00:00,2026.0,1312.0,853.0,642.0,565.0
2021-04-09 12:00:00,1969.0,1292.0,842.0,625.0,547.0
2021-04-09 13:00:00,1902.0,1282.0,828.0,616.0,537.0
2021-04-09 14:00:00,1899.0,1285.0,830.0,621.0,538.0
2021-04-09 15:00:00,1943.0,1305.0,847.0,636.0,555.0
2021-04-09 16:00:00,2029.0,1341.0,893.0,655.0,585.0
2021-04-09 17:00:00,2082.0,1358.0,915.0,660.0,593.0
2021-04-09 18:00:00,2127.0,1392.0,932.0,672.0,597.0
2021-04-09 19:00:00,2160.0,1420.0,948.0,689.0,616.0
2021-04-09 20:00:00,2191.0,1442.0,954.0,703.0,619.0
2021-04-09 21:00:00,2176.0,1433.0,938.0,710.0,615.0
2021-04-09 22:00:00,2117.0,1390.0,905.0,701.0,596.0
2021-04-09 23:00:00,2040.0,1338.0,870.0,680.0,571.0
2021-04-10 00:00:00,1935.0,1273.0,822.0,660.0,541.0
2021-04-10 01:00:00,1857.0,1220.0,779.0,640.0,512.0
2021-04-10 02:00:00,1823.0,1193.0,759.0,631.0,496.0
2021-04-10 03:00:00,1818.0,1186.0,751.0,630.0,488.0
2021-04-10 04:00:00,1830.0,1189.0,751.0,633.0,488.0
2021-04-10 05:00:00,1863.0,1204.0,757.0,640.0,492.0
2021-04-10 06:00:00,1905.0,1229.0,771.0,649.0,500.0
2021-04-10 07:00:00,1969.0,1275.0,803.0,658.0,520.0
2021-04-10 08:00:00,2056.0,1344.0,862.0,672.0,554.0
2021-04-10 09:00:00,2147.0,1395.0,922.0,681.0,588.0
2021-04-10 10:00:00,2185.0,1409.0,956.0,675.0,600.0
2021-04-10 11:00:00,2163.0,1383.0,960.0,657.0,597.0
2021-04-10 12:00:00,2107.0,1340.0,944.0,638.0,582.0
2021-04-10 13:00:00,2042.0,1299.0,915.0,630.0,570.0
2021-04-10 14:00:00,1988.0,1269.0,887.0,629.0,557.0
2021-04-10 15:00:00,1968.0,1255.0,880.0,643.0,554.0
2021-04-10 16:00:00,1980.0,1267.0,889.0,663.0,563.0
2021-04-10 17:00:00,2032.0,1299.0,909.0,683.0,573.0
2021-04-10 18:00:00,2110.0,1349.0,940.0,705.0,594.0
2021-04-10 19:00:00,2147.0,1378.0,958.0,719.0,603.0
2021-04-10 20:00:00,2144.0,1369.0,938.0,712.0,595.0
2021-04-10 21:00:00,2118.0,1353.0,914.0,697.0,586.0
2021-04-10 22:00:00,2061.0,1320.0,886.0,680.0,570.0
2021-04-10 23:00:00,1990.0,1276.0,849.0,659.0,547.0
2021-04-11 00:00:00,1908.0,1225.0,809.0,634.0,521.0
2021-04-11 01:00:00,1846.0,1184.0,775.0,612.0,501.0
2021-04-11 02:00:00,1820.0,1167.0,754.0,600.0,491.0
2021-04-11 03:00:00,1821.0,1166.0,745.0,593.0,488.0
2021-04-11 04:00:00,1846.0,1178.0,746.0,592.0,489.0
2021-04-11 05:00:00,1888.0,1201.0,752.0,594.0,495.0
2021-04-11 06:00:00,1926.0,1226.0,762.0,600.0,502.0
2021-04-11 07:00:00,1988.0,1268.0,787.0,616.0,520.0
2021-04-11 08:00:00,2070.0,1324.0,826.0,643.0,543.0
2021-04-11 09:00:00,2170.0,1388.0,870.0,674.0,565.0
2021-04-11 10:00:00,2231.0,1418.0,883.0,696.0,575.0
2021-04-11 11:00:00,2224.0,1404.0,860.0,703.0,566.0
2021-04-11 12:00:00,2163.0,1371.0,825.0,701.0,547.0
2021-04-11 13:00:00,2114.0,1343.0,797.0,699.0,530.0
2021-04-11 14:00:00,2092.0,1332.0,785.0,700.0,524.0
2021-04-11 15:00:00,2126.0,1353.0,796.0,705.0,528.0
2021-04-11 16:00:00,2217.0,1387.0,810.0,704.0,531.0
2021-04-11 17:00:00,2317.0,1415.0,819.0,702.0,535.0
2021-04-11 18:00:00,2374.0,1441.0,830.0,703.0,541.0
2021-04-11 19:00:00,2390.0,1465.0,845.0,714.0,551.0
2021-04-11 20:00:00,2401.0,1486.0,872.0,724.0,566.0
2021-04-11 21:00:00,2357.0,1475.0,892.0,724.0,579.0
2021-04-11 22:00:00,2252.0,1414.0,871.0,706.0,564.0
2021-04-11 23:00:00,2092.0,1315.0,819.0,674.0,525.0
2021-04-12 00:00:00,1935.0,1215.0,761.0,635.0,480.0
2021-04-12 01:00:00,1844.0,1161.0,728.0,610.0,454.0
2021-04-12 02:00:00,1807.0,1140.0,718.0,600.0,440.0
2021-04-12 03:00:00,1798.0,1139.0,717.0,596.0,436.0
2021-04-12 04:00:00,1811.0,1147.0,723.0,598.0,439.0
2021-04-12 05:00:00,1867.0,1178.0,744.0,607.0,450.0
2021-04-12 06:00:00,2025.0,1281.0,803.0,642.0,488.0
2021-04-12 07:00:00,2267.0,1409.0,870.0,687.0,539.0
2021-04-12 08:00:00,2350.0,1405.0,863.0,680.0,545.0
2021-04-12 09:00:00,2320.0,1343.0,820.0,654.0,523.0
2021-04-12 10:00:00,2285.0,1289.0,782.0,628.0,499.0
2021-04-12 11:00:00,2259.0,1252.0,751.0,608.0,482.0
2021-04-12 12:00:00,2211.0,1218.0,722.0,589.0,467.0
2021-04-12 13:00:00,2168.0,1195.0,709.0,581.0,454.0
2021-04-12 14:00:00,2163.0,1202.0,720.0,586.0,455.0
2021-04-12 15:00:00,2236.0,1263.0,769.0,611.0,474.0
2021-04-12 16:00:00,2389.0,1329.0,830.0,634.0,501.0
2021-04-12 17:00:00,2443.0,1329.0,837.0,632.0,501.0
2021-04-12 18:00:00,2457.0,1340.0,840.0,636.0,505.0
2021-04-12 19:00:00,2469.0,1365.0,861.0,653.0,515.0
2021-04-12 20:00:00,2492.0,1408.0,892.0,680.0,538.0
2021-04-12 21:00:00,2465.0,1431.0,908.0,698.0,560.0
2021-04-12 22:00:00,2353.0,1383.0,879.0,691.0,549.0
2021-04-12 23:00:00,2188.0,1288.0,822.0,663.0,510.0
2021-04-13 00:00:00,2018.0,1194.0,756.0,629.0,469.0
2021-04-13 01:00:00,1931.0,1143.0,717.0,608.0,445.0
2021-04-13 02:00:00,1900.0,1129.0,704.0,602.0,438.0
2021-04-13 03:00:00,1897.0,1132.0,699.0,603.0,438.0
2021-04-13 04:00:00,1910.0,1142.0,704.0,609.0,441.0
2021-04-13 05:00:00,1952.0,1177.0,723.0,620.0,456.0
2021-04-13 06:00:00,2092.0,1275.0,779.0,652.0,493.0
2021-04-13 07:00:00,2293.0,1390.0,854.0,691.0,543.0
2021-04-13 08:00:00,2300.0,1375.0,867.0,682.0,542.0
2021-04-13 09:00:00,2196.0,1300.0,843.0,649.0,520.0
2021-04-13 10:00:00,2090.0,1234.0,818.0,621.0,498.0
2021-04-13 11:00:00,2041.0,1192.0,795.0,598.0,484.0
2021-04-13 12:00:00,1983.0,1159.0,780.0,582.0,477.0
2021-04-13 13:00:00,1941.0,1143.0,767.0,573.0,468.0
2021-04-13 14:00:00,1945.0,1155.0,775.0,581.0,475.0
2021-04-13 15:00:00,2013.0,1209.0,817.0,610.0,500.0
2021-04-13 16:00:00,2147.0,1270.0,873.0,640.0,530.0
2021-04-13 17:00:00,2217.0,1272.0,866.0,644.0,530.0
2021-04-13 18:00:00,2230.0,1281.0,876.0,657.0,534.0
2021-04-13 19:00:00,2267.0,1321.0,899.0,673.0,554.0
2021-04-13 20:00:00,2339.0,1388.0,927.0,696.0,579.0
2021-04-13 21:00:00,2365.0,1420.0,937.0,708.0,591.0
2021-04-13 22:00:00,2289.0,1376.0,906.0,694.0,573.0
2021-04-13 23:00:00,2142.0,1285.0,845.0,663.0,529.0
2021-04-14 00:00:00,1996.0,1190.0,777.0,623.0,483.0
2021-04-14 01:00:00,1918.0,1138.0,737.0,598.0,456.0
2021-04-14 02:00:00,1897.0,1119.0,724.0,590.0,445.0
2021-04-14 03:00:00,1911.0,1120.0,719.0,588.0,443.0
2021-04-14 04:00:00,1945.0,1134.0,723.0,590.0,449.0
2021-04-14 05:00:00,2007.0,1172.0,736.0,601.0,461.0
2021-04-14 06:00:00,2154.0,1271.0,789.0,635.0,497.0
2021-04-14 07:00:00,2346.0,1382.0,863.0,681.0,551.0
2021-04-14 08:00:00,2344.0,1362.0,872.0,683.0,559.0
2021-04-14 09:00:00,2210.0,1290.0,846.0,664.0,546.0
2021-04-14 10:00:00,2090.0,1228.0,818.0,648.0,531.0
2021-04-14 11:00:00,2005.0,1184.0,789.0,635.0,522.0
2021-04-14 12:00:00,1931.0,1148.0,761.0,625.0,509.0
2021-04-14 13:00:00,1864.0,1119.0,738.0,624.0,488.0
2021-04-14 14:00:00,1841.0,1115.0,738.0,633.0,488.0
2021-04-14 15:00:00,1899.0,1166.0,772.0,662.0,514.0
2021-04-14 16:00:00,2045.0,1227.0,818.0,690.0,537.0
2021-04-14 17:00:00,2106.0,1240.0,816.0,686.0,534.0
2021-04-14 18:00:00,2158.0,1254.0,812.0,692.0,532.0
2021-04-14 19:00:00,2209.0,1298.0,828.0,706.0,542.0
2021-04-14 20:00:00,2265.0,1352.0,862.0,723.0,562.0
2021-04-14 21:00:00,2262.0,1374.0,887.0,727.0,580.0
2021-04-14 22:00:00,2157.0,1326.0,865.0,708.0,568.0
2021-04-14 23:00:00,1995.0,1232.0,810.0,675.0,529.0
2021-04-15 00:00:00,1826.0,1130.0,743.0,633.0,486.0
2021-04-15 01:00:00,1737.0,1076.0,704.0,605.0,461.0
2021-04-15 02:00:00,1706.0,1062.0,690.0,592.0,452.0
2021-04-15 03:00:00,1699.0,1062.0,688.0,587.0,453.0
2021-04-15 04:00:00,1717.0,1074.0,692.0,585.0,457.0
2021-04-15 05:00:00,1765.0,1109.0,707.0,590.0,472.0
2021-04-15 06:00:00,1904.0,1206.0,758.0,620.0,511.0
2021-04-15 07:00:00,2107.0,1326.0,832.0,665.0,561.0
2021-04-15 08:00:00,2130.0,1314.0,834.0,663.0,554.0
2021-04-15 09:00:00,2023.0,1244.0,804.0,644.0,525.0
2021-04-15 10:00:00,1918.0,1179.0,775.0,628.0,496.0
2021-04-15 11:00:00,1854.0,1128.0,748.0,615.0,473.0
2021-04-15 12:00:00,1797.0,1088.0,723.0,604.0,452.0
2021-04-15 13:00:00,1750.0,1067.0,702.0,599.0,439.0
2021-04-15 14:00:00,1734.0,1072.0,698.0,609.0,434.0
2021-04-15 15:00:00,1776.0,1119.0,729.0,637.0,449.0
2021-04-15 16:00:00,1875.0,1165.0,770.0,658.0,470.0
2021-04-15 17:00:00,1911.0,1159.0,767.0,656.0,468.0
2021-04-15 18:00:00,1931.0,1164.0,767.0,656.0,466.0
2021-04-15 19:00:00,1978.0,1202.0,786.0,664.0,480.0
2021-04-15 20:00:00,2060.0,1263.0,819.0,678.0,507.0
2021-04-15 21:00:00,2106.0,1311.0,845.0,684.0,532.0
2021-04-15 22:00:00,2041.0,1281.0,828.0,665.0,527.0
2021-04-15 23:00:00,1911.0,1202.0,774.0,630.0,495.0
2021-04-16 00:00:00,1755.0,1112.0,706.0,589.0,449.0
2021-04-16 01:00:00,1673.0,1061.0,668.0,562.0,423.0
2021-04-16 02:00:00,1649.0,1044.0,655.0,550.0,411.0
2021-04-16 03:00:00,1658.0,1047.0,652.0,545.0,409.0
2021-04-16 04:00:00,1688.0,1061.0,657.0,544.0,413.0
2021-04-16 05:00:00,1744.0,1096.0,675.0,552.0,427.0
2021-04-16 06:00:00,1891.0,1190.0,727.0,581.0,465.0
2021-04-16 07:00:00,2095.0,1307.0,796.0,627.0,513.0
2021-04-16 08:00:00,2124.0,1295.0,789.0,627.0,510.0
2021-04-16 09:00:00,2034.0,1230.0,745.0,609.0,484.0
2021-04-16 10:00:00,1943.0,1161.0,701.0,593.0,459.0
2021-04-16 11:00:00,1869.0,1108.0,667.0,579.0,442.0
2021-04-16 12:00:00,1799.0,1066.0,641.0,567.0,426.0
2021-04-16 13:00:00,1740.0,1041.0,622.0,562.0,414.0
2021-04-16 14:00:00,1715.0,1038.0,623.0,570.0,412.0
2021-04-16 15:00:00,1728.0,1061.0,641.0,584.0,422.0
2021-04-16 16:00:00,1797.0,1096.0,673.0,601.0,438.0
2021-04-16 17:00:00,1848.0,1115.0,684.0,601.0,443.0
2021-04-16 18:00:00,1900.0,1145.0,694.0,608.0,445.0
2021-04-16 19:00:00,1952.0,1177.0,710.0,614.0,456.0
2021-04-16 20:00:00,1968.0,1194.0,725.0,618.0,469.0
2021-04-16 21:00:00,1929.0,1192.0,735.0,617.0,474.0
2021-04-16 22:00:00,1850.0,1152.0,724.0,602.0,468.0
2021-04-16 23:00:00,1755.0,1100.0,699.0,584.0,450.0
2021-04-17 00:00:00,1637.0,1034.0,664.0,561.0,424.0
2021-04-17 01:00:00,1549.0,985.0,637.0,542.0,404.0
2021-04-17 02:00:00,1506.0,962.0,627.0,532.0,396.0
2021-04-17 03:00:00,1500.0,955.0,629.0,530.0,395.0
2021-04-17 04:00:00,1516.0,963.0,636.0,531.0,399.0
2021-04-17 05:00:00,1535.0,976.0,647.0,533.0,407.0
2021-04-17 06:00:00,1569.0,998.0,663.0,536.0,419.0
2021-04-17 07:00:00,1638.0,1049.0,685.0,543.0,439.0
2021-04-17 08:00:00,1740.0,1124.0,717.0,559.0,465.0
2021-04-17 09:00:00,1851.0,1182.0,745.0,575.0,486.0
2021-04-17 10:00:00,1894.0,1196.0,742.0,574.0,488.0
2021-04-17 11:00:00,1865.0,1171.0,716.0,559.0,472.0
2021-04-17 12:00:00,1798.0,1129.0,682.0,538.0,450.0
2021-04-17 13:00:00,1721.0,1094.0,654.0,524.0,430.0
2021-04-17 14:00:00,1664.0,1060.0,635.0,518.0,415.0
2021-04-17 15:00:00,1628.0,1040.0,629.0,519.0,407.0
2021-04-17 16:00:00,1634.0,1043.0,636.0,524.0,407.0
2021-04-17 17:00:00,1685.0,1080.0,658.0,535.0,415.0
2021-04-17 18:00:00,1754.0,1133.0,690.0,552.0,433.0
2021-04-17 19:00:00,1801.0,1161.0,711.0,567.0,449.0
2021-04-17 20:00:00,1806.0,1146.0,705.0,567.0,447.0
2021-04-17 21:00:00,1775.0,1126.0,704.0,569.0,441.0
2021-04-17 22:00:00,1713.0,1089.0,692.0,565.0,433.0
2021-04-17 23:00:00,1630.0,1039.0,667.0,551.0,412.0
2021-04-18 00:00:00,1536.0,983.0,635.0,533.0,391.0
2021-04-18 01:00:00,1463.0,938.0,609.0,519.0,371.0
2021-04-18 02:00:00,1433.0,918.0,599.0,512.0,363.0
2021-04-18 03:00:00,1437.0,913.0,597.0,512.0,361.0
2021-04-18 04:00:00,1459.0,918.0,601.0,513.0,363.0
2021-04-18 05:00:00,1486.0,929.0,608.0,514.0,368.0
2021-04-18 06:00:00,1518.0,945.0,618.0,513.0,376.0
2021-04-18 07:00:00,1560.0,980.0,630.0,515.0,391.0
2021-04-18 08:00:00,1640.0,1038.0,657.0,527.0,412.0
2021-04-18 09:00:00,1756.0,1103.0,691.0,544.0,441.0
2021-04-18 10:00:00,1822.0,1128.0,702.0,551.0,453.0
2021-04-18 11:00:00,1805.0,1103.0,684.0,541.0,445.0
2021-04-18 12:00:00,1732.0,1053.0,653.0,524.0,423.0
2021-04-18 13:00:00,1655.0,1009.0,628.0,515.0,407.0
2021-04-18 14:00:00,1598.0,984.0,613.0,515.0,398.0
2021-04-18 15:00:00,1578.0,980.0,614.0,520.0,397.0
2021-04-18 16:00:00,1601.0,986.0,623.0,524.0,402.0
2021-04-18 17:00:00,1644.0,1005.0,633.0,528.0,407.0
2021-04-18 18:00:00,1704.0,1044.0,661.0,540.0,422.0
2021-04-18 19:00:00,1775.0,1090.0,692.0,556.0,443.0
2021-04-18 20:00:00,1846.0,1132.0,720.0,575.0,461.0
2021-04-18 21:00:00,1853.0,1147.0,734.0,584.0,469.0
2021-04-18 22:00:00,1767.0,1100.0,712.0,574.0,456.0
2021-04-18 23:00:00,1611.0,1005.0,656.0,545.0,417.0
2021-04-19 00:00:00,1455.0,909.0,595.0,510.0,375.0
2021-04-19 01:00:00,1375.0,857.0,558.0,487.0,350.0
2021-04-19 02:00:00,1352.0,841.0,546.0,478.0,341.0
2021-04-19 03:00:00,1363.0,843.0,547.0,479.0,341.0
2021-04-19 04:00:00,1391.0,854.0,556.0,481.0,345.0
2021-04-19 05:00:00,1444.0,888.0,576.0,488.0,358.0
2021-04-19 06:00:00,1593.0,983.0,631.0,517.0,395.0
2021-04-19 07:00:00,1781.0,1091.0,696.0,556.0,442.0
2021-04-19 08:00:00,1786.0,1073.0,682.0,550.0,438.0
2021-04-19 09:00:00,1686.0,1007.0,642.0,525.0,413.0
2021-04-19 10:00:00,1599.0,948.0,606.0,503.0,389.0
2021-04-19 11:00:00,1537.0,909.0,579.0,484.0,371.0
2021-04-19 12:00:00,1481.0,874.0,554.0,469.0,355.0
2021-04-19 13:00:00,1428.0,848.0,535.0,460.0,342.0
2021-04-19 14:00:00,1410.0,850.0,535.0,464.0,341.0
2021-04-19 15:00:00,1452.0,896.0,567.0,486.0,358.0
2021-04-19 16:00:00,1558.0,950.0,608.0,508.0,380.0
2021-04-19 17:00:00,1593.0,949.0,605.0,507.0,380.0
2021-04-19 18:00:00,1619.0,959.0,605.0,509.0,382.0
2021-04-19 19:00:00,1671.0,998.0,627.0,524.0,397.0
2021-04-19 20:00:00,1758.0,1057.0,662.0,546.0,421.0
2021-04-19 21:00:00,1792.0,1093.0,690.0,559.0,440.0
2021-04-19 22:00:00,1715.0,1057.0,673.0,551.0,431.0
2021-04-19 23:00:00,1561.0,966.0,621.0,522.0,390.0
2021-04-20 00:00:00,1408.0,871.0,557.0,481.0,347.0
2021-04-20 01:00:00,1331.0,823.0,521.0,459.0,322.0
2021-04-20 02:00:00,1312.0,811.0,508.0,451.0,313.0
2021-04-20 03:00:00,1328.0,818.0,508.0,449.0,313.0
2021-04-20 04:00:00,1363.0,835.0,514.0,451.0,316.0
2021-04-20 05:00:00,1419.0,869.0,531.0,462.0,329.0
2021-04-20 06:00:00,1575.0,966.0,582.0,489.0,365.0
2021-04-20 07:00:00,1757.0,1073.0,644.0,527.0,413.0
2021-04-20 08:00:00,1757.0,1055.0,637.0,516.0,419.0
2021-04-20 09:00:00,1651.0,988.0,605.0,492.0,400.0
2021-04-20 10:00:00,1560.0,934.0,580.0,471.0,382.0
2021-04-20 11:00:00,1506.0,899.0,558.0,457.0,373.0
2021-04-20 12:00:00,1453.0,872.0,541.0,445.0,367.0
2021-04-20 13:00:00,1405.0,857.0,534.0,441.0,362.0
2021-04-20 14:00:00,1395.0,870.0,549.0,452.0,371.0
2021-04-20 15:00:00,1451.0,933.0,599.0,479.0,407.0
2021-04-20 16:00:00,1576.0,1003.0,659.0,504.0,454.0
2021-04-20 17:00:00,1630.0,1015.0,674.0,504.0,470.0
2021-04-20 18:00:00,1672.0,1045.0,690.0,509.0,480.0
2021-04-20 19:00:00,1740.0,1100.0,717.0,521.0,491.0
2021-04-20 20:00:00,1803.0,1145.0,738.0,539.0,495.0
2021-04-20 21:00:00,1814.0,1159.0,749.0,550.0,498.0
2021-04-20 22:00:00,1718.0,1104.0,722.0,541.0,481.0
2021-04-20 23:00:00,1553.0,1003.0,664.0,509.0,443.0
2021-04-21 00:00:00,1387.0,906.0,603.0,473.0,398.0
2021-04-21 01:00:00,1295.0,854.0,569.0,450.0,373.0
2021-04-21 02:00:00,1258.0,838.0,555.0,440.0,365.0
2021-04-21 03:00:00,1255.0,841.0,553.0,440.0,365.0
2021-04-21 04:00:00,1266.0,854.0,559.0,443.0,369.0
2021-04-21 05:00:00,1300.0,887.0,576.0,452.0,380.0
2021-04-21 06:00:00,1441.0,986.0,632.0,488.0,418.0
2021-04-21 07:00:00,1663.0,1112.0,715.0,542.0,473.0
2021-04-21 08:00:00,1701.0,1121.0,728.0,550.0,488.0
2021-04-21 09:00:00,1646.0,1090.0,714.0,542.0,477.0
2021-04-21 10:00:00,1639.0,1062.0,699.0,536.0,466.0
2021-04-21 11:00:00,1657.0,1047.0,683.0,534.0,458.0
2021-04-21 12:00:00,1654.0,1025.0,666.0,532.0,451.0
2021-04-21 13:00:00,1656.0,1012.0,654.0,535.0,443.0
2021-04-21 14:00:00,1686.0,1024.0,667.0,550.0,445.0
2021-04-21 15:00:00,1781.0,1097.0,710.0,580.0,471.0
2021-04-21 16:00:00,1946.0,1170.0,762.0,608.0,494.0
2021-04-21 17:00:00,2010.0,1178.0,762.0,606.0,483.0
2021-04-21 18:00:00,2028.0,1178.0,765.0,611.0,480.0
2021-04-21 19:00:00,2030.0,1199.0,785.0,624.0,498.0
2021-04-21 20:00:00,2059.0,1241.0,813.0,637.0,517.0
2021-04-21 21:00:00,2077.0,1274.0,830.0,644.0,533.0
2021-04-21 22:00:00,2007.0,1239.0,812.0,633.0,527.0
2021-04-21 23:00:00,1865.0,1149.0,760.0,604.0,489.0
2021-04-22 00:00:00,1716.0,1054.0,692.0,568.0,445.0
2021-04-22 01:00:00,1629.0,998.0,653.0,544.0,412.0
2021-04-22 02:00:00,1594.0,973.0,640.0,536.0,400.0
2021-04-22 03:00:00,1592.0,965.0,639.0,535.0,397.0
2021-04-22 04:00:00,1609.0,971.0,645.0,538.0,397.0
2021-04-22 05:00:00,1649.0,999.0,660.0,548.0,408.0
2021-04-22 06:00:00,1780.0,1086.0,715.0,577.0,443.0
2021-04-22 07:00:00,1952.0,1192.0,792.0,616.0,489.0
2021-04-22 08:00:00,1951.0,1175.0,795.0,606.0,490.0
2021-04-22 09:00:00,1860.0,1117.0,776.0,582.0,470.0
2021-04-22 10:00:00,1778.0,1069.0,757.0,565.0,453.0
2021-04-22 11:00:00,1734.0,1039.0,739.0,550.0,440.0
2021-04-22 12:00:00,1684.0,1009.0,728.0,538.0,429.0
2021-04-22 13:00:00,1646.0,990.0,719.0,533.0,423.0
2021-04-22 14:00:00,1642.0,999.0,729.0,543.0,429.0
2021-04-22 15:00:00,1702.0,1051.0,773.0,569.0,449.0
2021-04-22 16:00:00,1824.0,1104.0,827.0,593.0,471.0
2021-04-22 17:00:00,1866.0,1107.0,839.0,593.0,467.0
2021-04-22 18:00:00,1883.0,1114.0,845.0,599.0,462.0
2021-04-22 19:00:00,1919.0,1150.0,867.0,612.0,475.0
2021-04-22 20:00:00,1991.0,1204.0,884.0,631.0,501.0
2021-04-22 21:00:00,2040.0,1247.0,895.0,647.0,521.0
2021-04-22 22:00:00,1992.0,1228.0,873.0,643.0,519.0
2021-04-22 23:00:00,1852.0,1142.0,815.0,619.0,481.0
2021-04-23 00:00:00,1696.0,1044.0,749.0,583.0,436.0
2021-04-23 01:00:00,1609.0,987.0,703.0,560.0,406.0
2021-04-23 02:00:00,1581.0,964.0,685.0,550.0,393.0
2021-04-23 03:00:00,1589.0,960.0,680.0,549.0,389.0
2021-04-23 04:00:00,1614.0,968.0,681.0,550.0,392.0
2021-04-23 05:00:00,1658.0,996.0,695.0,558.0,401.0
2021-04-23 06:00:00,1795.0,1080.0,747.0,585.0,436.0
2021-04-23 07:00:00,1970.0,1189.0,816.0,625.0,481.0
2021-04-23 08:00:00,1971.0,1181.0,822.0,621.0,484.0
2021-04-23 09:00:00,1886.0,1126.0,799.0,597.0,466.0
2021-04-23 10:00:00,1810.0,1077.0,776.0,580.0,449.0
2021-04-23 11:00:00,1764.0,1046.0,760.0,566.0,442.0
2021-04-23 12:00:00,1711.0,1016.0,742.0,551.0,432.0
2021-04-23 13:00:00,1676.0,997.0,730.0,544.0,425.0
2021-04-23 14:00:00,1678.0,1004.0,731.0,551.0,425.0
2021-04-23 15:00:00,1722.0,1036.0,759.0,572.0,438.0
2021-04-23 16:00:00,1827.0,1084.0,803.0,595.0,458.0
2021-04-23 17:00:00,1901.0,1109.0,819.0,601.0,464.0
2021-04-23 18:00:00,1947.0,1136.0,835.0,607.0,470.0
2021-04-23 19:00:00,1965.0,1157.0,844.0,615.0,482.0
2021-04-23 20:00:00,1970.0,1168.0,846.0,622.0,492.0
2021-04-23 21:00:00,1965.0,1178.0,842.0,625.0,493.0
2021-04-23 22:00:00,1921.0,1158.0,824.0,619.0,486.0
2021-04-23 23:00:00,1843.0,1110.0,794.0,604.0,465.0
2021-04-24 00:00:00,1740.0,1043.0,752.0,584.0,439.0
2021-04-24 01:00:00,1668.0,997.0,717.0,564.0,418.0
2021-04-24 02:00:00,1637.0,977.0,698.0,554.0,409.0
2021-04-24 03:00:00,1642.0,980.0,694.0,551.0,407.0
2021-04-24 04:00:00,1661.0,992.0,696.0,550.0,410.0
2021-04-24 05:00:00,1678.0,1011.0,697.0,554.0,417.0
2021-04-24 06:00:00,1705.0,1036.0,709.0,559.0,428.0
2021-04-24 07:00:00,1751.0,1072.0,736.0,571.0,442.0
2021-04-24 08:00:00,1852.0,1132.0,785.0,597.0,469.0
2021-04-24 09:00:00,1966.0,1191.0,831.0,622.0,496.0
2021-04-24 10:00:00,2019.0,1207.0,843.0,631.0,502.0
2021-04-24 11:00:00,2010.0,1186.0,832.0,627.0,497.0
2021-04-24 12:00:00,1970.0,1148.0,808.0,616.0,485.0
2021-04-24 13:00:00,1932.0,1114.0,786.0,607.0,473.0
2021-04-24 14:00:00,1904.0,1091.0,773.0,603.0,468.0
2021-04-24 15:00:00,1898.0,1088.0,777.0,607.0,468.0
2021-04-24 16:00:00,1929.0,1104.0,789.0,614.0,475.0
2021-04-24 17:00:00,1989.0,1141.0,810.0,623.0,488.0
2021-04-24 18:00:00,2054.0,1196.0,840.0,638.0,509.0
2021-04-24 19:00:00,2063.0,1221.0,851.0,649.0,512.0
2021-04-24 20:00:00,2030.0,1202.0,830.0,643.0,501.0
2021-04-24 21:00:00,2004.0,1190.0,817.0,637.0,492.0
2021-04-24 22:00:00,1958.0,1168.0,802.0,630.0,486.0
2021-04-24 23:00:00,1886.0,1126.0,774.0,616.0,469.0
2021-04-25 00:00:00,1790.0,1070.0,736.0,597.0,446.0
2021-04-25 01:00:00,1717.0,1028.0,705.0,578.0,427.0
2021-04-25 02:00:00,1684.0,1011.0,687.0,568.0,419.0
2021-04-25 03:00:00,1683.0,1013.0,680.0,564.0,418.0
2021-04-25 04:00:00,1697.0,1026.0,680.0,562.0,423.0
2021-04-25 05:00:00,1705.0,1042.0,680.0,561.0,427.0
2021-04-25 06:00:00,1724.0,1057.0,690.0,560.0,437.0
2021-04-25 07:00:00,1758.0,1075.0,713.0,566.0,447.0
2021-04-25 08:00:00,1831.0,1118.0,754.0,584.0,465.0
2021-04-25 09:00:00,1973.0,1176.0,803.0,604.0,492.0
2021-04-25 10:00:00,2084.0,1209.0,835.0,615.0,505.0
2021-04-25 11:00:00,2116.0,1200.0,834.0,612.0,501.0
2021-04-25 12:00:00,2079.0,1169.0,815.0,603.0,486.0
2021-04-25 13:00:00,2035.0,1144.0,799.0,600.0,474.0
2021-04-25 14:00:00,2010.0,1129.0,797.0,605.0,470.0
2021-04-25 15:00:00,2011.0,1127.0,811.0,614.0,472.0
2021-04-25 16:00:00,2039.0,1131.0,815.0,616.0,475.0
2021-04-25 17:00:00,2084.0,1147.0,815.0,618.0,478.0
2021-04-25 18:00:00,2121.0,1178.0,821.0,627.0,487.0
2021-04-25 19:00:00,2149.0,1215.0,839.0,641.0,500.0
2021-04-25 20:00:00,2185.0,1246.0,856.0,653.0,517.0
2021-04-25 21:00:00,2184.0,1264.0,861.0,656.0,524.0
2021-04-25 22:00:00,2109.0,1227.0,840.0,643.0,511.0
2021-04-25 23:00:00,1961.0,1134.0,785.0,615.0,472.0
2021-04-26 00:00:00,1806.0,1038.0,720.0,579.0,427.0
2021-04-26 01:00:00,1722.0,987.0,681.0,553.0,401.0
2021-04-26 02:00:00,1692.0,968.0,668.0,542.0,392.0
2021-04-26 03:00:00,1695.0,969.0,668.0,538.0,389.0
2021-04-26 04:00:00,1717.0,980.0,676.0,538.0,394.0
2021-04-26 05:00:00,1757.0,1011.0,692.0,545.0,407.0
2021-04-26 06:00:00,1894.0,1102.0,745.0,578.0,445.0
2021-04-26 07:00:00,2060.0,1209.0,809.0,624.0,489.0
2021-04-26 08:00:00,2054.0,1198.0,798.0,624.0,490.0
2021-04-26 09:00:00,1959.0,1137.0,761.0,607.0,467.0
2021-04-26 10:00:00,1881.0,1085.0,728.0,594.0,443.0
2021-04-26 11:00:00,1825.0,1050.0,703.0,584.0,427.0
2021-04-26 12:00:00,1768.0,1019.0,686.0,573.0,413.0
2021-04-26 13:00:00,1712.0,994.0,672.0,570.0,405.0
2021-04-26 14:00:00,1690.0,998.0,676.0,577.0,407.0
2021-04-26 15:00:00,1728.0,1052.0,713.0,603.0,433.0
2021-04-26 16:00:00,1832.0,1108.0,760.0,626.0,466.0
2021-04-26 17:00:00,1861.0,1107.0,758.0,621.0,472.0
2021-04-26 18:00:00,1869.0,1118.0,752.0,622.0,473.0
2021-04-26 19:00:00,1899.0,1156.0,767.0,631.0,481.0
2021-04-26 20:00:00,1977.0,1209.0,798.0,647.0,496.0
2021-04-26 21:00:00,2039.0,1246.0,820.0,659.0,510.0
2021-04-26 22:00:00,1997.0,1215.0,808.0,652.0,502.0
2021-04-26 23:00:00,1849.0,1122.0,755.0,628.0,461.0
2021-04-27 00:00:00,1705.0,1030.0,690.0,593.0,420.0
2021-04-27 01:00:00,1633.0,983.0,657.0,570.0,395.0
2021-04-27 02:00:00,1620.0,972.0,649.0,562.0,386.0
2021-04-27 03:00:00,1635.0,979.0,650.0,559.0,385.0
2021-04-27 04:00:00,1662.0,996.0,656.0,560.0,386.0
2021-04-27 05:00:00,1703.0,1029.0,672.0,567.0,396.0
2021-04-27 06:00:00,1842.0,1121.0,721.0,593.0,432.0
2021-04-27 07:00:00,2007.0,1218.0,777.0,634.0,476.0
2021-04-27 08:00:00,1992.0,1185.0,759.0,625.0,469.0
2021-04-27 09:00:00,1885.0,1114.0,719.0,600.0,445.0
2021-04-27 10:00:00,1791.0,1058.0,687.0,578.0,431.0
2021-04-27 11:00:00,1736.0,1023.0,664.0,563.0,420.0
2021-04-27 12:00:00,1679.0,992.0,645.0,551.0,412.0
2021-04-27 13:00:00,1632.0,973.0,634.0,547.0,405.0
2021-04-27 14:00:00,1637.0,984.0,640.0,556.0,413.0
2021-04-27 15:00:00,1708.0,1039.0,682.0,585.0,436.0
2021-04-27 16:00:00,1843.0,1099.0,733.0,612.0,466.0
2021-04-27 17:00:00,1890.0,1099.0,733.0,613.0,464.0
2021-04-27 18:00:00,1913.0,1103.0,729.0,616.0,461.0
2021-04-27 19:00:00,1938.0,1133.0,743.0,629.0,468.0
2021-04-27 20:00:00,2000.0,1179.0,774.0,647.0,485.0
2021-04-27 21:00:00,2053.0,1218.0,799.0,659.0,498.0
2021-04-27 22:00:00,2007.0,1195.0,795.0,655.0,495.0
2021-04-27 23:00:00,1856.0,1106.0,746.0,630.0,459.0
2021-04-28 00:00:00,1709.0,1014.0,686.0,593.0,419.0
2021-04-28 01:00:00,1633.0,964.0,651.0,570.0,397.0
2021-04-28 02:00:00,1611.0,949.0,638.0,562.0,389.0
2021-04-28 03:00:00,1622.0,954.0,639.0,560.0,388.0
2021-04-28 04:00:00,1648.0,970.0,647.0,562.0,394.0
2021-04-28 05:00:00,1694.0,1004.0,665.0,569.0,408.0
2021-04-28 06:00:00,1835.0,1094.0,718.0,599.0,445.0
2021-04-28 07:00:00,2004.0,1191.0,775.0,641.0,486.0
2021-04-28 08:00:00,2006.0,1161.0,757.0,635.0,479.0
2021-04-28 09:00:00,1894.0,1086.0,718.0,613.0,452.0
2021-04-28 10:00:00,1793.0,1030.0,686.0,592.0,428.0
2021-04-28 11:00:00,1733.0,994.0,666.0,578.0,414.0
2021-04-28 12:00:00,1682.0,968.0,650.0,568.0,405.0
2021-04-28 13:00:00,1644.0,952.0,639.0,567.0,400.0
2021-04-28 14:00:00,1645.0,958.0,646.0,574.0,402.0
2021-04-28 15:00:00,1710.0,1010.0,684.0,599.0,430.0
2021-04-28 16:00:00,1839.0,1067.0,729.0,629.0,460.0
2021-04-28 17:00:00,1891.0,1070.0,726.0,624.0,453.0
2021-04-28 18:00:00,1913.0,1076.0,723.0,624.0,448.0
2021-04-28 19:00:00,1947.0,1108.0,741.0,636.0,456.0
2021-04-28 20:00:00,2011.0,1154.0,772.0,653.0,472.0
2021-04-28 21:00:00,2048.0,1191.0,797.0,666.0,487.0
2021-04-28 22:00:00,1983.0,1164.0,793.0,661.0,486.0
2021-04-28 23:00:00,1836.0,1077.0,746.0,637.0,454.0
2021-04-29 00:00:00,1682.0,978.0,687.0,603.0,412.0
2021-04-29 01:00:00,1592.0,922.0,653.0,579.0,386.0
2021-04-29 02:00:00,1564.0,905.0,643.0,568.0,378.0
2021-04-29 03:00:00,1569.0,904.0,645.0,565.0,378.0
2021-04-29 04:00:00,1588.0,914.0,653.0,565.0,381.0
2021-04-29 05:00:00,1628.0,943.0,670.0,571.0,393.0
2021-04-29 06:00:00,1767.0,1034.0,721.0,599.0,431.0
2021-04-29 07:00:00,1936.0,1143.0,781.0,640.0,471.0
2021-04-29 08:00:00,1940.0,1125.0,764.0,636.0,464.0
2021-04-29 09:00:00,1847.0,1061.0,720.0,619.0,438.0
2021-04-29 10:00:00,1761.0,1010.0,687.0,605.0,416.0
2021-04-29 11:00:00,1703.0,978.0,664.0,595.0,402.0
2021-04-29 12:00:00,1670.0,952.0,645.0,589.0,392.0
2021-04-29 13:00:00,1637.0,940.0,632.0,589.0,389.0
2021-04-29 14:00:00,1634.0,955.0,637.0,605.0,393.0
2021-04-29 15:00:00,1694.0,1016.0,674.0,639.0,420.0
2021-04-29 16:00:00,1825.0,1075.0,718.0,667.0,449.0
2021-04-29 17:00:00,1864.0,1072.0,720.0,666.0,446.0
2021-04-29 18:00:00,1882.0,1079.0,722.0,672.0,439.0
2021-04-29 19:00:00,1912.0,1110.0,735.0,681.0,445.0
2021-04-29 20:00:00,1970.0,1151.0,762.0,692.0,463.0
2021-04-29 21:00:00,2018.0,1185.0,787.0,697.0,478.0
2021-04-29 22:00:00,1980.0,1166.0,787.0,688.0,481.0
2021-04-29 23:00:00,1841.0,1083.0,745.0,663.0,453.0
2021-04-30 00:00:00,1680.0,985.0,685.0,625.0,411.0
2021-04-30 01:00:00,1588.0,932.0,650.0,600.0,386.0
2021-04-30 02:00:00,1550.0,912.0,637.0,589.0,377.0
2021-04-30 03:00:00,1552.0,914.0,636.0,586.0,377.0
2021-04-30 04:00:00,1575.0,928.0,640.0,585.0,383.0
2021-04-30 05:00:00,1617.0,959.0,655.0,593.0,394.0
2021-04-30 06:00:00,1749.0,1045.0,705.0,624.0,431.0
2021-04-30 07:00:00,1924.0,1144.0,771.0,665.0,468.0
2021-04-30 08:00:00,1932.0,1124.0,771.0,664.0,463.0
2021-04-30 09:00:00,1837.0,1062.0,740.0,644.0,439.0
2021-04-30 10:00:00,1754.0,1013.0,712.0,629.0,417.0
2021-04-30 11:00:00,1700.0,980.0,693.0,616.0,407.0
2021-04-30 12:00:00,1653.0,957.0,680.0,605.0,399.0
2021-04-30 13:00:00,1619.0,940.0,670.0,602.0,391.0
2021-04-30 14:00:00,1611.0,947.0,675.0,610.0,390.0
2021-04-30 15:00:00,1633.0,978.0,702.0,624.0,401.0
2021-04-30 16:00:00,1704.0,1021.0,740.0,647.0,417.0
2021-04-30 17:00:00,1771.0,1045.0,757.0,658.0,422.0
2021-04-30 18:00:00,1824.0,1069.0,770.0,666.0,426.0
2021-04-30 19:00:00,1850.0,1090.0,780.0,676.0,433.0
2021-04-30 20:00:00,1860.0,1099.0,778.0,682.0,442.0
2021-04-30 21:00:00,1859.0,1106.0,772.0,677.0,446.0
2021-04-30 22:00:00,1815.0,1090.0,761.0,670.0,446.0
2021-04-30 23:00:00,1741.0,1047.0,736.0,657.0,430.0
2021-05-01 00:00:00,1637.0,979.0,694.0,632.0,402.0
2021-05-01 01:00:00,1554.0,933.0,660.0,614.0,381.0
2021-05-01 02:00:00,1516.0,915.0,645.0,603.0,369.0
2021-05-01 03:00:00,1518.0,913.0,641.0,596.0,366.0
2021-05-01 04:00:00,1531.0,924.0,642.0,591.0,369.0
2021-05-01 05:00:00,1541.0,937.0,645.0,589.0,372.0
2021-05-01 06:00:00,1571.0,957.0,654.0,588.0,381.0
2021-05-01 07:00:00,1614.0,985.0,672.0,595.0,392.0
2021-05-01 08:00:00,1706.0,1038.0,706.0,613.0,415.0
2021-05-01 09:00:00,1820.0,1100.0,746.0,636.0,444.0
2021-05-01 10:00:00,1881.0,1130.0,764.0,648.0,460.0
2021-05-01 11:00:00,1876.0,1116.0,755.0,647.0,458.0
2021-05-01 12:00:00,1825.0,1085.0,735.0,641.0,448.0
2021-05-01 13:00:00,1768.0,1058.0,713.0,634.0,435.0
2021-05-01 14:00:00,1735.0,1040.0,705.0,633.0,431.0
2021-05-01 15:00:00,1726.0,1034.0,709.0,636.0,433.0
2021-05-01 16:00:00,1753.0,1043.0,720.0,640.0,442.0
2021-05-01 17:00:00,1806.0,1068.0,734.0,643.0,452.0
2021-05-01 18:00:00,1852.0,1100.0,753.0,651.0,460.0
2021-05-01 19:00:00,1862.0,1106.0,759.0,655.0,456.0
2021-05-01 20:00:00,1827.0,1089.0,742.0,652.0,447.0
2021-05-01 21:00:00,1793.0,1073.0,730.0,644.0,437.0
2021-05-01 22:00:00,1744.0,1054.0,726.0,634.0,431.0
2021-05-01 23:00:00,1668.0,1013.0,706.0,620.0,416.0
2021-05-02 00:00:00,1576.0,960.0,673.0,601.0,394.0
2021-05-02 01:00:00,1505.0,921.0,646.0,584.0,375.0
2021-05-02 02:00:00,1469.0,904.0,635.0,574.0,366.0
2021-05-02 03:00:00,1469.0,905.0,633.0,568.0,365.0
2021-05-02 04:00:00,1480.0,913.0,635.0,565.0,368.0
2021-05-02 05:00:00,1487.0,922.0,638.0,565.0,371.0
2021-05-02 06:00:00,1512.0,935.0,641.0,566.0,378.0
2021-05-02 07:00:00,1543.0,954.0,648.0,571.0,389.0
2021-05-02 08:00:00,1623.0,1005.0,673.0,585.0,410.0
2021-05-02 09:00:00,1737.0,1079.0,711.0,604.0,442.0
2021-05-02 10:00:00,1804.0,1123.0,732.0,613.0,460.0
2021-05-02 11:00:00,1804.0,1124.0,731.0,609.0,461.0
2021-05-02 12:00:00,1770.0,1101.0,719.0,599.0,458.0
2021-05-02 13:00:00,1745.0,1081.0,710.0,582.0,456.0
2021-05-02 14:00:00,1735.0,1077.0,712.0,583.0,456.0
2021-05-02 15:00:00,1737.0,1092.0,728.0,594.0,463.0
2021-05-02 16:00:00,1763.0,1107.0,737.0,598.0,465.0
2021-05-02 17:00:00,1805.0,1123.0,743.0,598.0,467.0
2021-05-02 18:00:00,1838.0,1149.0,759.0,602.0,475.0
2021-05-02 19:00:00,1852.0,1162.0,770.0,610.0,483.0
2021-05-02 20:00:00,1883.0,1177.0,782.0,625.0,491.0
2021-05-02 21:00:00,1895.0,1181.0,787.0,631.0,491.0
2021-05-02 22:00:00,1828.0,1144.0,777.0,629.0,483.0
2021-05-02 23:00:00,1677.0,1055.0,730.0,613.0,447.0
2021-05-03 00:00:00,1510.0,958.0,667.0,583.0,401.0
2021-05-03 01:00:00,1421.0,906.0,630.0,562.0,374.0
2021-05-03 02:00:00,1394.0,888.0,618.0,554.0,363.0
2021-05-03 03:00:00,1395.0,887.0,615.0,553.0,360.0
2021-05-03 04:00:00,1413.0,899.0,621.0,555.0,364.0
2021-05-03 05:00:00,1447.0,926.0,633.0,559.0,376.0
2021-05-03 06:00:00,1590.0,1020.0,684.0,581.0,409.0
2021-05-03 07:00:00,1781.0,1123.0,748.0,612.0,459.0
2021-05-03 08:00:00,1799.0,1112.0,743.0,597.0,461.0
2021-05-03 09:00:00,1721.0,1064.0,709.0,567.0,436.0
2021-05-03 10:00:00,1658.0,1027.0,677.0,545.0,432.0
2021-05-03 11:00:00,1639.0,1006.0,656.0,530.0,423.0
2021-05-03 12:00:00,1628.0,984.0,643.0,519.0,414.0
2021-05-03 13:00:00,1620.0,971.0,633.0,514.0,405.0
2021-05-03 14:00:00,1644.0,978.0,642.0,524.0,404.0
2021-05-03 15:00:00,1727.0,1025.0,684.0,551.0,423.0
2021-05-03 16:00:00,1845.0,1078.0,734.0,574.0,446.0
2021-05-03 17:00:00,1911.0,1072.0,732.0,566.0,443.0
2021-05-03 18:00:00,1925.0,1076.0,729.0,565.0,439.0
2021-05-03 19:00:00,1934.0,1106.0,743.0,577.0,444.0
2021-05-03 20:00:00,1983.0,1150.0,767.0,599.0,461.0
2021-05-03 21:00:00,2003.0,1184.0,785.0,615.0,479.0
2021-05-03 22:00:00,1930.0,1165.0,774.0,617.0,482.0
2021-05-03 23:00:00,1765.0,1076.0,723.0,600.0,451.0
2021-05-04 00:00:00,1603.0,979.0,658.0,569.0,409.0
2021-05-04 01:00:00,1521.0,928.0,622.0,549.0,384.0
2021-05-04 02:00:00,1495.0,912.0,612.0,542.0,376.0
2021-05-04 03:00:00,1493.0,914.0,612.0,542.0,378.0
2021-05-04 04:00:00,1497.0,922.0,619.0,543.0,383.0
2021-05-04 05:00:00,1525.0,946.0,634.0,545.0,394.0
2021-05-04 06:00:00,1653.0,1035.0,683.0,566.0,428.0
2021-05-04 07:00:00,1864.0,1155.0,742.0,598.0,471.0
2021-05-04 08:00:00,1916.0,1174.0,734.0,587.0,467.0
2021-05-04 09:00:00,1868.0,1152.0,705.0,564.0,441.0
2021-05-04 10:00:00,1803.0,1135.0,672.0,544.0,421.0
2021-05-04 11:00:00,1765.0,1129.0,650.0,529.0,406.0
2021-05-04 12:00:00,1731.0,1120.0,631.0,517.0,392.0
2021-05-04 13:00:00,1702.0,1119.0,620.0,512.0,383.0
2021-05-04 14:00:00,1730.0,1146.0,627.0,519.0,384.0
2021-05-04 15:00:00,1827.0,1223.0,663.0,546.0,404.0
2021-05-04 16:00:00,1981.0,1303.0,709.0,568.0,430.0
2021-05-04 17:00:00,2056.0,1314.0,709.0,563.0,432.0
2021-05-04 18:00:00,2087.0,1315.0,710.0,562.0,431.0
2021-05-04 19:00:00,2115.0,1331.0,725.0,572.0,440.0
2021-05-04 20:00:00,2138.0,1345.0,748.0,590.0,454.0
2021-05-04 21:00:00,2128.0,1337.0,763.0,602.0,469.0
2021-05-04 22:00:00,2040.0,1281.0,750.0,600.0,468.0
2021-05-04 23:00:00,1867.0,1173.0,698.0,579.0,431.0
2021-05-05 00:00:00,1702.0,1068.0,635.0,545.0,386.0
2021-05-05 01:00:00,1610.0,1009.0,596.0,523.0,359.0
2021-05-05 02:00:00,1573.0,983.0,580.0,513.0,348.0
2021-05-05 03:00:00,1574.0,973.0,577.0,511.0,346.0
2021-05-05 04:00:00,1585.0,973.0,577.0,511.0,348.0
2021-05-05 05:00:00,1621.0,996.0,590.0,516.0,357.0
2021-05-05 06:00:00,1775.0,1083.0,642.0,540.0,391.0
2021-05-05 07:00:00,2019.0,1203.0,704.0,577.0,434.0
2021-05-05 08:00:00,2084.0,1208.0,693.0,567.0,433.0
2021-05-05 09:00:00,2057.0,1173.0,654.0,542.0,416.0
2021-05-05 10:00:00,2017.0,1144.0,625.0,520.0,397.0
2021-05-05 11:00:00,1985.0,1126.0,603.0,504.0,383.0
2021-05-05 12:00:00,1960.0,1110.0,590.0,491.0,374.0
2021-05-05 13:00:00,1948.0,1099.0,579.0,486.0,364.0
2021-05-05 14:00:00,1976.0,1118.0,586.0,492.0,365.0
2021-05-05 15:00:00,2073.0,1188.0,624.0,516.0,386.0
2021-05-05 16:00:00,2232.0,1263.0,668.0,539.0,413.0
2021-05-05 17:00:00,2298.0,1271.0,665.0,533.0,417.0
2021-05-05 18:00:00,2320.0,1271.0,663.0,533.0,420.0
2021-05-05 19:00:00,2330.0,1293.0,676.0,544.0,430.0
2021-05-05 20:00:00,2346.0,1319.0,701.0,563.0,449.0
2021-05-05 21:00:00,2332.0,1326.0,723.0,578.0,464.0
2021-05-05 22:00:00,2232.0,1282.0,724.0,580.0,453.0
2021-05-05 23:00:00,2055.0,1184.0,687.0,564.0,417.0
2021-05-06 00:00:00,1879.0,1081.0,626.0,533.0,372.0
2021-05-06 01:00:00,1782.0,1021.0,591.0,507.0,344.0
2021-05-06 02:00:00,1739.0,994.0,582.0,507.0,331.0
2021-05-06 03:00:00,1728.0,985.0,583.0,506.0,330.0
2021-05-06 04:00:00,1730.0,988.0,590.0,508.0,333.0
2021-05-06 05:00:00,1755.0,1009.0,604.0,512.0,343.0
2021-05-06 06:00:00,1896.0,1098.0,652.0,536.0,379.0
2021-05-06 07:00:00,2084.0,1214.0,705.0,569.0,427.0
2021-05-06 08:00:00,2087.0,1220.0,693.0,558.0,434.0
2021-05-06 09:00:00,1980.0,1167.0,659.0,532.0,426.0
2021-05-06 10:00:00,1874.0,1121.0,631.0,513.0,419.0
2021-05-06 11:00:00,1812.0,1088.0,611.0,495.0,412.0
2021-05-06 12:00:00,1771.0,1068.0,595.0,484.0,406.0
2021-05-06 13:00:00,1729.0,1057.0,585.0,479.0,402.0
2021-05-06 14:00:00,1716.0,1069.0,593.0,486.0,405.0
2021-05-06 15:00:00,1759.0,1123.0,629.0,511.0,425.0
2021-05-06 16:00:00,1874.0,1178.0,674.0,535.0,445.0
2021-05-06 17:00:00,1914.0,1179.0,675.0,530.0,440.0
2021-05-06 18:00:00,1929.0,1177.0,675.0,531.0,437.0
2021-05-06 19:00:00,1963.0,1192.0,691.0,543.0,449.0
2021-05-06 20:00:00,2016.0,1222.0,716.0,561.0,472.0
2021-05-06 21:00:00,2071.0,1251.0,737.0,576.0,484.0
2021-05-06 22:00:00,2038.0,1235.0,741.0,577.0,477.0
2021-05-06 23:00:00,1899.0,1154.0,704.0,562.0,444.0
2021-05-07 00:00:00,1739.0,1057.0,648.0,533.0,401.0
2021-05-07 01:00:00,1652.0,1005.0,616.0,511.0,373.0
2021-05-07 02:00:00,1627.0,989.0,609.0,503.0,361.0
2021-05-07 03:00:00,1636.0,991.0,612.0,502.0,358.0
2021-05-07 04:00:00,1650.0,1001.0,618.0,504.0,358.0
2021-05-07 05:00:00,1678.0,1025.0,633.0,510.0,365.0
2021-05-07 06:00:00,1799.0,1108.0,673.0,533.0,397.0
2021-05-07 07:00:00,1960.0,1198.0,722.0,570.0,436.0
2021-05-07 08:00:00,1952.0,1169.0,706.0,566.0,434.0
2021-05-07 09:00:00,1852.0,1104.0,668.0,545.0,416.0
2021-05-07 10:00:00,1768.0,1055.0,637.0,530.0,401.0
2021-05-07 11:00:00,1718.0,1021.0,614.0,518.0,389.0
2021-05-07 12:00:00,1680.0,996.0,597.0,511.0,379.0
2021-05-07 13:00:00,1647.0,985.0,590.0,509.0,372.0
2021-05-07 14:00:00,1640.0,993.0,600.0,519.0,372.0
2021-05-07 15:00:00,1671.0,1024.0,628.0,540.0,387.0
2021-05-07 16:00:00,1747.0,1069.0,666.0,561.0,409.0
2021-05-07 17:00:00,1804.0,1086.0,684.0,568.0,417.0
2021-05-07 18:00:00,1849.0,1101.0,694.0,576.0,421.0
2021-05-07 19:00:00,1862.0,1116.0,703.0,584.0,429.0
2021-05-07 20:00:00,1850.0,1114.0,702.0,586.0,432.0
2021-05-07 21:00:00,1855.0,1115.0,700.0,583.0,434.0
2021-05-07 22:00:00,1822.0,1106.0,696.0,577.0,433.0
2021-05-07 23:00:00,1748.0,1067.0,677.0,564.0,419.0
2021-05-08 00:00:00,1643.0,1007.0,639.0,545.0,394.0
2021-05-08 01:00:00,1563.0,955.0,609.0,525.0,371.0
2021-05-08 02:00:00,1528.0,933.0,594.0,513.0,360.0
2021-05-08 03:00:00,1527.0,931.0,587.0,506.0,358.0
2021-05-08 04:00:00,1539.0,940.0,588.0,503.0,361.0
2021-05-08 05:00:00,1550.0,950.0,590.0,505.0,365.0
2021-05-08 06:00:00,1569.0,967.0,599.0,510.0,374.0
2021-05-08 07:00:00,1604.0,989.0,620.0,525.0,385.0
2021-05-08 08:00:00,1702.0,1045.0,661.0,551.0,410.0
2021-05-08 09:00:00,1814.0,1103.0,702.0,579.0,448.0
2021-05-08 10:00:00,1846.0,1112.0,720.0,594.0,470.0
2021-05-08 11:00:00,1810.0,1084.0,714.0,593.0,462.0
2021-05-08 12:00:00,1749.0,1049.0,701.0,582.0,449.0
2021-05-08 13:00:00,1691.0,1020.0,689.0,573.0,437.0
2021-05-08 14:00:00,1656.0,1004.0,679.0,571.0,426.0
2021-05-08 15:00:00,1656.0,1000.0,680.0,574.0,420.0
2021-05-08 16:00:00,1693.0,1017.0,691.0,578.0,421.0
2021-05-08 17:00:00,1745.0,1057.0,710.0,585.0,428.0
2021-05-08 18:00:00,1809.0,1117.0,735.0,598.0,447.0
2021-05-08 19:00:00,1832.0,1148.0,739.0,605.0,457.0
2021-05-08 20:00:00,1812.0,1132.0,721.0,597.0,452.0
2021-05-08 21:00:00,1792.0,1108.0,706.0,587.0,440.0
2021-05-08 22:00:00,1748.0,1075.0,694.0,575.0,428.0
2021-05-08 23:00:00,1667.0,1023.0,679.0,563.0,410.0
2021-05-09 00:00:00,1553.0,957.0,648.0,546.0,384.0
2021-05-09 01:00:00,1465.0,905.0,620.0,528.0,359.0
2021-05-09 02:00:00,1415.0,877.0,606.0,516.0,345.0
2021-05-09 03:00:00,1399.0,867.0,603.0,510.0,339.0
2021-05-09 04:00:00,1386.0,864.0,602.0,506.0,337.0
2021-05-09 05:00:00,1377.0,864.0,601.0,504.0,337.0
2021-05-09 06:00:00,1400.0,874.0,602.0,507.0,344.0
2021-05-09 07:00:00,1471.0,916.0,618.0,514.0,358.0
2021-05-09 08:00:00,1607.0,998.0,654.0,533.0,391.0
2021-05-09 09:00:00,1797.0,1101.0,699.0,556.0,433.0
2021-05-09 10:00:00,1961.0,1178.0,722.0,578.0,463.0
2021-05-09 11:00:00,2051.0,1213.0,714.0,570.0,473.0
2021-05-09 12:00:00,2085.0,1232.0,695.0,566.0,472.0
2021-05-09 13:00:00,2093.0,1242.0,684.0,559.0,472.0
2021-05-09 14:00:00,2098.0,1241.0,690.0,561.0,469.0
2021-05-09 15:00:00,2123.0,1237.0,706.0,568.0,466.0
2021-05-09 16:00:00,2159.0,1230.0,714.0,568.0,470.0
2021-05-09 17:00:00,2173.0,1227.0,716.0,564.0,475.0
2021-05-09 18:00:00,2173.0,1229.0,717.0,567.0,482.0
2021-05-09 19:00:00,2151.0,1232.0,727.0,574.0,489.0
2021-05-09 20:00:00,2121.0,1226.0,731.0,583.0,488.0
2021-05-09 21:00:00,2071.0,1199.0,727.0,585.0,480.0
2021-05-09 22:00:00,1950.0,1140.0,710.0,577.0,455.0
2021-05-09 23:00:00,1774.0,1037.0,660.0,556.0,414.0
2021-05-10 00:00:00,1599.0,931.0,595.0,524.0,367.0
2021-05-10 01:00:00,1491.0,869.0,552.0,499.0,337.0
2021-05-10 02:00:00,1440.0,840.0,533.0,487.0,324.0
2021-05-10 03:00:00,1426.0,832.0,526.0,483.0,319.0
2021-05-10 04:00:00,1416.0,829.0,524.0,481.0,318.0
2021-05-10 05:00:00,1436.0,845.0,533.0,483.0,323.0
2021-05-10 06:00:00,1574.0,931.0,582.0,507.0,354.0
2021-05-10 07:00:00,1787.0,1048.0,648.0,545.0,400.0
2021-05-10 08:00:00,1844.0,1055.0,644.0,536.0,402.0
2021-05-10 09:00:00,1803.0,1020.0,606.0,513.0,391.0
2021-05-10 10:00:00,1761.0,1000.0,572.0,494.0,386.0
2021-05-10 11:00:00,1747.0,992.0,549.0,480.0,383.0
2021-05-10 12:00:00,1732.0,983.0,530.0,469.0,378.0
2021-05-10 13:00:00,1713.0,977.0,516.0,463.0,363.0
2021-05-10 14:00:00,1732.0,1011.0,521.0,470.0,359.0
2021-05-10 15:00:00,1814.0,1090.0,556.0,492.0,386.0
2021-05-10 16:00:00,1953.0,1161.0,602.0,512.0,424.0
2021-05-10 17:00:00,2009.0,1169.0,609.0,505.0,433.0
2021-05-10 18:00:00,2007.0,1157.0,616.0,502.0,436.0
2021-05-10 19:00:00,1989.0,1167.0,641.0,511.0,447.0
2021-05-10 20:00:00,1989.0,1182.0,669.0,525.0,460.0
2021-05-10 21:00:00,1977.0,1180.0,677.0,538.0,462.0
2021-05-10 22:00:00,1878.0,1137.0,650.0,538.0,442.0
2021-05-10 23:00:00,1692.0,1036.0,591.0,520.0,401.0
2021-05-11 00:00:00,1512.0,926.0,522.0,491.0,355.0
2021-05-11 01:00:00,1404.0,864.0,480.0,468.0,326.0
2021-05-11 02:00:00,1365.0,838.0,465.0,459.0,313.0
2021-05-11 03:00:00,1351.0,827.0,457.0,456.0,309.0
2021-05-11 04:00:00,1342.0,824.0,455.0,455.0,306.0
2021-05-11 05:00:00,1361.0,837.0,462.0,458.0,312.0
2021-05-11 06:00:00,1494.0,917.0,506.0,487.0,344.0
2021-05-11 07:00:00,1694.0,1015.0,563.0,532.0,385.0
2021-05-11 08:00:00,1729.0,1009.0,559.0,535.0,384.0
2021-05-11 09:00:00,1666.0,964.0,529.0,525.0,364.0
2021-05-11 10:00:00,1607.0,929.0,510.0,517.0,345.0
2021-05-11 11:00:00,1572.0,906.0,491.0,511.0,334.0
2021-05-11 12:00:00,1538.0,888.0,478.0,505.0,324.0
2021-05-11 13:00:00,1507.0,875.0,467.0,500.0,318.0
2021-05-11 14:00:00,1512.0,881.0,472.0,506.0,321.0
2021-05-11 15:00:00,1566.0,927.0,505.0,530.0,340.0
2021-05-11 16:00:00,1692.0,985.0,549.0,552.0,363.0
2021-05-11 17:00:00,1761.0,980.0,546.0,549.0,361.0
2021-05-11 18:00:00,1786.0,974.0,539.0,550.0,358.0
2021-05-11 19:00:00,1779.0,993.0,550.0,559.0,367.0
2021-05-11 20:00:00,1796.0,1024.0,571.0,569.0,384.0
2021-05-11 21:00:00,1826.0,1051.0,593.0,576.0,399.0
2021-05-11 22:00:00,1790.0,1039.0,595.0,569.0,403.0
2021-05-11 23:00:00,1633.0,954.0,557.0,545.0,375.0
2021-05-12 00:00:00,1454.0,847.0,493.0,508.0,329.0
2021-05-12 01:00:00,1341.0,782.0,450.0,481.0,297.0
2021-05-12 02:00:00,1290.0,756.0,433.0,468.0,285.0
2021-05-12 03:00:00,1275.0,748.0,432.0,461.0,283.0
2021-05-12 04:00:00,1265.0,745.0,433.0,458.0,282.0
2021-05-12 05:00:00,1282.0,760.0,445.0,460.0,290.0
2021-05-12 06:00:00,1422.0,845.0,496.0,484.0,323.0
2021-05-12 07:00:00,1639.0,962.0,564.0,525.0,367.0
2021-05-12 08:00:00,1697.0,976.0,563.0,522.0,372.0
2021-05-12 09:00:00,1674.0,946.0,539.0,503.0,357.0
2021-05-12 10:00:00,1654.0,920.0,521.0,484.0,339.0
2021-05-12 11:00:00,1657.0,912.0,511.0,469.0,327.0
2021-05-12 12:00:00,1648.0,907.0,504.0,459.0,316.0
2021-05-12 13:00:00,1635.0,906.0,500.0,452.0,310.0
2021-05-12 14:00:00,1646.0,921.0,514.0,454.0,312.0
2021-05-12 15:00:00,1697.0,965.0,551.0,470.0,331.0
2021-05-12 16:00:00,1799.0,1018.0,598.0,488.0,360.0
2021-05-12 17:00:00,1854.0,1023.0,616.0,490.0,366.0
2021-05-12 18:00:00,1875.0,1015.0,625.0,494.0,370.0
2021-05-12 19:00:00,1879.0,1014.0,637.0,501.0,374.0
2021-05-12 20:00:00,1873.0,1018.0,646.0,511.0,382.0
2021-05-12 21:00:00,1855.0,1028.0,649.0,515.0,387.0
2021-05-12 22:00:00,1784.0,1023.0,632.0,509.0,384.0
2021-05-12 23:00:00,1662.0,973.0,594.0,495.0,365.0
2021-05-13 00:00:00,1515.0,893.0,542.0,471.0,331.0
2021-05-13 01:00:00,1402.0,832.0,503.0,449.0,305.0
2021-05-13 02:00:00,1340.0,800.0,480.0,435.0,292.0
2021-05-13 03:00:00,1307.0,789.0,470.0,427.0,287.0
2021-05-13 04:00:00,1291.0,786.0,466.0,424.0,286.0
2021-05-13 05:00:00,1280.0,784.0,464.0,427.0,288.0
2021-05-13 06:00:00,1304.0,800.0,479.0,436.0,296.0
2021-05-13 07:00:00,1361.0,836.0,507.0,454.0,312.0
2021-05-13 08:00:00,1473.0,905.0,558.0,483.0,343.0
2021-05-13 09:00:00,1602.0,980.0,614.0,515.0,379.0
2021-05-13 10:00:00,1672.0,1016.0,645.0,538.0,398.0
2021-05-13 11:00:00,1663.0,1007.0,652.0,549.0,399.0
2021-05-13 12:00:00,1601.0,972.0,642.0,551.0,384.0
2021-05-13 13:00:00,1527.0,936.0,630.0,553.0,368.0
2021-05-13 14:00:00,1469.0,912.0,624.0,558.0,356.0
2021-05-13 15:00:00,1452.0,894.0,633.0,565.0,357.0
2021-05-13 16:00:00,1475.0,892.0,643.0,569.0,358.0
2021-05-13 17:00:00,1497.0,902.0,645.0,567.0,356.0
2021-05-13 18:00:00,1523.0,926.0,650.0,567.0,359.0
2021-05-13 19:00:00,1533.0,947.0,652.0,569.0,363.0
2021-05-13 20:00:00,1538.0,950.0,648.0,569.0,365.0
2021-05-13 21:00:00,1515.0,941.0,640.0,565.0,360.0
2021-05-13 22:00:00,1456.0,913.0,621.0,555.0,357.0
2021-05-13 23:00:00,1342.0,850.0,589.0,539.0,338.0
2021-05-14 00:00:00,1206.0,768.0,538.0,513.0,306.0
2021-05-14 01:00:00,1111.0,709.0,498.0,490.0,279.0
2021-05-14 02:00:00,1064.0,679.0,477.0,476.0,266.0
2021-05-14 03:00:00,1046.0,665.0,469.0,469.0,260.0
2021-05-14 04:00:00,1042.0,663.0,467.0,466.0,263.0
2021-05-14 05:00:00,1051.0,668.0,470.0,468.0,262.0
2021-05-14 06:00:00,1122.0,705.0,491.0,482.0,275.0
2021-05-14 07:00:00,1233.0,768.0,530.0,505.0,298.0
2021-05-14 08:00:00,1326.0,834.0,566.0,522.0,326.0
2021-05-14 09:00:00,1377.0,875.0,588.0,532.0,345.0
2021-05-14 10:00:00,1379.0,881.0,586.0,517.0,346.0
2021-05-14 11:00:00,1373.0,870.0,574.0,507.0,342.0
2021-05-14 12:00:00,1345.0,850.0,556.0,495.0,337.0
2021-05-14 13:00:00,1321.0,837.0,537.0,487.0,328.0
2021-05-14 14:00:00,1324.0,836.0,526.0,486.0,325.0
2021-05-14 15:00:00,1351.0,848.0,530.0,492.0,329.0
2021-05-14 16:00:00,1398.0,876.0,543.0,499.0,338.0
2021-05-14 17:00:00,1438.0,899.0,551.0,502.0,345.0
2021-05-14 18:00:00,1487.0,924.0,561.0,510.0,355.0
2021-05-14 19:00:00,1514.0,931.0,570.0,519.0,362.0
2021-05-14 20:00:00,1508.0,920.0,570.0,522.0,362.0
2021-05-14 21:00:00,1475.0,902.0,565.0,517.0,355.0
2021-05-14 22:00:00,1419.0,880.0,555.0,508.0,346.0
2021-05-14 23:00:00,1331.0,831.0,536.0,496.0,332.0
2021-05-15 00:00:00,1219.0,762.0,498.0,477.0,305.0
2021-05-15 01:00:00,1125.0,703.0,460.0,457.0,279.0
2021-05-15 02:00:00,1074.0,668.0,439.0,441.0,264.0
2021-05-15 03:00:00,1050.0,653.0,430.0,434.0,256.0
2021-05-15 04:00:00,1039.0,648.0,425.0,431.0,253.0
2021-05-15 05:00:00,1031.0,645.0,421.0,430.0,254.0
2021-05-15 06:00:00,1051.0,660.0,427.0,434.0,257.0
2021-05-15 07:00:00,1120.0,703.0,446.0,445.0,271.0
2021-05-15 08:00:00,1261.0,787.0,484.0,467.0,300.0
2021-05-15 09:00:00,1416.0,877.0,528.0,492.0,335.0
2021-05-15 10:00:00,1509.0,929.0,540.0,505.0,352.0
2021-05-15 11:00:00,1536.0,943.0,532.0,502.0,353.0
2021-05-15 12:00:00,1541.0,935.0,514.0,494.0,348.0
2021-05-15 13:00:00,1541.0,923.0,498.0,486.0,343.0
2021-05-15 14:00:00,1542.0,919.0,490.0,488.0,338.0
2021-05-15 15:00:00,1558.0,925.0,491.0,493.0,336.0
2021-05-15 16:00:00,1606.0,953.0,504.0,500.0,343.0
2021-05-15 17:00:00,1662.0,994.0,525.0,508.0,360.0
2021-05-15 18:00:00,1708.0,1043.0,555.0,521.0,380.0
2021-05-15 19:00:00,1699.0,1056.0,572.0,528.0,386.0
2021-05-15 20:00:00,1639.0,1019.0,562.0,524.0,377.0
2021-05-15 21:00:00,1589.0,983.0,546.0,516.0,362.0
2021-05-15 22:00:00,1536.0,951.0,531.0,504.0,349.0
2021-05-15 23:00:00,1448.0,901.0,513.0,491.0,332.0
2021-05-16 00:00:00,1343.0,839.0,478.0,473.0,306.0
2021-05-16 01:00:00,1248.0,783.0,444.0,454.0,281.0
2021-05-16 02:00:00,1195.0,752.0,423.0,438.0,267.0
2021-05-16 03:00:00,1169.0,737.0,412.0,430.0,262.0
2021-05-16 04:00:00,1155.0,732.0,407.0,426.0,259.0
2021-05-16 05:00:00,1146.0,729.0,405.0,424.0,261.0
2021-05-16 06:00:00,1171.0,742.0,411.0,427.0,268.0
2021-05-16 07:00:00,1228.0,779.0,427.0,434.0,280.0
2021-05-16 08:00:00,1344.0,855.0,467.0,450.0,308.0
2021-05-16 09:00:00,1508.0,951.0,524.0,472.0,349.0
2021-05-16 10:00:00,1644.0,1024.0,565.0,491.0,382.0
2021-05-16 11:00:00,1709.0,1056.0,584.0,497.0,401.0
2021-05-16 12:00:00,1721.0,1058.0,594.0,494.0,407.0
2021-05-16 13:00:00,1708.0,1050.0,597.0,491.0,410.0
2021-05-16 14:00:00,1700.0,1050.0,607.0,494.0,415.0
2021-05-16 15:00:00,1709.0,1055.0,625.0,497.0,421.0
2021-05-16 16:00:00,1730.0,1064.0,639.0,500.0,427.0
2021-05-16 17:00:00,1756.0,1078.0,654.0,500.0,427.0
2021-05-16 18:00:00,1780.0,1102.0,662.0,503.0,429.0
2021-05-16 19:00:00,1787.0,1109.0,662.0,508.0,431.0
2021-05-16 20:00:00,1793.0,1111.0,662.0,517.0,433.0
2021-05-16 21:00:00,1763.0,1100.0,650.0,515.0,429.0
2021-05-16 22:00:00,1712.0,1066.0,627.0,504.0,420.0
2021-05-16 23:00:00,1591.0,992.0,588.0,487.0,397.0
2021-05-17 00:00:00,1437.0,899.0,536.0,460.0,361.0
2021-05-17 01:00:00,1302.0,822.0,490.0,432.0,326.0
2021-05-17 02:00:00,1226.0,780.0,461.0,412.0,305.0
2021-05-17 03:00:00,1194.0,761.0,449.0,400.0,297.0
2021-05-17 04:00:00,1174.0,754.0,443.0,393.0,293.0
2021-05-17 05:00:00,1169.0,752.0,441.0,389.0,295.0
2021-05-17 06:00:00,1205.0,772.0,450.0,391.0,301.0
2021-05-17 07:00:00,1332.0,849.0,485.0,408.0,326.0
2021-05-17 08:00:00,1587.0,986.0,564.0,448.0,380.0
2021-05-17 09:00:00,1815.0,1095.0,631.0,489.0,419.0
2021-05-17 10:00:00,1902.0,1128.0,643.0,503.0,423.0
2021-05-17 11:00:00,1881.0,1100.0,617.0,489.0,405.0
2021-05-17 12:00:00,1829.0,1055.0,583.0,467.0,379.0
2021-05-17 13:00:00,1782.0,1013.0,561.0,449.0,359.0
2021-05-17 14:00:00,1739.0,974.0,551.0,438.0,346.0
2021-05-17 15:00:00,1712.0,948.0,547.0,431.0,336.0
2021-05-17 16:00:00,1684.0,931.0,543.0,421.0,327.0
2021-05-17 17:00:00,1667.0,927.0,543.0,415.0,323.0
2021-05-17 18:00:00,1682.0,945.0,559.0,420.0,331.0
2021-05-17 19:00:00,1709.0,970.0,582.0,431.0,349.0
2021-05-17 20:00:00,1734.0,987.0,593.0,443.0,364.0
2021-05-17 21:00:00,1742.0,991.0,593.0,445.0,368.0
2021-05-17 22:00:00,1706.0,978.0,578.0,439.0,364.0
2021-05-17 23:00:00,1581.0,915.0,539.0,419.0,348.0
2021-05-18 00:00:00,1429.0,827.0,484.0,389.0,313.0
2021-05-18 01:00:00,1323.0,771.0,450.0,367.0,288.0
2021-05-18 02:00:00,1276.0,750.0,435.0,358.0,278.0
2021-05-18 03:00:00,1257.0,746.0,431.0,354.0,274.0
2021-05-18 04:00:00,1249.0,749.0,430.0,357.0,274.0
2021-05-18 05:00:00,1272.0,767.0,441.0,371.0,282.0
2021-05-18 06:00:00,1385.0,844.0,490.0,405.0,310.0
2021-05-18 07:00:00,1558.0,939.0,555.0,447.0,353.0
2021-05-18 08:00:00,1586.0,936.0,566.0,457.0,366.0
2021-05-18 09:00:00,1531.0,900.0,556.0,447.0,364.0
2021-05-18 10:00:00,1484.0,873.0,547.0,438.0,365.0
2021-05-18 11:00:00,1456.0,856.0,543.0,434.0,369.0
2021-05-18 12:00:00,1420.0,840.0,537.0,428.0,369.0
2021-05-18 13:00:00,1394.0,831.0,535.0,425.0,366.0
2021-05-18 14:00:00,1405.0,846.0,545.0,431.0,371.0
2021-05-18 15:00:00,1478.0,902.0,583.0,454.0,392.0
2021-05-18 16:00:00,1600.0,964.0,634.0,476.0,417.0
2021-05-18 17:00:00,1653.0,965.0,637.0,472.0,418.0
2021-05-18 18:00:00,1667.0,967.0,637.0,473.0,421.0
2021-05-18 19:00:00,1665.0,993.0,647.0,482.0,429.0
2021-05-18 20:00:00,1685.0,1024.0,659.0,494.0,438.0
2021-05-18 21:00:00,1699.0,1034.0,661.0,497.0,440.0
2021-05-18 22:00:00,1665.0,1012.0,640.0,484.0,427.0
2021-05-18 23:00:00,1528.0,935.0,594.0,460.0,394.0
2021-05-19 00:00:00,1356.0,834.0,528.0,427.0,348.0
2021-05-19 01:00:00,1245.0,772.0,485.0,401.0,320.0
2021-05-19 02:00:00,1200.0,747.0,468.0,390.0,307.0
2021-05-19 03:00:00,1183.0,737.0,462.0,385.0,302.0
2021-05-19 04:00:00,1176.0,736.0,458.0,383.0,301.0
2021-05-19 05:00:00,1200.0,751.0,465.0,387.0,309.0
2021-05-19 06:00:00,1331.0,836.0,513.0,415.0,339.0
2021-05-19 07:00:00,1525.0,939.0,579.0,457.0,385.0
2021-05-19 08:00:00,1556.0,942.0,583.0,456.0,393.0
2021-05-19 09:00:00,1489.0,907.0,563.0,441.0,384.0
2021-05-19 10:00:00,1429.0,876.0,547.0,429.0,375.0
2021-05-19 11:00:00,1391.0,856.0,535.0,420.0,371.0
2021-05-19 12:00:00,1350.0,837.0,526.0,413.0,363.0
2021-05-19 13:00:00,1318.0,826.0,519.0,411.0,362.0
2021-05-19 14:00:00,1317.0,838.0,531.0,420.0,366.0
2021-05-19 15:00:00,1375.0,894.0,568.0,444.0,392.0
2021-05-19 16:00:00,1494.0,955.0,615.0,466.0,422.0
2021-05-19 17:00:00,1533.0,959.0,615.0,460.0,421.0
2021-05-19 18:00:00,1531.0,954.0,613.0,461.0,417.0
2021-05-19 19:00:00,1564.0,971.0,626.0,472.0,421.0
2021-05-19 20:00:00,1603.0,1001.0,645.0,487.0,433.0
2021-05-19 21:00:00,1628.0,1017.0,656.0,495.0,442.0
2021-05-19 22:00:00,1605.0,1003.0,643.0,488.0,431.0
2021-05-19 23:00:00,1469.0,928.0,598.0,465.0,399.0
2021-05-20 00:00:00,1291.0,825.0,532.0,430.0,353.0
2021-05-20 01:00:00,1178.0,760.0,489.0,402.0,323.0
2021-05-20 02:00:00,1131.0,733.0,471.0,383.0,310.0
2021-05-20 03:00:00,1118.0,726.0,467.0,371.0,307.0
2021-05-20 04:00:00,1113.0,727.0,465.0,370.0,307.0
2021-05-20 05:00:00,1138.0,744.0,475.0,376.0,317.0
2021-05-20 06:00:00,1261.0,822.0,525.0,406.0,346.0
2021-05-20 07:00:00,1458.0,928.0,595.0,454.0,386.0
2021-05-20 08:00:00,1487.0,922.0,603.0,458.0,387.0
2021-05-20 09:00:00,1421.0,875.0,585.0,444.0,371.0
2021-05-20 10:00:00,1360.0,836.0,567.0,435.0,356.0
2021-05-20 11:00:00,1333.0,811.0,555.0,429.0,348.0
2021-05-20 12:00:00,1314.0,793.0,543.0,423.0,340.0
2021-05-20 13:00:00,1296.0,784.0,535.0,422.0,335.0
2021-05-20 14:00:00,1301.0,800.0,544.0,434.0,338.0
2021-05-20 15:00:00,1356.0,852.0,586.0,459.0,359.0
2021-05-20 16:00:00,1474.0,909.0,636.0,483.0,382.0
2021-05-20 17:00:00,1523.0,906.0,638.0,479.0,381.0
2021-05-20 18:00:00,1538.0,909.0,640.0,472.0,379.0
2021-05-20 19:00:00,1561.0,936.0,656.0,475.0,389.0
2021-05-20 20:00:00,1593.0,973.0,680.0,487.0,405.0
2021-05-20 21:00:00,1610.0,991.0,688.0,493.0,415.0
2021-05-20 22:00:00,1588.0,985.0,670.0,492.0,412.0
2021-05-20 23:00:00,1476.0,926.0,629.0,478.0,395.0
2021-05-21 00:00:00,1304.0,825.0,564.0,445.0,354.0
2021-05-21 01:00:00,1197.0,764.0,520.0,418.0,325.0
2021-05-21 02:00:00,1149.0,739.0,501.0,405.0,316.0
2021-05-21 03:00:00,1138.0,738.0,496.0,401.0,315.0
2021-05-21 04:00:00,1131.0,743.0,495.0,400.0,318.0
2021-05-21 05:00:00,1152.0,758.0,503.0,402.0,327.0
2021-05-21 06:00:00,1272.0,830.0,546.0,423.0,353.0
2021-05-21 07:00:00,1476.0,928.0,611.0,458.0,389.0
2021-05-21 08:00:00,1529.0,939.0,618.0,457.0,389.0
2021-05-21 09:00:00,1473.0,907.0,598.0,442.0,371.0
2021-05-21 10:00:00,1411.0,887.0,575.0,429.0,357.0
2021-05-21 11:00:00,1374.0,878.0,558.0,419.0,346.0
2021-05-21 12:00:00,1341.0,870.0,542.0,412.0,337.0
2021-05-21 13:00:00,1311.0,870.0,527.0,410.0,328.0
2021-05-21 14:00:00,1317.0,889.0,526.0,417.0,328.0
2021-05-21 15:00:00,1365.0,932.0,543.0,431.0,342.0
2021-05-21 16:00:00,1455.0,981.0,571.0,446.0,364.0
2021-05-21 17:00:00,1520.0,1002.0,576.0,450.0,374.0
2021-05-21 18:00:00,1553.0,1027.0,578.0,454.0,382.0
2021-05-21 19:00:00,1555.0,1036.0,584.0,460.0,386.0
2021-05-21 20:00:00,1525.0,1022.0,582.0,462.0,386.0
2021-05-21 21:00:00,1501.0,996.0,576.0,458.0,381.0
2021-05-21 22:00:00,1489.0,967.0,566.0,452.0,373.0
2021-05-21 23:00:00,1426.0,916.0,554.0,444.0,359.0
2021-05-22 00:00:00,1319.0,845.0,520.0,430.0,335.0
2021-05-22 01:00:00,1215.0,780.0,482.0,411.0,310.0
2021-05-22 02:00:00,1157.0,744.0,458.0,399.0,297.0
2021-05-22 03:00:00,1131.0,728.0,450.0,394.0,291.0
2021-05-22 04:00:00,1118.0,723.0,447.0,393.0,287.0
2021-05-22 05:00:00,1111.0,719.0,446.0,393.0,287.0
2021-05-22 06:00:00,1129.0,732.0,445.0,397.0,292.0
2021-05-22 07:00:00,1188.0,775.0,458.0,411.0,306.0
2021-05-22 08:00:00,1304.0,854.0,496.0,436.0,334.0
2021-05-22 09:00:00,1435.0,935.0,536.0,467.0,365.0
2021-05-22 10:00:00,1523.0,977.0,548.0,486.0,375.0
2021-05-22 11:00:00,1547.0,983.0,535.0,489.0,370.0
2021-05-22 12:00:00,1544.0,964.0,515.0,483.0,359.0
2021-05-22 13:00:00,1520.0,948.0,498.0,479.0,351.0
2021-05-22 14:00:00,1494.0,938.0,486.0,479.0,346.0
2021-05-22 15:00:00,1503.0,943.0,489.0,485.0,343.0
2021-05-22 16:00:00,1559.0,973.0,505.0,496.0,351.0
2021-05-22 17:00:00,1606.0,1007.0,525.0,506.0,364.0
2021-05-22 18:00:00,1629.0,1044.0,545.0,517.0,379.0
2021-05-22 19:00:00,1607.0,1042.0,554.0,523.0,385.0
2021-05-22 20:00:00,1537.0,997.0,543.0,517.0,375.0
2021-05-22 21:00:00,1470.0,948.0,520.0,502.0,357.0
2021-05-22 22:00:00,1424.0,912.0,500.0,486.0,339.0
2021-05-22 23:00:00,1374.0,879.0,491.0,478.0,328.0
2021-05-23 00:00:00,1293.0,829.0,468.0,467.0,309.0
2021-05-23 01:00:00,1228.0,787.0,448.0,460.0,293.0
2021-05-23 02:00:00,1149.0,740.0,421.0,445.0,274.0
2021-05-23 03:00:00,1116.0,718.0,410.0,435.0,265.0
2021-05-23 04:00:00,1093.0,708.0,403.0,428.0,260.0
2021-05-23 05:00:00,1082.0,701.0,402.0,422.0,260.0
2021-05-23 06:00:00,1094.0,710.0,404.0,418.0,263.0
2021-05-23 07:00:00,1135.0,741.0,416.0,419.0,268.0
2021-05-23 08:00:00,1223.0,805.0,446.0,432.0,288.0
2021-05-23 09:00:00,1359.0,889.0,487.0,453.0,318.0
2021-05-23 10:00:00,1486.0,959.0,515.0,471.0,343.0
2021-05-23 11:00:00,1562.0,988.0,518.0,475.0,354.0
2021-05-23 12:00:00,1580.0,993.0,506.0,471.0,355.0
2021-05-23 13:00:00,1561.0,985.0,495.0,469.0,354.0
2021-05-23 14:00:00,1551.0,982.0,488.0,469.0,356.0
2021-05-23 15:00:00,1564.0,986.0,506.0,471.0,357.0
2021-05-23 16:00:00,1607.0,998.0,523.0,472.0,356.0
2021-05-23 17:00:00,1640.0,1009.0,532.0,467.0,361.0
2021-05-23 18:00:00,1663.0,1020.0,542.0,466.0,370.0
2021-05-23 19:00:00,1650.0,1026.0,549.0,471.0,378.0
2021-05-23 20:00:00,1622.0,1020.0,549.0,476.0,378.0
2021-05-23 21:00:00,1571.0,995.0,539.0,477.0,372.0
2021-05-23 22:00:00,1523.0,968.0,526.0,472.0,360.0
2021-05-23 23:00:00,1428.0,914.0,506.0,463.0,338.0
2021-05-24 00:00:00,1304.0,841.0,470.0,447.0,308.0
2021-05-24 01:00:00,1207.0,785.0,436.0,430.0,284.0
2021-05-24 02:00:00,1147.0,756.0,416.0,418.0,271.0
2021-05-24 03:00:00,1122.0,747.0,407.0,410.0,264.0
2021-05-24 04:00:00,1111.0,747.0,404.0,405.0,264.0
2021-05-24 05:00:00,1108.0,747.0,402.0,400.0,267.0
2021-05-24 06:00:00,1134.0,755.0,405.0,397.0,272.0
2021-05-24 07:00:00,1192.0,775.0,416.0,401.0,285.0
2021-05-24 08:00:00,1305.0,829.0,448.0,414.0,311.0
2021-05-24 09:00:00,1458.0,906.0,493.0,437.0,343.0
2021-05-24 10:00:00,1587.0,959.0,522.0,457.0,367.0
2021-05-24 11:00:00,1636.0,983.0,523.0,462.0,372.0
2021-05-24 12:00:00,1614.0,993.0,510.0,458.0,368.0
2021-05-24 13:00:00,1574.0,1008.0,501.0,456.0,361.0
2021-05-24 14:00:00,1553.0,1034.0,506.0,461.0,361.0
2021-05-24 15:00:00,1573.0,1065.0,518.0,471.0,378.0
2021-05-24 16:00:00,1634.0,1088.0,527.0,474.0,394.0
2021-05-24 17:00:00,1701.0,1098.0,534.0,473.0,402.0
2021-05-24 18:00:00,1752.0,1115.0,545.0,479.0,411.0
2021-05-24 19:00:00,1754.0,1121.0,564.0,495.0,417.0
2021-05-24 20:00:00,1735.0,1110.0,576.0,502.0,421.0
2021-05-24 21:00:00,1712.0,1086.0,573.0,504.0,413.0
2021-05-24 22:00:00,1647.0,1039.0,556.0,494.0,395.0
2021-05-24 23:00:00,1496.0,947.0,518.0,474.0,360.0
2021-05-25 00:00:00,1316.0,844.0,454.0,442.0,315.0
2021-05-25 01:00:00,1210.0,785.0,409.0,416.0,287.0
2021-05-25 02:00:00,1160.0,757.0,390.0,403.0,275.0
2021-05-25 03:00:00,1144.0,747.0,381.0,398.0,271.0
2021-05-25 04:00:00,1132.0,743.0,377.0,393.0,270.0
2021-05-25 05:00:00,1157.0,756.0,385.0,394.0,276.0
2021-05-25 06:00:00,1295.0,842.0,426.0,417.0,309.0
2021-05-25 07:00:00,1500.0,957.0,487.0,453.0,355.0
2021-05-25 08:00:00,1530.0,956.0,483.0,449.0,359.0
2021-05-25 09:00:00,1473.0,919.0,459.0,432.0,344.0
2021-05-25 10:00:00,1436.0,889.0,441.0,418.0,333.0
2021-05-25 11:00:00,1420.0,868.0,428.0,408.0,327.0
2021-05-25 12:00:00,1392.0,845.0,419.0,402.0,323.0
2021-05-25 13:00:00,1361.0,825.0,413.0,399.0,319.0
2021-05-25 14:00:00,1370.0,826.0,423.0,406.0,322.0
2021-05-25 15:00:00,1456.0,877.0,457.0,430.0,342.0
2021-05-25 16:00:00,1580.0,951.0,502.0,452.0,366.0
2021-05-25 17:00:00,1629.0,968.0,504.0,447.0,368.0
2021-05-25 18:00:00,1651.0,976.0,499.0,445.0,367.0
2021-05-25 19:00:00,1681.0,994.0,508.0,455.0,374.0
2021-05-25 20:00:00,1705.0,1011.0,525.0,470.0,384.0
2021-05-25 21:00:00,1693.0,1009.0,537.0,480.0,392.0
2021-05-25 22:00:00,1640.0,981.0,529.0,477.0,385.0
2021-05-25 23:00:00,1486.0,898.0,493.0,458.0,355.0
2021-05-26 00:00:00,1309.0,794.0,433.0,426.0,310.0
2021-05-26 01:00:00,1197.0,731.0,389.0,401.0,280.0
2021-05-26 02:00:00,1151.0,706.0,371.0,389.0,267.0
2021-05-26 03:00:00,1137.0,696.0,364.0,383.0,263.0
2021-05-26 04:00:00,1136.0,696.0,363.0,380.0,261.0
2021-05-26 05:00:00,1167.0,713.0,367.0,380.0,268.0
2021-05-26 06:00:00,1312.0,802.0,408.0,401.0,299.0
2021-05-26 07:00:00,1527.0,917.0,465.0,437.0,341.0
2021-05-26 08:00:00,1573.0,933.0,468.0,435.0,343.0
2021-05-26 09:00:00,1539.0,913.0,448.0,418.0,328.0
2021-05-26 10:00:00,1512.0,898.0,431.0,406.0,314.0
2021-05-26 11:00:00,1509.0,892.0,421.0,396.0,306.0
2021-05-26 12:00:00,1499.0,882.0,415.0,390.0,299.0
2021-05-26 13:00:00,1485.0,874.0,410.0,388.0,293.0
2021-05-26 14:00:00,1497.0,895.0,417.0,395.0,295.0
2021-05-26 15:00:00,1562.0,956.0,451.0,420.0,314.0
2021-05-26 16:00:00,1695.0,1024.0,490.0,444.0,335.0
2021-05-26 17:00:00,1748.0,1033.0,487.0,437.0,331.0
2021-05-26 18:00:00,1756.0,1037.0,483.0,434.0,327.0
2021-05-26 19:00:00,1754.0,1044.0,495.0,440.0,330.0
2021-05-26 20:00:00,1763.0,1060.0,522.0,456.0,346.0
2021-05-26 21:00:00,1747.0,1049.0,531.0,462.0,356.0
2021-05-26 22:00:00,1690.0,1015.0,521.0,456.0,352.0
2021-05-26 23:00:00,1560.0,937.0,487.0,437.0,330.0
2021-05-27 00:00:00,1391.0,837.0,432.0,411.0,291.0
2021-05-27 01:00:00,1271.0,765.0,383.0,385.0,259.0
2021-05-27 02:00:00,1224.0,736.0,362.0,372.0,244.0
2021-05-27 03:00:00,1212.0,726.0,354.0,369.0,239.0
2021-05-27 04:00:00,1200.0,720.0,351.0,365.0,238.0
2021-05-27 05:00:00,1224.0,731.0,360.0,364.0,245.0
2021-05-27 06:00:00,1335.0,801.0,402.0,386.0,273.0
2021-05-27 07:00:00,1497.0,884.0,461.0,425.0,310.0
2021-05-27 08:00:00,1504.0,866.0,468.0,434.0,311.0
2021-05-27 09:00:00,1431.0,819.0,452.0,424.0,298.0
2021-05-27 10:00:00,1379.0,786.0,439.0,414.0,288.0
2021-05-27 11:00:00,1354.0,765.0,431.0,408.0,280.0
2021-05-27 12:00:00,1326.0,746.0,424.0,401.0,275.0
2021-05-27 13:00:00,1295.0,736.0,418.0,401.0,271.0
2021-05-27 14:00:00,1291.0,744.0,426.0,413.0,275.0
2021-05-27 15:00:00,1336.0,790.0,458.0,441.0,294.0
2021-05-27 16:00:00,1425.0,842.0,497.0,467.0,315.0
2021-05-27 17:00:00,1458.0,850.0,498.0,466.0,315.0
2021-05-27 18:00:00,1459.0,857.0,496.0,465.0,313.0
2021-05-27 19:00:00,1484.0,890.0,508.0,476.0,316.0
2021-05-27 20:00:00,1538.0,921.0,527.0,490.0,328.0
2021-05-27 21:00:00,1570.0,939.0,540.0,498.0,341.0
2021-05-27 22:00:00,1558.0,931.0,536.0,489.0,341.0
2021-05-27 23:00:00,1447.0,866.0,507.0,464.0,321.0
2021-05-28 00:00:00,1284.0,766.0,448.0,430.0,283.0
2021-05-28 01:00:00,1174.0,702.0,404.0,404.0,252.0
2021-05-28 02:00:00,1129.0,676.0,384.0,391.0,239.0
2021-05-28 03:00:00,1119.0,669.0,377.0,386.0,234.0
2021-05-28 04:00:00,1112.0,665.0,377.0,385.0,232.0
2021-05-28 05:00:00,1137.0,679.0,386.0,391.0,241.0
2021-05-28 06:00:00,1240.0,754.0,422.0,419.0,265.0
2021-05-28 07:00:00,1403.0,851.0,478.0,462.0,303.0
2021-05-28 08:00:00,1425.0,854.0,488.0,469.0,309.0
2021-05-28 09:00:00,1358.0,814.0,472.0,458.0,297.0
2021-05-28 10:00:00,1297.0,779.0,459.0,449.0,287.0
2021-05-28 11:00:00,1259.0,754.0,449.0,440.0,281.0
2021-05-28 12:00:00,1222.0,732.0,441.0,432.0,275.0
2021-05-28 13:00:00,1187.0,720.0,436.0,430.0,270.0
2021-05-28 14:00:00,1187.0,727.0,442.0,438.0,273.0
2021-05-28 15:00:00,1211.0,751.0,465.0,454.0,286.0
2021-05-28 16:00:00,1267.0,786.0,497.0,474.0,304.0
2021-05-28 17:00:00,1302.0,797.0,506.0,478.0,309.0
2021-05-28 18:00:00,1313.0,809.0,510.0,483.0,309.0
2021-05-28 19:00:00,1314.0,821.0,520.0,490.0,313.0
2021-05-28 20:00:00,1305.0,821.0,523.0,492.0,316.0
2021-05-28 21:00:00,1296.0,815.0,518.0,486.0,316.0
2021-05-28 22:00:00,1289.0,809.0,505.0,476.0,310.0
2021-05-28 23:00:00,1245.0,786.0,492.0,464.0,300.0
2021-05-29 00:00:00,1133.0,722.0,459.0,447.0,277.0
2021-05-29 01:00:00,1026.0,660.0,423.0,426.0,251.0
2021-05-29 02:00:00,963.0,625.0,400.0,412.0,236.0
2021-05-29 03:00:00,933.0,609.0,387.0,405.0,228.0
2021-05-29 04:00:00,911.0,600.0,382.0,401.0,225.0
2021-05-29 05:00:00,905.0,596.0,381.0,399.0,227.0
2021-05-29 06:00:00,914.0,608.0,384.0,402.0,230.0
2021-05-29 07:00:00,974.0,645.0,401.0,413.0,242.0
2021-05-29 08:00:00,1107.0,721.0,441.0,438.0,272.0
2021-05-29 09:00:00,1246.0,793.0,487.0,466.0,303.0
2021-05-29 10:00:00,1306.0,816.0,506.0,481.0,315.0
2021-05-29 11:00:00,1293.0,799.0,499.0,480.0,313.0
2021-05-29 12:00:00,1250.0,766.0,482.0,470.0,302.0
2021-05-29 13:00:00,1205.0,737.0,464.0,462.0,293.0
2021-05-29 14:00:00,1168.0,719.0,455.0,460.0,285.0
2021-05-29 15:00:00,1153.0,717.0,452.0,464.0,285.0
2021-05-29 16:00:00,1166.0,727.0,458.0,470.0,288.0
2021-05-29 17:00:00,1198.0,753.0,469.0,479.0,297.0
2021-05-29 18:00:00,1224.0,786.0,486.0,494.0,311.0
2021-05-29 19:00:00,1227.0,799.0,497.0,503.0,319.0
2021-05-29 20:00:00,1212.0,790.0,495.0,500.0,318.0
2021-05-29 21:00:00,1191.0,770.0,481.0,484.0,309.0
2021-05-29 22:00:00,1187.0,758.0,467.0,467.0,299.0
2021-05-29 23:00:00,1156.0,737.0,451.0,452.0,289.0
2021-05-30 00:00:00,1062.0,684.0,424.0,434.0,270.0
2021-05-30 01:00:00,963.0,630.0,393.0,414.0,246.0
2021-05-30 02:00:00,901.0,597.0,372.0,400.0,231.0
2021-05-30 03:00:00,867.0,581.0,361.0,392.0,223.0
2021-05-30 04:00:00,842.0,570.0,354.0,388.0,219.0
2021-05-30 05:00:00,834.0,567.0,351.0,385.0,219.0
2021-05-30 06:00:00,836.0,573.0,351.0,387.0,223.0
2021-05-30 07:00:00,872.0,600.0,361.0,395.0,235.0
2021-05-30 08:00:00,975.0,664.0,395.0,415.0,260.0
2021-05-30 09:00:00,1114.0,742.0,444.0,442.0,290.0
2021-05-30 10:00:00,1204.0,787.0,476.0,465.0,312.0
2021-05-30 11:00:00,1216.0,786.0,479.0,475.0,316.0
2021-05-30 12:00:00,1188.0,763.0,469.0,476.0,310.0
2021-05-30 13:00:00,1153.0,741.0,462.0,478.0,302.0
2021-05-30 14:00:00,1131.0,729.0,461.0,486.0,299.0
2021-05-30 15:00:00,1136.0,729.0,468.0,500.0,301.0
2021-05-30 16:00:00,1168.0,737.0,478.0,509.0,305.0
2021-05-30 17:00:00,1211.0,757.0,490.0,512.0,308.0
2021-05-30 18:00:00,1261.0,793.0,508.0,518.0,318.0
2021-05-30 19:00:00,1304.0,831.0,528.0,524.0,333.0
2021-05-30 20:00:00,1345.0,860.0,548.0,529.0,347.0
2021-05-30 21:00:00,1359.0,862.0,551.0,522.0,350.0
2021-05-30 22:00:00,1328.0,836.0,532.0,503.0,337.0
2021-05-30 23:00:00,1212.0,769.0,495.0,474.0,312.0
2021-05-31 00:00:00,1027.0,663.0,433.0,436.0,270.0
2021-05-31 01:00:00,903.0,594.0,388.0,407.0,240.0
2021-05-31 02:00:00,845.0,564.0,367.0,391.0,225.0
2021-05-31 03:00:00,819.0,553.0,359.0,383.0,219.0
2021-05-31 04:00:00,799.0,549.0,355.0,381.0,217.0
2021-05-31 05:00:00,819.0,563.0,363.0,384.0,223.0
2021-05-31 06:00:00,935.0,640.0,409.0,412.0,252.0
2021-05-31 07:00:00,1111.0,741.0,471.0,454.0,292.0
2021-05-31 08:00:00,1143.0,744.0,478.0,456.0,301.0
2021-05-31 09:00:00,1092.0,714.0,463.0,444.0,292.0
2021-05-31 10:00:00,1049.0,691.0,448.0,434.0,285.0
2021-05-31 11:00:00,1030.0,674.0,435.0,426.0,279.0
2021-05-31 12:00:00,1011.0,660.0,424.0,418.0,272.0
2021-05-31 13:00:00,994.0,648.0,415.0,415.0,266.0
2021-05-31 14:00:00,1008.0,658.0,419.0,421.0,267.0
2021-05-31 15:00:00,1069.0,705.0,450.0,444.0,286.0
2021-05-31 16:00:00,1180.0,762.0,490.0,467.0,308.0
2021-05-31 17:00:00,1228.0,765.0,485.0,462.0,306.0
2021-05-31 18:00:00,1237.0,769.0,476.0,461.0,304.0
2021-05-31 19:00:00,1263.0,793.0,486.0,467.0,312.0
2021-05-31 20:00:00,1308.0,826.0,503.0,478.0,327.0
2021-05-31 21:00:00,1327.0,841.0,520.0,482.0,340.0
2021-05-31 22:00:00,1292.0,826.0,510.0,469.0,334.0
2021-05-31 23:00:00,1177.0,760.0,474.0,445.0,310.0
2021-06-01 00:00:00,993.0,647.0,416.0,408.0,268.0
2021-06-01 01:00:00,871.0,578.0,372.0,380.0,237.0
2021-06-01 02:00:00,817.0,549.0,352.0,367.0,224.0
2021-06-01 03:00:00,794.0,541.0,344.0,361.0,220.0
2021-06-01 04:00:00,776.0,536.0,341.0,356.0,217.0
2021-06-01 05:00:00,793.0,549.0,348.0,355.0,224.0
2021-06-01 06:00:00,910.0,626.0,383.0,375.0,249.0
2021-06-01 07:00:00,1094.0,718.0,436.0,409.0,285.0
2021-06-01 08:00:00,1125.0,716.0,436.0,403.0,288.0
2021-06-01 09:00:00,1077.0,683.0,420.0,386.0,276.0
2021-06-01 10:00:00,1031.0,656.0,404.0,373.0,265.0
2021-06-01 11:00:00,1014.0,639.0,395.0,361.0,258.0
2021-06-01 12:00:00,995.0,624.0,385.0,351.0,253.0
2021-06-01 13:00:00,977.0,618.0,380.0,346.0,248.0
2021-06-01 14:00:00,987.0,632.0,386.0,351.0,250.0
2021-06-01 15:00:00,1045.0,683.0,417.0,371.0,268.0
2021-06-01 16:00:00,1152.0,739.0,455.0,388.0,291.0
2021-06-01 17:00:00,1190.0,737.0,451.0,381.0,291.0
2021-06-01 18:00:00,1197.0,736.0,444.0,376.0,288.0
2021-06-01 19:00:00,1225.0,761.0,458.0,383.0,296.0
2021-06-01 20:00:00,1265.0,797.0,479.0,397.0,309.0
2021-06-01 21:00:00,1294.0,818.0,495.0,406.0,323.0
2021-06-01 22:00:00,1281.0,807.0,491.0,404.0,322.0
2021-06-01 23:00:00,1170.0,740.0,458.0,386.0,299.0
2021-06-02 00:00:00,992.0,632.0,395.0,347.0,258.0
2021-06-02 01:00:00,866.0,560.0,342.0,317.0,225.0
2021-06-02 02:00:00,811.0,525.0,317.0,305.0,209.0
2021-06-02 03:00:00,788.0,511.0,307.0,293.0,203.0
2021-06-02 04:00:00,769.0,503.0,303.0,288.0,198.0
2021-06-02 05:00:00,789.0,514.0,307.0,287.0,203.0
2021-06-02 06:00:00,904.0,585.0,343.0,309.0,228.0
2021-06-02 07:00:00,1080.0,679.0,396.0,346.0,263.0
2021-06-02 08:00:00,1119.0,682.0,404.0,346.0,268.0
2021-06-02 09:00:00,1074.0,656.0,391.0,332.0,258.0
2021-06-02 10:00:00,1035.0,635.0,379.0,319.0,250.0
2021-06-02 11:00:00,1013.0,623.0,371.0,309.0,245.0
2021-06-02 12:00:00,994.0,613.0,365.0,303.0,241.0
2021-06-02 13:00:00,981.0,609.0,360.0,300.0,237.0
2021-06-02 14:00:00,989.0,624.0,368.0,305.0,241.0
2021-06-02 15:00:00,1044.0,673.0,399.0,323.0,260.0
2021-06-02 16:00:00,1147.0,728.0,438.0,339.0,282.0
2021-06-02 17:00:00,1185.0,735.0,437.0,335.0,283.0
2021-06-02 18:00:00,1194.0,742.0,435.0,334.0,281.0
2021-06-02 19:00:00,1216.0,762.0,450.0,344.0,289.0
2021-06-02 20:00:00,1251.0,782.0,470.0,359.0,300.0
2021-06-02 21:00:00,1275.0,791.0,482.0,369.0,310.0
2021-06-02 22:00:00,1261.0,771.0,474.0,366.0,307.0
2021-06-02 23:00:00,1165.0,711.0,443.0,349.0,286.0
2021-06-03 00:00:00,981.0,607.0,382.0,313.0,248.0
2021-06-03 01:00:00,854.0,536.0,333.0,281.0,214.0
2021-06-03 02:00:00,795.0,503.0,309.0,265.0,196.0
2021-06-03 03:00:00,769.0,490.0,300.0,257.0,189.0
2021-06-03 04:00:00,748.0,482.0,294.0,254.0,184.0
2021-06-03 05:00:00,763.0,489.0,299.0,255.0,188.0
2021-06-03 06:00:00,875.0,558.0,335.0,278.0,213.0
2021-06-03 07:00:00,1052.0,656.0,388.0,316.0,249.0
2021-06-03 08:00:00,1091.0,667.0,397.0,320.0,257.0
2021-06-03 09:00:00,1052.0,646.0,385.0,308.0,248.0
2021-06-03 10:00:00,1016.0,632.0,374.0,299.0,242.0
2021-06-03 11:00:00,1000.0,626.0,366.0,294.0,239.0
2021-06-03 12:00:00,982.0,620.0,358.0,289.0,235.0
2021-06-03 13:00:00,966.0,621.0,354.0,289.0,230.0
2021-06-03 14:00:00,977.0,641.0,362.0,298.0,238.0
2021-06-03 15:00:00,1032.0,696.0,390.0,319.0,258.0
2021-06-03 16:00:00,1132.0,752.0,425.0,337.0,278.0
2021-06-03 17:00:00,1170.0,755.0,424.0,333.0,282.0
2021-06-03 18:00:00,1181.0,762.0,420.0,331.0,281.0
2021-06-03 19:00:00,1201.0,778.0,431.0,341.0,290.0
2021-06-03 20:00:00,1233.0,793.0,450.0,352.0,298.0
2021-06-03 21:00:00,1266.0,799.0,464.0,361.0,302.0
2021-06-03 22:00:00,1266.0,781.0,462.0,357.0,300.0
2021-06-03 23:00:00,1171.0,722.0,434.0,338.0,280.0
2021-06-04 00:00:00,998.0,625.0,376.0,304.0,243.0
2021-06-04 01:00:00,869.0,551.0,324.0,274.0,211.0
2021-06-04 02:00:00,809.0,513.0,295.0,257.0,194.0
2021-06-04 03:00:00,781.0,497.0,280.0,249.0,186.0
2021-06-04 04:00:00,760.0,486.0,275.0,245.0,182.0
2021-06-04 05:00:00,772.0,495.0,279.0,246.0,185.0
2021-06-04 06:00:00,875.0,564.0,313.0,269.0,209.0
2021-06-04 07:00:00,1051.0,658.0,367.0,309.0,245.0
2021-06-04 08:00:00,1098.0,676.0,379.0,314.0,255.0
2021-06-04 09:00:00,1062.0,659.0,372.0,304.0,250.0
2021-06-04 10:00:00,1027.0,646.0,362.0,298.0,247.0
2021-06-04 11:00:00,1009.0,638.0,356.0,291.0,247.0
2021-06-04 12:00:00,993.0,628.0,352.0,287.0,248.0
2021-06-04 13:00:00,987.0,626.0,350.0,287.0,252.0
2021-06-04 14:00:00,1004.0,635.0,358.0,295.0,262.0
2021-06-04 15:00:00,1041.0,665.0,382.0,310.0,280.0
2021-06-04 16:00:00,1109.0,701.0,413.0,324.0,302.0
2021-06-04 17:00:00,1152.0,712.0,422.0,326.0,305.0
2021-06-04 18:00:00,1165.0,720.0,427.0,329.0,300.0
2021-06-04 19:00:00,1157.0,725.0,433.0,333.0,297.0
2021-06-04 20:00:00,1146.0,723.0,436.0,337.0,296.0
2021-06-04 21:00:00,1134.0,714.0,427.0,336.0,291.0
2021-06-04 22:00:00,1130.0,707.0,415.0,329.0,284.0
2021-06-04 23:00:00,1091.0,681.0,397.0,318.0,268.0
2021-06-05 00:00:00,978.0,618.0,361.0,299.0,243.0
2021-06-05 01:00:00,870.0,555.0,322.0,279.0,218.0
2021-06-05 02:00:00,801.0,517.0,294.0,264.0,200.0
2021-06-05 03:00:00,763.0,499.0,279.0,256.0,192.0
2021-06-05 04:00:00,735.0,487.0,270.0,253.0,186.0
2021-06-05 05:00:00,725.0,481.0,268.0,254.0,185.0
2021-06-05 06:00:00,737.0,492.0,274.0,260.0,188.0
2021-06-05 07:00:00,800.0,529.0,295.0,274.0,201.0
2021-06-05 08:00:00,929.0,606.0,339.0,302.0,230.0
2021-06-05 09:00:00,1062.0,679.0,386.0,335.0,263.0
2021-06-05 10:00:00,1119.0,707.0,410.0,353.0,280.0
2021-06-05 11:00:00,1114.0,695.0,411.0,355.0,281.0
2021-06-05 12:00:00,1084.0,671.0,401.0,349.0,275.0
2021-06-05 13:00:00,1054.0,653.0,391.0,344.0,270.0
2021-06-05 14:00:00,1029.0,643.0,386.0,341.0,266.0
2021-06-05 15:00:00,1026.0,644.0,389.0,342.0,272.0
2021-06-05 16:00:00,1052.0,658.0,401.0,347.0,280.0
2021-06-05 17:00:00,1087.0,685.0,419.0,353.0,291.0
2021-06-05 18:00:00,1122.0,721.0,441.0,363.0,302.0
2021-06-05 19:00:00,1130.0,734.0,449.0,368.0,306.0
2021-06-05 20:00:00,1113.0,717.0,442.0,369.0,299.0
2021-06-05 21:00:00,1083.0,694.0,427.0,361.0,285.0
2021-06-05 22:00:00,1065.0,675.0,408.0,351.0,274.0
2021-06-05 23:00:00,1032.0,645.0,388.0,338.0,258.0
2021-06-06 00:00:00,939.0,588.0,359.0,324.0,236.0
2021-06-06 01:00:00,841.0,533.0,323.0,307.0,214.0
2021-06-06 02:00:00,775.0,496.0,299.0,296.0,199.0
2021-06-06 03:00:00,734.0,476.0,283.0,287.0,189.0
2021-06-06 04:00:00,701.0,462.0,275.0,281.0,183.0
2021-06-06 05:00:00,689.0,454.0,273.0,276.0,182.0
2021-06-06 06:00:00,694.0,460.0,276.0,276.0,186.0
2021-06-06 07:00:00,737.0,489.0,290.0,282.0,197.0
2021-06-06 08:00:00,842.0,554.0,325.0,300.0,221.0
2021-06-06 09:00:00,980.0,640.0,375.0,325.0,255.0
2021-06-06 10:00:00,1076.0,698.0,415.0,343.0,282.0
2021-06-06 11:00:00,1107.0,713.0,431.0,347.0,294.0
2021-06-06 12:00:00,1099.0,708.0,436.0,342.0,296.0
2021-06-06 13:00:00,1088.0,702.0,440.0,340.0,294.0
2021-06-06 14:00:00,1082.0,696.0,448.0,343.0,292.0
2021-06-06 15:00:00,1099.0,696.0,464.0,348.0,293.0
2021-06-06 16:00:00,1145.0,700.0,483.0,354.0,293.0
2021-06-06 17:00:00,1204.0,712.0,491.0,356.0,294.0
2021-06-06 18:00:00,1250.0,738.0,501.0,365.0,302.0
2021-06-06 19:00:00,1269.0,770.0,511.0,378.0,313.0
2021-06-06 20:00:00,1279.0,789.0,512.0,390.0,324.0
2021-06-06 21:00:00,1270.0,787.0,501.0,391.0,325.0
2021-06-06 22:00:00,1222.0,759.0,478.0,381.0,317.0
2021-06-06 23:00:00,1115.0,697.0,439.0,357.0,291.0
2021-06-07 00:00:00,946.0,598.0,382.0,321.0,252.0
2021-06-07 01:00:00,824.0,529.0,337.0,291.0,220.0
2021-06-07 02:00:00,764.0,497.0,316.0,274.0,205.0
2021-06-07 03:00:00,735.0,484.0,305.0,265.0,199.0
2021-06-07 04:00:00,711.0,472.0,300.0,262.0,197.0
2021-06-07 05:00:00,724.0,483.0,307.0,265.0,203.0
2021-06-07 06:00:00,838.0,559.0,348.0,290.0,231.0
2021-06-07 07:00:00,1018.0,656.0,406.0,332.0,268.0
2021-06-07 08:00:00,1052.0,653.0,409.0,335.0,270.0
2021-06-07 09:00:00,1004.0,623.0,393.0,326.0,257.0
2021-06-07 10:00:00,970.0,605.0,381.0,321.0,248.0
2021-06-07 11:00:00,961.0,598.0,375.0,319.0,243.0
2021-06-07 12:00:00,949.0,592.0,369.0,317.0,238.0
2021-06-07 13:00:00,942.0,591.0,364.0,320.0,236.0
2021-06-07 14:00:00,965.0,610.0,372.0,331.0,240.0
2021-06-07 15:00:00,1040.0,670.0,406.0,358.0,261.0
2021-06-07 16:00:00,1178.0,736.0,445.0,383.0,282.0
2021-06-07 17:00:00,1242.0,737.0,438.0,378.0,281.0
2021-06-07 18:00:00,1258.0,738.0,431.0,374.0,280.0
2021-06-07 19:00:00,1269.0,754.0,440.0,381.0,290.0
2021-06-07 20:00:00,1272.0,776.0,459.0,389.0,304.0
2021-06-07 21:00:00,1272.0,786.0,476.0,393.0,317.0
2021-06-07 22:00:00,1228.0,761.0,468.0,382.0,311.0
2021-06-07 23:00:00,1103.0,694.0,433.0,360.0,284.0
2021-06-08 00:00:00,928.0,592.0,374.0,325.0,244.0
2021-06-08 01:00:00,814.0,525.0,327.0,299.0,213.0
2021-06-08 02:00:00,761.0,496.0,306.0,286.0,198.0
2021-06-08 03:00:00,734.0,484.0,296.0,280.0,192.0
2021-06-08 04:00:00,707.0,479.0,290.0,277.0,187.0
2021-06-08 05:00:00,721.0,491.0,295.0,281.0,193.0
2021-06-08 06:00:00,843.0,564.0,332.0,305.0,221.0
2021-06-08 07:00:00,1031.0,659.0,387.0,343.0,260.0
2021-06-08 08:00:00,1070.0,658.0,390.0,342.0,262.0
2021-06-08 09:00:00,1025.0,626.0,377.0,328.0,249.0
2021-06-08 10:00:00,997.0,610.0,367.0,318.0,242.0
2021-06-08 11:00:00,989.0,595.0,363.0,310.0,238.0
2021-06-08 12:00:00,973.0,584.0,359.0,305.0,235.0
2021-06-08 13:00:00,957.0,579.0,358.0,304.0,232.0
2021-06-08 14:00:00,968.0,595.0,369.0,313.0,238.0
2021-06-08 15:00:00,1031.0,646.0,405.0,338.0,258.0
2021-06-08 16:00:00,1141.0,702.0,450.0,359.0,280.0
2021-06-08 17:00:00,1184.0,703.0,446.0,355.0,278.0
2021-06-08 18:00:00,1190.0,705.0,440.0,352.0,274.0
2021-06-08 19:00:00,1229.0,733.0,451.0,360.0,283.0
2021-06-08 20:00:00,1261.0,765.0,468.0,373.0,298.0
2021-06-08 21:00:00,1275.0,780.0,480.0,381.0,309.0
2021-06-08 22:00:00,1243.0,761.0,469.0,375.0,306.0
2021-06-08 23:00:00,1138.0,694.0,434.0,353.0,282.0
2021-06-09 00:00:00,957.0,592.0,374.0,318.0,241.0
2021-06-09 01:00:00,830.0,522.0,327.0,290.0,209.0
2021-06-09 02:00:00,771.0,491.0,305.0,275.0,193.0
2021-06-09 03:00:00,742.0,480.0,295.0,269.0,187.0
2021-06-09 04:00:00,719.0,469.0,290.0,266.0,184.0
2021-06-09 05:00:00,740.0,478.0,298.0,268.0,190.0
2021-06-09 06:00:00,856.0,551.0,334.0,291.0,217.0
2021-06-09 07:00:00,1044.0,650.0,388.0,330.0,256.0
2021-06-09 08:00:00,1075.0,652.0,390.0,334.0,260.0
2021-06-09 09:00:00,1028.0,621.0,373.0,320.0,248.0
2021-06-09 10:00:00,994.0,602.0,361.0,309.0,240.0
2021-06-09 11:00:00,975.0,590.0,354.0,302.0,237.0
2021-06-09 12:00:00,958.0,580.0,349.0,297.0,235.0
2021-06-09 13:00:00,946.0,577.0,346.0,298.0,233.0
2021-06-09 14:00:00,956.0,592.0,357.0,306.0,239.0
2021-06-09 15:00:00,1014.0,644.0,390.0,329.0,262.0
2021-06-09 16:00:00,1116.0,700.0,428.0,350.0,285.0
2021-06-09 17:00:00,1154.0,701.0,426.0,343.0,284.0
2021-06-09 18:00:00,1159.0,702.0,421.0,338.0,283.0
2021-06-09 19:00:00,1185.0,724.0,433.0,346.0,291.0
2021-06-09 20:00:00,1221.0,753.0,453.0,359.0,305.0
2021-06-09 21:00:00,1253.0,766.0,466.0,365.0,311.0
2021-06-09 22:00:00,1236.0,751.0,461.0,360.0,303.0
2021-06-09 23:00:00,1138.0,688.0,428.0,339.0,277.0
2021-06-10 00:00:00,959.0,586.0,367.0,305.0,237.0
2021-06-10 01:00:00,830.0,514.0,317.0,277.0,205.0
2021-06-10 02:00:00,771.0,482.0,293.0,262.0,192.0
2021-06-10 03:00:00,737.0,468.0,281.0,255.0,186.0
2021-06-10 04:00:00,707.0,458.0,276.0,252.0,183.0
2021-06-10 05:00:00,721.0,464.0,281.0,255.0,187.0
2021-06-10 06:00:00,835.0,536.0,318.0,280.0,213.0
2021-06-10 07:00:00,1024.0,640.0,374.0,321.0,254.0
2021-06-10 08:00:00,1063.0,646.0,380.0,326.0,263.0
2021-06-10 09:00:00,1025.0,623.0,368.0,317.0,257.0
2021-06-10 10:00:00,997.0,608.0,358.0,313.0,255.0
2021-06-10 11:00:00,984.0,603.0,354.0,310.0,254.0
2021-06-10 12:00:00,971.0,595.0,350.0,307.0,255.0
2021-06-10 13:00:00,956.0,593.0,350.0,310.0,256.0
2021-06-10 14:00:00,963.0,606.0,360.0,318.0,262.0
2021-06-10 15:00:00,1018.0,653.0,395.0,338.0,288.0
2021-06-10 16:00:00,1117.0,702.0,434.0,357.0,315.0
2021-06-10 17:00:00,1156.0,702.0,432.0,352.0,316.0
2021-06-10 18:00:00,1158.0,702.0,428.0,350.0,311.0
2021-06-10 19:00:00,1177.0,723.0,438.0,358.0,312.0
2021-06-10 20:00:00,1203.0,747.0,452.0,368.0,317.0
2021-06-10 21:00:00,1222.0,754.0,457.0,370.0,319.0
2021-06-10 22:00:00,1209.0,742.0,449.0,363.0,312.0
2021-06-10 23:00:00,1122.0,687.0,416.0,341.0,286.0
2021-06-11 00:00:00,954.0,587.0,357.0,305.0,247.0
2021-06-11 01:00:00,826.0,514.0,310.0,275.0,217.0
2021-06-11 02:00:00,761.0,478.0,286.0,259.0,202.0
2021-06-11 03:00:00,726.0,462.0,274.0,254.0,195.0
2021-06-11 04:00:00,700.0,452.0,267.0,251.0,193.0
2021-06-11 05:00:00,713.0,461.0,270.0,256.0,197.0
2021-06-11 06:00:00,815.0,527.0,306.0,281.0,221.0
2021-06-11 07:00:00,999.0,628.0,362.0,320.0,261.0
2021-06-11 08:00:00,1049.0,644.0,372.0,327.0,272.0
2021-06-11 09:00:00,1018.0,627.0,364.0,319.0,268.0
2021-06-11 10:00:00,988.0,619.0,361.0,314.0,269.0
2021-06-11 11:00:00,980.0,617.0,363.0,312.0,271.0
2021-06-11 12:00:00,971.0,614.0,365.0,308.0,270.0
2021-06-11 13:00:00,971.0,620.0,371.0,311.0,271.0
2021-06-11 14:00:00,992.0,641.0,387.0,320.0,278.0
2021-06-11 15:00:00,1041.0,684.0,422.0,339.0,301.0
2021-06-11 16:00:00,1130.0,734.0,464.0,364.0,322.0
2021-06-11 17:00:00,1198.0,753.0,480.0,371.0,326.0
2021-06-11 18:00:00,1228.0,767.0,485.0,377.0,326.0
2021-06-11 19:00:00,1220.0,773.0,486.0,381.0,324.0
2021-06-11 20:00:00,1197.0,762.0,488.0,382.0,324.0
2021-06-11 21:00:00,1149.0,735.0,470.0,374.0,315.0
2021-06-11 22:00:00,1109.0,709.0,446.0,356.0,307.0
2021-06-11 23:00:00,1048.0,679.0,421.0,341.0,289.0
2021-06-12 00:00:00,940.0,620.0,386.0,321.0,266.0
2021-06-12 01:00:00,843.0,565.0,352.0,301.0,242.0
2021-06-12 02:00:00,782.0,529.0,333.0,288.0,227.0
2021-06-12 03:00:00,746.0,509.0,321.0,280.0,218.0
2021-06-12 04:00:00,720.0,500.0,314.0,278.0,215.0
2021-06-12 05:00:00,715.0,496.0,314.0,278.0,215.0
2021-06-12 06:00:00,731.0,509.0,321.0,284.0,219.0
2021-06-12 07:00:00,803.0,554.0,346.0,300.0,234.0
2021-06-12 08:00:00,938.0,635.0,393.0,330.0,267.0
2021-06-12 09:00:00,1076.0,712.0,445.0,363.0,299.0
2021-06-12 10:00:00,1141.0,747.0,476.0,384.0,320.0
2021-06-12 11:00:00,1144.0,746.0,485.0,391.0,325.0
2021-06-12 12:00:00,1119.0,728.0,480.0,389.0,320.0
2021-06-12 13:00:00,1085.0,708.0,476.0,386.0,318.0
2021-06-12 14:00:00,1066.0,697.0,482.0,388.0,316.0
2021-06-12 15:00:00,1063.0,701.0,495.0,394.0,318.0
2021-06-12 16:00:00,1084.0,719.0,514.0,401.0,327.0
2021-06-12 17:00:00,1120.0,748.0,536.0,411.0,337.0
2021-06-12 18:00:00,1150.0,779.0,555.0,420.0,347.0
2021-06-12 19:00:00,1145.0,782.0,553.0,420.0,347.0
2021-06-12 20:00:00,1132.0,767.0,542.0,418.0,341.0
2021-06-12 21:00:00,1099.0,739.0,516.0,403.0,325.0
2021-06-12 22:00:00,1078.0,717.0,495.0,390.0,312.0
2021-06-12 23:00:00,1047.0,693.0,473.0,375.0,298.0
2021-06-13 00:00:00,968.0,644.0,444.0,357.0,280.0
2021-06-13 01:00:00,879.0,593.0,411.0,341.0,258.0
2021-06-13 02:00:00,822.0,560.0,389.0,328.0,239.0
2021-06-13 03:00:00,788.0,543.0,375.0,320.0,235.0
2021-06-13 04:00:00,765.0,531.0,370.0,316.0,231.0
2021-06-13 05:00:00,757.0,526.0,369.0,315.0,224.0
2021-06-13 06:00:00,757.0,528.0,376.0,318.0,231.0
2021-06-13 07:00:00,795.0,552.0,393.0,329.0,238.0
2021-06-13 08:00:00,895.0,613.0,431.0,352.0,258.0
2021-06-13 09:00:00,1032.0,691.0,485.0,385.0,296.0
2021-06-13 10:00:00,1128.0,744.0,527.0,413.0,325.0
2021-06-13 11:00:00,1155.0,755.0,545.0,429.0,338.0
2021-06-13 12:00:00,1135.0,748.0,546.0,436.0,351.0
2021-06-13 13:00:00,1114.0,740.0,547.0,444.0,362.0
2021-06-13 14:00:00,1116.0,744.0,555.0,451.0,373.0
2021-06-13 15:00:00,1133.0,758.0,567.0,460.0,387.0
2021-06-13 16:00:00,1166.0,775.0,574.0,460.0,388.0
2021-06-13 17:00:00,1212.0,795.0,574.0,458.0,385.0
2021-06-13 18:00:00,1261.0,816.0,577.0,458.0,391.0
2021-06-13 19:00:00,1280.0,837.0,580.0,464.0,393.0
2021-06-13 20:00:00,1295.0,849.0,586.0,471.0,393.0
2021-06-13 21:00:00,1282.0,836.0,579.0,467.0,389.0
2021-06-13 22:00:00,1231.0,798.0,555.0,454.0,367.0
2021-06-13 23:00:00,1134.0,725.0,510.0,432.0,327.0
2021-06-14 00:00:00,966.0,625.0,451.0,399.0,287.0
2021-06-14 01:00:00,846.0,556.0,410.0,372.0,259.0
2021-06-14 02:00:00,782.0,523.0,390.0,357.0,245.0
2021-06-14 03:00:00,754.0,508.0,379.0,350.0,240.0
2021-06-14 04:00:00,729.0,501.0,373.0,347.0,239.0
2021-06-14 05:00:00,747.0,512.0,381.0,351.0,244.0
2021-06-14 06:00:00,862.0,588.0,424.0,379.0,273.0
2021-06-14 07:00:00,1042.0,687.0,483.0,421.0,310.0
2021-06-14 08:00:00,1076.0,695.0,483.0,421.0,318.0
2021-06-14 09:00:00,1037.0,683.0,465.0,408.0,312.0
2021-06-14 10:00:00,1014.0,686.0,452.0,399.0,310.0
2021-06-14 11:00:00,1029.0,702.0,444.0,392.0,315.0
2021-06-14 12:00:00,1055.0,712.0,440.0,387.0,320.0
2021-06-14 13:00:00,1071.0,715.0,441.0,385.0,324.0
2021-06-14 14:00:00,1106.0,729.0,456.0,393.0,332.0
2021-06-14 15:00:00,1185.0,771.0,499.0,417.0,353.0
2021-06-14 16:00:00,1316.0,817.0,549.0,439.0,376.0
2021-06-14 17:00:00,1342.0,810.0,550.0,433.0,374.0
2021-06-14 18:00:00,1312.0,798.0,546.0,427.0,367.0
2021-06-14 19:00:00,1293.0,810.0,554.0,433.0,374.0
2021-06-14 20:00:00,1302.0,837.0,568.0,444.0,387.0
2021-06-14 21:00:00,1308.0,844.0,571.0,450.0,392.0
2021-06-14 22:00:00,1271.0,820.0,552.0,442.0,380.0
2021-06-14 23:00:00,1181.0,760.0,512.0,421.0,349.0
2021-06-15 00:00:00,1024.0,664.0,456.0,389.0,309.0
2021-06-15 01:00:00,911.0,595.0,415.0,361.0,280.0
2021-06-15 02:00:00,858.0,565.0,398.0,348.0,266.0
2021-06-15 03:00:00,835.0,553.0,390.0,343.0,260.0
2021-06-15 04:00:00,822.0,547.0,386.0,339.0,258.0
2021-06-15 05:00:00,838.0,561.0,393.0,347.0,263.0
2021-06-15 06:00:00,942.0,635.0,438.0,374.0,291.0
2021-06-15 07:00:00,1108.0,724.0,498.0,417.0,331.0
2021-06-15 08:00:00,1129.0,724.0,506.0,419.0,337.0
2021-06-15 09:00:00,1079.0,695.0,494.0,412.0,329.0
2021-06-15 10:00:00,1040.0,677.0,488.0,410.0,321.0
2021-06-15 11:00:00,1019.0,667.0,486.0,410.0,316.0
2021-06-15 12:00:00,1000.0,656.0,486.0,412.0,312.0
2021-06-15 13:00:00,985.0,650.0,492.0,416.0,308.0
2021-06-15 14:00:00,998.0,662.0,508.0,430.0,312.0
2021-06-15 15:00:00,1055.0,709.0,547.0,457.0,332.0
2021-06-15 16:00:00,1153.0,761.0,594.0,479.0,355.0
2021-06-15 17:00:00,1189.0,758.0,590.0,474.0,351.0
2021-06-15 18:00:00,1188.0,752.0,581.0,478.0,345.0
2021-06-15 19:00:00,1203.0,765.0,579.0,484.0,346.0
2021-06-15 20:00:00,1250.0,802.0,595.0,498.0,362.0
2021-06-15 21:00:00,1276.0,822.0,599.0,500.0,370.0
2021-06-15 22:00:00,1254.0,803.0,584.0,486.0,364.0
2021-06-15 23:00:00,1165.0,748.0,550.0,462.0,343.0
2021-06-16 00:00:00,1006.0,652.0,496.0,429.0,305.0
2021-06-16 01:00:00,890.0,586.0,453.0,402.0,274.0
2021-06-16 02:00:00,833.0,554.0,432.0,389.0,259.0
2021-06-16 03:00:00,808.0,543.0,422.0,384.0,255.0
2021-06-16 04:00:00,784.0,536.0,419.0,383.0,253.0
2021-06-16 05:00:00,799.0,549.0,426.0,389.0,259.0
2021-06-16 06:00:00,909.0,621.0,467.0,416.0,288.0
2021-06-16 07:00:00,1089.0,718.0,521.0,459.0,328.0
2021-06-16 08:00:00,1131.0,723.0,520.0,462.0,337.0
2021-06-16 09:00:00,1087.0,698.0,501.0,452.0,332.0
2021-06-16 10:00:00,1048.0,681.0,487.0,445.0,326.0
2021-06-16 11:00:00,1031.0,671.0,481.0,438.0,326.0
2021-06-16 12:00:00,1014.0,657.0,476.0,431.0,329.0
2021-06-16 13:00:00,1004.0,650.0,475.0,430.0,329.0
2021-06-16 14:00:00,1018.0,659.0,484.0,432.0,334.0
2021-06-16 15:00:00,1080.0,707.0,516.0,457.0,356.0
2021-06-16 16:00:00,1192.0,764.0,555.0,475.0,379.0
2021-06-16 17:00:00,1236.0,769.0,549.0,467.0,374.0
2021-06-16 18:00:00,1246.0,768.0,540.0,459.0,365.0
2021-06-16 19:00:00,1257.0,787.0,547.0,461.0,368.0
2021-06-16 20:00:00,1282.0,805.0,562.0,473.0,375.0
2021-06-16 21:00:00,1298.0,810.0,564.0,479.0,377.0
2021-06-16 22:00:00,1265.0,785.0,544.0,473.0,364.0
2021-06-16 23:00:00,1162.0,728.0,499.0,453.0,333.0
2021-06-17 00:00:00,997.0,632.0,439.0,422.0,294.0
2021-06-17 01:00:00,879.0,564.0,396.0,396.0,263.0
2021-06-17 02:00:00,821.0,530.0,374.0,381.0,246.0
2021-06-17 03:00:00,794.0,516.0,363.0,373.0,239.0
2021-06-17 04:00:00,770.0,507.0,355.0,368.0,234.0
2021-06-17 05:00:00,782.0,518.0,361.0,370.0,237.0
2021-06-17 06:00:00,889.0,584.0,400.0,391.0,261.0
2021-06-17 07:00:00,1060.0,673.0,455.0,428.0,297.0
2021-06-17 08:00:00,1090.0,671.0,459.0,420.0,300.0
2021-06-17 09:00:00,1043.0,640.0,445.0,408.0,293.0
2021-06-17 10:00:00,999.0,619.0,436.0,398.0,291.0
2021-06-17 11:00:00,982.0,608.0,430.0,393.0,291.0
2021-06-17 12:00:00,962.0,598.0,427.0,388.0,289.0
2021-06-17 13:00:00,948.0,596.0,427.0,388.0,288.0
2021-06-17 14:00:00,962.0,618.0,441.0,395.0,296.0
2021-06-17 15:00:00,1025.0,674.0,480.0,418.0,321.0
2021-06-17 16:00:00,1134.0,734.0,528.0,439.0,347.0
2021-06-17 17:00:00,1187.0,748.0,533.0,435.0,349.0
2021-06-17 18:00:00,1191.0,761.0,532.0,431.0,348.0
2021-06-17 19:00:00,1213.0,784.0,541.0,435.0,354.0
2021-06-17 20:00:00,1255.0,810.0,556.0,445.0,364.0
2021-06-17 21:00:00,1261.0,799.0,554.0,447.0,362.0
2021-06-17 22:00:00,1197.0,759.0,530.0,436.0,350.0
2021-06-17 23:00:00,1065.0,680.0,487.0,414.0,322.0
2021-06-18 00:00:00,903.0,584.0,430.0,378.0,282.0
2021-06-18 01:00:00,798.0,522.0,387.0,349.0,257.0
2021-06-18 02:00:00,740.0,491.0,367.0,334.0,244.0
2021-06-18 03:00:00,713.0,480.0,358.0,327.0,239.0
2021-06-18 04:00:00,693.0,474.0,355.0,323.0,236.0
2021-06-18 05:00:00,701.0,483.0,360.0,326.0,240.0
2021-06-18 06:00:00,803.0,552.0,398.0,349.0,265.0
2021-06-18 07:00:00,988.0,647.0,456.0,386.0,299.0
2021-06-18 08:00:00,1043.0,659.0,471.0,390.0,302.0
2021-06-18 09:00:00,1019.0,639.0,470.0,382.0,292.0
2021-06-18 10:00:00,996.0,625.0,469.0,377.0,284.0
2021-06-18 11:00:00,992.0,617.0,469.0,374.0,280.0
2021-06-18 12:00:00,986.0,609.0,465.0,371.0,277.0
2021-06-18 13:00:00,979.0,609.0,460.0,373.0,275.0
2021-06-18 14:00:00,993.0,622.0,462.0,382.0,278.0
2021-06-18 15:00:00,1037.0,657.0,484.0,398.0,290.0
2021-06-18 16:00:00,1118.0,704.0,513.0,414.0,308.0
2021-06-18 17:00:00,1173.0,723.0,519.0,419.0,311.0
2021-06-18 18:00:00,1188.0,731.0,516.0,424.0,310.0
2021-06-18 19:00:00,1168.0,734.0,513.0,426.0,312.0
2021-06-18 20:00:00,1139.0,731.0,510.0,427.0,316.0
2021-06-18 21:00:00,1119.0,723.0,502.0,421.0,314.0
2021-06-18 22:00:00,1090.0,704.0,487.0,409.0,304.0
2021-06-18 23:00:00,1046.0,675.0,471.0,395.0,293.0
2021-06-19 00:00:00,943.0,613.0,442.0,375.0,275.0
2021-06-19 01:00:00,838.0,551.0,409.0,356.0,253.0
2021-06-19 02:00:00,769.0,512.0,386.0,343.0,238.0
2021-06-19 03:00:00,730.0,492.0,373.0,337.0,229.0
2021-06-19 04:00:00,699.0,478.0,366.0,334.0,225.0
2021-06-19 05:00:00,688.0,473.0,365.0,333.0,225.0
2021-06-19 06:00:00,704.0,487.0,372.0,338.0,229.0
2021-06-19 07:00:00,768.0,532.0,392.0,353.0,243.0
2021-06-19 08:00:00,898.0,614.0,434.0,379.0,275.0
2021-06-19 09:00:00,1052.0,702.0,481.0,407.0,310.0
2021-06-19 10:00:00,1155.0,751.0,505.0,422.0,332.0
2021-06-19 11:00:00,1192.0,762.0,508.0,422.0,339.0
2021-06-19 12:00:00,1186.0,749.0,502.0,414.0,334.0
2021-06-19 13:00:00,1162.0,733.0,499.0,407.0,324.0
2021-06-19 14:00:00,1142.0,725.0,500.0,405.0,315.0
2021-06-19 15:00:00,1142.0,727.0,506.0,407.0,309.0
2021-06-19 16:00:00,1171.0,737.0,516.0,411.0,309.0
2021-06-19 17:00:00,1213.0,758.0,533.0,416.0,312.0
2021-06-19 18:00:00,1240.0,781.0,548.0,422.0,318.0
2021-06-19 19:00:00,1229.0,775.0,544.0,423.0,320.0
2021-06-19 20:00:00,1188.0,750.0,530.0,417.0,313.0
2021-06-19 21:00:00,1148.0,721.0,508.0,407.0,303.0
2021-06-19 22:00:00,1101.0,692.0,486.0,394.0,292.0
2021-06-19 23:00:00,1045.0,668.0,466.0,382.0,282.0
2021-06-20 00:00:00,948.0,618.0,436.0,375.0,266.0
2021-06-20 01:00:00,857.0,566.0,405.0,361.0,247.0
2021-06-20 02:00:00,795.0,530.0,383.0,346.0,232.0
2021-06-20 03:00:00,760.0,512.0,371.0,339.0,222.0
2021-06-20 04:00:00,730.0,497.0,363.0,334.0,217.0
2021-06-20 05:00:00,713.0,489.0,358.0,329.0,215.0
2021-06-20 06:00:00,719.0,495.0,359.0,328.0,218.0
2021-06-20 07:00:00,763.0,523.0,370.0,335.0,227.0
2021-06-20 08:00:00,870.0,586.0,400.0,353.0,249.0
2021-06-20 09:00:00,1016.0,671.0,443.0,378.0,279.0
2021-06-20 10:00:00,1132.0,729.0,468.0,397.0,300.0
2021-06-20 11:00:00,1188.0,757.0,467.0,404.0,306.0
2021-06-20 12:00:00,1197.0,771.0,456.0,403.0,305.0
2021-06-20 13:00:00,1188.0,784.0,447.0,402.0,307.0
2021-06-20 14:00:00,1185.0,804.0,448.0,405.0,315.0
2021-06-20 15:00:00,1202.0,825.0,461.0,412.0,327.0
2021-06-20 16:00:00,1247.0,842.0,475.0,413.0,336.0
2021-06-20 17:00:00,1313.0,852.0,490.0,412.0,344.0
2021-06-20 18:00:00,1353.0,867.0,505.0,414.0,352.0
2021-06-20 19:00:00,1348.0,874.0,513.0,418.0,353.0
2021-06-20 20:00:00,1334.0,871.0,523.0,423.0,354.0
2021-06-20 21:00:00,1290.0,844.0,519.0,423.0,349.0
2021-06-20 22:00:00,1218.0,795.0,499.0,415.0,333.0
2021-06-20 23:00:00,1096.0,720.0,459.0,396.0,305.0
2021-06-21 00:00:00,945.0,632.0,403.0,366.0,268.0
2021-06-21 01:00:00,843.0,577.0,359.0,339.0,243.0
2021-06-21 02:00:00,794.0,547.0,338.0,322.0,231.0
2021-06-21 03:00:00,766.0,536.0,327.0,314.0,225.0
2021-06-21 04:00:00,745.0,529.0,323.0,311.0,222.0
2021-06-21 05:00:00,758.0,539.0,330.0,314.0,228.0
2021-06-21 06:00:00,860.0,605.0,366.0,336.0,251.0
2021-06-21 07:00:00,1015.0,685.0,412.0,369.0,281.0
2021-06-21 08:00:00,1074.0,693.0,425.0,377.0,290.0
2021-06-21 09:00:00,1069.0,676.0,426.0,369.0,286.0
2021-06-21 10:00:00,1063.0,663.0,423.0,371.0,285.0
2021-06-21 11:00:00,1071.0,658.0,423.0,373.0,288.0
2021-06-21 12:00:00,1068.0,650.0,420.0,373.0,287.0
2021-06-21 13:00:00,1052.0,643.0,420.0,373.0,286.0
2021-06-21 14:00:00,1047.0,651.0,430.0,380.0,288.0
2021-06-21 15:00:00,1104.0,700.0,468.0,401.0,306.0
2021-06-21 16:00:00,1234.0,761.0,515.0,425.0,330.0
2021-06-21 17:00:00,1299.0,767.0,517.0,422.0,330.0
2021-06-21 18:00:00,1307.0,768.0,511.0,418.0,323.0
2021-06-21 19:00:00,1300.0,779.0,512.0,420.0,322.0
2021-06-21 20:00:00,1313.0,803.0,524.0,428.0,329.0
2021-06-21 21:00:00,1302.0,808.0,527.0,429.0,334.0
2021-06-21 22:00:00,1262.0,788.0,512.0,418.0,328.0
2021-06-21 23:00:00,1152.0,731.0,478.0,396.0,308.0
2021-06-22 00:00:00,983.0,631.0,426.0,361.0,276.0
2021-06-22 01:00:00,865.0,563.0,384.0,332.0,247.0
2021-06-22 02:00:00,807.0,530.0,365.0,316.0,233.0
2021-06-22 03:00:00,780.0,518.0,358.0,311.0,227.0
2021-06-22 04:00:00,766.0,511.0,356.0,310.0,226.0
2021-06-22 05:00:00,782.0,521.0,361.0,315.0,233.0
2021-06-22 06:00:00,881.0,586.0,394.0,338.0,255.0
2021-06-22 07:00:00,1035.0,667.0,435.0,370.0,279.0
2021-06-22 08:00:00,1100.0,682.0,439.0,379.0,283.0
2021-06-22 09:00:00,1094.0,667.0,432.0,380.0,277.0
2021-06-22 10:00:00,1088.0,659.0,425.0,382.0,271.0
2021-06-22 11:00:00,1094.0,654.0,419.0,382.0,267.0
2021-06-22 12:00:00,1084.0,646.0,411.0,380.0,261.0
2021-06-22 13:00:00,1066.0,638.0,403.0,380.0,256.0
2021-06-22 14:00:00,1064.0,647.0,405.0,385.0,257.0
2021-06-22 15:00:00,1113.0,692.0,431.0,407.0,274.0
2021-06-22 16:00:00,1225.0,747.0,467.0,427.0,295.0
2021-06-22 17:00:00,1276.0,749.0,463.0,419.0,295.0
2021-06-22 18:00:00,1280.0,749.0,456.0,414.0,295.0
2021-06-22 19:00:00,1276.0,757.0,462.0,416.0,298.0
2021-06-22 20:00:00,1287.0,777.0,481.0,426.0,310.0
2021-06-22 21:00:00,1294.0,786.0,495.0,431.0,318.0
2021-06-22 22:00:00,1265.0,770.0,490.0,425.0,315.0
2021-06-22 23:00:00,1181.0,723.0,463.0,409.0,296.0
2021-06-23 00:00:00,1027.0,634.0,415.0,380.0,263.0
2021-06-23 01:00:00,908.0,564.0,374.0,355.0,234.0
2021-06-23 02:00:00,850.0,530.0,352.0,341.0,220.0
2021-06-23 03:00:00,820.0,515.0,342.0,334.0,214.0
2021-06-23 04:00:00,799.0,506.0,338.0,329.0,214.0
2021-06-23 05:00:00,812.0,517.0,340.0,328.0,218.0
2021-06-23 06:00:00,901.0,577.0,370.0,343.0,239.0
2021-06-23 07:00:00,1034.0,646.0,407.0,369.0,264.0
2021-06-23 08:00:00,1084.0,665.0,416.0,372.0,272.0
2021-06-23 09:00:00,1058.0,656.0,412.0,367.0,268.0
2021-06-23 10:00:00,1033.0,643.0,407.0,361.0,264.0
2021-06-23 11:00:00,1019.0,633.0,403.0,354.0,261.0
2021-06-23 12:00:00,1001.0,619.0,398.0,347.0,256.0
2021-06-23 13:00:00,977.0,610.0,395.0,344.0,252.0
2021-06-23 14:00:00,970.0,613.0,401.0,348.0,255.0
2021-06-23 15:00:00,1008.0,646.0,430.0,361.0,272.0
2021-06-23 16:00:00,1094.0,696.0,474.0,380.0,296.0
2021-06-23 17:00:00,1135.0,702.0,484.0,379.0,300.0
2021-06-23 18:00:00,1133.0,690.0,483.0,375.0,294.0
2021-06-23 19:00:00,1128.0,689.0,487.0,379.0,294.0
2021-06-23 20:00:00,1147.0,702.0,497.0,391.0,301.0
2021-06-23 21:00:00,1163.0,717.0,504.0,402.0,307.0
2021-06-23 22:00:00,1162.0,722.0,493.0,399.0,305.0
2021-06-23 23:00:00,1111.0,698.0,462.0,385.0,287.0
2021-06-24 00:00:00,974.0,618.0,408.0,357.0,256.0
2021-06-24 01:00:00,850.0,546.0,364.0,328.0,226.0
2021-06-24 02:00:00,784.0,509.0,342.0,312.0,211.0
2021-06-24 03:00:00,748.0,492.0,331.0,304.0,204.0
2021-06-24 04:00:00,721.0,482.0,326.0,302.0,201.0
2021-06-24 05:00:00,732.0,490.0,332.0,304.0,205.0
2021-06-24 06:00:00,816.0,542.0,364.0,323.0,226.0
2021-06-24 07:00:00,950.0,607.0,406.0,351.0,252.0
2021-06-24 08:00:00,1012.0,628.0,420.0,358.0,261.0
2021-06-24 09:00:00,1005.0,625.0,420.0,358.0,258.0
2021-06-24 10:00:00,990.0,619.0,418.0,358.0,255.0
2021-06-24 11:00:00,981.0,613.0,415.0,356.0,253.0
2021-06-24 12:00:00,966.0,602.0,409.0,351.0,248.0
2021-06-24 13:00:00,951.0,593.0,405.0,352.0,244.0
2021-06-24 14:00:00,949.0,599.0,413.0,360.0,248.0
2021-06-24 15:00:00,992.0,637.0,446.0,381.0,262.0
2021-06-24 16:00:00,1078.0,688.0,488.0,400.0,284.0
2021-06-24 17:00:00,1118.0,700.0,498.0,400.0,289.0
2021-06-24 18:00:00,1127.0,708.0,500.0,401.0,291.0
2021-06-24 19:00:00,1145.0,728.0,509.0,407.0,296.0
2021-06-24 20:00:00,1175.0,749.0,521.0,416.0,305.0
2021-06-24 21:00:00,1200.0,758.0,525.0,425.0,312.0
2021-06-24 22:00:00,1191.0,747.0,508.0,415.0,308.0
2021-06-24 23:00:00,1117.0,697.0,472.0,397.0,286.0
2021-06-25 00:00:00,964.0,601.0,418.0,366.0,248.0
2021-06-25 01:00:00,847.0,531.0,379.0,339.0,219.0
2021-06-25 02:00:00,782.0,494.0,359.0,322.0,203.0
2021-06-25 03:00:00,750.0,478.0,350.0,314.0,196.0
2021-06-25 04:00:00,725.0,468.0,345.0,313.0,194.0
2021-06-25 05:00:00,731.0,473.0,350.0,319.0,196.0
2021-06-25 06:00:00,810.0,526.0,384.0,340.0,214.0
2021-06-25 07:00:00,943.0,595.0,431.0,370.0,242.0
2021-06-25 08:00:00,1018.0,628.0,452.0,382.0,257.0
2021-06-25 09:00:00,1024.0,636.0,458.0,384.0,258.0
2021-06-25 10:00:00,1019.0,638.0,458.0,387.0,257.0
2021-06-25 11:00:00,1016.0,638.0,456.0,388.0,255.0
2021-06-25 12:00:00,1006.0,628.0,449.0,386.0,251.0
2021-06-25 13:00:00,993.0,620.0,442.0,383.0,246.0
2021-06-25 14:00:00,989.0,619.0,444.0,384.0,245.0
2021-06-25 15:00:00,1012.0,641.0,466.0,399.0,255.0
2021-06-25 16:00:00,1072.0,677.0,501.0,413.0,272.0
2021-06-25 17:00:00,1110.0,690.0,511.0,417.0,277.0
2021-06-25 18:00:00,1116.0,695.0,514.0,419.0,274.0
2021-06-25 19:00:00,1109.0,697.0,514.0,421.0,272.0
2021-06-25 20:00:00,1096.0,693.0,507.0,421.0,271.0
2021-06-25 21:00:00,1086.0,684.0,494.0,416.0,269.0
2021-06-25 22:00:00,1077.0,672.0,479.0,407.0,265.0
2021-06-25 23:00:00,1042.0,648.0,459.0,394.0,254.0
2021-06-26 00:00:00,943.0,591.0,425.0,377.0,235.0
2021-06-26 01:00:00,843.0,531.0,390.0,358.0,211.0
2021-06-26 02:00:00,779.0,492.0,368.0,344.0,194.0
2021-06-26 03:00:00,737.0,472.0,353.0,337.0,185.0
2021-06-26 04:00:00,706.0,457.0,345.0,332.0,182.0
2021-06-26 05:00:00,695.0,451.0,343.0,329.0,181.0
2021-06-26 06:00:00,708.0,460.0,349.0,331.0,181.0
2021-06-26 07:00:00,764.0,497.0,370.0,340.0,196.0
2021-06-26 08:00:00,876.0,569.0,410.0,360.0,219.0
2021-06-26 09:00:00,999.0,641.0,451.0,385.0,249.0
2021-06-26 10:00:00,1063.0,675.0,470.0,399.0,264.0
2021-06-26 11:00:00,1072.0,676.0,470.0,400.0,268.0
2021-06-26 12:00:00,1041.0,659.0,458.0,394.0,264.0
2021-06-26 13:00:00,1007.0,640.0,445.0,389.0,258.0
2021-06-26 14:00:00,983.0,627.0,440.0,392.0,256.0
2021-06-26 15:00:00,979.0,626.0,445.0,400.0,259.0
2021-06-26 16:00:00,1004.0,641.0,462.0,408.0,269.0
2021-06-26 17:00:00,1045.0,669.0,485.0,421.0,282.0
2021-06-26 18:00:00,1080.0,703.0,506.0,433.0,296.0
2021-06-26 19:00:00,1082.0,711.0,507.0,439.0,298.0
2021-06-26 20:00:00,1069.0,695.0,495.0,435.0,292.0
2021-06-26 21:00:00,1038.0,675.0,474.0,424.0,280.0
2021-06-26 22:00:00,1007.0,657.0,453.0,408.0,266.0
2021-06-26 23:00:00,969.0,632.0,434.0,393.0,254.0
2021-06-27 00:00:00,887.0,580.0,409.0,376.0,238.0
2021-06-27 01:00:00,798.0,526.0,380.0,357.0,218.0
2021-06-27 02:00:00,739.0,493.0,361.0,344.0,208.0
2021-06-27 03:00:00,703.0,474.0,349.0,335.0,197.0
2021-06-27 04:00:00,671.0,462.0,345.0,330.0,195.0
2021-06-27 05:00:00,655.0,454.0,341.0,328.0,191.0
2021-06-27 06:00:00,661.0,461.0,343.0,331.0,196.0
2021-06-27 07:00:00,701.0,487.0,356.0,339.0,201.0
2021-06-27 08:00:00,791.0,545.0,386.0,357.0,224.0
2021-06-27 09:00:00,918.0,621.0,427.0,384.0,249.0
2021-06-27 10:00:00,1025.0,672.0,454.0,407.0,268.0
2021-06-27 11:00:00,1078.0,691.0,458.0,413.0,272.0
2021-06-27 12:00:00,1093.0,689.0,450.0,406.0,269.0
2021-06-27 13:00:00,1090.0,682.0,443.0,407.0,268.0
2021-06-27 14:00:00,1087.0,678.0,443.0,410.0,272.0
2021-06-27 15:00:00,1096.0,678.0,453.0,416.0,275.0
2021-06-27 16:00:00,1124.0,685.0,465.0,417.0,276.0
2021-06-27 17:00:00,1164.0,698.0,477.0,417.0,277.0
2021-06-27 18:00:00,1203.0,725.0,492.0,414.0,288.0
2021-06-27 19:00:00,1217.0,746.0,505.0,420.0,299.0
2021-06-27 20:00:00,1232.0,761.0,515.0,428.0,306.0
2021-06-27 21:00:00,1219.0,757.0,511.0,427.0,306.0
2021-06-27 22:00:00,1171.0,731.0,492.0,416.0,297.0
2021-06-27 23:00:00,1075.0,676.0,457.0,398.0,276.0
2021-06-28 00:00:00,927.0,588.0,404.0,366.0,242.0
2021-06-28 01:00:00,820.0,522.0,362.0,340.0,214.0
2021-06-28 02:00:00,761.0,490.0,342.0,325.0,199.0
2021-06-28 03:00:00,730.0,475.0,332.0,318.0,193.0
2021-06-28 04:00:00,706.0,467.0,327.0,316.0,193.0
2021-06-28 05:00:00,714.0,475.0,332.0,320.0,197.0
2021-06-28 06:00:00,793.0,527.0,362.0,342.0,216.0
2021-06-28 07:00:00,919.0,591.0,399.0,373.0,242.0
2021-06-28 08:00:00,987.0,622.0,411.0,382.0,255.0
2021-06-28 09:00:00,993.0,631.0,413.0,386.0,257.0
2021-06-28 10:00:00,994.0,636.0,409.0,391.0,258.0
2021-06-28 11:00:00,995.0,636.0,403.0,392.0,257.0
2021-06-28 12:00:00,988.0,630.0,397.0,391.0,253.0
2021-06-28 13:00:00,969.0,623.0,392.0,394.0,249.0
2021-06-28 14:00:00,963.0,626.0,398.0,402.0,248.0
2021-06-28 15:00:00,995.0,663.0,430.0,424.0,261.0
2021-06-28 16:00:00,1082.0,713.0,473.0,446.0,283.0
2021-06-28 17:00:00,1123.0,717.0,478.0,445.0,285.0
2021-06-28 18:00:00,1133.0,716.0,478.0,441.0,284.0
2021-06-28 19:00:00,1138.0,723.0,487.0,443.0,288.0
2021-06-28 20:00:00,1152.0,740.0,497.0,447.0,296.0
2021-06-28 21:00:00,1175.0,757.0,504.0,448.0,302.0
2021-06-28 22:00:00,1162.0,743.0,489.0,437.0,299.0
2021-06-28 23:00:00,1082.0,692.0,453.0,415.0,278.0
2021-06-29 00:00:00,941.0,607.0,404.0,387.0,248.0
2021-06-29 01:00:00,814.0,533.0,359.0,360.0,217.0
2021-06-29 02:00:00,749.0,498.0,337.0,344.0,201.0
2021-06-29 03:00:00,717.0,483.0,327.0,338.0,196.0
2021-06-29 04:00:00,692.0,475.0,323.0,335.0,192.0
2021-06-29 05:00:00,699.0,483.0,329.0,339.0,196.0
2021-06-29 06:00:00,776.0,534.0,361.0,358.0,216.0
2021-06-29 07:00:00,900.0,596.0,405.0,387.0,241.0
2021-06-29 08:00:00,969.0,624.0,423.0,395.0,254.0
2021-06-29 09:00:00,977.0,629.0,432.0,397.0,256.0
2021-06-29 10:00:00,977.0,626.0,436.0,399.0,258.0
2021-06-29 11:00:00,979.0,622.0,438.0,399.0,256.0
2021-06-29 12:00:00,968.0,610.0,433.0,397.0,252.0
2021-06-29 13:00:00,951.0,598.0,427.0,398.0,246.0
2021-06-29 14:00:00,948.0,601.0,433.0,407.0,245.0
2021-06-29 15:00:00,988.0,637.0,465.0,429.0,259.0
2021-06-29 16:00:00,1080.0,684.0,507.0,451.0,278.0
2021-06-29 17:00:00,1124.0,695.0,510.0,451.0,281.0
2021-06-29 18:00:00,1130.0,699.0,501.0,448.0,281.0
2021-06-29 19:00:00,1122.0,703.0,495.0,448.0,280.0
2021-06-29 20:00:00,1145.0,723.0,505.0,457.0,288.0
2021-06-29 21:00:00,1167.0,734.0,507.0,458.0,293.0
2021-06-29 22:00:00,1150.0,729.0,498.0,448.0,290.0
2021-06-29 23:00:00,1065.0,684.0,470.0,427.0,270.0
2021-06-30 00:00:00,930.0,598.0,427.0,399.0,241.0
2021-06-30 01:00:00,811.0,524.0,384.0,370.0,211.0
2021-06-30 02:00:00,753.0,488.0,365.0,354.0,196.0
2021-06-30 03:00:00,724.0,472.0,357.0,347.0,189.0
2021-06-30 04:00:00,700.0,461.0,350.0,344.0,185.0
2021-06-30 05:00:00,710.0,469.0,354.0,347.0,189.0
2021-06-30 06:00:00,786.0,515.0,379.0,366.0,206.0
2021-06-30 07:00:00,904.0,574.0,413.0,394.0,228.0
2021-06-30 08:00:00,966.0,597.0,423.0,402.0,237.0
2021-06-30 09:00:00,967.0,600.0,423.0,402.0,236.0
2021-06-30 10:00:00,957.0,596.0,416.0,401.0,233.0
2021-06-30 11:00:00,954.0,590.0,407.0,399.0,229.0
2021-06-30 12:00:00,943.0,576.0,397.0,392.0,226.0
2021-06-30 13:00:00,924.0,566.0,390.0,388.0,222.0
2021-06-30 14:00:00,922.0,569.0,390.0,394.0,221.0
2021-06-30 15:00:00,961.0,603.0,409.0,413.0,234.0
2021-06-30 16:00:00,1043.0,649.0,440.0,423.0,252.0
2021-06-30 17:00:00,1082.0,656.0,440.0,422.0,254.0
2021-06-30 18:00:00,1089.0,658.0,435.0,419.0,251.0
2021-06-30 19:00:00,1092.0,667.0,437.0,420.0,256.0
2021-06-30 20:00:00,1108.0,684.0,450.0,428.0,265.0
2021-06-30 21:00:00,1125.0,695.0,461.0,430.0,271.0
2021-06-30 22:00:00,1134.0,693.0,459.0,425.0,272.0
2021-06-30 23:00:00,1074.0,654.0,438.0,408.0,259.0
2021-07-01 00:00:00,939.0,570.0,389.0,383.0,227.0
2021-07-01 01:00:00,823.0,498.0,348.0,357.0,197.0
2021-07-01 02:00:00,760.0,461.0,326.0,341.0,181.0
2021-07-01 03:00:00,729.0,444.0,315.0,330.0,172.0
2021-07-01 04:00:00,708.0,434.0,309.0,324.0,167.0
2021-07-01 05:00:00,716.0,441.0,310.0,321.0,171.0
2021-07-01 06:00:00,785.0,485.0,335.0,335.0,188.0
2021-07-01 07:00:00,894.0,542.0,367.0,359.0,210.0
2021-07-01 08:00:00,957.0,569.0,379.0,365.0,221.0
2021-07-01 09:00:00,958.0,574.0,380.0,363.0,223.0
2021-07-01 10:00:00,951.0,571.0,375.0,357.0,225.0
2021-07-01 11:00:00,945.0,565.0,366.0,351.0,222.0
2021-07-01 12:00:00,933.0,557.0,357.0,344.0,217.0
2021-07-01 13:00:00,922.0,554.0,350.0,338.0,214.0
2021-07-01 14:00:00,924.0,563.0,351.0,340.0,215.0
2021-07-01 15:00:00,963.0,600.0,371.0,353.0,227.0
2021-07-01 16:00:00,1045.0,653.0,401.0,367.0,244.0
2021-07-01 17:00:00,1092.0,674.0,404.0,366.0,247.0
2021-07-01 18:00:00,1108.0,689.0,403.0,365.0,247.0
2021-07-01 19:00:00,1117.0,707.0,410.0,371.0,252.0
2021-07-01 20:00:00,1129.0,725.0,423.0,378.0,261.0
2021-07-01 21:00:00,1131.0,723.0,433.0,385.0,269.0
2021-07-01 22:00:00,1103.0,701.0,433.0,381.0,268.0
2021-07-01 23:00:00,1031.0,648.0,412.0,367.0,252.0
2021-07-02 00:00:00,899.0,561.0,364.0,339.0,223.0
2021-07-02 01:00:00,792.0,493.0,317.0,313.0,193.0
2021-07-02 02:00:00,732.0,457.0,290.0,297.0,175.0
2021-07-02 03:00:00,701.0,441.0,278.0,289.0,166.0
2021-07-02 04:00:00,675.0,430.0,271.0,286.0,161.0
2021-07-02 05:00:00,681.0,433.0,273.0,287.0,163.0
2021-07-02 06:00:00,748.0,478.0,301.0,304.0,178.0
2021-07-02 07:00:00,856.0,537.0,335.0,331.0,200.0
2021-07-02 08:00:00,926.0,571.0,351.0,341.0,214.0
2021-07-02 09:00:00,940.0,585.0,356.0,345.0,219.0
2021-07-02 10:00:00,937.0,590.0,355.0,345.0,222.0
2021-07-02 11:00:00,938.0,589.0,350.0,341.0,218.0
2021-07-02 12:00:00,928.0,580.0,344.0,336.0,216.0
2021-07-02 13:00:00,919.0,574.0,339.0,334.0,213.0
2021-07-02 14:00:00,921.0,580.0,341.0,336.0,214.0
2021-07-02 15:00:00,949.0,608.0,358.0,346.0,224.0
2021-07-02 16:00:00,1007.0,646.0,386.0,358.0,241.0
2021-07-02 17:00:00,1048.0,670.0,397.0,361.0,246.0
2021-07-02 18:00:00,1058.0,680.0,402.0,362.0,246.0
2021-07-02 19:00:00,1045.0,679.0,403.0,364.0,247.0
2021-07-02 20:00:00,1023.0,665.0,401.0,363.0,249.0
2021-07-02 21:00:00,1011.0,651.0,396.0,362.0,250.0
2021-07-02 22:00:00,999.0,635.0,385.0,355.0,242.0
2021-07-02 23:00:00,979.0,610.0,372.0,346.0,228.0
2021-07-03 00:00:00,891.0,549.0,342.0,330.0,209.0
2021-07-03 01:00:00,794.0,490.0,306.0,312.0,186.0
2021-07-03 02:00:00,726.0,453.0,281.0,298.0,171.0
2021-07-03 03:00:00,687.0,432.0,267.0,290.0,162.0
2021-07-03 04:00:00,657.0,417.0,258.0,283.0,157.0
2021-07-03 05:00:00,646.0,412.0,255.0,280.0,155.0
2021-07-03 06:00:00,656.0,422.0,258.0,280.0,158.0
2021-07-03 07:00:00,708.0,458.0,276.0,289.0,169.0
2021-07-03 08:00:00,815.0,529.0,315.0,309.0,192.0
2021-07-03 09:00:00,925.0,604.0,353.0,334.0,220.0
2021-07-03 10:00:00,973.0,642.0,368.0,346.0,239.0
2021-07-03 11:00:00,971.0,647.0,365.0,345.0,248.0
2021-07-03 12:00:00,944.0,632.0,355.0,336.0,250.0
2021-07-03 13:00:00,918.0,616.0,345.0,329.0,247.0
2021-07-03 14:00:00,902.0,609.0,342.0,327.0,247.0
2021-07-03 15:00:00,905.0,613.0,346.0,328.0,252.0
2021-07-03 16:00:00,930.0,628.0,360.0,333.0,264.0
2021-07-03 17:00:00,971.0,654.0,377.0,339.0,271.0
2021-07-03 18:00:00,1001.0,680.0,395.0,346.0,277.0
2021-07-03 19:00:00,988.0,679.0,399.0,348.0,275.0
2021-07-03 20:00:00,987.0,663.0,397.0,350.0,272.0
2021-07-03 21:00:00,963.0,639.0,387.0,345.0,256.0
2021-07-03 22:00:00,947.0,619.0,372.0,336.0,248.0
2021-07-03 23:00:00,927.0,597.0,355.0,326.0,233.0
2021-07-04 00:00:00,848.0,544.0,330.0,311.0,216.0
2021-07-04 01:00:00,761.0,491.0,299.0,294.0,193.0
2021-07-04 02:00:00,699.0,455.0,276.0,283.0,183.0
2021-07-04 03:00:00,660.0,434.0,262.0,275.0,171.0
2021-07-04 04:00:00,626.0,419.0,254.0,269.0,165.0
2021-07-04 05:00:00,608.0,407.0,250.0,265.0,166.0
2021-07-04 06:00:00,610.0,411.0,252.0,264.0,167.0
2021-07-04 07:00:00,644.0,435.0,265.0,270.0,175.0
2021-07-04 08:00:00,724.0,490.0,297.0,246.0,190.0
2021-07-04 09:00:00,834.0,561.0,337.0,261.0,221.0
2021-07-04 10:00:00,920.0,614.0,365.0,282.0,241.0
2021-07-04 11:00:00,964.0,637.0,373.0,284.0,244.0
2021-07-04 12:00:00,979.0,642.0,371.0,281.0,246.0
2021-07-04 13:00:00,979.0,643.0,367.0,277.0,243.0
2021-07-04 14:00:00,979.0,638.0,367.0,274.0,244.0
2021-07-04 15:00:00,995.0,654.0,374.0,283.0,244.0
2021-07-04 16:00:00,1021.0,654.0,386.0,286.0,254.0
2021-07-04 17:00:00,1035.0,665.0,398.0,290.0,261.0
2021-07-04 18:00:00,1055.0,683.0,410.0,297.0,266.0
2021-07-04 19:00:00,1063.0,696.0,416.0,305.0,274.0
2021-07-04 20:00:00,1072.0,701.0,420.0,312.0,277.0
2021-07-04 21:00:00,1068.0,690.0,420.0,314.0,274.0
2021-07-04 22:00:00,1047.0,673.0,411.0,308.0,265.0
2021-07-04 23:00:00,986.0,628.0,387.0,291.0,241.0
2021-07-05 00:00:00,860.0,544.0,342.0,262.0,213.0
2021-07-05 01:00:00,757.0,478.0,298.0,237.0,184.0
2021-07-05 02:00:00,696.0,443.0,272.0,223.0,169.0
2021-07-05 03:00:00,664.0,427.0,257.0,216.0,163.0
2021-07-05 04:00:00,640.0,415.0,249.0,221.0,159.0
2021-07-05 05:00:00,640.0,418.0,251.0,216.0,160.0
2021-07-05 06:00:00,694.0,459.0,274.0,237.0,179.0
2021-07-05 07:00:00,778.0,509.0,305.0,260.0,194.0
2021-07-05 08:00:00,848.0,544.0,323.0,274.0,209.0
2021-07-05 09:00:00,883.0,565.0,333.0,285.0,219.0
2021-07-05 10:00:00,897.0,575.0,336.0,289.0,224.0
2021-07-05 11:00:00,901.0,575.0,335.0,289.0,223.0
2021-07-05 12:00:00,900.0,570.0,332.0,285.0,222.0
2021-07-05 13:00:00,893.0,566.0,329.0,284.0,219.0
2021-07-05 14:00:00,896.0,574.0,333.0,288.0,223.0
2021-07-05 15:00:00,933.0,614.0,358.0,301.0,236.0
2021-07-05 16:00:00,1007.0,662.0,392.0,316.0,253.0
2021-07-05 17:00:00,1045.0,679.0,395.0,318.0,256.0
2021-07-05 18:00:00,1056.0,686.0,393.0,318.0,256.0
2021-07-05 19:00:00,1061.0,691.0,397.0,324.0,259.0
2021-07-05 20:00:00,1070.0,699.0,407.0,331.0,260.0
2021-07-05 21:00:00,1075.0,693.0,412.0,334.0,261.0
2021-07-05 22:00:00,1043.0,668.0,407.0,330.0,258.0
2021-07-05 23:00:00,962.0,614.0,379.0,316.0,241.0
2021-07-06 00:00:00,835.0,530.0,329.0,285.0,215.0
2021-07-06 01:00:00,736.0,468.0,286.0,258.0,185.0
2021-07-06 02:00:00,682.0,436.0,261.0,239.0,169.0
2021-07-06 03:00:00,653.0,423.0,247.0,230.0,162.0
2021-07-06 04:00:00,627.0,413.0,239.0,225.0,159.0
2021-07-06 05:00:00,626.0,417.0,241.0,226.0,164.0
2021-07-06 06:00:00,683.0,457.0,263.0,240.0,175.0
2021-07-06 07:00:00,768.0,508.0,293.0,261.0,194.0
2021-07-06 08:00:00,838.0,547.0,314.0,272.0,209.0
2021-07-06 09:00:00,879.0,571.0,328.0,279.0,219.0
2021-07-06 10:00:00,901.0,584.0,336.0,281.0,225.0
2021-07-06 11:00:00,908.0,585.0,339.0,280.0,225.0
2021-07-06 12:00:00,902.0,578.0,337.0,277.0,224.0
2021-07-06 13:00:00,892.0,573.0,337.0,275.0,222.0
2021-07-06 14:00:00,889.0,585.0,344.0,281.0,221.0
2021-07-06 15:00:00,919.0,629.0,370.0,295.0,234.0
2021-07-06 16:00:00,987.0,684.0,402.0,310.0,254.0
2021-07-06 17:00:00,1027.0,708.0,406.0,313.0,259.0
2021-07-06 18:00:00,1051.0,723.0,405.0,315.0,262.0
2021-07-06 19:00:00,1079.0,725.0,404.0,320.0,266.0
2021-07-06 20:00:00,1113.0,726.0,415.0,330.0,275.0
2021-07-06 21:00:00,1099.0,707.0,415.0,332.0,276.0
2021-07-06 22:00:00,1055.0,676.0,400.0,324.0,262.0
2021-07-06 23:00:00,966.0,625.0,377.0,306.0,241.0
2021-07-07 00:00:00,850.0,553.0,339.0,282.0,215.0
2021-07-07 01:00:00,745.0,489.0,291.0,251.0,188.0
2021-07-07 02:00:00,690.0,456.0,266.0,231.0,173.0
2021-07-07 03:00:00,663.0,442.0,254.0,223.0,167.0
2021-07-07 04:00:00,641.0,432.0,246.0,218.0,164.0
2021-07-07 05:00:00,640.0,432.0,248.0,220.0,165.0
2021-07-07 06:00:00,691.0,473.0,271.0,234.0,178.0
2021-07-07 07:00:00,776.0,526.0,300.0,257.0,197.0
2021-07-07 08:00:00,846.0,565.0,319.0,267.0,211.0
2021-07-07 09:00:00,886.0,594.0,333.0,276.0,224.0
2021-07-07 10:00:00,905.0,611.0,340.0,279.0,230.0
2021-07-07 11:00:00,913.0,615.0,341.0,279.0,231.0
2021-07-07 12:00:00,906.0,608.0,338.0,277.0,232.0
2021-07-07 13:00:00,896.0,601.0,336.0,279.0,228.0
2021-07-07 14:00:00,898.0,607.0,343.0,286.0,231.0
2021-07-07 15:00:00,934.0,645.0,370.0,303.0,248.0
2021-07-07 16:00:00,1005.0,691.0,405.0,321.0,266.0
2021-07-07 17:00:00,1041.0,705.0,408.0,323.0,270.0
2021-07-07 18:00:00,1056.0,717.0,407.0,327.0,270.0
2021-07-07 19:00:00,1060.0,726.0,413.0,330.0,273.0
2021-07-07 20:00:00,1075.0,739.0,427.0,338.0,282.0
2021-07-07 21:00:00,1059.0,724.0,422.0,334.0,276.0
2021-07-07 22:00:00,1029.0,695.0,403.0,320.0,263.0
2021-07-07 23:00:00,975.0,651.0,379.0,303.0,248.0
2021-07-08 00:00:00,881.0,581.0,341.0,280.0,225.0
2021-07-08 01:00:00,772.0,511.0,295.0,251.0,197.0
2021-07-08 02:00:00,712.0,474.0,271.0,235.0,183.0
2021-07-08 03:00:00,682.0,457.0,258.0,227.0,176.0
2021-07-08 04:00:00,653.0,445.0,250.0,224.0,171.0
2021-07-08 05:00:00,651.0,448.0,253.0,226.0,173.0
2021-07-08 06:00:00,704.0,484.0,276.0,243.0,187.0
2021-07-08 07:00:00,784.0,533.0,305.0,266.0,205.0
2021-07-08 08:00:00,852.0,571.0,326.0,281.0,221.0
2021-07-08 09:00:00,890.0,598.0,340.0,294.0,231.0
2021-07-08 10:00:00,905.0,609.0,346.0,304.0,236.0
2021-07-08 11:00:00,910.0,613.0,346.0,309.0,239.0
2021-07-08 12:00:00,902.0,606.0,342.0,310.0,238.0
2021-07-08 13:00:00,890.0,600.0,340.0,312.0,237.0
2021-07-08 14:00:00,889.0,608.0,345.0,319.0,240.0
2021-07-08 15:00:00,920.0,642.0,367.0,336.0,253.0
2021-07-08 16:00:00,987.0,682.0,396.0,352.0,271.0
2021-07-08 17:00:00,1018.0,688.0,401.0,353.0,274.0
2021-07-08 18:00:00,1026.0,692.0,399.0,352.0,271.0
2021-07-08 19:00:00,1026.0,699.0,402.0,353.0,274.0
2021-07-08 20:00:00,1035.0,710.0,409.0,358.0,281.0
2021-07-08 21:00:00,1043.0,711.0,412.0,357.0,284.0
2021-07-08 22:00:00,1037.0,697.0,407.0,350.0,278.0
2021-07-08 23:00:00,991.0,654.0,386.0,333.0,257.0
2021-07-09 00:00:00,872.0,574.0,343.0,305.0,227.0
2021-07-09 01:00:00,771.0,511.0,299.0,278.0,201.0
2021-07-09 02:00:00,719.0,477.0,275.0,262.0,187.0
2021-07-09 03:00:00,684.0,459.0,263.0,254.0,180.0
2021-07-09 04:00:00,658.0,450.0,256.0,251.0,177.0
2021-07-09 05:00:00,661.0,451.0,257.0,253.0,178.0
2021-07-09 06:00:00,712.0,484.0,279.0,270.0,191.0
2021-07-09 07:00:00,788.0,536.0,308.0,294.0,209.0
2021-07-09 08:00:00,856.0,577.0,328.0,309.0,223.0
2021-07-09 09:00:00,897.0,605.0,343.0,319.0,234.0
2021-07-09 10:00:00,911.0,619.0,349.0,326.0,241.0
2021-07-09 11:00:00,916.0,618.0,347.0,326.0,242.0
2021-07-09 12:00:00,908.0,604.0,342.0,323.0,242.0
2021-07-09 13:00:00,897.0,590.0,338.0,321.0,241.0
2021-07-09 14:00:00,895.0,591.0,340.0,323.0,243.0
2021-07-09 15:00:00,917.0,609.0,358.0,332.0,254.0
2021-07-09 16:00:00,971.0,638.0,383.0,342.0,265.0
2021-07-09 17:00:00,1019.0,653.0,394.0,343.0,270.0
2021-07-09 18:00:00,1032.0,660.0,401.0,346.0,272.0
2021-07-09 19:00:00,1018.0,661.0,406.0,347.0,272.0
2021-07-09 20:00:00,997.0,654.0,405.0,347.0,270.0
2021-07-09 21:00:00,977.0,643.0,397.0,341.0,263.0
2021-07-09 22:00:00,963.0,634.0,384.0,334.0,258.0
2021-07-09 23:00:00,933.0,618.0,365.0,323.0,246.0
2021-07-10 00:00:00,846.0,565.0,333.0,305.0,229.0
2021-07-10 01:00:00,759.0,507.0,299.0,286.0,208.0
2021-07-10 02:00:00,700.0,469.0,274.0,271.0,194.0
2021-07-10 03:00:00,667.0,450.0,260.0,261.0,187.0
2021-07-10 04:00:00,642.0,436.0,251.0,256.0,182.0
2021-07-10 05:00:00,627.0,428.0,248.0,254.0,181.0
2021-07-10 06:00:00,632.0,436.0,253.0,256.0,183.0
2021-07-10 07:00:00,675.0,466.0,270.0,266.0,192.0
2021-07-10 08:00:00,765.0,529.0,306.0,287.0,215.0
2021-07-10 09:00:00,880.0,600.0,348.0,312.0,240.0
2021-07-10 10:00:00,966.0,641.0,371.0,326.0,255.0
2021-07-10 11:00:00,1018.0,655.0,377.0,330.0,260.0
2021-07-10 12:00:00,1037.0,652.0,374.0,325.0,256.0
2021-07-10 13:00:00,1034.0,642.0,371.0,319.0,250.0
2021-07-10 14:00:00,1027.0,634.0,376.0,318.0,247.0
2021-07-10 15:00:00,1033.0,638.0,386.0,321.0,249.0
2021-07-10 16:00:00,1061.0,655.0,403.0,327.0,253.0
2021-07-10 17:00:00,1093.0,677.0,421.0,334.0,261.0
2021-07-10 18:00:00,1120.0,698.0,432.0,344.0,271.0
2021-07-10 19:00:00,1106.0,696.0,429.0,348.0,275.0
2021-07-10 20:00:00,1074.0,677.0,415.0,345.0,268.0
2021-07-10 21:00:00,1030.0,654.0,396.0,338.0,257.0
2021-07-10 22:00:00,991.0,634.0,377.0,328.0,247.0
2021-07-10 23:00:00,940.0,613.0,362.0,318.0,235.0
2021-07-11 00:00:00,859.0,562.0,334.0,301.0,219.0
2021-07-11 01:00:00,783.0,510.0,301.0,284.0,200.0
2021-07-11 02:00:00,733.0,477.0,280.0,270.0,187.0
2021-07-11 03:00:00,703.0,459.0,266.0,262.0,179.0
2021-07-11 04:00:00,674.0,444.0,257.0,256.0,176.0
2021-07-11 05:00:00,655.0,434.0,253.0,254.0,174.0
2021-07-11 06:00:00,658.0,439.0,258.0,254.0,175.0
2021-07-11 07:00:00,690.0,462.0,272.0,261.0,183.0
2021-07-11 08:00:00,766.0,516.0,304.0,276.0,203.0
2021-07-11 09:00:00,870.0,585.0,347.0,298.0,228.0
2021-07-11 10:00:00,945.0,628.0,384.0,316.0,247.0
2021-07-11 11:00:00,974.0,637.0,399.0,322.0,256.0
2021-07-11 12:00:00,968.0,627.0,403.0,321.0,256.0
2021-07-11 13:00:00,949.0,613.0,404.0,321.0,255.0
2021-07-11 14:00:00,934.0,604.0,407.0,323.0,256.0
2021-07-11 15:00:00,939.0,604.0,414.0,330.0,258.0
2021-07-11 16:00:00,962.0,612.0,422.0,335.0,261.0
2021-07-11 17:00:00,984.0,624.0,425.0,337.0,262.0
2021-07-11 18:00:00,1011.0,647.0,428.0,345.0,270.0
2021-07-11 19:00:00,1031.0,668.0,433.0,353.0,276.0
2021-07-11 20:00:00,1052.0,687.0,442.0,361.0,281.0
2021-07-11 21:00:00,1025.0,671.0,427.0,351.0,273.0
2021-07-11 22:00:00,996.0,649.0,407.0,337.0,261.0
2021-07-11 23:00:00,942.0,616.0,382.0,318.0,244.0
2021-07-12 00:00:00,868.0,564.0,355.0,301.0,227.0
2021-07-12 01:00:00,772.0,499.0,313.0,276.0,205.0
2021-07-12 02:00:00,705.0,458.0,286.0,257.0,190.0
2021-07-12 03:00:00,671.0,441.0,274.0,248.0,183.0
2021-07-12 04:00:00,645.0,431.0,267.0,245.0,181.0
2021-07-12 05:00:00,640.0,432.0,269.0,247.0,182.0
2021-07-12 06:00:00,679.0,458.0,286.0,261.0,190.0
2021-07-12 07:00:00,740.0,497.0,311.0,282.0,202.0
2021-07-12 08:00:00,811.0,537.0,333.0,297.0,213.0
2021-07-12 09:00:00,872.0,572.0,352.0,311.0,225.0
2021-07-12 10:00:00,901.0,584.0,355.0,320.0,227.0
2021-07-12 11:00:00,906.0,578.0,349.0,323.0,224.0
2021-07-12 12:00:00,894.0,562.0,341.0,322.0,219.0
2021-07-12 13:00:00,877.0,549.0,335.0,321.0,215.0
2021-07-12 14:00:00,868.0,546.0,335.0,324.0,214.0
2021-07-12 15:00:00,885.0,570.0,350.0,338.0,222.0
2021-07-12 16:00:00,930.0,600.0,373.0,350.0,232.0
2021-07-12 17:00:00,955.0,617.0,376.0,348.0,236.0
2021-07-12 18:00:00,970.0,635.0,381.0,346.0,240.0
2021-07-12 19:00:00,976.0,648.0,387.0,347.0,243.0
2021-07-12 20:00:00,986.0,656.0,399.0,351.0,249.0
2021-07-12 21:00:00,995.0,659.0,405.0,353.0,255.0
2021-07-12 22:00:00,1000.0,652.0,401.0,348.0,254.0
2021-07-12 23:00:00,955.0,611.0,381.0,333.0,236.0
2021-07-13 00:00:00,840.0,531.0,338.0,306.0,208.0
2021-07-13 01:00:00,745.0,468.0,295.0,281.0,183.0
2021-07-13 02:00:00,691.0,435.0,272.0,265.0,169.0
2021-07-13 03:00:00,664.0,418.0,260.0,256.0,162.0
2021-07-13 04:00:00,641.0,407.0,253.0,252.0,159.0
2021-07-13 05:00:00,642.0,406.0,254.0,253.0,158.0
2021-07-13 06:00:00,677.0,432.0,270.0,266.0,168.0
2021-07-13 07:00:00,733.0,474.0,294.0,285.0,182.0
2021-07-13 08:00:00,798.0,517.0,318.0,300.0,196.0
2021-07-13 09:00:00,845.0,554.0,338.0,315.0,209.0
2021-07-13 10:00:00,866.0,570.0,345.0,324.0,213.0
2021-07-13 11:00:00,866.0,567.0,342.0,329.0,213.0
2021-07-13 12:00:00,852.0,553.0,336.0,329.0,209.0
2021-07-13 13:00:00,839.0,544.0,330.0,329.0,206.0
2021-07-13 14:00:00,834.0,544.0,332.0,336.0,207.0
2021-07-13 15:00:00,858.0,569.0,350.0,351.0,214.0
2021-07-13 16:00:00,906.0,601.0,372.0,365.0,226.0
2021-07-13 17:00:00,931.0,615.0,376.0,366.0,231.0
2021-07-13 18:00:00,950.0,632.0,379.0,368.0,235.0
2021-07-13 19:00:00,957.0,642.0,387.0,370.0,239.0
2021-07-13 20:00:00,967.0,649.0,398.0,376.0,245.0
2021-07-13 21:00:00,978.0,648.0,405.0,375.0,250.0
2021-07-13 22:00:00,988.0,640.0,400.0,367.0,248.0
2021-07-13 23:00:00,939.0,600.0,378.0,350.0,229.0
2021-07-14 00:00:00,824.0,523.0,332.0,323.0,200.0
2021-07-14 01:00:00,724.0,459.0,290.0,298.0,176.0
2021-07-14 02:00:00,665.0,423.0,265.0,282.0,162.0
2021-07-14 03:00:00,634.0,407.0,253.0,274.0,156.0
2021-07-14 04:00:00,606.0,394.0,246.0,271.0,153.0
2021-07-14 05:00:00,601.0,392.0,246.0,273.0,154.0
2021-07-14 06:00:00,637.0,418.0,263.0,286.0,163.0
2021-07-14 07:00:00,695.0,461.0,288.0,306.0,177.0
2021-07-14 08:00:00,763.0,506.0,314.0,318.0,195.0
2021-07-14 09:00:00,820.0,545.0,337.0,327.0,211.0
2021-07-14 10:00:00,855.0,567.0,347.0,331.0,220.0
2021-07-14 11:00:00,870.0,570.0,348.0,330.0,222.0
2021-07-14 12:00:00,870.0,558.0,341.0,325.0,219.0
2021-07-14 13:00:00,867.0,549.0,335.0,321.0,215.0
2021-07-14 14:00:00,866.0,546.0,337.0,323.0,213.0
2021-07-14 15:00:00,899.0,564.0,353.0,335.0,220.0
2021-07-14 16:00:00,949.0,588.0,376.0,346.0,229.0
2021-07-14 17:00:00,973.0,597.0,381.0,344.0,230.0
2021-07-14 18:00:00,991.0,607.0,383.0,343.0,232.0
2021-07-14 19:00:00,990.0,620.0,389.0,347.0,235.0
2021-07-14 20:00:00,985.0,633.0,400.0,352.0,244.0
2021-07-14 21:00:00,982.0,641.0,403.0,354.0,249.0
2021-07-14 22:00:00,977.0,639.0,396.0,350.0,248.0
2021-07-14 23:00:00,929.0,606.0,372.0,338.0,234.0
2021-07-15 00:00:00,817.0,527.0,326.0,313.0,206.0
2021-07-15 01:00:00,724.0,461.0,286.0,288.0,181.0
2021-07-15 02:00:00,670.0,424.0,264.0,270.0,168.0
2021-07-15 03:00:00,641.0,408.0,252.0,261.0,161.0
2021-07-15 04:00:00,616.0,394.0,245.0,256.0,156.0
2021-07-15 05:00:00,608.0,390.0,247.0,256.0,157.0
2021-07-15 06:00:00,641.0,415.0,263.0,267.0,167.0
2021-07-15 07:00:00,700.0,457.0,289.0,285.0,181.0
2021-07-15 08:00:00,768.0,503.0,317.0,298.0,198.0
2021-07-15 09:00:00,826.0,541.0,344.0,310.0,213.0
2021-07-15 10:00:00,854.0,556.0,358.0,319.0,222.0
2021-07-15 11:00:00,857.0,555.0,365.0,320.0,226.0
2021-07-15 12:00:00,845.0,544.0,364.0,322.0,226.0
2021-07-15 13:00:00,831.0,534.0,363.0,325.0,223.0
2021-07-15 14:00:00,828.0,533.0,364.0,332.0,223.0
2021-07-15 15:00:00,849.0,551.0,381.0,347.0,230.0
2021-07-15 16:00:00,890.0,577.0,403.0,359.0,238.0
2021-07-15 17:00:00,917.0,591.0,407.0,361.0,239.0
2021-07-15 18:00:00,934.0,607.0,409.0,366.0,240.0
2021-07-15 19:00:00,941.0,619.0,410.0,369.0,243.0
2021-07-15 20:00:00,952.0,631.0,419.0,375.0,251.0
2021-07-15 21:00:00,962.0,638.0,422.0,376.0,255.0
2021-07-15 22:00:00,967.0,636.0,415.0,369.0,252.0
2021-07-15 23:00:00,935.0,614.0,396.0,356.0,242.0
2021-07-16 00:00:00,830.0,542.0,356.0,334.0,218.0
2021-07-16 01:00:00,735.0,476.0,317.0,312.0,196.0
2021-07-16 02:00:00,678.0,437.0,295.0,297.0,184.0
2021-07-16 03:00:00,648.0,419.0,283.0,290.0,178.0
2021-07-16 04:00:00,619.0,407.0,277.0,287.0,174.0
2021-07-16 05:00:00,613.0,405.0,279.0,287.0,175.0
2021-07-16 06:00:00,646.0,429.0,295.0,300.0,184.0
2021-07-16 07:00:00,700.0,467.0,318.0,321.0,195.0
2021-07-16 08:00:00,767.0,512.0,342.0,339.0,209.0
2021-07-16 09:00:00,823.0,549.0,366.0,357.0,220.0
2021-07-16 10:00:00,845.0,560.0,377.0,371.0,226.0
2021-07-16 11:00:00,850.0,556.0,378.0,375.0,225.0
2021-07-16 12:00:00,844.0,543.0,372.0,377.0,221.0
2021-07-16 13:00:00,835.0,531.0,365.0,377.0,219.0
2021-07-16 14:00:00,832.0,529.0,366.0,383.0,219.0
2021-07-16 15:00:00,844.0,544.0,380.0,394.0,225.0
2021-07-16 16:00:00,876.0,566.0,398.0,406.0,233.0
2021-07-16 17:00:00,905.0,584.0,408.0,411.0,239.0
2021-07-16 18:00:00,926.0,602.0,417.0,413.0,246.0
2021-07-16 19:00:00,930.0,611.0,419.0,414.0,252.0
2021-07-16 20:00:00,926.0,613.0,417.0,411.0,253.0
2021-07-16 21:00:00,919.0,604.0,407.0,401.0,246.0
2021-07-16 22:00:00,920.0,600.0,395.0,388.0,239.0
2021-07-16 23:00:00,896.0,580.0,378.0,372.0,227.0
2021-07-17 00:00:00,812.0,523.0,347.0,351.0,207.0
2021-07-17 01:00:00,728.0,465.0,313.0,330.0,186.0
2021-07-17 02:00:00,671.0,430.0,292.0,314.0,173.0
2021-07-17 03:00:00,641.0,412.0,280.0,306.0,167.0
2021-07-17 04:00:00,612.0,399.0,274.0,302.0,163.0
2021-07-17 05:00:00,595.0,389.0,271.0,300.0,162.0
2021-07-17 06:00:00,602.0,395.0,275.0,304.0,164.0
2021-07-17 07:00:00,640.0,423.0,291.0,315.0,174.0
2021-07-17 08:00:00,719.0,484.0,326.0,334.0,196.0
2021-07-17 09:00:00,808.0,545.0,368.0,360.0,219.0
2021-07-17 10:00:00,857.0,575.0,395.0,378.0,236.0
2021-07-17 11:00:00,867.0,577.0,404.0,385.0,246.0
2021-07-17 12:00:00,858.0,566.0,403.0,384.0,249.0
2021-07-17 13:00:00,841.0,555.0,399.0,380.0,250.0
2021-07-17 14:00:00,830.0,550.0,400.0,379.0,253.0
2021-07-17 15:00:00,837.0,558.0,411.0,384.0,260.0
2021-07-17 16:00:00,860.0,578.0,433.0,388.0,266.0
2021-07-17 17:00:00,891.0,608.0,454.0,395.0,273.0
2021-07-17 18:00:00,922.0,638.0,470.0,400.0,284.0
2021-07-17 19:00:00,930.0,644.0,470.0,401.0,287.0
2021-07-17 20:00:00,924.0,631.0,456.0,395.0,279.0
2021-07-17 21:00:00,906.0,612.0,438.0,385.0,266.0
2021-07-17 22:00:00,893.0,596.0,422.0,372.0,256.0
2021-07-17 23:00:00,861.0,571.0,407.0,360.0,244.0
2021-07-18 00:00:00,788.0,522.0,377.0,344.0,225.0
2021-07-18 01:00:00,715.0,475.0,349.0,326.0,208.0
2021-07-18 02:00:00,666.0,444.0,332.0,313.0,197.0
2021-07-18 03:00:00,638.0,429.0,322.0,302.0,192.0
2021-07-18 04:00:00,612.0,418.0,314.0,297.0,188.0
2021-07-18 05:00:00,595.0,408.0,311.0,295.0,187.0
2021-07-18 06:00:00,600.0,412.0,316.0,297.0,189.0
2021-07-18 07:00:00,629.0,437.0,332.0,305.0,196.0
2021-07-18 08:00:00,699.0,492.0,365.0,322.0,216.0
2021-07-18 09:00:00,792.0,562.0,413.0,347.0,241.0
2021-07-18 10:00:00,859.0,610.0,454.0,366.0,261.0
2021-07-18 11:00:00,886.0,628.0,477.0,377.0,270.0
2021-07-18 12:00:00,888.0,629.0,488.0,382.0,274.0
2021-07-18 13:00:00,886.0,626.0,492.0,387.0,275.0
2021-07-18 14:00:00,885.0,618.0,495.0,394.0,277.0
2021-07-18 15:00:00,896.0,619.0,505.0,401.0,285.0
2021-07-18 16:00:00,921.0,625.0,510.0,405.0,288.0
2021-07-18 17:00:00,944.0,637.0,509.0,407.0,288.0
2021-07-18 18:00:00,960.0,656.0,509.0,410.0,290.0
2021-07-18 19:00:00,968.0,667.0,508.0,416.0,291.0
2021-07-18 20:00:00,976.0,672.0,507.0,421.0,292.0
2021-07-18 21:00:00,979.0,672.0,501.0,418.0,291.0
2021-07-18 22:00:00,981.0,667.0,489.0,410.0,284.0
2021-07-18 23:00:00,931.0,633.0,465.0,393.0,272.0
2021-07-19 00:00:00,830.0,562.0,421.0,365.0,248.0
2021-07-19 01:00:00,744.0,502.0,383.0,342.0,225.0
2021-07-19 02:00:00,695.0,469.0,361.0,327.0,212.0
2021-07-19 03:00:00,672.0,454.0,352.0,319.0,208.0
2021-07-19 04:00:00,655.0,447.0,346.0,317.0,206.0
2021-07-19 05:00:00,654.0,446.0,347.0,319.0,210.0
2021-07-19 06:00:00,685.0,470.0,371.0,332.0,217.0
2021-07-19 07:00:00,737.0,505.0,393.0,352.0,226.0
2021-07-19 08:00:00,802.0,549.0,420.0,368.0,239.0
2021-07-19 09:00:00,863.0,589.0,449.0,386.0,251.0
2021-07-19 10:00:00,889.0,602.0,464.0,396.0,255.0
2021-07-19 11:00:00,889.0,596.0,463.0,402.0,252.0
2021-07-19 12:00:00,872.0,580.0,453.0,399.0,248.0
2021-07-19 13:00:00,852.0,564.0,445.0,399.0,242.0
2021-07-19 14:00:00,842.0,559.0,443.0,404.0,241.0
2021-07-19 15:00:00,860.0,574.0,460.0,418.0,249.0
2021-07-19 16:00:00,902.0,600.0,482.0,429.0,260.0
2021-07-19 17:00:00,931.0,616.0,488.0,431.0,262.0
2021-07-19 18:00:00,950.0,631.0,493.0,435.0,265.0
2021-07-19 19:00:00,957.0,643.0,499.0,439.0,271.0
2021-07-19 20:00:00,971.0,656.0,509.0,443.0,280.0
2021-07-19 21:00:00,980.0,663.0,507.0,443.0,282.0
2021-07-19 22:00:00,976.0,659.0,493.0,436.0,275.0
2021-07-19 23:00:00,922.0,619.0,464.0,420.0,260.0
2021-07-20 00:00:00,814.0,542.0,416.0,395.0,231.0
2021-07-20 01:00:00,726.0,483.0,378.0,374.0,210.0
2021-07-20 02:00:00,675.0,450.0,356.0,360.0,198.0
2021-07-20 03:00:00,650.0,436.0,345.0,353.0,193.0
2021-07-20 04:00:00,632.0,429.0,338.0,351.0,190.0
2021-07-20 05:00:00,625.0,427.0,339.0,353.0,192.0
2021-07-20 06:00:00,655.0,451.0,355.0,366.0,200.0
2021-07-20 07:00:00,709.0,488.0,379.0,385.0,214.0
2021-07-20 08:00:00,782.0,537.0,409.0,400.0,233.0
2021-07-20 09:00:00,847.0,580.0,438.0,416.0,248.0
2021-07-20 10:00:00,872.0,598.0,450.0,425.0,258.0
2021-07-20 11:00:00,871.0,598.0,448.0,427.0,259.0
2021-07-20 12:00:00,853.0,583.0,439.0,424.0,256.0
2021-07-20 13:00:00,836.0,571.0,429.0,421.0,251.0
2021-07-20 14:00:00,828.0,568.0,427.0,424.0,250.0
2021-07-20 15:00:00,845.0,584.0,441.0,436.0,259.0
2021-07-20 16:00:00,883.0,608.0,458.0,448.0,269.0
2021-07-20 17:00:00,909.0,620.0,461.0,450.0,271.0
2021-07-20 18:00:00,926.0,630.0,464.0,453.0,270.0
2021-07-20 19:00:00,931.0,637.0,468.0,457.0,271.0
2021-07-20 20:00:00,938.0,647.0,478.0,463.0,274.0
2021-07-20 21:00:00,944.0,649.0,482.0,462.0,277.0
2021-07-20 22:00:00,953.0,649.0,478.0,454.0,275.0
2021-07-20 23:00:00,903.0,615.0,457.0,440.0,263.0
2021-07-21 00:00:00,805.0,549.0,415.0,409.0,240.0
2021-07-21 01:00:00,721.0,490.0,378.0,385.0,219.0
2021-07-21 02:00:00,675.0,459.0,359.0,370.0,209.0
2021-07-21 03:00:00,653.0,445.0,351.0,362.0,205.0
2021-07-21 04:00:00,636.0,436.0,345.0,359.0,203.0
2021-07-21 05:00:00,633.0,433.0,347.0,361.0,206.0
2021-07-21 06:00:00,665.0,457.0,360.0,375.0,214.0
2021-07-21 07:00:00,717.0,493.0,380.0,393.0,223.0
2021-07-21 08:00:00,785.0,538.0,401.0,412.0,235.0
2021-07-21 09:00:00,845.0,578.0,422.0,433.0,246.0
2021-07-21 10:00:00,872.0,592.0,429.0,424.0,248.0
2021-07-21 11:00:00,872.0,586.0,421.0,407.0,245.0
2021-07-21 12:00:00,856.0,569.0,407.0,408.0,238.0
2021-07-21 13:00:00,839.0,553.0,394.0,403.0,231.0
2021-07-21 14:00:00,827.0,547.0,390.0,414.0,227.0
2021-07-21 15:00:00,842.0,560.0,402.0,441.0,231.0
2021-07-21 16:00:00,877.0,581.0,417.0,461.0,239.0
2021-07-21 17:00:00,903.0,595.0,420.0,464.0,240.0
2021-07-21 18:00:00,919.0,609.0,425.0,465.0,244.0
2021-07-21 19:00:00,926.0,618.0,434.0,467.0,246.0
2021-07-21 20:00:00,936.0,631.0,447.0,468.0,254.0
2021-07-21 21:00:00,948.0,639.0,451.0,461.0,260.0
2021-07-21 22:00:00,956.0,638.0,445.0,450.0,258.0
2021-07-21 23:00:00,909.0,607.0,423.0,429.0,247.0
2021-07-22 00:00:00,808.0,537.0,383.0,402.0,224.0
2021-07-22 01:00:00,721.0,478.0,346.0,379.0,202.0
2021-07-22 02:00:00,670.0,446.0,327.0,364.0,190.0
2021-07-22 03:00:00,644.0,431.0,318.0,355.0,184.0
2021-07-22 04:00:00,626.0,424.0,311.0,352.0,182.0
2021-07-22 05:00:00,617.0,419.0,310.0,355.0,183.0
2021-07-22 06:00:00,645.0,441.0,325.0,366.0,192.0
2021-07-22 07:00:00,694.0,476.0,348.0,385.0,204.0
2021-07-22 08:00:00,762.0,522.0,377.0,402.0,221.0
2021-07-22 09:00:00,819.0,564.0,408.0,417.0,237.0
2021-07-22 10:00:00,847.0,579.0,425.0,425.0,245.0
2021-07-22 11:00:00,844.0,574.0,429.0,427.0,247.0
2021-07-22 12:00:00,831.0,558.0,426.0,423.0,244.0
2021-07-22 13:00:00,817.0,545.0,422.0,420.0,239.0
2021-07-22 14:00:00,814.0,545.0,424.0,423.0,235.0
2021-07-22 15:00:00,831.0,558.0,440.0,436.0,239.0
2021-07-22 16:00:00,869.0,579.0,460.0,450.0,244.0
2021-07-22 17:00:00,899.0,594.0,465.0,452.0,245.0
2021-07-22 18:00:00,919.0,609.0,468.0,454.0,246.0
2021-07-22 19:00:00,925.0,621.0,471.0,457.0,249.0
2021-07-22 20:00:00,933.0,630.0,477.0,460.0,255.0
2021-07-22 21:00:00,943.0,635.0,475.0,460.0,258.0
2021-07-22 22:00:00,954.0,639.0,467.0,451.0,257.0
2021-07-22 23:00:00,906.0,605.0,445.0,435.0,247.0
2021-07-23 00:00:00,806.0,537.0,405.0,411.0,223.0
2021-07-23 01:00:00,718.0,477.0,368.0,387.0,201.0
2021-07-23 02:00:00,664.0,442.0,346.0,371.0,189.0
2021-07-23 03:00:00,638.0,425.0,336.0,363.0,184.0
2021-07-23 04:00:00,618.0,415.0,329.0,360.0,182.0
2021-07-23 05:00:00,608.0,409.0,329.0,362.0,183.0
2021-07-23 06:00:00,635.0,429.0,343.0,373.0,190.0
2021-07-23 07:00:00,685.0,468.0,364.0,391.0,202.0
2021-07-23 08:00:00,758.0,516.0,390.0,406.0,216.0
2021-07-23 09:00:00,821.0,563.0,414.0,421.0,230.0
2021-07-23 10:00:00,849.0,583.0,421.0,429.0,234.0
2021-07-23 11:00:00,853.0,579.0,415.0,431.0,231.0
2021-07-23 12:00:00,840.0,563.0,400.0,425.0,225.0
2021-07-23 13:00:00,829.0,549.0,388.0,422.0,218.0
2021-07-23 14:00:00,822.0,541.0,382.0,424.0,215.0
2021-07-23 15:00:00,834.0,551.0,386.0,432.0,218.0
2021-07-23 16:00:00,865.0,572.0,397.0,442.0,223.0
2021-07-23 17:00:00,894.0,587.0,403.0,446.0,227.0
2021-07-23 18:00:00,915.0,605.0,410.0,451.0,232.0
2021-07-23 19:00:00,918.0,614.0,413.0,452.0,236.0
2021-07-23 20:00:00,912.0,615.0,416.0,451.0,240.0
2021-07-23 21:00:00,908.0,610.0,414.0,444.0,241.0
2021-07-23 22:00:00,917.0,609.0,409.0,433.0,238.0
2021-07-23 23:00:00,882.0,583.0,400.0,419.0,230.0
2021-07-24 00:00:00,799.0,525.0,369.0,399.0,209.0
2021-07-24 01:00:00,721.0,472.0,337.0,376.0,188.0
2021-07-24 02:00:00,670.0,438.0,318.0,360.0,176.0
2021-07-24 03:00:00,644.0,421.0,308.0,352.0,168.0
2021-07-24 04:00:00,622.0,411.0,301.0,347.0,164.0
2021-07-24 05:00:00,604.0,401.0,297.0,345.0,163.0
2021-07-24 06:00:00,610.0,406.0,300.0,348.0,165.0
2021-07-24 07:00:00,644.0,432.0,311.0,359.0,173.0
2021-07-24 08:00:00,722.0,490.0,339.0,379.0,193.0
2021-07-24 09:00:00,811.0,552.0,374.0,404.0,218.0
2021-07-24 10:00:00,857.0,582.0,388.0,421.0,231.0
2021-07-24 11:00:00,863.0,581.0,385.0,428.0,236.0
2021-07-24 12:00:00,849.0,565.0,373.0,427.0,233.0
2021-07-24 13:00:00,831.0,547.0,360.0,424.0,227.0
2021-07-24 14:00:00,820.0,536.0,352.0,423.0,223.0
2021-07-24 15:00:00,823.0,536.0,353.0,426.0,223.0
2021-07-24 16:00:00,844.0,548.0,362.0,432.0,225.0
2021-07-24 17:00:00,877.0,571.0,375.0,437.0,232.0
2021-07-24 18:00:00,907.0,597.0,389.0,444.0,240.0
2021-07-24 19:00:00,916.0,606.0,395.0,445.0,244.0
2021-07-24 20:00:00,905.0,598.0,392.0,438.0,242.0
2021-07-24 21:00:00,892.0,587.0,385.0,424.0,235.0
2021-07-24 22:00:00,895.0,585.0,378.0,410.0,230.0
2021-07-24 23:00:00,861.0,562.0,365.0,395.0,223.0
2021-07-25 00:00:00,784.0,510.0,337.0,375.0,205.0
2021-07-25 01:00:00,711.0,461.0,308.0,356.0,187.0
2021-07-25 02:00:00,662.0,430.0,289.0,342.0,176.0
2021-07-25 03:00:00,637.0,415.0,279.0,332.0,169.0
2021-07-25 04:00:00,612.0,402.0,270.0,328.0,164.0
2021-07-25 05:00:00,590.0,387.0,265.0,326.0,161.0
2021-07-25 06:00:00,591.0,390.0,267.0,329.0,163.0
2021-07-25 07:00:00,619.0,409.0,278.0,337.0,169.0
2021-07-25 08:00:00,689.0,460.0,307.0,355.0,186.0
2021-07-25 09:00:00,781.0,525.0,345.0,379.0,209.0
2021-07-25 10:00:00,839.0,560.0,367.0,395.0,222.0
2021-07-25 11:00:00,864.0,569.0,374.0,403.0,225.0
2021-07-25 12:00:00,860.0,560.0,367.0,403.0,221.0
2021-07-25 13:00:00,851.0,550.0,358.0,401.0,214.0
2021-07-25 14:00:00,847.0,546.0,354.0,401.0,212.0
2021-07-25 15:00:00,859.0,553.0,358.0,402.0,214.0
2021-07-25 16:00:00,884.0,569.0,363.0,401.0,218.0
2021-07-25 17:00:00,915.0,591.0,372.0,399.0,223.0
2021-07-25 18:00:00,941.0,619.0,382.0,398.0,231.0
2021-07-25 19:00:00,959.0,638.0,391.0,400.0,240.0
2021-07-25 20:00:00,968.0,644.0,400.0,403.0,247.0
2021-07-25 21:00:00,973.0,640.0,403.0,403.0,252.0
2021-07-25 22:00:00,986.0,633.0,399.0,397.0,247.0
2021-07-25 23:00:00,929.0,584.0,382.0,381.0,233.0
2021-07-26 00:00:00,816.0,507.0,339.0,357.0,204.0
2021-07-26 01:00:00,720.0,445.0,300.0,331.0,179.0
2021-07-26 02:00:00,661.0,410.0,278.0,289.0,164.0
2021-07-26 03:00:00,633.0,393.0,266.0,280.0,157.0
2021-07-26 04:00:00,614.0,384.0,260.0,281.0,152.0
2021-07-26 05:00:00,600.0,377.0,259.0,289.0,151.0
2021-07-26 06:00:00,629.0,397.0,271.0,304.0,159.0
2021-07-26 07:00:00,682.0,437.0,292.0,322.0,172.0
2021-07-26 08:00:00,753.0,485.0,318.0,338.0,191.0
2021-07-26 09:00:00,819.0,533.0,344.0,353.0,205.0
2021-07-26 10:00:00,847.0,556.0,350.0,359.0,214.0
2021-07-26 11:00:00,859.0,564.0,347.0,359.0,215.0
2021-07-26 12:00:00,853.0,558.0,337.0,352.0,213.0
2021-07-26 13:00:00,845.0,552.0,330.0,345.0,209.0
2021-07-26 14:00:00,847.0,557.0,331.0,343.0,210.0
2021-07-26 15:00:00,877.0,582.0,343.0,349.0,219.0
2021-07-26 16:00:00,933.0,615.0,361.0,355.0,231.0
2021-07-26 17:00:00,971.0,638.0,368.0,353.0,236.0
2021-07-26 18:00:00,994.0,651.0,374.0,352.0,240.0
2021-07-26 19:00:00,1009.0,651.0,379.0,355.0,243.0
2021-07-26 20:00:00,1011.0,652.0,387.0,361.0,248.0
2021-07-26 21:00:00,996.0,639.0,390.0,364.0,249.0
2021-07-26 22:00:00,969.0,616.0,390.0,361.0,247.0
2021-07-26 23:00:00,888.0,561.0,374.0,349.0,228.0
2021-07-27 00:00:00,779.0,488.0,330.0,327.0,199.0
2021-07-27 01:00:00,692.0,433.0,288.0,305.0,175.0
2021-07-27 02:00:00,641.0,403.0,263.0,290.0,160.0
2021-07-27 03:00:00,616.0,386.0,251.0,282.0,154.0
2021-07-27 04:00:00,600.0,378.0,243.0,278.0,150.0
2021-07-27 05:00:00,588.0,375.0,241.0,278.0,149.0
2021-07-27 06:00:00,613.0,395.0,252.0,285.0,155.0
2021-07-27 07:00:00,667.0,434.0,273.0,297.0,168.0
2021-07-27 08:00:00,743.0,486.0,299.0,307.0,186.0
2021-07-27 09:00:00,821.0,542.0,325.0,315.0,205.0
2021-07-27 10:00:00,880.0,580.0,338.0,317.0,218.0
2021-07-27 11:00:00,910.0,596.0,339.0,311.0,223.0
2021-07-27 12:00:00,920.0,596.0,335.0,303.0,222.0
2021-07-27 13:00:00,916.0,586.0,331.0,295.0,220.0
2021-07-27 14:00:00,924.0,591.0,335.0,295.0,225.0
2021-07-27 15:00:00,954.0,619.0,352.0,302.0,235.0
2021-07-27 16:00:00,1009.0,652.0,375.0,309.0,246.0
2021-07-27 17:00:00,1039.0,661.0,381.0,310.0,246.0
2021-07-27 18:00:00,1048.0,668.0,383.0,313.0,248.0
2021-07-27 19:00:00,1037.0,666.0,386.0,319.0,253.0
2021-07-27 20:00:00,1031.0,666.0,392.0,327.0,258.0
2021-07-27 21:00:00,1011.0,655.0,393.0,332.0,256.0
2021-07-27 22:00:00,979.0,637.0,387.0,332.0,248.0
2021-07-27 23:00:00,896.0,581.0,363.0,319.0,229.0
2021-07-28 00:00:00,787.0,508.0,320.0,297.0,201.0
2021-07-28 01:00:00,703.0,451.0,281.0,274.0,178.0
2021-07-28 02:00:00,656.0,418.0,259.0,258.0,163.0
2021-07-28 03:00:00,630.0,402.0,249.0,250.0,157.0
2021-07-28 04:00:00,617.0,395.0,241.0,248.0,154.0
2021-07-28 05:00:00,606.0,389.0,239.0,249.0,153.0
2021-07-28 06:00:00,630.0,410.0,251.0,259.0,160.0
2021-07-28 07:00:00,688.0,450.0,274.0,277.0,173.0
2021-07-28 08:00:00,767.0,502.0,302.0,292.0,192.0
2021-07-28 09:00:00,846.0,554.0,331.0,306.0,213.0
2021-07-28 10:00:00,891.0,579.0,341.0,311.0,223.0
2021-07-28 11:00:00,916.0,588.0,342.0,310.0,228.0
2021-07-28 12:00:00,920.0,580.0,336.0,306.0,226.0
2021-07-28 13:00:00,910.0,572.0,333.0,301.0,222.0
2021-07-28 14:00:00,909.0,576.0,336.0,303.0,223.0
2021-07-28 15:00:00,931.0,602.0,351.0,312.0,236.0
2021-07-28 16:00:00,979.0,633.0,372.0,322.0,252.0
2021-07-28 17:00:00,1008.0,648.0,381.0,324.0,255.0
2021-07-28 18:00:00,1023.0,658.0,386.0,328.0,255.0
2021-07-28 19:00:00,1015.0,663.0,388.0,335.0,255.0
2021-07-28 20:00:00,1011.0,664.0,391.0,344.0,258.0
2021-07-28 21:00:00,1011.0,661.0,390.0,346.0,259.0
2021-07-28 22:00:00,1007.0,648.0,387.0,343.0,255.0
2021-07-28 23:00:00,929.0,592.0,368.0,331.0,236.0
2021-07-29 00:00:00,821.0,518.0,324.0,308.0,206.0
2021-07-29 01:00:00,731.0,461.0,284.0,285.0,183.0
2021-07-29 02:00:00,678.0,429.0,262.0,270.0,169.0
2021-07-29 03:00:00,651.0,414.0,250.0,263.0,163.0
2021-07-29 04:00:00,632.0,406.0,242.0,260.0,159.0
2021-07-29 05:00:00,620.0,400.0,240.0,262.0,160.0
2021-07-29 06:00:00,646.0,420.0,251.0,271.0,168.0
2021-07-29 07:00:00,700.0,460.0,275.0,289.0,178.0
2021-07-29 08:00:00,778.0,513.0,304.0,304.0,198.0
2021-07-29 09:00:00,859.0,568.0,334.0,318.0,217.0
2021-07-29 10:00:00,906.0,598.0,344.0,324.0,228.0
2021-07-29 11:00:00,942.0,616.0,345.0,322.0,233.0
2021-07-29 12:00:00,950.0,612.0,337.0,318.0,236.0
2021-07-29 13:00:00,950.0,602.0,332.0,314.0,238.0
2021-07-29 14:00:00,959.0,603.0,336.0,315.0,239.0
2021-07-29 15:00:00,992.0,630.0,352.0,324.0,247.0
2021-07-29 16:00:00,1050.0,657.0,376.0,332.0,259.0
2021-07-29 17:00:00,1085.0,668.0,383.0,333.0,261.0
2021-07-29 18:00:00,1101.0,679.0,385.0,336.0,262.0
2021-07-29 19:00:00,1097.0,684.0,388.0,341.0,261.0
2021-07-29 20:00:00,1087.0,686.0,393.0,350.0,265.0
2021-07-29 21:00:00,1075.0,679.0,393.0,353.0,266.0
2021-07-29 22:00:00,1051.0,666.0,389.0,351.0,261.0
2021-07-29 23:00:00,973.0,616.0,371.0,339.0,243.0
2021-07-30 00:00:00,863.0,542.0,327.0,315.0,214.0
2021-07-30 01:00:00,778.0,485.0,289.0,293.0,190.0
2021-07-30 02:00:00,726.0,452.0,266.0,278.0,175.0
2021-07-30 03:00:00,699.0,436.0,257.0,270.0,168.0
2021-07-30 04:00:00,684.0,429.0,251.0,267.0,165.0
2021-07-30 05:00:00,674.0,425.0,250.0,267.0,164.0
2021-07-30 06:00:00,700.0,442.0,263.0,276.0,171.0
2021-07-30 07:00:00,757.0,482.0,289.0,291.0,185.0
2021-07-30 08:00:00,837.0,535.0,321.0,305.0,205.0
2021-07-30 09:00:00,911.0,585.0,354.0,319.0,222.0
2021-07-30 10:00:00,945.0,608.0,372.0,326.0,231.0
2021-07-30 11:00:00,946.0,608.0,376.0,326.0,232.0
2021-07-30 12:00:00,924.0,593.0,371.0,322.0,228.0
2021-07-30 13:00:00,900.0,578.0,368.0,321.0,224.0
2021-07-30 14:00:00,890.0,576.0,370.0,324.0,222.0
2021-07-30 15:00:00,895.0,587.0,381.0,331.0,228.0
2021-07-30 16:00:00,926.0,613.0,399.0,339.0,235.0
2021-07-30 17:00:00,954.0,634.0,411.0,343.0,239.0
2021-07-30 18:00:00,977.0,654.0,424.0,349.0,244.0
2021-07-30 19:00:00,979.0,653.0,432.0,355.0,248.0
2021-07-30 20:00:00,975.0,645.0,433.0,357.0,251.0
2021-07-30 21:00:00,974.0,634.0,425.0,354.0,251.0
2021-07-30 22:00:00,976.0,630.0,414.0,348.0,247.0
2021-07-30 23:00:00,921.0,596.0,394.0,337.0,238.0
2021-07-31 00:00:00,830.0,537.0,359.0,318.0,216.0
2021-07-31 01:00:00,747.0,485.0,325.0,298.0,195.0
2021-07-31 02:00:00,692.0,453.0,305.0,286.0,182.0
2021-07-31 03:00:00,661.0,437.0,295.0,278.0,174.0
2021-07-31 04:00:00,642.0,429.0,290.0,274.0,172.0
2021-07-31 05:00:00,625.0,420.0,286.0,275.0,169.0
2021-07-31 06:00:00,626.0,424.0,290.0,280.0,172.0
2021-07-31 07:00:00,663.0,454.0,307.0,293.0,182.0
2021-07-31 08:00:00,749.0,515.0,343.0,316.0,203.0
2021-07-31 09:00:00,859.0,584.0,385.0,344.0,230.0
2021-07-31 10:00:00,945.0,627.0,411.0,366.0,248.0
2021-07-31 11:00:00,987.0,637.0,417.0,375.0,255.0
2021-07-31 12:00:00,997.0,629.0,411.0,376.0,254.0
2021-07-31 13:00:00,992.0,617.0,403.0,374.0,247.0
2021-07-31 14:00:00,994.0,613.0,402.0,376.0,245.0
2021-07-31 15:00:00,997.0,616.0,408.0,379.0,245.0
2021-07-31 16:00:00,1027.0,633.0,422.0,387.0,250.0
2021-07-31 17:00:00,1066.0,659.0,439.0,395.0,257.0
2021-07-31 18:00:00,1100.0,686.0,456.0,403.0,266.0
2021-07-31 19:00:00,1105.0,692.0,462.0,408.0,271.0
2021-07-31 20:00:00,1078.0,673.0,456.0,405.0,267.0
2021-07-31 21:00:00,1047.0,651.0,442.0,395.0,260.0
2021-07-31 22:00:00,1013.0,639.0,430.0,385.0,253.0
2021-07-31 23:00:00,947.0,605.0,410.0,371.0,243.0
2021-08-01 00:00:00,863.0,553.0,381.0,355.0,222.0
2021-08-01 01:00:00,789.0,508.0,349.0,337.0,205.0
2021-08-01 02:00:00,735.0,476.0,329.0,323.0,192.0
2021-08-01 03:00:00,702.0,458.0,319.0,316.0,184.0
2021-08-01 04:00:00,685.0,450.0,315.0,312.0,180.0
2021-08-01 05:00:00,666.0,441.0,310.0,311.0,178.0
2021-08-01 06:00:00,666.0,442.0,314.0,313.0,181.0
2021-08-01 07:00:00,700.0,464.0,327.0,321.0,189.0
2021-08-01 08:00:00,786.0,520.0,359.0,339.0,208.0
2021-08-01 09:00:00,910.0,593.0,402.0,363.0,235.0
2021-08-01 10:00:00,1005.0,641.0,429.0,380.0,254.0
2021-08-01 11:00:00,1074.0,669.0,442.0,391.0,261.0
2021-08-01 12:00:00,1097.0,672.0,441.0,392.0,259.0
2021-08-01 13:00:00,1100.0,674.0,435.0,392.0,256.0
2021-08-01 14:00:00,1094.0,670.0,435.0,396.0,254.0
2021-08-01 15:00:00,1106.0,673.0,443.0,402.0,256.0
2021-08-01 16:00:00,1131.0,680.0,450.0,404.0,260.0
2021-08-01 17:00:00,1156.0,688.0,455.0,405.0,262.0
2021-08-01 18:00:00,1180.0,705.0,465.0,416.0,268.0
2021-08-01 19:00:00,1187.0,719.0,475.0,422.0,275.0
2021-08-01 20:00:00,1182.0,720.0,482.0,428.0,282.0
2021-08-01 21:00:00,1168.0,714.0,484.0,429.0,283.0
2021-08-01 22:00:00,1139.0,700.0,476.0,425.0,279.0
2021-08-01 23:00:00,1037.0,641.0,444.0,411.0,263.0
2021-08-02 00:00:00,912.0,561.0,397.0,384.0,231.0
2021-08-02 01:00:00,824.0,506.0,359.0,360.0,206.0
2021-08-02 02:00:00,778.0,480.0,341.0,346.0,193.0
2021-08-02 03:00:00,760.0,468.0,333.0,339.0,189.0
2021-08-02 04:00:00,750.0,463.0,329.0,336.0,186.0
2021-08-02 05:00:00,751.0,466.0,330.0,338.0,188.0
2021-08-02 06:00:00,814.0,505.0,352.0,352.0,203.0
2021-08-02 07:00:00,904.0,554.0,380.0,373.0,221.0
2021-08-02 08:00:00,961.0,588.0,398.0,384.0,233.0
2021-08-02 09:00:00,984.0,610.0,412.0,395.0,242.0
2021-08-02 10:00:00,991.0,616.0,418.0,402.0,246.0
2021-08-02 11:00:00,991.0,613.0,419.0,403.0,246.0
2021-08-02 12:00:00,976.0,601.0,412.0,398.0,243.0
2021-08-02 13:00:00,960.0,591.0,407.0,395.0,240.0
2021-08-02 14:00:00,959.0,593.0,408.0,397.0,240.0
2021-08-02 15:00:00,986.0,624.0,429.0,409.0,251.0
2021-08-02 16:00:00,1061.0,670.0,456.0,422.0,268.0
2021-08-02 17:00:00,1094.0,682.0,457.0,419.0,270.0
2021-08-02 18:00:00,1104.0,688.0,453.0,416.0,268.0
2021-08-02 19:00:00,1111.0,697.0,456.0,420.0,271.0
2021-08-02 20:00:00,1133.0,712.0,467.0,429.0,280.0
2021-08-02 21:00:00,1152.0,715.0,474.0,432.0,285.0
2021-08-02 22:00:00,1148.0,707.0,473.0,426.0,282.0
2021-08-02 23:00:00,1050.0,646.0,448.0,411.0,264.0
2021-08-03 00:00:00,921.0,565.0,399.0,385.0,232.0
2021-08-03 01:00:00,830.0,509.0,362.0,361.0,209.0
2021-08-03 02:00:00,785.0,483.0,343.0,348.0,198.0
2021-08-03 03:00:00,765.0,472.0,336.0,342.0,193.0
2021-08-03 04:00:00,760.0,467.0,333.0,339.0,191.0
2021-08-03 05:00:00,765.0,474.0,337.0,341.0,195.0
2021-08-03 06:00:00,809.0,507.0,356.0,352.0,208.0
2021-08-03 07:00:00,898.0,555.0,381.0,370.0,226.0
2021-08-03 08:00:00,967.0,586.0,396.0,381.0,238.0
2021-08-03 09:00:00,998.0,610.0,412.0,391.0,247.0
2021-08-03 10:00:00,1011.0,619.0,416.0,394.0,249.0
2021-08-03 11:00:00,1009.0,614.0,410.0,389.0,247.0
2021-08-03 12:00:00,1001.0,606.0,403.0,383.0,244.0
2021-08-03 13:00:00,977.0,593.0,395.0,378.0,239.0
2021-08-03 14:00:00,968.0,593.0,396.0,380.0,241.0
2021-08-03 15:00:00,997.0,623.0,416.0,393.0,253.0
2021-08-03 16:00:00,1075.0,665.0,442.0,408.0,271.0
2021-08-03 17:00:00,1117.0,670.0,445.0,406.0,271.0
2021-08-03 18:00:00,1128.0,677.0,444.0,406.0,270.0
2021-08-03 19:00:00,1125.0,687.0,448.0,411.0,272.0
2021-08-03 20:00:00,1139.0,704.0,459.0,419.0,281.0
2021-08-03 21:00:00,1155.0,714.0,466.0,421.0,287.0
2021-08-03 22:00:00,1148.0,707.0,468.0,415.0,285.0
2021-08-03 23:00:00,1047.0,649.0,445.0,399.0,266.0
2021-08-04 00:00:00,917.0,566.0,397.0,372.0,235.0
2021-08-04 01:00:00,831.0,512.0,360.0,348.0,212.0
2021-08-04 02:00:00,785.0,485.0,344.0,334.0,201.0
2021-08-04 03:00:00,765.0,473.0,338.0,328.0,197.0
2021-08-04 04:00:00,758.0,470.0,336.0,325.0,197.0
2021-08-04 05:00:00,757.0,476.0,337.0,328.0,200.0
2021-08-04 06:00:00,821.0,515.0,358.0,344.0,214.0
2021-08-04 07:00:00,904.0,563.0,384.0,365.0,232.0
2021-08-04 08:00:00,953.0,591.0,401.0,379.0,242.0
2021-08-04 09:00:00,967.0,605.0,411.0,390.0,247.0
2021-08-04 10:00:00,967.0,606.0,410.0,395.0,250.0
2021-08-04 11:00:00,958.0,598.0,403.0,396.0,248.0
2021-08-04 12:00:00,943.0,584.0,392.0,392.0,244.0
2021-08-04 13:00:00,927.0,572.0,384.0,390.0,239.0
2021-08-04 14:00:00,930.0,573.0,385.0,394.0,238.0
2021-08-04 15:00:00,977.0,603.0,404.0,409.0,250.0
2021-08-04 16:00:00,1059.0,640.0,431.0,422.0,266.0
2021-08-04 17:00:00,1090.0,646.0,434.0,420.0,266.0
2021-08-04 18:00:00,1092.0,652.0,435.0,421.0,265.0
2021-08-04 19:00:00,1092.0,662.0,440.0,424.0,267.0
2021-08-04 20:00:00,1102.0,680.0,452.0,428.0,274.0
2021-08-04 21:00:00,1125.0,694.0,459.0,427.0,280.0
2021-08-04 22:00:00,1121.0,693.0,456.0,419.0,280.0
2021-08-04 23:00:00,1028.0,637.0,425.0,399.0,261.0
2021-08-05 00:00:00,896.0,556.0,379.0,370.0,229.0
2021-08-05 01:00:00,805.0,499.0,342.0,346.0,205.0
2021-08-05 02:00:00,760.0,471.0,325.0,331.0,192.0
2021-08-05 03:00:00,741.0,459.0,318.0,325.0,187.0
2021-08-05 04:00:00,732.0,455.0,316.0,322.0,186.0
2021-08-05 05:00:00,728.0,456.0,317.0,323.0,187.0
2021-08-05 06:00:00,779.0,489.0,335.0,336.0,201.0
2021-08-05 07:00:00,867.0,539.0,360.0,357.0,220.0
2021-08-05 08:00:00,930.0,570.0,378.0,371.0,232.0
2021-08-05 09:00:00,956.0,592.0,391.0,380.0,239.0
2021-08-05 10:00:00,965.0,601.0,394.0,379.0,241.0
2021-08-05 11:00:00,965.0,598.0,384.0,378.0,240.0
2021-08-05 12:00:00,956.0,587.0,374.0,375.0,236.0
2021-08-05 13:00:00,942.0,579.0,365.0,371.0,232.0
2021-08-05 14:00:00,940.0,580.0,364.0,373.0,233.0
2021-08-05 15:00:00,973.0,607.0,385.0,385.0,244.0
2021-08-05 16:00:00,1045.0,643.0,410.0,395.0,260.0
2021-08-05 17:00:00,1074.0,652.0,413.0,393.0,261.0
2021-08-05 18:00:00,1081.0,659.0,423.0,393.0,261.0
2021-08-05 19:00:00,1084.0,668.0,429.0,395.0,265.0
2021-08-05 20:00:00,1104.0,683.0,437.0,400.0,272.0
2021-08-05 21:00:00,1140.0,699.0,441.0,402.0,278.0
2021-08-05 22:00:00,1130.0,694.0,438.0,397.0,275.0
2021-08-05 23:00:00,1037.0,635.0,412.0,381.0,255.0
2021-08-06 00:00:00,905.0,552.0,361.0,354.0,223.0
2021-08-06 01:00:00,813.0,494.0,324.0,330.0,199.0
2021-08-06 02:00:00,765.0,464.0,307.0,316.0,184.0
2021-08-06 03:00:00,743.0,450.0,299.0,309.0,179.0
2021-08-06 04:00:00,730.0,444.0,296.0,305.0,176.0
2021-08-06 05:00:00,727.0,443.0,296.0,307.0,177.0
2021-08-06 06:00:00,778.0,471.0,313.0,316.0,189.0
2021-08-06 07:00:00,867.0,522.0,340.0,332.0,208.0
2021-08-06 08:00:00,938.0,564.0,362.0,340.0,226.0
2021-08-06 09:00:00,974.0,594.0,378.0,347.0,239.0
2021-08-06 10:00:00,988.0,606.0,382.0,346.0,247.0
2021-08-06 11:00:00,992.0,604.0,374.0,338.0,248.0
2021-08-06 12:00:00,990.0,593.0,364.0,329.0,242.0
2021-08-06 13:00:00,983.0,586.0,359.0,322.0,236.0
2021-08-06 14:00:00,980.0,587.0,358.0,321.0,234.0
2021-08-06 15:00:00,995.0,603.0,368.0,324.0,238.0
2021-08-06 16:00:00,1050.0,638.0,387.0,331.0,249.0
2021-08-06 17:00:00,1081.0,654.0,395.0,332.0,252.0
2021-08-06 18:00:00,1096.0,666.0,400.0,333.0,255.0
2021-08-06 19:00:00,1092.0,668.0,405.0,338.0,256.0
2021-08-06 20:00:00,1077.0,662.0,406.0,343.0,256.0
2021-08-06 21:00:00,1072.0,657.0,401.0,342.0,255.0
2021-08-06 22:00:00,1065.0,643.0,397.0,339.0,252.0
2021-08-06 23:00:00,990.0,597.0,377.0,328.0,238.0
2021-08-07 00:00:00,890.0,535.0,342.0,309.0,213.0
2021-08-07 01:00:00,805.0,482.0,308.0,290.0,192.0
2021-08-07 02:00:00,753.0,450.0,288.0,277.0,178.0
2021-08-07 03:00:00,724.0,432.0,278.0,270.0,170.0
2021-08-07 04:00:00,708.0,421.0,275.0,266.0,165.0
2021-08-07 05:00:00,691.0,414.0,270.0,263.0,163.0
2021-08-07 06:00:00,697.0,416.0,273.0,264.0,164.0
2021-08-07 07:00:00,745.0,450.0,290.0,271.0,174.0
2021-08-07 08:00:00,849.0,520.0,326.0,291.0,197.0
2021-08-07 09:00:00,974.0,600.0,366.0,312.0,226.0
2021-08-07 10:00:00,1054.0,653.0,386.0,322.0,244.0
2021-08-07 11:00:00,1075.0,670.0,385.0,319.0,250.0
2021-08-07 12:00:00,1063.0,669.0,377.0,310.0,248.0
2021-08-07 13:00:00,1042.0,659.0,368.0,303.0,245.0
2021-08-07 14:00:00,1018.0,645.0,359.0,300.0,242.0
2021-08-07 15:00:00,1025.0,652.0,362.0,303.0,244.0
2021-08-07 16:00:00,1054.0,671.0,372.0,310.0,249.0
2021-08-07 17:00:00,1107.0,703.0,386.0,317.0,261.0
2021-08-07 18:00:00,1155.0,734.0,403.0,325.0,275.0
2021-08-07 19:00:00,1158.0,735.0,409.0,329.0,277.0
2021-08-07 20:00:00,1131.0,709.0,405.0,331.0,272.0
2021-08-07 21:00:00,1105.0,679.0,394.0,327.0,260.0
2021-08-07 22:00:00,1067.0,653.0,386.0,320.0,250.0
2021-08-07 23:00:00,993.0,607.0,364.0,311.0,233.0
2021-08-08 00:00:00,904.0,553.0,331.0,296.0,212.0
2021-08-08 01:00:00,825.0,506.0,300.0,279.0,194.0
2021-08-08 02:00:00,773.0,476.0,281.0,267.0,180.0
2021-08-08 03:00:00,747.0,460.0,272.0,260.0,173.0
2021-08-08 04:00:00,733.0,454.0,268.0,256.0,170.0
2021-08-08 05:00:00,715.0,446.0,263.0,254.0,168.0
2021-08-08 06:00:00,712.0,445.0,264.0,254.0,170.0
2021-08-08 07:00:00,743.0,469.0,278.0,259.0,178.0
2021-08-08 08:00:00,828.0,524.0,311.0,275.0,199.0
2021-08-08 09:00:00,951.0,597.0,356.0,296.0,227.0
2021-08-08 10:00:00,1047.0,650.0,392.0,311.0,248.0
2021-08-08 11:00:00,1083.0,664.0,404.0,313.0,255.0
2021-08-08 12:00:00,1076.0,656.0,404.0,310.0,252.0
2021-08-08 13:00:00,1057.0,649.0,400.0,310.0,248.0
2021-08-08 14:00:00,1047.0,648.0,399.0,313.0,247.0
2021-08-08 15:00:00,1059.0,657.0,407.0,320.0,251.0
2021-08-08 16:00:00,1099.0,667.0,414.0,326.0,258.0
2021-08-08 17:00:00,1138.0,682.0,418.0,331.0,263.0
2021-08-08 18:00:00,1175.0,700.0,426.0,340.0,267.0
2021-08-08 19:00:00,1185.0,716.0,434.0,348.0,273.0
2021-08-08 20:00:00,1193.0,726.0,442.0,357.0,282.0
2021-08-08 21:00:00,1197.0,724.0,445.0,356.0,286.0
2021-08-08 22:00:00,1164.0,702.0,442.0,347.0,283.0
2021-08-08 23:00:00,1037.0,624.0,403.0,326.0,256.0
2021-08-09 00:00:00,893.0,535.0,347.0,296.0,217.0
2021-08-09 01:00:00,796.0,478.0,308.0,272.0,190.0
2021-08-09 02:00:00,748.0,451.0,288.0,256.0,177.0
2021-08-09 03:00:00,722.0,437.0,280.0,250.0,170.0
2021-08-09 04:00:00,710.0,429.0,276.0,247.0,167.0
2021-08-09 05:00:00,716.0,436.0,277.0,248.0,169.0
2021-08-09 06:00:00,794.0,481.0,306.0,265.0,187.0
2021-08-09 07:00:00,916.0,542.0,340.0,289.0,211.0
2021-08-09 08:00:00,960.0,565.0,349.0,298.0,222.0
2021-08-09 09:00:00,962.0,580.0,354.0,304.0,226.0
2021-08-09 10:00:00,964.0,590.0,353.0,307.0,230.0
2021-08-09 11:00:00,970.0,597.0,350.0,307.0,233.0
2021-08-09 12:00:00,961.0,593.0,343.0,305.0,233.0
2021-08-09 13:00:00,950.0,587.0,338.0,304.0,229.0
2021-08-09 14:00:00,950.0,593.0,342.0,309.0,232.0
2021-08-09 15:00:00,997.0,640.0,368.0,325.0,253.0
2021-08-09 16:00:00,1104.0,700.0,406.0,343.0,283.0
2021-08-09 17:00:00,1150.0,709.0,407.0,341.0,287.0
2021-08-09 18:00:00,1157.0,708.0,403.0,340.0,281.0
2021-08-09 19:00:00,1162.0,711.0,411.0,344.0,281.0
2021-08-09 20:00:00,1185.0,724.0,426.0,351.0,293.0
2021-08-09 21:00:00,1203.0,727.0,435.0,352.0,293.0
2021-08-09 22:00:00,1160.0,704.0,433.0,346.0,282.0
2021-08-09 23:00:00,1029.0,626.0,395.0,328.0,252.0
2021-08-10 00:00:00,872.0,535.0,335.0,297.0,215.0
2021-08-10 01:00:00,771.0,477.0,294.0,274.0,189.0
2021-08-10 02:00:00,724.0,450.0,274.0,261.0,177.0
2021-08-10 03:00:00,700.0,439.0,266.0,254.0,171.0
2021-08-10 04:00:00,687.0,433.0,261.0,249.0,169.0
2021-08-10 05:00:00,689.0,439.0,263.0,251.0,171.0
2021-08-10 06:00:00,766.0,485.0,289.0,267.0,190.0
2021-08-10 07:00:00,893.0,547.0,324.0,290.0,213.0
2021-08-10 08:00:00,941.0,571.0,338.0,299.0,224.0
2021-08-10 09:00:00,940.0,580.0,346.0,306.0,227.0
2021-08-10 10:00:00,938.0,582.0,349.0,310.0,229.0
2021-08-10 11:00:00,938.0,582.0,349.0,312.0,230.0
2021-08-10 12:00:00,928.0,576.0,344.0,311.0,228.0
2021-08-10 13:00:00,914.0,570.0,341.0,310.0,225.0
2021-08-10 14:00:00,914.0,578.0,347.0,315.0,227.0
2021-08-10 15:00:00,965.0,623.0,379.0,335.0,245.0
2021-08-10 16:00:00,1075.0,678.0,424.0,353.0,270.0
2021-08-10 17:00:00,1121.0,681.0,427.0,352.0,270.0
2021-08-10 18:00:00,1127.0,679.0,426.0,352.0,267.0
2021-08-10 19:00:00,1136.0,686.0,426.0,356.0,270.0
2021-08-10 20:00:00,1162.0,705.0,435.0,363.0,279.0
2021-08-10 21:00:00,1197.0,722.0,443.0,364.0,288.0
2021-08-10 22:00:00,1168.0,712.0,440.0,357.0,284.0
2021-08-10 23:00:00,1039.0,639.0,401.0,337.0,255.0
2021-08-11 00:00:00,880.0,544.0,341.0,305.0,216.0
2021-08-11 01:00:00,784.0,485.0,300.0,281.0,190.0
2021-08-11 02:00:00,736.0,456.0,281.0,263.0,178.0
2021-08-11 03:00:00,713.0,445.0,272.0,250.0,173.0
2021-08-11 04:00:00,700.0,440.0,268.0,258.0,170.0
2021-08-11 05:00:00,705.0,448.0,269.0,259.0,172.0
2021-08-11 06:00:00,787.0,497.0,296.0,277.0,192.0
2021-08-11 07:00:00,916.0,561.0,336.0,303.0,218.0
2021-08-11 08:00:00,963.0,577.0,349.0,316.0,227.0
2021-08-11 09:00:00,956.0,578.0,358.0,324.0,227.0
2021-08-11 10:00:00,948.0,575.0,361.0,328.0,227.0
2021-08-11 11:00:00,942.0,571.0,361.0,331.0,227.0
2021-08-11 12:00:00,926.0,561.0,355.0,330.0,225.0
2021-08-11 13:00:00,908.0,551.0,351.0,330.0,221.0
2021-08-11 14:00:00,909.0,558.0,355.0,338.0,224.0
2021-08-11 15:00:00,959.0,600.0,382.0,359.0,242.0
2021-08-11 16:00:00,1070.0,657.0,418.0,379.0,266.0
2021-08-11 17:00:00,1122.0,666.0,417.0,378.0,268.0
2021-08-11 18:00:00,1131.0,664.0,413.0,378.0,265.0
2021-08-11 19:00:00,1129.0,674.0,418.0,380.0,268.0
2021-08-11 20:00:00,1146.0,697.0,435.0,387.0,276.0
2021-08-11 21:00:00,1181.0,716.0,448.0,385.0,285.0
2021-08-11 22:00:00,1159.0,704.0,446.0,376.0,284.0
2021-08-11 23:00:00,1035.0,630.0,407.0,351.0,255.0
2021-08-12 00:00:00,886.0,539.0,350.0,320.0,217.0
2021-08-12 01:00:00,783.0,479.0,308.0,295.0,190.0
2021-08-12 02:00:00,731.0,451.0,288.0,283.0,177.0
2021-08-12 03:00:00,705.0,437.0,279.0,277.0,171.0
2021-08-12 04:00:00,690.0,429.0,276.0,275.0,168.0
2021-08-12 05:00:00,691.0,434.0,275.0,278.0,171.0
2021-08-12 06:00:00,767.0,480.0,301.0,295.0,189.0
2021-08-12 07:00:00,898.0,546.0,341.0,322.0,215.0
2021-08-12 08:00:00,946.0,565.0,355.0,335.0,224.0
2021-08-12 09:00:00,952.0,573.0,362.0,344.0,228.0
2021-08-12 10:00:00,953.0,576.0,364.0,348.0,232.0
2021-08-12 11:00:00,955.0,575.0,361.0,348.0,233.0
2021-08-12 12:00:00,947.0,571.0,354.0,344.0,232.0
2021-08-12 13:00:00,932.0,568.0,348.0,342.0,232.0
2021-08-12 14:00:00,930.0,579.0,351.0,346.0,238.0
2021-08-12 15:00:00,975.0,626.0,378.0,362.0,258.0
2021-08-12 16:00:00,1072.0,683.0,415.0,379.0,283.0
2021-08-12 17:00:00,1122.0,692.0,419.0,378.0,291.0
2021-08-12 18:00:00,1134.0,692.0,421.0,377.0,288.0
2021-08-12 19:00:00,1146.0,698.0,427.0,380.0,287.0
2021-08-12 20:00:00,1174.0,715.0,439.0,388.0,291.0
2021-08-12 21:00:00,1199.0,728.0,450.0,392.0,295.0
2021-08-12 22:00:00,1157.0,705.0,442.0,386.0,290.0
2021-08-12 23:00:00,1030.0,629.0,402.0,368.0,262.0
2021-08-13 00:00:00,880.0,540.0,346.0,337.0,225.0
2021-08-13 01:00:00,780.0,482.0,306.0,313.0,200.0
2021-08-13 02:00:00,724.0,454.0,286.0,298.0,186.0
2021-08-13 03:00:00,694.0,438.0,278.0,291.0,181.0
2021-08-13 04:00:00,679.0,430.0,274.0,289.0,178.0
2021-08-13 05:00:00,682.0,436.0,275.0,291.0,182.0
2021-08-13 06:00:00,752.0,480.0,300.0,308.0,201.0
2021-08-13 07:00:00,875.0,548.0,339.0,333.0,228.0
2021-08-13 08:00:00,937.0,574.0,355.0,346.0,237.0
2021-08-13 09:00:00,954.0,587.0,368.0,354.0,240.0
2021-08-13 10:00:00,961.0,593.0,372.0,357.0,242.0
2021-08-13 11:00:00,974.0,596.0,373.0,356.0,243.0
2021-08-13 12:00:00,974.0,593.0,368.0,351.0,242.0
2021-08-13 13:00:00,968.0,590.0,364.0,348.0,240.0
2021-08-13 14:00:00,974.0,600.0,368.0,351.0,245.0
2021-08-13 15:00:00,1010.0,641.0,388.0,363.0,266.0
2021-08-13 16:00:00,1090.0,703.0,421.0,377.0,290.0
2021-08-13 17:00:00,1163.0,735.0,436.0,380.0,298.0
2021-08-13 18:00:00,1207.0,746.0,447.0,381.0,297.0
2021-08-13 19:00:00,1198.0,740.0,452.0,384.0,297.0
2021-08-13 20:00:00,1167.0,725.0,449.0,387.0,296.0
2021-08-13 21:00:00,1145.0,708.0,439.0,383.0,292.0
2021-08-13 22:00:00,1093.0,684.0,422.0,376.0,284.0
2021-08-13 23:00:00,1007.0,635.0,392.0,362.0,262.0
2021-08-14 00:00:00,900.0,572.0,353.0,340.0,235.0
2021-08-14 01:00:00,811.0,520.0,317.0,321.0,213.0
2021-08-14 02:00:00,763.0,491.0,298.0,309.0,198.0
2021-08-14 03:00:00,738.0,477.0,288.0,302.0,191.0
2021-08-14 04:00:00,728.0,471.0,285.0,299.0,188.0
2021-08-14 05:00:00,716.0,468.0,282.0,298.0,187.0
2021-08-14 06:00:00,725.0,472.0,286.0,303.0,191.0
2021-08-14 07:00:00,783.0,508.0,307.0,314.0,203.0
2021-08-14 08:00:00,902.0,583.0,352.0,335.0,230.0
2021-08-14 09:00:00,1036.0,663.0,406.0,360.0,264.0
2021-08-14 10:00:00,1110.0,706.0,442.0,371.0,282.0
2021-08-14 11:00:00,1121.0,713.0,456.0,370.0,289.0
2021-08-14 12:00:00,1101.0,705.0,457.0,363.0,286.0
2021-08-14 13:00:00,1080.0,697.0,454.0,357.0,282.0
2021-08-14 14:00:00,1057.0,689.0,454.0,353.0,279.0
2021-08-14 15:00:00,1067.0,692.0,467.0,354.0,280.0
2021-08-14 16:00:00,1103.0,709.0,483.0,362.0,285.0
2021-08-14 17:00:00,1142.0,730.0,499.0,369.0,294.0
2021-08-14 18:00:00,1189.0,752.0,516.0,379.0,306.0
2021-08-14 19:00:00,1189.0,745.0,514.0,385.0,307.0
2021-08-14 20:00:00,1158.0,720.0,498.0,386.0,300.0
2021-08-14 21:00:00,1136.0,704.0,478.0,382.0,289.0
2021-08-14 22:00:00,1088.0,682.0,454.0,376.0,278.0
2021-08-14 23:00:00,1011.0,637.0,425.0,364.0,258.0
2021-08-15 00:00:00,918.0,583.0,391.0,345.0,234.0
2021-08-15 01:00:00,839.0,537.0,362.0,328.0,213.0
2021-08-15 02:00:00,786.0,507.0,339.0,317.0,199.0
2021-08-15 03:00:00,758.0,491.0,329.0,310.0,192.0
2021-08-15 04:00:00,744.0,483.0,324.0,308.0,189.0
2021-08-15 05:00:00,731.0,480.0,320.0,307.0,188.0
2021-08-15 06:00:00,729.0,479.0,321.0,308.0,190.0
2021-08-15 07:00:00,774.0,505.0,336.0,316.0,198.0
2021-08-15 08:00:00,872.0,568.0,372.0,334.0,223.0
2021-08-15 09:00:00,1005.0,649.0,425.0,358.0,258.0
2021-08-15 10:00:00,1106.0,704.0,465.0,377.0,287.0
2021-08-15 11:00:00,1139.0,724.0,480.0,384.0,303.0
2021-08-15 12:00:00,1127.0,722.0,481.0,386.0,309.0
2021-08-15 13:00:00,1114.0,722.0,480.0,386.0,312.0
2021-08-15 14:00:00,1116.0,727.0,484.0,391.0,318.0
2021-08-15 15:00:00,1136.0,739.0,500.0,399.0,329.0
2021-08-15 16:00:00,1180.0,747.0,513.0,404.0,336.0
2021-08-15 17:00:00,1236.0,758.0,518.0,409.0,331.0
2021-08-15 18:00:00,1275.0,775.0,524.0,414.0,331.0
2021-08-15 19:00:00,1300.0,793.0,532.0,424.0,336.0
2021-08-15 20:00:00,1315.0,806.0,540.0,433.0,341.0
2021-08-15 21:00:00,1310.0,806.0,535.0,434.0,338.0
2021-08-15 22:00:00,1238.0,771.0,512.0,426.0,327.0
2021-08-15 23:00:00,1085.0,685.0,459.0,398.0,293.0
2021-08-16 00:00:00,931.0,591.0,395.0,362.0,253.0
2021-08-16 01:00:00,837.0,538.0,357.0,336.0,226.0
2021-08-16 02:00:00,791.0,515.0,340.0,324.0,215.0
2021-08-16 03:00:00,768.0,506.0,333.0,319.0,210.0
2021-08-16 04:00:00,762.0,503.0,332.0,317.0,208.0
2021-08-16 05:00:00,779.0,517.0,337.0,319.0,214.0
2021-08-16 06:00:00,890.0,584.0,378.0,342.0,244.0
2021-08-16 07:00:00,1052.0,662.0,436.0,374.0,281.0
2021-08-16 08:00:00,1069.0,656.0,434.0,380.0,283.0
2021-08-16 09:00:00,1036.0,641.0,425.0,381.0,275.0
2021-08-16 10:00:00,1010.0,629.0,420.0,381.0,268.0
2021-08-16 11:00:00,1001.0,620.0,413.0,378.0,259.0
2021-08-16 12:00:00,984.0,608.0,405.0,371.0,250.0
2021-08-16 13:00:00,975.0,598.0,399.0,368.0,245.0
2021-08-16 14:00:00,986.0,607.0,406.0,373.0,247.0
2021-08-16 15:00:00,1050.0,657.0,443.0,393.0,265.0
2021-08-16 16:00:00,1183.0,718.0,491.0,413.0,288.0
2021-08-16 17:00:00,1236.0,723.0,491.0,408.0,287.0
2021-08-16 18:00:00,1237.0,719.0,484.0,407.0,281.0
2021-08-16 19:00:00,1238.0,728.0,489.0,414.0,284.0
2021-08-16 20:00:00,1272.0,751.0,510.0,428.0,298.0
2021-08-16 21:00:00,1299.0,776.0,523.0,434.0,309.0
2021-08-16 22:00:00,1233.0,749.0,505.0,426.0,305.0
2021-08-16 23:00:00,1083.0,661.0,455.0,401.0,269.0
2021-08-17 00:00:00,922.0,565.0,393.0,366.0,231.0
2021-08-17 01:00:00,821.0,507.0,354.0,340.0,205.0
2021-08-17 02:00:00,774.0,481.0,337.0,327.0,194.0
2021-08-17 03:00:00,754.0,471.0,331.0,323.0,190.0
2021-08-17 04:00:00,749.0,468.0,331.0,322.0,189.0
2021-08-17 05:00:00,764.0,478.0,335.0,325.0,193.0
2021-08-17 06:00:00,869.0,539.0,374.0,347.0,222.0
2021-08-17 07:00:00,1028.0,619.0,425.0,378.0,257.0
2021-08-17 08:00:00,1039.0,620.0,420.0,382.0,256.0
2021-08-17 09:00:00,1012.0,609.0,408.0,380.0,247.0
2021-08-17 10:00:00,991.0,602.0,399.0,375.0,242.0
2021-08-17 11:00:00,982.0,596.0,395.0,369.0,238.0
2021-08-17 12:00:00,969.0,586.0,390.0,362.0,235.0
2021-08-17 13:00:00,957.0,578.0,387.0,357.0,232.0
2021-08-17 14:00:00,972.0,589.0,396.0,360.0,238.0
2021-08-17 15:00:00,1044.0,643.0,434.0,378.0,259.0
2021-08-17 16:00:00,1178.0,705.0,483.0,397.0,286.0
2021-08-17 17:00:00,1229.0,710.0,479.0,391.0,286.0
2021-08-17 18:00:00,1236.0,712.0,470.0,388.0,285.0
2021-08-17 19:00:00,1245.0,729.0,475.0,396.0,293.0
2021-08-17 20:00:00,1273.0,761.0,497.0,411.0,310.0
2021-08-17 21:00:00,1311.0,786.0,518.0,421.0,319.0
2021-08-17 22:00:00,1249.0,755.0,509.0,419.0,309.0
2021-08-17 23:00:00,1088.0,659.0,455.0,394.0,270.0
2021-08-18 00:00:00,922.0,563.0,392.0,358.0,229.0
2021-08-18 01:00:00,826.0,506.0,353.0,332.0,204.0
2021-08-18 02:00:00,784.0,482.0,335.0,321.0,193.0
2021-08-18 03:00:00,764.0,470.0,329.0,317.0,188.0
2021-08-18 04:00:00,757.0,466.0,327.0,315.0,185.0
2021-08-18 05:00:00,778.0,479.0,333.0,318.0,191.0
2021-08-18 06:00:00,901.0,550.0,372.0,339.0,220.0
2021-08-18 07:00:00,1079.0,641.0,429.0,369.0,260.0
2021-08-18 08:00:00,1069.0,636.0,430.0,369.0,261.0
2021-08-18 09:00:00,1013.0,618.0,426.0,365.0,258.0
2021-08-18 10:00:00,974.0,611.0,426.0,362.0,257.0
2021-08-18 11:00:00,964.0,611.0,428.0,360.0,260.0
2021-08-18 12:00:00,957.0,607.0,427.0,356.0,256.0
2021-08-18 13:00:00,957.0,607.0,430.0,358.0,255.0
2021-08-18 14:00:00,981.0,623.0,444.0,371.0,261.0
2021-08-18 15:00:00,1057.0,681.0,488.0,399.0,283.0
2021-08-18 16:00:00,1180.0,747.0,539.0,427.0,309.0
2021-08-18 17:00:00,1235.0,757.0,543.0,427.0,308.0
2021-08-18 18:00:00,1236.0,754.0,539.0,430.0,303.0
2021-08-18 19:00:00,1239.0,766.0,547.0,437.0,306.0
2021-08-18 20:00:00,1277.0,795.0,562.0,446.0,318.0
2021-08-18 21:00:00,1318.0,818.0,565.0,443.0,329.0
2021-08-18 22:00:00,1253.0,783.0,540.0,427.0,322.0
2021-08-18 23:00:00,1095.0,687.0,484.0,397.0,286.0
2021-08-19 00:00:00,937.0,591.0,424.0,362.0,245.0
2021-08-19 01:00:00,844.0,536.0,385.0,337.0,220.0
2021-08-19 02:00:00,806.0,514.0,370.0,325.0,210.0
2021-08-19 03:00:00,789.0,505.0,364.0,320.0,205.0
2021-08-19 04:00:00,787.0,502.0,362.0,318.0,204.0
2021-08-19 05:00:00,809.0,516.0,367.0,321.0,209.0
2021-08-19 06:00:00,933.0,591.0,407.0,343.0,237.0
2021-08-19 07:00:00,1113.0,691.0,463.0,376.0,275.0
2021-08-19 08:00:00,1109.0,669.0,466.0,378.0,272.0
2021-08-19 09:00:00,1053.0,633.0,462.0,372.0,263.0
2021-08-19 10:00:00,1017.0,610.0,459.0,368.0,256.0
2021-08-19 11:00:00,997.0,597.0,458.0,363.0,252.0
2021-08-19 12:00:00,976.0,582.0,454.0,356.0,248.0
2021-08-19 13:00:00,961.0,575.0,454.0,354.0,245.0
2021-08-19 14:00:00,977.0,591.0,463.0,358.0,252.0
2021-08-19 15:00:00,1043.0,647.0,502.0,380.0,278.0
2021-08-19 16:00:00,1159.0,706.0,551.0,403.0,304.0
2021-08-19 17:00:00,1203.0,713.0,551.0,401.0,303.0
2021-08-19 18:00:00,1219.0,718.0,548.0,403.0,302.0
2021-08-19 19:00:00,1241.0,738.0,555.0,409.0,309.0
2021-08-19 20:00:00,1277.0,767.0,569.0,418.0,323.0
2021-08-19 21:00:00,1320.0,793.0,581.0,423.0,333.0
2021-08-19 22:00:00,1262.0,763.0,563.0,415.0,324.0
2021-08-19 23:00:00,1112.0,674.0,509.0,388.0,288.0
2021-08-20 00:00:00,954.0,581.0,451.0,354.0,247.0
2021-08-20 01:00:00,860.0,525.0,413.0,330.0,221.0
2021-08-20 02:00:00,820.0,503.0,393.0,318.0,210.0
2021-08-20 03:00:00,805.0,494.0,384.0,314.0,205.0
2021-08-20 04:00:00,807.0,494.0,381.0,312.0,204.0
2021-08-20 05:00:00,833.0,508.0,386.0,316.0,210.0
2021-08-20 06:00:00,955.0,581.0,425.0,340.0,236.0
2021-08-20 07:00:00,1137.0,680.0,482.0,377.0,277.0
2021-08-20 08:00:00,1135.0,669.0,486.0,386.0,277.0
2021-08-20 09:00:00,1085.0,644.0,484.0,389.0,268.0
2021-08-20 10:00:00,1046.0,624.0,482.0,393.0,263.0
2021-08-20 11:00:00,1025.0,609.0,479.0,394.0,260.0
2021-08-20 12:00:00,1004.0,597.0,474.0,393.0,257.0
2021-08-20 13:00:00,992.0,592.0,472.0,396.0,255.0
2021-08-20 14:00:00,1011.0,606.0,481.0,405.0,258.0
2021-08-20 15:00:00,1054.0,646.0,509.0,420.0,273.0
2021-08-20 16:00:00,1136.0,692.0,549.0,442.0,295.0
2021-08-20 17:00:00,1188.0,707.0,559.0,448.0,299.0
2021-08-20 18:00:00,1207.0,717.0,561.0,453.0,298.0
2021-08-20 19:00:00,1214.0,723.0,562.0,457.0,300.0
2021-08-20 20:00:00,1208.0,725.0,558.0,453.0,301.0
2021-08-20 21:00:00,1214.0,734.0,550.0,449.0,302.0
2021-08-20 22:00:00,1162.0,711.0,529.0,428.0,298.0
2021-08-20 23:00:00,1070.0,657.0,492.0,401.0,277.0
2021-08-21 00:00:00,956.0,590.0,450.0,376.0,251.0
2021-08-21 01:00:00,877.0,542.0,417.0,357.0,230.0
2021-08-21 02:00:00,835.0,515.0,397.0,355.0,219.0
2021-08-21 03:00:00,816.0,505.0,388.0,352.0,215.0
2021-08-21 04:00:00,810.0,502.0,385.0,350.0,214.0
2021-08-21 05:00:00,812.0,507.0,386.0,350.0,216.0
2021-08-21 06:00:00,830.0,519.0,391.0,357.0,220.0
2021-08-21 07:00:00,895.0,561.0,414.0,371.0,236.0
2021-08-21 08:00:00,1017.0,633.0,458.0,398.0,263.0
2021-08-21 09:00:00,1143.0,699.0,502.0,424.0,289.0
2021-08-21 10:00:00,1201.0,720.0,521.0,438.0,301.0
2021-08-21 11:00:00,1191.0,705.0,514.0,436.0,298.0
2021-08-21 12:00:00,1151.0,675.0,498.0,424.0,287.0
2021-08-21 13:00:00,1110.0,649.0,481.0,417.0,277.0
2021-08-21 14:00:00,1077.0,630.0,470.0,417.0,269.0
2021-08-21 15:00:00,1069.0,626.0,469.0,421.0,267.0
2021-08-21 16:00:00,1091.0,640.0,478.0,431.0,270.0
2021-08-21 17:00:00,1129.0,663.0,494.0,436.0,277.0
2021-08-21 18:00:00,1162.0,696.0,515.0,440.0,290.0
2021-08-21 19:00:00,1171.0,708.0,524.0,449.0,297.0
2021-08-21 20:00:00,1160.0,700.0,520.0,446.0,292.0
2021-08-21 21:00:00,1160.0,698.0,515.0,439.0,285.0
2021-08-21 22:00:00,1111.0,671.0,500.0,426.0,276.0
2021-08-21 23:00:00,1036.0,628.0,472.0,408.0,259.0
2021-08-22 00:00:00,945.0,575.0,438.0,386.0,237.0
2021-08-22 01:00:00,870.0,532.0,409.0,366.0,220.0
2021-08-22 02:00:00,826.0,509.0,392.0,355.0,209.0
2021-08-22 03:00:00,804.0,499.0,385.0,350.0,205.0
2021-08-22 04:00:00,799.0,497.0,382.0,347.0,203.0
2021-08-22 05:00:00,798.0,500.0,383.0,346.0,205.0
2021-08-22 06:00:00,797.0,503.0,385.0,350.0,207.0
2021-08-22 07:00:00,841.0,531.0,400.0,362.0,218.0
2021-08-22 08:00:00,944.0,591.0,435.0,385.0,239.0
2021-08-22 09:00:00,1077.0,665.0,479.0,412.0,268.0
2021-08-22 10:00:00,1168.0,707.0,506.0,430.0,285.0
2021-08-22 11:00:00,1190.0,706.0,506.0,435.0,287.0
2021-08-22 12:00:00,1168.0,688.0,494.0,432.0,281.0
2021-08-22 13:00:00,1135.0,671.0,484.0,431.0,274.0
2021-08-22 14:00:00,1114.0,662.0,482.0,437.0,274.0
2021-08-22 15:00:00,1115.0,662.0,488.0,443.0,277.0
2021-08-22 16:00:00,1142.0,668.0,496.0,445.0,281.0
2021-08-22 17:00:00,1181.0,686.0,502.0,444.0,285.0
2021-08-22 18:00:00,1223.0,718.0,517.0,449.0,294.0
2021-08-22 19:00:00,1267.0,756.0,539.0,460.0,307.0
2021-08-22 20:00:00,1316.0,787.0,559.0,472.0,321.0
2021-08-22 21:00:00,1345.0,802.0,571.0,479.0,328.0
2021-08-22 22:00:00,1259.0,752.0,552.0,466.0,314.0
2021-08-22 23:00:00,1099.0,653.0,495.0,433.0,275.0
2021-08-23 00:00:00,945.0,560.0,432.0,393.0,235.0
2021-08-23 01:00:00,857.0,510.0,398.0,368.0,210.0
2021-08-23 02:00:00,819.0,490.0,386.0,357.0,200.0
2021-08-23 03:00:00,806.0,485.0,383.0,353.0,196.0
2021-08-23 04:00:00,806.0,484.0,385.0,352.0,196.0
2021-08-23 05:00:00,837.0,503.0,396.0,357.0,204.0
2021-08-23 06:00:00,972.0,583.0,445.0,389.0,235.0
2021-08-23 07:00:00,1152.0,682.0,506.0,432.0,275.0
2021-08-23 08:00:00,1134.0,660.0,492.0,426.0,271.0
2021-08-23 09:00:00,1064.0,626.0,466.0,409.0,257.0
2021-08-23 10:00:00,1017.0,602.0,447.0,395.0,248.0
2021-08-23 11:00:00,990.0,585.0,434.0,385.0,243.0
2021-08-23 12:00:00,964.0,568.0,421.0,377.0,237.0
2021-08-23 13:00:00,941.0,556.0,412.0,373.0,232.0
2021-08-23 14:00:00,945.0,570.0,420.0,380.0,235.0
2021-08-23 15:00:00,1008.0,629.0,461.0,405.0,257.0
2021-08-23 16:00:00,1130.0,695.0,514.0,430.0,284.0
2021-08-23 17:00:00,1177.0,697.0,514.0,426.0,287.0
2021-08-23 18:00:00,1183.0,697.0,507.0,424.0,285.0
2021-08-23 19:00:00,1205.0,718.0,518.0,433.0,291.0
2021-08-23 20:00:00,1271.0,756.0,543.0,450.0,307.0
2021-08-23 21:00:00,1323.0,789.0,563.0,462.0,322.0
2021-08-23 22:00:00,1237.0,744.0,545.0,450.0,311.0
2021-08-23 23:00:00,1067.0,642.0,488.0,419.0,270.0
2021-08-24 00:00:00,901.0,546.0,425.0,381.0,227.0
2021-08-24 01:00:00,810.0,495.0,388.0,357.0,203.0
2021-08-24 02:00:00,767.0,474.0,374.0,346.0,193.0
2021-08-24 03:00:00,743.0,463.0,369.0,343.0,189.0
2021-08-24 04:00:00,734.0,460.0,367.0,344.0,187.0
2021-08-24 05:00:00,761.0,477.0,376.0,348.0,194.0
2021-08-24 06:00:00,882.0,556.0,421.0,378.0,224.0
2021-08-24 07:00:00,1062.0,652.0,483.0,421.0,265.0
2021-08-24 08:00:00,1057.0,635.0,480.0,418.0,264.0
2021-08-24 09:00:00,1010.0,606.0,471.0,407.0,255.0
2021-08-24 10:00:00,977.0,588.0,467.0,401.0,250.0
2021-08-24 11:00:00,960.0,575.0,469.0,398.0,247.0
2021-08-24 12:00:00,942.0,563.0,471.0,395.0,242.0
2021-08-24 13:00:00,930.0,559.0,473.0,396.0,240.0
2021-08-24 14:00:00,948.0,572.0,491.0,409.0,248.0
2021-08-24 15:00:00,1034.0,633.0,541.0,440.0,272.0
2021-08-24 16:00:00,1184.0,705.0,599.0,466.0,303.0
2021-08-24 17:00:00,1249.0,712.0,598.0,460.0,306.0
2021-08-24 18:00:00,1266.0,715.0,588.0,458.0,311.0
2021-08-24 19:00:00,1279.0,737.0,590.0,464.0,320.0
2021-08-24 20:00:00,1314.0,777.0,601.0,474.0,332.0
2021-08-24 21:00:00,1326.0,791.0,598.0,475.0,336.0
2021-08-24 22:00:00,1232.0,737.0,562.0,457.0,316.0
2021-08-24 23:00:00,1062.0,636.0,500.0,422.0,274.0
2021-08-25 00:00:00,897.0,539.0,436.0,383.0,231.0
2021-08-25 01:00:00,799.0,483.0,400.0,358.0,206.0
2021-08-25 02:00:00,753.0,460.0,384.0,348.0,195.0
2021-08-25 03:00:00,735.0,451.0,380.0,344.0,191.0
2021-08-25 04:00:00,731.0,449.0,377.0,344.0,189.0
2021-08-25 05:00:00,751.0,462.0,384.0,348.0,195.0
2021-08-25 06:00:00,868.0,536.0,430.0,378.0,224.0
2021-08-25 07:00:00,1044.0,632.0,491.0,418.0,264.0
2021-08-25 08:00:00,1035.0,617.0,487.0,409.0,264.0
2021-08-25 09:00:00,985.0,590.0,477.0,389.0,255.0
2021-08-25 10:00:00,956.0,575.0,471.0,373.0,248.0
2021-08-25 11:00:00,942.0,563.0,469.0,358.0,245.0
2021-08-25 12:00:00,935.0,552.0,466.0,350.0,241.0
2021-08-25 13:00:00,930.0,550.0,464.0,347.0,238.0
2021-08-25 14:00:00,953.0,569.0,475.0,354.0,244.0
2021-08-25 15:00:00,1028.0,629.0,516.0,378.0,268.0
2021-08-25 16:00:00,1157.0,692.0,562.0,398.0,296.0
2021-08-25 17:00:00,1205.0,694.0,561.0,392.0,296.0
2021-08-25 18:00:00,1215.0,694.0,558.0,391.0,292.0
2021-08-25 19:00:00,1237.0,712.0,565.0,402.0,299.0
2021-08-25 20:00:00,1294.0,748.0,582.0,421.0,313.0
2021-08-25 21:00:00,1330.0,776.0,592.0,437.0,326.0
2021-08-25 22:00:00,1256.0,737.0,568.0,431.0,316.0
2021-08-25 23:00:00,1100.0,642.0,508.0,401.0,278.0
2021-08-26 00:00:00,939.0,546.0,449.0,364.0,235.0
2021-08-26 01:00:00,847.0,495.0,410.0,341.0,211.0
2021-08-26 02:00:00,807.0,473.0,395.0,324.0,199.0
2021-08-26 03:00:00,785.0,463.0,389.0,308.0,196.0
2021-08-26 04:00:00,778.0,461.0,390.0,310.0,194.0
2021-08-26 05:00:00,806.0,479.0,401.0,318.0,202.0
2021-08-26 06:00:00,929.0,555.0,447.0,346.0,230.0
2021-08-26 07:00:00,1123.0,653.0,503.0,380.0,271.0
2021-08-26 08:00:00,1132.0,638.0,488.0,368.0,269.0
2021-08-26 09:00:00,1089.0,609.0,464.0,346.0,257.0
2021-08-26 10:00:00,1055.0,588.0,444.0,330.0,248.0
2021-08-26 11:00:00,1039.0,574.0,429.0,316.0,243.0
2021-08-26 12:00:00,1024.0,563.0,417.0,305.0,236.0
2021-08-26 13:00:00,1010.0,556.0,409.0,299.0,231.0
2021-08-26 14:00:00,1027.0,573.0,414.0,306.0,236.0
2021-08-26 15:00:00,1103.0,631.0,450.0,329.0,257.0
2021-08-26 16:00:00,1239.0,692.0,493.0,352.0,282.0
2021-08-26 17:00:00,1301.0,697.0,490.0,347.0,281.0
2021-08-26 18:00:00,1319.0,703.0,487.0,346.0,277.0
2021-08-26 19:00:00,1339.0,726.0,499.0,358.0,286.0
2021-08-26 20:00:00,1384.0,759.0,527.0,379.0,302.0
2021-08-26 21:00:00,1388.0,781.0,548.0,394.0,316.0
2021-08-26 22:00:00,1298.0,738.0,533.0,389.0,307.0
2021-08-26 23:00:00,1141.0,645.0,477.0,360.0,270.0
2021-08-27 00:00:00,981.0,552.0,419.0,325.0,229.0
2021-08-27 01:00:00,888.0,500.0,385.0,302.0,205.0
2021-08-27 02:00:00,842.0,476.0,372.0,294.0,193.0
2021-08-27 03:00:00,819.0,468.0,367.0,292.0,189.0
2021-08-27 04:00:00,808.0,463.0,368.0,294.0,187.0
2021-08-27 05:00:00,826.0,476.0,379.0,300.0,194.0
2021-08-27 06:00:00,938.0,548.0,421.0,326.0,221.0
2021-08-27 07:00:00,1126.0,647.0,478.0,362.0,263.0
2021-08-27 08:00:00,1144.0,643.0,469.0,355.0,265.0
2021-08-27 09:00:00,1103.0,621.0,448.0,338.0,256.0
2021-08-27 10:00:00,1073.0,603.0,429.0,324.0,248.0
2021-08-27 11:00:00,1062.0,593.0,412.0,313.0,243.0
2021-08-27 12:00:00,1053.0,582.0,399.0,304.0,237.0
2021-08-27 13:00:00,1051.0,582.0,392.0,302.0,235.0
2021-08-27 14:00:00,1072.0,600.0,396.0,310.0,238.0
2021-08-27 15:00:00,1127.0,642.0,418.0,326.0,254.0
2021-08-27 16:00:00,1225.0,693.0,449.0,342.0,275.0
2021-08-27 17:00:00,1290.0,711.0,456.0,344.0,277.0
2021-08-27 18:00:00,1313.0,722.0,460.0,347.0,280.0
2021-08-27 19:00:00,1300.0,726.0,470.0,355.0,282.0
2021-08-27 20:00:00,1288.0,725.0,480.0,362.0,288.0
2021-08-27 21:00:00,1265.0,723.0,486.0,364.0,290.0
2021-08-27 22:00:00,1185.0,684.0,468.0,352.0,279.0
2021-08-27 23:00:00,1088.0,627.0,436.0,333.0,256.0
2021-08-28 00:00:00,977.0,562.0,397.0,310.0,230.0
2021-08-28 01:00:00,889.0,512.0,366.0,290.0,209.0
2021-08-28 02:00:00,838.0,485.0,352.0,280.0,198.0
2021-08-28 03:00:00,814.0,473.0,347.0,276.0,193.0
2021-08-28 04:00:00,803.0,468.0,350.0,276.0,192.0
2021-08-28 05:00:00,799.0,469.0,354.0,277.0,193.0
2021-08-28 06:00:00,808.0,478.0,363.0,285.0,198.0
2021-08-28 07:00:00,879.0,522.0,387.0,301.0,216.0
2021-08-28 08:00:00,1015.0,606.0,430.0,329.0,245.0
2021-08-28 09:00:00,1148.0,682.0,467.0,355.0,274.0
2021-08-28 10:00:00,1206.0,709.0,476.0,366.0,284.0
2021-08-28 11:00:00,1196.0,698.0,463.0,363.0,280.0
2021-08-28 12:00:00,1151.0,668.0,442.0,352.0,271.0
2021-08-28 13:00:00,1106.0,643.0,423.0,344.0,262.0
2021-08-28 14:00:00,1073.0,623.0,412.0,340.0,254.0
2021-08-28 15:00:00,1066.0,619.0,413.0,342.0,254.0
2021-08-28 16:00:00,1094.0,630.0,421.0,349.0,259.0
2021-08-28 17:00:00,1143.0,656.0,437.0,357.0,269.0
2021-08-28 18:00:00,1191.0,693.0,461.0,370.0,282.0
2021-08-28 19:00:00,1196.0,703.0,473.0,375.0,287.0
2021-08-28 20:00:00,1175.0,690.0,470.0,374.0,281.0
2021-08-28 21:00:00,1150.0,681.0,468.0,372.0,279.0
2021-08-28 22:00:00,1085.0,645.0,448.0,361.0,266.0
2021-08-28 23:00:00,1006.0,597.0,420.0,345.0,248.0
2021-08-29 00:00:00,913.0,542.0,387.0,326.0,225.0
2021-08-29 01:00:00,840.0,498.0,361.0,308.0,206.0
2021-08-29 02:00:00,794.0,471.0,346.0,299.0,195.0
2021-08-29 03:00:00,772.0,461.0,339.0,295.0,190.0
2021-08-29 04:00:00,765.0,455.0,339.0,294.0,188.0
2021-08-29 05:00:00,764.0,455.0,341.0,293.0,189.0
2021-08-29 06:00:00,766.0,458.0,346.0,297.0,191.0
2021-08-29 07:00:00,816.0,488.0,363.0,310.0,203.0
2021-08-29 08:00:00,923.0,556.0,400.0,332.0,229.0
2021-08-29 09:00:00,1054.0,635.0,445.0,357.0,260.0
2021-08-29 10:00:00,1137.0,677.0,470.0,374.0,280.0
2021-08-29 11:00:00,1148.0,675.0,470.0,379.0,283.0
2021-08-29 12:00:00,1118.0,655.0,458.0,379.0,276.0
2021-08-29 13:00:00,1084.0,638.0,449.0,379.0,269.0
2021-08-29 14:00:00,1068.0,630.0,451.0,384.0,267.0
2021-08-29 15:00:00,1076.0,634.0,462.0,393.0,271.0
2021-08-29 16:00:00,1109.0,645.0,476.0,398.0,277.0
2021-08-29 17:00:00,1149.0,664.0,487.0,402.0,281.0
2021-08-29 18:00:00,1187.0,696.0,504.0,408.0,293.0
2021-08-29 19:00:00,1224.0,729.0,524.0,414.0,305.0
2021-08-29 20:00:00,1292.0,767.0,545.0,423.0,319.0
2021-08-29 21:00:00,1318.0,782.0,548.0,421.0,328.0
2021-08-29 22:00:00,1215.0,721.0,515.0,398.0,308.0
2021-08-29 23:00:00,1049.0,620.0,454.0,364.0,268.0
2021-08-30 00:00:00,896.0,530.0,391.0,325.0,226.0
2021-08-30 01:00:00,807.0,480.0,357.0,302.0,203.0
2021-08-30 02:00:00,764.0,458.0,340.0,291.0,192.0
2021-08-30 03:00:00,746.0,448.0,333.0,287.0,187.0
2021-08-30 04:00:00,741.0,444.0,331.0,287.0,185.0
2021-08-30 05:00:00,773.0,460.0,340.0,293.0,192.0
2021-08-30 06:00:00,901.0,538.0,386.0,323.0,222.0
2021-08-30 07:00:00,1083.0,635.0,451.0,367.0,261.0
2021-08-30 08:00:00,1071.0,620.0,450.0,365.0,263.0
2021-08-30 09:00:00,1013.0,592.0,438.0,352.0,256.0
2021-08-30 10:00:00,971.0,574.0,431.0,344.0,251.0
2021-08-30 11:00:00,948.0,565.0,427.0,339.0,249.0
2021-08-30 12:00:00,925.0,553.0,421.0,337.0,246.0
2021-08-30 13:00:00,905.0,546.0,418.0,339.0,241.0
2021-08-30 14:00:00,917.0,560.0,426.0,350.0,244.0
2021-08-30 15:00:00,981.0,618.0,467.0,380.0,265.0
2021-08-30 16:00:00,1103.0,680.0,517.0,407.0,292.0
2021-08-30 17:00:00,1151.0,682.0,519.0,403.0,294.0
2021-08-30 18:00:00,1158.0,682.0,515.0,401.0,292.0
2021-08-30 19:00:00,1189.0,707.0,525.0,410.0,298.0
2021-08-30 20:00:00,1266.0,753.0,548.0,422.0,315.0
2021-08-30 21:00:00,1290.0,778.0,561.0,425.0,330.0
2021-08-30 22:00:00,1201.0,726.0,533.0,406.0,316.0
2021-08-30 23:00:00,1036.0,626.0,472.0,371.0,274.0
2021-08-31 00:00:00,875.0,532.0,407.0,333.0,232.0
2021-08-31 01:00:00,788.0,482.0,373.0,309.0,208.0
2021-08-31 02:00:00,751.0,463.0,360.0,300.0,198.0
2021-08-31 03:00:00,735.0,454.0,355.0,298.0,194.0
2021-08-31 04:00:00,732.0,450.0,354.0,298.0,193.0
2021-08-31 05:00:00,762.0,466.0,363.0,304.0,200.0
2021-08-31 06:00:00,888.0,545.0,408.0,333.0,229.0
2021-08-31 07:00:00,1065.0,640.0,469.0,378.0,269.0
2021-08-31 08:00:00,1054.0,624.0,465.0,377.0,265.0
2021-08-31 09:00:00,999.0,595.0,455.0,365.0,254.0
2021-08-31 10:00:00,960.0,575.0,448.0,361.0,247.0
2021-08-31 11:00:00,940.0,564.0,446.0,358.0,241.0
2021-08-31 12:00:00,919.0,551.0,441.0,357.0,236.0
2021-08-31 13:00:00,902.0,542.0,437.0,358.0,233.0
2021-08-31 14:00:00,914.0,558.0,448.0,374.0,238.0
2021-08-31 15:00:00,983.0,617.0,486.0,406.0,260.0
2021-08-31 16:00:00,1105.0,682.0,536.0,436.0,288.0
2021-08-31 17:00:00,1144.0,680.0,532.0,435.0,288.0
2021-08-31 18:00:00,1148.0,681.0,523.0,435.0,286.0
2021-08-31 19:00:00,1178.0,706.0,530.0,445.0,294.0
2021-08-31 20:00:00,1262.0,756.0,559.0,458.0,312.0
2021-08-31 21:00:00,1298.0,783.0,575.0,460.0,327.0
2021-08-31 22:00:00,1205.0,731.0,546.0,441.0,311.0
2021-08-31 23:00:00,1039.0,632.0,488.0,407.0,271.0
2021-09-01 00:00:00,881.0,537.0,425.0,368.0,229.0
2021-09-01 01:00:00,791.0,485.0,387.0,345.0,206.0
2021-09-01 02:00:00,751.0,464.0,370.0,335.0,195.0
2021-09-01 03:00:00,737.0,455.0,363.0,333.0,190.0
2021-09-01 04:00:00,730.0,450.0,360.0,334.0,189.0
2021-09-01 05:00:00,761.0,466.0,370.0,340.0,196.0
2021-09-01 06:00:00,894.0,547.0,416.0,371.0,228.0
2021-09-01 07:00:00,1073.0,643.0,477.0,416.0,268.0
2021-09-01 08:00:00,1066.0,626.0,478.0,415.0,266.0
2021-09-01 09:00:00,1008.0,594.0,469.0,405.0,256.0
2021-09-01 10:00:00,971.0,573.0,464.0,399.0,248.0
2021-09-01 11:00:00,949.0,561.0,463.0,395.0,243.0
2021-09-01 12:00:00,931.0,549.0,459.0,392.0,238.0
2021-09-01 13:00:00,914.0,545.0,459.0,394.0,234.0
2021-09-01 14:00:00,926.0,562.0,474.0,406.0,239.0
2021-09-01 15:00:00,994.0,620.0,521.0,437.0,262.0
2021-09-01 16:00:00,1117.0,681.0,576.0,459.0,288.0
2021-09-01 17:00:00,1163.0,681.0,578.0,455.0,289.0
2021-09-01 18:00:00,1173.0,682.0,575.0,453.0,287.0
2021-09-01 19:00:00,1205.0,708.0,584.0,464.0,296.0
2021-09-01 20:00:00,1279.0,758.0,602.0,477.0,314.0
2021-09-01 21:00:00,1293.0,777.0,595.0,475.0,326.0
2021-09-01 22:00:00,1199.0,722.0,559.0,460.0,308.0
2021-09-01 23:00:00,1047.0,629.0,503.0,427.0,271.0
2021-09-02 00:00:00,890.0,533.0,437.0,388.0,230.0
2021-09-02 01:00:00,798.0,482.0,397.0,362.0,206.0
2021-09-02 02:00:00,763.0,463.0,379.0,352.0,196.0
2021-09-02 03:00:00,744.0,453.0,372.0,348.0,191.0
2021-09-02 04:00:00,740.0,450.0,371.0,349.0,189.0
2021-09-02 05:00:00,771.0,467.0,382.0,354.0,195.0
2021-09-02 06:00:00,902.0,548.0,427.0,384.0,224.0
2021-09-02 07:00:00,1084.0,645.0,490.0,429.0,265.0
2021-09-02 08:00:00,1079.0,630.0,490.0,430.0,266.0
2021-09-02 09:00:00,1021.0,599.0,483.0,420.0,258.0
2021-09-02 10:00:00,978.0,578.0,478.0,416.0,254.0
2021-09-02 11:00:00,955.0,564.0,474.0,410.0,251.0
2021-09-02 12:00:00,932.0,550.0,470.0,405.0,248.0
2021-09-02 13:00:00,915.0,544.0,469.0,405.0,247.0
2021-09-02 14:00:00,921.0,561.0,483.0,420.0,255.0
2021-09-02 15:00:00,990.0,618.0,525.0,446.0,281.0
2021-09-02 16:00:00,1103.0,677.0,574.0,469.0,311.0
2021-09-02 17:00:00,1143.0,680.0,578.0,469.0,315.0
2021-09-02 18:00:00,1150.0,687.0,578.0,472.0,315.0
2021-09-02 19:00:00,1183.0,710.0,589.0,480.0,325.0
2021-09-02 20:00:00,1262.0,758.0,608.0,493.0,340.0
2021-09-02 21:00:00,1285.0,781.0,610.0,493.0,349.0
2021-09-02 22:00:00,1194.0,728.0,577.0,473.0,327.0
2021-09-02 23:00:00,1048.0,639.0,520.0,442.0,290.0
2021-09-03 00:00:00,893.0,546.0,461.0,407.0,249.0
2021-09-03 01:00:00,804.0,494.0,421.0,382.0,224.0
2021-09-03 02:00:00,764.0,472.0,403.0,371.0,213.0
2021-09-03 03:00:00,748.0,463.0,395.0,367.0,208.0
2021-09-03 04:00:00,746.0,460.0,393.0,369.0,206.0
2021-09-03 05:00:00,771.0,475.0,404.0,374.0,211.0
2021-09-03 06:00:00,890.0,549.0,449.0,403.0,239.0
2021-09-03 07:00:00,1074.0,649.0,511.0,446.0,278.0
2021-09-03 08:00:00,1091.0,644.0,512.0,446.0,281.0
2021-09-03 09:00:00,1052.0,621.0,498.0,436.0,275.0
2021-09-03 10:00:00,1022.0,603.0,488.0,427.0,270.0
2021-09-03 11:00:00,1007.0,592.0,478.0,422.0,268.0
2021-09-03 12:00:00,992.0,579.0,465.0,413.0,264.0
2021-09-03 13:00:00,981.0,575.0,460.0,409.0,262.0
2021-09-03 14:00:00,996.0,590.0,467.0,420.0,267.0
2021-09-03 15:00:00,1051.0,631.0,494.0,443.0,283.0
2021-09-03 16:00:00,1151.0,683.0,530.0,464.0,302.0
2021-09-03 17:00:00,1222.0,704.0,542.0,469.0,307.0
2021-09-03 18:00:00,1256.0,720.0,552.0,474.0,309.0
2021-09-03 19:00:00,1266.0,729.0,562.0,482.0,311.0
2021-09-03 20:00:00,1271.0,740.0,575.0,488.0,316.0
2021-09-03 21:00:00,1234.0,728.0,575.0,482.0,319.0
2021-09-03 22:00:00,1165.0,685.0,551.0,465.0,303.0
2021-09-03 23:00:00,1069.0,630.0,518.0,444.0,281.0
2021-09-04 00:00:00,967.0,568.0,477.0,419.0,256.0
2021-09-04 01:00:00,886.0,520.0,449.0,401.0,235.0
2021-09-04 02:00:00,844.0,496.0,433.0,390.0,223.0
2021-09-04 03:00:00,828.0,486.0,426.0,386.0,219.0
2021-09-04 04:00:00,823.0,482.0,427.0,389.0,218.0
2021-09-04 05:00:00,828.0,483.0,435.0,387.0,220.0
2021-09-04 06:00:00,847.0,496.0,447.0,401.0,226.0
2021-09-04 07:00:00,925.0,541.0,475.0,421.0,244.0
2021-09-04 08:00:00,1068.0,630.0,516.0,445.0,276.0
2021-09-04 09:00:00,1203.0,708.0,550.0,468.0,306.0
2021-09-04 10:00:00,1261.0,738.0,556.0,476.0,316.0
2021-09-04 11:00:00,1254.0,731.0,541.0,468.0,314.0
2021-09-04 12:00:00,1215.0,708.0,516.0,459.0,302.0
2021-09-04 13:00:00,1171.0,684.0,494.0,451.0,291.0
2021-09-04 14:00:00,1144.0,669.0,480.0,452.0,283.0
2021-09-04 15:00:00,1143.0,669.0,479.0,461.0,282.0
2021-09-04 16:00:00,1176.0,686.0,491.0,472.0,287.0
2021-09-04 17:00:00,1225.0,719.0,513.0,486.0,299.0
2021-09-04 18:00:00,1266.0,753.0,535.0,499.0,313.0
2021-09-04 19:00:00,1281.0,766.0,549.0,506.0,321.0
2021-09-04 20:00:00,1287.0,757.0,554.0,505.0,318.0
2021-09-04 21:00:00,1246.0,732.0,544.0,490.0,313.0
2021-09-04 22:00:00,1182.0,689.0,521.0,471.0,295.0
2021-09-04 23:00:00,1109.0,642.0,494.0,451.0,277.0
2021-09-05 00:00:00,1013.0,586.0,460.0,428.0,252.0
2021-09-05 01:00:00,937.0,539.0,433.0,408.0,233.0
2021-09-05 02:00:00,891.0,511.0,418.0,397.0,220.0
2021-09-05 03:00:00,868.0,497.0,412.0,392.0,214.0
2021-09-05 04:00:00,860.0,490.0,410.0,390.0,212.0
2021-09-05 05:00:00,857.0,488.0,413.0,390.0,212.0
2021-09-05 06:00:00,865.0,497.0,419.0,393.0,214.0
2021-09-05 07:00:00,915.0,527.0,438.0,406.0,227.0
2021-09-05 08:00:00,1035.0,600.0,477.0,433.0,254.0
2021-09-05 09:00:00,1184.0,685.0,524.0,463.0,286.0
2021-09-05 10:00:00,1278.0,733.0,545.0,484.0,309.0
2021-09-05 11:00:00,1301.0,740.0,542.0,492.0,313.0
2021-09-05 12:00:00,1275.0,727.0,526.0,493.0,310.0
2021-09-05 13:00:00,1233.0,717.0,514.0,494.0,308.0
2021-09-05 14:00:00,1204.0,711.0,512.0,500.0,311.0
2021-09-05 15:00:00,1212.0,713.0,520.0,505.0,318.0
2021-09-05 16:00:00,1249.0,722.0,531.0,503.0,323.0
2021-09-05 17:00:00,1280.0,736.0,541.0,500.0,328.0
2021-09-05 18:00:00,1317.0,768.0,558.0,503.0,340.0
2021-09-05 19:00:00,1358.0,801.0,579.0,511.0,347.0
2021-09-05 20:00:00,1421.0,835.0,603.0,516.0,358.0
2021-09-05 21:00:00,1394.0,820.0,602.0,506.0,356.0
2021-09-05 22:00:00,1287.0,754.0,567.0,482.0,331.0
2021-09-05 23:00:00,1123.0,656.0,504.0,444.0,289.0
2021-09-06 00:00:00,968.0,563.0,439.0,405.0,247.0
2021-09-06 01:00:00,882.0,514.0,404.0,381.0,223.0
2021-09-06 02:00:00,845.0,493.0,387.0,369.0,212.0
2021-09-06 03:00:00,829.0,485.0,381.0,365.0,208.0
2021-09-06 04:00:00,825.0,483.0,381.0,366.0,206.0
2021-09-06 05:00:00,858.0,500.0,392.0,372.0,213.0
2021-09-06 06:00:00,998.0,585.0,441.0,402.0,244.0
2021-09-06 07:00:00,1190.0,685.0,503.0,445.0,284.0
2021-09-06 08:00:00,1195.0,674.0,501.0,442.0,286.0
2021-09-06 09:00:00,1150.0,651.0,488.0,431.0,279.0
2021-09-06 10:00:00,1117.0,637.0,478.0,423.0,274.0
2021-09-06 11:00:00,1090.0,625.0,474.0,416.0,275.0
2021-09-06 12:00:00,1059.0,615.0,470.0,412.0,277.0
2021-09-06 13:00:00,1032.0,613.0,468.0,412.0,277.0
2021-09-06 14:00:00,1034.0,629.0,480.0,423.0,286.0
2021-09-06 15:00:00,1094.0,691.0,523.0,451.0,315.0
2021-09-06 16:00:00,1220.0,760.0,577.0,479.0,347.0
2021-09-06 17:00:00,1269.0,765.0,578.0,475.0,349.0
2021-09-06 18:00:00,1272.0,767.0,574.0,474.0,346.0
2021-09-06 19:00:00,1308.0,793.0,583.0,482.0,354.0
2021-09-06 20:00:00,1390.0,836.0,600.0,493.0,367.0
2021-09-06 21:00:00,1389.0,832.0,599.0,491.0,367.0
2021-09-06 22:00:00,1287.0,771.0,563.0,466.0,343.0
2021-09-06 23:00:00,1119.0,670.0,499.0,426.0,300.0
2021-09-07 00:00:00,959.0,576.0,429.0,388.0,256.0
2021-09-07 01:00:00,859.0,521.0,391.0,364.0,231.0
2021-09-07 02:00:00,819.0,502.0,376.0,353.0,220.0
2021-09-07 03:00:00,801.0,493.0,369.0,350.0,215.0
2021-09-07 04:00:00,795.0,490.0,368.0,351.0,213.0
2021-09-07 05:00:00,825.0,507.0,379.0,358.0,219.0
2021-09-07 06:00:00,957.0,590.0,426.0,387.0,248.0
2021-09-07 07:00:00,1137.0,686.0,485.0,431.0,288.0
2021-09-07 08:00:00,1131.0,668.0,481.0,428.0,287.0
2021-09-07 09:00:00,1084.0,639.0,471.0,417.0,281.0
2021-09-07 10:00:00,1054.0,623.0,466.0,410.0,278.0
2021-09-07 11:00:00,1033.0,610.0,462.0,406.0,278.0
2021-09-07 12:00:00,1013.0,598.0,458.0,400.0,276.0
2021-09-07 13:00:00,995.0,594.0,456.0,400.0,276.0
2021-09-07 14:00:00,1002.0,612.0,468.0,411.0,284.0
2021-09-07 15:00:00,1072.0,677.0,512.0,441.0,309.0
2021-09-07 16:00:00,1205.0,748.0,564.0,466.0,342.0
2021-09-07 17:00:00,1256.0,752.0,564.0,461.0,346.0
2021-09-07 18:00:00,1264.0,755.0,558.0,463.0,343.0
2021-09-07 19:00:00,1292.0,777.0,566.0,472.0,348.0
2021-09-07 20:00:00,1368.0,823.0,587.0,488.0,362.0
2021-09-07 21:00:00,1349.0,812.0,578.0,483.0,359.0
2021-09-07 22:00:00,1248.0,747.0,541.0,460.0,335.0
2021-09-07 23:00:00,1081.0,646.0,483.0,427.0,293.0
2021-09-08 00:00:00,912.0,548.0,415.0,388.0,249.0
2021-09-08 01:00:00,818.0,493.0,377.0,364.0,222.0
2021-09-08 02:00:00,777.0,470.0,359.0,354.0,210.0
2021-09-08 03:00:00,758.0,459.0,351.0,351.0,205.0
2021-09-08 04:00:00,748.0,454.0,347.0,352.0,201.0
2021-09-08 05:00:00,782.0,470.0,357.0,359.0,207.0
2021-09-08 06:00:00,915.0,551.0,404.0,390.0,238.0
2021-09-08 07:00:00,1096.0,647.0,466.0,434.0,277.0
2021-09-08 08:00:00,1089.0,630.0,464.0,432.0,276.0
2021-09-08 09:00:00,1032.0,599.0,454.0,423.0,267.0
2021-09-08 10:00:00,992.0,580.0,447.0,417.0,265.0
2021-09-08 11:00:00,966.0,566.0,445.0,412.0,264.0
2021-09-08 12:00:00,944.0,552.0,444.0,408.0,260.0
2021-09-08 13:00:00,925.0,546.0,446.0,411.0,256.0
2021-09-08 14:00:00,934.0,561.0,462.0,422.0,260.0
2021-09-08 15:00:00,1000.0,618.0,508.0,452.0,280.0
2021-09-08 16:00:00,1118.0,680.0,561.0,477.0,306.0
2021-09-08 17:00:00,1158.0,678.0,566.0,478.0,306.0
2021-09-08 18:00:00,1163.0,677.0,566.0,481.0,304.0
2021-09-08 19:00:00,1202.0,707.0,574.0,495.0,313.0
2021-09-08 20:00:00,1297.0,768.0,592.0,507.0,333.0
2021-09-08 21:00:00,1303.0,775.0,584.0,505.0,339.0
2021-09-08 22:00:00,1201.0,715.0,546.0,486.0,317.0
2021-09-08 23:00:00,1035.0,616.0,487.0,451.0,277.0
2021-09-09 00:00:00,878.0,523.0,423.0,416.0,235.0
2021-09-09 01:00:00,784.0,469.0,384.0,392.0,207.0
2021-09-09 02:00:00,746.0,449.0,369.0,383.0,196.0
2021-09-09 03:00:00,725.0,440.0,361.0,380.0,190.0
2021-09-09 04:00:00,714.0,435.0,358.0,381.0,188.0
2021-09-09 05:00:00,737.0,448.0,367.0,388.0,194.0
2021-09-09 06:00:00,865.0,529.0,412.0,418.0,223.0
2021-09-09 07:00:00,1043.0,623.0,473.0,462.0,263.0
2021-09-09 08:00:00,1045.0,609.0,471.0,461.0,262.0
2021-09-09 09:00:00,1001.0,582.0,462.0,448.0,254.0
2021-09-09 10:00:00,969.0,562.0,457.0,439.0,249.0
2021-09-09 11:00:00,949.0,548.0,452.0,431.0,244.0
2021-09-09 12:00:00,928.0,534.0,448.0,424.0,238.0
2021-09-09 13:00:00,910.0,529.0,444.0,422.0,234.0
2021-09-09 14:00:00,922.0,547.0,453.0,432.0,240.0
2021-09-09 15:00:00,989.0,607.0,488.0,457.0,264.0
2021-09-09 16:00:00,1109.0,668.0,533.0,481.0,291.0
2021-09-09 17:00:00,1160.0,674.0,532.0,479.0,292.0
2021-09-09 18:00:00,1172.0,682.0,530.0,483.0,292.0
2021-09-09 19:00:00,1217.0,714.0,545.0,495.0,303.0
2021-09-09 20:00:00,1304.0,769.0,576.0,513.0,324.0
2021-09-09 21:00:00,1294.0,769.0,582.0,514.0,329.0
2021-09-09 22:00:00,1200.0,714.0,554.0,496.0,310.0
2021-09-09 23:00:00,1035.0,616.0,499.0,464.0,270.0
2021-09-10 00:00:00,876.0,523.0,434.0,426.0,227.0
2021-09-10 01:00:00,780.0,469.0,398.0,402.0,200.0
2021-09-10 02:00:00,734.0,445.0,383.0,392.0,188.0
2021-09-10 03:00:00,712.0,433.0,378.0,390.0,182.0
2021-09-10 04:00:00,704.0,428.0,379.0,391.0,180.0
2021-09-10 05:00:00,732.0,443.0,391.0,399.0,185.0
2021-09-10 06:00:00,852.0,520.0,434.0,428.0,214.0
2021-09-10 07:00:00,1027.0,615.0,495.0,470.0,253.0
2021-09-10 08:00:00,1042.0,610.0,496.0,467.0,256.0
2021-09-10 09:00:00,1013.0,589.0,489.0,454.0,251.0
2021-09-10 10:00:00,992.0,574.0,485.0,442.0,248.0
2021-09-10 11:00:00,984.0,563.0,479.0,433.0,246.0
2021-09-10 12:00:00,969.0,551.0,478.0,427.0,240.0
2021-09-10 13:00:00,960.0,550.0,479.0,426.0,239.0
2021-09-10 14:00:00,972.0,569.0,491.0,435.0,245.0
2021-09-10 15:00:00,1021.0,617.0,522.0,454.0,265.0
2021-09-10 16:00:00,1111.0,676.0,564.0,471.0,288.0
2021-09-10 17:00:00,1177.0,703.0,582.0,476.0,298.0
2021-09-10 18:00:00,1201.0,718.0,592.0,483.0,303.0
2021-09-10 19:00:00,1217.0,728.0,593.0,492.0,310.0
2021-09-10 20:00:00,1229.0,732.0,588.0,499.0,308.0
2021-09-10 21:00:00,1178.0,699.0,560.0,490.0,295.0
2021-09-10 22:00:00,1103.0,652.0,530.0,476.0,277.0
2021-09-10 23:00:00,1007.0,593.0,491.0,456.0,254.0
2021-09-11 00:00:00,897.0,527.0,446.0,433.0,226.0
2021-09-11 01:00:00,807.0,474.0,410.0,415.0,203.0
2021-09-11 02:00:00,755.0,445.0,389.0,406.0,190.0
2021-09-11 03:00:00,729.0,430.0,380.0,404.0,183.0
2021-09-11 04:00:00,716.0,423.0,376.0,406.0,179.0
2021-09-11 05:00:00,710.0,420.0,377.0,410.0,178.0
2021-09-11 06:00:00,727.0,433.0,387.0,419.0,182.0
2021-09-11 07:00:00,791.0,475.0,412.0,434.0,197.0
2021-09-11 08:00:00,934.0,564.0,463.0,454.0,231.0
2021-09-11 09:00:00,1084.0,654.0,514.0,469.0,267.0
2021-09-11 10:00:00,1163.0,701.0,537.0,468.0,289.0
2021-09-11 11:00:00,1177.0,710.0,537.0,455.0,297.0
2021-09-11 12:00:00,1165.0,701.0,526.0,437.0,298.0
2021-09-11 13:00:00,1153.0,691.0,515.0,423.0,297.0
2021-09-11 14:00:00,1151.0,687.0,512.0,417.0,296.0
2021-09-11 15:00:00,1170.0,700.0,521.0,421.0,302.0
2021-09-11 16:00:00,1208.0,722.0,538.0,427.0,309.0
2021-09-11 17:00:00,1251.0,750.0,559.0,437.0,319.0
2021-09-11 18:00:00,1291.0,785.0,585.0,457.0,332.0
2021-09-11 19:00:00,1289.0,785.0,589.0,476.0,332.0
2021-09-11 20:00:00,1239.0,750.0,567.0,481.0,317.0
2021-09-11 21:00:00,1159.0,696.0,535.0,470.0,297.0
2021-09-11 22:00:00,1085.0,652.0,504.0,455.0,278.0
2021-09-11 23:00:00,1000.0,602.0,471.0,438.0,256.0
2021-09-12 00:00:00,903.0,547.0,433.0,420.0,232.0
2021-09-12 01:00:00,821.0,500.0,402.0,406.0,211.0
2021-09-12 02:00:00,766.0,469.0,383.0,396.0,198.0
2021-09-12 03:00:00,741.0,456.0,375.0,394.0,192.0
2021-09-12 04:00:00,720.0,446.0,372.0,395.0,188.0
2021-09-12 05:00:00,713.0,444.0,374.0,398.0,188.0
2021-09-12 06:00:00,722.0,452.0,382.0,404.0,192.0
2021-09-12 07:00:00,763.0,482.0,403.0,415.0,204.0
2021-09-12 08:00:00,883.0,561.0,450.0,433.0,233.0
2021-09-12 09:00:00,1038.0,656.0,508.0,454.0,273.0
2021-09-12 10:00:00,1148.0,714.0,547.0,464.0,301.0
2021-09-12 11:00:00,1185.0,725.0,561.0,463.0,312.0
2021-09-12 12:00:00,1180.0,721.0,559.0,458.0,311.0
2021-09-12 13:00:00,1166.0,719.0,559.0,459.0,318.0
2021-09-12 14:00:00,1182.0,723.0,566.0,468.0,323.0
2021-09-12 15:00:00,1219.0,733.0,581.0,481.0,326.0
2021-09-12 16:00:00,1254.0,744.0,590.0,487.0,325.0
2021-09-12 17:00:00,1298.0,758.0,594.0,493.0,326.0
2021-09-12 18:00:00,1325.0,778.0,599.0,503.0,329.0
2021-09-12 19:00:00,1350.0,802.0,619.0,516.0,339.0
2021-09-12 20:00:00,1392.0,840.0,640.0,525.0,356.0
2021-09-12 21:00:00,1346.0,820.0,628.0,514.0,357.0
2021-09-12 22:00:00,1246.0,756.0,591.0,491.0,337.0
2021-09-12 23:00:00,1098.0,660.0,534.0,456.0,300.0
2021-09-13 00:00:00,956.0,571.0,470.0,421.0,261.0
2021-09-13 01:00:00,874.0,523.0,434.0,401.0,238.0
2021-09-13 02:00:00,843.0,504.0,419.0,393.0,228.0
2021-09-13 03:00:00,830.0,497.0,415.0,393.0,225.0
2021-09-13 04:00:00,831.0,495.0,416.0,396.0,225.0
2021-09-13 05:00:00,869.0,514.0,429.0,406.0,233.0
2021-09-13 06:00:00,1004.0,603.0,481.0,439.0,266.0
2021-09-13 07:00:00,1179.0,704.0,546.0,486.0,302.0
2021-09-13 08:00:00,1193.0,688.0,539.0,486.0,307.0
2021-09-13 09:00:00,1138.0,654.0,518.0,474.0,298.0
2021-09-13 10:00:00,1093.0,629.0,498.0,467.0,287.0
2021-09-13 11:00:00,1064.0,612.0,485.0,460.0,278.0
2021-09-13 12:00:00,1037.0,597.0,472.0,454.0,270.0
2021-09-13 13:00:00,1011.0,589.0,466.0,451.0,262.0
2021-09-13 14:00:00,1013.0,604.0,473.0,459.0,263.0
2021-09-13 15:00:00,1073.0,661.0,510.0,484.0,283.0
2021-09-13 16:00:00,1194.0,728.0,562.0,511.0,308.0
2021-09-13 17:00:00,1251.0,734.0,568.0,507.0,312.0
2021-09-13 18:00:00,1280.0,740.0,574.0,510.0,316.0
2021-09-13 19:00:00,1348.0,779.0,598.0,526.0,331.0
2021-09-13 20:00:00,1437.0,839.0,633.0,542.0,360.0
2021-09-13 21:00:00,1405.0,830.0,628.0,537.0,362.0
2021-09-13 22:00:00,1311.0,776.0,595.0,517.0,341.0
2021-09-13 23:00:00,1167.0,688.0,543.0,487.0,306.0
2021-09-14 00:00:00,1013.0,600.0,482.0,451.0,267.0
2021-09-14 01:00:00,917.0,547.0,443.0,427.0,243.0
2021-09-14 02:00:00,875.0,526.0,426.0,415.0,233.0
2021-09-14 03:00:00,862.0,521.0,421.0,411.0,230.0
2021-09-14 04:00:00,864.0,523.0,423.0,412.0,231.0
2021-09-14 05:00:00,902.0,545.0,436.0,421.0,240.0
2021-09-14 06:00:00,1047.0,634.0,489.0,452.0,276.0
2021-09-14 07:00:00,1231.0,734.0,551.0,496.0,317.0
2021-09-14 08:00:00,1221.0,714.0,543.0,492.0,314.0
2021-09-14 09:00:00,1160.0,675.0,523.0,477.0,300.0
2021-09-14 10:00:00,1110.0,646.0,501.0,464.0,286.0
2021-09-14 11:00:00,1080.0,624.0,482.0,454.0,276.0
2021-09-14 12:00:00,1048.0,602.0,470.0,446.0,266.0
2021-09-14 13:00:00,1022.0,591.0,459.0,443.0,261.0
2021-09-14 14:00:00,1025.0,604.0,467.0,451.0,263.0
2021-09-14 15:00:00,1085.0,662.0,504.0,477.0,284.0
2021-09-14 16:00:00,1210.0,726.0,552.0,497.0,311.0
2021-09-14 17:00:00,1263.0,730.0,552.0,494.0,313.0
2021-09-14 18:00:00,1281.0,739.0,553.0,495.0,315.0
2021-09-14 19:00:00,1345.0,776.0,576.0,513.0,327.0
2021-09-14 20:00:00,1441.0,839.0,618.0,534.0,354.0
2021-09-14 21:00:00,1432.0,840.0,624.0,534.0,365.0
2021-09-14 22:00:00,1345.0,788.0,593.0,516.0,347.0
2021-09-14 23:00:00,1179.0,689.0,537.0,482.0,306.0
2021-09-15 00:00:00,1016.0,591.0,477.0,445.0,265.0
2021-09-15 01:00:00,930.0,541.0,444.0,424.0,242.0
2021-09-15 02:00:00,895.0,518.0,430.0,416.0,232.0
2021-09-15 03:00:00,884.0,509.0,428.0,415.0,228.0
2021-09-15 04:00:00,887.0,507.0,431.0,418.0,226.0
2021-09-15 05:00:00,929.0,524.0,448.0,427.0,234.0
2021-09-15 06:00:00,1074.0,609.0,503.0,460.0,266.0
2021-09-15 07:00:00,1258.0,709.0,567.0,504.0,308.0
2021-09-15 08:00:00,1246.0,695.0,555.0,494.0,307.0
2021-09-15 09:00:00,1183.0,669.0,523.0,473.0,297.0
2021-09-15 10:00:00,1138.0,655.0,497.0,455.0,290.0
2021-09-15 11:00:00,1108.0,647.0,475.0,439.0,285.0
2021-09-15 12:00:00,1083.0,638.0,457.0,425.0,277.0
2021-09-15 13:00:00,1062.0,638.0,446.0,419.0,272.0
2021-09-15 14:00:00,1071.0,661.0,452.0,426.0,278.0
2021-09-15 15:00:00,1139.0,729.0,487.0,450.0,300.0
2021-09-15 16:00:00,1276.0,806.0,531.0,474.0,331.0
2021-09-15 17:00:00,1344.0,819.0,535.0,473.0,337.0
2021-09-15 18:00:00,1373.0,829.0,537.0,477.0,340.0
2021-09-15 19:00:00,1425.0,857.0,562.0,501.0,351.0
2021-09-15 20:00:00,1483.0,891.0,605.0,528.0,370.0
2021-09-15 21:00:00,1444.0,866.0,607.0,528.0,369.0
2021-09-15 22:00:00,1347.0,805.0,573.0,511.0,346.0
2021-09-15 23:00:00,1183.0,707.0,515.0,479.0,304.0
2021-09-16 00:00:00,1015.0,608.0,452.0,447.0,260.0
2021-09-16 01:00:00,921.0,555.0,416.0,426.0,235.0
2021-09-16 02:00:00,878.0,532.0,400.0,419.0,224.0
2021-09-16 03:00:00,860.0,521.0,394.0,419.0,218.0
2021-09-16 04:00:00,855.0,518.0,394.0,422.0,217.0
2021-09-16 05:00:00,885.0,534.0,404.0,431.0,224.0
2021-09-16 06:00:00,1026.0,620.0,454.0,460.0,255.0
2021-09-16 07:00:00,1219.0,722.0,517.0,501.0,296.0
2021-09-16 08:00:00,1228.0,710.0,514.0,491.0,295.0
2021-09-16 09:00:00,1194.0,690.0,500.0,470.0,287.0
2021-09-16 10:00:00,1178.0,682.0,489.0,449.0,283.0
2021-09-16 11:00:00,1175.0,681.0,480.0,432.0,281.0
2021-09-16 12:00:00,1165.0,673.0,469.0,419.0,278.0
2021-09-16 13:00:00,1159.0,670.0,463.0,414.0,275.0
2021-09-16 14:00:00,1188.0,692.0,474.0,421.0,283.0
2021-09-16 15:00:00,1278.0,759.0,513.0,446.0,307.0
2021-09-16 16:00:00,1424.0,834.0,564.0,472.0,337.0
2021-09-16 17:00:00,1493.0,848.0,571.0,474.0,341.0
2021-09-16 18:00:00,1519.0,859.0,573.0,483.0,345.0
2021-09-16 19:00:00,1563.0,889.0,590.0,502.0,355.0
2021-09-16 20:00:00,1608.0,926.0,613.0,520.0,371.0
2021-09-16 21:00:00,1567.0,911.0,606.0,516.0,369.0
2021-09-16 22:00:00,1468.0,849.0,570.0,494.0,347.0
2021-09-16 23:00:00,1310.0,754.0,512.0,460.0,309.0
2021-09-17 00:00:00,1149.0,661.0,450.0,425.0,268.0
2021-09-17 01:00:00,1053.0,609.0,413.0,403.0,243.0
2021-09-17 02:00:00,1009.0,587.0,398.0,392.0,231.0
2021-09-17 03:00:00,989.0,579.0,394.0,389.0,226.0
2021-09-17 04:00:00,984.0,578.0,395.0,391.0,224.0
2021-09-17 05:00:00,1010.0,595.0,407.0,401.0,230.0
2021-09-17 06:00:00,1147.0,681.0,454.0,431.0,262.0
2021-09-17 07:00:00,1341.0,789.0,517.0,477.0,302.0
2021-09-17 08:00:00,1359.0,783.0,515.0,477.0,303.0
2021-09-17 09:00:00,1323.0,750.0,493.0,464.0,290.0
2021-09-17 10:00:00,1297.0,726.0,472.0,451.0,281.0
2021-09-17 11:00:00,1281.0,708.0,453.0,438.0,275.0
2021-09-17 12:00:00,1267.0,692.0,438.0,429.0,269.0
2021-09-17 13:00:00,1265.0,689.0,428.0,427.0,266.0
2021-09-17 14:00:00,1292.0,707.0,432.0,431.0,268.0
2021-09-17 15:00:00,1359.0,752.0,457.0,446.0,283.0
2021-09-17 16:00:00,1473.0,807.0,494.0,464.0,306.0
2021-09-17 17:00:00,1554.0,837.0,508.0,471.0,313.0
2021-09-17 18:00:00,1598.0,862.0,522.0,481.0,319.0
2021-09-17 19:00:00,1613.0,883.0,545.0,495.0,330.0
2021-09-17 20:00:00,1589.0,889.0,560.0,499.0,340.0
2021-09-17 21:00:00,1519.0,852.0,543.0,486.0,331.0
2021-09-17 22:00:00,1431.0,802.0,516.0,469.0,313.0
2021-09-17 23:00:00,1330.0,746.0,486.0,449.0,291.0
2021-09-18 00:00:00,1216.0,682.0,450.0,427.0,265.0
2021-09-18 01:00:00,1129.0,632.0,422.0,410.0,246.0
2021-09-18 02:00:00,1076.0,604.0,407.0,402.0,235.0
2021-09-18 03:00:00,1049.0,590.0,400.0,400.0,229.0
2021-09-18 04:00:00,1038.0,584.0,399.0,401.0,226.0
2021-09-18 05:00:00,1039.0,584.0,404.0,406.0,226.0
2021-09-18 06:00:00,1068.0,601.0,418.0,414.0,232.0
2021-09-18 07:00:00,1141.0,648.0,446.0,432.0,247.0
2021-09-18 08:00:00,1289.0,741.0,495.0,453.0,282.0
2021-09-18 09:00:00,1433.0,826.0,536.0,470.0,314.0
2021-09-18 10:00:00,1497.0,863.0,549.0,475.0,330.0
2021-09-18 11:00:00,1486.0,862.0,540.0,455.0,333.0
2021-09-18 12:00:00,1445.0,839.0,521.0,436.0,325.0
2021-09-18 13:00:00,1422.0,819.0,504.0,423.0,319.0
2021-09-18 14:00:00,1411.0,804.0,497.0,418.0,315.0
2021-09-18 15:00:00,1427.0,808.0,505.0,424.0,319.0
2021-09-18 16:00:00,1466.0,829.0,520.0,435.0,326.0
2021-09-18 17:00:00,1527.0,865.0,541.0,450.0,335.0
2021-09-18 18:00:00,1591.0,909.0,569.0,472.0,351.0
2021-09-18 19:00:00,1606.0,920.0,584.0,489.0,358.0
2021-09-18 20:00:00,1549.0,887.0,572.0,481.0,348.0
2021-09-18 21:00:00,1465.0,834.0,544.0,463.0,327.0
2021-09-18 22:00:00,1389.0,786.0,514.0,447.0,306.0
2021-09-18 23:00:00,1299.0,734.0,483.0,431.0,285.0
2021-09-19 00:00:00,1195.0,678.0,448.0,406.0,261.0
2021-09-19 01:00:00,1117.0,632.0,420.0,391.0,240.0
2021-09-19 02:00:00,1070.0,605.0,405.0,382.0,229.0
2021-09-19 03:00:00,1046.0,591.0,399.0,380.0,224.0
2021-09-19 04:00:00,1038.0,587.0,399.0,379.0,221.0
2021-09-19 05:00:00,1037.0,586.0,403.0,381.0,220.0
2021-09-19 06:00:00,1054.0,597.0,415.0,383.0,223.0
2021-09-19 07:00:00,1103.0,628.0,436.0,397.0,234.0
2021-09-19 08:00:00,1229.0,708.0,477.0,415.0,263.0
2021-09-19 09:00:00,1380.0,803.0,517.0,445.0,299.0
2021-09-19 10:00:00,1480.0,865.0,533.0,456.0,325.0
2021-09-19 11:00:00,1509.0,880.0,525.0,447.0,334.0
2021-09-19 12:00:00,1506.0,879.0,506.0,439.0,334.0
2021-09-19 13:00:00,1494.0,880.0,493.0,436.0,332.0
2021-09-19 14:00:00,1505.0,885.0,493.0,442.0,337.0
2021-09-19 15:00:00,1538.0,893.0,504.0,452.0,342.0
2021-09-19 16:00:00,1589.0,899.0,516.0,457.0,346.0
2021-09-19 17:00:00,1636.0,911.0,530.0,465.0,351.0
2021-09-19 18:00:00,1687.0,941.0,552.0,481.0,360.0
2021-09-19 19:00:00,1741.0,978.0,582.0,502.0,375.0
2021-09-19 20:00:00,1751.0,1000.0,608.0,516.0,385.0
2021-09-19 21:00:00,1673.0,962.0,591.0,507.0,370.0
2021-09-19 22:00:00,1557.0,893.0,552.0,487.0,344.0
2021-09-19 23:00:00,1394.0,796.0,495.0,474.0,304.0
2021-09-20 00:00:00,1233.0,705.0,437.0,417.0,264.0
2021-09-20 01:00:00,1148.0,662.0,407.0,397.0,242.0
2021-09-20 02:00:00,1103.0,638.0,396.0,389.0,232.0
2021-09-20 03:00:00,1085.0,629.0,392.0,388.0,228.0
2021-09-20 04:00:00,1081.0,626.0,394.0,391.0,226.0
2021-09-20 05:00:00,1119.0,647.0,406.0,399.0,235.0
2021-09-20 06:00:00,1276.0,741.0,459.0,434.0,269.0
2021-09-20 07:00:00,1471.0,844.0,523.0,476.0,309.0
2021-09-20 08:00:00,1476.0,832.0,516.0,468.0,309.0
2021-09-20 09:00:00,1427.0,801.0,496.0,447.0,299.0
2021-09-20 10:00:00,1393.0,776.0,478.0,429.0,292.0
2021-09-20 11:00:00,1372.0,756.0,466.0,414.0,287.0
2021-09-20 12:00:00,1354.0,740.0,457.0,403.0,284.0
2021-09-20 13:00:00,1340.0,731.0,452.0,396.0,283.0
2021-09-20 14:00:00,1366.0,750.0,460.0,403.0,289.0
2021-09-20 15:00:00,1455.0,815.0,502.0,429.0,311.0
2021-09-20 16:00:00,1620.0,890.0,555.0,457.0,343.0
2021-09-20 17:00:00,1700.0,899.0,560.0,459.0,345.0
2021-09-20 18:00:00,1727.0,908.0,564.0,469.0,351.0
2021-09-20 19:00:00,1767.0,952.0,591.0,495.0,369.0
2021-09-20 20:00:00,1795.0,989.0,615.0,513.0,386.0
2021-09-20 21:00:00,1746.0,970.0,609.0,511.0,385.0
2021-09-20 22:00:00,1635.0,907.0,573.0,493.0,361.0
2021-09-20 23:00:00,1464.0,807.0,515.0,462.0,321.0
2021-09-21 00:00:00,1293.0,707.0,453.0,429.0,278.0
2021-09-21 01:00:00,1198.0,655.0,417.0,408.0,254.0
2021-09-21 02:00:00,1155.0,631.0,405.0,403.0,241.0
2021-09-21 03:00:00,1133.0,617.0,401.0,402.0,235.0
2021-09-21 04:00:00,1124.0,610.0,400.0,406.0,232.0
2021-09-21 05:00:00,1158.0,626.0,412.0,415.0,239.0
2021-09-21 06:00:00,1308.0,712.0,465.0,447.0,272.0
2021-09-21 07:00:00,1493.0,811.0,528.0,492.0,314.0
2021-09-21 08:00:00,1479.0,793.0,523.0,485.0,312.0
2021-09-21 09:00:00,1414.0,765.0,507.0,470.0,303.0
2021-09-21 10:00:00,1362.0,745.0,494.0,461.0,296.0
2021-09-21 11:00:00,1317.0,727.0,483.0,454.0,292.0
2021-09-21 12:00:00,1278.0,711.0,473.0,448.0,291.0
2021-09-21 13:00:00,1246.0,703.0,472.0,448.0,291.0
2021-09-21 14:00:00,1243.0,721.0,487.0,458.0,300.0
2021-09-21 15:00:00,1311.0,794.0,536.0,485.0,327.0
2021-09-21 16:00:00,1426.0,869.0,594.0,511.0,364.0
2021-09-21 17:00:00,1480.0,883.0,603.0,511.0,373.0
2021-09-21 18:00:00,1515.0,899.0,605.0,514.0,377.0
2021-09-21 19:00:00,1596.0,935.0,626.0,531.0,390.0
2021-09-21 20:00:00,1661.0,965.0,641.0,541.0,398.0
2021-09-21 21:00:00,1634.0,941.0,626.0,533.0,390.0
2021-09-21 22:00:00,1529.0,876.0,589.0,510.0,366.0
2021-09-21 23:00:00,1370.0,778.0,530.0,475.0,323.0
2021-09-22 00:00:00,1198.0,679.0,470.0,435.0,279.0
2021-09-22 01:00:00,1107.0,629.0,430.0,410.0,255.0
2021-09-22 02:00:00,1071.0,607.0,410.0,401.0,243.0
2021-09-22 03:00:00,1060.0,597.0,401.0,399.0,238.0
2021-09-22 04:00:00,1058.0,592.0,397.0,400.0,235.0
2021-09-22 05:00:00,1099.0,608.0,406.0,408.0,241.0
2021-09-22 06:00:00,1260.0,698.0,455.0,445.0,273.0
2021-09-22 07:00:00,1453.0,796.0,515.0,485.0,315.0
2021-09-22 08:00:00,1422.0,774.0,503.0,482.0,309.0
2021-09-22 09:00:00,1333.0,737.0,479.0,469.0,298.0
2021-09-22 10:00:00,1260.0,709.0,465.0,460.0,289.0
2021-09-22 11:00:00,1211.0,686.0,461.0,453.0,284.0
2021-09-22 12:00:00,1167.0,667.0,463.0,448.0,283.0
2021-09-22 13:00:00,1134.0,659.0,471.0,449.0,287.0
2021-09-22 14:00:00,1134.0,674.0,496.0,458.0,302.0
2021-09-22 15:00:00,1194.0,733.0,546.0,486.0,335.0
2021-09-22 16:00:00,1318.0,803.0,602.0,512.0,370.0
2021-09-22 17:00:00,1383.0,822.0,607.0,508.0,376.0
2021-09-22 18:00:00,1423.0,842.0,607.0,509.0,376.0
2021-09-22 19:00:00,1494.0,885.0,624.0,517.0,385.0
2021-09-22 20:00:00,1545.0,915.0,645.0,524.0,394.0
2021-09-22 21:00:00,1504.0,888.0,632.0,513.0,387.0
2021-09-22 22:00:00,1403.0,824.0,597.0,490.0,363.0
2021-09-22 23:00:00,1240.0,731.0,542.0,458.0,323.0
2021-09-23 00:00:00,1076.0,638.0,478.0,419.0,283.0
2021-09-23 01:00:00,983.0,584.0,442.0,393.0,258.0
2021-09-23 02:00:00,942.0,563.0,429.0,383.0,249.0
2021-09-23 03:00:00,927.0,555.0,425.0,380.0,246.0
2021-09-23 04:00:00,918.0,555.0,425.0,379.0,246.0
2021-09-23 05:00:00,947.0,572.0,442.0,387.0,254.0
2021-09-23 06:00:00,1094.0,663.0,496.0,420.0,288.0
2021-09-23 07:00:00,1294.0,769.0,561.0,463.0,332.0
2021-09-23 08:00:00,1294.0,760.0,558.0,460.0,332.0
2021-09-23 09:00:00,1248.0,743.0,545.0,447.0,324.0
2021-09-23 10:00:00,1233.0,740.0,534.0,434.0,327.0
2021-09-23 11:00:00,1227.0,736.0,520.0,423.0,331.0
2021-09-23 12:00:00,1194.0,722.0,502.0,416.0,332.0
2021-09-23 13:00:00,1167.0,721.0,495.0,414.0,330.0
2021-09-23 14:00:00,1198.0,745.0,508.0,424.0,328.0
2021-09-23 15:00:00,1280.0,807.0,551.0,450.0,342.0
2021-09-23 16:00:00,1386.0,867.0,608.0,474.0,374.0
2021-09-23 17:00:00,1422.0,868.0,620.0,475.0,379.0
2021-09-23 18:00:00,1447.0,886.0,628.0,485.0,382.0
2021-09-23 19:00:00,1532.0,937.0,653.0,502.0,401.0
2021-09-23 20:00:00,1598.0,976.0,675.0,511.0,417.0
2021-09-23 21:00:00,1573.0,958.0,668.0,505.0,415.0
2021-09-23 22:00:00,1491.0,903.0,635.0,486.0,396.0
2021-09-23 23:00:00,1353.0,818.0,581.0,454.0,359.0
2021-09-24 00:00:00,1214.0,732.0,521.0,419.0,319.0
2021-09-24 01:00:00,1125.0,677.0,484.0,397.0,293.0
2021-09-24 02:00:00,1082.0,648.0,464.0,386.0,280.0
2021-09-24 03:00:00,1068.0,635.0,456.0,383.0,274.0
2021-09-24 04:00:00,1073.0,632.0,456.0,385.0,272.0
2021-09-24 05:00:00,1118.0,651.0,469.0,395.0,280.0
2021-09-24 06:00:00,1269.0,737.0,518.0,427.0,312.0
2021-09-24 07:00:00,1470.0,846.0,586.0,473.0,359.0
2021-09-24 08:00:00,1482.0,846.0,592.0,474.0,362.0
2021-09-24 09:00:00,1440.0,829.0,585.0,464.0,358.0
2021-09-24 10:00:00,1403.0,814.0,585.0,457.0,357.0
2021-09-24 11:00:00,1378.0,806.0,586.0,450.0,357.0
2021-09-24 12:00:00,1386.0,799.0,583.0,444.0,355.0
2021-09-24 13:00:00,1404.0,798.0,579.0,444.0,354.0
2021-09-24 14:00:00,1424.0,817.0,592.0,454.0,362.0
2021-09-24 15:00:00,1455.0,862.0,622.0,472.0,381.0
2021-09-24 16:00:00,1539.0,913.0,659.0,493.0,405.0
2021-09-24 17:00:00,1595.0,926.0,671.0,503.0,412.0
2021-09-24 18:00:00,1613.0,937.0,677.0,513.0,414.0
2021-09-24 19:00:00,1635.0,949.0,683.0,523.0,415.0
2021-09-24 20:00:00,1602.0,934.0,671.0,518.0,408.0
2021-09-24 21:00:00,1527.0,890.0,641.0,501.0,391.0
2021-09-24 22:00:00,1455.0,843.0,608.0,482.0,373.0
2021-09-24 23:00:00,1357.0,790.0,570.0,458.0,349.0
2021-09-25 00:00:00,1248.0,724.0,525.0,430.0,320.0
2021-09-25 01:00:00,1159.0,669.0,488.0,409.0,296.0
2021-09-25 02:00:00,1115.0,641.0,468.0,397.0,282.0
2021-09-25 03:00:00,1092.0,627.0,459.0,392.0,275.0
2021-09-25 04:00:00,1089.0,622.0,455.0,391.0,271.0
2021-09-25 05:00:00,1102.0,629.0,455.0,394.0,273.0
2021-09-25 06:00:00,1144.0,653.0,469.0,403.0,279.0
2021-09-25 07:00:00,1223.0,703.0,495.0,421.0,298.0
2021-09-25 08:00:00,1355.0,788.0,548.0,451.0,333.0
2021-09-25 09:00:00,1455.0,851.0,598.0,479.0,365.0
2021-09-25 10:00:00,1470.0,861.0,615.0,491.0,376.0
2021-09-25 11:00:00,1431.0,834.0,611.0,488.0,373.0
2021-09-25 12:00:00,1364.0,795.0,598.0,478.0,361.0
2021-09-25 13:00:00,1304.0,762.0,585.0,472.0,352.0
2021-09-25 14:00:00,1261.0,738.0,577.0,471.0,347.0
2021-09-25 15:00:00,1247.0,732.0,585.0,478.0,348.0
2021-09-25 16:00:00,1274.0,751.0,601.0,489.0,359.0
2021-09-25 17:00:00,1338.0,788.0,625.0,500.0,375.0
2021-09-25 18:00:00,1426.0,839.0,655.0,518.0,392.0
2021-09-25 19:00:00,1489.0,875.0,666.0,524.0,400.0
2021-09-25 20:00:00,1451.0,852.0,638.0,508.0,386.0
2021-09-25 21:00:00,1384.0,805.0,603.0,488.0,364.0
2021-09-25 22:00:00,1325.0,766.0,573.0,470.0,342.0
2021-09-25 23:00:00,1254.0,722.0,538.0,450.0,318.0
2021-09-26 00:00:00,1173.0,670.0,499.0,428.0,294.0
2021-09-26 01:00:00,1111.0,631.0,468.0,411.0,275.0
2021-09-26 02:00:00,1077.0,608.0,452.0,405.0,264.0
2021-09-26 03:00:00,1068.0,598.0,441.0,400.0,256.0
2021-09-26 04:00:00,1065.0,595.0,434.0,400.0,252.0
2021-09-26 05:00:00,1073.0,599.0,432.0,402.0,251.0
2021-09-26 06:00:00,1094.0,613.0,438.0,408.0,254.0
2021-09-26 07:00:00,1141.0,648.0,455.0,422.0,266.0
2021-09-26 08:00:00,1259.0,721.0,496.0,448.0,295.0
2021-09-26 09:00:00,1406.0,801.0,545.0,478.0,328.0
2021-09-26 10:00:00,1495.0,839.0,569.0,498.0,348.0
2021-09-26 11:00:00,1509.0,835.0,567.0,505.0,354.0
2021-09-26 12:00:00,1480.0,817.0,558.0,507.0,349.0
2021-09-26 13:00:00,1442.0,813.0,553.0,512.0,346.0
2021-09-26 14:00:00,1409.0,820.0,555.0,518.0,343.0
2021-09-26 15:00:00,1411.0,833.0,567.0,525.0,347.0
2021-09-26 16:00:00,1446.0,849.0,577.0,525.0,354.0
2021-09-26 17:00:00,1481.0,869.0,582.0,524.0,359.0
2021-09-26 18:00:00,1544.0,898.0,595.0,526.0,369.0
2021-09-26 19:00:00,1630.0,938.0,618.0,531.0,382.0
2021-09-26 20:00:00,1635.0,941.0,630.0,524.0,387.0
2021-09-26 21:00:00,1571.0,898.0,608.0,505.0,375.0
2021-09-26 22:00:00,1456.0,827.0,566.0,478.0,345.0
2021-09-26 23:00:00,1299.0,731.0,503.0,442.0,304.0
2021-09-27 00:00:00,1146.0,640.0,444.0,402.0,263.0
2021-09-27 01:00:00,1061.0,590.0,408.0,376.0,237.0
2021-09-27 02:00:00,1023.0,569.0,391.0,364.0,226.0
2021-09-27 03:00:00,1009.0,558.0,382.0,359.0,221.0
2021-09-27 04:00:00,1002.0,553.0,381.0,358.0,218.0
2021-09-27 05:00:00,1033.0,568.0,391.0,364.0,224.0
2021-09-27 06:00:00,1180.0,655.0,443.0,395.0,255.0
2021-09-27 07:00:00,1373.0,754.0,503.0,434.0,295.0
2021-09-27 08:00:00,1366.0,733.0,494.0,429.0,291.0
2021-09-27 09:00:00,1316.0,706.0,472.0,387.0,280.0
2021-09-27 10:00:00,1289.0,690.0,455.0,367.0,273.0
2021-09-27 11:00:00,1278.0,681.0,443.0,350.0,268.0
2021-09-27 12:00:00,1258.0,678.0,431.0,338.0,262.0
2021-09-27 13:00:00,1247.0,681.0,425.0,334.0,258.0
2021-09-27 14:00:00,1272.0,709.0,433.0,339.0,265.0
2021-09-27 15:00:00,1374.0,779.0,471.0,364.0,294.0
2021-09-27 16:00:00,1551.0,859.0,526.0,389.0,325.0
2021-09-27 17:00:00,1625.0,871.0,533.0,389.0,326.0
2021-09-27 18:00:00,1646.0,880.0,536.0,398.0,327.0
2021-09-27 19:00:00,1655.0,904.0,563.0,428.0,343.0
2021-09-27 20:00:00,1642.0,912.0,580.0,446.0,354.0
2021-09-27 21:00:00,1589.0,884.0,569.0,442.0,348.0
2021-09-27 22:00:00,1486.0,827.0,531.0,425.0,329.0
2021-09-27 23:00:00,1325.0,733.0,472.0,394.0,293.0
2021-09-28 00:00:00,1157.0,635.0,412.0,358.0,250.0
2021-09-28 01:00:00,1064.0,585.0,376.0,335.0,228.0
2021-09-28 02:00:00,1024.0,565.0,364.0,325.0,219.0
2021-09-28 03:00:00,1001.0,556.0,358.0,323.0,216.0
2021-09-28 04:00:00,989.0,554.0,357.0,325.0,216.0
2021-09-28 05:00:00,1020.0,576.0,368.0,335.0,225.0
2021-09-28 06:00:00,1166.0,670.0,420.0,367.0,261.0
2021-09-28 07:00:00,1346.0,775.0,486.0,408.0,306.0
2021-09-28 08:00:00,1327.0,755.0,483.0,403.0,302.0
2021-09-28 09:00:00,1273.0,714.0,468.0,387.0,289.0
2021-09-28 10:00:00,1238.0,681.0,455.0,374.0,279.0
2021-09-28 11:00:00,1213.0,656.0,445.0,365.0,270.0
2021-09-28 12:00:00,1183.0,635.0,436.0,356.0,264.0
2021-09-28 13:00:00,1153.0,627.0,429.0,356.0,259.0
2021-09-28 14:00:00,1156.0,645.0,435.0,366.0,266.0
2021-09-28 15:00:00,1215.0,708.0,473.0,395.0,290.0
2021-09-28 16:00:00,1337.0,775.0,524.0,424.0,326.0
2021-09-28 17:00:00,1396.0,783.0,525.0,426.0,329.0
2021-09-28 18:00:00,1440.0,799.0,531.0,439.0,331.0
2021-09-28 19:00:00,1537.0,860.0,564.0,458.0,352.0
2021-09-28 20:00:00,1589.0,905.0,593.0,468.0,371.0
2021-09-28 21:00:00,1557.0,886.0,585.0,461.0,369.0
2021-09-28 22:00:00,1462.0,829.0,552.0,441.0,347.0
2021-09-28 23:00:00,1307.0,737.0,497.0,409.0,310.0
2021-09-29 00:00:00,1144.0,643.0,437.0,373.0,270.0
2021-09-29 01:00:00,1051.0,590.0,403.0,352.0,246.0
2021-09-29 02:00:00,1014.0,569.0,391.0,344.0,236.0
2021-09-29 03:00:00,1006.0,562.0,389.0,343.0,233.0
2021-09-29 04:00:00,1003.0,557.0,390.0,347.0,231.0
2021-09-29 05:00:00,1041.0,574.0,401.0,358.0,238.0
2021-09-29 06:00:00,1194.0,665.0,454.0,392.0,271.0
2021-09-29 07:00:00,1381.0,770.0,518.0,438.0,313.0
2021-09-29 08:00:00,1368.0,751.0,509.0,434.0,308.0
2021-09-29 09:00:00,1323.0,724.0,485.0,413.0,298.0
2021-09-29 10:00:00,1304.0,709.0,465.0,400.0,292.0
2021-09-29 11:00:00,1294.0,696.0,449.0,388.0,287.0
2021-09-29 12:00:00,1280.0,684.0,436.0,380.0,282.0
2021-09-29 13:00:00,1271.0,683.0,428.0,378.0,280.0
2021-09-29 14:00:00,1298.0,708.0,440.0,388.0,284.0
2021-09-29 15:00:00,1387.0,779.0,481.0,413.0,304.0
2021-09-29 16:00:00,1526.0,857.0,530.0,441.0,333.0
2021-09-29 17:00:00,1589.0,871.0,537.0,447.0,338.0
2021-09-29 18:00:00,1615.0,888.0,548.0,459.0,344.0
2021-09-29 19:00:00,1654.0,925.0,580.0,479.0,365.0
2021-09-29 20:00:00,1660.0,941.0,604.0,491.0,379.0
2021-09-29 21:00:00,1609.0,913.0,594.0,485.0,374.0
2021-09-29 22:00:00,1510.0,853.0,560.0,465.0,352.0
2021-09-29 23:00:00,1354.0,762.0,504.0,435.0,314.0
2021-09-30 00:00:00,1196.0,672.0,446.0,402.0,274.0
2021-09-30 01:00:00,1106.0,622.0,410.0,381.0,250.0
2021-09-30 02:00:00,1064.0,601.0,392.0,374.0,240.0
2021-09-30 03:00:00,1038.0,589.0,384.0,373.0,235.0
2021-09-30 04:00:00,1027.0,584.0,382.0,375.0,233.0
2021-09-30 05:00:00,1059.0,603.0,392.0,385.0,239.0
2021-09-30 06:00:00,1207.0,694.0,443.0,421.0,272.0
2021-09-30 07:00:00,1401.0,801.0,509.0,466.0,318.0
2021-09-30 08:00:00,1394.0,785.0,504.0,461.0,317.0
2021-09-30 09:00:00,1356.0,760.0,492.0,441.0,306.0
2021-09-30 10:00:00,1340.0,749.0,480.0,422.0,301.0
2021-09-30 11:00:00,1340.0,741.0,467.0,406.0,295.0
2021-09-30 12:00:00,1336.0,731.0,457.0,395.0,290.0
2021-09-30 13:00:00,1336.0,728.0,450.0,389.0,288.0
2021-09-30 14:00:00,1368.0,752.0,461.0,397.0,297.0
2021-09-30 15:00:00,1453.0,812.0,500.0,425.0,324.0
2021-09-30 16:00:00,1591.0,886.0,550.0,454.0,353.0
2021-09-30 17:00:00,1659.0,902.0,557.0,463.0,361.0
2021-09-30 18:00:00,1687.0,922.0,566.0,480.0,366.0
2021-09-30 19:00:00,1713.0,964.0,597.0,497.0,382.0
2021-09-30 20:00:00,1711.0,981.0,615.0,505.0,389.0
2021-09-30 21:00:00,1663.0,956.0,604.0,500.0,384.0
2021-09-30 22:00:00,1567.0,901.0,572.0,483.0,363.0
2021-09-30 23:00:00,1413.0,811.0,516.0,449.0,325.0
2021-10-01 00:00:00,1252.0,719.0,456.0,412.0,285.0
2021-10-01 01:00:00,1155.0,665.0,422.0,391.0,260.0
2021-10-01 02:00:00,1110.0,643.0,404.0,382.0,249.0
2021-10-01 03:00:00,1090.0,636.0,396.0,382.0,243.0
2021-10-01 04:00:00,1079.0,630.0,394.0,384.0,241.0
2021-10-01 05:00:00,1104.0,641.0,405.0,392.0,250.0
2021-10-01 06:00:00,1239.0,722.0,456.0,425.0,283.0
2021-10-01 07:00:00,1431.0,826.0,521.0,469.0,328.0
2021-10-01 08:00:00,1441.0,814.0,522.0,469.0,327.0
2021-10-01 09:00:00,1414.0,791.0,502.0,453.0,323.0
2021-10-01 10:00:00,1396.0,773.0,482.0,437.0,317.0
2021-10-01 11:00:00,1390.0,764.0,466.0,423.0,314.0
2021-10-01 12:00:00,1379.0,754.0,456.0,413.0,311.0
2021-10-01 13:00:00,1366.0,764.0,454.0,411.0,309.0
2021-10-01 14:00:00,1389.0,799.0,464.0,420.0,318.0
2021-10-01 15:00:00,1454.0,865.0,494.0,439.0,341.0
2021-10-01 16:00:00,1570.0,938.0,538.0,461.0,374.0
2021-10-01 17:00:00,1664.0,965.0,557.0,473.0,384.0
2021-10-01 18:00:00,1704.0,977.0,578.0,490.0,392.0
2021-10-01 19:00:00,1686.0,977.0,595.0,499.0,397.0
2021-10-01 20:00:00,1612.0,944.0,582.0,492.0,387.0
2021-10-01 21:00:00,1525.0,892.0,552.0,475.0,367.0
2021-10-01 22:00:00,1439.0,840.0,520.0,456.0,347.0
2021-10-01 23:00:00,1338.0,784.0,490.0,434.0,325.0
2021-10-02 00:00:00,1223.0,723.0,448.0,409.0,299.0
2021-10-02 01:00:00,1124.0,668.0,415.0,387.0,277.0
2021-10-02 02:00:00,1059.0,638.0,396.0,374.0,263.0
2021-10-02 03:00:00,1027.0,624.0,381.0,366.0,258.0
2021-10-02 04:00:00,1013.0,616.0,377.0,362.0,256.0
2021-10-02 05:00:00,1014.0,620.0,380.0,362.0,258.0
2021-10-02 06:00:00,1044.0,641.0,391.0,371.0,265.0
2021-10-02 07:00:00,1114.0,692.0,421.0,387.0,284.0
2021-10-02 08:00:00,1250.0,780.0,474.0,415.0,318.0
2021-10-02 09:00:00,1403.0,862.0,524.0,442.0,354.0
2021-10-02 10:00:00,1489.0,886.0,539.0,453.0,372.0
2021-10-02 11:00:00,1502.0,877.0,527.0,450.0,369.0
2021-10-02 12:00:00,1463.0,853.0,502.0,441.0,358.0
2021-10-02 13:00:00,1430.0,831.0,486.0,436.0,360.0
2021-10-02 14:00:00,1406.0,813.0,482.0,434.0,355.0
2021-10-02 15:00:00,1408.0,818.0,494.0,440.0,356.0
2021-10-02 16:00:00,1457.0,843.0,518.0,452.0,362.0
2021-10-02 17:00:00,1524.0,878.0,544.0,463.0,375.0
2021-10-02 18:00:00,1592.0,935.0,579.0,480.0,398.0
2021-10-02 19:00:00,1608.0,968.0,600.0,482.0,410.0
2021-10-02 20:00:00,1521.0,921.0,575.0,461.0,391.0
2021-10-02 21:00:00,1442.0,867.0,543.0,438.0,369.0
2021-10-02 22:00:00,1377.0,825.0,516.0,420.0,350.0
2021-10-02 23:00:00,1306.0,782.0,488.0,399.0,335.0
2021-10-03 00:00:00,1226.0,736.0,457.0,376.0,313.0
2021-10-03 01:00:00,1154.0,692.0,431.0,358.0,290.0
2021-10-03 02:00:00,1106.0,665.0,414.0,347.0,275.0
2021-10-03 03:00:00,1077.0,649.0,405.0,344.0,268.0
2021-10-03 04:00:00,1058.0,638.0,400.0,343.0,263.0
2021-10-03 05:00:00,1047.0,631.0,399.0,347.0,260.0
2021-10-03 06:00:00,1062.0,639.0,404.0,355.0,263.0
2021-10-03 07:00:00,1111.0,668.0,424.0,370.0,280.0
2021-10-03 08:00:00,1216.0,738.0,468.0,397.0,307.0
2021-10-03 09:00:00,1370.0,834.0,526.0,425.0,342.0
2021-10-03 10:00:00,1493.0,899.0,564.0,445.0,370.0
2021-10-03 11:00:00,1554.0,925.0,576.0,450.0,385.0
2021-10-03 12:00:00,1567.0,929.0,575.0,450.0,388.0
2021-10-03 13:00:00,1567.0,926.0,574.0,455.0,388.0
2021-10-03 14:00:00,1568.0,920.0,579.0,466.0,382.0
2021-10-03 15:00:00,1583.0,916.0,588.0,478.0,379.0
2021-10-03 16:00:00,1604.0,915.0,588.0,484.0,374.0
2021-10-03 17:00:00,1614.0,924.0,586.0,489.0,372.0
2021-10-03 18:00:00,1630.0,953.0,595.0,498.0,382.0
2021-10-03 19:00:00,1632.0,983.0,614.0,501.0,404.0
2021-10-03 20:00:00,1598.0,976.0,612.0,497.0,409.0
2021-10-03 21:00:00,1534.0,937.0,587.0,482.0,396.0
2021-10-03 22:00:00,1444.0,876.0,547.0,457.0,371.0
2021-10-03 23:00:00,1316.0,789.0,492.0,425.0,335.0
2021-10-04 00:00:00,1187.0,702.0,437.0,397.0,296.0
2021-10-04 01:00:00,1104.0,652.0,404.0,375.0,273.0
2021-10-04 02:00:00,1065.0,628.0,391.0,365.0,263.0
2021-10-04 03:00:00,1046.0,616.0,385.0,358.0,257.0
2021-10-04 04:00:00,1038.0,610.0,387.0,355.0,253.0
2021-10-04 05:00:00,1069.0,629.0,401.0,360.0,261.0
2021-10-04 06:00:00,1183.0,715.0,454.0,388.0,294.0
2021-10-04 07:00:00,1310.0,811.0,520.0,427.0,336.0
2021-10-04 08:00:00,1338.0,800.0,510.0,427.0,334.0
2021-10-04 09:00:00,1318.0,774.0,491.0,418.0,323.0
2021-10-04 10:00:00,1293.0,753.0,474.0,412.0,318.0
2021-10-04 11:00:00,1269.0,738.0,459.0,404.0,315.0
2021-10-04 12:00:00,1249.0,723.0,445.0,396.0,312.0
2021-10-04 13:00:00,1237.0,718.0,438.0,392.0,309.0
2021-10-04 14:00:00,1247.0,731.0,446.0,399.0,314.0
2021-10-04 15:00:00,1310.0,790.0,484.0,423.0,339.0
2021-10-04 16:00:00,1430.0,862.0,538.0,447.0,372.0
2021-10-04 17:00:00,1501.0,882.0,545.0,447.0,381.0
2021-10-04 18:00:00,1559.0,907.0,558.0,458.0,387.0
2021-10-04 19:00:00,1608.0,954.0,590.0,469.0,404.0
2021-10-04 20:00:00,1589.0,965.0,603.0,475.0,411.0
2021-10-04 21:00:00,1541.0,938.0,596.0,472.0,408.0
2021-10-04 22:00:00,1461.0,879.0,560.0,453.0,385.0
2021-10-04 23:00:00,1327.0,785.0,502.0,423.0,344.0
2021-10-05 00:00:00,1175.0,697.0,444.0,387.0,302.0
2021-10-05 01:00:00,1086.0,644.0,411.0,365.0,276.0
2021-10-05 02:00:00,1046.0,621.0,395.0,355.0,265.0
2021-10-05 03:00:00,1026.0,614.0,388.0,352.0,261.0
2021-10-05 04:00:00,1017.0,610.0,388.0,352.0,258.0
2021-10-05 05:00:00,1052.0,627.0,399.0,361.0,266.0
2021-10-05 06:00:00,1170.0,714.0,451.0,392.0,298.0
2021-10-05 07:00:00,1295.0,808.0,518.0,433.0,342.0
2021-10-05 08:00:00,1324.0,794.0,513.0,434.0,338.0
2021-10-05 09:00:00,1310.0,772.0,496.0,428.0,328.0
2021-10-05 10:00:00,1288.0,758.0,477.0,422.0,321.0
2021-10-05 11:00:00,1266.0,747.0,462.0,416.0,315.0
2021-10-05 12:00:00,1242.0,743.0,446.0,412.0,309.0
2021-10-05 13:00:00,1232.0,739.0,437.0,414.0,311.0
2021-10-05 14:00:00,1246.0,753.0,445.0,425.0,322.0
2021-10-05 15:00:00,1301.0,807.0,488.0,455.0,351.0
2021-10-05 16:00:00,1423.0,874.0,544.0,483.0,387.0
2021-10-05 17:00:00,1504.0,886.0,555.0,486.0,397.0
2021-10-05 18:00:00,1566.0,910.0,568.0,494.0,400.0
2021-10-05 19:00:00,1606.0,958.0,598.0,502.0,414.0
2021-10-05 20:00:00,1588.0,973.0,615.0,501.0,420.0
2021-10-05 21:00:00,1545.0,949.0,610.0,494.0,417.0
2021-10-05 22:00:00,1459.0,892.0,576.0,475.0,395.0
2021-10-05 23:00:00,1323.0,801.0,517.0,445.0,355.0
2021-10-06 00:00:00,1187.0,713.0,459.0,408.0,315.0
2021-10-06 01:00:00,1101.0,664.0,425.0,386.0,291.0
2021-10-06 02:00:00,1065.0,646.0,410.0,375.0,282.0
2021-10-06 03:00:00,1051.0,636.0,405.0,373.0,279.0
2021-10-06 04:00:00,1044.0,633.0,406.0,375.0,277.0
2021-10-06 05:00:00,1077.0,652.0,419.0,384.0,285.0
2021-10-06 06:00:00,1195.0,740.0,473.0,413.0,319.0
2021-10-06 07:00:00,1327.0,839.0,542.0,449.0,362.0
2021-10-06 08:00:00,1369.0,831.0,539.0,457.0,359.0
2021-10-06 09:00:00,1372.0,807.0,524.0,454.0,344.0
2021-10-06 10:00:00,1375.0,788.0,510.0,448.0,334.0
2021-10-06 11:00:00,1380.0,775.0,498.0,442.0,323.0
2021-10-06 12:00:00,1368.0,762.0,488.0,437.0,316.0
2021-10-06 13:00:00,1357.0,750.0,485.0,436.0,314.0
2021-10-06 14:00:00,1369.0,759.0,500.0,446.0,320.0
2021-10-06 15:00:00,1433.0,814.0,546.0,470.0,343.0
2021-10-06 16:00:00,1548.0,878.0,602.0,499.0,381.0
2021-10-06 17:00:00,1608.0,894.0,611.0,507.0,392.0
2021-10-06 18:00:00,1648.0,919.0,620.0,518.0,400.0
2021-10-06 19:00:00,1677.0,969.0,639.0,523.0,416.0
2021-10-06 20:00:00,1666.0,985.0,649.0,521.0,420.0
2021-10-06 21:00:00,1622.0,964.0,637.0,514.0,416.0
2021-10-06 22:00:00,1538.0,909.0,604.0,497.0,395.0
2021-10-06 23:00:00,1404.0,817.0,545.0,468.0,355.0
2021-10-07 00:00:00,1260.0,726.0,484.0,436.0,312.0
2021-10-07 01:00:00,1172.0,673.0,448.0,414.0,287.0
2021-10-07 02:00:00,1129.0,650.0,434.0,405.0,277.0
2021-10-07 03:00:00,1110.0,641.0,430.0,403.0,273.0
2021-10-07 04:00:00,1107.0,643.0,430.0,404.0,272.0
2021-10-07 05:00:00,1140.0,665.0,442.0,414.0,280.0
2021-10-07 06:00:00,1254.0,753.0,496.0,441.0,314.0
2021-10-07 07:00:00,1378.0,853.0,562.0,477.0,357.0
2021-10-07 08:00:00,1420.0,848.0,560.0,488.0,356.0
2021-10-07 09:00:00,1412.0,826.0,543.0,494.0,347.0
2021-10-07 10:00:00,1389.0,807.0,529.0,498.0,342.0
2021-10-07 11:00:00,1363.0,793.0,517.0,498.0,340.0
2021-10-07 12:00:00,1334.0,784.0,508.0,498.0,339.0
2021-10-07 13:00:00,1324.0,782.0,506.0,501.0,338.0
2021-10-07 14:00:00,1318.0,801.0,523.0,511.0,347.0
2021-10-07 15:00:00,1368.0,862.0,568.0,535.0,374.0
2021-10-07 16:00:00,1476.0,932.0,619.0,559.0,405.0
2021-10-07 17:00:00,1550.0,950.0,629.0,565.0,414.0
2021-10-07 18:00:00,1614.0,973.0,640.0,575.0,418.0
2021-10-07 19:00:00,1645.0,1003.0,659.0,580.0,427.0
2021-10-07 20:00:00,1624.0,1000.0,667.0,580.0,428.0
2021-10-07 21:00:00,1573.0,970.0,654.0,572.0,420.0
2021-10-07 22:00:00,1495.0,916.0,620.0,556.0,398.0
2021-10-07 23:00:00,1362.0,824.0,563.0,530.0,358.0
2021-10-08 00:00:00,1219.0,727.0,502.0,499.0,318.0
2021-10-08 01:00:00,1126.0,668.0,461.0,477.0,291.0
2021-10-08 02:00:00,1078.0,640.0,437.0,463.0,277.0
2021-10-08 03:00:00,1053.0,626.0,426.0,449.0,269.0
2021-10-08 04:00:00,1042.0,618.0,422.0,451.0,265.0
2021-10-08 05:00:00,1064.0,630.0,429.0,456.0,269.0
2021-10-08 06:00:00,1158.0,705.0,475.0,481.0,298.0
2021-10-08 07:00:00,1274.0,797.0,540.0,511.0,338.0
2021-10-08 08:00:00,1324.0,800.0,540.0,521.0,338.0
2021-10-08 09:00:00,1343.0,792.0,531.0,526.0,333.0
2021-10-08 10:00:00,1349.0,789.0,524.0,525.0,330.0
2021-10-08 11:00:00,1351.0,785.0,516.0,521.0,327.0
2021-10-08 12:00:00,1348.0,783.0,506.0,516.0,325.0
2021-10-08 13:00:00,1346.0,786.0,501.0,516.0,323.0
2021-10-08 14:00:00,1355.0,806.0,509.0,523.0,329.0
2021-10-08 15:00:00,1405.0,855.0,539.0,538.0,348.0
2021-10-08 16:00:00,1493.0,916.0,582.0,557.0,375.0
2021-10-08 17:00:00,1557.0,946.0,603.0,564.0,387.0
2021-10-08 18:00:00,1609.0,969.0,619.0,575.0,395.0
2021-10-08 19:00:00,1597.0,966.0,622.0,573.0,398.0
2021-10-08 20:00:00,1529.0,926.0,603.0,562.0,383.0
2021-10-08 21:00:00,1443.0,870.0,569.0,542.0,362.0
2021-10-08 22:00:00,1362.0,817.0,534.0,521.0,339.0
2021-10-08 23:00:00,1277.0,760.0,500.0,500.0,316.0
2021-10-09 00:00:00,1172.0,696.0,461.0,475.0,289.0
2021-10-09 01:00:00,1090.0,649.0,425.0,453.0,267.0
2021-10-09 02:00:00,1039.0,618.0,404.0,440.0,254.0
2021-10-09 03:00:00,1010.0,599.0,392.0,432.0,247.0
2021-10-09 04:00:00,995.0,591.0,387.0,430.0,242.0
2021-10-09 05:00:00,993.0,594.0,387.0,431.0,242.0
2021-10-09 06:00:00,1017.0,613.0,398.0,438.0,247.0
2021-10-09 07:00:00,1076.0,661.0,425.0,454.0,261.0
2021-10-09 08:00:00,1189.0,739.0,474.0,479.0,293.0
2021-10-09 09:00:00,1318.0,820.0,529.0,507.0,331.0
2021-10-09 10:00:00,1393.0,850.0,553.0,519.0,352.0
2021-10-09 11:00:00,1411.0,842.0,552.0,520.0,356.0
2021-10-09 12:00:00,1395.0,816.0,540.0,509.0,353.0
2021-10-09 13:00:00,1367.0,789.0,529.0,506.0,348.0
2021-10-09 14:00:00,1344.0,775.0,525.0,506.0,347.0
2021-10-09 15:00:00,1350.0,780.0,533.0,511.0,352.0
2021-10-09 16:00:00,1403.0,810.0,554.0,523.0,366.0
2021-10-09 17:00:00,1484.0,865.0,581.0,537.0,381.0
2021-10-09 18:00:00,1580.0,930.0,613.0,552.0,399.0
2021-10-09 19:00:00,1584.0,943.0,611.0,547.0,401.0
2021-10-09 20:00:00,1495.0,886.0,572.0,522.0,375.0
2021-10-09 21:00:00,1413.0,832.0,536.0,498.0,351.0
2021-10-09 22:00:00,1349.0,789.0,507.0,477.0,333.0
2021-10-09 23:00:00,1275.0,747.0,477.0,454.0,313.0
2021-10-10 00:00:00,1187.0,691.0,441.0,430.0,291.0
2021-10-10 01:00:00,1115.0,648.0,411.0,409.0,271.0
2021-10-10 02:00:00,1072.0,622.0,395.0,397.0,260.0
2021-10-10 03:00:00,1050.0,609.0,386.0,391.0,254.0
2021-10-10 04:00:00,1041.0,603.0,380.0,388.0,251.0
2021-10-10 05:00:00,1041.0,601.0,380.0,387.0,249.0
2021-10-10 06:00:00,1059.0,613.0,388.0,394.0,252.0
2021-10-10 07:00:00,1108.0,649.0,410.0,407.0,263.0
2021-10-10 08:00:00,1205.0,718.0,452.0,432.0,289.0
2021-10-10 09:00:00,1349.0,809.0,510.0,461.0,326.0
2021-10-10 10:00:00,1467.0,875.0,552.0,485.0,355.0
2021-10-10 11:00:00,1521.0,898.0,568.0,496.0,364.0
2021-10-10 12:00:00,1544.0,901.0,572.0,499.0,363.0
2021-10-10 13:00:00,1559.0,899.0,572.0,504.0,360.0
2021-10-10 14:00:00,1587.0,895.0,578.0,511.0,358.0
2021-10-10 15:00:00,1621.0,898.0,588.0,518.0,364.0
2021-10-10 16:00:00,1667.0,903.0,600.0,523.0,372.0
2021-10-10 17:00:00,1695.0,913.0,607.0,525.0,384.0
2021-10-10 18:00:00,1755.0,958.0,627.0,534.0,400.0
2021-10-10 19:00:00,1779.0,998.0,641.0,534.0,408.0
2021-10-10 20:00:00,1746.0,987.0,635.0,529.0,404.0
2021-10-10 21:00:00,1681.0,951.0,618.0,522.0,392.0
2021-10-10 22:00:00,1590.0,899.0,588.0,500.0,371.0
2021-10-10 23:00:00,1448.0,821.0,543.0,467.0,338.0
2021-10-11 00:00:00,1306.0,742.0,491.0,430.0,304.0
2021-10-11 01:00:00,1227.0,698.0,459.0,406.0,284.0
2021-10-11 02:00:00,1199.0,681.0,445.0,398.0,274.0
2021-10-11 03:00:00,1198.0,676.0,439.0,395.0,271.0
2021-10-11 04:00:00,1209.0,679.0,438.0,396.0,271.0
2021-10-11 05:00:00,1261.0,700.0,451.0,405.0,280.0
2021-10-11 06:00:00,1430.0,778.0,494.0,448.0,308.0
2021-10-11 07:00:00,1632.0,863.0,542.0,501.0,339.0
2021-10-11 08:00:00,1619.0,877.0,560.0,502.0,354.0
2021-10-11 09:00:00,1540.0,868.0,572.0,482.0,363.0
2021-10-11 10:00:00,1464.0,852.0,580.0,477.0,365.0
2021-10-11 11:00:00,1399.0,833.0,584.0,475.0,368.0
2021-10-11 12:00:00,1350.0,811.0,583.0,472.0,361.0
2021-10-11 13:00:00,1318.0,793.0,579.0,472.0,359.0
2021-10-11 14:00:00,1337.0,797.0,585.0,487.0,363.0
2021-10-11 15:00:00,1419.0,850.0,621.0,518.0,391.0
2021-10-11 16:00:00,1580.0,931.0,675.0,549.0,427.0
2021-10-11 17:00:00,1689.0,968.0,693.0,551.0,437.0
2021-10-11 18:00:00,1778.0,1014.0,708.0,560.0,445.0
2021-10-11 19:00:00,1837.0,1061.0,720.0,563.0,459.0
2021-10-11 20:00:00,1852.0,1072.0,721.0,565.0,463.0
2021-10-11 21:00:00,1815.0,1047.0,703.0,556.0,454.0
2021-10-11 22:00:00,1723.0,994.0,667.0,535.0,431.0
2021-10-11 23:00:00,1592.0,918.0,618.0,503.0,397.0
2021-10-12 00:00:00,1450.0,835.0,560.0,465.0,360.0
2021-10-12 01:00:00,1375.0,790.0,524.0,441.0,336.0
2021-10-12 02:00:00,1350.0,774.0,507.0,431.0,326.0
2021-10-12 03:00:00,1347.0,769.0,499.0,429.0,323.0
2021-10-12 04:00:00,1359.0,774.0,496.0,430.0,324.0
2021-10-12 05:00:00,1416.0,802.0,504.0,440.0,334.0
2021-10-12 06:00:00,1593.0,889.0,544.0,476.0,364.0
2021-10-12 07:00:00,1796.0,979.0,590.0,525.0,395.0
2021-10-12 08:00:00,1786.0,994.0,607.0,524.0,411.0
2021-10-12 09:00:00,1699.0,972.0,613.0,514.0,405.0
2021-10-12 10:00:00,1605.0,933.0,609.0,509.0,401.0
2021-10-12 11:00:00,1525.0,890.0,601.0,497.0,385.0
2021-10-12 12:00:00,1457.0,851.0,594.0,490.0,368.0
2021-10-12 13:00:00,1412.0,821.0,586.0,492.0,358.0
2021-10-12 14:00:00,1402.0,814.0,596.0,505.0,354.0
2021-10-12 15:00:00,1454.0,854.0,634.0,541.0,374.0
2021-10-12 16:00:00,1593.0,920.0,688.0,576.0,404.0
2021-10-12 17:00:00,1704.0,955.0,706.0,585.0,419.0
2021-10-12 18:00:00,1821.0,1014.0,726.0,591.0,436.0
2021-10-12 19:00:00,1901.0,1072.0,740.0,595.0,457.0
2021-10-12 20:00:00,1930.0,1087.0,741.0,598.0,465.0
2021-10-12 21:00:00,1908.0,1067.0,727.0,593.0,461.0
2021-10-12 22:00:00,1830.0,1019.0,695.0,573.0,441.0
2021-10-12 23:00:00,1696.0,947.0,644.0,540.0,410.0
2021-10-13 00:00:00,1545.0,863.0,592.0,500.0,375.0
2021-10-13 01:00:00,1469.0,818.0,555.0,478.0,353.0
2021-10-13 02:00:00,1445.0,801.0,538.0,468.0,344.0
2021-10-13 03:00:00,1447.0,799.0,531.0,467.0,342.0
2021-10-13 04:00:00,1463.0,807.0,530.0,468.0,342.0
2021-10-13 05:00:00,1511.0,830.0,542.0,478.0,352.0
2021-10-13 06:00:00,1670.0,909.0,583.0,513.0,380.0
2021-10-13 07:00:00,1871.0,992.0,632.0,563.0,408.0
2021-10-13 08:00:00,1859.0,1005.0,647.0,563.0,420.0
2021-10-13 09:00:00,1792.0,999.0,656.0,551.0,423.0
2021-10-13 10:00:00,1712.0,982.0,655.0,540.0,424.0
2021-10-13 11:00:00,1651.0,965.0,651.0,529.0,426.0
2021-10-13 12:00:00,1620.0,952.0,642.0,523.0,425.0
2021-10-13 13:00:00,1601.0,948.0,643.0,525.0,424.0
2021-10-13 14:00:00,1613.0,966.0,651.0,536.0,430.0
2021-10-13 15:00:00,1699.0,1027.0,687.0,566.0,451.0
2021-10-13 16:00:00,1865.0,1099.0,732.0,600.0,478.0
2021-10-13 17:00:00,1977.0,1129.0,747.0,610.0,486.0
2021-10-13 18:00:00,2045.0,1150.0,760.0,619.0,490.0
2021-10-13 19:00:00,2066.0,1158.0,762.0,627.0,490.0
2021-10-13 20:00:00,2040.0,1138.0,755.0,632.0,481.0
2021-10-13 21:00:00,2000.0,1104.0,737.0,626.0,467.0
2021-10-13 22:00:00,1901.0,1043.0,702.0,607.0,442.0
2021-10-13 23:00:00,1743.0,959.0,650.0,574.0,405.0
2021-10-14 00:00:00,1578.0,870.0,591.0,536.0,365.0
2021-10-14 01:00:00,1478.0,815.0,550.0,513.0,337.0
2021-10-14 02:00:00,1433.0,787.0,528.0,501.0,325.0
2021-10-14 03:00:00,1409.0,772.0,518.0,499.0,318.0
2021-10-14 04:00:00,1397.0,764.0,513.0,503.0,314.0
2021-10-14 05:00:00,1429.0,776.0,518.0,512.0,318.0
2021-10-14 06:00:00,1577.0,842.0,550.0,548.0,342.0
2021-10-14 07:00:00,1765.0,915.0,588.0,596.0,367.0
2021-10-14 08:00:00,1756.0,929.0,604.0,596.0,378.0
2021-10-14 09:00:00,1714.0,930.0,617.0,584.0,385.0
2021-10-14 10:00:00,1666.0,925.0,620.0,575.0,387.0
2021-10-14 11:00:00,1629.0,919.0,621.0,568.0,390.0
2021-10-14 12:00:00,1575.0,897.0,614.0,561.0,386.0
2021-10-14 13:00:00,1525.0,887.0,609.0,562.0,387.0
2021-10-14 14:00:00,1502.0,893.0,616.0,574.0,394.0
2021-10-14 15:00:00,1568.0,947.0,646.0,602.0,414.0
2021-10-14 16:00:00,1707.0,1015.0,686.0,632.0,442.0
2021-10-14 17:00:00,1783.0,1040.0,697.0,637.0,449.0
2021-10-14 18:00:00,1846.0,1063.0,705.0,642.0,450.0
2021-10-14 19:00:00,1878.0,1076.0,703.0,644.0,453.0
2021-10-14 20:00:00,1873.0,1067.0,695.0,646.0,452.0
2021-10-14 21:00:00,1828.0,1038.0,679.0,638.0,443.0
2021-10-14 22:00:00,1734.0,987.0,651.0,618.0,423.0
2021-10-14 23:00:00,1575.0,909.0,610.0,584.0,393.0
2021-10-15 00:00:00,1413.0,830.0,566.0,547.0,358.0
2021-10-15 01:00:00,1311.0,780.0,536.0,522.0,337.0
2021-10-15 02:00:00,1272.0,763.0,519.0,511.0,328.0
2021-10-15 03:00:00,1262.0,757.0,512.0,508.0,323.0
2021-10-15 04:00:00,1267.0,757.0,513.0,508.0,321.0
2021-10-15 05:00:00,1311.0,776.0,526.0,518.0,329.0
2021-10-15 06:00:00,1459.0,846.0,563.0,552.0,355.0
2021-10-15 07:00:00,1657.0,926.0,608.0,603.0,386.0
2021-10-15 08:00:00,1670.0,951.0,633.0,606.0,400.0
2021-10-15 09:00:00,1619.0,948.0,652.0,597.0,408.0
2021-10-15 10:00:00,1552.0,925.0,660.0,587.0,410.0
2021-10-15 11:00:00,1499.0,900.0,661.0,574.0,407.0
2021-10-15 12:00:00,1471.0,878.0,659.0,563.0,404.0
2021-10-15 13:00:00,1480.0,874.0,660.0,559.0,403.0
2021-10-15 14:00:00,1531.0,897.0,674.0,568.0,409.0
2021-10-15 15:00:00,1605.0,947.0,705.0,590.0,429.0
2021-10-15 16:00:00,1696.0,1005.0,744.0,620.0,454.0
2021-10-15 17:00:00,1787.0,1047.0,770.0,637.0,469.0
2021-10-15 18:00:00,1904.0,1101.0,792.0,650.0,485.0
2021-10-15 19:00:00,1928.0,1122.0,790.0,648.0,486.0
2021-10-15 20:00:00,1878.0,1091.0,765.0,639.0,472.0
2021-10-15 21:00:00,1817.0,1051.0,735.0,622.0,453.0
2021-10-15 22:00:00,1751.0,1005.0,705.0,603.0,431.0
2021-10-15 23:00:00,1668.0,953.0,671.0,580.0,407.0
2021-10-16 00:00:00,1564.0,893.0,631.0,554.0,379.0
2021-10-16 01:00:00,1481.0,842.0,598.0,534.0,356.0
2021-10-16 02:00:00,1436.0,816.0,580.0,522.0,342.0
2021-10-16 03:00:00,1417.0,801.0,571.0,517.0,334.0
2021-10-16 04:00:00,1415.0,797.0,567.0,516.0,331.0
2021-10-16 05:00:00,1430.0,803.0,568.0,519.0,332.0
2021-10-16 06:00:00,1471.0,825.0,582.0,530.0,338.0
2021-10-16 07:00:00,1554.0,873.0,609.0,552.0,354.0
2021-10-16 08:00:00,1702.0,951.0,656.0,585.0,384.0
2021-10-16 09:00:00,1829.0,1028.0,709.0,617.0,421.0
2021-10-16 10:00:00,1854.0,1059.0,736.0,631.0,443.0
2021-10-16 11:00:00,1802.0,1048.0,742.0,627.0,449.0
2021-10-16 12:00:00,1731.0,1022.0,735.0,615.0,445.0
2021-10-16 13:00:00,1681.0,1000.0,734.0,606.0,438.0
2021-10-16 14:00:00,1651.0,988.0,730.0,606.0,433.0
2021-10-16 15:00:00,1652.0,995.0,740.0,614.0,436.0
2021-10-16 16:00:00,1707.0,1017.0,762.0,630.0,450.0
2021-10-16 17:00:00,1804.0,1062.0,786.0,647.0,467.0
2021-10-16 18:00:00,1932.0,1133.0,820.0,664.0,491.0
2021-10-16 19:00:00,1942.0,1142.0,819.0,658.0,497.0
2021-10-16 20:00:00,1857.0,1081.0,784.0,635.0,474.0
2021-10-16 21:00:00,1785.0,1033.0,753.0,611.0,450.0
2021-10-16 22:00:00,1728.0,993.0,723.0,593.0,430.0
2021-10-16 23:00:00,1665.0,950.0,696.0,570.0,410.0
2021-10-17 00:00:00,1586.0,899.0,660.0,545.0,388.0
2021-10-17 01:00:00,1526.0,860.0,631.0,526.0,371.0
2021-10-17 02:00:00,1496.0,839.0,613.0,514.0,359.0
2021-10-17 03:00:00,1482.0,827.0,606.0,509.0,354.0
2021-10-17 04:00:00,1487.0,828.0,601.0,507.0,354.0
2021-10-17 05:00:00,1512.0,839.0,603.0,510.0,357.0
2021-10-17 06:00:00,1561.0,863.0,613.0,518.0,364.0
2021-10-17 07:00:00,1646.0,911.0,635.0,533.0,378.0
2021-10-17 08:00:00,1784.0,989.0,675.0,561.0,409.0
2021-10-17 09:00:00,1926.0,1071.0,733.0,592.0,447.0
2021-10-17 10:00:00,1972.0,1096.0,770.0,617.0,468.0
2021-10-17 11:00:00,1923.0,1072.0,778.0,626.0,468.0
2021-10-17 12:00:00,1847.0,1034.0,773.0,629.0,459.0
2021-10-17 13:00:00,1786.0,1007.0,771.0,633.0,452.0
2021-10-17 14:00:00,1748.0,990.0,772.0,642.0,446.0
2021-10-17 15:00:00,1757.0,993.0,781.0,650.0,449.0
2021-10-17 16:00:00,1813.0,1011.0,797.0,653.0,453.0
2021-10-17 17:00:00,1911.0,1054.0,813.0,657.0,464.0
2021-10-17 18:00:00,2062.0,1141.0,841.0,663.0,492.0
2021-10-17 19:00:00,2133.0,1210.0,855.0,665.0,520.0
2021-10-17 20:00:00,2131.0,1214.0,848.0,660.0,529.0
2021-10-17 21:00:00,2084.0,1185.0,828.0,647.0,521.0
2021-10-17 22:00:00,1992.0,1129.0,794.0,624.0,499.0
2021-10-17 23:00:00,1847.0,1040.0,736.0,591.0,461.0
2021-10-18 00:00:00,1702.0,952.0,677.0,555.0,420.0
2021-10-18 01:00:00,1629.0,907.0,640.0,532.0,398.0
2021-10-18 02:00:00,1610.0,895.0,622.0,522.0,391.0
2021-10-18 03:00:00,1610.0,892.0,616.0,519.0,389.0
2021-10-18 04:00:00,1625.0,897.0,618.0,521.0,390.0
2021-10-18 05:00:00,1693.0,930.0,633.0,532.0,403.0
2021-10-18 06:00:00,1887.0,1038.0,694.0,571.0,444.0
2021-10-18 07:00:00,2105.0,1149.0,766.0,623.0,492.0
2021-10-18 08:00:00,2077.0,1113.0,759.0,624.0,488.0
2021-10-18 09:00:00,1980.0,1067.0,741.0,616.0,476.0
2021-10-18 10:00:00,1879.0,1035.0,718.0,605.0,464.0
2021-10-18 11:00:00,1793.0,1012.0,697.0,598.0,455.0
2021-10-18 12:00:00,1724.0,989.0,674.0,590.0,443.0
2021-10-18 13:00:00,1676.0,977.0,656.0,586.0,433.0
2021-10-18 14:00:00,1677.0,997.0,659.0,599.0,436.0
2021-10-18 15:00:00,1752.0,1070.0,702.0,630.0,460.0
2021-10-18 16:00:00,1928.0,1159.0,767.0,668.0,498.0
2021-10-18 17:00:00,2058.0,1184.0,794.0,679.0,510.0
2021-10-18 18:00:00,2159.0,1217.0,819.0,685.0,519.0
2021-10-18 19:00:00,2194.0,1236.0,837.0,689.0,529.0
2021-10-18 20:00:00,2189.0,1228.0,843.0,692.0,531.0
2021-10-18 21:00:00,2146.0,1196.0,834.0,689.0,523.0
2021-10-18 22:00:00,2037.0,1132.0,801.0,671.0,492.0
2021-10-18 23:00:00,1860.0,1030.0,739.0,638.0,450.0
2021-10-19 00:00:00,1697.0,935.0,673.0,602.0,404.0
2021-10-19 01:00:00,1598.0,876.0,634.0,581.0,374.0
2021-10-19 02:00:00,1561.0,852.0,617.0,574.0,360.0
2021-10-19 03:00:00,1557.0,844.0,610.0,573.0,354.0
2021-10-19 04:00:00,1558.0,839.0,607.0,577.0,351.0
2021-10-19 05:00:00,1614.0,857.0,618.0,589.0,358.0
2021-10-19 06:00:00,1797.0,948.0,672.0,626.0,391.0
2021-10-19 07:00:00,1990.0,1042.0,733.0,676.0,427.0
2021-10-19 08:00:00,1958.0,1011.0,724.0,675.0,421.0
2021-10-19 09:00:00,1895.0,977.0,704.0,661.0,407.0
2021-10-19 10:00:00,1868.0,964.0,693.0,647.0,400.0
2021-10-19 11:00:00,1860.0,961.0,687.0,634.0,396.0
2021-10-19 12:00:00,1845.0,956.0,680.0,624.0,393.0
2021-10-19 13:00:00,1840.0,960.0,678.0,623.0,393.0
2021-10-19 14:00:00,1871.0,989.0,688.0,636.0,402.0
2021-10-19 15:00:00,1963.0,1062.0,732.0,674.0,428.0
2021-10-19 16:00:00,2124.0,1144.0,789.0,711.0,462.0
2021-10-19 17:00:00,2210.0,1160.0,797.0,720.0,468.0
2021-10-19 18:00:00,2239.0,1174.0,798.0,723.0,470.0
2021-10-19 19:00:00,2230.0,1180.0,797.0,724.0,473.0
2021-10-19 20:00:00,2205.0,1173.0,796.0,726.0,476.0
2021-10-19 21:00:00,2151.0,1143.0,778.0,718.0,467.0
2021-10-19 22:00:00,2042.0,1083.0,737.0,695.0,442.0
2021-10-19 23:00:00,1873.0,990.0,676.0,661.0,402.0
2021-10-20 00:00:00,1701.0,892.0,608.0,625.0,358.0
2021-10-20 01:00:00,1604.0,835.0,567.0,600.0,332.0
2021-10-20 02:00:00,1561.0,809.0,546.0,589.0,319.0
2021-10-20 03:00:00,1539.0,795.0,538.0,586.0,313.0
2021-10-20 04:00:00,1531.0,789.0,535.0,588.0,309.0
2021-10-20 05:00:00,1558.0,796.0,543.0,598.0,314.0
2021-10-20 06:00:00,1708.0,876.0,593.0,636.0,344.0
2021-10-20 07:00:00,1882.0,966.0,658.0,686.0,382.0
2021-10-20 08:00:00,1848.0,936.0,652.0,684.0,378.0
2021-10-20 09:00:00,1775.0,901.0,636.0,675.0,367.0
2021-10-20 10:00:00,1733.0,886.0,630.0,669.0,365.0
2021-10-20 11:00:00,1701.0,875.0,623.0,665.0,363.0
2021-10-20 12:00:00,1666.0,862.0,618.0,662.0,361.0
2021-10-20 13:00:00,1636.0,853.0,619.0,662.0,361.0
2021-10-20 14:00:00,1619.0,861.0,633.0,674.0,372.0
2021-10-20 15:00:00,1657.0,918.0,681.0,704.0,402.0
2021-10-20 16:00:00,1775.0,993.0,738.0,736.0,439.0
2021-10-20 17:00:00,1859.0,1019.0,748.0,739.0,450.0
2021-10-20 18:00:00,1931.0,1063.0,760.0,737.0,458.0
2021-10-20 19:00:00,1950.0,1092.0,765.0,735.0,464.0
2021-10-20 20:00:00,1946.0,1096.0,767.0,735.0,467.0
2021-10-20 21:00:00,1923.0,1076.0,756.0,727.0,463.0
2021-10-20 22:00:00,1830.0,1022.0,722.0,703.0,442.0
2021-10-20 23:00:00,1684.0,939.0,668.0,667.0,406.0
2021-10-21 00:00:00,1523.0,847.0,612.0,628.0,367.0
2021-10-21 01:00:00,1428.0,793.0,573.0,602.0,343.0
2021-10-21 02:00:00,1390.0,773.0,557.0,589.0,334.0
2021-10-21 03:00:00,1381.0,770.0,552.0,583.0,335.0
2021-10-21 04:00:00,1375.0,768.0,556.0,585.0,336.0
2021-10-21 05:00:00,1406.0,788.0,573.0,593.0,344.0
2021-10-21 06:00:00,1563.0,882.0,633.0,628.0,379.0
2021-10-21 07:00:00,1757.0,993.0,707.0,676.0,422.0
2021-10-21 08:00:00,1739.0,981.0,706.0,675.0,423.0
2021-10-21 09:00:00,1669.0,951.0,693.0,664.0,420.0
2021-10-21 10:00:00,1604.0,930.0,685.0,655.0,414.0
2021-10-21 11:00:00,1548.0,905.0,683.0,648.0,412.0
2021-10-21 12:00:00,1492.0,879.0,686.0,642.0,408.0
2021-10-21 13:00:00,1451.0,870.0,691.0,642.0,410.0
2021-10-21 14:00:00,1449.0,885.0,714.0,654.0,418.0
2021-10-21 15:00:00,1515.0,956.0,764.0,684.0,450.0
2021-10-21 16:00:00,1654.0,1043.0,825.0,717.0,487.0
2021-10-21 17:00:00,1777.0,1089.0,843.0,723.0,502.0
2021-10-21 18:00:00,1901.0,1149.0,853.0,723.0,513.0
2021-10-21 19:00:00,1956.0,1187.0,860.0,719.0,523.0
2021-10-21 20:00:00,1979.0,1194.0,860.0,714.0,526.0
2021-10-21 21:00:00,1968.0,1177.0,848.0,707.0,520.0
2021-10-21 22:00:00,1891.0,1128.0,813.0,689.0,500.0
2021-10-21 23:00:00,1750.0,1045.0,756.0,654.0,462.0
2021-10-22 00:00:00,1600.0,959.0,695.0,616.0,425.0
2021-10-22 01:00:00,1510.0,905.0,655.0,590.0,400.0
2021-10-22 02:00:00,1474.0,884.0,638.0,578.0,388.0
2021-10-22 03:00:00,1465.0,880.0,628.0,573.0,384.0
2021-10-22 04:00:00,1470.0,880.0,623.0,573.0,382.0
2021-10-22 05:00:00,1517.0,901.0,630.0,583.0,391.0
2021-10-22 06:00:00,1684.0,990.0,681.0,616.0,427.0
2021-10-22 07:00:00,1903.0,1100.0,747.0,666.0,473.0
2021-10-22 08:00:00,1914.0,1102.0,749.0,670.0,474.0
2021-10-22 09:00:00,1853.0,1079.0,741.0,661.0,471.0
2021-10-22 10:00:00,1764.0,1050.0,733.0,654.0,466.0
2021-10-22 11:00:00,1693.0,1014.0,729.0,647.0,462.0
2021-10-22 12:00:00,1641.0,987.0,725.0,641.0,455.0
2021-10-22 13:00:00,1596.0,975.0,726.0,639.0,451.0
2021-10-22 14:00:00,1587.0,985.0,741.0,649.0,451.0
2021-10-22 15:00:00,1632.0,1031.0,777.0,678.0,470.0
2021-10-22 16:00:00,1763.0,1102.0,827.0,708.0,498.0
2021-10-22 17:00:00,1910.0,1156.0,855.0,723.0,515.0
2021-10-22 18:00:00,1998.0,1210.0,868.0,728.0,528.0
2021-10-22 19:00:00,1991.0,1211.0,858.0,721.0,531.0
2021-10-22 20:00:00,1931.0,1177.0,833.0,708.0,519.0
2021-10-22 21:00:00,1862.0,1131.0,801.0,691.0,499.0
2021-10-22 22:00:00,1789.0,1082.0,765.0,672.0,477.0
2021-10-22 23:00:00,1712.0,1034.0,729.0,651.0,456.0
2021-10-23 00:00:00,1623.0,977.0,684.0,626.0,429.0
2021-10-23 01:00:00,1545.0,926.0,647.0,606.0,405.0
2021-10-23 02:00:00,1500.0,894.0,626.0,594.0,389.0
2021-10-23 03:00:00,1479.0,875.0,615.0,590.0,380.0
2021-10-23 04:00:00,1481.0,869.0,611.0,590.0,377.0
2021-10-23 05:00:00,1502.0,874.0,614.0,594.0,378.0
2021-10-23 06:00:00,1556.0,900.0,629.0,606.0,387.0
2021-10-23 07:00:00,1660.0,957.0,659.0,629.0,407.0
2021-10-23 08:00:00,1821.0,1048.0,712.0,663.0,442.0
2021-10-23 09:00:00,1956.0,1126.0,769.0,698.0,479.0
2021-10-23 10:00:00,1968.0,1140.0,794.0,709.0,496.0
2021-10-23 11:00:00,1905.0,1106.0,784.0,699.0,494.0
2021-10-23 12:00:00,1816.0,1056.0,764.0,682.0,483.0
2021-10-23 13:00:00,1732.0,1015.0,752.0,670.0,468.0
2021-10-23 14:00:00,1681.0,992.0,752.0,670.0,468.0
2021-10-23 15:00:00,1685.0,995.0,767.0,684.0,476.0
2021-10-23 16:00:00,1753.0,1032.0,791.0,708.0,491.0
2021-10-23 17:00:00,1883.0,1105.0,825.0,731.0,508.0
2021-10-23 18:00:00,2026.0,1196.0,858.0,744.0,532.0
2021-10-23 19:00:00,2019.0,1191.0,850.0,739.0,531.0
2021-10-23 20:00:00,1921.0,1126.0,805.0,716.0,501.0
2021-10-23 21:00:00,1839.0,1069.0,765.0,693.0,473.0
2021-10-23 22:00:00,1768.0,1022.0,735.0,674.0,450.0
2021-10-23 23:00:00,1680.0,970.0,698.0,649.0,424.0
2021-10-24 00:00:00,1595.0,912.0,658.0,623.0,399.0
2021-10-24 01:00:00,1517.0,864.0,624.0,604.0,377.0
2021-10-24 02:00:00,1466.0,832.0,602.0,592.0,362.0
2021-10-24 03:00:00,1439.0,814.0,590.0,587.0,353.0
2021-10-24 04:00:00,1431.0,805.0,586.0,587.0,349.0
2021-10-24 05:00:00,1427.0,801.0,584.0,589.0,346.0
2021-10-24 06:00:00,1451.0,811.0,590.0,597.0,349.0
2021-10-24 07:00:00,1502.0,842.0,609.0,614.0,359.0
2021-10-24 08:00:00,1613.0,909.0,649.0,640.0,382.0
2021-10-24 09:00:00,1764.0,1003.0,707.0,675.0,421.0
2021-10-24 10:00:00,1863.0,1069.0,747.0,698.0,455.0
2021-10-24 11:00:00,1887.0,1090.0,760.0,705.0,470.0
2021-10-24 12:00:00,1873.0,1094.0,760.0,704.0,475.0
2021-10-24 13:00:00,1849.0,1101.0,757.0,706.0,482.0
2021-10-24 14:00:00,1845.0,1103.0,764.0,715.0,489.0
2021-10-24 15:00:00,1872.0,1107.0,779.0,727.0,496.0
2021-10-24 16:00:00,1911.0,1109.0,786.0,733.0,498.0
2021-10-24 17:00:00,1976.0,1125.0,792.0,735.0,497.0
2021-10-24 18:00:00,2013.0,1150.0,796.0,729.0,498.0
2021-10-24 19:00:00,1985.0,1152.0,796.0,727.0,498.0
2021-10-24 20:00:00,1949.0,1131.0,789.0,723.0,493.0
2021-10-24 21:00:00,1867.0,1087.0,761.0,708.0,477.0
2021-10-24 22:00:00,1761.0,1025.0,721.0,684.0,449.0
2021-10-24 23:00:00,1602.0,933.0,665.0,650.0,410.0
2021-10-25 00:00:00,1439.0,838.0,599.0,611.0,367.0
2021-10-25 01:00:00,1335.0,780.0,558.0,585.0,338.0
2021-10-25 02:00:00,1283.0,751.0,539.0,573.0,325.0
2021-10-25 03:00:00,1260.0,738.0,531.0,568.0,319.0
2021-10-25 04:00:00,1253.0,734.0,532.0,567.0,316.0
2021-10-25 05:00:00,1292.0,752.0,546.0,575.0,325.0
2021-10-25 06:00:00,1453.0,843.0,602.0,610.0,358.0
2021-10-25 07:00:00,1640.0,943.0,668.0,658.0,398.0
2021-10-25 08:00:00,1617.0,922.0,663.0,656.0,396.0
2021-10-25 09:00:00,1569.0,893.0,645.0,644.0,386.0
2021-10-25 10:00:00,1544.0,882.0,633.0,635.0,383.0
2021-10-25 11:00:00,1536.0,878.0,621.0,630.0,383.0
2021-10-25 12:00:00,1527.0,873.0,611.0,624.0,380.0
2021-10-25 13:00:00,1524.0,867.0,610.0,623.0,378.0
2021-10-25 14:00:00,1547.0,880.0,624.0,634.0,385.0
2021-10-25 15:00:00,1622.0,945.0,668.0,665.0,411.0
2021-10-25 16:00:00,1756.0,1025.0,733.0,699.0,443.0
2021-10-25 17:00:00,1844.0,1049.0,749.0,702.0,451.0
2021-10-25 18:00:00,1891.0,1080.0,760.0,695.0,461.0
2021-10-25 19:00:00,1882.0,1098.0,763.0,692.0,470.0
2021-10-25 20:00:00,1863.0,1096.0,761.0,690.0,473.0
2021-10-25 21:00:00,1817.0,1070.0,751.0,681.0,468.0
2021-10-25 22:00:00,1715.0,1011.0,717.0,658.0,446.0
2021-10-25 23:00:00,1553.0,917.0,661.0,623.0,406.0
2021-10-26 00:00:00,1401.0,835.0,597.0,583.0,367.0
2021-10-26 01:00:00,1305.0,782.0,555.0,556.0,341.0
2021-10-26 02:00:00,1260.0,756.0,539.0,544.0,328.0
2021-10-26 03:00:00,1242.0,747.0,532.0,540.0,324.0
2021-10-26 04:00:00,1249.0,748.0,533.0,540.0,322.0
2021-10-26 05:00:00,1304.0,775.0,548.0,549.0,329.0
2021-10-26 06:00:00,1483.0,873.0,604.0,584.0,365.0
2021-10-26 07:00:00,1691.0,985.0,673.0,631.0,407.0
2021-10-26 08:00:00,1685.0,970.0,671.0,632.0,407.0
2021-10-26 09:00:00,1621.0,937.0,659.0,621.0,399.0
2021-10-26 10:00:00,1552.0,907.0,651.0,616.0,392.0
2021-10-26 11:00:00,1487.0,875.0,641.0,611.0,383.0
2021-10-26 12:00:00,1433.0,845.0,627.0,607.0,375.0
2021-10-26 13:00:00,1390.0,838.0,620.0,608.0,369.0
2021-10-26 14:00:00,1389.0,862.0,629.0,621.0,377.0
2021-10-26 15:00:00,1454.0,934.0,671.0,653.0,407.0
2021-10-26 16:00:00,1609.0,1025.0,735.0,685.0,446.0
2021-10-26 17:00:00,1762.0,1063.0,759.0,688.0,463.0
2021-10-26 18:00:00,1870.0,1108.0,773.0,684.0,473.0
2021-10-26 19:00:00,1904.0,1125.0,780.0,683.0,478.0
2021-10-26 20:00:00,1924.0,1129.0,783.0,684.0,480.0
2021-10-26 21:00:00,1908.0,1110.0,775.0,677.0,475.0
2021-10-26 22:00:00,1824.0,1053.0,741.0,654.0,453.0
2021-10-26 23:00:00,1680.0,960.0,684.0,620.0,417.0
2021-10-27 00:00:00,1530.0,859.0,618.0,581.0,374.0
2021-10-27 01:00:00,1434.0,798.0,580.0,555.0,348.0
2021-10-27 02:00:00,1388.0,770.0,563.0,544.0,332.0
2021-10-27 03:00:00,1365.0,755.0,555.0,542.0,325.0
2021-10-27 04:00:00,1354.0,748.0,553.0,545.0,320.0
2021-10-27 05:00:00,1373.0,755.0,561.0,555.0,322.0
2021-10-27 06:00:00,1511.0,833.0,612.0,591.0,352.0
2021-10-27 07:00:00,1684.0,929.0,675.0,640.0,391.0
2021-10-27 08:00:00,1648.0,905.0,670.0,640.0,389.0
2021-10-27 09:00:00,1574.0,872.0,655.0,629.0,381.0
2021-10-27 10:00:00,1529.0,856.0,642.0,621.0,374.0
2021-10-27 11:00:00,1498.0,842.0,626.0,615.0,367.0
2021-10-27 12:00:00,1433.0,820.0,613.0,613.0,362.0
2021-10-27 13:00:00,1374.0,807.0,609.0,616.0,362.0
2021-10-27 14:00:00,1363.0,828.0,619.0,630.0,369.0
2021-10-27 15:00:00,1428.0,898.0,665.0,665.0,397.0
2021-10-27 16:00:00,1592.0,987.0,724.0,702.0,434.0
2021-10-27 17:00:00,1729.0,1022.0,741.0,705.0,444.0
2021-10-27 18:00:00,1809.0,1052.0,747.0,701.0,451.0
2021-10-27 19:00:00,1821.0,1059.0,744.0,699.0,454.0
2021-10-27 20:00:00,1820.0,1055.0,742.0,703.0,455.0
2021-10-27 21:00:00,1795.0,1031.0,728.0,696.0,448.0
2021-10-27 22:00:00,1696.0,968.0,693.0,674.0,425.0
2021-10-27 23:00:00,1544.0,877.0,636.0,643.0,383.0
2021-10-28 00:00:00,1383.0,781.0,568.0,602.0,340.0
2021-10-28 01:00:00,1286.0,724.0,529.0,577.0,313.0
2021-10-28 02:00:00,1239.0,698.0,508.0,567.0,301.0
2021-10-28 03:00:00,1216.0,687.0,497.0,564.0,295.0
2021-10-28 04:00:00,1207.0,683.0,494.0,563.0,292.0
2021-10-28 05:00:00,1238.0,700.0,504.0,570.0,298.0
2021-10-28 06:00:00,1379.0,784.0,555.0,606.0,329.0
2021-10-28 07:00:00,1563.0,885.0,621.0,653.0,370.0
2021-10-28 08:00:00,1547.0,871.0,618.0,653.0,370.0
2021-10-28 09:00:00,1491.0,846.0,607.0,639.0,363.0
2021-10-28 10:00:00,1468.0,839.0,601.0,631.0,359.0
2021-10-28 11:00:00,1458.0,838.0,597.0,625.0,359.0
2021-10-28 12:00:00,1440.0,834.0,589.0,617.0,358.0
2021-10-28 13:00:00,1428.0,833.0,579.0,617.0,359.0
2021-10-28 14:00:00,1443.0,867.0,591.0,628.0,372.0
2021-10-28 15:00:00,1521.0,934.0,636.0,657.0,402.0
2021-10-28 16:00:00,1661.0,1017.0,696.0,686.0,436.0
2021-10-28 17:00:00,1755.0,1045.0,717.0,682.0,446.0
2021-10-28 18:00:00,1793.0,1062.0,722.0,676.0,448.0
2021-10-28 19:00:00,1779.0,1063.0,722.0,673.0,447.0
2021-10-28 20:00:00,1767.0,1057.0,723.0,672.0,448.0
2021-10-28 21:00:00,1728.0,1031.0,712.0,658.0,443.0
2021-10-28 22:00:00,1642.0,975.0,679.0,634.0,424.0
2021-10-28 23:00:00,1505.0,896.0,624.0,600.0,390.0
2021-10-29 00:00:00,1340.0,800.0,560.0,559.0,348.0
2021-10-29 01:00:00,1240.0,739.0,519.0,529.0,320.0
2021-10-29 02:00:00,1188.0,709.0,501.0,512.0,305.0
2021-10-29 03:00:00,1169.0,697.0,492.0,508.0,298.0
2021-10-29 04:00:00,1152.0,686.0,489.0,507.0,294.0
2021-10-29 05:00:00,1180.0,698.0,497.0,513.0,299.0
2021-10-29 06:00:00,1328.0,782.0,548.0,545.0,330.0
2021-10-29 07:00:00,1517.0,885.0,615.0,593.0,371.0
2021-10-29 08:00:00,1522.0,880.0,618.0,596.0,372.0
2021-10-29 09:00:00,1481.0,857.0,610.0,586.0,366.0
2021-10-29 10:00:00,1455.0,844.0,605.0,576.0,364.0
2021-10-29 11:00:00,1440.0,830.0,602.0,571.0,362.0
2021-10-29 12:00:00,1429.0,818.0,598.0,566.0,357.0
2021-10-29 13:00:00,1420.0,823.0,597.0,568.0,351.0
2021-10-29 14:00:00,1449.0,853.0,612.0,580.0,358.0
2021-10-29 15:00:00,1525.0,912.0,649.0,605.0,380.0
2021-10-29 16:00:00,1662.0,989.0,698.0,635.0,409.0
2021-10-29 17:00:00,1774.0,1033.0,727.0,647.0,426.0
2021-10-29 18:00:00,1815.0,1061.0,738.0,649.0,438.0
2021-10-29 19:00:00,1776.0,1045.0,726.0,644.0,435.0
2021-10-29 20:00:00,1701.0,1002.0,703.0,633.0,422.0
2021-10-29 21:00:00,1625.0,954.0,673.0,615.0,402.0
2021-10-29 22:00:00,1545.0,906.0,639.0,597.0,382.0
2021-10-29 23:00:00,1464.0,861.0,605.0,576.0,361.0
2021-10-30 00:00:00,1350.0,797.0,561.0,550.0,334.0
2021-10-30 01:00:00,1254.0,743.0,522.0,529.0,310.0
2021-10-30 02:00:00,1198.0,713.0,498.0,516.0,297.0
2021-10-30 03:00:00,1171.0,700.0,487.0,510.0,293.0
2021-10-30 04:00:00,1155.0,689.0,482.0,509.0,291.0
2021-10-30 05:00:00,1152.0,687.0,482.0,512.0,291.0
2021-10-30 06:00:00,1186.0,706.0,491.0,522.0,299.0
2021-10-30 07:00:00,1255.0,756.0,518.0,542.0,316.0
2021-10-30 08:00:00,1393.0,846.0,567.0,575.0,348.0
2021-10-30 09:00:00,1539.0,934.0,624.0,611.0,387.0
2021-10-30 10:00:00,1617.0,967.0,660.0,632.0,409.0
2021-10-30 11:00:00,1606.0,957.0,662.0,634.0,411.0
2021-10-30 12:00:00,1554.0,931.0,647.0,628.0,399.0
2021-10-30 13:00:00,1502.0,911.0,630.0,626.0,388.0
2021-10-30 14:00:00,1483.0,907.0,621.0,632.0,387.0
2021-10-30 15:00:00,1506.0,922.0,626.0,646.0,396.0
2021-10-30 16:00:00,1588.0,965.0,654.0,662.0,410.0
2021-10-30 17:00:00,1721.0,1034.0,703.0,668.0,432.0
2021-10-30 18:00:00,1799.0,1087.0,740.0,671.0,461.0
2021-10-30 19:00:00,1746.0,1055.0,729.0,658.0,454.0
2021-10-30 20:00:00,1638.0,984.0,690.0,631.0,425.0
2021-10-30 21:00:00,1556.0,930.0,656.0,608.0,401.0
2021-10-30 22:00:00,1493.0,887.0,631.0,591.0,379.0
2021-10-30 23:00:00,1421.0,846.0,599.0,570.0,361.0
2021-10-31 00:00:00,1328.0,794.0,563.0,547.0,337.0
2021-10-31 01:00:00,1218.5,735.0,521.0,522.0,308.0
2021-10-31 02:00:00,1160.0,704.0,496.0,509.0,296.0
2021-10-31 03:00:00,1147.0,697.0,484.0,508.0,294.0
2021-10-31 04:00:00,1145.0,692.0,479.0,510.0,295.0
2021-10-31 05:00:00,1163.0,703.0,480.0,515.0,297.0
2021-10-31 06:00:00,1205.0,732.0,495.0,527.0,305.0
2021-10-31 07:00:00,1295.0,795.0,528.0,551.0,327.0
2021-10-31 08:00:00,1448.0,889.0,586.0,583.0,365.0
2021-10-31 09:00:00,1593.0,959.0,637.0,613.0,401.0
2021-10-31 10:00:00,1654.0,977.0,668.0,628.0,420.0
2021-10-31 11:00:00,1637.0,955.0,671.0,628.0,422.0
2021-10-31 12:00:00,1593.0,932.0,665.0,628.0,424.0
2021-10-31 13:00:00,1561.0,930.0,666.0,639.0,422.0
2021-10-31 14:00:00,1573.0,949.0,680.0,659.0,424.0
2021-10-31 15:00:00,1642.0,989.0,701.0,676.0,435.0
2021-10-31 16:00:00,1765.0,1034.0,720.0,671.0,448.0
2021-10-31 17:00:00,1818.0,1059.0,731.0,654.0,457.0
2021-10-31 18:00:00,1801.0,1048.0,724.0,643.0,456.0
2021-10-31 19:00:00,1782.0,1041.0,724.0,639.0,456.0
2021-10-31 20:00:00,1771.0,1039.0,723.0,636.0,455.0
2021-10-31 21:00:00,1727.0,1017.0,711.0,626.0,443.0
2021-10-31 22:00:00,1625.0,958.0,679.0,603.0,418.0
2021-10-31 23:00:00,1475.0,869.0,625.0,571.0,380.0
2021-11-01 00:00:00,1335.0,786.0,570.0,530.0,339.0
2021-11-01 01:00:00,1262.0,746.0,536.0,507.0,318.0
2021-11-01 02:00:00,1234.0,728.0,522.0,497.0,308.0
2021-11-01 03:00:00,1231.0,721.0,516.0,493.0,305.0
2021-11-01 04:00:00,1235.0,719.0,516.0,496.0,306.0
2021-11-01 05:00:00,1271.0,739.0,528.0,495.0,315.0
2021-11-01 06:00:00,1427.0,836.0,586.0,533.0,352.0
2021-11-01 07:00:00,1599.0,937.0,652.0,582.0,395.0
2021-11-01 08:00:00,1561.0,911.0,642.0,580.0,392.0
2021-11-01 09:00:00,1499.0,879.0,618.0,568.0,379.0
2021-11-01 10:00:00,1460.0,856.0,593.0,557.0,369.0
2021-11-01 11:00:00,1435.0,842.0,570.0,551.0,363.0
2021-11-01 12:00:00,1423.0,837.0,549.0,551.0,360.0
2021-11-01 13:00:00,1413.0,843.0,540.0,557.0,363.0
2021-11-01 14:00:00,1433.0,878.0,554.0,576.0,374.0
2021-11-01 15:00:00,1538.0,968.0,607.0,612.0,407.0
2021-11-01 16:00:00,1751.0,1082.0,688.0,640.0,453.0
2021-11-01 17:00:00,1861.0,1119.0,713.0,634.0,468.0
2021-11-01 18:00:00,1868.0,1120.0,711.0,626.0,468.0
2021-11-01 19:00:00,1847.0,1115.0,709.0,619.0,467.0
2021-11-01 20:00:00,1826.0,1106.0,706.0,612.0,465.0
2021-11-01 21:00:00,1777.0,1077.0,693.0,600.0,456.0
2021-11-01 22:00:00,1673.0,1016.0,656.0,576.0,434.0
2021-11-01 23:00:00,1511.0,919.0,597.0,537.0,393.0
2021-11-02 00:00:00,1355.0,826.0,536.0,496.0,353.0
2021-11-02 01:00:00,1259.0,771.0,503.0,470.0,328.0
2021-11-02 02:00:00,1217.0,745.0,489.0,459.0,315.0
2021-11-02 03:00:00,1196.0,733.0,483.0,454.0,310.0
2021-11-02 04:00:00,1197.0,732.0,481.0,453.0,309.0
2021-11-02 05:00:00,1250.0,758.0,495.0,462.0,320.0
2021-11-02 06:00:00,1424.0,859.0,552.0,498.0,358.0
2021-11-02 07:00:00,1608.0,961.0,617.0,544.0,400.0
2021-11-02 08:00:00,1577.0,936.0,610.0,540.0,396.0
2021-11-02 09:00:00,1522.0,904.0,590.0,536.0,385.0
2021-11-02 10:00:00,1489.0,885.0,573.0,525.0,377.0
2021-11-02 11:00:00,1469.0,873.0,557.0,519.0,371.0
2021-11-02 12:00:00,1454.0,856.0,548.0,515.0,361.0
2021-11-02 13:00:00,1453.0,846.0,548.0,521.0,354.0
2021-11-02 14:00:00,1487.0,870.0,567.0,543.0,361.0
2021-11-02 15:00:00,1595.0,946.0,625.0,536.0,393.0
2021-11-02 16:00:00,1805.0,1064.0,703.0,571.0,441.0
2021-11-02 17:00:00,1907.0,1118.0,725.0,570.0,462.0
2021-11-02 18:00:00,1912.0,1127.0,724.0,564.0,465.0
2021-11-02 19:00:00,1896.0,1129.0,722.0,563.0,468.0
2021-11-02 20:00:00,1877.0,1124.0,721.0,563.0,470.0
2021-11-02 21:00:00,1831.0,1102.0,710.0,556.0,465.0
2021-11-02 22:00:00,1740.0,1047.0,674.0,534.0,442.0
2021-11-02 23:00:00,1579.0,951.0,619.0,503.0,401.0
2021-11-03 00:00:00,1415.0,855.0,559.0,467.0,359.0
2021-11-03 01:00:00,1329.0,807.0,524.0,454.0,334.0
2021-11-03 02:00:00,1294.0,788.0,509.0,443.0,325.0
2021-11-03 03:00:00,1274.0,781.0,507.0,445.0,320.0
2021-11-03 04:00:00,1274.0,780.0,514.0,455.0,319.0
2021-11-03 05:00:00,1324.0,808.0,534.0,467.0,329.0
2021-11-03 06:00:00,1495.0,911.0,597.0,506.0,367.0
2021-11-03 07:00:00,1689.0,1020.0,673.0,555.0,411.0
2021-11-03 08:00:00,1661.0,999.0,674.0,555.0,408.0
2021-11-03 09:00:00,1602.0,964.0,656.0,545.0,399.0
2021-11-03 10:00:00,1556.0,934.0,631.0,539.0,391.0
2021-11-03 11:00:00,1534.0,908.0,612.0,533.0,386.0
2021-11-03 12:00:00,1525.0,883.0,599.0,533.0,384.0
2021-11-03 13:00:00,1523.0,878.0,596.0,538.0,387.0
2021-11-03 14:00:00,1565.0,903.0,615.0,558.0,398.0
2021-11-03 15:00:00,1674.0,984.0,676.0,596.0,429.0
2021-11-03 16:00:00,1867.0,1101.0,762.0,626.0,471.0
2021-11-03 17:00:00,1970.0,1161.0,789.0,622.0,488.0
2021-11-03 18:00:00,1973.0,1172.0,792.0,616.0,487.0
2021-11-03 19:00:00,1963.0,1174.0,797.0,615.0,487.0
2021-11-03 20:00:00,1948.0,1172.0,799.0,615.0,488.0
2021-11-03 21:00:00,1916.0,1151.0,787.0,607.0,482.0
2021-11-03 22:00:00,1834.0,1103.0,752.0,584.0,459.0
2021-11-03 23:00:00,1684.0,1016.0,699.0,552.0,422.0
2021-11-04 00:00:00,1511.0,917.0,643.0,512.0,380.0
2021-11-04 01:00:00,1432.0,871.0,609.0,487.0,356.0
2021-11-04 02:00:00,1403.0,854.0,595.0,477.0,345.0
2021-11-04 03:00:00,1390.0,848.0,586.0,474.0,340.0
2021-11-04 04:00:00,1397.0,851.0,585.0,477.0,339.0
2021-11-04 05:00:00,1459.0,884.0,599.0,489.0,350.0
2021-11-04 06:00:00,1642.0,991.0,655.0,526.0,390.0
2021-11-04 07:00:00,1843.0,1106.0,724.0,571.0,434.0
2021-11-04 08:00:00,1837.0,1091.0,725.0,532.0,436.0
2021-11-04 09:00:00,1779.0,1048.0,710.0,524.0,426.0
2021-11-04 10:00:00,1723.0,1002.0,690.0,519.0,412.0
2021-11-04 11:00:00,1678.0,962.0,671.0,517.0,397.0
2021-11-04 12:00:00,1640.0,924.0,655.0,516.0,384.0
2021-11-04 13:00:00,1619.0,903.0,647.0,521.0,377.0
2021-11-04 14:00:00,1633.0,920.0,664.0,541.0,384.0
2021-11-04 15:00:00,1745.0,1001.0,719.0,590.0,417.0
2021-11-04 16:00:00,1967.0,1128.0,797.0,628.0,464.0
2021-11-04 17:00:00,2094.0,1203.0,819.0,626.0,489.0
2021-11-04 18:00:00,2114.0,1228.0,817.0,631.0,493.0
2021-11-04 19:00:00,2110.0,1240.0,815.0,635.0,496.0
2021-11-04 20:00:00,2100.0,1245.0,813.0,635.0,498.0
2021-11-04 21:00:00,2060.0,1227.0,797.0,624.0,491.0
2021-11-04 22:00:00,1974.0,1178.0,761.0,605.0,470.0
2021-11-04 23:00:00,1837.0,1096.0,705.0,578.0,434.0
2021-11-05 00:00:00,1696.0,1010.0,642.0,544.0,395.0
2021-11-05 01:00:00,1618.0,963.0,605.0,518.0,370.0
2021-11-05 02:00:00,1587.0,943.0,589.0,507.0,357.0
2021-11-05 03:00:00,1579.0,936.0,582.0,503.0,352.0
2021-11-05 04:00:00,1585.0,937.0,581.0,505.0,351.0
2021-11-05 05:00:00,1630.0,957.0,593.0,513.0,357.0
2021-11-05 06:00:00,1794.0,1051.0,646.0,547.0,386.0
2021-11-05 07:00:00,2009.0,1165.0,715.0,595.0,421.0
2021-11-05 08:00:00,2017.0,1154.0,720.0,603.0,434.0
2021-11-05 09:00:00,1967.0,1114.0,710.0,595.0,435.0
2021-11-05 10:00:00,1924.0,1081.0,702.0,592.0,434.0
2021-11-05 11:00:00,1896.0,1064.0,696.0,589.0,427.0
2021-11-05 12:00:00,1876.0,1049.0,694.0,588.0,419.0
2021-11-05 13:00:00,1853.0,1049.0,701.0,592.0,415.0
2021-11-05 14:00:00,1842.0,1061.0,727.0,611.0,427.0
2021-11-05 15:00:00,1912.0,1118.0,778.0,643.0,457.0
2021-11-05 16:00:00,2113.0,1225.0,840.0,670.0,493.0
2021-11-05 17:00:00,2258.0,1292.0,864.0,675.0,509.0
2021-11-05 18:00:00,2284.0,1298.0,861.0,673.0,511.0
2021-11-05 19:00:00,2236.0,1268.0,844.0,667.0,501.0
2021-11-05 20:00:00,2155.0,1217.0,819.0,655.0,484.0
2021-11-05 21:00:00,2076.0,1166.0,787.0,637.0,464.0
2021-11-05 22:00:00,1982.0,1114.0,754.0,616.0,443.0
2021-11-05 23:00:00,1887.0,1054.0,719.0,593.0,418.0
2021-11-06 00:00:00,1787.0,986.0,680.0,569.0,390.0
2021-11-06 01:00:00,1718.0,938.0,647.0,548.0,370.0
2021-11-06 02:00:00,1674.0,909.0,630.0,537.0,358.0
2021-11-06 03:00:00,1659.0,894.0,622.0,532.0,352.0
2021-11-06 04:00:00,1655.0,884.0,617.0,529.0,351.0
2021-11-06 05:00:00,1672.0,886.0,620.0,533.0,354.0
2021-11-06 06:00:00,1725.0,909.0,635.0,544.0,365.0
2021-11-06 07:00:00,1827.0,966.0,666.0,565.0,388.0
2021-11-06 08:00:00,1978.0,1057.0,722.0,599.0,426.0
2021-11-06 09:00:00,2086.0,1137.0,780.0,637.0,463.0
2021-11-06 10:00:00,2086.0,1165.0,803.0,655.0,482.0
2021-11-06 11:00:00,2041.0,1163.0,799.0,658.0,484.0
2021-11-06 12:00:00,1998.0,1149.0,787.0,654.0,482.0
2021-11-06 13:00:00,1977.0,1145.0,783.0,656.0,484.0
2021-11-06 14:00:00,1975.0,1146.0,788.0,663.0,487.0
2021-11-06 15:00:00,2035.0,1172.0,814.0,680.0,496.0
2021-11-06 16:00:00,2169.0,1228.0,856.0,696.0,515.0
2021-11-06 17:00:00,2248.0,1271.0,885.0,697.0,531.0
2021-11-06 18:00:00,2253.0,1278.0,893.0,698.0,533.0
2021-11-06 19:00:00,2185.0,1230.0,875.0,690.0,519.0
2021-11-06 20:00:00,2071.0,1150.0,834.0,665.0,491.0
2021-11-06 21:00:00,1988.0,1091.0,801.0,646.0,469.0
2021-11-06 22:00:00,1915.0,1041.0,772.0,629.0,449.0
2021-11-06 23:00:00,1829.0,990.0,740.0,609.0,427.0
2021-11-07 00:00:00,1732.0,934.0,704.0,588.0,399.0
2021-11-07 01:00:00,1657.0,892.0,678.0,570.0,377.0
2021-11-07 02:00:00,1614.0,869.0,662.0,561.0,361.0
2021-11-07 03:00:00,1595.0,862.0,657.0,558.0,353.0
2021-11-07 04:00:00,1585.0,859.0,657.0,558.0,349.0
2021-11-07 05:00:00,1585.0,858.0,660.0,562.0,348.0
2021-11-07 06:00:00,1610.0,872.0,672.0,572.0,353.0
2021-11-07 07:00:00,1680.0,914.0,699.0,590.0,365.0
2021-11-07 08:00:00,1809.0,992.0,748.0,621.0,392.0
2021-11-07 09:00:00,1973.0,1085.0,807.0,657.0,431.0
2021-11-07 10:00:00,2092.0,1139.0,833.0,682.0,458.0
2021-11-07 11:00:00,2142.0,1144.0,823.0,687.0,469.0
2021-11-07 12:00:00,2138.0,1130.0,802.0,687.0,472.0
2021-11-07 13:00:00,2138.0,1128.0,796.0,699.0,474.0
2021-11-07 14:00:00,2162.0,1142.0,810.0,722.0,480.0
2021-11-07 15:00:00,2225.0,1174.0,854.0,749.0,492.0
2021-11-07 16:00:00,2314.0,1220.0,900.0,756.0,504.0
2021-11-07 17:00:00,2345.0,1256.0,916.0,750.0,514.0
2021-11-07 18:00:00,2337.0,1263.0,917.0,745.0,516.0
2021-11-07 19:00:00,2307.0,1259.0,920.0,745.0,516.0
2021-11-07 20:00:00,2259.0,1238.0,911.0,740.0,510.0
2021-11-07 21:00:00,2187.0,1193.0,890.0,727.0,493.0
2021-11-07 22:00:00,2069.0,1126.0,855.0,708.0,467.0
2021-11-07 23:00:00,1912.0,1033.0,803.0,677.0,429.0
2021-11-08 00:00:00,1768.0,947.0,743.0,640.0,389.0
2021-11-08 01:00:00,1687.0,900.0,711.0,615.0,365.0
2021-11-08 02:00:00,1650.0,879.0,697.0,604.0,353.0
2021-11-08 03:00:00,1633.0,867.0,695.0,600.0,347.0
2021-11-08 04:00:00,1636.0,867.0,702.0,602.0,346.0
2021-11-08 05:00:00,1691.0,895.0,725.0,616.0,356.0
2021-11-08 06:00:00,1867.0,997.0,789.0,654.0,392.0
2021-11-08 07:00:00,2062.0,1105.0,865.0,707.0,434.0
2021-11-08 08:00:00,2037.0,1088.0,866.0,707.0,433.0
2021-11-08 09:00:00,1978.0,1057.0,847.0,698.0,423.0
2021-11-08 10:00:00,1943.0,1043.0,820.0,689.0,417.0
2021-11-08 11:00:00,1931.0,1035.0,792.0,682.0,413.0
2021-11-08 12:00:00,1923.0,1023.0,771.0,679.0,411.0
2021-11-08 13:00:00,1923.0,1022.0,765.0,682.0,413.0
2021-11-08 14:00:00,1960.0,1049.0,785.0,703.0,426.0
2021-11-08 15:00:00,2071.0,1133.0,857.0,746.0,456.0
2021-11-08 16:00:00,2248.0,1226.0,945.0,779.0,493.0
2021-11-08 17:00:00,2302.0,1236.0,959.0,775.0,496.0
2021-11-08 18:00:00,2301.0,1227.0,950.0,770.0,493.0
2021-11-08 19:00:00,2301.0,1230.0,943.0,769.0,496.0
2021-11-08 20:00:00,2279.0,1228.0,935.0,770.0,498.0
2021-11-08 21:00:00,2243.0,1209.0,918.0,765.0,495.0
2021-11-08 22:00:00,2138.0,1152.0,875.0,744.0,475.0
2021-11-08 23:00:00,1977.0,1060.0,808.0,708.0,436.0
2021-11-09 00:00:00,1823.0,966.0,738.0,668.0,397.0
2021-11-09 01:00:00,1730.0,912.0,697.0,643.0,373.0
2021-11-09 02:00:00,1685.0,889.0,677.0,631.0,360.0
2021-11-09 03:00:00,1668.0,881.0,669.0,628.0,356.0
2021-11-09 04:00:00,1669.0,880.0,669.0,629.0,355.0
2021-11-09 05:00:00,1702.0,896.0,678.0,638.0,361.0
2021-11-09 06:00:00,1845.0,976.0,726.0,672.0,391.0
2021-11-09 07:00:00,2016.0,1066.0,786.0,718.0,427.0
2021-11-09 08:00:00,1974.0,1039.0,776.0,718.0,422.0
2021-11-09 09:00:00,1900.0,1003.0,756.0,706.0,411.0
2021-11-09 10:00:00,1860.0,985.0,745.0,701.0,405.0
2021-11-09 11:00:00,1830.0,973.0,733.0,699.0,399.0
2021-11-09 12:00:00,1802.0,959.0,721.0,696.0,392.0
2021-11-09 13:00:00,1780.0,951.0,711.0,701.0,385.0
2021-11-09 14:00:00,1794.0,973.0,724.0,718.0,391.0
2021-11-09 15:00:00,1888.0,1051.0,782.0,754.0,423.0
2021-11-09 16:00:00,2070.0,1154.0,860.0,780.0,469.0
2021-11-09 17:00:00,2144.0,1178.0,871.0,769.0,486.0
2021-11-09 18:00:00,2141.0,1171.0,866.0,759.0,486.0
2021-11-09 19:00:00,2128.0,1164.0,861.0,752.0,486.0
2021-11-09 20:00:00,2118.0,1159.0,857.0,748.0,488.0
2021-11-09 21:00:00,2080.0,1135.0,840.0,737.0,483.0
2021-11-09 22:00:00,1984.0,1078.0,797.0,710.0,461.0
2021-11-09 23:00:00,1824.0,983.0,736.0,671.0,421.0
2021-11-10 00:00:00,1641.0,881.0,672.0,626.0,376.0
2021-11-10 01:00:00,1538.0,827.0,631.0,597.0,348.0
2021-11-10 02:00:00,1491.0,801.0,613.0,583.0,336.0
2021-11-10 03:00:00,1465.0,789.0,605.0,575.0,331.0
2021-11-10 04:00:00,1466.0,788.0,608.0,575.0,330.0
2021-11-10 05:00:00,1515.0,813.0,627.0,582.0,339.0
2021-11-10 06:00:00,1682.0,910.0,686.0,615.0,378.0
2021-11-10 07:00:00,1882.0,1013.0,752.0,660.0,419.0
2021-11-10 08:00:00,1860.0,997.0,750.0,661.0,419.0
2021-11-10 09:00:00,1801.0,967.0,738.0,648.0,411.0
2021-11-10 10:00:00,1745.0,943.0,730.0,643.0,404.0
2021-11-10 11:00:00,1680.0,917.0,716.0,638.0,398.0
2021-11-10 12:00:00,1620.0,891.0,711.0,638.0,396.0
2021-11-10 13:00:00,1596.0,883.0,721.0,644.0,397.0
2021-11-10 14:00:00,1620.0,911.0,751.0,660.0,407.0
2021-11-10 15:00:00,1739.0,1001.0,813.0,692.0,439.0
2021-11-10 16:00:00,1978.0,1128.0,884.0,718.0,486.0
2021-11-10 17:00:00,2102.0,1183.0,892.0,710.0,499.0
2021-11-10 18:00:00,2129.0,1196.0,880.0,702.0,500.0
2021-11-10 19:00:00,2142.0,1208.0,874.0,698.0,501.0
2021-11-10 20:00:00,2152.0,1217.0,870.0,695.0,503.0
2021-11-10 21:00:00,2131.0,1202.0,854.0,686.0,498.0
2021-11-10 22:00:00,2049.0,1150.0,812.0,663.0,475.0
2021-11-10 23:00:00,1914.0,1068.0,755.0,630.0,438.0
2021-11-11 00:00:00,1765.0,974.0,693.0,589.0,396.0
2021-11-11 01:00:00,1682.0,923.0,655.0,562.0,371.0
2021-11-11 02:00:00,1644.0,900.0,637.0,547.0,359.0
2021-11-11 03:00:00,1629.0,890.0,631.0,541.0,355.0
2021-11-11 04:00:00,1632.0,891.0,629.0,542.0,354.0
2021-11-11 05:00:00,1668.0,909.0,640.0,551.0,363.0
2021-11-11 06:00:00,1819.0,997.0,693.0,583.0,396.0
2021-11-11 07:00:00,2003.0,1098.0,758.0,630.0,438.0
2021-11-11 08:00:00,1975.0,1081.0,757.0,634.0,440.0
2021-11-11 09:00:00,1906.0,1047.0,744.0,627.0,434.0
2021-11-11 10:00:00,1832.0,1020.0,737.0,624.0,428.0
2021-11-11 11:00:00,1763.0,990.0,737.0,622.0,425.0
2021-11-11 12:00:00,1695.0,961.0,734.0,622.0,421.0
2021-11-11 13:00:00,1650.0,948.0,737.0,626.0,418.0
2021-11-11 14:00:00,1663.0,969.0,757.0,646.0,425.0
2021-11-11 15:00:00,1791.0,1055.0,814.0,680.0,456.0
2021-11-11 16:00:00,2021.0,1175.0,879.0,705.0,500.0
2021-11-11 17:00:00,2127.0,1221.0,880.0,697.0,515.0
2021-11-11 18:00:00,2150.0,1228.0,870.0,691.0,515.0
2021-11-11 19:00:00,2151.0,1235.0,864.0,688.0,515.0
2021-11-11 20:00:00,2154.0,1239.0,860.0,689.0,518.0
2021-11-11 21:00:00,2125.0,1222.0,841.0,679.0,512.0
2021-11-11 22:00:00,2058.0,1181.0,806.0,657.0,494.0
2021-11-11 23:00:00,1923.0,1100.0,755.0,625.0,456.0
2021-11-12 00:00:00,1760.0,1002.0,692.0,587.0,413.0
2021-11-12 01:00:00,1673.0,948.0,648.0,559.0,388.0
2021-11-12 02:00:00,1642.0,928.0,629.0,546.0,376.0
2021-11-12 03:00:00,1633.0,921.0,621.0,541.0,371.0
2021-11-12 04:00:00,1644.0,926.0,622.0,541.0,370.0
2021-11-12 05:00:00,1701.0,956.0,639.0,551.0,379.0
2021-11-12 06:00:00,1878.0,1052.0,695.0,584.0,414.0
2021-11-12 07:00:00,2098.0,1158.0,768.0,633.0,457.0
2021-11-12 08:00:00,2114.0,1168.0,779.0,642.0,461.0
2021-11-12 09:00:00,2057.0,1149.0,775.0,638.0,457.0
2021-11-12 10:00:00,1975.0,1119.0,764.0,635.0,451.0
2021-11-12 11:00:00,1932.0,1101.0,749.0,633.0,446.0
2021-11-12 12:00:00,1902.0,1085.0,734.0,633.0,442.0
2021-11-12 13:00:00,1899.0,1082.0,733.0,642.0,444.0
2021-11-12 14:00:00,1953.0,1112.0,757.0,660.0,454.0
2021-11-12 15:00:00,2068.0,1178.0,814.0,691.0,482.0
2021-11-12 16:00:00,2251.0,1265.0,889.0,716.0,517.0
2021-11-12 17:00:00,2347.0,1298.0,918.0,723.0,530.0
2021-11-12 18:00:00,2356.0,1293.0,921.0,723.0,528.0
2021-11-12 19:00:00,2292.0,1257.0,909.0,715.0,515.0
2021-11-12 20:00:00,2208.0,1208.0,885.0,704.0,497.0
2021-11-12 21:00:00,2126.0,1156.0,856.0,688.0,476.0
2021-11-12 22:00:00,2043.0,1104.0,826.0,669.0,455.0
2021-11-12 23:00:00,1952.0,1049.0,794.0,649.0,432.0
2021-11-13 00:00:00,1850.0,986.0,753.0,626.0,405.0
2021-11-13 01:00:00,1765.0,933.0,721.0,604.0,383.0
2021-11-13 02:00:00,1713.0,900.0,701.0,591.0,367.0
2021-11-13 03:00:00,1678.0,879.0,692.0,585.0,359.0
2021-11-13 04:00:00,1659.0,867.0,689.0,584.0,353.0
2021-11-13 05:00:00,1665.0,868.0,695.0,588.0,353.0
2021-11-13 06:00:00,1699.0,889.0,711.0,600.0,359.0
2021-11-13 07:00:00,1782.0,939.0,744.0,620.0,376.0
2021-11-13 08:00:00,1929.0,1031.0,798.0,652.0,411.0
2021-11-13 09:00:00,2081.0,1120.0,854.0,689.0,448.0
2021-11-13 10:00:00,2163.0,1166.0,878.0,709.0,467.0
2021-11-13 11:00:00,2177.0,1173.0,872.0,715.0,467.0
2021-11-13 12:00:00,2157.0,1160.0,852.0,713.0,458.0
2021-11-13 13:00:00,2135.0,1146.0,839.0,712.0,450.0
2021-11-13 14:00:00,2125.0,1145.0,841.0,721.0,452.0
2021-11-13 15:00:00,2163.0,1171.0,869.0,733.0,465.0
2021-11-13 16:00:00,2257.0,1233.0,912.0,741.0,490.0
2021-11-13 17:00:00,2318.0,1294.0,940.0,746.0,516.0
2021-11-13 18:00:00,2309.0,1302.0,942.0,743.0,523.0
2021-11-13 19:00:00,2241.0,1260.0,922.0,732.0,514.0
2021-11-13 20:00:00,2145.0,1194.0,884.0,708.0,493.0
2021-11-13 21:00:00,2067.0,1142.0,856.0,686.0,473.0
2021-11-13 22:00:00,1996.0,1098.0,832.0,665.0,455.0
2021-11-13 23:00:00,1928.0,1059.0,807.0,646.0,439.0
2021-11-14 00:00:00,1839.0,1007.0,771.0,625.0,417.0
2021-11-14 01:00:00,1776.0,966.0,745.0,604.0,400.0
2021-11-14 02:00:00,1742.0,943.0,731.0,593.0,389.0
2021-11-14 03:00:00,1728.0,935.0,726.0,588.0,386.0
2021-11-14 04:00:00,1728.0,937.0,725.0,585.0,386.0
2021-11-14 05:00:00,1742.0,947.0,729.0,589.0,388.0
2021-11-14 06:00:00,1775.0,969.0,745.0,596.0,394.0
2021-11-14 07:00:00,1848.0,1014.0,772.0,613.0,410.0
2021-11-14 08:00:00,1977.0,1098.0,822.0,643.0,441.0
2021-11-14 09:00:00,2143.0,1197.0,885.0,681.0,482.0
2021-11-14 10:00:00,2249.0,1245.0,915.0,711.0,504.0
2021-11-14 11:00:00,2286.0,1247.0,918.0,724.0,506.0
2021-11-14 12:00:00,2295.0,1231.0,907.0,732.0,495.0
2021-11-14 13:00:00,2296.0,1225.0,907.0,744.0,488.0
2021-11-14 14:00:00,2317.0,1236.0,923.0,766.0,491.0
2021-11-14 15:00:00,2385.0,1271.0,955.0,783.0,507.0
2021-11-14 16:00:00,2469.0,1314.0,974.0,778.0,531.0
2021-11-14 17:00:00,2486.0,1334.0,963.0,765.0,540.0
2021-11-14 18:00:00,2470.0,1339.0,955.0,756.0,542.0
2021-11-14 19:00:00,2443.0,1341.0,953.0,754.0,544.0
2021-11-14 20:00:00,2407.0,1325.0,942.0,747.0,541.0
2021-11-14 21:00:00,2335.0,1284.0,918.0,734.0,526.0
2021-11-14 22:00:00,2225.0,1218.0,880.0,711.0,501.0
2021-11-14 23:00:00,2065.0,1124.0,820.0,678.0,462.0
2021-11-15 00:00:00,1909.0,1032.0,753.0,639.0,421.0
2021-11-15 01:00:00,1823.0,983.0,716.0,614.0,398.0
2021-11-15 02:00:00,1782.0,959.0,701.0,600.0,386.0
2021-11-15 03:00:00,1758.0,944.0,697.0,597.0,380.0
2021-11-15 04:00:00,1750.0,938.0,696.0,596.0,378.0
2021-11-15 05:00:00,1793.0,960.0,708.0,600.0,386.0
2021-11-15 06:00:00,1953.0,1053.0,761.0,628.0,420.0
2021-11-15 07:00:00,2143.0,1155.0,824.0,666.0,462.0
2021-11-15 08:00:00,2125.0,1138.0,816.0,665.0,460.0
2021-11-15 09:00:00,2064.0,1107.0,797.0,659.0,452.0
2021-11-15 10:00:00,2024.0,1093.0,787.0,653.0,447.0
2021-11-15 11:00:00,1998.0,1083.0,781.0,647.0,447.0
2021-11-15 12:00:00,1982.0,1076.0,777.0,642.0,446.0
2021-11-15 13:00:00,1965.0,1075.0,777.0,644.0,446.0
2021-11-15 14:00:00,1986.0,1100.0,791.0,655.0,454.0
2021-11-15 15:00:00,2087.0,1179.0,841.0,685.0,486.0
2021-11-15 16:00:00,2262.0,1279.0,907.0,705.0,525.0
2021-11-15 17:00:00,2320.0,1289.0,907.0,694.0,531.0
2021-11-15 18:00:00,2312.0,1279.0,894.0,685.0,526.0
2021-11-15 19:00:00,2280.0,1267.0,884.0,683.0,522.0
2021-11-15 20:00:00,2251.0,1252.0,877.0,677.0,520.0
2021-11-15 21:00:00,2193.0,1222.0,863.0,670.0,512.0
2021-11-15 22:00:00,2086.0,1156.0,821.0,648.0,487.0
2021-11-15 23:00:00,1912.0,1060.0,758.0,613.0,446.0
2021-11-16 00:00:00,1727.0,955.0,694.0,574.0,400.0
2021-11-16 01:00:00,1628.0,898.0,653.0,545.0,371.0
2021-11-16 02:00:00,1580.0,872.0,632.0,533.0,359.0
2021-11-16 03:00:00,1560.0,860.0,623.0,528.0,354.0
2021-11-16 04:00:00,1549.0,854.0,621.0,526.0,352.0
2021-11-16 05:00:00,1586.0,873.0,633.0,536.0,360.0
2021-11-16 06:00:00,1740.0,962.0,687.0,566.0,393.0
2021-11-16 07:00:00,1923.0,1061.0,754.0,611.0,434.0
2021-11-16 08:00:00,1901.0,1044.0,751.0,613.0,431.0
2021-11-16 09:00:00,1835.0,1018.0,736.0,609.0,422.0
2021-11-16 10:00:00,1786.0,1008.0,727.0,607.0,417.0
2021-11-16 11:00:00,1756.0,1005.0,721.0,608.0,417.0
2021-11-16 12:00:00,1743.0,1005.0,717.0,607.0,419.0
2021-11-16 13:00:00,1742.0,1011.0,717.0,614.0,421.0
2021-11-16 14:00:00,1784.0,1046.0,735.0,630.0,433.0
2021-11-16 15:00:00,1906.0,1130.0,793.0,664.0,466.0
2021-11-16 16:00:00,2089.0,1233.0,857.0,689.0,508.0
2021-11-16 17:00:00,2155.0,1246.0,857.0,680.0,514.0
2021-11-16 18:00:00,2154.0,1241.0,846.0,672.0,510.0
2021-11-16 19:00:00,2137.0,1236.0,838.0,669.0,509.0
2021-11-16 20:00:00,2123.0,1234.0,838.0,671.0,513.0
2021-11-16 21:00:00,2065.0,1201.0,817.0,661.0,502.0
2021-11-16 22:00:00,1962.0,1139.0,773.0,639.0,478.0
2021-11-16 23:00:00,1811.0,1049.0,714.0,606.0,438.0
2021-11-17 00:00:00,1641.0,947.0,647.0,567.0,393.0
2021-11-17 01:00:00,1544.0,888.0,607.0,541.0,365.0
2021-11-17 02:00:00,1501.0,862.0,590.0,527.0,353.0
2021-11-17 03:00:00,1488.0,857.0,584.0,518.0,349.0
2021-11-17 04:00:00,1481.0,850.0,580.0,518.0,347.0
2021-11-17 05:00:00,1519.0,868.0,592.0,526.0,357.0
2021-11-17 06:00:00,1660.0,957.0,647.0,559.0,392.0
2021-11-17 07:00:00,1837.0,1061.0,721.0,606.0,437.0
2021-11-17 08:00:00,1837.0,1049.0,725.0,608.0,440.0
2021-11-17 09:00:00,1795.0,1020.0,712.0,600.0,432.0
2021-11-17 10:00:00,1774.0,997.0,709.0,594.0,428.0
2021-11-17 11:00:00,1755.0,975.0,704.0,594.0,426.0
2021-11-17 12:00:00,1713.0,954.0,701.0,593.0,423.0
2021-11-17 13:00:00,1667.0,951.0,704.0,601.0,426.0
2021-11-17 14:00:00,1680.0,984.0,731.0,619.0,443.0
2021-11-17 15:00:00,1803.0,1078.0,801.0,651.0,481.0
2021-11-17 16:00:00,2037.0,1209.0,876.0,678.0,524.0
2021-11-17 17:00:00,2153.0,1253.0,883.0,670.0,535.0
2021-11-17 18:00:00,2185.0,1257.0,878.0,664.0,535.0
2021-11-17 19:00:00,2200.0,1264.0,875.0,664.0,535.0
2021-11-17 20:00:00,2209.0,1267.0,877.0,665.0,538.0
2021-11-17 21:00:00,2183.0,1249.0,867.0,660.0,535.0
2021-11-17 22:00:00,2106.0,1200.0,835.0,640.0,514.0
2021-11-17 23:00:00,1974.0,1120.0,780.0,609.0,478.0
2021-11-18 00:00:00,1828.0,1028.0,717.0,568.0,435.0
2021-11-18 01:00:00,1747.0,976.0,679.0,543.0,409.0
2021-11-18 02:00:00,1714.0,953.0,663.0,533.0,395.0
2021-11-18 03:00:00,1703.0,940.0,657.0,531.0,388.0
2021-11-18 04:00:00,1712.0,938.0,656.0,533.0,385.0
2021-11-18 05:00:00,1767.0,958.0,669.0,541.0,393.0
2021-11-18 06:00:00,1932.0,1049.0,724.0,575.0,427.0
2021-11-18 07:00:00,2129.0,1152.0,793.0,626.0,468.0
2021-11-18 08:00:00,2116.0,1140.0,793.0,632.0,469.0
2021-11-18 09:00:00,2060.0,1109.0,781.0,626.0,461.0
2021-11-18 10:00:00,2030.0,1093.0,774.0,622.0,457.0
2021-11-18 11:00:00,2015.0,1080.0,771.0,621.0,453.0
2021-11-18 12:00:00,1995.0,1066.0,767.0,622.0,446.0
2021-11-18 13:00:00,1982.0,1058.0,770.0,629.0,442.0
2021-11-18 14:00:00,2001.0,1074.0,790.0,649.0,451.0
2021-11-18 15:00:00,2093.0,1143.0,844.0,684.0,481.0
2021-11-18 16:00:00,2265.0,1240.0,906.0,710.0,518.0
2021-11-18 17:00:00,2326.0,1256.0,909.0,704.0,522.0
2021-11-18 18:00:00,2316.0,1251.0,899.0,698.0,516.0
2021-11-18 19:00:00,2305.0,1250.0,894.0,698.0,514.0
2021-11-18 20:00:00,2288.0,1244.0,890.0,699.0,513.0
2021-11-18 21:00:00,2237.0,1220.0,875.0,693.0,504.0
2021-11-18 22:00:00,2152.0,1166.0,843.0,677.0,482.0
2021-11-18 23:00:00,1998.0,1076.0,785.0,647.0,447.0
2021-11-19 00:00:00,1839.0,981.0,717.0,605.0,408.0
2021-11-19 01:00:00,1741.0,921.0,671.0,576.0,379.0
2021-11-19 02:00:00,1689.0,888.0,647.0,562.0,362.0
2021-11-19 03:00:00,1661.0,868.0,636.0,556.0,353.0
2021-11-19 04:00:00,1653.0,853.0,634.0,557.0,347.0
2021-11-19 05:00:00,1693.0,864.0,645.0,572.0,351.0
2021-11-19 06:00:00,1840.0,942.0,697.0,601.0,380.0
2021-11-19 07:00:00,2034.0,1041.0,763.0,643.0,419.0
2021-11-19 08:00:00,2031.0,1030.0,770.0,651.0,422.0
2021-11-19 09:00:00,1976.0,1000.0,761.0,652.0,417.0
2021-11-19 10:00:00,1917.0,971.0,757.0,653.0,416.0
2021-11-19 11:00:00,1836.0,950.0,753.0,655.0,416.0
2021-11-19 12:00:00,1743.0,930.0,751.0,650.0,418.0
2021-11-19 13:00:00,1699.0,928.0,756.0,659.0,422.0
2021-11-19 14:00:00,1709.0,960.0,782.0,679.0,437.0
2021-11-19 15:00:00,1785.0,1033.0,829.0,699.0,466.0
2021-11-19 16:00:00,1969.0,1143.0,889.0,719.0,504.0
2021-11-19 17:00:00,2059.0,1199.0,910.0,720.0,516.0
2021-11-19 18:00:00,2062.0,1206.0,908.0,719.0,519.0
2021-11-19 19:00:00,2031.0,1184.0,889.0,712.0,511.0
2021-11-19 20:00:00,1972.0,1144.0,865.0,701.0,499.0
2021-11-19 21:00:00,1907.0,1100.0,835.0,684.0,482.0
2021-11-19 22:00:00,1836.0,1056.0,806.0,665.0,460.0
2021-11-19 23:00:00,1755.0,1007.0,773.0,642.0,435.0
2021-11-20 00:00:00,1663.0,946.0,730.0,615.0,411.0
2021-11-20 01:00:00,1585.0,895.0,692.0,592.0,387.0
2021-11-20 02:00:00,1539.0,865.0,669.0,576.0,373.0
2021-11-20 03:00:00,1520.0,851.0,654.0,567.0,365.0
2021-11-20 04:00:00,1516.0,843.0,647.0,565.0,361.0
2021-11-20 05:00:00,1529.0,846.0,647.0,566.0,362.0
2021-11-20 06:00:00,1571.0,868.0,661.0,574.0,368.0
2021-11-20 07:00:00,1659.0,919.0,689.0,593.0,384.0
2021-11-20 08:00:00,1807.0,1010.0,744.0,625.0,416.0
2021-11-20 09:00:00,1962.0,1104.0,807.0,662.0,456.0
2021-11-20 10:00:00,2054.0,1152.0,842.0,686.0,478.0
2021-11-20 11:00:00,2067.0,1163.0,851.0,697.0,489.0
2021-11-20 12:00:00,2047.0,1152.0,846.0,696.0,489.0
2021-11-20 13:00:00,2026.0,1141.0,840.0,699.0,489.0
2021-11-20 14:00:00,2036.0,1147.0,847.0,713.0,492.0
2021-11-20 15:00:00,2095.0,1178.0,870.0,727.0,503.0
2021-11-20 16:00:00,2187.0,1228.0,899.0,737.0,518.0
2021-11-20 17:00:00,2239.0,1261.0,916.0,741.0,531.0
2021-11-20 18:00:00,2247.0,1267.0,925.0,745.0,539.0
2021-11-20 19:00:00,2187.0,1227.0,906.0,739.0,532.0
2021-11-20 20:00:00,2084.0,1163.0,864.0,719.0,508.0
2021-11-20 21:00:00,1999.0,1114.0,827.0,699.0,485.0
2021-11-20 22:00:00,1932.0,1073.0,799.0,682.0,468.0
2021-11-20 23:00:00,1851.0,1029.0,772.0,663.0,447.0
2021-11-21 00:00:00,1770.0,985.0,734.0,643.0,428.0
2021-11-21 01:00:00,1706.0,949.0,701.0,624.0,412.0
2021-11-21 02:00:00,1673.0,930.0,680.0,613.0,403.0
2021-11-21 03:00:00,1657.0,918.0,670.0,610.0,398.0
2021-11-21 04:00:00,1662.0,914.0,665.0,610.0,397.0
2021-11-21 05:00:00,1686.0,921.0,670.0,614.0,400.0
2021-11-21 06:00:00,1734.0,945.0,685.0,623.0,408.0
2021-11-21 07:00:00,1815.0,994.0,711.0,640.0,424.0
2021-11-21 08:00:00,1948.0,1081.0,759.0,671.0,455.0
2021-11-21 09:00:00,2100.0,1184.0,825.0,709.0,499.0
2021-11-21 10:00:00,2170.0,1233.0,873.0,739.0,525.0
2021-11-21 11:00:00,2159.0,1222.0,888.0,756.0,527.0
2021-11-21 12:00:00,2115.0,1192.0,888.0,763.0,518.0
2021-11-21 13:00:00,2100.0,1180.0,895.0,777.0,515.0
2021-11-21 14:00:00,2120.0,1190.0,913.0,797.0,522.0
2021-11-21 15:00:00,2235.0,1244.0,951.0,815.0,547.0
2021-11-21 16:00:00,2395.0,1326.0,972.0,806.0,579.0
2021-11-21 17:00:00,2461.0,1371.0,969.0,797.0,589.0
2021-11-21 18:00:00,2480.0,1392.0,967.0,791.0,591.0
2021-11-21 19:00:00,2482.0,1403.0,959.0,790.0,593.0
2021-11-21 20:00:00,2463.0,1396.0,946.0,787.0,590.0
2021-11-21 21:00:00,2414.0,1365.0,924.0,776.0,577.0
2021-11-21 22:00:00,2321.0,1308.0,886.0,755.0,551.0
2021-11-21 23:00:00,2180.0,1219.0,829.0,724.0,512.0
2021-11-22 00:00:00,2018.0,1124.0,765.0,687.0,468.0
2021-11-22 01:00:00,1938.0,1076.0,726.0,660.0,442.0
2021-11-22 02:00:00,1908.0,1055.0,710.0,647.0,428.0
2021-11-22 03:00:00,1905.0,1052.0,703.0,645.0,423.0
2021-11-22 04:00:00,1927.0,1060.0,707.0,647.0,420.0
2021-11-22 05:00:00,1984.0,1090.0,724.0,658.0,429.0
2021-11-22 06:00:00,2155.0,1189.0,782.0,694.0,465.0
2021-11-22 07:00:00,2346.0,1290.0,849.0,743.0,505.0
2021-11-22 08:00:00,2314.0,1265.0,845.0,747.0,501.0
2021-11-22 09:00:00,2241.0,1227.0,830.0,739.0,491.0
2021-11-22 10:00:00,2199.0,1204.0,819.0,734.0,484.0
2021-11-22 11:00:00,2174.0,1193.0,810.0,732.0,482.0
2021-11-22 12:00:00,2129.0,1176.0,803.0,731.0,480.0
2021-11-22 13:00:00,2092.0,1169.0,799.0,739.0,476.0
2021-11-22 14:00:00,2095.0,1188.0,818.0,761.0,484.0
2021-11-22 15:00:00,2217.0,1268.0,875.0,798.0,512.0
2021-11-22 16:00:00,2440.0,1375.0,943.0,830.0,551.0
2021-11-22 17:00:00,2538.0,1390.0,944.0,825.0,557.0
2021-11-22 18:00:00,2545.0,1376.0,933.0,816.0,552.0
2021-11-22 19:00:00,2541.0,1365.0,926.0,814.0,549.0
2021-11-22 20:00:00,2536.0,1356.0,923.0,813.0,550.0
2021-11-22 21:00:00,2500.0,1328.0,908.0,808.0,544.0
2021-11-22 22:00:00,2420.0,1274.0,866.0,786.0,522.0
2021-11-22 23:00:00,2272.0,1178.0,801.0,754.0,482.0
2021-11-23 00:00:00,2096.0,1074.0,730.0,711.0,434.0
2021-11-23 01:00:00,2002.0,1015.0,685.0,679.0,407.0
2021-11-23 02:00:00,1957.0,989.0,664.0,663.0,394.0
2021-11-23 03:00:00,1929.0,977.0,656.0,657.0,386.0
2021-11-23 04:00:00,1924.0,975.0,657.0,657.0,385.0
2021-11-23 05:00:00,1967.0,999.0,673.0,666.0,393.0
2021-11-23 06:00:00,2138.0,1098.0,728.0,697.0,427.0
2021-11-23 07:00:00,2332.0,1203.0,793.0,740.0,468.0
2021-11-23 08:00:00,2312.0,1187.0,790.0,740.0,465.0
2021-11-23 09:00:00,2253.0,1156.0,779.0,733.0,457.0
2021-11-23 10:00:00,2203.0,1124.0,770.0,724.0,451.0
2021-11-23 11:00:00,2149.0,1095.0,767.0,720.0,449.0
2021-11-23 12:00:00,2111.0,1069.0,765.0,720.0,446.0
2021-11-23 13:00:00,2079.0,1057.0,766.0,724.0,446.0
2021-11-23 14:00:00,2084.0,1082.0,786.0,742.0,455.0
2021-11-23 15:00:00,2200.0,1175.0,839.0,773.0,486.0
2021-11-23 16:00:00,2411.0,1292.0,899.0,798.0,528.0
2021-11-23 17:00:00,2491.0,1316.0,898.0,792.0,535.0
2021-11-23 18:00:00,2486.0,1313.0,887.0,785.0,530.0
2021-11-23 19:00:00,2466.0,1308.0,878.0,781.0,527.0
2021-11-23 20:00:00,2450.0,1302.0,875.0,775.0,528.0
2021-11-23 21:00:00,2413.0,1284.0,862.0,773.0,522.0
2021-11-23 22:00:00,2318.0,1229.0,825.0,750.0,503.0
2021-11-23 23:00:00,2151.0,1139.0,765.0,721.0,464.0
2021-11-24 00:00:00,1970.0,1036.0,700.0,683.0,423.0
2021-11-24 01:00:00,1864.0,976.0,656.0,659.0,396.0
2021-11-24 02:00:00,1810.0,945.0,636.0,646.0,380.0
2021-11-24 03:00:00,1778.0,926.0,627.0,644.0,373.0
2021-11-24 04:00:00,1766.0,918.0,628.0,648.0,369.0
2021-11-24 05:00:00,1806.0,938.0,641.0,660.0,376.0
2021-11-24 06:00:00,1966.0,1029.0,698.0,696.0,409.0
2021-11-24 07:00:00,2159.0,1134.0,766.0,744.0,446.0
2021-11-24 08:00:00,2139.0,1117.0,767.0,749.0,443.0
2021-11-24 09:00:00,2083.0,1087.0,759.0,744.0,437.0
2021-11-24 10:00:00,2043.0,1070.0,755.0,741.0,436.0
2021-11-24 11:00:00,2010.0,1052.0,753.0,741.0,436.0
2021-11-24 12:00:00,1978.0,1039.0,752.0,743.0,438.0
2021-11-24 13:00:00,1958.0,1039.0,755.0,753.0,441.0
2021-11-24 14:00:00,1977.0,1073.0,779.0,775.0,455.0
2021-11-24 15:00:00,2092.0,1159.0,838.0,809.0,488.0
2021-11-24 16:00:00,2283.0,1264.0,904.0,837.0,527.0
2021-11-24 17:00:00,2351.0,1284.0,908.0,833.0,534.0
2021-11-24 18:00:00,2345.0,1284.0,906.0,828.0,533.0
2021-11-24 19:00:00,2332.0,1287.0,906.0,827.0,538.0
2021-11-24 20:00:00,2323.0,1294.0,911.0,829.0,545.0
2021-11-24 21:00:00,2285.0,1276.0,903.0,827.0,545.0
2021-11-24 22:00:00,2184.0,1221.0,868.0,806.0,527.0
2021-11-24 23:00:00,2051.0,1145.0,812.0,776.0,494.0
2021-11-25 00:00:00,1893.0,1052.0,745.0,736.0,447.0
2021-11-25 01:00:00,1797.0,997.0,706.0,709.0,421.0
2021-11-25 02:00:00,1751.0,970.0,692.0,698.0,406.0
2021-11-25 03:00:00,1736.0,962.0,686.0,696.0,401.0
2021-11-25 04:00:00,1747.0,967.0,689.0,700.0,402.0
2021-11-25 05:00:00,1812.0,998.0,707.0,713.0,415.0
2021-11-25 06:00:00,1989.0,1098.0,765.0,748.0,453.0
2021-11-25 07:00:00,2203.0,1212.0,839.0,796.0,500.0
2021-11-25 08:00:00,2210.0,1206.0,848.0,802.0,505.0
2021-11-25 09:00:00,2159.0,1181.0,839.0,797.0,498.0
2021-11-25 10:00:00,2115.0,1160.0,837.0,793.0,491.0
2021-11-25 11:00:00,2067.0,1136.0,837.0,793.0,481.0
2021-11-25 12:00:00,2023.0,1108.0,837.0,789.0,472.0
2021-11-25 13:00:00,1996.0,1097.0,841.0,796.0,473.0
2021-11-25 14:00:00,2033.0,1135.0,864.0,817.0,488.0
2021-11-25 15:00:00,2198.0,1239.0,926.0,852.0,529.0
2021-11-25 16:00:00,2428.0,1371.0,994.0,879.0,579.0
2021-11-25 17:00:00,2523.0,1404.0,1005.0,877.0,591.0
2021-11-25 18:00:00,2548.0,1412.0,1000.0,871.0,592.0
2021-11-25 19:00:00,2560.0,1420.0,999.0,870.0,595.0
2021-11-25 20:00:00,2568.0,1430.0,1004.0,873.0,599.0
2021-11-25 21:00:00,2547.0,1417.0,995.0,868.0,597.0
2021-11-25 22:00:00,2480.0,1378.0,966.0,851.0,581.0
2021-11-25 23:00:00,2357.0,1302.0,909.0,822.0,547.0
2021-11-26 00:00:00,2214.0,1214.0,842.0,785.0,507.0
2021-11-26 01:00:00,2117.0,1156.0,800.0,757.0,476.0
2021-11-26 02:00:00,2069.0,1126.0,782.0,743.0,459.0
2021-11-26 03:00:00,2048.0,1115.0,777.0,738.0,453.0
2021-11-26 04:00:00,2049.0,1114.0,780.0,740.0,451.0
2021-11-26 05:00:00,2098.0,1139.0,798.0,751.0,460.0
2021-11-26 06:00:00,2253.0,1233.0,857.0,786.0,495.0
2021-11-26 07:00:00,2459.0,1345.0,931.0,833.0,539.0
2021-11-26 08:00:00,2487.0,1345.0,940.0,839.0,546.0
2021-11-26 09:00:00,2455.0,1325.0,935.0,833.0,539.0
2021-11-26 10:00:00,2411.0,1305.0,928.0,828.0,533.0
2021-11-26 11:00:00,2372.0,1289.0,920.0,824.0,530.0
2021-11-26 12:00:00,2331.0,1279.0,916.0,823.0,528.0
2021-11-26 13:00:00,2308.0,1283.0,916.0,829.0,529.0
2021-11-26 14:00:00,2358.0,1320.0,941.0,848.0,540.0
2021-11-26 15:00:00,2485.0,1396.0,998.0,873.0,567.0
2021-11-26 16:00:00,2652.0,1486.0,1062.0,892.0,606.0
2021-11-26 17:00:00,2737.0,1514.0,1081.0,895.0,622.0
2021-11-26 18:00:00,2742.0,1505.0,1080.0,890.0,622.0
2021-11-26 19:00:00,2700.0,1477.0,1067.0,882.0,615.0
2021-11-26 20:00:00,2636.0,1437.0,1049.0,871.0,601.0
2021-11-26 21:00:00,2573.0,1393.0,1024.0,856.0,586.0
2021-11-26 22:00:00,2509.0,1352.0,998.0,837.0,569.0
2021-11-26 23:00:00,2426.0,1301.0,966.0,817.0,546.0
2021-11-27 00:00:00,2314.0,1238.0,926.0,795.0,517.0
2021-11-27 01:00:00,2230.0,1185.0,893.0,776.0,491.0
2021-11-27 02:00:00,2169.0,1151.0,873.0,763.0,473.0
2021-11-27 03:00:00,2144.0,1136.0,866.0,756.0,465.0
2021-11-27 04:00:00,2127.0,1130.0,867.0,757.0,461.0
2021-11-27 05:00:00,2136.0,1135.0,876.0,762.0,462.0
2021-11-27 06:00:00,2177.0,1162.0,898.0,774.0,471.0
2021-11-27 07:00:00,2273.0,1218.0,933.0,795.0,491.0
2021-11-27 08:00:00,2430.0,1316.0,993.0,828.0,526.0
2021-11-27 09:00:00,2602.0,1414.0,1058.0,863.0,569.0
2021-11-27 10:00:00,2694.0,1464.0,1092.0,885.0,593.0
2021-11-27 11:00:00,2709.0,1470.0,1093.0,891.0,599.0
2021-11-27 12:00:00,2694.0,1456.0,1079.0,884.0,597.0
2021-11-27 13:00:00,2677.0,1448.0,1070.0,888.0,593.0
2021-11-27 14:00:00,2676.0,1447.0,1078.0,897.0,593.0
2021-11-27 15:00:00,2728.0,1477.0,1111.0,908.0,603.0
2021-11-27 16:00:00,2797.0,1525.0,1145.0,916.0,628.0
2021-11-27 17:00:00,2838.0,1560.0,1162.0,918.0,645.0
2021-11-27 18:00:00,2838.0,1575.0,1171.0,920.0,654.0
2021-11-27 19:00:00,2783.0,1542.0,1158.0,914.0,649.0
2021-11-27 20:00:00,2680.0,1479.0,1126.0,894.0,628.0
2021-11-27 21:00:00,2593.0,1429.0,1094.0,873.0,607.0
2021-11-27 22:00:00,2516.0,1389.0,1067.0,857.0,588.0
2021-11-27 23:00:00,2426.0,1344.0,1037.0,836.0,569.0
2021-11-28 00:00:00,2321.0,1288.0,1001.0,816.0,545.0
2021-11-28 01:00:00,2253.0,1251.0,975.0,799.0,527.0
2021-11-28 02:00:00,2206.0,1230.0,960.0,788.0,517.0
2021-11-28 03:00:00,2181.0,1220.0,956.0,784.0,513.0
2021-11-28 04:00:00,2171.0,1217.0,955.0,783.0,511.0
2021-11-28 05:00:00,2175.0,1223.0,959.0,786.0,512.0
2021-11-28 06:00:00,2204.0,1246.0,976.0,795.0,521.0
2021-11-28 07:00:00,2275.0,1293.0,1004.0,811.0,537.0
2021-11-28 08:00:00,2399.0,1378.0,1054.0,837.0,569.0
2021-11-28 09:00:00,2571.0,1481.0,1117.0,870.0,609.0
2021-11-28 10:00:00,2690.0,1549.0,1161.0,895.0,638.0
2021-11-28 11:00:00,2711.0,1559.0,1161.0,905.0,641.0
2021-11-28 12:00:00,2693.0,1553.0,1147.0,910.0,635.0
2021-11-28 13:00:00,2680.0,1555.0,1140.0,916.0,631.0
2021-11-28 14:00:00,2699.0,1559.0,1159.0,927.0,638.0
2021-11-28 15:00:00,2789.0,1586.0,1198.0,934.0,660.0
2021-11-28 16:00:00,2883.0,1623.0,1219.0,924.0,682.0
2021-11-28 17:00:00,2900.0,1632.0,1212.0,909.0,686.0
2021-11-28 18:00:00,2903.0,1635.0,1210.0,899.0,687.0
2021-11-28 19:00:00,2888.0,1636.0,1211.0,897.0,691.0
2021-11-28 20:00:00,2862.0,1626.0,1204.0,892.0,689.0
2021-11-28 21:00:00,2811.0,1594.0,1185.0,879.0,681.0
2021-11-28 22:00:00,2714.0,1538.0,1152.0,859.0,663.0
2021-11-28 23:00:00,2575.0,1456.0,1099.0,827.0,629.0
2021-11-29 00:00:00,2425.0,1367.0,1037.0,790.0,589.0
2021-11-29 01:00:00,2350.0,1320.0,1002.0,763.0,566.0
2021-11-29 02:00:00,2326.0,1305.0,986.0,751.0,556.0
2021-11-29 03:00:00,2327.0,1304.0,980.0,748.0,553.0
2021-11-29 04:00:00,2340.0,1308.0,978.0,750.0,555.0
2021-11-29 05:00:00,2400.0,1339.0,992.0,760.0,566.0
2021-11-29 06:00:00,2583.0,1445.0,1049.0,796.0,607.0
2021-11-29 07:00:00,2792.0,1554.0,1112.0,840.0,649.0
2021-11-29 08:00:00,2793.0,1537.0,1102.0,838.0,648.0
2021-11-29 09:00:00,2727.0,1501.0,1081.0,830.0,634.0
2021-11-29 10:00:00,2669.0,1470.0,1066.0,822.0,625.0
2021-11-29 11:00:00,2611.0,1443.0,1056.0,817.0,619.0
2021-11-29 12:00:00,2570.0,1419.0,1047.0,817.0,615.0
2021-11-29 13:00:00,2564.0,1410.0,1044.0,822.0,611.0
2021-11-29 14:00:00,2619.0,1439.0,1058.0,839.0,620.0
2021-11-29 15:00:00,2755.0,1531.0,1107.0,868.0,649.0
2021-11-29 16:00:00,2935.0,1631.0,1160.0,891.0,685.0
2021-11-29 17:00:00,2988.0,1629.0,1152.0,881.0,684.0
2021-11-29 18:00:00,2988.0,1621.0,1139.0,871.0,679.0
2021-11-29 19:00:00,2978.0,1620.0,1135.0,869.0,680.0
2021-11-29 20:00:00,2964.0,1622.0,1131.0,872.0,680.0
2021-11-29 21:00:00,2930.0,1604.0,1123.0,869.0,675.0
2021-11-29 22:00:00,2840.0,1548.0,1085.0,852.0,653.0
2021-11-29 23:00:00,2692.0,1458.0,1027.0,824.0,613.0
2021-11-30 00:00:00,2542.0,1358.0,970.0,790.0,567.0
2021-11-30 01:00:00,2441.0,1294.0,928.0,764.0,538.0
2021-11-30 02:00:00,2402.0,1270.0,904.0,752.0,526.0
2021-11-30 03:00:00,2383.0,1259.0,891.0,747.0,520.0
2021-11-30 04:00:00,2383.0,1256.0,890.0,750.0,519.0
2021-11-30 05:00:00,2423.0,1275.0,903.0,760.0,527.0
2021-11-30 06:00:00,2578.0,1366.0,960.0,793.0,561.0
2021-11-30 07:00:00,2762.0,1464.0,1017.0,834.0,600.0
2021-11-30 08:00:00,2744.0,1443.0,1009.0,832.0,597.0
2021-11-30 09:00:00,2687.0,1414.0,994.0,822.0,586.0
2021-11-30 10:00:00,2657.0,1396.0,984.0,816.0,578.0
2021-11-30 11:00:00,2634.0,1381.0,980.0,814.0,572.0
2021-11-30 12:00:00,2608.0,1364.0,973.0,812.0,561.0
2021-11-30 13:00:00,2589.0,1360.0,971.0,818.0,556.0
2021-11-30 14:00:00,2618.0,1381.0,989.0,836.0,565.0
2021-11-30 15:00:00,2738.0,1464.0,1042.0,864.0,598.0
2021-11-30 16:00:00,2937.0,1580.0,1098.0,887.0,649.0
2021-11-30 17:00:00,3017.0,1605.0,1100.0,880.0,662.0
2021-11-30 18:00:00,3027.0,1607.0,1088.0,874.0,660.0
2021-11-30 19:00:00,3034.0,1614.0,1084.0,873.0,662.0
2021-11-30 20:00:00,3039.0,1621.0,1084.0,877.0,666.0
2021-11-30 21:00:00,3026.0,1612.0,1077.0,876.0,666.0
2021-11-30 22:00:00,2953.0,1566.0,1044.0,858.0,646.0
2021-11-30 23:00:00,2821.0,1489.0,993.0,834.0,613.0
2021-12-01 00:00:00,2677.0,1403.0,929.0,799.0,575.0
2021-12-01 01:00:00,2594.0,1352.0,889.0,775.0,552.0
2021-12-01 02:00:00,2565.0,1331.0,871.0,763.0,539.0
2021-12-01 03:00:00,2560.0,1324.0,864.0,762.0,535.0
2021-12-01 04:00:00,2563.0,1323.0,866.0,765.0,536.0
2021-12-01 05:00:00,2623.0,1343.0,880.0,776.0,546.0
2021-12-01 06:00:00,2792.0,1439.0,936.0,811.0,585.0
2021-12-01 07:00:00,2991.0,1540.0,999.0,856.0,630.0
2021-12-01 08:00:00,2975.0,1522.0,1000.0,855.0,629.0
2021-12-01 09:00:00,2923.0,1496.0,992.0,845.0,620.0
2021-12-01 10:00:00,2894.0,1485.0,985.0,839.0,616.0
2021-12-01 11:00:00,2867.0,1478.0,978.0,834.0,611.0
2021-12-01 12:00:00,2846.0,1471.0,971.0,832.0,606.0
2021-12-01 13:00:00,2843.0,1473.0,971.0,835.0,604.0
2021-12-01 14:00:00,2873.0,1500.0,989.0,849.0,614.0
2021-12-01 15:00:00,2985.0,1579.0,1042.0,873.0,645.0
2021-12-01 16:00:00,3152.0,1686.0,1096.0,894.0,688.0
2021-12-01 17:00:00,3217.0,1707.0,1101.0,884.0,698.0
2021-12-01 18:00:00,3207.0,1700.0,1091.0,873.0,695.0
2021-12-01 19:00:00,3182.0,1697.0,1085.0,869.0,696.0
2021-12-01 20:00:00,3161.0,1696.0,1087.0,869.0,700.0
2021-12-01 21:00:00,3135.0,1680.0,1081.0,862.0,698.0
2021-12-01 22:00:00,3045.0,1630.0,1050.0,840.0,679.0
2021-12-01 23:00:00,2889.0,1549.0,1005.0,811.0,646.0
2021-12-02 00:00:00,2735.0,1459.0,946.0,775.0,606.0
2021-12-02 01:00:00,2646.0,1406.0,902.0,745.0,579.0
2021-12-02 02:00:00,2614.0,1391.0,878.0,728.0,569.0
2021-12-02 03:00:00,2596.0,1380.0,861.0,722.0,563.0
2021-12-02 04:00:00,2595.0,1378.0,859.0,721.0,562.0
2021-12-02 05:00:00,2638.0,1403.0,869.0,728.0,569.0
2021-12-02 06:00:00,2803.0,1502.0,925.0,759.0,604.0
2021-12-02 07:00:00,2995.0,1606.0,985.0,801.0,642.0
2021-12-02 08:00:00,2991.0,1594.0,978.0,798.0,642.0
2021-12-02 09:00:00,2938.0,1565.0,967.0,789.0,633.0
2021-12-02 10:00:00,2875.0,1527.0,963.0,783.0,625.0
2021-12-02 11:00:00,2808.0,1488.0,960.0,779.0,615.0
2021-12-02 12:00:00,2767.0,1457.0,958.0,776.0,604.0
2021-12-02 13:00:00,2740.0,1435.0,961.0,780.0,599.0
2021-12-02 14:00:00,2776.0,1461.0,985.0,796.0,612.0
2021-12-02 15:00:00,2909.0,1555.0,1044.0,824.0,641.0
2021-12-02 16:00:00,3089.0,1661.0,1103.0,844.0,680.0
2021-12-02 17:00:00,3155.0,1681.0,1114.0,836.0,688.0
2021-12-02 18:00:00,3156.0,1678.0,1113.0,828.0,687.0
2021-12-02 19:00:00,3133.0,1680.0,1121.0,825.0,689.0
2021-12-02 20:00:00,3127.0,1690.0,1132.0,827.0,695.0
2021-12-02 21:00:00,3091.0,1677.0,1133.0,825.0,692.0
2021-12-02 22:00:00,3013.0,1639.0,1111.0,808.0,676.0
2021-12-02 23:00:00,2872.0,1563.0,1072.0,783.0,644.0
2021-12-03 00:00:00,2718.0,1471.0,1016.0,745.0,603.0
2021-12-03 01:00:00,2640.0,1418.0,984.0,720.0,576.0
2021-12-03 02:00:00,2605.0,1396.0,974.0,709.0,563.0
2021-12-03 03:00:00,2593.0,1387.0,973.0,706.0,557.0
2021-12-03 04:00:00,2596.0,1382.0,982.0,710.0,553.0
2021-12-03 05:00:00,2638.0,1396.0,999.0,726.0,557.0
2021-12-03 06:00:00,2801.0,1481.0,1057.0,758.0,587.0
2021-12-03 07:00:00,3004.0,1578.0,1125.0,804.0,628.0
2021-12-03 08:00:00,3026.0,1567.0,1128.0,808.0,630.0
2021-12-03 09:00:00,2999.0,1551.0,1116.0,806.0,622.0
2021-12-03 10:00:00,2972.0,1539.0,1109.0,803.0,617.0
2021-12-03 11:00:00,2951.0,1533.0,1096.0,801.0,614.0
2021-12-03 12:00:00,2930.0,1531.0,1081.0,800.0,608.0
2021-12-03 13:00:00,2937.0,1537.0,1077.0,806.0,607.0
2021-12-03 14:00:00,2987.0,1569.0,1098.0,823.0,613.0
2021-12-03 15:00:00,3094.0,1639.0,1150.0,847.0,638.0
2021-12-03 16:00:00,3231.0,1725.0,1201.0,866.0,673.0
2021-12-03 17:00:00,3298.0,1756.0,1212.0,868.0,683.0
2021-12-03 18:00:00,3276.0,1745.0,1204.0,863.0,676.0
2021-12-03 19:00:00,3218.0,1716.0,1186.0,856.0,667.0
2021-12-03 20:00:00,3142.0,1683.0,1163.0,846.0,657.0
2021-12-03 21:00:00,3060.0,1638.0,1134.0,831.0,641.0
2021-12-03 22:00:00,2970.0,1595.0,1109.0,818.0,623.0
2021-12-03 23:00:00,2879.0,1548.0,1070.0,800.0,602.0
2021-12-04 00:00:00,2753.0,1485.0,1014.0,777.0,577.0
2021-12-04 01:00:00,2647.0,1425.0,973.0,758.0,549.0
2021-12-04 02:00:00,2576.0,1383.0,947.0,745.0,532.0
2021-12-04 03:00:00,2536.0,1363.0,932.0,741.0,522.0
2021-12-04 04:00:00,2518.0,1355.0,925.0,743.0,518.0
2021-12-04 05:00:00,2523.0,1358.0,928.0,747.0,517.0
2021-12-04 06:00:00,2554.0,1379.0,939.0,758.0,523.0
2021-12-04 07:00:00,2636.0,1431.0,965.0,777.0,539.0
2021-12-04 08:00:00,2774.0,1519.0,1014.0,809.0,571.0
2021-12-04 09:00:00,2932.0,1610.0,1069.0,844.0,609.0
2021-12-04 10:00:00,3019.0,1656.0,1094.0,867.0,633.0
2021-12-04 11:00:00,3044.0,1661.0,1092.0,875.0,641.0
2021-12-04 12:00:00,3020.0,1650.0,1079.0,872.0,640.0
2021-12-04 13:00:00,3003.0,1639.0,1070.0,876.0,638.0
2021-12-04 14:00:00,3000.0,1639.0,1075.0,885.0,637.0
2021-12-04 15:00:00,3041.0,1663.0,1097.0,897.0,644.0
2021-12-04 16:00:00,3108.0,1709.0,1116.0,905.0,658.0
2021-12-04 17:00:00,3154.0,1739.0,1125.0,907.0,666.0
2021-12-04 18:00:00,3144.0,1744.0,1127.0,909.0,669.0
2021-12-04 19:00:00,3066.0,1703.0,1107.0,901.0,655.0
2021-12-04 20:00:00,2958.0,1633.0,1070.0,882.0,629.0
2021-12-04 21:00:00,2866.0,1577.0,1034.0,862.0,604.0
2021-12-04 22:00:00,2804.0,1533.0,1004.0,846.0,585.0
2021-12-04 23:00:00,2717.0,1489.0,968.0,827.0,564.0
2021-12-05 00:00:00,2617.0,1438.0,930.0,807.0,541.0
2021-12-05 01:00:00,2556.0,1403.0,898.0,791.0,525.0
2021-12-05 02:00:00,2496.0,1380.0,880.0,779.0,514.0
2021-12-05 03:00:00,2459.0,1368.0,873.0,775.0,507.0
2021-12-05 04:00:00,2436.0,1359.0,871.0,777.0,504.0
2021-12-05 05:00:00,2430.0,1359.0,876.0,781.0,504.0
2021-12-05 06:00:00,2452.0,1377.0,893.0,790.0,511.0
2021-12-05 07:00:00,2517.0,1419.0,920.0,805.0,525.0
2021-12-05 08:00:00,2644.0,1498.0,968.0,832.0,554.0
2021-12-05 09:00:00,2814.0,1601.0,1032.0,868.0,595.0
2021-12-05 10:00:00,2942.0,1660.0,1069.0,893.0,625.0
2021-12-05 11:00:00,3016.0,1679.0,1087.0,911.0,639.0
2021-12-05 12:00:00,3011.0,1669.0,1082.0,914.0,640.0
2021-12-05 13:00:00,3000.0,1664.0,1081.0,922.0,641.0
2021-12-05 14:00:00,3011.0,1671.0,1098.0,937.0,647.0
2021-12-05 15:00:00,3084.0,1703.0,1126.0,944.0,656.0
2021-12-05 16:00:00,3162.0,1742.0,1138.0,938.0,671.0
2021-12-05 17:00:00,3184.0,1749.0,1132.0,928.0,670.0
2021-12-05 18:00:00,3191.0,1756.0,1131.0,924.0,669.0
2021-12-05 19:00:00,3171.0,1756.0,1132.0,926.0,669.0
2021-12-05 20:00:00,3133.0,1741.0,1123.0,923.0,664.0
2021-12-05 21:00:00,3076.0,1712.0,1108.0,913.0,651.0
2021-12-05 22:00:00,2986.0,1663.0,1076.0,896.0,629.0
2021-12-05 23:00:00,2839.0,1588.0,1029.0,872.0,595.0
2021-12-06 00:00:00,2696.0,1506.0,972.0,839.0,557.0
2021-12-06 01:00:00,2613.0,1457.0,939.0,817.0,531.0
2021-12-06 02:00:00,2582.0,1434.0,928.0,807.0,520.0
2021-12-06 03:00:00,2567.0,1422.0,925.0,804.0,514.0
2021-12-06 04:00:00,2575.0,1422.0,929.0,806.0,513.0
2021-12-06 05:00:00,2635.0,1449.0,950.0,819.0,524.0
2021-12-06 06:00:00,2807.0,1548.0,1007.0,851.0,561.0
2021-12-06 07:00:00,3003.0,1649.0,1073.0,895.0,604.0
2021-12-06 08:00:00,3010.0,1629.0,1071.0,894.0,609.0
2021-12-06 09:00:00,2965.0,1597.0,1060.0,886.0,601.0
2021-12-06 10:00:00,2937.0,1583.0,1051.0,879.0,597.0
2021-12-06 11:00:00,2917.0,1583.0,1044.0,875.0,601.0
2021-12-06 12:00:00,2905.0,1587.0,1035.0,875.0,601.0
2021-12-06 13:00:00,2907.0,1591.0,1036.0,879.0,604.0
2021-12-06 14:00:00,2948.0,1620.0,1062.0,895.0,615.0
2021-12-06 15:00:00,3071.0,1700.0,1121.0,925.0,643.0
2021-12-06 16:00:00,3257.0,1793.0,1185.0,949.0,679.0
2021-12-06 17:00:00,3316.0,1797.0,1185.0,940.0,680.0
2021-12-06 18:00:00,3298.0,1783.0,1172.0,931.0,669.0
2021-12-06 19:00:00,3277.0,1775.0,1168.0,930.0,664.0
2021-12-06 20:00:00,3258.0,1765.0,1167.0,931.0,663.0
2021-12-06 21:00:00,3218.0,1744.0,1161.0,928.0,656.0
2021-12-06 22:00:00,3130.0,1692.0,1132.0,912.0,635.0
2021-12-06 23:00:00,2970.0,1601.0,1078.0,885.0,599.0
2021-12-07 00:00:00,2821.0,1507.0,1016.0,852.0,559.0
2021-12-07 01:00:00,2726.0,1450.0,978.0,827.0,532.0
2021-12-07 02:00:00,2680.0,1421.0,962.0,818.0,520.0
2021-12-07 03:00:00,2658.0,1406.0,955.0,814.0,511.0
2021-12-07 04:00:00,2653.0,1396.0,957.0,816.0,506.0
2021-12-07 05:00:00,2698.0,1417.0,973.0,828.0,513.0
2021-12-07 06:00:00,2853.0,1505.0,1022.0,857.0,547.0
2021-12-07 07:00:00,3043.0,1599.0,1081.0,897.0,585.0
2021-12-07 08:00:00,3044.0,1579.0,1073.0,894.0,586.0
2021-12-07 09:00:00,2995.0,1548.0,1059.0,884.0,577.0
2021-12-07 10:00:00,2965.0,1532.0,1049.0,877.0,570.0
2021-12-07 11:00:00,2953.0,1523.0,1043.0,874.0,570.0
2021-12-07 12:00:00,2941.0,1516.0,1034.0,873.0,569.0
2021-12-07 13:00:00,2939.0,1518.0,1034.0,875.0,569.0
2021-12-07 14:00:00,2970.0,1544.0,1055.0,891.0,577.0
2021-12-07 15:00:00,3082.0,1620.0,1109.0,919.0,607.0
2021-12-07 16:00:00,3240.0,1712.0,1167.0,941.0,644.0
2021-12-07 17:00:00,3274.0,1718.0,1167.0,932.0,644.0
2021-12-07 18:00:00,3259.0,1707.0,1155.0,927.0,639.0
2021-12-07 19:00:00,3216.0,1691.0,1141.0,922.0,631.0
2021-12-07 20:00:00,3213.0,1694.0,1143.0,926.0,639.0
2021-12-07 21:00:00,3163.0,1671.0,1130.0,919.0,634.0
2021-12-07 22:00:00,3082.0,1623.0,1099.0,903.0,616.0
2021-12-07 23:00:00,2931.0,1541.0,1046.0,874.0,583.0
2021-12-08 00:00:00,2768.0,1447.0,983.0,838.0,545.0
2021-12-08 01:00:00,2673.0,1390.0,942.0,812.0,519.0
2021-12-08 02:00:00,2613.0,1360.0,926.0,799.0,504.0
2021-12-08 03:00:00,2591.0,1346.0,924.0,797.0,498.0
2021-12-08 04:00:00,2584.0,1338.0,924.0,800.0,497.0
2021-12-08 05:00:00,2610.0,1351.0,938.0,810.0,504.0
2021-12-08 06:00:00,2755.0,1436.0,988.0,843.0,537.0
2021-12-08 07:00:00,2939.0,1536.0,1048.0,886.0,578.0
2021-12-08 08:00:00,2951.0,1526.0,1044.0,887.0,584.0
2021-12-08 09:00:00,2901.0,1503.0,1031.0,880.0,577.0
2021-12-08 10:00:00,2864.0,1495.0,1020.0,873.0,576.0
2021-12-08 11:00:00,2854.0,1491.0,1012.0,872.0,576.0
2021-12-08 12:00:00,2840.0,1479.0,1005.0,870.0,576.0
2021-12-08 13:00:00,2829.0,1477.0,1004.0,877.0,578.0
2021-12-08 14:00:00,2857.0,1503.0,1023.0,892.0,592.0
2021-12-08 15:00:00,2944.0,1573.0,1072.0,917.0,621.0
2021-12-08 16:00:00,3072.0,1657.0,1124.0,939.0,658.0
2021-12-08 17:00:00,3104.0,1664.0,1122.0,932.0,660.0
2021-12-08 18:00:00,3084.0,1650.0,1110.0,925.0,653.0
2021-12-08 19:00:00,3052.0,1635.0,1104.0,923.0,649.0
2021-12-08 20:00:00,3023.0,1625.0,1104.0,923.0,645.0
2021-12-08 21:00:00,2964.0,1593.0,1091.0,917.0,637.0
2021-12-08 22:00:00,2869.0,1542.0,1054.0,901.0,616.0
2021-12-08 23:00:00,2704.0,1454.0,994.0,870.0,580.0
2021-12-09 00:00:00,2542.0,1363.0,928.0,836.0,542.0
2021-12-09 01:00:00,2446.0,1307.0,883.0,810.0,517.0
2021-12-09 02:00:00,2386.0,1274.0,862.0,799.0,503.0
2021-12-09 03:00:00,2345.0,1253.0,855.0,796.0,494.0
2021-12-09 04:00:00,2330.0,1242.0,853.0,800.0,492.0
2021-12-09 05:00:00,2363.0,1258.0,863.0,810.0,500.0
2021-12-09 06:00:00,2504.0,1341.0,912.0,842.0,535.0
2021-12-09 07:00:00,2685.0,1441.0,975.0,885.0,575.0
2021-12-09 08:00:00,2710.0,1434.0,976.0,882.0,581.0
2021-12-09 09:00:00,2656.0,1409.0,966.0,874.0,574.0
2021-12-09 10:00:00,2618.0,1394.0,955.0,868.0,567.0
2021-12-09 11:00:00,2609.0,1387.0,947.0,862.0,562.0
2021-12-09 12:00:00,2594.0,1376.0,937.0,861.0,550.0
2021-12-09 13:00:00,2583.0,1373.0,935.0,863.0,542.0
2021-12-09 14:00:00,2614.0,1400.0,954.0,877.0,548.0
2021-12-09 15:00:00,2701.0,1482.0,1009.0,904.0,581.0
2021-12-09 16:00:00,2836.0,1574.0,1065.0,924.0,624.0
2021-12-09 17:00:00,2872.0,1586.0,1066.0,915.0,632.0
2021-12-09 18:00:00,2864.0,1576.0,1054.0,905.0,630.0
2021-12-09 19:00:00,2839.0,1572.0,1047.0,899.0,628.0
2021-12-09 20:00:00,2821.0,1569.0,1045.0,894.0,629.0
2021-12-09 21:00:00,2776.0,1539.0,1033.0,884.0,622.0
2021-12-09 22:00:00,2676.0,1488.0,999.0,867.0,601.0
2021-12-09 23:00:00,2545.0,1410.0,944.0,832.0,569.0
2021-12-10 00:00:00,2380.0,1313.0,886.0,798.0,528.0
2021-12-10 01:00:00,2290.0,1257.0,842.0,773.0,500.0
2021-12-10 02:00:00,2244.0,1229.0,819.0,759.0,485.0
2021-12-10 03:00:00,2212.0,1211.0,811.0,754.0,475.0
2021-12-10 04:00:00,2198.0,1200.0,810.0,753.0,471.0
2021-12-10 05:00:00,2228.0,1217.0,824.0,760.0,476.0
2021-12-10 06:00:00,2368.0,1300.0,875.0,788.0,505.0
2021-12-10 07:00:00,2550.0,1402.0,944.0,827.0,545.0
2021-12-10 08:00:00,2578.0,1403.0,956.0,827.0,553.0
2021-12-10 09:00:00,2551.0,1387.0,952.0,821.0,552.0
2021-12-10 10:00:00,2524.0,1375.0,946.0,814.0,548.0
2021-12-10 11:00:00,2520.0,1370.0,938.0,809.0,542.0
2021-12-10 12:00:00,2508.0,1359.0,929.0,804.0,533.0
2021-12-10 13:00:00,2502.0,1356.0,928.0,805.0,530.0
2021-12-10 14:00:00,2533.0,1381.0,954.0,815.0,542.0
2021-12-10 15:00:00,2623.0,1447.0,1006.0,831.0,573.0
2021-12-10 16:00:00,2742.0,1537.0,1060.0,847.0,613.0
2021-12-10 17:00:00,2805.0,1573.0,1079.0,846.0,629.0
2021-12-10 18:00:00,2801.0,1581.0,1080.0,841.0,632.0
2021-12-10 19:00:00,2752.0,1559.0,1070.0,833.0,627.0
2021-12-10 20:00:00,2679.0,1524.0,1054.0,821.0,616.0
2021-12-10 21:00:00,2592.0,1480.0,1027.0,802.0,602.0
2021-12-10 22:00:00,2512.0,1441.0,995.0,785.0,586.0
2021-12-10 23:00:00,2411.0,1395.0,958.0,761.0,567.0
2021-12-11 00:00:00,2297.0,1338.0,918.0,739.0,544.0
2021-12-11 01:00:00,2204.0,1291.0,882.0,716.0,525.0
2021-12-11 02:00:00,2140.0,1259.0,860.0,701.0,512.0
2021-12-11 03:00:00,2103.0,1245.0,848.0,695.0,507.0
2021-12-11 04:00:00,2081.0,1238.0,839.0,692.0,505.0
2021-12-11 05:00:00,2076.0,1240.0,839.0,695.0,506.0
2021-12-11 06:00:00,2103.0,1262.0,849.0,705.0,516.0
2021-12-11 07:00:00,2175.0,1310.0,879.0,725.0,537.0
2021-12-11 08:00:00,2310.0,1394.0,930.0,756.0,572.0
2021-12-11 09:00:00,2456.0,1482.0,988.0,795.0,612.0
2021-12-11 10:00:00,2549.0,1527.0,1019.0,819.0,632.0
2021-12-11 11:00:00,2580.0,1528.0,1020.0,827.0,631.0
2021-12-11 12:00:00,2573.0,1502.0,1005.0,828.0,621.0
2021-12-11 13:00:00,2560.0,1491.0,993.0,829.0,611.0
2021-12-11 14:00:00,2552.0,1487.0,999.0,836.0,611.0
2021-12-11 15:00:00,2589.0,1511.0,1022.0,842.0,622.0
2021-12-11 16:00:00,2659.0,1556.0,1050.0,846.0,639.0
2021-12-11 17:00:00,2682.0,1582.0,1059.0,847.0,645.0
2021-12-11 18:00:00,2689.0,1598.0,1064.0,849.0,652.0
2021-12-11 19:00:00,2629.0,1565.0,1046.0,843.0,644.0
2021-12-11 20:00:00,2512.0,1494.0,1001.0,816.0,616.0
2021-12-11 21:00:00,2414.0,1431.0,957.0,790.0,588.0
2021-12-11 22:00:00,2354.0,1390.0,928.0,772.0,567.0
2021-12-11 23:00:00,2263.0,1341.0,892.0,751.0,543.0
2021-12-12 00:00:00,2169.0,1285.0,853.0,727.0,518.0
2021-12-12 01:00:00,2089.0,1239.0,821.0,704.0,493.0
2021-12-12 02:00:00,2036.0,1206.0,798.0,685.0,481.0
2021-12-12 03:00:00,2007.0,1188.0,788.0,680.0,474.0
2021-12-12 04:00:00,1997.0,1180.0,783.0,673.0,471.0
2021-12-12 05:00:00,2005.0,1179.0,779.0,672.0,470.0
2021-12-12 06:00:00,2029.0,1185.0,785.0,675.0,472.0
2021-12-12 07:00:00,2089.0,1213.0,807.0,685.0,483.0
2021-12-12 08:00:00,2207.0,1276.0,848.0,710.0,507.0
2021-12-12 09:00:00,2373.0,1369.0,909.0,743.0,546.0
2021-12-12 10:00:00,2504.0,1440.0,953.0,771.0,578.0
2021-12-12 11:00:00,2567.0,1467.0,971.0,789.0,594.0
2021-12-12 12:00:00,2583.0,1464.0,972.0,794.0,599.0
2021-12-12 13:00:00,2585.0,1464.0,975.0,803.0,600.0
2021-12-12 14:00:00,2561.0,1450.0,973.0,808.0,595.0
2021-12-12 15:00:00,2599.0,1460.0,987.0,809.0,597.0
2021-12-12 16:00:00,2656.0,1483.0,998.0,805.0,604.0
2021-12-12 17:00:00,2655.0,1478.0,988.0,793.0,599.0
2021-12-12 18:00:00,2646.0,1479.0,980.0,785.0,594.0
2021-12-12 19:00:00,2624.0,1476.0,978.0,783.0,595.0
2021-12-12 20:00:00,2593.0,1463.0,969.0,782.0,595.0
2021-12-12 21:00:00,2527.0,1426.0,948.0,770.0,580.0
2021-12-12 22:00:00,2426.0,1370.0,914.0,747.0,556.0
2021-12-12 23:00:00,2275.0,1283.0,859.0,713.0,517.0
2021-12-13 00:00:00,2120.0,1196.0,797.0,677.0,478.0
2021-12-13 01:00:00,2017.0,1139.0,755.0,649.0,452.0
2021-12-13 02:00:00,1967.0,1113.0,735.0,633.0,439.0
2021-12-13 03:00:00,1951.0,1101.0,727.0,627.0,432.0
2021-12-13 04:00:00,1941.0,1093.0,728.0,626.0,428.0
2021-12-13 05:00:00,1978.0,1112.0,744.0,636.0,436.0
2021-12-13 06:00:00,2130.0,1196.0,798.0,669.0,466.0
2021-12-13 07:00:00,2320.0,1297.0,866.0,713.0,505.0
2021-12-13 08:00:00,2332.0,1288.0,864.0,715.0,509.0
2021-12-13 09:00:00,2297.0,1266.0,852.0,710.0,503.0
2021-12-13 10:00:00,2283.0,1254.0,839.0,706.0,498.0
2021-12-13 11:00:00,2276.0,1249.0,835.0,704.0,494.0
2021-12-13 12:00:00,2265.0,1239.0,830.0,707.0,490.0
2021-12-13 13:00:00,2255.0,1234.0,828.0,714.0,490.0
2021-12-13 14:00:00,2282.0,1257.0,845.0,729.0,498.0
2021-12-13 15:00:00,2377.0,1337.0,896.0,756.0,530.0
2021-12-13 16:00:00,2520.0,1428.0,953.0,781.0,568.0
2021-12-13 17:00:00,2563.0,1437.0,954.0,775.0,570.0
2021-12-13 18:00:00,2541.0,1430.0,946.0,768.0,566.0
2021-12-13 19:00:00,2520.0,1429.0,946.0,766.0,566.0
2021-12-13 20:00:00,2466.0,1411.0,934.0,760.0,562.0
2021-12-13 21:00:00,2437.0,1391.0,926.0,755.0,558.0
2021-12-13 22:00:00,2367.0,1351.0,897.0,737.0,541.0
2021-12-13 23:00:00,2221.0,1267.0,847.0,708.0,507.0
2021-12-14 00:00:00,2067.0,1175.0,788.0,666.0,468.0
2021-12-14 01:00:00,1974.0,1119.0,747.0,637.0,442.0
2021-12-14 02:00:00,1928.0,1093.0,730.0,621.0,430.0
2021-12-14 03:00:00,1898.0,1079.0,727.0,615.0,422.0
2021-12-14 04:00:00,1899.0,1079.0,728.0,614.0,420.0
2021-12-14 05:00:00,1952.0,1104.0,742.0,621.0,428.0
2021-12-14 06:00:00,2108.0,1195.0,793.0,650.0,459.0
2021-12-14 07:00:00,2303.0,1300.0,856.0,692.0,498.0
2021-12-14 08:00:00,2348.0,1305.0,862.0,696.0,507.0
2021-12-14 09:00:00,2318.0,1285.0,856.0,691.0,501.0
2021-12-14 10:00:00,2290.0,1267.0,849.0,684.0,498.0
2021-12-14 11:00:00,2280.0,1257.0,849.0,686.0,498.0
2021-12-14 12:00:00,2267.0,1245.0,845.0,674.0,498.0
2021-12-14 13:00:00,2269.0,1246.0,848.0,657.0,499.0
2021-12-14 14:00:00,2306.0,1276.0,868.0,672.0,510.0
2021-12-14 15:00:00,2417.0,1357.0,917.0,698.0,542.0
2021-12-14 16:00:00,2553.0,1432.0,966.0,719.0,571.0
2021-12-14 17:00:00,2601.0,1439.0,962.0,713.0,572.0
2021-12-14 18:00:00,2593.0,1429.0,954.0,720.0,568.0
2021-12-14 19:00:00,2564.0,1416.0,947.0,725.0,563.0
2021-12-14 20:00:00,2531.0,1399.0,940.0,732.0,556.0
2021-12-14 21:00:00,2479.0,1367.0,922.0,731.0,545.0
2021-12-14 22:00:00,2373.0,1310.0,882.0,715.0,524.0
2021-12-14 23:00:00,2228.0,1225.0,824.0,684.0,489.0
2021-12-15 00:00:00,2059.0,1132.0,761.0,647.0,452.0
2021-12-15 01:00:00,1952.0,1069.0,717.0,617.0,422.0
2021-12-15 02:00:00,1902.0,1042.0,694.0,604.0,407.0
2021-12-15 03:00:00,1876.0,1025.0,685.0,599.0,399.0
2021-12-15 04:00:00,1864.0,1015.0,680.0,598.0,393.0
2021-12-15 05:00:00,1891.0,1026.0,687.0,604.0,397.0
2021-12-15 06:00:00,2018.0,1098.0,733.0,634.0,421.0
2021-12-15 07:00:00,2201.0,1199.0,800.0,679.0,455.0
2021-12-15 08:00:00,2251.0,1210.0,813.0,688.0,463.0
2021-12-15 09:00:00,2225.0,1195.0,811.0,686.0,460.0
2021-12-15 10:00:00,2203.0,1183.0,805.0,685.0,460.0
2021-12-15 11:00:00,2186.0,1178.0,804.0,684.0,461.0
2021-12-15 12:00:00,2153.0,1166.0,801.0,684.0,460.0
2021-12-15 13:00:00,2134.0,1159.0,803.0,690.0,461.0
2021-12-15 14:00:00,2167.0,1182.0,823.0,701.0,473.0
2021-12-15 15:00:00,2288.0,1260.0,876.0,723.0,499.0
2021-12-15 16:00:00,2457.0,1349.0,929.0,742.0,531.0
2021-12-15 17:00:00,2516.0,1363.0,932.0,736.0,536.0
2021-12-15 18:00:00,2498.0,1348.0,914.0,726.0,531.0
2021-12-15 19:00:00,2475.0,1345.0,913.0,725.0,530.0
2021-12-15 20:00:00,2469.0,1345.0,918.0,724.0,531.0
2021-12-15 21:00:00,2422.0,1318.0,898.0,714.0,523.0
2021-12-15 22:00:00,2344.0,1277.0,864.0,695.0,510.0
2021-12-15 23:00:00,2214.0,1204.0,817.0,663.0,482.0
2021-12-16 00:00:00,2052.0,1108.0,758.0,626.0,436.0
2021-12-16 01:00:00,1947.0,1049.0,716.0,598.0,409.0
2021-12-16 02:00:00,1897.0,1024.0,695.0,583.0,394.0
2021-12-16 03:00:00,1870.0,1009.0,681.0,576.0,385.0
2021-12-16 04:00:00,1862.0,1006.0,677.0,575.0,384.0
2021-12-16 05:00:00,1892.0,1023.0,686.0,583.0,389.0
2021-12-16 06:00:00,2014.0,1099.0,731.0,614.0,418.0
2021-12-16 07:00:00,2191.0,1201.0,797.0,660.0,457.0
2021-12-16 08:00:00,2257.0,1221.0,812.0,669.0,469.0
2021-12-16 09:00:00,2233.0,1208.0,809.0,669.0,470.0
2021-12-16 10:00:00,2192.0,1191.0,805.0,670.0,469.0
2021-12-16 11:00:00,2168.0,1173.0,805.0,674.0,469.0
2021-12-16 12:00:00,2121.0,1150.0,802.0,674.0,463.0
2021-12-16 13:00:00,2078.0,1137.0,802.0,679.0,461.0
2021-12-16 14:00:00,2101.0,1162.0,821.0,691.0,469.0
2021-12-16 15:00:00,2225.0,1245.0,868.0,715.0,496.0
2021-12-16 16:00:00,2405.0,1349.0,914.0,731.0,534.0
2021-12-16 17:00:00,2465.0,1370.0,912.0,722.0,538.0
2021-12-16 18:00:00,2476.0,1378.0,905.0,716.0,537.0
2021-12-16 19:00:00,2475.0,1379.0,898.0,713.0,538.0
2021-12-16 20:00:00,2475.0,1379.0,894.0,715.0,542.0
2021-12-16 21:00:00,2445.0,1358.0,884.0,709.0,535.0
2021-12-16 22:00:00,2396.0,1321.0,848.0,693.0,521.0
2021-12-16 23:00:00,2281.0,1246.0,794.0,663.0,489.0
2021-12-17 00:00:00,2134.0,1148.0,731.0,629.0,453.0
2021-12-17 01:00:00,2041.0,1086.0,685.0,599.0,424.0
2021-12-17 02:00:00,2005.0,1051.0,660.0,581.0,408.0
2021-12-17 03:00:00,1988.0,1029.0,647.0,573.0,400.0
2021-12-17 04:00:00,1982.0,1017.0,640.0,572.0,394.0
2021-12-17 05:00:00,2015.0,1030.0,648.0,578.0,397.0
2021-12-17 06:00:00,2127.0,1099.0,691.0,604.0,419.0
2021-12-17 07:00:00,2295.0,1198.0,759.0,650.0,452.0
2021-12-17 08:00:00,2399.0,1232.0,777.0,660.0,465.0
2021-12-17 09:00:00,2395.0,1231.0,778.0,663.0,467.0
2021-12-17 10:00:00,2369.0,1221.0,772.0,666.0,466.0
2021-12-17 11:00:00,2327.0,1205.0,771.0,668.0,466.0
2021-12-17 12:00:00,2273.0,1185.0,770.0,672.0,465.0
2021-12-17 13:00:00,2241.0,1176.0,771.0,678.0,466.0
2021-12-17 14:00:00,2268.0,1194.0,785.0,688.0,473.0
2021-12-17 15:00:00,2382.0,1261.0,819.0,706.0,493.0
2021-12-17 16:00:00,2539.0,1355.0,861.0,722.0,525.0
2021-12-17 17:00:00,2612.0,1393.0,869.0,720.0,533.0
2021-12-17 18:00:00,2620.0,1399.0,862.0,717.0,530.0
2021-12-17 19:00:00,2580.0,1381.0,850.0,709.0,523.0
2021-12-17 20:00:00,2525.0,1348.0,829.0,698.0,514.0
2021-12-17 21:00:00,2439.0,1296.0,796.0,679.0,492.0
2021-12-17 22:00:00,2381.0,1260.0,763.0,660.0,475.0
2021-12-17 23:00:00,2292.0,1210.0,730.0,638.0,455.0
2021-12-18 00:00:00,2169.0,1142.0,681.0,610.0,426.0
2021-12-18 01:00:00,2069.0,1083.0,638.0,585.0,399.0
2021-12-18 02:00:00,2003.0,1044.0,612.0,567.0,381.0
2021-12-18 03:00:00,1968.0,1023.0,598.0,559.0,371.0
2021-12-18 04:00:00,1956.0,1014.0,590.0,556.0,367.0
2021-12-18 05:00:00,1957.0,1015.0,589.0,558.0,368.0
2021-12-18 06:00:00,1984.0,1030.0,602.0,567.0,373.0
2021-12-18 07:00:00,2055.0,1073.0,633.0,584.0,388.0
2021-12-18 08:00:00,2198.0,1156.0,688.0,617.0,420.0
2021-12-18 09:00:00,2361.0,1248.0,754.0,659.0,456.0
2021-12-18 10:00:00,2438.0,1296.0,796.0,689.0,484.0
2021-12-18 11:00:00,2428.0,1297.0,816.0,706.0,494.0
2021-12-18 12:00:00,2396.0,1270.0,820.0,713.0,497.0
2021-12-18 13:00:00,2363.0,1248.0,821.0,718.0,498.0
2021-12-18 14:00:00,2364.0,1251.0,829.0,724.0,500.0
2021-12-18 15:00:00,2402.0,1281.0,848.0,728.0,506.0
2021-12-18 16:00:00,2474.0,1334.0,873.0,734.0,521.0
2021-12-18 17:00:00,2513.0,1370.0,883.0,737.0,531.0
2021-12-18 18:00:00,2521.0,1387.0,890.0,741.0,541.0
2021-12-18 19:00:00,2455.0,1354.0,871.0,737.0,531.0
2021-12-18 20:00:00,2369.0,1296.0,844.0,724.0,510.0
2021-12-18 21:00:00,2288.0,1241.0,810.0,702.0,489.0
2021-12-18 22:00:00,2229.0,1201.0,782.0,679.0,471.0
2021-12-18 23:00:00,2161.0,1162.0,756.0,656.0,454.0
2021-12-19 00:00:00,2053.0,1098.0,729.0,634.0,429.0
2021-12-19 01:00:00,1973.0,1048.0,704.0,612.0,407.0
2021-12-19 02:00:00,1921.0,1015.0,684.0,596.0,394.0
2021-12-19 03:00:00,1900.0,999.0,674.0,587.0,389.0
2021-12-19 04:00:00,1893.0,992.0,671.0,583.0,388.0
2021-12-19 05:00:00,1899.0,994.0,675.0,584.0,391.0
2021-12-19 06:00:00,1926.0,1013.0,689.0,589.0,398.0
2021-12-19 07:00:00,1984.0,1060.0,717.0,604.0,415.0
2021-12-19 08:00:00,2096.0,1144.0,764.0,630.0,445.0
2021-12-19 09:00:00,2263.0,1255.0,833.0,669.0,487.0
2021-12-19 10:00:00,2380.0,1331.0,889.0,703.0,527.0
2021-12-19 11:00:00,2413.0,1349.0,918.0,727.0,539.0
2021-12-19 12:00:00,2388.0,1336.0,926.0,738.0,537.0
2021-12-19 13:00:00,2357.0,1321.0,928.0,749.0,533.0
2021-12-19 14:00:00,2357.0,1324.0,931.0,760.0,536.0
2021-12-19 15:00:00,2438.0,1370.0,947.0,767.0,556.0
2021-12-19 16:00:00,2557.0,1443.0,964.0,767.0,580.0
2021-12-19 17:00:00,2581.0,1463.0,959.0,762.0,587.0
2021-12-19 18:00:00,2548.0,1451.0,937.0,752.0,582.0
2021-12-19 19:00:00,2513.0,1444.0,926.0,749.0,582.0
2021-12-19 20:00:00,2504.0,1454.0,932.0,755.0,587.0
2021-12-19 21:00:00,2444.0,1427.0,911.0,748.0,578.0
2021-12-19 22:00:00,2358.0,1383.0,877.0,731.0,563.0
2021-12-19 23:00:00,2231.0,1317.0,826.0,706.0,537.0
2021-12-20 00:00:00,2096.0,1241.0,761.0,675.0,506.0
2021-12-20 01:00:00,2008.0,1192.0,718.0,651.0,482.0
2021-12-20 02:00:00,1962.0,1169.0,694.0,637.0,470.0
2021-12-20 03:00:00,1947.0,1163.0,686.0,633.0,464.0
2021-12-20 04:00:00,1944.0,1163.0,687.0,638.0,463.0
2021-12-20 05:00:00,1984.0,1188.0,702.0,651.0,472.0
2021-12-20 06:00:00,2102.0,1264.0,750.0,683.0,499.0
2021-12-20 07:00:00,2252.0,1356.0,814.0,730.0,530.0
2021-12-20 08:00:00,2335.0,1396.0,840.0,750.0,547.0
2021-12-20 09:00:00,2335.0,1398.0,848.0,758.0,553.0
2021-12-20 10:00:00,2311.0,1387.0,850.0,762.0,554.0
2021-12-20 11:00:00,2278.0,1359.0,852.0,764.0,550.0
2021-12-20 12:00:00,2227.0,1325.0,851.0,766.0,541.0
2021-12-20 13:00:00,2193.0,1302.0,852.0,772.0,534.0
2021-12-20 14:00:00,2215.0,1315.0,872.0,790.0,540.0
2021-12-20 15:00:00,2337.0,1396.0,921.0,814.0,567.0
2021-12-20 16:00:00,2503.0,1494.0,970.0,833.0,602.0
2021-12-20 17:00:00,2546.0,1507.0,971.0,828.0,606.0
2021-12-20 18:00:00,2533.0,1499.0,960.0,822.0,600.0
2021-12-20 19:00:00,2528.0,1503.0,953.0,820.0,600.0
2021-12-20 20:00:00,2536.0,1515.0,951.0,822.0,606.0
2021-12-20 21:00:00,2522.0,1505.0,942.0,820.0,605.0
2021-12-20 22:00:00,2490.0,1486.0,920.0,806.0,597.0
2021-12-20 23:00:00,2415.0,1441.0,876.0,783.0,581.0
2021-12-21 00:00:00,2296.0,1366.0,815.0,749.0,550.0
2021-12-21 01:00:00,2227.0,1315.0,767.0,720.0,527.0
2021-12-21 02:00:00,2188.0,1288.0,741.0,704.0,510.0
2021-12-21 03:00:00,2177.0,1272.0,731.0,698.0,502.0
2021-12-21 04:00:00,2167.0,1262.0,730.0,699.0,495.0
2021-12-21 05:00:00,2201.0,1277.0,742.0,709.0,500.0
2021-12-21 06:00:00,2313.0,1341.0,785.0,737.0,522.0
2021-12-21 07:00:00,2448.0,1415.0,841.0,778.0,546.0
2021-12-21 08:00:00,2537.0,1443.0,868.0,796.0,559.0
2021-12-21 09:00:00,2539.0,1441.0,879.0,805.0,563.0
2021-12-21 10:00:00,2527.0,1432.0,885.0,811.0,563.0
2021-12-21 11:00:00,2515.0,1420.0,888.0,813.0,562.0
2021-12-21 12:00:00,2493.0,1401.0,888.0,816.0,558.0
2021-12-21 13:00:00,2467.0,1390.0,890.0,823.0,555.0
2021-12-21 14:00:00,2472.0,1401.0,904.0,838.0,558.0
2021-12-21 15:00:00,2555.0,1457.0,945.0,858.0,576.0
2021-12-21 16:00:00,2652.0,1520.0,987.0,876.0,600.0
2021-12-21 17:00:00,2657.0,1507.0,987.0,874.0,595.0
2021-12-21 18:00:00,2641.0,1497.0,982.0,870.0,589.0
2021-12-21 19:00:00,2617.0,1492.0,975.0,870.0,584.0
2021-12-21 20:00:00,2600.0,1491.0,971.0,868.0,585.0
2021-12-21 21:00:00,2578.0,1479.0,961.0,870.0,581.0
2021-12-21 22:00:00,2528.0,1453.0,935.0,858.0,572.0
2021-12-21 23:00:00,2433.0,1400.0,893.0,836.0,552.0
2021-12-22 00:00:00,2330.0,1332.0,838.0,804.0,522.0
2021-12-22 01:00:00,2242.0,1278.0,791.0,777.0,496.0
2021-12-22 02:00:00,2181.0,1243.0,763.0,761.0,480.0
2021-12-22 03:00:00,2145.0,1221.0,749.0,755.0,470.0
2021-12-22 04:00:00,2123.0,1209.0,744.0,756.0,464.0
2021-12-22 05:00:00,2146.0,1220.0,755.0,765.0,467.0
2021-12-22 06:00:00,2239.0,1279.0,793.0,792.0,488.0
2021-12-22 07:00:00,2349.0,1350.0,843.0,826.0,513.0
2021-12-22 08:00:00,2429.0,1390.0,880.0,843.0,528.0
2021-12-22 09:00:00,2469.0,1402.0,906.0,860.0,540.0
2021-12-22 10:00:00,2492.0,1415.0,920.0,868.0,545.0
2021-12-22 11:00:00,2508.0,1421.0,929.0,871.0,548.0
2021-12-22 12:00:00,2495.0,1414.0,928.0,870.0,548.0
2021-12-22 13:00:00,2498.0,1411.0,931.0,872.0,546.0
2021-12-22 14:00:00,2509.0,1422.0,947.0,880.0,549.0
2021-12-22 15:00:00,2565.0,1472.0,989.0,896.0,567.0
2021-12-22 16:00:00,2656.0,1530.0,1029.0,903.0,589.0
2021-12-22 17:00:00,2675.0,1533.0,1033.0,899.0,589.0
2021-12-22 18:00:00,2657.0,1526.0,1029.0,889.0,584.0
2021-12-22 19:00:00,2624.0,1517.0,1026.0,880.0,580.0
2021-12-22 20:00:00,2595.0,1506.0,1024.0,874.0,579.0
2021-12-22 21:00:00,2563.0,1486.0,1015.0,865.0,575.0
2021-12-22 22:00:00,2512.0,1456.0,996.0,849.0,565.0
2021-12-22 23:00:00,2438.0,1415.0,965.0,824.0,549.0
2021-12-23 00:00:00,2301.0,1329.0,911.0,789.0,514.0
2021-12-23 01:00:00,2195.0,1262.0,867.0,761.0,484.0
2021-12-23 02:00:00,2135.0,1227.0,840.0,741.0,467.0
2021-12-23 03:00:00,2101.0,1205.0,828.0,734.0,460.0
2021-12-23 04:00:00,2082.0,1192.0,823.0,734.0,455.0
2021-12-23 05:00:00,2103.0,1201.0,825.0,739.0,460.0
2021-12-23 06:00:00,2165.0,1245.0,847.0,757.0,476.0
2021-12-23 07:00:00,2275.0,1307.0,884.0,785.0,500.0
2021-12-23 08:00:00,2394.0,1369.0,929.0,813.0,526.0
2021-12-23 09:00:00,2506.0,1428.0,974.0,847.0,554.0
2021-12-23 10:00:00,2565.0,1464.0,998.0,870.0,569.0
2021-12-23 11:00:00,2587.0,1477.0,1004.0,882.0,570.0
2021-12-23 12:00:00,2583.0,1474.0,999.0,883.0,563.0
2021-12-23 13:00:00,2579.0,1470.0,998.0,887.0,557.0
2021-12-23 14:00:00,2598.0,1478.0,1008.0,887.0,561.0
2021-12-23 15:00:00,2676.0,1519.0,1035.0,904.0,582.0
2021-12-23 16:00:00,2761.0,1570.0,1057.0,905.0,609.0
2021-12-23 17:00:00,2792.0,1585.0,1060.0,901.0,616.0
2021-12-23 18:00:00,2780.0,1589.0,1058.0,896.0,617.0
2021-12-23 19:00:00,2761.0,1580.0,1056.0,892.0,618.0
2021-12-23 20:00:00,2724.0,1568.0,1048.0,886.0,616.0
2021-12-23 21:00:00,2660.0,1540.0,1025.0,869.0,601.0
2021-12-23 22:00:00,2615.0,1520.0,1013.0,853.0,590.0
2021-12-23 23:00:00,2553.0,1492.0,991.0,835.0,577.0
2021-12-24 00:00:00,2447.0,1429.0,954.0,807.0,551.0
2021-12-24 01:00:00,2343.0,1367.0,911.0,776.0,525.0
2021-12-24 02:00:00,2282.0,1319.0,886.0,752.0,507.0
2021-12-24 03:00:00,2253.0,1289.0,880.0,738.0,498.0
2021-12-24 04:00:00,2254.0,1277.0,887.0,733.0,495.0
2021-12-24 05:00:00,2285.0,1281.0,900.0,735.0,499.0
2021-12-24 06:00:00,2360.0,1315.0,926.0,745.0,512.0
2021-12-24 07:00:00,2474.0,1384.0,968.0,765.0,535.0
2021-12-24 08:00:00,2644.0,1498.0,1036.0,805.0,576.0
2021-12-24 09:00:00,2846.0,1629.0,1124.0,856.0,626.0
2021-12-24 10:00:00,2965.0,1701.0,1174.0,891.0,657.0
2021-12-24 11:00:00,2973.0,1703.0,1183.0,900.0,664.0
2021-12-24 12:00:00,2944.0,1691.0,1185.0,905.0,661.0
2021-12-24 13:00:00,2982.0,1721.0,1211.0,927.0,673.0
2021-12-24 14:00:00,3059.0,1775.0,1245.0,951.0,692.0
2021-12-24 15:00:00,3184.0,1866.0,1281.0,968.0,718.0
2021-12-24 16:00:00,3285.0,1944.0,1306.0,962.0,735.0
2021-12-24 17:00:00,3043.0,1793.0,1192.0,908.0,702.0
2021-12-24 18:00:00,2869.0,1687.0,1119.0,866.0,660.0
2021-12-24 19:00:00,2777.0,1623.0,1068.0,831.0,630.0
2021-12-24 20:00:00,2689.0,1566.0,1017.0,804.0,604.0
2021-12-24 21:00:00,2645.0,1545.0,991.0,789.0,587.0
2021-12-24 22:00:00,2657.0,1561.0,984.0,782.0,585.0
2021-12-24 23:00:00,2676.0,1583.0,979.0,775.0,586.0
2021-12-25 00:00:00,2655.0,1571.0,958.0,761.0,582.0
2021-12-25 01:00:00,2585.0,1516.0,918.0,740.0,562.0
2021-12-25 02:00:00,2522.0,1466.0,883.0,720.0,544.0
2021-12-25 03:00:00,2488.0,1441.0,859.0,709.0,531.0
2021-12-25 04:00:00,2488.0,1438.0,850.0,704.0,531.0
2021-12-25 05:00:00,2498.0,1442.0,850.0,700.0,533.0
2021-12-25 06:00:00,2525.0,1457.0,854.0,708.0,539.0
2021-12-25 07:00:00,2572.0,1492.0,869.0,718.0,550.0
2021-12-25 08:00:00,2659.0,1557.0,901.0,739.0,571.0
2021-12-25 09:00:00,2792.0,1650.0,956.0,772.0,608.0
2021-12-25 10:00:00,2891.0,1715.0,1004.0,806.0,638.0
2021-12-25 11:00:00,2897.0,1720.0,1023.0,827.0,647.0
2021-12-25 12:00:00,2852.0,1692.0,1023.0,837.0,645.0
2021-12-25 13:00:00,2795.0,1664.0,1020.0,845.0,640.0
2021-12-25 14:00:00,2784.0,1662.0,1028.0,858.0,639.0
2021-12-25 15:00:00,2850.0,1700.0,1055.0,871.0,653.0
2021-12-25 16:00:00,2914.0,1736.0,1067.0,869.0,664.0
2021-12-25 17:00:00,2895.0,1722.0,1046.0,855.0,654.0
2021-12-25 18:00:00,2858.0,1704.0,1025.0,844.0,641.0
2021-12-25 19:00:00,2809.0,1684.0,1008.0,834.0,634.0
2021-12-25 20:00:00,2770.0,1666.0,987.0,822.0,628.0
2021-12-25 21:00:00,2727.0,1642.0,965.0,798.0,619.0
2021-12-25 22:00:00,2686.0,1612.0,938.0,765.0,606.0
2021-12-25 23:00:00,2627.0,1573.0,909.0,751.0,591.0
2021-12-26 00:00:00,2548.0,1523.0,870.0,733.0,571.0
2021-12-26 01:00:00,2480.0,1476.0,832.0,723.0,549.0
2021-12-26 02:00:00,2437.0,1449.0,804.0,715.0,534.0
2021-12-26 03:00:00,2418.0,1441.0,791.0,724.0,524.0
2021-12-26 04:00:00,2414.0,1445.0,787.0,728.0,518.0
2021-12-26 05:00:00,2414.0,1451.0,788.0,736.0,517.0
2021-12-26 06:00:00,2436.0,1467.0,797.0,744.0,520.0
2021-12-26 07:00:00,2484.0,1504.0,818.0,758.0,529.0
2021-12-26 08:00:00,2572.0,1573.0,856.0,783.0,550.0
2021-12-26 09:00:00,2719.0,1674.0,916.0,817.0,585.0
2021-12-26 10:00:00,2829.0,1739.0,967.0,850.0,615.0
2021-12-26 11:00:00,2851.0,1745.0,989.0,868.0,626.0
2021-12-26 12:00:00,2817.0,1719.0,994.0,876.0,622.0
2021-12-26 13:00:00,2783.0,1697.0,996.0,886.0,618.0
2021-12-26 14:00:00,2792.0,1701.0,1014.0,904.0,626.0
2021-12-26 15:00:00,2870.0,1738.0,1043.0,919.0,645.0
2021-12-26 16:00:00,2955.0,1771.0,1055.0,914.0,656.0
2021-12-26 17:00:00,2945.0,1761.0,1037.0,901.0,648.0
2021-12-26 18:00:00,2920.0,1748.0,1015.0,887.0,639.0
2021-12-26 19:00:00,2892.0,1740.0,998.0,878.0,636.0
2021-12-26 20:00:00,2865.0,1727.0,977.0,866.0,633.0
2021-12-26 21:00:00,2841.0,1711.0,960.0,857.0,629.0
2021-12-26 22:00:00,2798.0,1680.0,930.0,840.0,618.0
2021-12-26 23:00:00,2725.0,1631.0,894.0,819.0,598.0
2021-12-27 00:00:00,2648.0,1567.0,853.0,796.0,576.0
2021-12-27 01:00:00,2578.0,1517.0,819.0,773.0,556.0
2021-12-27 02:00:00,2542.0,1493.0,802.0,759.0,544.0
2021-12-27 03:00:00,2532.0,1483.0,797.0,752.0,538.0
2021-12-27 04:00:00,2540.0,1484.0,800.0,750.0,536.0
2021-12-27 05:00:00,2577.0,1498.0,810.0,754.0,543.0
2021-12-27 06:00:00,2633.0,1527.0,833.0,766.0,554.0
2021-12-27 07:00:00,2712.0,1566.0,862.0,781.0,569.0
2021-12-27 08:00:00,2804.0,1618.0,901.0,801.0,589.0
2021-12-27 09:00:00,2915.0,1678.0,956.0,828.0,614.0
2021-12-27 10:00:00,2991.0,1712.0,994.0,848.0,632.0
2021-12-27 11:00:00,2997.0,1711.0,1010.0,856.0,637.0
2021-12-27 12:00:00,2976.0,1689.0,1008.0,859.0,635.0
2021-12-27 13:00:00,2958.0,1673.0,1008.0,863.0,631.0
2021-12-27 14:00:00,2955.0,1674.0,1030.0,878.0,636.0
2021-12-27 15:00:00,3026.0,1718.0,1077.0,894.0,656.0
2021-12-27 16:00:00,3099.0,1766.0,1109.0,898.0,677.0
2021-12-27 17:00:00,3095.0,1760.0,1106.0,887.0,677.0
2021-12-27 18:00:00,3068.0,1734.0,1093.0,881.0,669.0
2021-12-27 19:00:00,3021.0,1701.0,1075.0,873.0,659.0
2021-12-27 20:00:00,2964.0,1674.0,1056.0,864.0,649.0
2021-12-27 21:00:00,2915.0,1638.0,1035.0,850.0,632.0
2021-12-27 22:00:00,2856.0,1595.0,1010.0,834.0,612.0
2021-12-27 23:00:00,2766.0,1538.0,975.0,814.0,588.0
2021-12-28 00:00:00,2660.0,1472.0,932.0,790.0,563.0
2021-12-28 01:00:00,2564.0,1416.0,897.0,765.0,539.0
2021-12-28 02:00:00,2502.0,1384.0,880.0,751.0,523.0
2021-12-28 03:00:00,2482.0,1367.0,873.0,744.0,512.0
2021-12-28 04:00:00,2469.0,1359.0,869.0,742.0,508.0
2021-12-28 05:00:00,2485.0,1365.0,872.0,747.0,512.0
2021-12-28 06:00:00,2526.0,1392.0,890.0,760.0,522.0
2021-12-28 07:00:00,2581.0,1431.0,918.0,777.0,537.0
2021-12-28 08:00:00,2659.0,1483.0,955.0,799.0,554.0
2021-12-28 09:00:00,2749.0,1545.0,1006.0,828.0,578.0
2021-12-28 10:00:00,2821.0,1586.0,1039.0,849.0,596.0
2021-12-28 11:00:00,2844.0,1603.0,1051.0,859.0,602.0
2021-12-28 12:00:00,2824.0,1595.0,1047.0,861.0,597.0
2021-12-28 13:00:00,2806.0,1590.0,1047.0,868.0,592.0
2021-12-28 14:00:00,2816.0,1594.0,1063.0,883.0,598.0
2021-12-28 15:00:00,2880.0,1631.0,1103.0,901.0,616.0
2021-12-28 16:00:00,2967.0,1684.0,1133.0,908.0,637.0
2021-12-28 17:00:00,2984.0,1681.0,1126.0,901.0,638.0
2021-12-28 18:00:00,2948.0,1659.0,1111.0,893.0,631.0
2021-12-28 19:00:00,2898.0,1630.0,1093.0,885.0,625.0
2021-12-28 20:00:00,2865.0,1603.0,1078.0,880.0,622.0
2021-12-28 21:00:00,2813.0,1567.0,1057.0,870.0,612.0
2021-12-28 22:00:00,2757.0,1524.0,1029.0,856.0,599.0
2021-12-28 23:00:00,2675.0,1467.0,998.0,839.0,576.0
2021-12-29 00:00:00,2587.0,1405.0,954.0,816.0,548.0
2021-12-29 01:00:00,2503.0,1348.0,912.0,796.0,521.0
2021-12-29 02:00:00,2452.0,1315.0,890.0,782.0,506.0
2021-12-29 03:00:00,2425.0,1300.0,883.0,775.0,498.0
2021-12-29 04:00:00,2415.0,1292.0,884.0,776.0,492.0
2021-12-29 05:00:00,2432.0,1300.0,890.0,782.0,493.0
2021-12-29 06:00:00,2494.0,1333.0,905.0,796.0,503.0
2021-12-29 07:00:00,2575.0,1378.0,925.0,814.0,518.0
2021-12-29 08:00:00,2675.0,1434.0,955.0,835.0,535.0
2021-12-29 09:00:00,2788.0,1497.0,998.0,861.0,558.0
2021-12-29 10:00:00,2861.0,1538.0,1024.0,880.0,573.0
2021-12-29 11:00:00,2874.0,1544.0,1030.0,888.0,578.0
2021-12-29 12:00:00,2860.0,1527.0,1024.0,889.0,575.0
2021-12-29 13:00:00,2838.0,1517.0,1019.0,897.0,570.0
2021-12-29 14:00:00,2851.0,1534.0,1028.0,907.0,573.0
2021-12-29 15:00:00,2925.0,1585.0,1064.0,922.0,598.0
2021-12-29 16:00:00,3004.0,1637.0,1089.0,923.0,627.0
2021-12-29 17:00:00,3025.0,1641.0,1087.0,912.0,633.0
2021-12-29 18:00:00,2992.0,1622.0,1076.0,898.0,628.0
2021-12-29 19:00:00,2942.0,1597.0,1058.0,885.0,614.0
2021-12-29 20:00:00,2900.0,1567.0,1042.0,874.0,604.0
2021-12-29 21:00:00,2846.0,1529.0,1021.0,860.0,590.0
2021-12-29 22:00:00,2766.0,1485.0,993.0,841.0,569.0
2021-12-29 23:00:00,2684.0,1431.0,959.0,816.0,542.0
2021-12-30 00:00:00,2578.0,1363.0,916.0,789.0,515.0
2021-12-30 01:00:00,2495.0,1306.0,879.0,764.0,496.0
2021-12-30 02:00:00,2434.0,1261.0,856.0,744.0,479.0
2021-12-30 03:00:00,2388.0,1222.0,845.0,732.0,466.0
2021-12-30 04:00:00,2371.0,1203.0,837.0,726.0,456.0
2021-12-30 05:00:00,2367.0,1201.0,834.0,728.0,453.0
2021-12-30 06:00:00,2391.0,1220.0,847.0,737.0,456.0
2021-12-30 07:00:00,2438.0,1257.0,865.0,752.0,464.0
2021-12-30 08:00:00,2512.0,1307.0,898.0,772.0,478.0
2021-12-30 09:00:00,2601.0,1368.0,944.0,798.0,499.0
2021-12-30 10:00:00,2667.0,1409.0,977.0,820.0,519.0
2021-12-30 11:00:00,2680.0,1420.0,988.0,828.0,528.0
2021-12-30 12:00:00,2660.0,1408.0,985.0,830.0,531.0
2021-12-30 13:00:00,2638.0,1390.0,984.0,834.0,532.0
2021-12-30 14:00:00,2634.0,1392.0,997.0,845.0,537.0
2021-12-30 15:00:00,2685.0,1426.0,1031.0,859.0,547.0
2021-12-30 16:00:00,2762.0,1468.0,1055.0,864.0,560.0
2021-12-30 17:00:00,2776.0,1475.0,1052.0,857.0,560.0
2021-12-30 18:00:00,2759.0,1465.0,1043.0,849.0,557.0
2021-12-30 19:00:00,2709.0,1445.0,1025.0,842.0,550.0
2021-12-30 20:00:00,2663.0,1420.0,1007.0,833.0,545.0
2021-12-30 21:00:00,2600.0,1384.0,982.0,821.0,534.0
2021-12-30 22:00:00,2534.0,1340.0,949.0,803.0,518.0
2021-12-30 23:00:00,2439.0,1286.0,913.0,783.0,495.0
2021-12-31 00:00:00,2335.0,1222.0,872.0,760.0,468.0
2021-12-31 01:00:00,2243.0,1163.0,831.0,737.0,443.0
2021-12-31 02:00:00,2185.0,1130.0,801.0,721.0,426.0
2021-12-31 03:00:00,2158.0,1112.0,788.0,713.0,416.0
2021-12-31 04:00:00,2151.0,1102.0,778.0,710.0,411.0
2021-12-31 05:00:00,2161.0,1103.0,777.0,713.0,409.0
2021-12-31 06:00:00,2194.0,1116.0,787.0,723.0,411.0
2021-12-31 07:00:00,2255.0,1151.0,807.0,739.0,418.0
2021-12-31 08:00:00,2344.0,1211.0,841.0,762.0,438.0
2021-12-31 09:00:00,2483.0,1300.0,899.0,797.0,470.0
2021-12-31 10:00:00,2611.0,1374.0,949.0,828.0,504.0
2021-12-31 11:00:00,2675.0,1413.0,978.0,849.0,524.0
2021-12-31 12:00:00,2695.0,1429.0,999.0,864.0,537.0
2021-12-31 13:00:00,2721.0,1443.0,1019.0,879.0,551.0
2021-12-31 14:00:00,2784.0,1476.0,1047.0,903.0,572.0
2021-12-31 15:00:00,2908.0,1545.0,1093.0,928.0,599.0
2021-12-31 16:00:00,3055.0,1640.0,1136.0,943.0,623.0
2021-12-31 17:00:00,3086.0,1666.0,1121.0,945.0,620.0
2021-12-31 18:00:00,2981.0,1604.0,1075.0,932.0,588.0
2021-12-31 19:00:00,2792.0,1477.0,1006.0,903.0,545.0
2021-12-31 20:00:00,2649.0,1378.0,950.0,865.0,513.0
2021-12-31 21:00:00,2547.0,1311.0,909.0,836.0,491.0
2021-12-31 22:00:00,2456.0,1258.0,874.0,810.0,475.0
2021-12-31 23:00:00,2387.0,1223.0,848.0,792.0,466.0

